Thermal Control of Plasmonic Surface Lattice Resonances

Plasmonic metasurfaces exhibiting collective responses known as surface lattice resonances (SLRs) show potential for realizing tunable and flat photonic components for wavelength-selective processes, including lasing and optical nonlinearities. However, post-fabrication tuning of SLRs remains challenging, limiting the applicability of SLR-based components. Here, we demonstrate how the properties of high quality factor SLRs are easily modified by breaking the symmetry of the nanoparticle surroundings. We break the symmetry by changing the refractive index of the overlying immersion oil simply by controlling the ambient temperature of the device. We show that already modest temperature changes of 10{\deg}C can increase the quality factor of the investigated SLR from 400 to 750. Our results demonstrate accurate and reversible modification of the properties of the SLRs, paving the way towards tunable SLR-based photonic devices. On a more general level, our results demonstrate how symmetry breaking of the surrounding dielectric environment can be utilized for efficient and potentially ultrafast modification of the SLR properties.

==> Data/11K_D4_verticallyrised.dat <==
   1.0750500e+03   9.3207440e-01
   1.0751000e+03   9.3003849e-01
   1.0751500e+03   9.0904316e-01
   1.0752000e+03   8.9796353e-01
   1.0752500e+03   8.8981067e-01
   1.0753000e+03   8.8527747e-01
   1.0753500e+03   8.9171571e-01
   1.0754000e+03   9.0360655e-01
   1.0754500e+03   9.1146100e-01
   1.0755000e+03   9.1213095e-01
   1.0755500e+03   9.1095948e-01
   1.0756000e+03   9.0730670e-01
   1.0756500e+03   9.0402473e-01
   1.0757000e+03   9.0689575e-01
   1.0757500e+03   9.1889971e-01
   1.0758000e+03   9.2876557e-01
   1.0758500e+03   9.3076932e-01
   1.0759000e+03   9.2521645e-01
   1.0759500e+03   9.1728467e-01
   1.0760000e+03   9.0889183e-01
   1.0760500e+03   9.0643066e-01
   1.0761000e+03   9.1248719e-01
   1.0761500e+03   9.2383298e-01
   1.0762000e+03   9.3426644e-01
   1.0762500e+03   9.3506373e-01
   1.0763000e+03   9.2924580e-01
   1.0763500e+03   9.2416372e-01
   1.0764000e+03   9.2859847e-01
   1.0764500e+03   9.3273164e-01
   1.0765000e+03   9.3960827e-01
   1.0765500e+03   9.5222990e-01
   1.0766000e+03   9.6992629e-01
   1.0766500e+03   9.7153722e-01
   1.0767000e+03   9.6683302e-01
   1.0767500e+03   9.6388606e-01
   1.0768000e+03   9.6757219e-01
   1.0768500e+03   9.6510975e-01
   1.0769000e+03   9.6256987e-01
   1.0769500e+03   9.6846263e-01
   1.0770000e+03   9.8138949e-01
   1.0770500e+03   9.8142611e-01
   1.0771000e+03   9.7583522e-01
   1.0771500e+03   9.8029057e-01
   1.0772000e+03   9.8718495e-01
   1.0772500e+03   9.8882731e-01
   1.0773000e+03   9.8959157e-01
   1.0773500e+03   9.9434970e-01
   1.0774000e+03   9.9258729e-01
   1.0774500e+03   9.7891139e-01
   1.0775000e+03   9.5885957e-01
   1.0775500e+03   9.5190703e-01
   1.0776000e+03   9.5192132e-01
   1.0776500e+03   9.5374534e-01
   1.0777000e+03   9.5760147e-01
   1.0777500e+03   9.6654374e-01
   1.0778000e+03   9.7191937e-01
   1.0778500e+03   9.6370598e-01
   1.0779000e+03   9.5231072e-01
   1.0779500e+03   9.4824651e-01
   1.0780000e+03   9.5180810e-01
   1.0780500e+03   9.4895102e-01
   1.0781000e+03   9.4742822e-01
   1.0781500e+03   9.5015592e-01
   1.0782000e+03   9.5334315e-01
   1.0782500e+03   9.4496283e-01
   1.0783000e+03   9.3645708e-01
   1.0783500e+03   9.3798224e-01
   1.0784000e+03   9.4109371e-01
   1.0784500e+03   9.4120946e-01
   1.0785000e+03   9.4025211e-01
   1.0785500e+03   9.4142345e-01
   1.0786000e+03   9.4174436e-01
   1.0786500e+03   9.3826812e-01
   1.0787000e+03   9.3493283e-01
   1.0787500e+03   9.3939875e-01
   1.0788000e+03   9.4944883e-01
   1.0788500e+03   9.5627283e-01
   1.0789000e+03   9.5981317e-01
   1.0789500e+03   9.6543185e-01
   1.0790000e+03   9.7442998e-01
   1.0790500e+03   9.7902145e-01
   1.0791000e+03   9.7935644e-01
   1.0791500e+03   9.8341357e-01
   1.0792000e+03   9.9684481e-01
   1.0792500e+03   1.0039444e+00
   1.0793000e+03   9.9963258e-01
   1.0793500e+03   9.9538367e-01
   1.0794000e+03   9.9428906e-01
   1.0794500e+03   9.8466575e-01
   1.0795000e+03   9.7084403e-01
   1.0795500e+03   9.7005327e-01
   1.0796000e+03   9.7533967e-01
   1.0796500e+03   9.7731768e-01
   1.0797000e+03   9.7141901e-01
   1.0797500e+03   9.7242891e-01
   1.0798000e+03   9.7685757e-01
   1.0798500e+03   9.7966247e-01
   1.0799000e+03   9.7856243e-01
   1.0799500e+03   9.8809694e-01
   1.0800000e+03   9.9826089e-01
   1.0800500e+03   9.9959904e-01
   1.0801000e+03   9.9022473e-01
   1.0801500e+03   9.8496602e-01
   1.0802000e+03   9.8409011e-01
   1.0802500e+03   9.8482705e-01
   1.0803000e+03   9.8292526e-01
   1.0803500e+03   9.8915434e-01
   1.0804000e+03   1.0027076e+00
   1.0804500e+03   1.0046066e+00
   1.0805000e+03   9.9502341e-01
   1.0805500e+03   9.8910966e-01
   1.0806000e+03   9.8471249e-01
   1.0806500e+03   9.7624061e-01
   1.0807000e+03   9.6708229e-01
   1.0807500e+03   9.6457652e-01
   1.0808000e+03   9.6894027e-01
   1.0808500e+03   9.7117451e-01
   1.0809000e+03   9.6482751e-01
   1.0809500e+03   9.6162207e-01
   1.0810000e+03   9.6557690e-01
   1.0810500e+03   9.6795096e-01
   1.0811000e+03   9.7059607e-01
   1.0811500e+03   9.7580537e-01
   1.0812000e+03   9.8578570e-01
   1.0812500e+03   9.8882700e-01
   1.0813000e+03   9.7957129e-01
   1.0813500e+03   9.7120893e-01
   1.0814000e+03   9.7380654e-01
   1.0814500e+03   9.7720815e-01
   1.0815000e+03   9.7557101e-01
   1.0815500e+03   9.7297245e-01
   1.0816000e+03   9.7167887e-01
   1.0816500e+03   9.6367789e-01
   1.0817000e+03   9.4761658e-01
   1.0817500e+03   9.3731788e-01
   1.0818000e+03   9.4240629e-01
   1.0818500e+03   9.4790917e-01
   1.0819000e+03   9.4688797e-01
   1.0819500e+03   9.4411864e-01
   1.0820000e+03   9.4502459e-01
   1.0820500e+03   9.4253433e-01
   1.0821000e+03   9.3405072e-01
   1.0821500e+03   9.3473229e-01
   1.0822000e+03   9.4668869e-01
   1.0822500e+03   9.6049476e-01
   1.0823000e+03   9.6571207e-01
   1.0823500e+03   9.6661853e-01
   1.0824000e+03   9.6948021e-01
   1.0824500e+03   9.7123432e-01
   1.0825000e+03   9.6600610e-01
   1.0825500e+03   9.6401518e-01
   1.0826000e+03   9.7314439e-01
   1.0826500e+03   9.8912201e-01
   1.0827000e+03   9.9585346e-01
   1.0827500e+03   9.9569843e-01
   1.0828000e+03   9.9830534e-01
   1.0828500e+03   9.9926451e-01
   1.0829000e+03   9.8834047e-01
   1.0829500e+03   9.7904042e-01
   1.0830000e+03   9.8025717e-01
   1.0830500e+03   9.8432015e-01
   1.0831000e+03   9.8217694e-01
   1.0831500e+03   9.7376705e-01
   1.0832000e+03   9.6852066e-01
   1.0832500e+03   9.6625146e-01
   1.0833000e+03   9.6024974e-01
   1.0833500e+03   9.5346618e-01
   1.0834000e+03   9.5952195e-01
   1.0834500e+03   9.7118255e-01
   1.0835000e+03   9.7179009e-01
   1.0835500e+03   9.6418230e-01
   1.0836000e+03   9.6719833e-01
   1.0836500e+03   9.7849881e-01
   1.0837000e+03   9.8924411e-01
   1.0837500e+03   9.9741244e-01
   1.0838000e+03   1.0128940e+00
   1.0838500e+03   1.0273573e+00
   1.0839000e+03   1.0253932e+00
   1.0839500e+03   1.0068059e+00
   1.0840000e+03   9.9537292e-01
   1.0840500e+03   9.9317161e-01
   1.0841000e+03   9.9291167e-01
   1.0841500e+03   9.9018095e-01
   1.0842000e+03   9.9256515e-01
   1.0842500e+03   9.9748023e-01
   1.0843000e+03   9.9092918e-01
   1.0843500e+03   9.7368655e-01
   1.0844000e+03   9.5928212e-01
   1.0844500e+03   9.5194777e-01
   1.0845000e+03   9.4766773e-01
   1.0845500e+03   9.4220285e-01
   1.0846000e+03   9.4292587e-01
   1.0846500e+03   9.5009114e-01
   1.0847000e+03   9.5510289e-01
   1.0847500e+03   9.4887059e-01
   1.0848000e+03   9.4618868e-01
   1.0848500e+03   9.5470974e-01
   1.0849000e+03   9.6378011e-01
   1.0849500e+03   9.6570530e-01
   1.0850000e+03   9.7256627e-01
   1.0850500e+03   9.8147870e-01
   1.0851000e+03   9.7758180e-01
   1.0851500e+03   9.6034756e-01
   1.0852000e+03   9.4631235e-01
   1.0852500e+03   9.3846226e-01
   1.0853000e+03   9.3295314e-01
   1.0853500e+03   9.3268168e-01
   1.0854000e+03   9.3542233e-01
   1.0854500e+03   9.3718538e-01
   1.0855000e+03   9.3701865e-01
   1.0855500e+03   9.3290170e-01
   1.0856000e+03   9.2730447e-01
   1.0856500e+03   9.3149201e-01
   1.0857000e+03   9.4256144e-01
   1.0857500e+03   9.5117530e-01
   1.0858000e+03   9.5446149e-01
   1.0858500e+03   9.5538718e-01
   1.0859000e+03   9.5442092e-01
   1.0859500e+03   9.4751550e-01
   1.0860000e+03   9.3935899e-01
   1.0860500e+03   9.3976320e-01
   1.0861000e+03   9.4808310e-01
   1.0861500e+03   9.5311335e-01
   1.0862000e+03   9.5134976e-01
   1.0862500e+03   9.4677972e-01
   1.0863000e+03   9.4138789e-01
   1.0863500e+03   9.3005463e-01
   1.0864000e+03   9.1749189e-01
   1.0864500e+03   9.1667992e-01
   1.0865000e+03   9.2286228e-01
   1.0865500e+03   9.2991885e-01
   1.0866000e+03   9.3400911e-01
   1.0866500e+03   9.3851053e-01
   1.0867000e+03   9.4142012e-01
   1.0867500e+03   9.4067759e-01
   1.0868000e+03   9.3635043e-01
   1.0868500e+03   9.3947836e-01
   1.0869000e+03   9.5020234e-01
   1.0869500e+03   9.5820863e-01
   1.0870000e+03   9.5832210e-01
   1.0870500e+03   9.5641927e-01
   1.0871000e+03   9.5610623e-01
   1.0871500e+03   9.5634542e-01
   1.0872000e+03   9.5848239e-01
   1.0872500e+03   9.6601131e-01
   1.0873000e+03   9.7938054e-01
   1.0873500e+03   9.9065821e-01
   1.0874000e+03   9.8793720e-01
   1.0874500e+03   9.7754330e-01
   1.0875000e+03   9.6800310e-01
   1.0875500e+03   9.6567684e-01
   1.0876000e+03   9.6294554e-01
   1.0876500e+03   9.6276276e-01
   1.0877000e+03   9.6960470e-01
   1.0877500e+03   9.8291794e-01
   1.0878000e+03   9.8095655e-01
   1.0878500e+03   9.7387399e-01
   1.0879000e+03   9.7591194e-01
   1.0879500e+03   9.8095132e-01
   1.0880000e+03   9.8028516e-01
   1.0880500e+03   9.8281295e-01
   1.0881000e+03   9.8955499e-01
   1.0881500e+03   9.9488590e-01
   1.0882000e+03   9.9192782e-01
   1.0882500e+03   9.8567490e-01
   1.0883000e+03   9.7788006e-01
   1.0883500e+03   9.7865233e-01
   1.0884000e+03   9.7658621e-01
   1.0884500e+03   9.7354520e-01
   1.0885000e+03   9.7350212e-01
   1.0885500e+03   9.7945800e-01
   1.0886000e+03   9.7477231e-01
   1.0886500e+03   9.6718582e-01
   1.0887000e+03   9.6407715e-01
   1.0887500e+03   9.6608358e-01
   1.0888000e+03   9.6667008e-01
   1.0888500e+03   9.6560435e-01
   1.0889000e+03   9.6501851e-01
   1.0889500e+03   9.6922196e-01
   1.0890000e+03   9.6612247e-01
   1.0890500e+03   9.5511029e-01
   1.0891000e+03   9.5027567e-01
   1.0891500e+03   9.5452969e-01
   1.0892000e+03   9.5912454e-01
   1.0892500e+03   9.6152623e-01
   1.0893000e+03   9.6054418e-01
   1.0893500e+03   9.5574077e-01
   1.0894000e+03   9.4389299e-01
   1.0894500e+03   9.2493602e-01
   1.0895000e+03   9.1246475e-01
   1.0895500e+03   9.1654052e-01
   1.0896000e+03   9.2786529e-01
   1.0896500e+03   9.3930099e-01
   1.0897000e+03   9.5265911e-01
   1.0897500e+03   9.6736699e-01
   1.0898000e+03   9.7929192e-01
   1.0898500e+03   9.8000618e-01
   1.0899000e+03   9.7745953e-01
   1.0899500e+03   9.8187902e-01
   1.0900000e+03   9.8330114e-01
   1.0900500e+03   9.7833202e-01
   1.0901000e+03   9.7372021e-01
   1.0901500e+03   9.7536421e-01
   1.0902000e+03   9.7307663e-01
   1.0902500e+03   9.7309965e-01
   1.0903000e+03   9.7354853e-01
   1.0903500e+03   9.7935050e-01
   1.0904000e+03   9.8572266e-01
   1.0904500e+03   9.8933791e-01
   1.0905000e+03   9.8410997e-01
   1.0905500e+03   9.8001204e-01
   1.0906000e+03   9.8135498e-01
   1.0906500e+03   9.7759822e-01
   1.0907000e+03   9.7202134e-01
   1.0907500e+03   9.7520576e-01
   1.0908000e+03   9.8692367e-01
   1.0908500e+03   9.9337418e-01
   1.0909000e+03   9.9502369e-01
   1.0909500e+03   9.9558142e-01
   1.0910000e+03   9.9649640e-01
   1.0910500e+03   9.9374893e-01
   1.0911000e+03   9.8510516e-01
   1.0911500e+03   9.8252766e-01
   1.0912000e+03   9.8853351e-01
   1.0912500e+03   9.9619405e-01
   1.0913000e+03   9.8796597e-01
   1.0913500e+03   9.7747439e-01
   1.0914000e+03   9.7582246e-01
   1.0914500e+03   9.7340831e-01
   1.0915000e+03   9.6039912e-01
   1.0915500e+03   9.5378604e-01
   1.0916000e+03   9.5533194e-01
   1.0916500e+03   9.5199180e-01
   1.0917000e+03   9.4825711e-01
   1.0917500e+03   9.5014471e-01
   1.0918000e+03   9.6243056e-01
   1.0918500e+03   9.7376884e-01
   1.0919000e+03   9.8389638e-01
   1.0919500e+03   9.7996151e-01
   1.0920000e+03   9.7730788e-01
   1.0920500e+03   9.7353367e-01
   1.0921000e+03   9.6164242e-01
   1.0921500e+03   9.4373236e-01
   1.0922000e+03   9.3335786e-01
   1.0922500e+03   9.3331904e-01
   1.0923000e+03   9.3115330e-01
   1.0923500e+03   9.3181001e-01
   1.0924000e+03   9.3155465e-01
   1.0924500e+03   9.3336360e-01
   1.0925000e+03   9.2693242e-01
   1.0925500e+03   9.2159122e-01
   1.0926000e+03   9.1911507e-01
   1.0926500e+03   9.2625370e-01
   1.0927000e+03   9.4009729e-01
   1.0927500e+03   9.4892909e-01
   1.0928000e+03   9.5317848e-01
   1.0928500e+03   9.6231503e-01
   1.0929000e+03   9.6822661e-01
   1.0929500e+03   9.6353373e-01
   1.0930000e+03   9.5840111e-01
   1.0930500e+03   9.6123391e-01
   1.0931000e+03   9.6773275e-01
   1.0931500e+03   9.6713606e-01
   1.0932000e+03   9.5984561e-01
   1.0932500e+03   9.5625958e-01
   1.0933000e+03   9.5498395e-01
   1.0933500e+03   9.4151930e-01
   1.0934000e+03   9.3413158e-01
   1.0934500e+03   9.4131998e-01
   1.0935000e+03   9.5523209e-01
   1.0935500e+03   9.5966570e-01
   1.0936000e+03   9.6335249e-01
   1.0936500e+03   9.6638652e-01
   1.0937000e+03   9.7170445e-01
   1.0937500e+03   9.6991472e-01
   1.0938000e+03   9.6811339e-01
   1.0938500e+03   9.7174019e-01
   1.0939000e+03   9.8294881e-01
   1.0939500e+03   9.8362201e-01
   1.0940000e+03   9.7259754e-01
   1.0940500e+03   9.6026921e-01
   1.0941000e+03   9.4916130e-01
   1.0941500e+03   9.3177144e-01
   1.0942000e+03   9.1861843e-01
   1.0942500e+03   9.1691571e-01
   1.0943000e+03   9.1949209e-01
   1.0943500e+03   9.2620374e-01
   1.0944000e+03   9.2677562e-01
   1.0944500e+03   9.2549716e-01
   1.0945000e+03   9.2986047e-01
   1.0945500e+03   9.3385355e-01
   1.0946000e+03   9.2978369e-01
   1.0946500e+03   9.3076477e-01
   1.0947000e+03   9.4189722e-01
   1.0947500e+03   9.4959020e-01
   1.0948000e+03   9.4732697e-01
   1.0948500e+03   9.4380101e-01
   1.0949000e+03   9.4145276e-01
   1.0949500e+03   9.3585594e-01
   1.0950000e+03   9.3086212e-01
   1.0950500e+03   9.3289147e-01
   1.0951000e+03   9.4234854e-01
   1.0951500e+03   9.5341938e-01
   1.0952000e+03   9.5771094e-01
   1.0952500e+03   9.5185398e-01
   1.0953000e+03   9.4267008e-01
   1.0953500e+03   9.3612644e-01
   1.0954000e+03   9.2640287e-01
   1.0954500e+03   9.1807097e-01
   1.0955000e+03   9.1757474e-01
   1.0955500e+03   9.2349743e-01
   1.0956000e+03   9.2332640e-01
   1.0956500e+03   9.1734739e-01
   1.0957000e+03   9.1318950e-01
   1.0957500e+03   9.1315702e-01
   1.0958000e+03   9.1390409e-01
   1.0958500e+03   9.1138372e-01
   1.0959000e+03   9.1109352e-01
   1.0959500e+03   9.1784068e-01
   1.0960000e+03   9.2679889e-01
   1.0960500e+03   9.2784612e-01
   1.0961000e+03   9.2393842e-01
   1.0961500e+03   9.2398126e-01
   1.0962000e+03   9.2421686e-01
   1.0962500e+03   9.1471671e-01
   1.0963000e+03   9.0586354e-01
   1.0963500e+03   9.0314789e-01
   1.0964000e+03   9.0785004e-01
   1.0964500e+03   9.0398257e-01
   1.0965000e+03   8.9685017e-01
   1.0965500e+03   8.9422786e-01
   1.0966000e+03   9.0165452e-01
   1.0966500e+03   9.0914093e-01
   1.0967000e+03   9.1695826e-01
   1.0967500e+03   9.3212000e-01
   1.0968000e+03   9.4485449e-01
   1.0968500e+03   9.4723910e-01
   1.0969000e+03   9.4022208e-01
   1.0969500e+03   9.3482618e-01
   1.0970000e+03   9.3588836e-01
   1.0970500e+03   9.4191751e-01
   1.0971000e+03   9.4691299e-01
   1.0971500e+03   9.5170530e-01
   1.0972000e+03   9.6037370e-01
   1.0972500e+03   9.6682475e-01
   1.0973000e+03   9.6312508e-01
   1.0973500e+03   9.6038493e-01
   1.0974000e+03   9.6859688e-01
   1.0974500e+03   9.6959801e-01
   1.0975000e+03   9.6304313e-01
   1.0975500e+03   9.5455769e-01
   1.0976000e+03   9.4743674e-01
   1.0976500e+03   9.3552075e-01
   1.0977000e+03   9.2928724e-01
   1.0977500e+03   9.1983444e-01
   1.0978000e+03   9.1894294e-01
   1.0978500e+03   9.2530319e-01
   1.0979000e+03   9.2845391e-01
   1.0979500e+03   9.2730788e-01
   1.0980000e+03   9.2332060e-01
   1.0980500e+03   9.1682549e-01
   1.0981000e+03   9.0597221e-01
   1.0981500e+03   8.9219268e-01
   1.0982000e+03   8.7889833e-01
   1.0982500e+03   8.7376652e-01
   1.0983000e+03   8.7589599e-01
   1.0983500e+03   8.7282526e-01
   1.0984000e+03   8.7178842e-01
   1.0984500e+03   8.6490664e-01
   1.0985000e+03   8.5841378e-01
   1.0985500e+03   8.4248460e-01
   1.0986000e+03   8.2914112e-01
   1.0986500e+03   8.1996453e-01
   1.0987000e+03   8.2143451e-01
   1.0987500e+03   8.2483461e-01
   1.0988000e+03   8.2669040e-01
   1.0988500e+03   8.2458777e-01
   1.0989000e+03   8.2277859e-01
   1.0989500e+03   8.1601885e-01
   1.0990000e+03   8.0233266e-01
   1.0990500e+03   8.0030220e-01
   1.0991000e+03   8.0457704e-01
   1.0991500e+03   8.0235753e-01
   1.0992000e+03   7.9427312e-01
   1.0992500e+03   7.8006409e-01
   1.0993000e+03   7.5826722e-01
   1.0993500e+03   7.3443305e-01
   1.0994000e+03   7.1939118e-01
   1.0994500e+03   7.2016783e-01
   1.0995000e+03   7.2947387e-01
   1.0995500e+03   7.2816026e-01
   1.0996000e+03   7.1448361e-01
   1.0996500e+03   6.8993816e-01
   1.0997000e+03   6.6312925e-01
   1.0997500e+03   6.4532850e-01
   1.0998000e+03   6.4106778e-01
   1.0998500e+03   6.5232068e-01
   1.0999000e+03   6.6786162e-01
   1.0999500e+03   6.7395316e-01
   1.1000000e+03   6.6189625e-01
   1.1000500e+03   6.4127882e-01
   1.1001000e+03   6.2275424e-01
   1.1001500e+03   6.1869974e-01
   1.1002000e+03   6.2699894e-01
   1.1002500e+03   6.4529264e-01
   1.1003000e+03   6.7009608e-01
   1.1003500e+03   6.9087281e-01
   1.1004000e+03   6.9361096e-01
   1.1004500e+03   6.8730228e-01
   1.1005000e+03   6.8989346e-01
   1.1005500e+03   7.1067410e-01
   1.1006000e+03   7.4323775e-01
   1.1006500e+03   7.7690179e-01
   1.1007000e+03   8.0035086e-01
   1.1007500e+03   8.1341678e-01
   1.1008000e+03   8.1153490e-01
   1.1008500e+03   7.9875683e-01
   1.1009000e+03   7.9677645e-01
   1.1009500e+03   8.1538025e-01
   1.1010000e+03   8.4671632e-01
   1.1010500e+03   8.7218972e-01
   1.1011000e+03   8.8557166e-01
   1.1011500e+03   8.8458053e-01
   1.1012000e+03   8.7449089e-01
   1.1012500e+03   8.5939957e-01
   1.1013000e+03   8.5696598e-01
   1.1013500e+03   8.7420915e-01
   1.1014000e+03   9.0404391e-01
   1.1014500e+03   9.3148368e-01
   1.1015000e+03   9.4259454e-01
   1.1015500e+03   9.3645411e-01
   1.1016000e+03   9.2374846e-01
   1.1016500e+03   9.1035987e-01
   1.1017000e+03   9.0942583e-01
   1.1017500e+03   9.2207323e-01
   1.1018000e+03   9.4316045e-01
   1.1018500e+03   9.6018881e-01
   1.1019000e+03   9.6468230e-01
   1.1019500e+03   9.5439133e-01
   1.1020000e+03   9.4227083e-01
   1.1020500e+03   9.3585345e-01
   1.1021000e+03   9.3768711e-01
   1.1021500e+03   9.4817215e-01
   1.1022000e+03   9.6399224e-01
   1.1022500e+03   9.7718519e-01
   1.1023000e+03   9.7641503e-01
   1.1023500e+03   9.6154966e-01
   1.1024000e+03   9.4473457e-01
   1.1024500e+03   9.2929417e-01
   1.1025000e+03   9.2489853e-01
   1.1025500e+03   9.3361641e-01
   1.1026000e+03   9.4926852e-01
   1.1026500e+03   9.6419125e-01
   1.1027000e+03   9.7251636e-01
   1.1027500e+03   9.6116698e-01
   1.1028000e+03   9.4728485e-01
   1.1028500e+03   9.3334242e-01
   1.1029000e+03   9.3062151e-01
   1.1029500e+03   9.3329211e-01
   1.1030000e+03   9.3952672e-01
   1.1030500e+03   9.4487142e-01
   1.1031000e+03   9.4988127e-01
   1.1031500e+03   9.4338344e-01
   1.1032000e+03   9.3541290e-01
   1.1032500e+03   9.3585574e-01
   1.1033000e+03   9.4155270e-01
   1.1033500e+03   9.5338129e-01
   1.1034000e+03   9.6104092e-01
   1.1034500e+03   9.6441957e-01
   1.1035000e+03   9.6427873e-01
   1.1035500e+03   9.5882007e-01
   1.1036000e+03   9.4350830e-01
   1.1036500e+03   9.3622732e-01
   1.1037000e+03   9.4198814e-01
   1.1037500e+03   9.5530001e-01
   1.1038000e+03   9.6279436e-01
   1.1038500e+03   9.7003674e-01
   1.1039000e+03   9.7043099e-01
   1.1039500e+03   9.6364555e-01
   1.1040000e+03   9.4875526e-01
   1.1040500e+03   9.4171855e-01
   1.1041000e+03   9.4491062e-01
   1.1041500e+03   9.6029345e-01
   1.1042000e+03   9.7519966e-01
   1.1042500e+03   9.8154851e-01
   1.1043000e+03   9.7962784e-01
   1.1043500e+03   9.7278234e-01
   1.1044000e+03   9.5775939e-01
   1.1044500e+03   9.4278995e-01
   1.1045000e+03   9.3928577e-01
   1.1045500e+03   9.4893196e-01
   1.1046000e+03   9.6324010e-01
   1.1046500e+03   9.7199090e-01
   1.1047000e+03   9.6875854e-01
   1.1047500e+03   9.6561444e-01
   1.1048000e+03   9.5934102e-01
   1.1048500e+03   9.5067608e-01
   1.1049000e+03   9.5143981e-01
   1.1049500e+03   9.6629738e-01
   1.1050000e+03   9.8445277e-01
   1.1050500e+03   9.9706592e-01
   1.1051000e+03   9.9053234e-01
   1.1051500e+03   9.7632136e-01
   1.1052000e+03   9.6319731e-01
   1.1052500e+03   9.4895535e-01
   1.1053000e+03   9.3566860e-01
   1.1053500e+03   9.3761905e-01
   1.1054000e+03   9.4434386e-01
   1.1054500e+03   9.4755384e-01
   1.1055000e+03   9.4554017e-01
   1.1055500e+03   9.3931582e-01
   1.1056000e+03   9.3485675e-01
   1.1056500e+03   9.3642193e-01
   1.1057000e+03   9.3955890e-01
   1.1057500e+03   9.5016745e-01
   1.1058000e+03   9.6769449e-01
   1.1058500e+03   9.8421630e-01
   1.1059000e+03   9.8885013e-01
   1.1059500e+03   9.8197764e-01
   1.1060000e+03   9.6833184e-01
   1.1060500e+03   9.6183550e-01
   1.1061000e+03   9.5722078e-01
   1.1061500e+03   9.5343531e-01
   1.1062000e+03   9.5691554e-01
   1.1062500e+03   9.6351874e-01
   1.1063000e+03   9.6221862e-01
   1.1063500e+03   9.4764609e-01
   1.1064000e+03   9.3954922e-01
   1.1064500e+03   9.3708502e-01
   1.1065000e+03   9.3061302e-01
   1.1065500e+03   9.2249148e-01
   1.1066000e+03   9.3329480e-01
   1.1066500e+03   9.4441348e-01
   1.1067000e+03   9.4666065e-01
   1.1067500e+03   9.4863157e-01
   1.1068000e+03   9.5379477e-01
   1.1068500e+03   9.6411421e-01
   1.1069000e+03   9.7942721e-01
   1.1069500e+03   9.8961202e-01
   1.1070000e+03   9.9365446e-01
   1.1070500e+03   9.8775005e-01
   1.1071000e+03   9.6924908e-01
   1.1071500e+03   9.4364569e-01
   1.1072000e+03   9.2549302e-01
   1.1072500e+03   9.1848905e-01
   1.1073000e+03   9.2356404e-01
   1.1073500e+03   9.3409134e-01
   1.1074000e+03   9.4067251e-01
   1.1074500e+03   9.4950138e-01
   1.1075000e+03   9.5391256e-01
   1.1075500e+03   9.4931915e-01
   1.1076000e+03   9.3491628e-01
   1.1076500e+03   9.2480002e-01
   1.1077000e+03   9.1765022e-01
   1.1077500e+03   9.1969826e-01
   1.1078000e+03   9.2541579e-01
   1.1078500e+03   9.3129240e-01
   1.1079000e+03   9.3752518e-01
   1.1079500e+03   9.4091773e-01
   1.1080000e+03   9.4061600e-01
   1.1080500e+03   9.3851212e-01
   1.1081000e+03   9.4215133e-01
   1.1081500e+03   9.4960266e-01
   1.1082000e+03   9.6195636e-01
   1.1082500e+03   9.6253904e-01
   1.1083000e+03   9.5670926e-01
   1.1083500e+03   9.4898312e-01
   1.1084000e+03   9.4267318e-01
   1.1084500e+03   9.3552699e-01
   1.1085000e+03   9.3437555e-01
   1.1085500e+03   9.4828862e-01
   1.1086000e+03   9.6847015e-01
   1.1086500e+03   9.7640127e-01
   1.1087000e+03   9.7277205e-01
   1.1087500e+03   9.6618368e-01
   1.1088000e+03   9.5514906e-01
   1.1088500e+03   9.4702305e-01
   1.1089000e+03   9.4341340e-01
   1.1089500e+03   9.4542248e-01
   1.1090000e+03   9.5391771e-01
   1.1090500e+03   9.6313519e-01
   1.1091000e+03   9.5703239e-01
   1.1091500e+03   9.4585813e-01
   1.1092000e+03   9.3945475e-01
   1.1092500e+03   9.3157128e-01
   1.1093000e+03   9.2563685e-01
   1.1093500e+03   9.2690682e-01
   1.1094000e+03   9.3734943e-01
   1.1094500e+03   9.5049752e-01
   1.1095000e+03   9.5618994e-01
   1.1095500e+03   9.5142479e-01
   1.1096000e+03   9.4523571e-01
   1.1096500e+03   9.4273070e-01
   1.1097000e+03   9.3806288e-01
   1.1097500e+03   9.4320886e-01
   1.1098000e+03   9.5802591e-01
   1.1098500e+03   9.7362432e-01
   1.1099000e+03   9.8642191e-01
   1.1099500e+03   9.9224108e-01
   1.1100000e+03   9.8138073e-01
   1.1100500e+03   9.6807658e-01
   1.1101000e+03   9.6523857e-01
   1.1101500e+03   9.5831215e-01
   1.1102000e+03   9.5148899e-01
   1.1102500e+03   9.5485612e-01
   1.1103000e+03   9.5266675e-01
   1.1103500e+03   9.4228915e-01
   1.1104000e+03   9.3482216e-01
   1.1104500e+03   9.3072636e-01
   1.1105000e+03   9.3596344e-01
   1.1105500e+03   9.4340360e-01
   1.1106000e+03   9.4663816e-01
   1.1106500e+03   9.4608124e-01
   1.1107000e+03   9.5065141e-01
   1.1107500e+03   9.4990886e-01
   1.1108000e+03   9.4740688e-01
   1.1108500e+03   9.4137915e-01
   1.1109000e+03   9.4428345e-01
   1.1109500e+03   9.4803655e-01
   1.1110000e+03   9.4073866e-01
   1.1110500e+03   9.2748815e-01
   1.1111000e+03   9.2676582e-01
   1.1111500e+03   9.2667500e-01
   1.1112000e+03   9.2413739e-01
   1.1112500e+03   9.1992825e-01
   1.1113000e+03   9.3166693e-01
   1.1113500e+03   9.4940270e-01
   1.1114000e+03   9.5955487e-01
   1.1114500e+03   9.5887045e-01
   1.1115000e+03   9.6393477e-01
   1.1115500e+03   9.6225923e-01
   1.1116000e+03   9.5396571e-01
   1.1116500e+03   9.4689820e-01
   1.1117000e+03   9.4729075e-01
   1.1117500e+03   9.5370535e-01
   1.1118000e+03   9.6556308e-01
   1.1118500e+03   9.7494899e-01
   1.1119000e+03   9.7819507e-01
   1.1119500e+03   9.7388787e-01
   1.1120000e+03   9.6730155e-01
   1.1120500e+03   9.5497051e-01
   1.1121000e+03   9.4441979e-01
   1.1121500e+03   9.4148247e-01
   1.1122000e+03   9.4955153e-01
   1.1122500e+03   9.6450600e-01
   1.1123000e+03   9.7320212e-01
   1.1123500e+03   9.7290638e-01
   1.1124000e+03   9.7128332e-01
   1.1124500e+03   9.6690243e-01
   1.1125000e+03   9.6150262e-01
   1.1125500e+03   9.5588749e-01
   1.1126000e+03   9.6244718e-01
   1.1126500e+03   9.7339182e-01
   1.1127000e+03   9.8555061e-01
   1.1127500e+03   9.7603775e-01
   1.1128000e+03   9.7406798e-01
   1.1128500e+03   9.6659092e-01
   1.1129000e+03   9.5650711e-01
   1.1129500e+03   9.4294575e-01
   1.1130000e+03   9.4004959e-01
   1.1130500e+03   9.3937328e-01
   1.1131000e+03   9.4233695e-01
   1.1131500e+03   9.4360046e-01
   1.1132000e+03   9.3676257e-01
   1.1132500e+03   9.2897360e-01
   1.1133000e+03   9.2361298e-01
   1.1133500e+03   9.1878670e-01
   1.1134000e+03   9.1843811e-01
   1.1134500e+03   9.2563709e-01
   1.1135000e+03   9.4193209e-01
   1.1135500e+03   9.4859398e-01
   1.1136000e+03   9.4291125e-01
   1.1136500e+03   9.3454271e-01
   1.1137000e+03   9.2408771e-01
   1.1137500e+03   9.0754324e-01
   1.1138000e+03   8.9629610e-01
   1.1138500e+03   8.9744714e-01
   1.1139000e+03   8.9723330e-01
   1.1139500e+03   8.9909938e-01
   1.1140000e+03   9.0463081e-01
   1.1140500e+03   9.0443809e-01
   1.1141000e+03   9.0216583e-01
   1.1141500e+03   9.0426168e-01
   1.1142000e+03   9.0854498e-01
   1.1142500e+03   9.1681381e-01
   1.1143000e+03   9.2557290e-01
   1.1143500e+03   9.3236069e-01
   1.1144000e+03   9.3720939e-01
   1.1144500e+03   9.4014750e-01
   1.1145000e+03   9.3944336e-01
   1.1145500e+03   9.5116385e-01
   1.1146000e+03   9.7084504e-01
   1.1146500e+03   9.8415459e-01
   1.1147000e+03   9.9182902e-01
   1.1147500e+03   9.9007908e-01
   1.1148000e+03   9.8751887e-01
   1.1148500e+03   9.7852994e-01
   1.1149000e+03   9.7147530e-01
   1.1149500e+03   9.7070615e-01
   1.1150000e+03   9.7399392e-01
   1.1150500e+03   9.8174045e-01
   1.1151000e+03   9.8746600e-01
   1.1151500e+03   9.8941551e-01
   1.1152000e+03   9.8758064e-01
   1.1152500e+03   9.9070536e-01
   1.1153000e+03   9.8181317e-01
   1.1153500e+03   9.7151251e-01
   1.1154000e+03   9.6755723e-01
   1.1154500e+03   9.7374353e-01
   1.1155000e+03   9.7613078e-01
   1.1155500e+03   9.7793435e-01
   1.1156000e+03   9.7791301e-01
   1.1156500e+03   9.7747877e-01
   1.1157000e+03   9.6763830e-01
   1.1157500e+03   9.5980115e-01
   1.1158000e+03   9.5097365e-01
   1.1158500e+03   9.6151842e-01
   1.1159000e+03   9.7242886e-01
   1.1159500e+03   9.8185518e-01
   1.1160000e+03   9.8058067e-01
   1.1160500e+03   9.7273657e-01
   1.1161000e+03   9.5169831e-01
   1.1161500e+03   9.3221959e-01
   1.1162000e+03   9.2267433e-01
   1.1162500e+03   9.3007810e-01
   1.1163000e+03   9.5145284e-01
   1.1163500e+03   9.6877480e-01
   1.1164000e+03   9.7691224e-01
   1.1164500e+03   9.7487238e-01
   1.1165000e+03   9.6737031e-01
   1.1165500e+03   9.6096284e-01
   1.1166000e+03   9.5691223e-01
   1.1166500e+03   9.5636823e-01
   1.1167000e+03   9.6355705e-01
   1.1167500e+03   9.7330761e-01
   1.1168000e+03   9.7747684e-01
   1.1168500e+03   9.7284927e-01
   1.1169000e+03   9.6553747e-01
   1.1169500e+03   9.5542342e-01
   1.1170000e+03   9.4643512e-01
   1.1170500e+03   9.3324879e-01
   1.1171000e+03   9.3051059e-01
   1.1171500e+03   9.3758771e-01
   1.1172000e+03   9.4844978e-01
   1.1172500e+03   9.5100381e-01
   1.1173000e+03   9.5198974e-01
   1.1173500e+03   9.5582825e-01
   1.1174000e+03   9.5716221e-01
   1.1174500e+03   9.5819472e-01
   1.1175000e+03   9.5793435e-01
   1.1175500e+03   9.6249263e-01
   1.1176000e+03   9.7190789e-01
   1.1176500e+03   9.7183908e-01
   1.1177000e+03   9.5611256e-01
   1.1177500e+03   9.4285747e-01
   1.1178000e+03   9.3633624e-01
   1.1178500e+03   9.2676205e-01
   1.1179000e+03   9.2178183e-01
   1.1179500e+03   9.2686346e-01
   1.1180000e+03   9.2813961e-01
   1.1180500e+03   9.2959447e-01
   1.1181000e+03   9.2032051e-01
   1.1181500e+03   9.1242105e-01
   1.1182000e+03   9.0495586e-01
   1.1182500e+03   9.1119068e-01
   1.1183000e+03   9.2004690e-01
   1.1183500e+03   9.2663649e-01
   1.1184000e+03   9.3142034e-01
   1.1184500e+03   9.3511947e-01
   1.1185000e+03   9.3085254e-01
   1.1185500e+03   9.1573578e-01
   1.1186000e+03   9.0757816e-01
   1.1186500e+03   9.0756133e-01
   1.1187000e+03   9.1863346e-01
   1.1187500e+03   9.2908839e-01
   1.1188000e+03   9.3465826e-01
   1.1188500e+03   9.4085007e-01
   1.1189000e+03   9.4857540e-01
   1.1189500e+03   9.4706372e-01
   1.1190000e+03   9.3983214e-01
   1.1190500e+03   9.3721979e-01
   1.1191000e+03   9.4629669e-01
   1.1191500e+03   9.5861300e-01
   1.1192000e+03   9.5885589e-01
   1.1192500e+03   9.6191243e-01
   1.1193000e+03   9.7471020e-01
   1.1193500e+03   9.7911328e-01
   1.1194000e+03   9.7081085e-01
   1.1194500e+03   9.6786179e-01
   1.1195000e+03   9.6961250e-01
   1.1195500e+03   9.7280233e-01
   1.1196000e+03   9.7596983e-01
   1.1196500e+03   9.7201926e-01
   1.1197000e+03   9.6976720e-01
   1.1197500e+03   9.6907060e-01
   1.1198000e+03   9.6432510e-01
   1.1198500e+03   9.5819384e-01
   1.1199000e+03   9.6303513e-01
   1.1199500e+03   9.7322931e-01
   1.1200000e+03   9.8748531e-01
   1.1200500e+03   9.9452184e-01
   1.1201000e+03   9.9331445e-01
   1.1201500e+03   9.8432794e-01
   1.1202000e+03   9.8181308e-01
   1.1202500e+03   9.7420689e-01
   1.1203000e+03   9.6659707e-01
   1.1203500e+03   9.6398854e-01
   1.1204000e+03   9.7229546e-01
   1.1204500e+03   9.7558018e-01
   1.1205000e+03   9.7210955e-01
   1.1205500e+03   9.6239041e-01
   1.1206000e+03   9.5887944e-01
   1.1206500e+03   9.6142418e-01
   1.1207000e+03   9.6144226e-01
   1.1207500e+03   9.5958529e-01
   1.1208000e+03   9.6589437e-01
   1.1208500e+03   9.7796291e-01
   1.1209000e+03   9.7842760e-01
   1.1209500e+03   9.7325367e-01
   1.1210000e+03   9.6985453e-01
   1.1210500e+03   9.7290351e-01
   1.1211000e+03   9.7063751e-01
   1.1211500e+03   9.6796213e-01
   1.1212000e+03   9.5957163e-01
   1.1212500e+03   9.6257226e-01
   1.1213000e+03   9.5930106e-01
   1.1213500e+03   9.5306371e-01
   1.1214000e+03   9.4349905e-01
   1.1214500e+03   9.3868424e-01
   1.1215000e+03   9.3048965e-01
   1.1215500e+03   9.2847233e-01
   1.1216000e+03   9.2813024e-01
   1.1216500e+03   9.3426794e-01
   1.1217000e+03   9.4343543e-01
   1.1217500e+03   9.5291978e-01
   1.1218000e+03   9.5235085e-01
   1.1218500e+03   9.4093530e-01
   1.1219000e+03   9.3432984e-01
   1.1219500e+03   9.3658610e-01
   1.1220000e+03   9.3154004e-01
   1.1220500e+03   9.3152214e-01
   1.1221000e+03   9.3567067e-01
   1.1221500e+03   9.3913245e-01
   1.1222000e+03   9.3528967e-01
   1.1222500e+03   9.2632596e-01
   1.1223000e+03   9.1560954e-01
   1.1223500e+03   9.1830279e-01
   1.1224000e+03   9.1936689e-01
   1.1224500e+03   9.2019468e-01
   1.1225000e+03   9.2462656e-01
   1.1225500e+03   9.2664607e-01
   1.1226000e+03   9.2497326e-01
   1.1226500e+03   9.2577155e-01
   1.1227000e+03   9.1904253e-01
   1.1227500e+03   9.1786007e-01
   1.1228000e+03   9.2947443e-01
   1.1228500e+03   9.4086128e-01
   1.1229000e+03   9.4573508e-01
   1.1229500e+03   9.4851726e-01
   1.1230000e+03   9.4564417e-01
   1.1230500e+03   9.3620546e-01
   1.1231000e+03   9.2827964e-01
   1.1231500e+03   9.1761511e-01
   1.1232000e+03   9.1817717e-01
   1.1232500e+03   9.2819437e-01
   1.1233000e+03   9.3882323e-01
   1.1233500e+03   9.4079879e-01
   1.1234000e+03   9.4433109e-01
   1.1234500e+03   9.4789449e-01
   1.1235000e+03   9.4946829e-01
   1.1235500e+03   9.4734705e-01
   1.1236000e+03   9.4364831e-01
   1.1236500e+03   9.4440805e-01
   1.1237000e+03   9.5023681e-01
   1.1237500e+03   9.5680388e-01
   1.1238000e+03   9.5716284e-01
   1.1238500e+03   9.5629116e-01
   1.1239000e+03   9.5422471e-01
   1.1239500e+03   9.4639800e-01
   1.1240000e+03   9.2895247e-01
   1.1240500e+03   9.2009838e-01
   1.1241000e+03   9.2010091e-01
   1.1241500e+03   9.2275410e-01
   1.1242000e+03   9.2146615e-01
   1.1242500e+03   9.1874687e-01
   1.1243000e+03   9.2003445e-01
   1.1243500e+03   9.1595688e-01
   1.1244000e+03   9.0903400e-01
   1.1244500e+03   9.0673569e-01
   1.1245000e+03   9.1280401e-01
   1.1245500e+03   9.1534626e-01
   1.1246000e+03   9.1784649e-01
   1.1246500e+03   9.1368376e-01
   1.1247000e+03   9.0777935e-01
   1.1247500e+03   9.0531209e-01
   1.1248000e+03   9.0175104e-01
   1.1248500e+03   9.0622884e-01
   1.1249000e+03   9.1732255e-01
   1.1249500e+03   9.3297235e-01
   1.1250000e+03   9.4719231e-01


==> Data/21K_D4_verticallyrised.dat <==
   1.0750500e+03   1.2972339e+00
   1.0751000e+03   1.3043956e+00
   1.0751500e+03   1.3116931e+00
   1.0752000e+03   1.3174583e+00
   1.0752500e+03   1.3174046e+00
   1.0753000e+03   1.3150695e+00
   1.0753500e+03   1.3111821e+00
   1.0754000e+03   1.3085434e+00
   1.0754500e+03   1.3058028e+00
   1.0755000e+03   1.3080945e+00
   1.0755500e+03   1.3109457e+00
   1.0756000e+03   1.3117284e+00
   1.0756500e+03   1.3107756e+00
   1.0757000e+03   1.3078120e+00
   1.0757500e+03   1.3075076e+00
   1.0758000e+03   1.3095040e+00
   1.0758500e+03   1.3137304e+00
   1.0759000e+03   1.3184286e+00
   1.0759500e+03   1.3164665e+00
   1.0760000e+03   1.3087939e+00
   1.0760500e+03   1.3031859e+00
   1.0761000e+03   1.2979891e+00
   1.0761500e+03   1.2977106e+00
   1.0762000e+03   1.3086041e+00
   1.0762500e+03   1.3248222e+00
   1.0763000e+03   1.3329857e+00
   1.0763500e+03   1.3348043e+00
   1.0764000e+03   1.3378464e+00
   1.0764500e+03   1.3411451e+00
   1.0765000e+03   1.3417632e+00
   1.0765500e+03   1.3480518e+00
   1.0766000e+03   1.3605875e+00
   1.0766500e+03   1.3725402e+00
   1.0767000e+03   1.3692313e+00
   1.0767500e+03   1.3601052e+00
   1.0768000e+03   1.3527972e+00
   1.0768500e+03   1.3457686e+00
   1.0769000e+03   1.3371480e+00
   1.0769500e+03   1.3420756e+00
   1.0770000e+03   1.3538002e+00
   1.0770500e+03   1.3618984e+00
   1.0771000e+03   1.3624943e+00
   1.0771500e+03   1.3615086e+00
   1.0772000e+03   1.3568218e+00
   1.0772500e+03   1.3482735e+00
   1.0773000e+03   1.3429682e+00
   1.0773500e+03   1.3452453e+00
   1.0774000e+03   1.3512147e+00
   1.0774500e+03   1.3552488e+00
   1.0775000e+03   1.3587556e+00
   1.0775500e+03   1.3561188e+00
   1.0776000e+03   1.3526322e+00
   1.0776500e+03   1.3476096e+00
   1.0777000e+03   1.3423318e+00
   1.0777500e+03   1.3330642e+00
   1.0778000e+03   1.3244062e+00
   1.0778500e+03   1.3158047e+00
   1.0779000e+03   1.3121929e+00
   1.0779500e+03   1.3088692e+00
   1.0780000e+03   1.3113140e+00
   1.0780500e+03   1.3159116e+00
   1.0781000e+03   1.3235106e+00
   1.0781500e+03   1.3266143e+00
   1.0782000e+03   1.3337520e+00
   1.0782500e+03   1.3376571e+00
   1.0783000e+03   1.3392176e+00
   1.0783500e+03   1.3343542e+00
   1.0784000e+03   1.3312390e+00
   1.0784500e+03   1.3285715e+00
   1.0785000e+03   1.3285477e+00
   1.0785500e+03   1.3287559e+00
   1.0786000e+03   1.3309977e+00
   1.0786500e+03   1.3312679e+00
   1.0787000e+03   1.3258596e+00
   1.0787500e+03   1.3187730e+00
   1.0788000e+03   1.3153403e+00
   1.0788500e+03   1.3124421e+00
   1.0789000e+03   1.3085706e+00
   1.0789500e+03   1.3075048e+00
   1.0790000e+03   1.3098301e+00
   1.0790500e+03   1.3081463e+00
   1.0791000e+03   1.3040132e+00
   1.0791500e+03   1.3033113e+00
   1.0792000e+03   1.3050204e+00
   1.0792500e+03   1.3073725e+00
   1.0793000e+03   1.3128616e+00
   1.0793500e+03   1.3211058e+00
   1.0794000e+03   1.3255199e+00
   1.0794500e+03   1.3294253e+00
   1.0795000e+03   1.3302396e+00
   1.0795500e+03   1.3322154e+00
   1.0796000e+03   1.3338393e+00
   1.0796500e+03   1.3397211e+00
   1.0797000e+03   1.3407557e+00
   1.0797500e+03   1.3391477e+00
   1.0798000e+03   1.3362114e+00
   1.0798500e+03   1.3348329e+00
   1.0799000e+03   1.3328138e+00
   1.0799500e+03   1.3340969e+00
   1.0800000e+03   1.3398665e+00
   1.0800500e+03   1.3460599e+00
   1.0801000e+03   1.3492157e+00
   1.0801500e+03   1.3472177e+00
   1.0802000e+03   1.3467293e+00
   1.0802500e+03   1.3437984e+00
   1.0803000e+03   1.3377256e+00
   1.0803500e+03   1.3312792e+00
   1.0804000e+03   1.3329551e+00
   1.0804500e+03   1.3366930e+00
   1.0805000e+03   1.3433081e+00
   1.0805500e+03   1.3486325e+00
   1.0806000e+03   1.3493472e+00
   1.0806500e+03   1.3467941e+00
   1.0807000e+03   1.3418890e+00
   1.0807500e+03   1.3375744e+00
   1.0808000e+03   1.3394133e+00
   1.0808500e+03   1.3472970e+00
   1.0809000e+03   1.3502070e+00
   1.0809500e+03   1.3468762e+00
   1.0810000e+03   1.3382073e+00
   1.0810500e+03   1.3279638e+00
   1.0811000e+03   1.3187919e+00
   1.0811500e+03   1.3174380e+00
   1.0812000e+03   1.3292246e+00
   1.0812500e+03   1.3436321e+00
   1.0813000e+03   1.3567475e+00
   1.0813500e+03   1.3679114e+00
   1.0814000e+03   1.3700701e+00
   1.0814500e+03   1.3699041e+00
   1.0815000e+03   1.3697097e+00
   1.0815500e+03   1.3662410e+00
   1.0816000e+03   1.3645123e+00
   1.0816500e+03   1.3696101e+00
   1.0817000e+03   1.3698597e+00
   1.0817500e+03   1.3671305e+00
   1.0818000e+03   1.3615951e+00
   1.0818500e+03   1.3579987e+00
   1.0819000e+03   1.3589891e+00
   1.0819500e+03   1.3609304e+00
   1.0820000e+03   1.3648899e+00
   1.0820500e+03   1.3744200e+00
   1.0821000e+03   1.3750590e+00
   1.0821500e+03   1.3705014e+00
   1.0822000e+03   1.3685262e+00
   1.0822500e+03   1.3699649e+00
   1.0823000e+03   1.3781944e+00
   1.0823500e+03   1.3905463e+00
   1.0824000e+03   1.4023685e+00
   1.0824500e+03   1.4106090e+00
   1.0825000e+03   1.4096945e+00
   1.0825500e+03   1.3951134e+00
   1.0826000e+03   1.3831002e+00
   1.0826500e+03   1.3692260e+00
   1.0827000e+03   1.3601490e+00
   1.0827500e+03   1.3589511e+00
   1.0828000e+03   1.3638706e+00
   1.0828500e+03   1.3670726e+00
   1.0829000e+03   1.3730389e+00
   1.0829500e+03   1.3734167e+00
   1.0830000e+03   1.3765590e+00
   1.0830500e+03   1.3796192e+00
   1.0831000e+03   1.3870048e+00
   1.0831500e+03   1.3895730e+00
   1.0832000e+03   1.3938896e+00
   1.0832500e+03   1.3960490e+00
   1.0833000e+03   1.4020945e+00
   1.0833500e+03   1.4051183e+00
   1.0834000e+03   1.4077672e+00
   1.0834500e+03   1.4100860e+00
   1.0835000e+03   1.4126431e+00
   1.0835500e+03   1.4083889e+00
   1.0836000e+03   1.3975633e+00
   1.0836500e+03   1.3885423e+00
   1.0837000e+03   1.3789407e+00
   1.0837500e+03   1.3699878e+00
   1.0838000e+03   1.3644516e+00
   1.0838500e+03   1.3652931e+00
   1.0839000e+03   1.3686408e+00
   1.0839500e+03   1.3685339e+00
   1.0840000e+03   1.3680546e+00
   1.0840500e+03   1.3684062e+00
   1.0841000e+03   1.3694933e+00
   1.0841500e+03   1.3678394e+00
   1.0842000e+03   1.3717027e+00
   1.0842500e+03   1.3755267e+00
   1.0843000e+03   1.3830965e+00
   1.0843500e+03   1.3875715e+00
   1.0844000e+03   1.3904548e+00
   1.0844500e+03   1.3928800e+00
   1.0845000e+03   1.3979125e+00
   1.0845500e+03   1.3995817e+00
   1.0846000e+03   1.4009992e+00
   1.0846500e+03   1.4048446e+00
   1.0847000e+03   1.4048783e+00
   1.0847500e+03   1.4006161e+00
   1.0848000e+03   1.3868583e+00
   1.0848500e+03   1.3694510e+00
   1.0849000e+03   1.3549661e+00
   1.0849500e+03   1.3454704e+00
   1.0850000e+03   1.3428719e+00
   1.0850500e+03   1.3505121e+00
   1.0851000e+03   1.3582546e+00
   1.0851500e+03   1.3633484e+00
   1.0852000e+03   1.3632422e+00
   1.0852500e+03   1.3588490e+00
   1.0853000e+03   1.3535908e+00
   1.0853500e+03   1.3480323e+00
   1.0854000e+03   1.3444286e+00
   1.0854500e+03   1.3422126e+00
   1.0855000e+03   1.3404227e+00
   1.0855500e+03   1.3396390e+00
   1.0856000e+03   1.3439360e+00
   1.0856500e+03   1.3435991e+00
   1.0857000e+03   1.3491394e+00
   1.0857500e+03   1.3573713e+00
   1.0858000e+03   1.3622258e+00
   1.0858500e+03   1.3612703e+00
   1.0859000e+03   1.3630764e+00
   1.0859500e+03   1.3633006e+00
   1.0860000e+03   1.3621734e+00
   1.0860500e+03   1.3539266e+00
   1.0861000e+03   1.3516014e+00
   1.0861500e+03   1.3539429e+00
   1.0862000e+03   1.3583423e+00
   1.0862500e+03   1.3593711e+00
   1.0863000e+03   1.3679550e+00
   1.0863500e+03   1.3758700e+00
   1.0864000e+03   1.3798950e+00
   1.0864500e+03   1.3803281e+00
   1.0865000e+03   1.3805222e+00
   1.0865500e+03   1.3873513e+00
   1.0866000e+03   1.3914946e+00
   1.0866500e+03   1.3900852e+00
   1.0867000e+03   1.3863048e+00
   1.0867500e+03   1.3831701e+00
   1.0868000e+03   1.3712323e+00
   1.0868500e+03   1.3585332e+00
   1.0869000e+03   1.3494837e+00
   1.0869500e+03   1.3462479e+00
   1.0870000e+03   1.3451857e+00
   1.0870500e+03   1.3440028e+00
   1.0871000e+03   1.3424583e+00
   1.0871500e+03   1.3390990e+00
   1.0872000e+03   1.3293181e+00
   1.0872500e+03   1.3206964e+00
   1.0873000e+03   1.3174079e+00
   1.0873500e+03   1.3186671e+00
   1.0874000e+03   1.3256791e+00
   1.0874500e+03   1.3330039e+00
   1.0875000e+03   1.3403859e+00
   1.0875500e+03   1.3437557e+00
   1.0876000e+03   1.3451501e+00
   1.0876500e+03   1.3379155e+00
   1.0877000e+03   1.3344321e+00
   1.0877500e+03   1.3337554e+00
   1.0878000e+03   1.3363330e+00
   1.0878500e+03   1.3360292e+00
   1.0879000e+03   1.3409836e+00
   1.0879500e+03   1.3470309e+00
   1.0880000e+03   1.3508638e+00
   1.0880500e+03   1.3518614e+00
   1.0881000e+03   1.3527200e+00
   1.0881500e+03   1.3549743e+00
   1.0882000e+03   1.3570633e+00
   1.0882500e+03   1.3559690e+00
   1.0883000e+03   1.3533481e+00
   1.0883500e+03   1.3512128e+00
   1.0884000e+03   1.3511584e+00
   1.0884500e+03   1.3496310e+00
   1.0885000e+03   1.3573180e+00
   1.0885500e+03   1.3668593e+00
   1.0886000e+03   1.3740367e+00
   1.0886500e+03   1.3680529e+00
   1.0887000e+03   1.3536833e+00
   1.0887500e+03   1.3365947e+00
   1.0888000e+03   1.3231218e+00
   1.0888500e+03   1.3158744e+00
   1.0889000e+03   1.3168412e+00
   1.0889500e+03   1.3285891e+00
   1.0890000e+03   1.3362741e+00
   1.0890500e+03   1.3405602e+00
   1.0891000e+03   1.3392122e+00
   1.0891500e+03   1.3360011e+00
   1.0892000e+03   1.3367586e+00
   1.0892500e+03   1.3370867e+00
   1.0893000e+03   1.3389169e+00
   1.0893500e+03   1.3480483e+00
   1.0894000e+03   1.3560701e+00
   1.0894500e+03   1.3572059e+00
   1.0895000e+03   1.3547675e+00
   1.0895500e+03   1.3523137e+00
   1.0896000e+03   1.3459709e+00
   1.0896500e+03   1.3464349e+00
   1.0897000e+03   1.3458722e+00
   1.0897500e+03   1.3511672e+00
   1.0898000e+03   1.3567789e+00
   1.0898500e+03   1.3576153e+00
   1.0899000e+03   1.3499768e+00
   1.0899500e+03   1.3420932e+00
   1.0900000e+03   1.3348606e+00
   1.0900500e+03   1.3272109e+00
   1.0901000e+03   1.3266950e+00
   1.0901500e+03   1.3314852e+00
   1.0902000e+03   1.3387128e+00
   1.0902500e+03   1.3415115e+00
   1.0903000e+03   1.3407587e+00
   1.0903500e+03   1.3448380e+00
   1.0904000e+03   1.3537599e+00
   1.0904500e+03   1.3664295e+00
   1.0905000e+03   1.3831727e+00
   1.0905500e+03   1.3979633e+00
   1.0906000e+03   1.3980211e+00
   1.0906500e+03   1.3920677e+00
   1.0907000e+03   1.3777543e+00
   1.0907500e+03   1.3610242e+00
   1.0908000e+03   1.3487862e+00
   1.0908500e+03   1.3413271e+00
   1.0909000e+03   1.3392999e+00
   1.0909500e+03   1.3382062e+00
   1.0910000e+03   1.3353987e+00
   1.0910500e+03   1.3275141e+00
   1.0911000e+03   1.3214821e+00
   1.0911500e+03   1.3155812e+00
   1.0912000e+03   1.3156190e+00
   1.0912500e+03   1.3119934e+00
   1.0913000e+03   1.3108921e+00
   1.0913500e+03   1.3106915e+00
   1.0914000e+03   1.3090745e+00
   1.0914500e+03   1.2988979e+00
   1.0915000e+03   1.2949549e+00
   1.0915500e+03   1.2923307e+00
   1.0916000e+03   1.2924426e+00
   1.0916500e+03   1.2945624e+00
   1.0917000e+03   1.3010112e+00
   1.0917500e+03   1.3064092e+00
   1.0918000e+03   1.3114629e+00
   1.0918500e+03   1.3168596e+00
   1.0919000e+03   1.3228391e+00
   1.0919500e+03   1.3247229e+00
   1.0920000e+03   1.3292274e+00
   1.0920500e+03   1.3312991e+00
   1.0921000e+03   1.3297067e+00
   1.0921500e+03   1.3254955e+00
   1.0922000e+03   1.3216077e+00
   1.0922500e+03   1.3065121e+00
   1.0923000e+03   1.2968980e+00
   1.0923500e+03   1.2921703e+00
   1.0924000e+03   1.2924649e+00
   1.0924500e+03   1.3010639e+00
   1.0925000e+03   1.3190141e+00
   1.0925500e+03   1.3343038e+00
   1.0926000e+03   1.3469839e+00
   1.0926500e+03   1.3573971e+00
   1.0927000e+03   1.3584837e+00
   1.0927500e+03   1.3586851e+00
   1.0928000e+03   1.3644772e+00
   1.0928500e+03   1.3788351e+00
   1.0929000e+03   1.3869308e+00
   1.0929500e+03   1.4002653e+00
   1.0930000e+03   1.3970138e+00
   1.0930500e+03   1.3861551e+00
   1.0931000e+03   1.3650182e+00
   1.0931500e+03   1.3530133e+00
   1.0932000e+03   1.3453381e+00
   1.0932500e+03   1.3505349e+00
   1.0933000e+03   1.3520812e+00
   1.0933500e+03   1.3547441e+00
   1.0934000e+03   1.3598319e+00
   1.0934500e+03   1.3583999e+00
   1.0935000e+03   1.3531750e+00
   1.0935500e+03   1.3524776e+00
   1.0936000e+03   1.3508464e+00
   1.0936500e+03   1.3450158e+00
   1.0937000e+03   1.3413048e+00
   1.0937500e+03   1.3379204e+00
   1.0938000e+03   1.3339348e+00
   1.0938500e+03   1.3285726e+00
   1.0939000e+03   1.3251441e+00
   1.0939500e+03   1.3292768e+00
   1.0940000e+03   1.3389275e+00
   1.0940500e+03   1.3524213e+00
   1.0941000e+03   1.3677515e+00
   1.0941500e+03   1.3755838e+00
   1.0942000e+03   1.3717450e+00
   1.0942500e+03   1.3575658e+00
   1.0943000e+03   1.3422960e+00
   1.0943500e+03   1.3327821e+00
   1.0944000e+03   1.3282836e+00
   1.0944500e+03   1.3279718e+00
   1.0945000e+03   1.3335011e+00
   1.0945500e+03   1.3357029e+00
   1.0946000e+03   1.3319760e+00
   1.0946500e+03   1.3286530e+00
   1.0947000e+03   1.3232788e+00
   1.0947500e+03   1.3200415e+00
   1.0948000e+03   1.3247358e+00
   1.0948500e+03   1.3269616e+00
   1.0949000e+03   1.3218523e+00
   1.0949500e+03   1.3188223e+00
   1.0950000e+03   1.3133624e+00
   1.0950500e+03   1.3000831e+00
   1.0951000e+03   1.2930238e+00
   1.0951500e+03   1.2948210e+00
   1.0952000e+03   1.2953546e+00
   1.0952500e+03   1.2990990e+00
   1.0953000e+03   1.3007260e+00
   1.0953500e+03   1.2960549e+00
   1.0954000e+03   1.2915206e+00
   1.0954500e+03   1.2851085e+00
   1.0955000e+03   1.2805426e+00
   1.0955500e+03   1.2785284e+00
   1.0956000e+03   1.2844531e+00
   1.0956500e+03   1.2834137e+00
   1.0957000e+03   1.2836615e+00
   1.0957500e+03   1.2807105e+00
   1.0958000e+03   1.2740102e+00
   1.0958500e+03   1.2652855e+00
   1.0959000e+03   1.2595586e+00
   1.0959500e+03   1.2589893e+00
   1.0960000e+03   1.2675934e+00
   1.0960500e+03   1.2824661e+00
   1.0961000e+03   1.2881841e+00
   1.0961500e+03   1.2912028e+00
   1.0962000e+03   1.2908011e+00
   1.0962500e+03   1.2804954e+00
   1.0963000e+03   1.2649060e+00
   1.0963500e+03   1.2540239e+00
   1.0964000e+03   1.2526448e+00
   1.0964500e+03   1.2579601e+00
   1.0965000e+03   1.2619027e+00
   1.0965500e+03   1.2629689e+00
   1.0966000e+03   1.2635736e+00
   1.0966500e+03   1.2574067e+00
   1.0967000e+03   1.2452807e+00
   1.0967500e+03   1.2360612e+00
   1.0968000e+03   1.2412673e+00
   1.0968500e+03   1.2501524e+00
   1.0969000e+03   1.2551031e+00
   1.0969500e+03   1.2542479e+00
   1.0970000e+03   1.2506870e+00
   1.0970500e+03   1.2378080e+00
   1.0971000e+03   1.2267738e+00
   1.0971500e+03   1.2257723e+00
   1.0972000e+03   1.2297345e+00
   1.0972500e+03   1.2394468e+00
   1.0973000e+03   1.2465506e+00
   1.0973500e+03   1.2442104e+00
   1.0974000e+03   1.2331555e+00
   1.0974500e+03   1.2273961e+00
   1.0975000e+03   1.2185858e+00
   1.0975500e+03   1.2153139e+00
   1.0976000e+03   1.2225030e+00
   1.0976500e+03   1.2339185e+00
   1.0977000e+03   1.2357825e+00
   1.0977500e+03   1.2337843e+00
   1.0978000e+03   1.2264087e+00
   1.0978500e+03   1.2140899e+00
   1.0979000e+03   1.2041214e+00
   1.0979500e+03   1.2015733e+00
   1.0980000e+03   1.2051228e+00
   1.0980500e+03   1.2120713e+00
   1.0981000e+03   1.2116081e+00
   1.0981500e+03   1.2042566e+00
   1.0982000e+03   1.1889814e+00
   1.0982500e+03   1.1683091e+00
   1.0983000e+03   1.1512769e+00
   1.0983500e+03   1.1421861e+00
   1.0984000e+03   1.1415798e+00
   1.0984500e+03   1.1452693e+00
   1.0985000e+03   1.1526704e+00
   1.0985500e+03   1.1501997e+00
   1.0986000e+03   1.1413890e+00
   1.0986500e+03   1.1318075e+00
   1.0987000e+03   1.1318425e+00
   1.0987500e+03   1.1340328e+00
   1.0988000e+03   1.1408970e+00
   1.0988500e+03   1.1477271e+00
   1.0989000e+03   1.1479359e+00
   1.0989500e+03   1.1373425e+00
   1.0990000e+03   1.1204413e+00
   1.0990500e+03   1.1102456e+00
   1.0991000e+03   1.1190959e+00
   1.0991500e+03   1.1393987e+00
   1.0992000e+03   1.1587341e+00
   1.0992500e+03   1.1708404e+00
   1.0993000e+03   1.1723611e+00
   1.0993500e+03   1.1613808e+00
   1.0994000e+03   1.1417594e+00
   1.0994500e+03   1.1292951e+00
   1.0995000e+03   1.1370579e+00
   1.0995500e+03   1.1607312e+00
   1.0996000e+03   1.1766938e+00
   1.0996500e+03   1.1850671e+00
   1.0997000e+03   1.1856113e+00
   1.0997500e+03   1.1840227e+00
   1.0998000e+03   1.1736567e+00
   1.0998500e+03   1.1773131e+00
   1.0999000e+03   1.1982249e+00
   1.0999500e+03   1.2327759e+00
   1.1000000e+03   1.2522831e+00
   1.1000500e+03   1.2608180e+00
   1.1001000e+03   1.2564953e+00
   1.1001500e+03   1.2458156e+00
   1.1002000e+03   1.2382083e+00
   1.1002500e+03   1.2470478e+00
   1.1003000e+03   1.2660065e+00
   1.1003500e+03   1.2943328e+00
   1.1004000e+03   1.3205697e+00
   1.1004500e+03   1.3262986e+00
   1.1005000e+03   1.3120513e+00
   1.1005500e+03   1.3008184e+00
   1.1006000e+03   1.3003348e+00
   1.1006500e+03   1.3096859e+00
   1.1007000e+03   1.3269951e+00
   1.1007500e+03   1.3510746e+00
   1.1008000e+03   1.3667267e+00
   1.1008500e+03   1.3651549e+00
   1.1009000e+03   1.3501281e+00
   1.1009500e+03   1.3311761e+00
   1.1010000e+03   1.3250342e+00
   1.1010500e+03   1.3284478e+00
   1.1011000e+03   1.3307466e+00
   1.1011500e+03   1.3323084e+00
   1.1012000e+03   1.3367536e+00
   1.1012500e+03   1.3404458e+00
   1.1013000e+03   1.3353516e+00
   1.1013500e+03   1.3415467e+00
   1.1014000e+03   1.3631407e+00
   1.1014500e+03   1.3901630e+00
   1.1015000e+03   1.4093892e+00
   1.1015500e+03   1.4195946e+00
   1.1016000e+03   1.4149292e+00
   1.1016500e+03   1.4019419e+00
   1.1017000e+03   1.3855801e+00
   1.1017500e+03   1.3631422e+00
   1.1018000e+03   1.3599325e+00
   1.1018500e+03   1.3725550e+00
   1.1019000e+03   1.3849814e+00
   1.1019500e+03   1.3902693e+00
   1.1020000e+03   1.3912691e+00
   1.1020500e+03   1.3825641e+00
   1.1021000e+03   1.3686859e+00
   1.1021500e+03   1.3590497e+00
   1.1022000e+03   1.3544474e+00
   1.1022500e+03   1.3598861e+00
   1.1023000e+03   1.3683010e+00
   1.1023500e+03   1.3703399e+00
   1.1024000e+03   1.3583171e+00
   1.1024500e+03   1.3507934e+00
   1.1025000e+03   1.3446040e+00
   1.1025500e+03   1.3381814e+00
   1.1026000e+03   1.3339079e+00
   1.1026500e+03   1.3430709e+00
   1.1027000e+03   1.3527999e+00
   1.1027500e+03   1.3567075e+00
   1.1028000e+03   1.3477158e+00
   1.1028500e+03   1.3381811e+00
   1.1029000e+03   1.3231615e+00
   1.1029500e+03   1.3090030e+00
   1.1030000e+03   1.2990358e+00
   1.1030500e+03   1.3053126e+00
   1.1031000e+03   1.3200791e+00
   1.1031500e+03   1.3327581e+00
   1.1032000e+03   1.3339701e+00
   1.1032500e+03   1.3235554e+00
   1.1033000e+03   1.3128813e+00
   1.1033500e+03   1.3015578e+00
   1.1034000e+03   1.2968273e+00
   1.1034500e+03   1.3016657e+00
   1.1035000e+03   1.3199564e+00
   1.1035500e+03   1.3280332e+00
   1.1036000e+03   1.3272566e+00
   1.1036500e+03   1.3210992e+00
   1.1037000e+03   1.3121127e+00
   1.1037500e+03   1.3095816e+00
   1.1038000e+03   1.3138949e+00
   1.1038500e+03   1.3240726e+00
   1.1039000e+03   1.3434722e+00
   1.1039500e+03   1.3634839e+00
   1.1040000e+03   1.3687991e+00
   1.1040500e+03   1.3638866e+00
   1.1041000e+03   1.3606176e+00
   1.1041500e+03   1.3507236e+00
   1.1042000e+03   1.3465278e+00
   1.1042500e+03   1.3519521e+00
   1.1043000e+03   1.3618219e+00
   1.1043500e+03   1.3652126e+00
   1.1044000e+03   1.3707852e+00
   1.1044500e+03   1.3687755e+00
   1.1045000e+03   1.3556955e+00
   1.1045500e+03   1.3457983e+00
   1.1046000e+03   1.3496893e+00
   1.1046500e+03   1.3611945e+00
   1.1047000e+03   1.3781999e+00
   1.1047500e+03   1.3883486e+00
   1.1048000e+03   1.4018705e+00
   1.1048500e+03   1.3991679e+00
   1.1049000e+03   1.3843723e+00
   1.1049500e+03   1.3694885e+00
   1.1050000e+03   1.3710941e+00
   1.1050500e+03   1.3813625e+00
   1.1051000e+03   1.3971903e+00
   1.1051500e+03   1.4099724e+00
   1.1052000e+03   1.4281367e+00
   1.1052500e+03   1.4445609e+00
   1.1053000e+03   1.4387999e+00
   1.1053500e+03   1.4307046e+00
   1.1054000e+03   1.4355914e+00
   1.1054500e+03   1.4329973e+00
   1.1055000e+03   1.4290425e+00
   1.1055500e+03   1.4215129e+00
   1.1056000e+03   1.4153101e+00
   1.1056500e+03   1.4014052e+00
   1.1057000e+03   1.3893912e+00
   1.1057500e+03   1.3785570e+00
   1.1058000e+03   1.3784935e+00
   1.1058500e+03   1.3808136e+00
   1.1059000e+03   1.3864122e+00
   1.1059500e+03   1.3835820e+00
   1.1060000e+03   1.3754686e+00
   1.1060500e+03   1.3647373e+00
   1.1061000e+03   1.3529603e+00
   1.1061500e+03   1.3387291e+00
   1.1062000e+03   1.3312075e+00
   1.1062500e+03   1.3354212e+00
   1.1063000e+03   1.3505763e+00
   1.1063500e+03   1.3577956e+00
   1.1064000e+03   1.3572679e+00
   1.1064500e+03   1.3591532e+00
   1.1065000e+03   1.3589113e+00
   1.1065500e+03   1.3534817e+00
   1.1066000e+03   1.3554556e+00
   1.1066500e+03   1.3688332e+00
   1.1067000e+03   1.3843093e+00
   1.1067500e+03   1.3965725e+00
   1.1068000e+03   1.4011747e+00
   1.1068500e+03   1.3997131e+00
   1.1069000e+03   1.3929564e+00
   1.1069500e+03   1.3893302e+00
   1.1070000e+03   1.3903691e+00
   1.1070500e+03   1.3917517e+00
   1.1071000e+03   1.3977376e+00
   1.1071500e+03   1.4102936e+00
   1.1072000e+03   1.4179298e+00
   1.1072500e+03   1.4048634e+00
   1.1073000e+03   1.3960460e+00
   1.1073500e+03   1.3877974e+00
   1.1074000e+03   1.3819927e+00
   1.1074500e+03   1.3787836e+00
   1.1075000e+03   1.3830117e+00
   1.1075500e+03   1.3876918e+00
   1.1076000e+03   1.3804813e+00
   1.1076500e+03   1.3636340e+00
   1.1077000e+03   1.3414252e+00
   1.1077500e+03   1.3342503e+00
   1.1078000e+03   1.3294898e+00
   1.1078500e+03   1.3365322e+00
   1.1079000e+03   1.3535975e+00
   1.1079500e+03   1.3694699e+00
   1.1080000e+03   1.3802053e+00
   1.1080500e+03   1.3831523e+00
   1.1081000e+03   1.3785016e+00
   1.1081500e+03   1.3701887e+00
   1.1082000e+03   1.3728697e+00
   1.1082500e+03   1.3741797e+00
   1.1083000e+03   1.3679560e+00
   1.1083500e+03   1.3673696e+00
   1.1084000e+03   1.3617838e+00
   1.1084500e+03   1.3521792e+00
   1.1085000e+03   1.3387561e+00
   1.1085500e+03   1.3403671e+00
   1.1086000e+03   1.3452900e+00
   1.1086500e+03   1.3579091e+00
   1.1087000e+03   1.3674392e+00
   1.1087500e+03   1.3747755e+00
   1.1088000e+03   1.3792086e+00
   1.1088500e+03   1.3784847e+00
   1.1089000e+03   1.3689369e+00
   1.1089500e+03   1.3568409e+00
   1.1090000e+03   1.3490840e+00
   1.1090500e+03   1.3580494e+00
   1.1091000e+03   1.3641455e+00
   1.1091500e+03   1.3740521e+00
   1.1092000e+03   1.3806141e+00
   1.1092500e+03   1.3864980e+00
   1.1093000e+03   1.3724358e+00
   1.1093500e+03   1.3512387e+00
   1.1094000e+03   1.3346732e+00
   1.1094500e+03   1.3322959e+00
   1.1095000e+03   1.3362330e+00
   1.1095500e+03   1.3434165e+00
   1.1096000e+03   1.3582599e+00
   1.1096500e+03   1.3737124e+00
   1.1097000e+03   1.3801974e+00
   1.1097500e+03   1.3825089e+00
   1.1098000e+03   1.3757937e+00
   1.1098500e+03   1.3768289e+00
   1.1099000e+03   1.3766653e+00
   1.1099500e+03   1.3843558e+00
   1.1100000e+03   1.3810050e+00
   1.1100500e+03   1.3841790e+00
   1.1101000e+03   1.3812580e+00
   1.1101500e+03   1.3778485e+00
   1.1102000e+03   1.3657627e+00
   1.1102500e+03   1.3616107e+00
   1.1103000e+03   1.3583378e+00
   1.1103500e+03   1.3588507e+00
   1.1104000e+03   1.3557040e+00
   1.1104500e+03   1.3536550e+00
   1.1105000e+03   1.3534370e+00
   1.1105500e+03   1.3503527e+00
   1.1106000e+03   1.3500232e+00
   1.1106500e+03   1.3477352e+00
   1.1107000e+03   1.3540349e+00
   1.1107500e+03   1.3567180e+00
   1.1108000e+03   1.3577251e+00
   1.1108500e+03   1.3430753e+00
   1.1109000e+03   1.3322872e+00
   1.1109500e+03   1.3238873e+00
   1.1110000e+03   1.3144009e+00
   1.1110500e+03   1.3146224e+00
   1.1111000e+03   1.3317645e+00
   1.1111500e+03   1.3547490e+00
   1.1112000e+03   1.3678437e+00
   1.1112500e+03   1.3799411e+00
   1.1113000e+03   1.3832834e+00
   1.1113500e+03   1.3810016e+00
   1.1114000e+03   1.3752448e+00
   1.1114500e+03   1.3765917e+00
   1.1115000e+03   1.3787907e+00
   1.1115500e+03   1.3826649e+00
   1.1116000e+03   1.3874650e+00
   1.1116500e+03   1.3949298e+00
   1.1117000e+03   1.3903691e+00
   1.1117500e+03   1.3833119e+00
   1.1118000e+03   1.3912353e+00
   1.1118500e+03   1.4065341e+00
   1.1119000e+03   1.4081947e+00
   1.1119500e+03   1.4063129e+00
   1.1120000e+03   1.4097680e+00
   1.1120500e+03   1.4051932e+00
   1.1121000e+03   1.3965844e+00
   1.1121500e+03   1.3848648e+00
   1.1122000e+03   1.3841376e+00
   1.1122500e+03   1.3840073e+00
   1.1123000e+03   1.3829102e+00
   1.1123500e+03   1.3760922e+00
   1.1124000e+03   1.3763839e+00
   1.1124500e+03   1.3737484e+00
   1.1125000e+03   1.3754508e+00
   1.1125500e+03   1.3730481e+00
   1.1126000e+03   1.3663842e+00
   1.1126500e+03   1.3696111e+00
   1.1127000e+03   1.3799972e+00
   1.1127500e+03   1.3822985e+00
   1.1128000e+03   1.3746746e+00
   1.1128500e+03   1.3727929e+00
   1.1129000e+03   1.3733567e+00
   1.1129500e+03   1.3664951e+00
   1.1130000e+03   1.3623011e+00
   1.1130500e+03   1.3732921e+00
   1.1131000e+03   1.3908500e+00
   1.1131500e+03   1.4045089e+00
   1.1132000e+03   1.4125296e+00
   1.1132500e+03   1.4106951e+00
   1.1133000e+03   1.4081390e+00
   1.1133500e+03   1.4031301e+00
   1.1134000e+03   1.3886256e+00
   1.1134500e+03   1.3759313e+00
   1.1135000e+03   1.3790166e+00
   1.1135500e+03   1.3848080e+00
   1.1136000e+03   1.3918257e+00
   1.1136500e+03   1.3946295e+00
   1.1137000e+03   1.3969826e+00
   1.1137500e+03   1.3956786e+00
   1.1138000e+03   1.3908133e+00
   1.1138500e+03   1.3802065e+00
   1.1139000e+03   1.3841997e+00
   1.1139500e+03   1.3972245e+00
   1.1140000e+03   1.4078699e+00
   1.1140500e+03   1.4004175e+00
   1.1141000e+03   1.3922385e+00
   1.1141500e+03   1.3776981e+00
   1.1142000e+03   1.3600390e+00
   1.1142500e+03   1.3420202e+00
   1.1143000e+03   1.3382202e+00
   1.1143500e+03   1.3413610e+00
   1.1144000e+03   1.3493978e+00
   1.1144500e+03   1.3573816e+00
   1.1145000e+03   1.3572660e+00
   1.1145500e+03   1.3579546e+00
   1.1146000e+03   1.3526850e+00
   1.1146500e+03   1.3463994e+00
   1.1147000e+03   1.3441883e+00
   1.1147500e+03   1.3517137e+00
   1.1148000e+03   1.3636000e+00
   1.1148500e+03   1.3790791e+00
   1.1149000e+03   1.3887020e+00
   1.1149500e+03   1.3852563e+00
   1.1150000e+03   1.3799333e+00
   1.1150500e+03   1.3706453e+00
   1.1151000e+03   1.3574259e+00
   1.1151500e+03   1.3488846e+00
   1.1152000e+03   1.3526444e+00
   1.1152500e+03   1.3551828e+00
   1.1153000e+03   1.3576114e+00
   1.1153500e+03   1.3569795e+00
   1.1154000e+03   1.3514186e+00
   1.1154500e+03   1.3517450e+00
   1.1155000e+03   1.3529336e+00
   1.1155500e+03   1.3543948e+00
   1.1156000e+03   1.3582495e+00
   1.1156500e+03   1.3640264e+00
   1.1157000e+03   1.3606488e+00
   1.1157500e+03   1.3561061e+00
   1.1158000e+03   1.3462096e+00
   1.1158500e+03   1.3464328e+00
   1.1159000e+03   1.3574109e+00
   1.1159500e+03   1.3632378e+00
   1.1160000e+03   1.3721078e+00
   1.1160500e+03   1.3865663e+00
   1.1161000e+03   1.3902786e+00
   1.1161500e+03   1.3858272e+00
   1.1162000e+03   1.3802269e+00
   1.1162500e+03   1.3743284e+00
   1.1163000e+03   1.3620246e+00
   1.1163500e+03   1.3634290e+00
   1.1164000e+03   1.3643047e+00
   1.1164500e+03   1.3670468e+00
   1.1165000e+03   1.3695564e+00
   1.1165500e+03   1.3785908e+00
   1.1166000e+03   1.3779356e+00
   1.1166500e+03   1.3640780e+00
   1.1167000e+03   1.3528042e+00
   1.1167500e+03   1.3501791e+00
   1.1168000e+03   1.3468702e+00
   1.1168500e+03   1.3474485e+00
   1.1169000e+03   1.3551512e+00
   1.1169500e+03   1.3607426e+00
   1.1170000e+03   1.3574306e+00
   1.1170500e+03   1.3535783e+00
   1.1171000e+03   1.3473129e+00
   1.1171500e+03   1.3493343e+00
   1.1172000e+03   1.3590024e+00
   1.1172500e+03   1.3750568e+00
   1.1173000e+03   1.3846383e+00
   1.1173500e+03   1.3875319e+00
   1.1174000e+03   1.3956825e+00
   1.1174500e+03   1.4017195e+00
   1.1175000e+03   1.3966492e+00
   1.1175500e+03   1.3915348e+00
   1.1176000e+03   1.4002516e+00
   1.1176500e+03   1.4098673e+00
   1.1177000e+03   1.4121522e+00
   1.1177500e+03   1.4089131e+00
   1.1178000e+03   1.4076384e+00
   1.1178500e+03   1.4008765e+00
   1.1179000e+03   1.3861521e+00
   1.1179500e+03   1.3719259e+00
   1.1180000e+03   1.3675703e+00
   1.1180500e+03   1.3689352e+00
   1.1181000e+03   1.3736392e+00
   1.1181500e+03   1.3726139e+00
   1.1182000e+03   1.3708081e+00
   1.1182500e+03   1.3619104e+00
   1.1183000e+03   1.3611077e+00
   1.1183500e+03   1.3603413e+00
   1.1184000e+03   1.3618064e+00
   1.1184500e+03   1.3707253e+00
   1.1185000e+03   1.3860304e+00
   1.1185500e+03   1.3912954e+00
   1.1186000e+03   1.3823498e+00
   1.1186500e+03   1.3700355e+00
   1.1187000e+03   1.3556396e+00
   1.1187500e+03   1.3461050e+00
   1.1188000e+03   1.3328313e+00
   1.1188500e+03   1.3296000e+00
   1.1189000e+03   1.3295234e+00
   1.1189500e+03   1.3243646e+00
   1.1190000e+03   1.3160019e+00
   1.1190500e+03   1.3075275e+00
   1.1191000e+03   1.3040216e+00
   1.1191500e+03   1.3058316e+00
   1.1192000e+03   1.3146998e+00
   1.1192500e+03   1.3186616e+00
   1.1193000e+03   1.3296900e+00
   1.1193500e+03   1.3406779e+00
   1.1194000e+03   1.3510483e+00
   1.1194500e+03   1.3509334e+00
   1.1195000e+03   1.3524518e+00
   1.1195500e+03   1.3586747e+00
   1.1196000e+03   1.3626277e+00
   1.1196500e+03   1.3592406e+00
   1.1197000e+03   1.3533051e+00
   1.1197500e+03   1.3503269e+00
   1.1198000e+03   1.3481594e+00
   1.1198500e+03   1.3413339e+00
   1.1199000e+03   1.3342547e+00
   1.1199500e+03   1.3330224e+00
   1.1200000e+03   1.3371518e+00
   1.1200500e+03   1.3392737e+00
   1.1201000e+03   1.3446198e+00
   1.1201500e+03   1.3481117e+00
   1.1202000e+03   1.3531253e+00
   1.1202500e+03   1.3494188e+00
   1.1203000e+03   1.3394450e+00
   1.1203500e+03   1.3251849e+00
   1.1204000e+03   1.3189177e+00
   1.1204500e+03   1.3163746e+00
   1.1205000e+03   1.3194309e+00
   1.1205500e+03   1.3258720e+00
   1.1206000e+03   1.3370871e+00
   1.1206500e+03   1.3488274e+00
   1.1207000e+03   1.3524987e+00
   1.1207500e+03   1.3488316e+00
   1.1208000e+03   1.3419747e+00
   1.1208500e+03   1.3369092e+00
   1.1209000e+03   1.3420049e+00
   1.1209500e+03   1.3464256e+00
   1.1210000e+03   1.3462583e+00
   1.1210500e+03   1.3490016e+00
   1.1211000e+03   1.3507038e+00
   1.1211500e+03   1.3415937e+00
   1.1212000e+03   1.3345120e+00
   1.1212500e+03   1.3324371e+00
   1.1213000e+03   1.3336349e+00
   1.1213500e+03   1.3377204e+00
   1.1214000e+03   1.3329266e+00
   1.1214500e+03   1.3261319e+00
   1.1215000e+03   1.3201827e+00
   1.1215500e+03   1.3143481e+00
   1.1216000e+03   1.3059966e+00
   1.1216500e+03   1.3108998e+00
   1.1217000e+03   1.3237802e+00
   1.1217500e+03   1.3376968e+00
   1.1218000e+03   1.3469437e+00
   1.1218500e+03   1.3556854e+00
   1.1219000e+03   1.3542619e+00
   1.1219500e+03   1.3425297e+00
   1.1220000e+03   1.3338062e+00
   1.1220500e+03   1.3241919e+00
   1.1221000e+03   1.3146309e+00
   1.1221500e+03   1.3197783e+00
   1.1222000e+03   1.3302081e+00
   1.1222500e+03   1.3386340e+00
   1.1223000e+03   1.3435934e+00
   1.1223500e+03   1.3388157e+00
   1.1224000e+03   1.3322046e+00
   1.1224500e+03   1.3327861e+00
   1.1225000e+03   1.3307575e+00
   1.1225500e+03   1.3412666e+00
   1.1226000e+03   1.3616708e+00
   1.1226500e+03   1.3703006e+00
   1.1227000e+03   1.3686653e+00
   1.1227500e+03   1.3707104e+00
   1.1228000e+03   1.3713317e+00
   1.1228500e+03   1.3772094e+00
   1.1229000e+03   1.3894174e+00
   1.1229500e+03   1.4034335e+00
   1.1230000e+03   1.4114921e+00
   1.1230500e+03   1.4130321e+00
   1.1231000e+03   1.4017345e+00
   1.1231500e+03   1.3860668e+00
   1.1232000e+03   1.3598389e+00
   1.1232500e+03   1.3400210e+00
   1.1233000e+03   1.3200769e+00
   1.1233500e+03   1.3094034e+00
   1.1234000e+03   1.3094829e+00
   1.1234500e+03   1.3213546e+00
   1.1235000e+03   1.3305855e+00
   1.1235500e+03   1.3396942e+00
   1.1236000e+03   1.3473037e+00
   1.1236500e+03   1.3497511e+00
   1.1237000e+03   1.3550310e+00
   1.1237500e+03   1.3633992e+00
   1.1238000e+03   1.3658044e+00
   1.1238500e+03   1.3680775e+00
   1.1239000e+03   1.3670768e+00
   1.1239500e+03   1.3647764e+00
   1.1240000e+03   1.3546866e+00
   1.1240500e+03   1.3451306e+00
   1.1241000e+03   1.3400678e+00
   1.1241500e+03   1.3472746e+00
   1.1242000e+03   1.3510682e+00
   1.1242500e+03   1.3544684e+00
   1.1243000e+03   1.3576163e+00
   1.1243500e+03   1.3576255e+00
   1.1244000e+03   1.3471159e+00
   1.1244500e+03   1.3345221e+00
   1.1245000e+03   1.3247076e+00
   1.1245500e+03   1.3230127e+00
   1.1246000e+03   1.3325966e+00
   1.1246500e+03   1.3411025e+00
   1.1247000e+03   1.3498511e+00
   1.1247500e+03   1.3579705e+00
   1.1248000e+03   1.3667388e+00
   1.1248500e+03   1.3612058e+00
   1.1249000e+03   1.3582963e+00
   1.1249500e+03   1.3603649e+00
   1.1250000e+03   1.3557331e+00


==> Data/284K_LSA_verticallyrised.dat <==
   1.1250000e+03   9.6619645e-01
   1.1249500e+03   9.6627376e-01
   1.1249000e+03   9.6635077e-01
   1.1248500e+03   9.6642730e-01
   1.1248000e+03   9.6650329e-01
   1.1247500e+03   9.6657881e-01
   1.1247000e+03   9.6665368e-01
   1.1246500e+03   9.6672782e-01
   1.1246000e+03   9.6680120e-01
   1.1245500e+03   9.6687374e-01
   1.1245000e+03   9.6694538e-01
   1.1244500e+03   9.6701607e-01
   1.1244000e+03   9.6708569e-01
   1.1243500e+03   9.6715424e-01
   1.1243000e+03   9.6722159e-01
   1.1242500e+03   9.6728769e-01
   1.1242000e+03   9.6735248e-01
   1.1241500e+03   9.6741584e-01
   1.1241000e+03   9.6747783e-01
   1.1240500e+03   9.6753821e-01
   1.1240000e+03   9.6759704e-01
   1.1239500e+03   9.6765420e-01
   1.1239000e+03   9.6770963e-01
   1.1238500e+03   9.6776328e-01
   1.1238000e+03   9.6781501e-01
   1.1237500e+03   9.6786478e-01
   1.1237000e+03   9.6791253e-01
   1.1236500e+03   9.6795818e-01
   1.1236000e+03   9.6800169e-01
   1.1235500e+03   9.6804294e-01
   1.1235000e+03   9.6808192e-01
   1.1234500e+03   9.6811852e-01
   1.1234000e+03   9.6815273e-01
   1.1233500e+03   9.6818438e-01
   1.1233000e+03   9.6821341e-01
   1.1232500e+03   9.6823987e-01
   1.1232000e+03   9.6826360e-01
   1.1231500e+03   9.6828458e-01
   1.1231000e+03   9.6830276e-01
   1.1230500e+03   9.6831802e-01
   1.1230000e+03   9.6833030e-01
   1.1229500e+03   9.6833959e-01
   1.1229000e+03   9.6834579e-01
   1.1228500e+03   9.6834889e-01
   1.1228000e+03   9.6834883e-01
   1.1227500e+03   9.6834549e-01
   1.1227000e+03   9.6833894e-01
   1.1226500e+03   9.6832904e-01
   1.1226000e+03   9.6831575e-01
   1.1225500e+03   9.6829906e-01
   1.1225000e+03   9.6827892e-01
   1.1224500e+03   9.6825531e-01
   1.1224000e+03   9.6822819e-01
   1.1223500e+03   9.6819750e-01
   1.1223000e+03   9.6816328e-01
   1.1222500e+03   9.6812543e-01
   1.1222000e+03   9.6808401e-01
   1.1221500e+03   9.6803895e-01
   1.1221000e+03   9.6799031e-01
   1.1220500e+03   9.6793804e-01
   1.1220000e+03   9.6788207e-01
   1.1219500e+03   9.6782252e-01
   1.1219000e+03   9.6775940e-01
   1.1218500e+03   9.6769258e-01
   1.1218000e+03   9.6762225e-01
   1.1217500e+03   9.6754828e-01
   1.1217000e+03   9.6747086e-01
   1.1216500e+03   9.6738997e-01
   1.1216000e+03   9.6730557e-01
   1.1215500e+03   9.6721777e-01
   1.1215000e+03   9.6712664e-01
   1.1214500e+03   9.6703223e-01
   1.1214000e+03   9.6693459e-01
   1.1213500e+03   9.6683380e-01
   1.1213000e+03   9.6672997e-01
   1.1212500e+03   9.6662310e-01
   1.1212000e+03   9.6651331e-01
   1.1211500e+03   9.6640077e-01
   1.1211000e+03   9.6628550e-01
   1.1210500e+03   9.6616760e-01
   1.1210000e+03   9.6604726e-01
   1.1209500e+03   9.6592453e-01
   1.1209000e+03   9.6579960e-01
   1.1208500e+03   9.6567252e-01
   1.1208000e+03   9.6554348e-01
   1.1207500e+03   9.6541253e-01
   1.1207000e+03   9.6527997e-01
   1.1206500e+03   9.6514580e-01
   1.1206000e+03   9.6501032e-01
   1.1205500e+03   9.6487352e-01
   1.1205000e+03   9.6473566e-01
   1.1204500e+03   9.6459690e-01
   1.1204000e+03   9.6445736e-01
   1.1203500e+03   9.6431729e-01
   1.1203000e+03   9.6417675e-01
   1.1202500e+03   9.6403602e-01
   1.1202000e+03   9.6389523e-01
   1.1201500e+03   9.6375457e-01
   1.1201000e+03   9.6361420e-01
   1.1200500e+03   9.6347425e-01
   1.1200000e+03   9.6333501e-01
   1.1199500e+03   9.6319661e-01
   1.1199000e+03   9.6305922e-01
   1.1198500e+03   9.6292296e-01
   1.1198000e+03   9.6278820e-01
   1.1197500e+03   9.6265486e-01
   1.1197000e+03   9.6252325e-01
   1.1196500e+03   9.6239355e-01
   1.1196000e+03   9.6226582e-01
   1.1195500e+03   9.6214035e-01
   1.1195000e+03   9.6201727e-01
   1.1194500e+03   9.6189663e-01
   1.1194000e+03   9.6177873e-01
   1.1193500e+03   9.6166363e-01
   1.1193000e+03   9.6155146e-01
   1.1192500e+03   9.6144238e-01
   1.1192000e+03   9.6133658e-01
   1.1191500e+03   9.6123412e-01
   1.1191000e+03   9.6113512e-01
   1.1190500e+03   9.6103969e-01
   1.1190000e+03   9.6094802e-01
   1.1189500e+03   9.6086010e-01
   1.1189000e+03   9.6077606e-01
   1.1188500e+03   9.6069601e-01
   1.1188000e+03   9.6062008e-01
   1.1187500e+03   9.6054825e-01
   1.1187000e+03   9.6048066e-01
   1.1186500e+03   9.6041736e-01
   1.1186000e+03   9.6035835e-01
   1.1185500e+03   9.6030375e-01
   1.1185000e+03   9.6025363e-01
   1.1184500e+03   9.6020797e-01
   1.1184000e+03   9.6016684e-01
   1.1183500e+03   9.6013025e-01
   1.1183000e+03   9.6009824e-01
   1.1182500e+03   9.6007076e-01
   1.1182000e+03   9.6004787e-01
   1.1181500e+03   9.6002963e-01
   1.1181000e+03   9.6001598e-01
   1.1180500e+03   9.6000692e-01
   1.1180000e+03   9.6000239e-01
   1.1179500e+03   9.6000245e-01
   1.1179000e+03   9.6000710e-01
   1.1178500e+03   9.6001622e-01
   1.1178000e+03   9.6002987e-01
   1.1177500e+03   9.6004799e-01
   1.1177000e+03   9.6007046e-01
   1.1176500e+03   9.6009740e-01
   1.1176000e+03   9.6012864e-01
   1.1175500e+03   9.6016416e-01
   1.1175000e+03   9.6020392e-01
   1.1174500e+03   9.6024791e-01
   1.1174000e+03   9.6029601e-01
   1.1173500e+03   9.6034816e-01
   1.1173000e+03   9.6040431e-01
   1.1172500e+03   9.6046439e-01
   1.1172000e+03   9.6052840e-01
   1.1171500e+03   9.6059623e-01
   1.1171000e+03   9.6066776e-01
   1.1170500e+03   9.6074298e-01
   1.1170000e+03   9.6082184e-01
   1.1169500e+03   9.6090415e-01
   1.1169000e+03   9.6098992e-01
   1.1168500e+03   9.6107909e-01
   1.1168000e+03   9.6117154e-01
   1.1167500e+03   9.6126720e-01
   1.1167000e+03   9.6136597e-01
   1.1166500e+03   9.6146783e-01
   1.1166000e+03   9.6157262e-01
   1.1165500e+03   9.6168026e-01
   1.1165000e+03   9.6179077e-01
   1.1164500e+03   9.6190396e-01
   1.1164000e+03   9.6201983e-01
   1.1163500e+03   9.6213821e-01
   1.1163000e+03   9.6225903e-01
   1.1162500e+03   9.6238223e-01
   1.1162000e+03   9.6250776e-01
   1.1161500e+03   9.6263549e-01
   1.1161000e+03   9.6276531e-01
   1.1160500e+03   9.6289721e-01
   1.1160000e+03   9.6303102e-01
   1.1159500e+03   9.6316663e-01
   1.1159000e+03   9.6330407e-01
   1.1158500e+03   9.6344319e-01
   1.1158000e+03   9.6358386e-01
   1.1157500e+03   9.6372607e-01
   1.1157000e+03   9.6386972e-01
   1.1156500e+03   9.6401462e-01
   1.1156000e+03   9.6416077e-01
   1.1155500e+03   9.6430805e-01
   1.1155000e+03   9.6445641e-01
   1.1154500e+03   9.6460572e-01
   1.1154000e+03   9.6475586e-01
   1.1153500e+03   9.6490678e-01
   1.1153000e+03   9.6505836e-01
   1.1152500e+03   9.6521047e-01
   1.1152000e+03   9.6536318e-01
   1.1151500e+03   9.6551618e-01
   1.1151000e+03   9.6566948e-01
   1.1150500e+03   9.6582297e-01
   1.1150000e+03   9.6597657e-01
   1.1149500e+03   9.6613011e-01
   1.1149000e+03   9.6628353e-01
   1.1148500e+03   9.6643672e-01
   1.1148000e+03   9.6658960e-01
   1.1147500e+03   9.6674201e-01
   1.1147000e+03   9.6689388e-01
   1.1146500e+03   9.6704504e-01
   1.1146000e+03   9.6719548e-01
   1.1145500e+03   9.6734503e-01
   1.1145000e+03   9.6749351e-01
   1.1144500e+03   9.6764091e-01
   1.1144000e+03   9.6778706e-01
   1.1143500e+03   9.6793178e-01
   1.1143000e+03   9.6807501e-01
   1.1142500e+03   9.6821657e-01
   1.1142000e+03   9.6835634e-01
   1.1141500e+03   9.6849421e-01
   1.1141000e+03   9.6863005e-01
   1.1140500e+03   9.6876362e-01
   1.1140000e+03   9.6889487e-01
   1.1139500e+03   9.6902368e-01
   1.1139000e+03   9.6914980e-01
   1.1138500e+03   9.6927312e-01
   1.1138000e+03   9.6939346e-01
   1.1137500e+03   9.6951071e-01
   1.1137000e+03   9.6962467e-01
   1.1136500e+03   9.6973518e-01
   1.1136000e+03   9.6984205e-01
   1.1135500e+03   9.6994516e-01
   1.1135000e+03   9.7004423e-01
   1.1134500e+03   9.7013912e-01
   1.1134000e+03   9.7022972e-01
   1.1133500e+03   9.7031579e-01
   1.1133000e+03   9.7039697e-01
   1.1132500e+03   9.7047338e-01
   1.1132000e+03   9.7054455e-01
   1.1131500e+03   9.7061035e-01
   1.1131000e+03   9.7067067e-01
   1.1130500e+03   9.7072527e-01
   1.1130000e+03   9.7077379e-01
   1.1129500e+03   9.7081623e-01
   1.1129000e+03   9.7085223e-01
   1.1128500e+03   9.7088167e-01
   1.1128000e+03   9.7090420e-01
   1.1127500e+03   9.7091970e-01
   1.1127000e+03   9.7092793e-01
   1.1126500e+03   9.7092864e-01
   1.1126000e+03   9.7092161e-01
   1.1125500e+03   9.7090671e-01
   1.1125000e+03   9.7088358e-01
   1.1124500e+03   9.7085211e-01
   1.1124000e+03   9.7081205e-01
   1.1123500e+03   9.7076330e-01
   1.1123000e+03   9.7070548e-01
   1.1122500e+03   9.7063848e-01
   1.1122000e+03   9.7056207e-01
   1.1121500e+03   9.7047612e-01
   1.1121000e+03   9.7038052e-01
   1.1120500e+03   9.7027490e-01
   1.1120000e+03   9.7015938e-01
   1.1119500e+03   9.7003350e-01
   1.1119000e+03   9.6989730e-01
   1.1118500e+03   9.6975067e-01
   1.1118000e+03   9.6959356e-01
   1.1117500e+03   9.6942571e-01
   1.1117000e+03   9.6924719e-01
   1.1116500e+03   9.6905789e-01
   1.1116000e+03   9.6885780e-01
   1.1115500e+03   9.6864686e-01
   1.1115000e+03   9.6842519e-01
   1.1114500e+03   9.6819273e-01
   1.1114000e+03   9.6794966e-01
   1.1113500e+03   9.6769586e-01
   1.1113000e+03   9.6743170e-01
   1.1112500e+03   9.6715722e-01
   1.1112000e+03   9.6687248e-01
   1.1111500e+03   9.6657780e-01
   1.1111000e+03   9.6627346e-01
   1.1110500e+03   9.6595958e-01
   1.1110000e+03   9.6563652e-01
   1.1109500e+03   9.6530464e-01
   1.1109000e+03   9.6496418e-01
   1.1108500e+03   9.6461567e-01
   1.1108000e+03   9.6425936e-01
   1.1107500e+03   9.6389583e-01
   1.1107000e+03   9.6352556e-01
   1.1106500e+03   9.6314904e-01
   1.1106000e+03   9.6276674e-01
   1.1105500e+03   9.6237919e-01
   1.1105000e+03   9.6198705e-01
   1.1104500e+03   9.6159098e-01
   1.1104000e+03   9.6119157e-01
   1.1103500e+03   9.6078941e-01
   1.1103000e+03   9.6038523e-01
   1.1102500e+03   9.5997968e-01
   1.1102000e+03   9.5957342e-01
   1.1101500e+03   9.5916715e-01
   1.1101000e+03   9.5876166e-01
   1.1100500e+03   9.5835766e-01
   1.1100000e+03   9.5795575e-01
   1.1099500e+03   9.5755670e-01
   1.1099000e+03   9.5716122e-01
   1.1098500e+03   9.5676997e-01
   1.1098000e+03   9.5638368e-01
   1.1097500e+03   9.5600310e-01
   1.1097000e+03   9.5562878e-01
   1.1096500e+03   9.5526138e-01
   1.1096000e+03   9.5490161e-01
   1.1095500e+03   9.5454994e-01
   1.1095000e+03   9.5420703e-01
   1.1094500e+03   9.5387349e-01
   1.1094000e+03   9.5354977e-01
   1.1093500e+03   9.5323643e-01
   1.1093000e+03   9.5293394e-01
   1.1092500e+03   9.5264259e-01
   1.1092000e+03   9.5236299e-01
   1.1091500e+03   9.5209542e-01
   1.1091000e+03   9.5184019e-01
   1.1090500e+03   9.5159766e-01
   1.1090000e+03   9.5136806e-01
   1.1089500e+03   9.5115170e-01
   1.1089000e+03   9.5094869e-01
   1.1088500e+03   9.5075926e-01
   1.1088000e+03   9.5058355e-01
   1.1087500e+03   9.5042160e-01
   1.1087000e+03   9.5027360e-01
   1.1086500e+03   9.5013961e-01
   1.1086000e+03   9.5001957e-01
   1.1085500e+03   9.4991353e-01
   1.1085000e+03   9.4982150e-01
   1.1084500e+03   9.4974342e-01
   1.1084000e+03   9.4967917e-01
   1.1083500e+03   9.4962874e-01
   1.1083000e+03   9.4959197e-01
   1.1082500e+03   9.4956872e-01
   1.1082000e+03   9.4955889e-01
   1.1081500e+03   9.4956228e-01
   1.1081000e+03   9.4957885e-01
   1.1080500e+03   9.4960824e-01
   1.1080000e+03   9.4965038e-01
   1.1079500e+03   9.4970504e-01
   1.1079000e+03   9.4977197e-01
   1.1078500e+03   9.4985095e-01
   1.1078000e+03   9.4994184e-01
   1.1077500e+03   9.5004436e-01
   1.1077000e+03   9.5015833e-01
   1.1076500e+03   9.5028344e-01
   1.1076000e+03   9.5041952e-01
   1.1075500e+03   9.5056638e-01
   1.1075000e+03   9.5072368e-01
   1.1074500e+03   9.5089129e-01
   1.1074000e+03   9.5106891e-01
   1.1073500e+03   9.5125643e-01
   1.1073000e+03   9.5145348e-01
   1.1072500e+03   9.5165995e-01
   1.1072000e+03   9.5187554e-01
   1.1071500e+03   9.5210013e-01
   1.1071000e+03   9.5233354e-01
   1.1070500e+03   9.5257548e-01
   1.1070000e+03   9.5282582e-01
   1.1069500e+03   9.5308432e-01
   1.1069000e+03   9.5335087e-01
   1.1068500e+03   9.5362523e-01
   1.1068000e+03   9.5390734e-01
   1.1067500e+03   9.5419696e-01
   1.1067000e+03   9.5449403e-01
   1.1066500e+03   9.5479831e-01
   1.1066000e+03   9.5510975e-01
   1.1065500e+03   9.5542815e-01
   1.1065000e+03   9.5575348e-01
   1.1064500e+03   9.5608553e-01
   1.1064000e+03   9.5642427e-01
   1.1063500e+03   9.5676968e-01
   1.1063000e+03   9.5712146e-01
   1.1062500e+03   9.5747975e-01
   1.1062000e+03   9.5784441e-01
   1.1061500e+03   9.5821533e-01
   1.1061000e+03   9.5859251e-01
   1.1060500e+03   9.5897588e-01
   1.1060000e+03   9.5936540e-01
   1.1059500e+03   9.5976105e-01
   1.1059000e+03   9.6016285e-01
   1.1058500e+03   9.6057078e-01
   1.1058000e+03   9.6098480e-01
   1.1057500e+03   9.6140489e-01
   1.1057000e+03   9.6183112e-01
   1.1056500e+03   9.6226356e-01
   1.1056000e+03   9.6270213e-01
   1.1055500e+03   9.6314702e-01
   1.1055000e+03   9.6359804e-01
   1.1054500e+03   9.6405545e-01
   1.1054000e+03   9.6451917e-01
   1.1053500e+03   9.6498940e-01
   1.1053000e+03   9.6546629e-01
   1.1052500e+03   9.6594975e-01
   1.1052000e+03   9.6643993e-01
   1.1051500e+03   9.6693698e-01
   1.1051000e+03   9.6744087e-01
   1.1050500e+03   9.6795187e-01
   1.1050000e+03   9.6847013e-01
   1.1049500e+03   9.6899578e-01
   1.1049000e+03   9.6952894e-01
   1.1048500e+03   9.7006962e-01
   1.1048000e+03   9.7061822e-01
   1.1047500e+03   9.7117481e-01
   1.1047000e+03   9.7173974e-01
   1.1046500e+03   9.7231302e-01
   1.1046000e+03   9.7289500e-01
   1.1045500e+03   9.7348580e-01
   1.1045000e+03   9.7408578e-01
   1.1044500e+03   9.7469518e-01
   1.1044000e+03   9.7531411e-01
   1.1043500e+03   9.7594318e-01
   1.1043000e+03   9.7658226e-01
   1.1042500e+03   9.7723195e-01
   1.1042000e+03   9.7789249e-01
   1.1041500e+03   9.7856411e-01
   1.1041000e+03   9.7924742e-01
   1.1040500e+03   9.7994265e-01
   1.1040000e+03   9.8065004e-01
   1.1039500e+03   9.8137006e-01
   1.1039000e+03   9.8210308e-01
   1.1038500e+03   9.8284969e-01
   1.1038000e+03   9.8361012e-01
   1.1037500e+03   9.8438498e-01
   1.1037000e+03   9.8517475e-01
   1.1036500e+03   9.8597977e-01
   1.1036000e+03   9.8680076e-01
   1.1035500e+03   9.8763809e-01
   1.1035000e+03   9.8849222e-01
   1.1034500e+03   9.8936388e-01
   1.1034000e+03   9.9025366e-01
   1.1033500e+03   9.9116203e-01
   1.1033000e+03   9.9208972e-01
   1.1032500e+03   9.9303684e-01
   1.1032000e+03   9.9400458e-01
   1.1031500e+03   9.9499306e-01
   1.1031000e+03   9.9600300e-01
   1.1030500e+03   9.9703500e-01
   1.1030000e+03   9.9808988e-01
   1.1029500e+03   9.9916777e-01
   1.1029000e+03   1.0002693e+00
   1.1028500e+03   1.0013946e+00
   1.1028000e+03   1.0025440e+00
   1.1027500e+03   1.0037181e+00
   1.1027000e+03   1.0049164e+00
   1.1026500e+03   1.0061394e+00
   1.1026000e+03   1.0073864e+00
   1.1025500e+03   1.0086568e+00
   1.1025000e+03   1.0099495e+00
   1.1024500e+03   1.0112633e+00
   1.1024000e+03   1.0125962e+00
   1.1023500e+03   1.0139458e+00
   1.1023000e+03   1.0153086e+00
   1.1022500e+03   1.0166799e+00
   1.1022000e+03   1.0180540e+00
   1.1021500e+03   1.0194236e+00
   1.1021000e+03   1.0207792e+00
   1.1020500e+03   1.0221088e+00
   1.1020000e+03   1.0233975e+00
   1.1019500e+03   1.0246262e+00
   1.1019000e+03   1.0257709e+00
   1.1018500e+03   1.0268010e+00
   1.1018000e+03   1.0276780e+00
   1.1017500e+03   1.0283535e+00
   1.1017000e+03   1.0287656e+00
   1.1016500e+03   1.0288360e+00
   1.1016000e+03   1.0284644e+00
   1.1015500e+03   1.0275244e+00
   1.1015000e+03   1.0258535e+00
   1.1014500e+03   1.0232449e+00
   1.1014000e+03   1.0194344e+00
   1.1013500e+03   1.0140861e+00
   1.1013000e+03   1.0067752e+00
   1.1012500e+03   9.9697146e-01
   1.1012000e+03   9.8401627e-01
   1.1011500e+03   9.6712592e-01
   1.1011000e+03   9.4539777e-01
   1.1010500e+03   9.1786865e-01
   1.1010000e+03   8.8365069e-01
   1.1009500e+03   8.4216794e-01
   1.1009000e+03   7.9352853e-01
   1.1008500e+03   7.3894486e-01
   1.1008000e+03   6.8110046e-01
   1.1007500e+03   6.2408874e-01
   1.1007000e+03   5.7282123e-01
   1.1006500e+03   5.3179035e-01
   1.1006000e+03   5.0388155e-01
   1.1005500e+03   4.8973742e-01
   1.1005000e+03   4.8800191e-01
   1.1004500e+03   4.9610272e-01
   1.1004000e+03   5.1113567e-01
   1.1003500e+03   5.3046104e-01
   1.1003000e+03   5.5199334e-01
   1.1002500e+03   5.7424054e-01
   1.1002000e+03   5.9621307e-01
   1.1001500e+03   6.1730531e-01
   1.1001000e+03   6.3719592e-01
   1.1000500e+03   6.5573117e-01
   1.1000000e+03   6.7287961e-01
   1.0999500e+03   6.8867645e-01
   1.0999000e+03   7.0318982e-01
   1.0998500e+03   7.1651098e-01
   1.0998000e+03   7.2873923e-01
   1.0997500e+03   7.3997030e-01
   1.0997000e+03   7.5029871e-01
   1.0996500e+03   7.5981197e-01
   1.0996000e+03   7.6858696e-01
   1.0995500e+03   7.7669755e-01
   1.0995000e+03   7.8420553e-01
   1.0994500e+03   7.9117081e-01
   1.0994000e+03   7.9764429e-01
   1.0993500e+03   8.0367443e-01
   1.0993000e+03   8.0930016e-01
   1.0992500e+03   8.1455889e-01
   1.0992000e+03   8.1948289e-01
   1.0991500e+03   8.2410213e-01
   1.0991000e+03   8.2844272e-01
   1.0990500e+03   8.3252779e-01
   1.0990000e+03   8.3637932e-01
   1.0989500e+03   8.4001497e-01
   1.0989000e+03   8.4345314e-01
   1.0988500e+03   8.4670797e-01
   1.0988000e+03   8.4979466e-01
   1.0987500e+03   8.5272500e-01
   1.0987000e+03   8.5551080e-01
   1.0986500e+03   8.5816243e-01
   1.0986000e+03   8.6068931e-01
   1.0985500e+03   8.6310008e-01
   1.0985000e+03   8.6540237e-01
   1.0984500e+03   8.6760387e-01
   1.0984000e+03   8.6971060e-01
   1.0983500e+03   8.7172911e-01
   1.0983000e+03   8.7366453e-01
   1.0982500e+03   8.7552217e-01
   1.0982000e+03   8.7730673e-01
   1.0981500e+03   8.7902239e-01
   1.0981000e+03   8.8067338e-01
   1.0980500e+03   8.8226321e-01
   1.0980000e+03   8.8379553e-01
   1.0979500e+03   8.8527331e-01
   1.0979000e+03   8.8669971e-01
   1.0978500e+03   8.8807759e-01
   1.0978000e+03   8.8940922e-01
   1.0977500e+03   8.9069721e-01
   1.0977000e+03   8.9194378e-01
   1.0976500e+03   8.9315108e-01
   1.0976000e+03   8.9432094e-01
   1.0975500e+03   8.9545533e-01
   1.0975000e+03   8.9655581e-01
   1.0974500e+03   8.9762405e-01
   1.0974000e+03   8.9866158e-01
   1.0973500e+03   8.9966956e-01
   1.0973000e+03   9.0064964e-01
   1.0972500e+03   9.0160301e-01
   1.0972000e+03   9.0253058e-01
   1.0971500e+03   9.0343365e-01
   1.0971000e+03   9.0431342e-01
   1.0970500e+03   9.0517071e-01
   1.0970000e+03   9.0600643e-01
   1.0969500e+03   9.0682170e-01
   1.0969000e+03   9.0761706e-01
   1.0968500e+03   9.0839347e-01
   1.0968000e+03   9.0915170e-01
   1.0967500e+03   9.0989235e-01
   1.0967000e+03   9.1061625e-01
   1.0966500e+03   9.1132394e-01
   1.0966000e+03   9.1201589e-01
   1.0965500e+03   9.1269288e-01
   1.0965000e+03   9.1335544e-01
   1.0964500e+03   9.1400394e-01
   1.0964000e+03   9.1463903e-01
   1.0963500e+03   9.1526118e-01
   1.0963000e+03   9.1587082e-01
   1.0962500e+03   9.1646835e-01
   1.0962000e+03   9.1705427e-01
   1.0961500e+03   9.1762886e-01
   1.0961000e+03   9.1819260e-01
   1.0960500e+03   9.1874579e-01
   1.0960000e+03   9.1928873e-01
   1.0959500e+03   9.1982183e-01
   1.0959000e+03   9.2034534e-01
   1.0958500e+03   9.2085961e-01
   1.0958000e+03   9.2136487e-01
   1.0957500e+03   9.2186150e-01
   1.0957000e+03   9.2234954e-01
   1.0956500e+03   9.2282948e-01
   1.0956000e+03   9.2330149e-01
   1.0955500e+03   9.2376581e-01
   1.0955000e+03   9.2422268e-01
   1.0954500e+03   9.2467222e-01
   1.0954000e+03   9.2511472e-01
   1.0953500e+03   9.2555037e-01
   1.0953000e+03   9.2597935e-01
   1.0952500e+03   9.2640188e-01
   1.0952000e+03   9.2681804e-01
   1.0951500e+03   9.2722812e-01
   1.0951000e+03   9.2763218e-01
   1.0950500e+03   9.2803040e-01
   1.0950000e+03   9.2842296e-01
   1.0949500e+03   9.2880991e-01
   1.0949000e+03   9.2919150e-01
   1.0948500e+03   9.2956784e-01
   1.0948000e+03   9.2993906e-01
   1.0947500e+03   9.3030515e-01
   1.0947000e+03   9.3066642e-01
   1.0946500e+03   9.3102291e-01
   1.0946000e+03   9.3137476e-01
   1.0945500e+03   9.3172196e-01
   1.0945000e+03   9.3206468e-01
   1.0944500e+03   9.3240312e-01
   1.0944000e+03   9.3273726e-01
   1.0943500e+03   9.3306729e-01
   1.0943000e+03   9.3339315e-01
   1.0942500e+03   9.3371502e-01
   1.0942000e+03   9.3403295e-01
   1.0941500e+03   9.3434695e-01
   1.0941000e+03   9.3465725e-01
   1.0940500e+03   9.3496379e-01
   1.0940000e+03   9.3526670e-01
   1.0939500e+03   9.3556610e-01
   1.0939000e+03   9.3586192e-01
   1.0938500e+03   9.3615434e-01
   1.0938000e+03   9.3644330e-01
   1.0937500e+03   9.3672893e-01
   1.0937000e+03   9.3701133e-01
   1.0936500e+03   9.3729046e-01
   1.0936000e+03   9.3756637e-01
   1.0935500e+03   9.3783918e-01
   1.0935000e+03   9.3810889e-01
   1.0934500e+03   9.3837556e-01
   1.0934000e+03   9.3863914e-01
   1.0933500e+03   9.3889973e-01
   1.0933000e+03   9.3915740e-01
   1.0932500e+03   9.3941221e-01
   1.0932000e+03   9.3966410e-01
   1.0931500e+03   9.3991313e-01
   1.0931000e+03   9.4015935e-01
   1.0930500e+03   9.4040272e-01
   1.0930000e+03   9.4064340e-01
   1.0929500e+03   9.4088122e-01
   1.0929000e+03   9.4111636e-01
   1.0928500e+03   9.4134876e-01
   1.0928000e+03   9.4157848e-01
   1.0927500e+03   9.4180545e-01
   1.0927000e+03   9.4202975e-01
   1.0926500e+03   9.4225136e-01
   1.0926000e+03   9.4247040e-01
   1.0925500e+03   9.4268671e-01
   1.0925000e+03   9.4290033e-01
   1.0924500e+03   9.4311133e-01
   1.0924000e+03   9.4331971e-01
   1.0923500e+03   9.4352546e-01
   1.0923000e+03   9.4372854e-01
   1.0922500e+03   9.4392893e-01
   1.0922000e+03   9.4412670e-01
   1.0921500e+03   9.4432184e-01
   1.0921000e+03   9.4451419e-01
   1.0920500e+03   9.4470391e-01
   1.0920000e+03   9.4489089e-01
   1.0919500e+03   9.4507519e-01
   1.0919000e+03   9.4525674e-01
   1.0918500e+03   9.4543550e-01
   1.0918000e+03   9.4561151e-01
   1.0917500e+03   9.4578472e-01
   1.0917000e+03   9.4595507e-01
   1.0916500e+03   9.4612262e-01
   1.0916000e+03   9.4628731e-01
   1.0915500e+03   9.4644901e-01
   1.0915000e+03   9.4660786e-01
   1.0914500e+03   9.4676373e-01
   1.0914000e+03   9.4691661e-01
   1.0913500e+03   9.4706640e-01
   1.0913000e+03   9.4721314e-01
   1.0912500e+03   9.4735679e-01
   1.0912000e+03   9.4749728e-01
   1.0911500e+03   9.4763461e-01
   1.0911000e+03   9.4776866e-01
   1.0910500e+03   9.4789943e-01
   1.0910000e+03   9.4802681e-01
   1.0909500e+03   9.4815090e-01
   1.0909000e+03   9.4827148e-01
   1.0908500e+03   9.4838861e-01
   1.0908000e+03   9.4850221e-01
   1.0907500e+03   9.4861224e-01
   1.0907000e+03   9.4871858e-01
   1.0906500e+03   9.4882122e-01
   1.0906000e+03   9.4892010e-01
   1.0905500e+03   9.4901523e-01
   1.0905000e+03   9.4910643e-01
   1.0904500e+03   9.4919369e-01
   1.0904000e+03   9.4927701e-01
   1.0903500e+03   9.4935629e-01
   1.0903000e+03   9.4943139e-01
   1.0902500e+03   9.4950238e-01
   1.0902000e+03   9.4956908e-01
   1.0901500e+03   9.4963154e-01
   1.0901000e+03   9.4968966e-01
   1.0900500e+03   9.4974336e-01
   1.0900000e+03   9.4979259e-01
   1.0899500e+03   9.4983730e-01
   1.0899000e+03   9.4987747e-01
   1.0898500e+03   9.4991300e-01
   1.0898000e+03   9.4994387e-01
   1.0897500e+03   9.4996998e-01
   1.0897000e+03   9.4999138e-01
   1.0896500e+03   9.5000795e-01
   1.0896000e+03   9.5001969e-01
   1.0895500e+03   9.5002654e-01
   1.0895000e+03   9.5002851e-01
   1.0894500e+03   9.5002547e-01
   1.0894000e+03   9.5001754e-01
   1.0893500e+03   9.5000461e-01
   1.0893000e+03   9.4998667e-01
   1.0892500e+03   9.4996378e-01
   1.0892000e+03   9.4993588e-01
   1.0891500e+03   9.4990298e-01
   1.0891000e+03   9.4986507e-01
   1.0890500e+03   9.4982228e-01
   1.0890000e+03   9.4977448e-01
   1.0889500e+03   9.4972184e-01
   1.0889000e+03   9.4966439e-01
   1.0888500e+03   9.4960210e-01
   1.0888000e+03   9.4953504e-01
   1.0887500e+03   9.4946334e-01
   1.0887000e+03   9.4938704e-01
   1.0886500e+03   9.4930628e-01
   1.0886000e+03   9.4922111e-01
   1.0885500e+03   9.4913158e-01
   1.0885000e+03   9.4903794e-01
   1.0884500e+03   9.4894025e-01
   1.0884000e+03   9.4883862e-01
   1.0883500e+03   9.4873324e-01
   1.0883000e+03   9.4862428e-01
   1.0882500e+03   9.4851187e-01
   1.0882000e+03   9.4839618e-01
   1.0881500e+03   9.4827739e-01
   1.0881000e+03   9.4815573e-01
   1.0880500e+03   9.4803140e-01
   1.0880000e+03   9.4790456e-01
   1.0879500e+03   9.4777551e-01
   1.0879000e+03   9.4764444e-01
   1.0878500e+03   9.4751153e-01
   1.0878000e+03   9.4737706e-01
   1.0877500e+03   9.4724134e-01
   1.0877000e+03   9.4710449e-01
   1.0876500e+03   9.4696686e-01
   1.0876000e+03   9.4682869e-01
   1.0875500e+03   9.4669023e-01
   1.0875000e+03   9.4655171e-01
   1.0874500e+03   9.4641349e-01
   1.0874000e+03   9.4627574e-01
   1.0873500e+03   9.4613871e-01
   1.0873000e+03   9.4600269e-01
   1.0872500e+03   9.4586799e-01
   1.0872000e+03   9.4573483e-01
   1.0871500e+03   9.4560340e-01
   1.0871000e+03   9.4547400e-01
   1.0870500e+03   9.4534686e-01
   1.0870000e+03   9.4522223e-01
   1.0869500e+03   9.4510034e-01
   1.0869000e+03   9.4498137e-01
   1.0868500e+03   9.4486556e-01
   1.0868000e+03   9.4475308e-01
   1.0867500e+03   9.4464418e-01
   1.0867000e+03   9.4453898e-01
   1.0866500e+03   9.4443765e-01
   1.0866000e+03   9.4434044e-01
   1.0865500e+03   9.4424740e-01
   1.0865000e+03   9.4415870e-01
   1.0864500e+03   9.4407442e-01
   1.0864000e+03   9.4399473e-01
   1.0863500e+03   9.4391975e-01
   1.0863000e+03   9.4384948e-01
   1.0862500e+03   9.4378409e-01
   1.0862000e+03   9.4372359e-01
   1.0861500e+03   9.4366810e-01
   1.0861000e+03   9.4361755e-01
   1.0860500e+03   9.4357208e-01
   1.0860000e+03   9.4353166e-01
   1.0859500e+03   9.4349632e-01
   1.0859000e+03   9.4346604e-01
   1.0858500e+03   9.4344083e-01
   1.0858000e+03   9.4342062e-01
   1.0857500e+03   9.4340548e-01
   1.0857000e+03   9.4339529e-01
   1.0856500e+03   9.4339004e-01
   1.0856000e+03   9.4338969e-01
   1.0855500e+03   9.4339416e-01
   1.0855000e+03   9.4340339e-01
   1.0854500e+03   9.4341728e-01
   1.0854000e+03   9.4343576e-01
   1.0853500e+03   9.4345877e-01
   1.0853000e+03   9.4348624e-01
   1.0852500e+03   9.4351801e-01
   1.0852000e+03   9.4355402e-01
   1.0851500e+03   9.4359419e-01
   1.0851000e+03   9.4363842e-01
   1.0850500e+03   9.4368652e-01
   1.0850000e+03   9.4373843e-01
   1.0849500e+03   9.4379410e-01
   1.0849000e+03   9.4385335e-01
   1.0848500e+03   9.4391605e-01
   1.0848000e+03   9.4398216e-01
   1.0847500e+03   9.4405148e-01
   1.0847000e+03   9.4412395e-01
   1.0846500e+03   9.4419941e-01
   1.0846000e+03   9.4427773e-01
   1.0845500e+03   9.4435892e-01
   1.0845000e+03   9.4444272e-01
   1.0844500e+03   9.4452903e-01
   1.0844000e+03   9.4461778e-01
   1.0843500e+03   9.4470886e-01
   1.0843000e+03   9.4480214e-01
   1.0842500e+03   9.4489750e-01
   1.0842000e+03   9.4499484e-01
   1.0841500e+03   9.4509408e-01
   1.0841000e+03   9.4519499e-01
   1.0840500e+03   9.4529763e-01
   1.0840000e+03   9.4540176e-01
   1.0839500e+03   9.4550738e-01
   1.0839000e+03   9.4561431e-01
   1.0838500e+03   9.4572249e-01
   1.0838000e+03   9.4583187e-01
   1.0837500e+03   9.4594225e-01
   1.0837000e+03   9.4605360e-01
   1.0836500e+03   9.4616577e-01
   1.0836000e+03   9.4627872e-01
   1.0835500e+03   9.4639239e-01
   1.0835000e+03   9.4650659e-01
   1.0834500e+03   9.4662133e-01
   1.0834000e+03   9.4673655e-01
   1.0833500e+03   9.4685206e-01
   1.0833000e+03   9.4696781e-01
   1.0832500e+03   9.4708380e-01
   1.0832000e+03   9.4719985e-01
   1.0831500e+03   9.4731590e-01
   1.0831000e+03   9.4743189e-01
   1.0830500e+03   9.4754782e-01
   1.0830000e+03   9.4766352e-01
   1.0829500e+03   9.4777897e-01
   1.0829000e+03   9.4789407e-01
   1.0828500e+03   9.4800875e-01
   1.0828000e+03   9.4812295e-01
   1.0827500e+03   9.4823668e-01
   1.0827000e+03   9.4834980e-01
   1.0826500e+03   9.4846222e-01
   1.0826000e+03   9.4857398e-01
   1.0825500e+03   9.4868490e-01
   1.0825000e+03   9.4879505e-01
   1.0824500e+03   9.4890425e-01
   1.0824000e+03   9.4901249e-01
   1.0823500e+03   9.4911972e-01
   1.0823000e+03   9.4922587e-01
   1.0822500e+03   9.4933090e-01
   1.0822000e+03   9.4943479e-01
   1.0821500e+03   9.4953737e-01
   1.0821000e+03   9.4963870e-01
   1.0820500e+03   9.4973865e-01
   1.0820000e+03   9.4983724e-01
   1.0819500e+03   9.4993433e-01
   1.0819000e+03   9.5003000e-01
   1.0818500e+03   9.5012412e-01
   1.0818000e+03   9.5021662e-01
   1.0817500e+03   9.5030746e-01
   1.0817000e+03   9.5039657e-01
   1.0816500e+03   9.5048401e-01
   1.0816000e+03   9.5056966e-01
   1.0815500e+03   9.5065346e-01
   1.0815000e+03   9.5073542e-01
   1.0814500e+03   9.5081541e-01
   1.0814000e+03   9.5089349e-01
   1.0813500e+03   9.5096949e-01
   1.0813000e+03   9.5104346e-01
   1.0812500e+03   9.5111534e-01
   1.0812000e+03   9.5118514e-01
   1.0811500e+03   9.5125273e-01
   1.0811000e+03   9.5131812e-01
   1.0810500e+03   9.5138118e-01
   1.0810000e+03   9.5144203e-01
   1.0809500e+03   9.5150057e-01
   1.0809000e+03   9.5155671e-01
   1.0808500e+03   9.5161048e-01
   1.0808000e+03   9.5166180e-01
   1.0807500e+03   9.5171067e-01
   1.0807000e+03   9.5175710e-01
   1.0806500e+03   9.5180097e-01
   1.0806000e+03   9.5184228e-01
   1.0805500e+03   9.5188102e-01
   1.0805000e+03   9.5191720e-01
   1.0804500e+03   9.5195076e-01
   1.0804000e+03   9.5198164e-01
   1.0803500e+03   9.5200989e-01
   1.0803000e+03   9.5203546e-01
   1.0802500e+03   9.5205835e-01
   1.0802000e+03   9.5207855e-01
   1.0801500e+03   9.5209602e-01
   1.0801000e+03   9.5211080e-01
   1.0800500e+03   9.5212278e-01
   1.0800000e+03   9.5213208e-01
   1.0799500e+03   9.5213863e-01
   1.0799000e+03   9.5214245e-01
   1.0798500e+03   9.5214358e-01
   1.0798000e+03   9.5214197e-01
   1.0797500e+03   9.5213762e-01
   1.0797000e+03   9.5213065e-01
   1.0796500e+03   9.5212093e-01
   1.0796000e+03   9.5210859e-01
   1.0795500e+03   9.5209357e-01
   1.0795000e+03   9.5207593e-01
   1.0794500e+03   9.5205578e-01
   1.0794000e+03   9.5203301e-01
   1.0793500e+03   9.5200780e-01
   1.0793000e+03   9.5198009e-01
   1.0792500e+03   9.5194993e-01
   1.0792000e+03   9.5191738e-01
   1.0791500e+03   9.5188251e-01
   1.0791000e+03   9.5184538e-01
   1.0790500e+03   9.5180598e-01
   1.0790000e+03   9.5176450e-01
   1.0789500e+03   9.5172086e-01
   1.0789000e+03   9.5167521e-01
   1.0788500e+03   9.5162758e-01
   1.0788000e+03   9.5157811e-01
   1.0787500e+03   9.5152685e-01
   1.0787000e+03   9.5147386e-01
   1.0786500e+03   9.5141921e-01
   1.0786000e+03   9.5136300e-01
   1.0785500e+03   9.5130536e-01
   1.0785000e+03   9.5124635e-01
   1.0784500e+03   9.5118609e-01
   1.0784000e+03   9.5112464e-01
   1.0783500e+03   9.5106211e-01
   1.0783000e+03   9.5099864e-01
   1.0782500e+03   9.5093426e-01
   1.0782000e+03   9.5086917e-01
   1.0781500e+03   9.5080337e-01
   1.0781000e+03   9.5073709e-01
   1.0780500e+03   9.5067033e-01
   1.0780000e+03   9.5060328e-01
   1.0779500e+03   9.5053604e-01
   1.0779000e+03   9.5046863e-01
   1.0778500e+03   9.5040128e-01
   1.0778000e+03   9.5033410e-01
   1.0777500e+03   9.5026711e-01
   1.0777000e+03   9.5020041e-01
   1.0776500e+03   9.5013425e-01
   1.0776000e+03   9.5006862e-01
   1.0775500e+03   9.5000365e-01
   1.0775000e+03   9.4993952e-01
   1.0774500e+03   9.4987622e-01
   1.0774000e+03   9.4981393e-01
   1.0773500e+03   9.4975272e-01
   1.0773000e+03   9.4969270e-01
   1.0772500e+03   9.4963399e-01
   1.0772000e+03   9.4957659e-01
   1.0771500e+03   9.4952068e-01
   1.0771000e+03   9.4946632e-01
   1.0770500e+03   9.4941357e-01
   1.0770000e+03   9.4936249e-01
   1.0769500e+03   9.4931325e-01
   1.0769000e+03   9.4926581e-01
   1.0768500e+03   9.4922033e-01
   1.0768000e+03   9.4917682e-01
   1.0767500e+03   9.4913539e-01
   1.0767000e+03   9.4909600e-01
   1.0766500e+03   9.4905880e-01
   1.0766000e+03   9.4902381e-01
   1.0765500e+03   9.4899103e-01
   1.0765000e+03   9.4896057e-01
   1.0764500e+03   9.4893244e-01
   1.0764000e+03   9.4890663e-01
   1.0763500e+03   9.4888315e-01
   1.0763000e+03   9.4886211e-01
   1.0762500e+03   9.4884351e-01
   1.0762000e+03   9.4882730e-01
   1.0761500e+03   9.4881353e-01
   1.0761000e+03   9.4880220e-01
   1.0760500e+03   9.4879338e-01
   1.0760000e+03   9.4878695e-01
   1.0759500e+03   9.4878295e-01
   1.0759000e+03   9.4878146e-01
   1.0758500e+03   9.4878230e-01
   1.0758000e+03   9.4878563e-01
   1.0757500e+03   9.4879130e-01
   1.0757000e+03   9.4879934e-01
   1.0756500e+03   9.4880977e-01
   1.0756000e+03   9.4882247e-01
   1.0755500e+03   9.4883749e-01
   1.0755000e+03   9.4885478e-01
   1.0754500e+03   9.4885847e-01
   1.0754000e+03   9.4886217e-01
   1.0753500e+03   9.4886586e-01
   1.0753000e+03   9.4886950e-01
   1.0752500e+03   9.4887319e-01
   1.0752000e+03   9.4887695e-01
   1.0751500e+03   9.4888058e-01
   1.0751000e+03   9.4888422e-01
   1.0750500e+03   9.4888792e-01
   1.0750000e+03   9.4889161e-01


==> Data/294K_LSA_verticallyrised.dat <==
   1.1250000e+03   1.3551376e+00
   1.1249500e+03   1.3551610e+00
   1.1249000e+03   1.3551847e+00
   1.1248500e+03   1.3552088e+00
   1.1248000e+03   1.3552332e+00
   1.1247500e+03   1.3552579e+00
   1.1247000e+03   1.3552829e+00
   1.1246500e+03   1.3553081e+00
   1.1246000e+03   1.3553336e+00
   1.1245500e+03   1.3553592e+00
   1.1245000e+03   1.3553851e+00
   1.1244500e+03   1.3554110e+00
   1.1244000e+03   1.3554371e+00
   1.1243500e+03   1.3554633e+00
   1.1243000e+03   1.3554895e+00
   1.1242500e+03   1.3555158e+00
   1.1242000e+03   1.3555422e+00
   1.1241500e+03   1.3555685e+00
   1.1241000e+03   1.3555947e+00
   1.1240500e+03   1.3556210e+00
   1.1240000e+03   1.3556471e+00
   1.1239500e+03   1.3556731e+00
   1.1239000e+03   1.3556990e+00
   1.1238500e+03   1.3557247e+00
   1.1238000e+03   1.3557502e+00
   1.1237500e+03   1.3557754e+00
   1.1237000e+03   1.3558004e+00
   1.1236500e+03   1.3558251e+00
   1.1236000e+03   1.3558495e+00
   1.1235500e+03   1.3558735e+00
   1.1235000e+03   1.3558972e+00
   1.1234500e+03   1.3559204e+00
   1.1234000e+03   1.3559432e+00
   1.1233500e+03   1.3559656e+00
   1.1233000e+03   1.3559874e+00
   1.1232500e+03   1.3560087e+00
   1.1232000e+03   1.3560295e+00
   1.1231500e+03   1.3560496e+00
   1.1231000e+03   1.3560693e+00
   1.1230500e+03   1.3560881e+00
   1.1230000e+03   1.3561064e+00
   1.1229500e+03   1.3561240e+00
   1.1229000e+03   1.3561408e+00
   1.1228500e+03   1.3561568e+00
   1.1228000e+03   1.3561721e+00
   1.1227500e+03   1.3561866e+00
   1.1227000e+03   1.3562002e+00
   1.1226500e+03   1.3562130e+00
   1.1226000e+03   1.3562248e+00
   1.1225500e+03   1.3562357e+00
   1.1225000e+03   1.3562457e+00
   1.1224500e+03   1.3562547e+00
   1.1224000e+03   1.3562628e+00
   1.1223500e+03   1.3562698e+00
   1.1223000e+03   1.3562757e+00
   1.1222500e+03   1.3562806e+00
   1.1222000e+03   1.3562844e+00
   1.1221500e+03   1.3562871e+00
   1.1221000e+03   1.3562886e+00
   1.1220500e+03   1.3562890e+00
   1.1220000e+03   1.3562882e+00
   1.1219500e+03   1.3562863e+00
   1.1219000e+03   1.3562831e+00
   1.1218500e+03   1.3562786e+00
   1.1218000e+03   1.3562730e+00
   1.1217500e+03   1.3562661e+00
   1.1217000e+03   1.3562580e+00
   1.1216500e+03   1.3562485e+00
   1.1216000e+03   1.3562378e+00
   1.1215500e+03   1.3562257e+00
   1.1215000e+03   1.3562123e+00
   1.1214500e+03   1.3561976e+00
   1.1214000e+03   1.3561815e+00
   1.1213500e+03   1.3561642e+00
   1.1213000e+03   1.3561455e+00
   1.1212500e+03   1.3561255e+00
   1.1212000e+03   1.3561041e+00
   1.1211500e+03   1.3560813e+00
   1.1211000e+03   1.3560572e+00
   1.1210500e+03   1.3560318e+00
   1.1210000e+03   1.3560051e+00
   1.1209500e+03   1.3559770e+00
   1.1209000e+03   1.3559476e+00
   1.1208500e+03   1.3559170e+00
   1.1208000e+03   1.3558850e+00
   1.1207500e+03   1.3558516e+00
   1.1207000e+03   1.3558171e+00
   1.1206500e+03   1.3557812e+00
   1.1206000e+03   1.3557442e+00
   1.1205500e+03   1.3557058e+00
   1.1205000e+03   1.3556664e+00
   1.1204500e+03   1.3556257e+00
   1.1204000e+03   1.3555839e+00
   1.1203500e+03   1.3555409e+00
   1.1203000e+03   1.3554969e+00
   1.1202500e+03   1.3554517e+00
   1.1202000e+03   1.3554056e+00
   1.1201500e+03   1.3553585e+00
   1.1201000e+03   1.3553103e+00
   1.1200500e+03   1.3552613e+00
   1.1200000e+03   1.3552113e+00
   1.1199500e+03   1.3551605e+00
   1.1199000e+03   1.3551088e+00
   1.1198500e+03   1.3550565e+00
   1.1198000e+03   1.3550033e+00
   1.1197500e+03   1.3549495e+00
   1.1197000e+03   1.3548950e+00
   1.1196500e+03   1.3548400e+00
   1.1196000e+03   1.3547844e+00
   1.1195500e+03   1.3547284e+00
   1.1195000e+03   1.3546718e+00
   1.1194500e+03   1.3546150e+00
   1.1194000e+03   1.3545577e+00
   1.1193500e+03   1.3545002e+00
   1.1193000e+03   1.3544425e+00
   1.1192500e+03   1.3543846e+00
   1.1192000e+03   1.3543267e+00
   1.1191500e+03   1.3542687e+00
   1.1191000e+03   1.3542107e+00
   1.1190500e+03   1.3541527e+00
   1.1190000e+03   1.3540950e+00
   1.1189500e+03   1.3540373e+00
   1.1189000e+03   1.3539800e+00
   1.1188500e+03   1.3539229e+00
   1.1188000e+03   1.3538663e+00
   1.1187500e+03   1.3538101e+00
   1.1187000e+03   1.3537544e+00
   1.1186500e+03   1.3536992e+00
   1.1186000e+03   1.3536447e+00
   1.1185500e+03   1.3535908e+00
   1.1185000e+03   1.3535377e+00
   1.1184500e+03   1.3534854e+00
   1.1184000e+03   1.3534340e+00
   1.1183500e+03   1.3533834e+00
   1.1183000e+03   1.3533338e+00
   1.1182500e+03   1.3532853e+00
   1.1182000e+03   1.3532379e+00
   1.1181500e+03   1.3531915e+00
   1.1181000e+03   1.3531464e+00
   1.1180500e+03   1.3531026e+00
   1.1180000e+03   1.3530599e+00
   1.1179500e+03   1.3530187e+00
   1.1179000e+03   1.3529789e+00
   1.1178500e+03   1.3529404e+00
   1.1178000e+03   1.3529035e+00
   1.1177500e+03   1.3528681e+00
   1.1177000e+03   1.3528343e+00
   1.1176500e+03   1.3528021e+00
   1.1176000e+03   1.3527715e+00
   1.1175500e+03   1.3527426e+00
   1.1175000e+03   1.3527154e+00
   1.1174500e+03   1.3526900e+00
   1.1174000e+03   1.3526664e+00
   1.1173500e+03   1.3526446e+00
   1.1173000e+03   1.3526246e+00
   1.1172500e+03   1.3526065e+00
   1.1172000e+03   1.3525903e+00
   1.1171500e+03   1.3525760e+00
   1.1171000e+03   1.3525637e+00
   1.1170500e+03   1.3525532e+00
   1.1170000e+03   1.3525448e+00
   1.1169500e+03   1.3525383e+00
   1.1169000e+03   1.3525339e+00
   1.1168500e+03   1.3525314e+00
   1.1168000e+03   1.3525310e+00
   1.1167500e+03   1.3525326e+00
   1.1167000e+03   1.3525361e+00
   1.1166500e+03   1.3525417e+00
   1.1166000e+03   1.3525494e+00
   1.1165500e+03   1.3525591e+00
   1.1165000e+03   1.3525707e+00
   1.1164500e+03   1.3525844e+00
   1.1164000e+03   1.3526001e+00
   1.1163500e+03   1.3526177e+00
   1.1163000e+03   1.3526374e+00
   1.1162500e+03   1.3526590e+00
   1.1162000e+03   1.3526826e+00
   1.1161500e+03   1.3527082e+00
   1.1161000e+03   1.3527356e+00
   1.1160500e+03   1.3527649e+00
   1.1160000e+03   1.3527962e+00
   1.1159500e+03   1.3528293e+00
   1.1159000e+03   1.3528642e+00
   1.1158500e+03   1.3529009e+00
   1.1158000e+03   1.3529394e+00
   1.1157500e+03   1.3529796e+00
   1.1157000e+03   1.3530216e+00
   1.1156500e+03   1.3530652e+00
   1.1156000e+03   1.3531105e+00
   1.1155500e+03   1.3531574e+00
   1.1155000e+03   1.3532060e+00
   1.1154500e+03   1.3532560e+00
   1.1154000e+03   1.3533075e+00
   1.1153500e+03   1.3533605e+00
   1.1153000e+03   1.3534149e+00
   1.1152500e+03   1.3534707e+00
   1.1152000e+03   1.3535279e+00
   1.1151500e+03   1.3535864e+00
   1.1151000e+03   1.3536460e+00
   1.1150500e+03   1.3537069e+00
   1.1150000e+03   1.3537690e+00
   1.1149500e+03   1.3538321e+00
   1.1149000e+03   1.3538963e+00
   1.1148500e+03   1.3539615e+00
   1.1148000e+03   1.3540277e+00
   1.1147500e+03   1.3540947e+00
   1.1147000e+03   1.3541626e+00
   1.1146500e+03   1.3542312e+00
   1.1146000e+03   1.3543006e+00
   1.1145500e+03   1.3543707e+00
   1.1145000e+03   1.3544414e+00
   1.1144500e+03   1.3545126e+00
   1.1144000e+03   1.3545843e+00
   1.1143500e+03   1.3546564e+00
   1.1143000e+03   1.3547290e+00
   1.1142500e+03   1.3548018e+00
   1.1142000e+03   1.3548749e+00
   1.1141500e+03   1.3549481e+00
   1.1141000e+03   1.3550215e+00
   1.1140500e+03   1.3550949e+00
   1.1140000e+03   1.3551683e+00
   1.1139500e+03   1.3552415e+00
   1.1139000e+03   1.3553147e+00
   1.1138500e+03   1.3553875e+00
   1.1138000e+03   1.3554600e+00
   1.1137500e+03   1.3555322e+00
   1.1137000e+03   1.3556040e+00
   1.1136500e+03   1.3556751e+00
   1.1136000e+03   1.3557458e+00
   1.1135500e+03   1.3558157e+00
   1.1135000e+03   1.3558848e+00
   1.1134500e+03   1.3559531e+00
   1.1134000e+03   1.3560206e+00
   1.1133500e+03   1.3560870e+00
   1.1133000e+03   1.3561523e+00
   1.1132500e+03   1.3562165e+00
   1.1132000e+03   1.3562794e+00
   1.1131500e+03   1.3563410e+00
   1.1131000e+03   1.3564012e+00
   1.1130500e+03   1.3564598e+00
   1.1130000e+03   1.3565169e+00
   1.1129500e+03   1.3565724e+00
   1.1129000e+03   1.3566260e+00
   1.1128500e+03   1.3566778e+00
   1.1128000e+03   1.3567277e+00
   1.1127500e+03   1.3567756e+00
   1.1127000e+03   1.3568213e+00
   1.1126500e+03   1.3568648e+00
   1.1126000e+03   1.3569060e+00
   1.1125500e+03   1.3569448e+00
   1.1125000e+03   1.3569811e+00
   1.1124500e+03   1.3570149e+00
   1.1124000e+03   1.3570460e+00
   1.1123500e+03   1.3570744e+00
   1.1123000e+03   1.3570998e+00
   1.1122500e+03   1.3571223e+00
   1.1122000e+03   1.3571418e+00
   1.1121500e+03   1.3571582e+00
   1.1121000e+03   1.3571713e+00
   1.1120500e+03   1.3571812e+00
   1.1120000e+03   1.3571876e+00
   1.1119500e+03   1.3571905e+00
   1.1119000e+03   1.3571898e+00
   1.1118500e+03   1.3571855e+00
   1.1118000e+03   1.3571775e+00
   1.1117500e+03   1.3571656e+00
   1.1117000e+03   1.3571498e+00
   1.1116500e+03   1.3571300e+00
   1.1116000e+03   1.3571061e+00
   1.1115500e+03   1.3570781e+00
   1.1115000e+03   1.3570459e+00
   1.1114500e+03   1.3570093e+00
   1.1114000e+03   1.3569685e+00
   1.1113500e+03   1.3569232e+00
   1.1113000e+03   1.3568735e+00
   1.1112500e+03   1.3568193e+00
   1.1112000e+03   1.3567604e+00
   1.1111500e+03   1.3566969e+00
   1.1111000e+03   1.3566288e+00
   1.1110500e+03   1.3565560e+00
   1.1110000e+03   1.3564785e+00
   1.1109500e+03   1.3563962e+00
   1.1109000e+03   1.3563092e+00
   1.1108500e+03   1.3562174e+00
   1.1108000e+03   1.3561208e+00
   1.1107500e+03   1.3560194e+00
   1.1107000e+03   1.3559133e+00
   1.1106500e+03   1.3558025e+00
   1.1106000e+03   1.3556868e+00
   1.1105500e+03   1.3555665e+00
   1.1105000e+03   1.3554416e+00
   1.1104500e+03   1.3553120e+00
   1.1104000e+03   1.3551779e+00
   1.1103500e+03   1.3550393e+00
   1.1103000e+03   1.3548963e+00
   1.1102500e+03   1.3547490e+00
   1.1102000e+03   1.3545974e+00
   1.1101500e+03   1.3544417e+00
   1.1101000e+03   1.3542820e+00
   1.1100500e+03   1.3541184e+00
   1.1100000e+03   1.3539510e+00
   1.1099500e+03   1.3537801e+00
   1.1099000e+03   1.3536056e+00
   1.1098500e+03   1.3534278e+00
   1.1098000e+03   1.3532469e+00
   1.1097500e+03   1.3530630e+00
   1.1097000e+03   1.3528764e+00
   1.1096500e+03   1.3526871e+00
   1.1096000e+03   1.3524955e+00
   1.1095500e+03   1.3523017e+00
   1.1095000e+03   1.3521060e+00
   1.1094500e+03   1.3519084e+00
   1.1094000e+03   1.3517094e+00
   1.1093500e+03   1.3515091e+00
   1.1093000e+03   1.3513079e+00
   1.1092500e+03   1.3511058e+00
   1.1092000e+03   1.3509032e+00
   1.1091500e+03   1.3507004e+00
   1.1091000e+03   1.3504975e+00
   1.1090500e+03   1.3502949e+00
   1.1090000e+03   1.3500929e+00
   1.1089500e+03   1.3498918e+00
   1.1089000e+03   1.3496917e+00
   1.1088500e+03   1.3494929e+00
   1.1088000e+03   1.3492958e+00
   1.1087500e+03   1.3491006e+00
   1.1087000e+03   1.3489075e+00
   1.1086500e+03   1.3487169e+00
   1.1086000e+03   1.3485291e+00
   1.1085500e+03   1.3483441e+00
   1.1085000e+03   1.3481625e+00
   1.1084500e+03   1.3479842e+00
   1.1084000e+03   1.3478098e+00
   1.1083500e+03   1.3476392e+00
   1.1083000e+03   1.3474730e+00
   1.1082500e+03   1.3473111e+00
   1.1082000e+03   1.3471540e+00
   1.1081500e+03   1.3470017e+00
   1.1081000e+03   1.3468545e+00
   1.1080500e+03   1.3467127e+00
   1.1080000e+03   1.3465763e+00
   1.1079500e+03   1.3464455e+00
   1.1079000e+03   1.3463207e+00
   1.1078500e+03   1.3462018e+00
   1.1078000e+03   1.3460891e+00
   1.1077500e+03   1.3459827e+00
   1.1077000e+03   1.3458827e+00
   1.1076500e+03   1.3457893e+00
   1.1076000e+03   1.3457026e+00
   1.1075500e+03   1.3456226e+00
   1.1075000e+03   1.3455496e+00
   1.1074500e+03   1.3454835e+00
   1.1074000e+03   1.3454245e+00
   1.1073500e+03   1.3453726e+00
   1.1073000e+03   1.3453279e+00
   1.1072500e+03   1.3452904e+00
   1.1072000e+03   1.3452602e+00
   1.1071500e+03   1.3452373e+00
   1.1071000e+03   1.3452217e+00
   1.1070500e+03   1.3452134e+00
   1.1070000e+03   1.3452126e+00
   1.1069500e+03   1.3452190e+00
   1.1069000e+03   1.3452328e+00
   1.1068500e+03   1.3452539e+00
   1.1068000e+03   1.3452824e+00
   1.1067500e+03   1.3453182e+00
   1.1067000e+03   1.3453612e+00
   1.1066500e+03   1.3454114e+00
   1.1066000e+03   1.3454689e+00
   1.1065500e+03   1.3455334e+00
   1.1065000e+03   1.3456051e+00
   1.1064500e+03   1.3456838e+00
   1.1064000e+03   1.3457695e+00
   1.1063500e+03   1.3458622e+00
   1.1063000e+03   1.3459617e+00
   1.1062500e+03   1.3460681e+00
   1.1062000e+03   1.3461811e+00
   1.1061500e+03   1.3463009e+00
   1.1061000e+03   1.3464273e+00
   1.1060500e+03   1.3465602e+00
   1.1060000e+03   1.3466996e+00
   1.1059500e+03   1.3468453e+00
   1.1059000e+03   1.3469973e+00
   1.1058500e+03   1.3471555e+00
   1.1058000e+03   1.3473198e+00
   1.1057500e+03   1.3474903e+00
   1.1057000e+03   1.3476668e+00
   1.1056500e+03   1.3478491e+00
   1.1056000e+03   1.3480373e+00
   1.1055500e+03   1.3482314e+00
   1.1055000e+03   1.3484310e+00
   1.1054500e+03   1.3486363e+00
   1.1054000e+03   1.3488473e+00
   1.1053500e+03   1.3490637e+00
   1.1053000e+03   1.3492855e+00
   1.1052500e+03   1.3495127e+00
   1.1052000e+03   1.3497451e+00
   1.1051500e+03   1.3499829e+00
   1.1051000e+03   1.3502257e+00
   1.1050500e+03   1.3504737e+00
   1.1050000e+03   1.3507267e+00
   1.1049500e+03   1.3509846e+00
   1.1049000e+03   1.3512475e+00
   1.1048500e+03   1.3515152e+00
   1.1048000e+03   1.3517878e+00
   1.1047500e+03   1.3520651e+00
   1.1047000e+03   1.3523471e+00
   1.1046500e+03   1.3526338e+00
   1.1046000e+03   1.3529250e+00
   1.1045500e+03   1.3532209e+00
   1.1045000e+03   1.3535212e+00
   1.1044500e+03   1.3538261e+00
   1.1044000e+03   1.3541354e+00
   1.1043500e+03   1.3544491e+00
   1.1043000e+03   1.3547671e+00
   1.1042500e+03   1.3550894e+00
   1.1042000e+03   1.3554160e+00
   1.1041500e+03   1.3557469e+00
   1.1041000e+03   1.3560818e+00
   1.1040500e+03   1.3564209e+00
   1.1040000e+03   1.3567640e+00
   1.1039500e+03   1.3571113e+00
   1.1039000e+03   1.3574624e+00
   1.1038500e+03   1.3578175e+00
   1.1038000e+03   1.3581765e+00
   1.1037500e+03   1.3585392e+00
   1.1037000e+03   1.3589058e+00
   1.1036500e+03   1.3592760e+00
   1.1036000e+03   1.3596498e+00
   1.1035500e+03   1.3600272e+00
   1.1035000e+03   1.3604079e+00
   1.1034500e+03   1.3607920e+00
   1.1034000e+03   1.3611793e+00
   1.1033500e+03   1.3615699e+00
   1.1033000e+03   1.3619633e+00
   1.1032500e+03   1.3623595e+00
   1.1032000e+03   1.3627584e+00
   1.1031500e+03   1.3631599e+00
   1.1031000e+03   1.3635636e+00
   1.1030500e+03   1.3639696e+00
   1.1030000e+03   1.3643772e+00
   1.1029500e+03   1.3647865e+00
   1.1029000e+03   1.3651970e+00
   1.1028500e+03   1.3656086e+00
   1.1028000e+03   1.3660208e+00
   1.1027500e+03   1.3664330e+00
   1.1027000e+03   1.3668449e+00
   1.1026500e+03   1.3672560e+00
   1.1026000e+03   1.3676656e+00
   1.1025500e+03   1.3680733e+00
   1.1025000e+03   1.3684782e+00
   1.1024500e+03   1.3688795e+00
   1.1024000e+03   1.3692765e+00
   1.1023500e+03   1.3696680e+00
   1.1023000e+03   1.3700530e+00
   1.1022500e+03   1.3704302e+00
   1.1022000e+03   1.3707983e+00
   1.1021500e+03   1.3711556e+00
   1.1021000e+03   1.3715007e+00
   1.1020500e+03   1.3718314e+00
   1.1020000e+03   1.3721454e+00
   1.1019500e+03   1.3724408e+00
   1.1019000e+03   1.3727144e+00
   1.1018500e+03   1.3729634e+00
   1.1018000e+03   1.3731844e+00
   1.1017500e+03   1.3733733e+00
   1.1017000e+03   1.3735261e+00
   1.1016500e+03   1.3736379e+00
   1.1016000e+03   1.3737035e+00
   1.1015500e+03   1.3737162e+00
   1.1015000e+03   1.3736697e+00
   1.1014500e+03   1.3735561e+00
   1.1014000e+03   1.3733669e+00
   1.1013500e+03   1.3730920e+00
   1.1013000e+03   1.3727206e+00
   1.1012500e+03   1.3722405e+00
   1.1012000e+03   1.3716374e+00
   1.1011500e+03   1.3708956e+00
   1.1011000e+03   1.3699970e+00
   1.1010500e+03   1.3689222e+00
   1.1010000e+03   1.3676487e+00
   1.1009500e+03   1.3661510e+00
   1.1009000e+03   1.3644010e+00
   1.1008500e+03   1.3623676e+00
   1.1008000e+03   1.3600151e+00
   1.1007500e+03   1.3573056e+00
   1.1007000e+03   1.3541961e+00
   1.1006500e+03   1.3506400e+00
   1.1006000e+03   1.3465854e+00
   1.1005500e+03   1.3419792e+00
   1.1005000e+03   1.3367641e+00
   1.1004500e+03   1.3308790e+00
   1.1004000e+03   1.3242664e+00
   1.1003500e+03   1.3168683e+00
   1.1003000e+03   1.3086299e+00
   1.1002500e+03   1.2995095e+00
   1.1002000e+03   1.2894757e+00
   1.1001500e+03   1.2785173e+00
   1.1001000e+03   1.2666573e+00
   1.1000500e+03   1.2539431e+00
   1.1000000e+03   1.2404673e+00
   1.0999500e+03   1.2263724e+00
   1.0999000e+03   1.2118378e+00
   1.0998500e+03   1.1971006e+00
   1.0998000e+03   1.1824382e+00
   1.0997500e+03   1.1681522e+00
   1.0997000e+03   1.1545603e+00
   1.0996500e+03   1.1419729e+00
   1.0996000e+03   1.1306616e+00
   1.0995500e+03   1.1208578e+00
   1.0995000e+03   1.1127230e+00
   1.0994500e+03   1.1063474e+00
   1.0994000e+03   1.1017526e+00
   1.0993500e+03   1.0988843e+00
   1.0993000e+03   1.0976363e+00
   1.0992500e+03   1.0978635e+00
   1.0992000e+03   1.0993881e+00
   1.0991500e+03   1.1020248e+00
   1.0991000e+03   1.1055847e+00
   1.0990500e+03   1.1098870e+00
   1.0990000e+03   1.1147685e+00
   1.0989500e+03   1.1200791e+00
   1.0989000e+03   1.1256906e+00
   1.0988500e+03   1.1314939e+00
   1.0988000e+03   1.1373995e+00
   1.0987500e+03   1.1433325e+00
   1.0987000e+03   1.1492350e+00
   1.0986500e+03   1.1550599e+00
   1.0986000e+03   1.1607714e+00
   1.0985500e+03   1.1663447e+00
   1.0985000e+03   1.1717597e+00
   1.0984500e+03   1.1770050e+00
   1.0984000e+03   1.1820716e+00
   1.0983500e+03   1.1869563e+00
   1.0983000e+03   1.1916563e+00
   1.0982500e+03   1.1961747e+00
   1.0982000e+03   1.2005131e+00
   1.0981500e+03   1.2046760e+00
   1.0981000e+03   1.2086695e+00
   1.0980500e+03   1.2124988e+00
   1.0980000e+03   1.2161699e+00
   1.0979500e+03   1.2196889e+00
   1.0979000e+03   1.2230624e+00
   1.0978500e+03   1.2262968e+00
   1.0978000e+03   1.2293998e+00
   1.0977500e+03   1.2323763e+00
   1.0977000e+03   1.2352329e+00
   1.0976500e+03   1.2379755e+00
   1.0976000e+03   1.2406093e+00
   1.0975500e+03   1.2431401e+00
   1.0975000e+03   1.2455726e+00
   1.0974500e+03   1.2479122e+00
   1.0974000e+03   1.2501634e+00
   1.0973500e+03   1.2523311e+00
   1.0973000e+03   1.2544184e+00
   1.0972500e+03   1.2564301e+00
   1.0972000e+03   1.2583697e+00
   1.0971500e+03   1.2602408e+00
   1.0971000e+03   1.2620466e+00
   1.0970500e+03   1.2637905e+00
   1.0970000e+03   1.2654753e+00
   1.0969500e+03   1.2671040e+00
   1.0969000e+03   1.2686792e+00
   1.0968500e+03   1.2702032e+00
   1.0968000e+03   1.2716786e+00
   1.0967500e+03   1.2731076e+00
   1.0967000e+03   1.2744924e+00
   1.0966500e+03   1.2758346e+00
   1.0966000e+03   1.2771365e+00
   1.0965500e+03   1.2784000e+00
   1.0965000e+03   1.2796265e+00
   1.0964500e+03   1.2808176e+00
   1.0964000e+03   1.2819750e+00
   1.0963500e+03   1.2830999e+00
   1.0963000e+03   1.2841940e+00
   1.0962500e+03   1.2852582e+00
   1.0962000e+03   1.2862940e+00
   1.0961500e+03   1.2873025e+00
   1.0961000e+03   1.2882848e+00
   1.0960500e+03   1.2892418e+00
   1.0960000e+03   1.2901746e+00
   1.0959500e+03   1.2910843e+00
   1.0959000e+03   1.2919715e+00
   1.0958500e+03   1.2928372e+00
   1.0958000e+03   1.2936824e+00
   1.0957500e+03   1.2945078e+00
   1.0957000e+03   1.2953139e+00
   1.0956500e+03   1.2961016e+00
   1.0956000e+03   1.2968715e+00
   1.0955500e+03   1.2976243e+00
   1.0955000e+03   1.2983607e+00
   1.0954500e+03   1.2990808e+00
   1.0954000e+03   1.2997857e+00
   1.0953500e+03   1.3004758e+00
   1.0953000e+03   1.3011515e+00
   1.0952500e+03   1.3018132e+00
   1.0952000e+03   1.3024616e+00
   1.0951500e+03   1.3030971e+00
   1.0951000e+03   1.3037199e+00
   1.0950500e+03   1.3043307e+00
   1.0950000e+03   1.3049297e+00
   1.0949500e+03   1.3055174e+00
   1.0949000e+03   1.3060940e+00
   1.0948500e+03   1.3066599e+00
   1.0948000e+03   1.3072154e+00
   1.0947500e+03   1.3077610e+00
   1.0947000e+03   1.3082968e+00
   1.0946500e+03   1.3088233e+00
   1.0946000e+03   1.3093405e+00
   1.0945500e+03   1.3098488e+00
   1.0945000e+03   1.3103486e+00
   1.0944500e+03   1.3108398e+00
   1.0944000e+03   1.3113230e+00
   1.0943500e+03   1.3117983e+00
   1.0943000e+03   1.3122658e+00
   1.0942500e+03   1.3127258e+00
   1.0942000e+03   1.3131786e+00
   1.0941500e+03   1.3136242e+00
   1.0941000e+03   1.3140630e+00
   1.0940500e+03   1.3144950e+00
   1.0940000e+03   1.3149205e+00
   1.0939500e+03   1.3153396e+00
   1.0939000e+03   1.3157524e+00
   1.0938500e+03   1.3161592e+00
   1.0938000e+03   1.3165600e+00
   1.0937500e+03   1.3169551e+00
   1.0937000e+03   1.3173446e+00
   1.0936500e+03   1.3177285e+00
   1.0936000e+03   1.3181071e+00
   1.0935500e+03   1.3184804e+00
   1.0935000e+03   1.3188486e+00
   1.0934500e+03   1.3192118e+00
   1.0934000e+03   1.3195701e+00
   1.0933500e+03   1.3199236e+00
   1.0933000e+03   1.3202725e+00
   1.0932500e+03   1.3206167e+00
   1.0932000e+03   1.3209565e+00
   1.0931500e+03   1.3212918e+00
   1.0931000e+03   1.3216228e+00
   1.0930500e+03   1.3219496e+00
   1.0930000e+03   1.3222723e+00
   1.0929500e+03   1.3225909e+00
   1.0929000e+03   1.3229055e+00
   1.0928500e+03   1.3232163e+00
   1.0928000e+03   1.3235231e+00
   1.0927500e+03   1.3238262e+00
   1.0927000e+03   1.3241256e+00
   1.0926500e+03   1.3244214e+00
   1.0926000e+03   1.3247135e+00
   1.0925500e+03   1.3250022e+00
   1.0925000e+03   1.3252873e+00
   1.0924500e+03   1.3255691e+00
   1.0924000e+03   1.3258474e+00
   1.0923500e+03   1.3261225e+00
   1.0923000e+03   1.3263943e+00
   1.0922500e+03   1.3266629e+00
   1.0922000e+03   1.3269282e+00
   1.0921500e+03   1.3271905e+00
   1.0921000e+03   1.3274497e+00
   1.0920500e+03   1.3277058e+00
   1.0920000e+03   1.3279588e+00
   1.0919500e+03   1.3282089e+00
   1.0919000e+03   1.3284560e+00
   1.0918500e+03   1.3287001e+00
   1.0918000e+03   1.3289414e+00
   1.0917500e+03   1.3291797e+00
   1.0917000e+03   1.3294152e+00
   1.0916500e+03   1.3296479e+00
   1.0916000e+03   1.3298777e+00
   1.0915500e+03   1.3301048e+00
   1.0915000e+03   1.3303290e+00
   1.0914500e+03   1.3305504e+00
   1.0914000e+03   1.3307692e+00
   1.0913500e+03   1.3309851e+00
   1.0913000e+03   1.3311984e+00
   1.0912500e+03   1.3314089e+00
   1.0912000e+03   1.3316167e+00
   1.0911500e+03   1.3318217e+00
   1.0911000e+03   1.3320241e+00
   1.0910500e+03   1.3322238e+00
   1.0910000e+03   1.3324208e+00
   1.0909500e+03   1.3326151e+00
   1.0909000e+03   1.3328066e+00
   1.0908500e+03   1.3329955e+00
   1.0908000e+03   1.3331817e+00
   1.0907500e+03   1.3333651e+00
   1.0907000e+03   1.3335458e+00
   1.0906500e+03   1.3337239e+00
   1.0906000e+03   1.3338992e+00
   1.0905500e+03   1.3340717e+00
   1.0905000e+03   1.3342414e+00
   1.0904500e+03   1.3344084e+00
   1.0904000e+03   1.3345726e+00
   1.0903500e+03   1.3347339e+00
   1.0903000e+03   1.3348925e+00
   1.0902500e+03   1.3350482e+00
   1.0902000e+03   1.3352011e+00
   1.0901500e+03   1.3353510e+00
   1.0901000e+03   1.3354980e+00
   1.0900500e+03   1.3356421e+00
   1.0900000e+03   1.3357832e+00
   1.0899500e+03   1.3359213e+00
   1.0899000e+03   1.3360565e+00
   1.0898500e+03   1.3361885e+00
   1.0898000e+03   1.3363175e+00
   1.0897500e+03   1.3364434e+00
   1.0897000e+03   1.3365661e+00
   1.0896500e+03   1.3366858e+00
   1.0896000e+03   1.3368022e+00
   1.0895500e+03   1.3369154e+00
   1.0895000e+03   1.3370253e+00
   1.0894500e+03   1.3371319e+00
   1.0894000e+03   1.3372352e+00
   1.0893500e+03   1.3373351e+00
   1.0893000e+03   1.3374317e+00
   1.0892500e+03   1.3375248e+00
   1.0892000e+03   1.3376143e+00
   1.0891500e+03   1.3377005e+00
   1.0891000e+03   1.3377830e+00
   1.0890500e+03   1.3378620e+00
   1.0890000e+03   1.3379373e+00
   1.0889500e+03   1.3380091e+00
   1.0889000e+03   1.3380771e+00
   1.0888500e+03   1.3381415e+00
   1.0888000e+03   1.3382020e+00
   1.0887500e+03   1.3382588e+00
   1.0887000e+03   1.3383118e+00
   1.0886500e+03   1.3383610e+00
   1.0886000e+03   1.3384064e+00
   1.0885500e+03   1.3384478e+00
   1.0885000e+03   1.3384853e+00
   1.0884500e+03   1.3385190e+00
   1.0884000e+03   1.3385486e+00
   1.0883500e+03   1.3385743e+00
   1.0883000e+03   1.3385961e+00
   1.0882500e+03   1.3386139e+00
   1.0882000e+03   1.3386277e+00
   1.0881500e+03   1.3386375e+00
   1.0881000e+03   1.3386433e+00
   1.0880500e+03   1.3386451e+00
   1.0880000e+03   1.3386430e+00
   1.0879500e+03   1.3386369e+00
   1.0879000e+03   1.3386268e+00
   1.0878500e+03   1.3386129e+00
   1.0878000e+03   1.3385951e+00
   1.0877500e+03   1.3385734e+00
   1.0877000e+03   1.3385479e+00
   1.0876500e+03   1.3385186e+00
   1.0876000e+03   1.3384856e+00
   1.0875500e+03   1.3384489e+00
   1.0875000e+03   1.3384086e+00
   1.0874500e+03   1.3383647e+00
   1.0874000e+03   1.3383174e+00
   1.0873500e+03   1.3382667e+00
   1.0873000e+03   1.3382126e+00
   1.0872500e+03   1.3381553e+00
   1.0872000e+03   1.3380949e+00
   1.0871500e+03   1.3380315e+00
   1.0871000e+03   1.3379652e+00
   1.0870500e+03   1.3378960e+00
   1.0870000e+03   1.3378242e+00
   1.0869500e+03   1.3377498e+00
   1.0869000e+03   1.3376730e+00
   1.0868500e+03   1.3375939e+00
   1.0868000e+03   1.3375127e+00
   1.0867500e+03   1.3374294e+00
   1.0867000e+03   1.3373444e+00
   1.0866500e+03   1.3372576e+00
   1.0866000e+03   1.3371693e+00
   1.0865500e+03   1.3370797e+00
   1.0865000e+03   1.3369889e+00
   1.0864500e+03   1.3368971e+00
   1.0864000e+03   1.3368044e+00
   1.0863500e+03   1.3367112e+00
   1.0863000e+03   1.3366173e+00
   1.0862500e+03   1.3365232e+00
   1.0862000e+03   1.3364290e+00
   1.0861500e+03   1.3363348e+00
   1.0861000e+03   1.3362409e+00
   1.0860500e+03   1.3361475e+00
   1.0860000e+03   1.3360545e+00
   1.0859500e+03   1.3359625e+00
   1.0859000e+03   1.3358713e+00
   1.0858500e+03   1.3357813e+00
   1.0858000e+03   1.3356927e+00
   1.0857500e+03   1.3356055e+00
   1.0857000e+03   1.3355199e+00
   1.0856500e+03   1.3354362e+00
   1.0856000e+03   1.3353543e+00
   1.0855500e+03   1.3352746e+00
   1.0855000e+03   1.3351972e+00
   1.0854500e+03   1.3351222e+00
   1.0854000e+03   1.3350496e+00
   1.0853500e+03   1.3349798e+00
   1.0853000e+03   1.3349126e+00
   1.0852500e+03   1.3348484e+00
   1.0852000e+03   1.3347872e+00
   1.0851500e+03   1.3347291e+00
   1.0851000e+03   1.3346741e+00
   1.0850500e+03   1.3346224e+00
   1.0850000e+03   1.3345741e+00
   1.0849500e+03   1.3345291e+00
   1.0849000e+03   1.3344877e+00
   1.0848500e+03   1.3344498e+00
   1.0848000e+03   1.3344154e+00
   1.0847500e+03   1.3343846e+00
   1.0847000e+03   1.3343575e+00
   1.0846500e+03   1.3343341e+00
   1.0846000e+03   1.3343143e+00
   1.0845500e+03   1.3342982e+00
   1.0845000e+03   1.3342859e+00
   1.0844500e+03   1.3342772e+00
   1.0844000e+03   1.3342722e+00
   1.0843500e+03   1.3342709e+00
   1.0843000e+03   1.3342733e+00
   1.0842500e+03   1.3342792e+00
   1.0842000e+03   1.3342888e+00
   1.0841500e+03   1.3343019e+00
   1.0841000e+03   1.3343185e+00
   1.0840500e+03   1.3343387e+00
   1.0840000e+03   1.3343621e+00
   1.0839500e+03   1.3343890e+00
   1.0839000e+03   1.3344192e+00
   1.0838500e+03   1.3344527e+00
   1.0838000e+03   1.3344893e+00
   1.0837500e+03   1.3345290e+00
   1.0837000e+03   1.3345718e+00
   1.0836500e+03   1.3346175e+00
   1.0836000e+03   1.3346662e+00
   1.0835500e+03   1.3347177e+00
   1.0835000e+03   1.3347719e+00
   1.0834500e+03   1.3348288e+00
   1.0834000e+03   1.3348883e+00
   1.0833500e+03   1.3349502e+00
   1.0833000e+03   1.3350146e+00
   1.0832500e+03   1.3350813e+00
   1.0832000e+03   1.3351503e+00
   1.0831500e+03   1.3352214e+00
   1.0831000e+03   1.3352946e+00
   1.0830500e+03   1.3353698e+00
   1.0830000e+03   1.3354469e+00
   1.0829500e+03   1.3355258e+00
   1.0829000e+03   1.3356064e+00
   1.0828500e+03   1.3356888e+00
   1.0828000e+03   1.3357726e+00
   1.0827500e+03   1.3358580e+00
   1.0827000e+03   1.3359448e+00
   1.0826500e+03   1.3360328e+00
   1.0826000e+03   1.3361221e+00
   1.0825500e+03   1.3362126e+00
   1.0825000e+03   1.3363042e+00
   1.0824500e+03   1.3363967e+00
   1.0824000e+03   1.3364901e+00
   1.0823500e+03   1.3365845e+00
   1.0823000e+03   1.3366795e+00
   1.0822500e+03   1.3367753e+00
   1.0822000e+03   1.3368717e+00
   1.0821500e+03   1.3369685e+00
   1.0821000e+03   1.3370659e+00
   1.0820500e+03   1.3371637e+00
   1.0820000e+03   1.3372617e+00
   1.0819500e+03   1.3373601e+00
   1.0819000e+03   1.3374586e+00
   1.0818500e+03   1.3375572e+00
   1.0818000e+03   1.3376559e+00
   1.0817500e+03   1.3377546e+00
   1.0817000e+03   1.3378532e+00
   1.0816500e+03   1.3379516e+00
   1.0816000e+03   1.3380499e+00
   1.0815500e+03   1.3381479e+00
   1.0815000e+03   1.3382456e+00
   1.0814500e+03   1.3383428e+00
   1.0814000e+03   1.3384396e+00
   1.0813500e+03   1.3385360e+00
   1.0813000e+03   1.3386317e+00
   1.0812500e+03   1.3387268e+00
   1.0812000e+03   1.3388212e+00
   1.0811500e+03   1.3389150e+00
   1.0811000e+03   1.3390079e+00
   1.0810500e+03   1.3391000e+00
   1.0810000e+03   1.3391912e+00
   1.0809500e+03   1.3392814e+00
   1.0809000e+03   1.3393707e+00
   1.0808500e+03   1.3394589e+00
   1.0808000e+03   1.3395460e+00
   1.0807500e+03   1.3396320e+00
   1.0807000e+03   1.3397167e+00
   1.0806500e+03   1.3398003e+00
   1.0806000e+03   1.3398825e+00
   1.0805500e+03   1.3399634e+00
   1.0805000e+03   1.3400429e+00
   1.0804500e+03   1.3401211e+00
   1.0804000e+03   1.3401977e+00
   1.0803500e+03   1.3402729e+00
   1.0803000e+03   1.3403464e+00
   1.0802500e+03   1.3404184e+00
   1.0802000e+03   1.3404888e+00
   1.0801500e+03   1.3405574e+00
   1.0801000e+03   1.3406244e+00
   1.0800500e+03   1.3406896e+00
   1.0800000e+03   1.3407529e+00
   1.0799500e+03   1.3408145e+00
   1.0799000e+03   1.3408742e+00
   1.0798500e+03   1.3409320e+00
   1.0798000e+03   1.3409878e+00
   1.0797500e+03   1.3410418e+00
   1.0797000e+03   1.3410936e+00
   1.0796500e+03   1.3411435e+00
   1.0796000e+03   1.3411913e+00
   1.0795500e+03   1.3412370e+00
   1.0795000e+03   1.3412806e+00
   1.0794500e+03   1.3413220e+00
   1.0794000e+03   1.3413613e+00
   1.0793500e+03   1.3413983e+00
   1.0793000e+03   1.3414332e+00
   1.0792500e+03   1.3414658e+00
   1.0792000e+03   1.3414962e+00
   1.0791500e+03   1.3415243e+00
   1.0791000e+03   1.3415501e+00
   1.0790500e+03   1.3415736e+00
   1.0790000e+03   1.3415948e+00
   1.0789500e+03   1.3416137e+00
   1.0789000e+03   1.3416303e+00
   1.0788500e+03   1.3416445e+00
   1.0788000e+03   1.3416564e+00
   1.0787500e+03   1.3416660e+00
   1.0787000e+03   1.3416732e+00
   1.0786500e+03   1.3416781e+00
   1.0786000e+03   1.3416806e+00
   1.0785500e+03   1.3416808e+00
   1.0785000e+03   1.3416788e+00
   1.0784500e+03   1.3416744e+00
   1.0784000e+03   1.3416678e+00
   1.0783500e+03   1.3416589e+00
   1.0783000e+03   1.3416477e+00
   1.0782500e+03   1.3416344e+00
   1.0782000e+03   1.3416188e+00
   1.0781500e+03   1.3416011e+00
   1.0781000e+03   1.3415813e+00
   1.0780500e+03   1.3415594e+00
   1.0780000e+03   1.3415355e+00
   1.0779500e+03   1.3415095e+00
   1.0779000e+03   1.3414816e+00
   1.0778500e+03   1.3414517e+00
   1.0778000e+03   1.3414201e+00
   1.0777500e+03   1.3413866e+00
   1.0777000e+03   1.3413513e+00
   1.0776500e+03   1.3413144e+00
   1.0776000e+03   1.3412757e+00
   1.0775500e+03   1.3412356e+00
   1.0775000e+03   1.3411939e+00
   1.0774500e+03   1.3411508e+00
   1.0774000e+03   1.3411063e+00
   1.0773500e+03   1.3410605e+00
   1.0773000e+03   1.3410135e+00
   1.0772500e+03   1.3409654e+00
   1.0772000e+03   1.3409163e+00
   1.0771500e+03   1.3408661e+00
   1.0771000e+03   1.3408151e+00
   1.0770500e+03   1.3407633e+00
   1.0770000e+03   1.3407107e+00
   1.0769500e+03   1.3406575e+00
   1.0769000e+03   1.3406038e+00
   1.0768500e+03   1.3405497e+00
   1.0768000e+03   1.3404952e+00
   1.0767500e+03   1.3404404e+00
   1.0767000e+03   1.3403855e+00
   1.0766500e+03   1.3403305e+00
   1.0766000e+03   1.3402755e+00
   1.0765500e+03   1.3402206e+00
   1.0765000e+03   1.3401659e+00
   1.0764500e+03   1.3401115e+00
   1.0764000e+03   1.3400575e+00
   1.0763500e+03   1.3400040e+00
   1.0763000e+03   1.3399511e+00
   1.0762500e+03   1.3398988e+00
   1.0762000e+03   1.3398473e+00
   1.0761500e+03   1.3397965e+00
   1.0761000e+03   1.3397467e+00
   1.0760500e+03   1.3396979e+00
   1.0760000e+03   1.3396501e+00
   1.0759500e+03   1.3396036e+00
   1.0759000e+03   1.3395582e+00
   1.0758500e+03   1.3395142e+00
   1.0758000e+03   1.3394715e+00
   1.0757500e+03   1.3394303e+00
   1.0757000e+03   1.3393905e+00
   1.0756500e+03   1.3393523e+00
   1.0756000e+03   1.3393158e+00
   1.0755500e+03   1.3392809e+00
   1.0755000e+03   1.3392477e+00
   1.0754500e+03   1.3392452e+00
   1.0754000e+03   1.3392427e+00
   1.0753500e+03   1.3392402e+00
   1.0753000e+03   1.3392377e+00
   1.0752500e+03   1.3392352e+00
   1.0752000e+03   1.3392327e+00
   1.0751500e+03   1.3392302e+00
   1.0751000e+03   1.3392277e+00
   1.0750500e+03   1.3392252e+00
   1.0750000e+03   1.3392227e+00


==> Data/304K_LSA_verticallyrised.dat <==
   1.1250000e+03   1.7466693e+00
   1.1249500e+03   1.7466608e+00
   1.1249000e+03   1.7466509e+00
   1.1248500e+03   1.7466398e+00
   1.1248000e+03   1.7466274e+00
   1.1247500e+03   1.7466138e+00
   1.1247000e+03   1.7465988e+00
   1.1246500e+03   1.7465827e+00
   1.1246000e+03   1.7465652e+00
   1.1245500e+03   1.7465465e+00
   1.1245000e+03   1.7465266e+00
   1.1244500e+03   1.7465054e+00
   1.1244000e+03   1.7464830e+00
   1.1243500e+03   1.7464594e+00
   1.1243000e+03   1.7464346e+00
   1.1242500e+03   1.7464086e+00
   1.1242000e+03   1.7463814e+00
   1.1241500e+03   1.7463531e+00
   1.1241000e+03   1.7463236e+00
   1.1240500e+03   1.7462930e+00
   1.1240000e+03   1.7462614e+00
   1.1239500e+03   1.7462286e+00
   1.1239000e+03   1.7461948e+00
   1.1238500e+03   1.7461600e+00
   1.1238000e+03   1.7461243e+00
   1.1237500e+03   1.7460875e+00
   1.1237000e+03   1.7460498e+00
   1.1236500e+03   1.7460112e+00
   1.1236000e+03   1.7459717e+00
   1.1235500e+03   1.7459314e+00
   1.1235000e+03   1.7458903e+00
   1.1234500e+03   1.7458484e+00
   1.1234000e+03   1.7458057e+00
   1.1233500e+03   1.7457623e+00
   1.1233000e+03   1.7457183e+00
   1.1232500e+03   1.7456737e+00
   1.1232000e+03   1.7456284e+00
   1.1231500e+03   1.7455826e+00
   1.1231000e+03   1.7455363e+00
   1.1230500e+03   1.7454895e+00
   1.1230000e+03   1.7454423e+00
   1.1229500e+03   1.7453948e+00
   1.1229000e+03   1.7453468e+00
   1.1228500e+03   1.7452987e+00
   1.1228000e+03   1.7452502e+00
   1.1227500e+03   1.7452016e+00
   1.1227000e+03   1.7451528e+00
   1.1226500e+03   1.7451039e+00
   1.1226000e+03   1.7450549e+00
   1.1225500e+03   1.7450059e+00
   1.1225000e+03   1.7449569e+00
   1.1224500e+03   1.7449080e+00
   1.1224000e+03   1.7448592e+00
   1.1223500e+03   1.7448106e+00
   1.1223000e+03   1.7447622e+00
   1.1222500e+03   1.7447141e+00
   1.1222000e+03   1.7446662e+00
   1.1221500e+03   1.7446187e+00
   1.1221000e+03   1.7445716e+00
   1.1220500e+03   1.7445250e+00
   1.1220000e+03   1.7444788e+00
   1.1219500e+03   1.7444332e+00
   1.1219000e+03   1.7443881e+00
   1.1218500e+03   1.7443436e+00
   1.1218000e+03   1.7442998e+00
   1.1217500e+03   1.7442567e+00
   1.1217000e+03   1.7442144e+00
   1.1216500e+03   1.7441728e+00
   1.1216000e+03   1.7441319e+00
   1.1215500e+03   1.7440920e+00
   1.1215000e+03   1.7440529e+00
   1.1214500e+03   1.7440147e+00
   1.1214000e+03   1.7439775e+00
   1.1213500e+03   1.7439413e+00
   1.1213000e+03   1.7439061e+00
   1.1212500e+03   1.7438720e+00
   1.1212000e+03   1.7438389e+00
   1.1211500e+03   1.7438070e+00
   1.1211000e+03   1.7437761e+00
   1.1210500e+03   1.7437465e+00
   1.1210000e+03   1.7437179e+00
   1.1209500e+03   1.7436907e+00
   1.1209000e+03   1.7436646e+00
   1.1208500e+03   1.7436398e+00
   1.1208000e+03   1.7436162e+00
   1.1207500e+03   1.7435940e+00
   1.1207000e+03   1.7435730e+00
   1.1206500e+03   1.7435534e+00
   1.1206000e+03   1.7435350e+00
   1.1205500e+03   1.7435181e+00
   1.1205000e+03   1.7435025e+00
   1.1204500e+03   1.7434882e+00
   1.1204000e+03   1.7434753e+00
   1.1203500e+03   1.7434638e+00
   1.1203000e+03   1.7434537e+00
   1.1202500e+03   1.7434449e+00
   1.1202000e+03   1.7434375e+00
   1.1201500e+03   1.7434316e+00
   1.1201000e+03   1.7434270e+00
   1.1200500e+03   1.7434238e+00
   1.1200000e+03   1.7434220e+00
   1.1199500e+03   1.7434216e+00
   1.1199000e+03   1.7434225e+00
   1.1198500e+03   1.7434248e+00
   1.1198000e+03   1.7434285e+00
   1.1197500e+03   1.7434335e+00
   1.1197000e+03   1.7434399e+00
   1.1196500e+03   1.7434475e+00
   1.1196000e+03   1.7434565e+00
   1.1195500e+03   1.7434669e+00
   1.1195000e+03   1.7434784e+00
   1.1194500e+03   1.7434913e+00
   1.1194000e+03   1.7435054e+00
   1.1193500e+03   1.7435208e+00
   1.1193000e+03   1.7435374e+00
   1.1192500e+03   1.7435552e+00
   1.1192000e+03   1.7435742e+00
   1.1191500e+03   1.7435943e+00
   1.1191000e+03   1.7436156e+00
   1.1190500e+03   1.7436380e+00
   1.1190000e+03   1.7436615e+00
   1.1189500e+03   1.7436861e+00
   1.1189000e+03   1.7437117e+00
   1.1188500e+03   1.7437383e+00
   1.1188000e+03   1.7437659e+00
   1.1187500e+03   1.7437945e+00
   1.1187000e+03   1.7438240e+00
   1.1186500e+03   1.7438545e+00
   1.1186000e+03   1.7438858e+00
   1.1185500e+03   1.7439179e+00
   1.1185000e+03   1.7439508e+00
   1.1184500e+03   1.7439846e+00
   1.1184000e+03   1.7440192e+00
   1.1183500e+03   1.7440544e+00
   1.1183000e+03   1.7440903e+00
   1.1182500e+03   1.7441269e+00
   1.1182000e+03   1.7441642e+00
   1.1181500e+03   1.7442020e+00
   1.1181000e+03   1.7442403e+00
   1.1180500e+03   1.7442792e+00
   1.1180000e+03   1.7443186e+00
   1.1179500e+03   1.7443584e+00
   1.1179000e+03   1.7443987e+00
   1.1178500e+03   1.7444393e+00
   1.1178000e+03   1.7444803e+00
   1.1177500e+03   1.7445216e+00
   1.1177000e+03   1.7445632e+00
   1.1176500e+03   1.7446049e+00
   1.1176000e+03   1.7446470e+00
   1.1175500e+03   1.7446892e+00
   1.1175000e+03   1.7447314e+00
   1.1174500e+03   1.7447739e+00
   1.1174000e+03   1.7448163e+00
   1.1173500e+03   1.7448587e+00
   1.1173000e+03   1.7449011e+00
   1.1172500e+03   1.7449435e+00
   1.1172000e+03   1.7449858e+00
   1.1171500e+03   1.7450279e+00
   1.1171000e+03   1.7450698e+00
   1.1170500e+03   1.7451115e+00
   1.1170000e+03   1.7451530e+00
   1.1169500e+03   1.7451942e+00
   1.1169000e+03   1.7452351e+00
   1.1168500e+03   1.7452755e+00
   1.1168000e+03   1.7453156e+00
   1.1167500e+03   1.7453552e+00
   1.1167000e+03   1.7453943e+00
   1.1166500e+03   1.7454329e+00
   1.1166000e+03   1.7454710e+00
   1.1165500e+03   1.7455084e+00
   1.1165000e+03   1.7455452e+00
   1.1164500e+03   1.7455814e+00
   1.1164000e+03   1.7456167e+00
   1.1163500e+03   1.7456514e+00
   1.1163000e+03   1.7456853e+00
   1.1162500e+03   1.7457184e+00
   1.1162000e+03   1.7457505e+00
   1.1161500e+03   1.7457818e+00
   1.1161000e+03   1.7458122e+00
   1.1160500e+03   1.7458416e+00
   1.1160000e+03   1.7458700e+00
   1.1159500e+03   1.7458974e+00
   1.1159000e+03   1.7459236e+00
   1.1158500e+03   1.7459488e+00
   1.1158000e+03   1.7459729e+00
   1.1157500e+03   1.7459957e+00
   1.1157000e+03   1.7460174e+00
   1.1156500e+03   1.7460378e+00
   1.1156000e+03   1.7460570e+00
   1.1155500e+03   1.7460749e+00
   1.1155000e+03   1.7460914e+00
   1.1154500e+03   1.7461066e+00
   1.1154000e+03   1.7461204e+00
   1.1153500e+03   1.7461328e+00
   1.1153000e+03   1.7461437e+00
   1.1152500e+03   1.7461532e+00
   1.1152000e+03   1.7461611e+00
   1.1151500e+03   1.7461676e+00
   1.1151000e+03   1.7461725e+00
   1.1150500e+03   1.7461758e+00
   1.1150000e+03   1.7461776e+00
   1.1149500e+03   1.7461778e+00
   1.1149000e+03   1.7461763e+00
   1.1148500e+03   1.7461733e+00
   1.1148000e+03   1.7461685e+00
   1.1147500e+03   1.7461621e+00
   1.1147000e+03   1.7461540e+00
   1.1146500e+03   1.7461442e+00
   1.1146000e+03   1.7461327e+00
   1.1145500e+03   1.7461194e+00
   1.1145000e+03   1.7461044e+00
   1.1144500e+03   1.7460877e+00
   1.1144000e+03   1.7460693e+00
   1.1143500e+03   1.7460490e+00
   1.1143000e+03   1.7460271e+00
   1.1142500e+03   1.7460033e+00
   1.1142000e+03   1.7459778e+00
   1.1141500e+03   1.7459506e+00
   1.1141000e+03   1.7459216e+00
   1.1140500e+03   1.7458908e+00
   1.1140000e+03   1.7458583e+00
   1.1139500e+03   1.7458240e+00
   1.1139000e+03   1.7457881e+00
   1.1138500e+03   1.7457504e+00
   1.1138000e+03   1.7457110e+00
   1.1137500e+03   1.7456700e+00
   1.1137000e+03   1.7456273e+00
   1.1136500e+03   1.7455829e+00
   1.1136000e+03   1.7455369e+00
   1.1135500e+03   1.7454893e+00
   1.1135000e+03   1.7454401e+00
   1.1134500e+03   1.7453893e+00
   1.1134000e+03   1.7453371e+00
   1.1133500e+03   1.7452832e+00
   1.1133000e+03   1.7452280e+00
   1.1132500e+03   1.7451713e+00
   1.1132000e+03   1.7451132e+00
   1.1131500e+03   1.7450538e+00
   1.1131000e+03   1.7449930e+00
   1.1130500e+03   1.7449309e+00
   1.1130000e+03   1.7448676e+00
   1.1129500e+03   1.7448031e+00
   1.1129000e+03   1.7447374e+00
   1.1128500e+03   1.7446706e+00
   1.1128000e+03   1.7446028e+00
   1.1127500e+03   1.7445339e+00
   1.1127000e+03   1.7444641e+00
   1.1126500e+03   1.7443933e+00
   1.1126000e+03   1.7443217e+00
   1.1125500e+03   1.7442493e+00
   1.1125000e+03   1.7441761e+00
   1.1124500e+03   1.7441023e+00
   1.1124000e+03   1.7440278e+00
   1.1123500e+03   1.7439527e+00
   1.1123000e+03   1.7438771e+00
   1.1122500e+03   1.7438011e+00
   1.1122000e+03   1.7437246e+00
   1.1121500e+03   1.7436479e+00
   1.1121000e+03   1.7435709e+00
   1.1120500e+03   1.7434936e+00
   1.1120000e+03   1.7434162e+00
   1.1119500e+03   1.7433388e+00
   1.1119000e+03   1.7432613e+00
   1.1118500e+03   1.7431839e+00
   1.1118000e+03   1.7431066e+00
   1.1117500e+03   1.7430295e+00
   1.1117000e+03   1.7429526e+00
   1.1116500e+03   1.7428761e+00
   1.1116000e+03   1.7427999e+00
   1.1115500e+03   1.7427242e+00
   1.1115000e+03   1.7426489e+00
   1.1114500e+03   1.7425742e+00
   1.1114000e+03   1.7425001e+00
   1.1113500e+03   1.7424268e+00
   1.1113000e+03   1.7423542e+00
   1.1112500e+03   1.7422824e+00
   1.1112000e+03   1.7422114e+00
   1.1111500e+03   1.7421414e+00
   1.1111000e+03   1.7420724e+00
   1.1110500e+03   1.7420045e+00
   1.1110000e+03   1.7419375e+00
   1.1109500e+03   1.7418718e+00
   1.1109000e+03   1.7418073e+00
   1.1108500e+03   1.7417440e+00
   1.1108000e+03   1.7416821e+00
   1.1107500e+03   1.7416216e+00
   1.1107000e+03   1.7415624e+00
   1.1106500e+03   1.7415047e+00
   1.1106000e+03   1.7414485e+00
   1.1105500e+03   1.7413939e+00
   1.1105000e+03   1.7413408e+00
   1.1104500e+03   1.7412893e+00
   1.1104000e+03   1.7412396e+00
   1.1103500e+03   1.7411916e+00
   1.1103000e+03   1.7411453e+00
   1.1102500e+03   1.7411007e+00
   1.1102000e+03   1.7410581e+00
   1.1101500e+03   1.7410172e+00
   1.1101000e+03   1.7409781e+00
   1.1100500e+03   1.7409410e+00
   1.1100000e+03   1.7409058e+00
   1.1099500e+03   1.7408726e+00
   1.1099000e+03   1.7408413e+00
   1.1098500e+03   1.7408120e+00
   1.1098000e+03   1.7407846e+00
   1.1097500e+03   1.7407594e+00
   1.1097000e+03   1.7407362e+00
   1.1096500e+03   1.7407150e+00
   1.1096000e+03   1.7406959e+00
   1.1095500e+03   1.7406789e+00
   1.1095000e+03   1.7406639e+00
   1.1094500e+03   1.7406511e+00
   1.1094000e+03   1.7406403e+00
   1.1093500e+03   1.7406317e+00
   1.1093000e+03   1.7406252e+00
   1.1092500e+03   1.7406207e+00
   1.1092000e+03   1.7406184e+00
   1.1091500e+03   1.7406182e+00
   1.1091000e+03   1.7406200e+00
   1.1090500e+03   1.7406241e+00
   1.1090000e+03   1.7406301e+00
   1.1089500e+03   1.7406383e+00
   1.1089000e+03   1.7406485e+00
   1.1088500e+03   1.7406608e+00
   1.1088000e+03   1.7406752e+00
   1.1087500e+03   1.7406916e+00
   1.1087000e+03   1.7407100e+00
   1.1086500e+03   1.7407305e+00
   1.1086000e+03   1.7407530e+00
   1.1085500e+03   1.7407774e+00
   1.1085000e+03   1.7408039e+00
   1.1084500e+03   1.7408323e+00
   1.1084000e+03   1.7408626e+00
   1.1083500e+03   1.7408949e+00
   1.1083000e+03   1.7409290e+00
   1.1082500e+03   1.7409651e+00
   1.1082000e+03   1.7410029e+00
   1.1081500e+03   1.7410426e+00
   1.1081000e+03   1.7410842e+00
   1.1080500e+03   1.7411274e+00
   1.1080000e+03   1.7411725e+00
   1.1079500e+03   1.7412193e+00
   1.1079000e+03   1.7412677e+00
   1.1078500e+03   1.7413179e+00
   1.1078000e+03   1.7413697e+00
   1.1077500e+03   1.7414231e+00
   1.1077000e+03   1.7414782e+00
   1.1076500e+03   1.7415348e+00
   1.1076000e+03   1.7415929e+00
   1.1075500e+03   1.7416525e+00
   1.1075000e+03   1.7417136e+00
   1.1074500e+03   1.7417761e+00
   1.1074000e+03   1.7418400e+00
   1.1073500e+03   1.7419053e+00
   1.1073000e+03   1.7419719e+00
   1.1072500e+03   1.7420399e+00
   1.1072000e+03   1.7421091e+00
   1.1071500e+03   1.7421795e+00
   1.1071000e+03   1.7422512e+00
   1.1070500e+03   1.7423239e+00
   1.1070000e+03   1.7423978e+00
   1.1069500e+03   1.7424729e+00
   1.1069000e+03   1.7425489e+00
   1.1068500e+03   1.7426260e+00
   1.1068000e+03   1.7427040e+00
   1.1067500e+03   1.7427830e+00
   1.1067000e+03   1.7428629e+00
   1.1066500e+03   1.7429436e+00
   1.1066000e+03   1.7430252e+00
   1.1065500e+03   1.7431074e+00
   1.1065000e+03   1.7431905e+00
   1.1064500e+03   1.7432742e+00
   1.1064000e+03   1.7433584e+00
   1.1063500e+03   1.7434433e+00
   1.1063000e+03   1.7435287e+00
   1.1062500e+03   1.7436146e+00
   1.1062000e+03   1.7437010e+00
   1.1061500e+03   1.7437877e+00
   1.1061000e+03   1.7438748e+00
   1.1060500e+03   1.7439622e+00
   1.1060000e+03   1.7440498e+00
   1.1059500e+03   1.7441375e+00
   1.1059000e+03   1.7442254e+00
   1.1058500e+03   1.7443134e+00
   1.1058000e+03   1.7444015e+00
   1.1057500e+03   1.7444894e+00
   1.1057000e+03   1.7445772e+00
   1.1056500e+03   1.7446648e+00
   1.1056000e+03   1.7447522e+00
   1.1055500e+03   1.7448393e+00
   1.1055000e+03   1.7449260e+00
   1.1054500e+03   1.7450122e+00
   1.1054000e+03   1.7450979e+00
   1.1053500e+03   1.7451830e+00
   1.1053000e+03   1.7452674e+00
   1.1052500e+03   1.7453511e+00
   1.1052000e+03   1.7454339e+00
   1.1051500e+03   1.7455157e+00
   1.1051000e+03   1.7455966e+00
   1.1050500e+03   1.7456763e+00
   1.1050000e+03   1.7457548e+00
   1.1049500e+03   1.7458321e+00
   1.1049000e+03   1.7459079e+00
   1.1048500e+03   1.7459822e+00
   1.1048000e+03   1.7460548e+00
   1.1047500e+03   1.7461256e+00
   1.1047000e+03   1.7461947e+00
   1.1046500e+03   1.7462617e+00
   1.1046000e+03   1.7463266e+00
   1.1045500e+03   1.7463892e+00
   1.1045000e+03   1.7464495e+00
   1.1044500e+03   1.7465072e+00
   1.1044000e+03   1.7465622e+00
   1.1043500e+03   1.7466145e+00
   1.1043000e+03   1.7466637e+00
   1.1042500e+03   1.7467096e+00
   1.1042000e+03   1.7467523e+00
   1.1041500e+03   1.7467915e+00
   1.1041000e+03   1.7468269e+00
   1.1040500e+03   1.7468584e+00
   1.1040000e+03   1.7468856e+00
   1.1039500e+03   1.7469085e+00
   1.1039000e+03   1.7469269e+00
   1.1038500e+03   1.7469404e+00
   1.1038000e+03   1.7469488e+00
   1.1037500e+03   1.7469518e+00
   1.1037000e+03   1.7469492e+00
   1.1036500e+03   1.7469407e+00
   1.1036000e+03   1.7469260e+00
   1.1035500e+03   1.7469049e+00
   1.1035000e+03   1.7468767e+00
   1.1034500e+03   1.7468415e+00
   1.1034000e+03   1.7467987e+00
   1.1033500e+03   1.7467480e+00
   1.1033000e+03   1.7466890e+00
   1.1032500e+03   1.7466213e+00
   1.1032000e+03   1.7465444e+00
   1.1031500e+03   1.7464579e+00
   1.1031000e+03   1.7463614e+00
   1.1030500e+03   1.7462544e+00
   1.1030000e+03   1.7461363e+00
   1.1029500e+03   1.7460066e+00
   1.1029000e+03   1.7458648e+00
   1.1028500e+03   1.7457103e+00
   1.1028000e+03   1.7455424e+00
   1.1027500e+03   1.7453606e+00
   1.1027000e+03   1.7451642e+00
   1.1026500e+03   1.7449524e+00
   1.1026000e+03   1.7447245e+00
   1.1025500e+03   1.7444797e+00
   1.1025000e+03   1.7442175e+00
   1.1024500e+03   1.7439368e+00
   1.1024000e+03   1.7436369e+00
   1.1023500e+03   1.7433168e+00
   1.1023000e+03   1.7429755e+00
   1.1022500e+03   1.7426121e+00
   1.1022000e+03   1.7422257e+00
   1.1021500e+03   1.7418150e+00
   1.1021000e+03   1.7413790e+00
   1.1020500e+03   1.7409167e+00
   1.1020000e+03   1.7404268e+00
   1.1019500e+03   1.7399080e+00
   1.1019000e+03   1.7393591e+00
   1.1018500e+03   1.7387789e+00
   1.1018000e+03   1.7381662e+00
   1.1017500e+03   1.7375190e+00
   1.1017000e+03   1.7368364e+00
   1.1016500e+03   1.7361168e+00
   1.1016000e+03   1.7353588e+00
   1.1015500e+03   1.7345604e+00
   1.1015000e+03   1.7337205e+00
   1.1014500e+03   1.7328372e+00
   1.1014000e+03   1.7319090e+00
   1.1013500e+03   1.7309344e+00
   1.1013000e+03   1.7299114e+00
   1.1012500e+03   1.7288386e+00
   1.1012000e+03   1.7277141e+00
   1.1011500e+03   1.7265365e+00
   1.1011000e+03   1.7253043e+00
   1.1010500e+03   1.7240159e+00
   1.1010000e+03   1.7226692e+00
   1.1009500e+03   1.7212632e+00
   1.1009000e+03   1.7197967e+00
   1.1008500e+03   1.7182679e+00
   1.1008000e+03   1.7166757e+00
   1.1007500e+03   1.7150189e+00
   1.1007000e+03   1.7132972e+00
   1.1006500e+03   1.7115099e+00
   1.1006000e+03   1.7096559e+00
   1.1005500e+03   1.7077357e+00
   1.1005000e+03   1.7057485e+00
   1.1004500e+03   1.7036955e+00
   1.1004000e+03   1.7015765e+00
   1.1003500e+03   1.6993934e+00
   1.1003000e+03   1.6971476e+00
   1.1002500e+03   1.6948409e+00
   1.1002000e+03   1.6924756e+00
   1.1001500e+03   1.6900538e+00
   1.1001000e+03   1.6875786e+00
   1.1000500e+03   1.6850545e+00
   1.1000000e+03   1.6824860e+00
   1.0999500e+03   1.6798770e+00
   1.0999000e+03   1.6772344e+00
   1.0998500e+03   1.6745624e+00
   1.0998000e+03   1.6718675e+00
   1.0997500e+03   1.6691573e+00
   1.0997000e+03   1.6664383e+00
   1.0996500e+03   1.6637188e+00
   1.0996000e+03   1.6610070e+00
   1.0995500e+03   1.6583106e+00
   1.0995000e+03   1.6556387e+00
   1.0994500e+03   1.6530000e+00
   1.0994000e+03   1.6504030e+00
   1.0993500e+03   1.6478570e+00
   1.0993000e+03   1.6453704e+00
   1.0992500e+03   1.6429521e+00
   1.0992000e+03   1.6406097e+00
   1.0991500e+03   1.6383517e+00
   1.0991000e+03   1.6361855e+00
   1.0990500e+03   1.6341176e+00
   1.0990000e+03   1.6321547e+00
   1.0989500e+03   1.6303025e+00
   1.0989000e+03   1.6285656e+00
   1.0988500e+03   1.6269482e+00
   1.0988000e+03   1.6254540e+00
   1.0987500e+03   1.6240857e+00
   1.0987000e+03   1.6228447e+00
   1.0986500e+03   1.6217324e+00
   1.0986000e+03   1.6207491e+00
   1.0985500e+03   1.6198937e+00
   1.0985000e+03   1.6191658e+00
   1.0984500e+03   1.6185630e+00
   1.0984000e+03   1.6180826e+00
   1.0983500e+03   1.6177223e+00
   1.0983000e+03   1.6174780e+00
   1.0982500e+03   1.6173460e+00
   1.0982000e+03   1.6173217e+00
   1.0981500e+03   1.6174004e+00
   1.0981000e+03   1.6175777e+00
   1.0980500e+03   1.6178483e+00
   1.0980000e+03   1.6182067e+00
   1.0979500e+03   1.6186484e+00
   1.0979000e+03   1.6191676e+00
   1.0978500e+03   1.6197592e+00
   1.0978000e+03   1.6204174e+00
   1.0977500e+03   1.6211382e+00
   1.0977000e+03   1.6219157e+00
   1.0976500e+03   1.6227453e+00
   1.0976000e+03   1.6236223e+00
   1.0975500e+03   1.6245422e+00
   1.0975000e+03   1.6255008e+00
   1.0974500e+03   1.6264931e+00
   1.0974000e+03   1.6275164e+00
   1.0973500e+03   1.6285662e+00
   1.0973000e+03   1.6296395e+00
   1.0972500e+03   1.6307327e+00
   1.0972000e+03   1.6318424e+00
   1.0971500e+03   1.6329664e+00
   1.0971000e+03   1.6341016e+00
   1.0970500e+03   1.6352457e+00
   1.0970000e+03   1.6363960e+00
   1.0969500e+03   1.6375508e+00
   1.0969000e+03   1.6387079e+00
   1.0968500e+03   1.6398658e+00
   1.0968000e+03   1.6410225e+00
   1.0967500e+03   1.6421766e+00
   1.0967000e+03   1.6433271e+00
   1.0966500e+03   1.6444723e+00
   1.0966000e+03   1.6456115e+00
   1.0965500e+03   1.6467433e+00
   1.0965000e+03   1.6478671e+00
   1.0964500e+03   1.6489820e+00
   1.0964000e+03   1.6500873e+00
   1.0963500e+03   1.6511822e+00
   1.0963000e+03   1.6522661e+00
   1.0962500e+03   1.6533390e+00
   1.0962000e+03   1.6543999e+00
   1.0961500e+03   1.6554487e+00
   1.0961000e+03   1.6564849e+00
   1.0960500e+03   1.6575087e+00
   1.0960000e+03   1.6585196e+00
   1.0959500e+03   1.6595176e+00
   1.0959000e+03   1.6605022e+00
   1.0958500e+03   1.6614737e+00
   1.0958000e+03   1.6624321e+00
   1.0957500e+03   1.6633770e+00
   1.0957000e+03   1.6643088e+00
   1.0956500e+03   1.6652274e+00
   1.0956000e+03   1.6661326e+00
   1.0955500e+03   1.6670247e+00
   1.0955000e+03   1.6679038e+00
   1.0954500e+03   1.6687700e+00
   1.0954000e+03   1.6696233e+00
   1.0953500e+03   1.6704638e+00
   1.0953000e+03   1.6712916e+00
   1.0952500e+03   1.6721070e+00
   1.0952000e+03   1.6729102e+00
   1.0951500e+03   1.6737013e+00
   1.0951000e+03   1.6744803e+00
   1.0950500e+03   1.6752474e+00
   1.0950000e+03   1.6760029e+00
   1.0949500e+03   1.6767468e+00
   1.0949000e+03   1.6774796e+00
   1.0948500e+03   1.6782012e+00
   1.0948000e+03   1.6789118e+00
   1.0947500e+03   1.6796117e+00
   1.0947000e+03   1.6803010e+00
   1.0946500e+03   1.6809798e+00
   1.0946000e+03   1.6816484e+00
   1.0945500e+03   1.6823069e+00
   1.0945000e+03   1.6829557e+00
   1.0944500e+03   1.6835946e+00
   1.0944000e+03   1.6842241e+00
   1.0943500e+03   1.6848441e+00
   1.0943000e+03   1.6854550e+00
   1.0942500e+03   1.6860569e+00
   1.0942000e+03   1.6866500e+00
   1.0941500e+03   1.6872343e+00
   1.0941000e+03   1.6878101e+00
   1.0940500e+03   1.6883776e+00
   1.0940000e+03   1.6889369e+00
   1.0939500e+03   1.6894882e+00
   1.0939000e+03   1.6900316e+00
   1.0938500e+03   1.6905673e+00
   1.0938000e+03   1.6910954e+00
   1.0937500e+03   1.6916160e+00
   1.0937000e+03   1.6921293e+00
   1.0936500e+03   1.6926355e+00
   1.0936000e+03   1.6931346e+00
   1.0935500e+03   1.6936269e+00
   1.0935000e+03   1.6941124e+00
   1.0934500e+03   1.6945912e+00
   1.0934000e+03   1.6950635e+00
   1.0933500e+03   1.6955294e+00
   1.0933000e+03   1.6959891e+00
   1.0932500e+03   1.6964426e+00
   1.0932000e+03   1.6968901e+00
   1.0931500e+03   1.6973317e+00
   1.0931000e+03   1.6977675e+00
   1.0930500e+03   1.6981976e+00
   1.0930000e+03   1.6986221e+00
   1.0929500e+03   1.6990411e+00
   1.0929000e+03   1.6994548e+00
   1.0928500e+03   1.6998631e+00
   1.0928000e+03   1.7002663e+00
   1.0927500e+03   1.7006643e+00
   1.0927000e+03   1.7010574e+00
   1.0926500e+03   1.7014455e+00
   1.0926000e+03   1.7018288e+00
   1.0925500e+03   1.7022073e+00
   1.0925000e+03   1.7025812e+00
   1.0924500e+03   1.7029505e+00
   1.0924000e+03   1.7033153e+00
   1.0923500e+03   1.7036757e+00
   1.0923000e+03   1.7040318e+00
   1.0922500e+03   1.7043836e+00
   1.0922000e+03   1.7047312e+00
   1.0921500e+03   1.7050747e+00
   1.0921000e+03   1.7054141e+00
   1.0920500e+03   1.7057495e+00
   1.0920000e+03   1.7060809e+00
   1.0919500e+03   1.7064086e+00
   1.0919000e+03   1.7067324e+00
   1.0918500e+03   1.7070524e+00
   1.0918000e+03   1.7073687e+00
   1.0917500e+03   1.7076814e+00
   1.0917000e+03   1.7079906e+00
   1.0916500e+03   1.7082962e+00
   1.0916000e+03   1.7085984e+00
   1.0915500e+03   1.7088972e+00
   1.0915000e+03   1.7091925e+00
   1.0914500e+03   1.7094846e+00
   1.0914000e+03   1.7097734e+00
   1.0913500e+03   1.7100590e+00
   1.0913000e+03   1.7103415e+00
   1.0912500e+03   1.7106208e+00
   1.0912000e+03   1.7108970e+00
   1.0911500e+03   1.7111701e+00
   1.0911000e+03   1.7114401e+00
   1.0910500e+03   1.7117073e+00
   1.0910000e+03   1.7119715e+00
   1.0909500e+03   1.7122328e+00
   1.0909000e+03   1.7124912e+00
   1.0908500e+03   1.7127467e+00
   1.0908000e+03   1.7129995e+00
   1.0907500e+03   1.7132496e+00
   1.0907000e+03   1.7134969e+00
   1.0906500e+03   1.7137415e+00
   1.0906000e+03   1.7139834e+00
   1.0905500e+03   1.7142227e+00
   1.0905000e+03   1.7144594e+00
   1.0904500e+03   1.7146935e+00
   1.0904000e+03   1.7149250e+00
   1.0903500e+03   1.7151540e+00
   1.0903000e+03   1.7153805e+00
   1.0902500e+03   1.7156044e+00
   1.0902000e+03   1.7158260e+00
   1.0901500e+03   1.7160450e+00
   1.0901000e+03   1.7162616e+00
   1.0900500e+03   1.7164757e+00
   1.0900000e+03   1.7166876e+00
   1.0899500e+03   1.7168970e+00
   1.0899000e+03   1.7171040e+00
   1.0898500e+03   1.7173087e+00
   1.0898000e+03   1.7175111e+00
   1.0897500e+03   1.7177112e+00
   1.0897000e+03   1.7179090e+00
   1.0896500e+03   1.7181045e+00
   1.0896000e+03   1.7182977e+00
   1.0895500e+03   1.7184888e+00
   1.0895000e+03   1.7186775e+00
   1.0894500e+03   1.7188640e+00
   1.0894000e+03   1.7190483e+00
   1.0893500e+03   1.7192303e+00
   1.0893000e+03   1.7194102e+00
   1.0892500e+03   1.7195878e+00
   1.0892000e+03   1.7197633e+00
   1.0891500e+03   1.7199365e+00
   1.0891000e+03   1.7201076e+00
   1.0890500e+03   1.7202765e+00
   1.0890000e+03   1.7204432e+00
   1.0889500e+03   1.7206079e+00
   1.0889000e+03   1.7207702e+00
   1.0888500e+03   1.7209306e+00
   1.0888000e+03   1.7210887e+00
   1.0887500e+03   1.7212447e+00
   1.0887000e+03   1.7213985e+00
   1.0886500e+03   1.7215503e+00
   1.0886000e+03   1.7216999e+00
   1.0885500e+03   1.7218473e+00
   1.0885000e+03   1.7219926e+00
   1.0884500e+03   1.7221358e+00
   1.0884000e+03   1.7222768e+00
   1.0883500e+03   1.7224157e+00
   1.0883000e+03   1.7225525e+00
   1.0882500e+03   1.7226871e+00
   1.0882000e+03   1.7228195e+00
   1.0881500e+03   1.7229499e+00
   1.0881000e+03   1.7230780e+00
   1.0880500e+03   1.7232041e+00
   1.0880000e+03   1.7233281e+00
   1.0879500e+03   1.7234498e+00
   1.0879000e+03   1.7235695e+00
   1.0878500e+03   1.7236869e+00
   1.0878000e+03   1.7238023e+00
   1.0877500e+03   1.7239155e+00
   1.0877000e+03   1.7240265e+00
   1.0876500e+03   1.7241354e+00
   1.0876000e+03   1.7242422e+00
   1.0875500e+03   1.7243468e+00
   1.0875000e+03   1.7244492e+00
   1.0874500e+03   1.7245495e+00
   1.0874000e+03   1.7246476e+00
   1.0873500e+03   1.7247435e+00
   1.0873000e+03   1.7248373e+00
   1.0872500e+03   1.7249289e+00
   1.0872000e+03   1.7250184e+00
   1.0871500e+03   1.7251058e+00
   1.0871000e+03   1.7251909e+00
   1.0870500e+03   1.7252738e+00
   1.0870000e+03   1.7253547e+00
   1.0869500e+03   1.7254333e+00
   1.0869000e+03   1.7255099e+00
   1.0868500e+03   1.7255843e+00
   1.0868000e+03   1.7256565e+00
   1.0867500e+03   1.7257266e+00
   1.0867000e+03   1.7257946e+00
   1.0866500e+03   1.7258604e+00
   1.0866000e+03   1.7259241e+00
   1.0865500e+03   1.7259858e+00
   1.0865000e+03   1.7260453e+00
   1.0864500e+03   1.7261027e+00
   1.0864000e+03   1.7261580e+00
   1.0863500e+03   1.7262112e+00
   1.0863000e+03   1.7262625e+00
   1.0862500e+03   1.7263116e+00
   1.0862000e+03   1.7263588e+00
   1.0861500e+03   1.7264039e+00
   1.0861000e+03   1.7264470e+00
   1.0860500e+03   1.7264882e+00
   1.0860000e+03   1.7265273e+00
   1.0859500e+03   1.7265646e+00
   1.0859000e+03   1.7265999e+00
   1.0858500e+03   1.7266333e+00
   1.0858000e+03   1.7266649e+00
   1.0857500e+03   1.7266946e+00
   1.0857000e+03   1.7267224e+00
   1.0856500e+03   1.7267485e+00
   1.0856000e+03   1.7267728e+00
   1.0855500e+03   1.7267954e+00
   1.0855000e+03   1.7268163e+00
   1.0854500e+03   1.7268355e+00
   1.0854000e+03   1.7268531e+00
   1.0853500e+03   1.7268691e+00
   1.0853000e+03   1.7268835e+00
   1.0852500e+03   1.7268965e+00
   1.0852000e+03   1.7269079e+00
   1.0851500e+03   1.7269179e+00
   1.0851000e+03   1.7269265e+00
   1.0850500e+03   1.7269337e+00
   1.0850000e+03   1.7269397e+00
   1.0849500e+03   1.7269443e+00
   1.0849000e+03   1.7269478e+00
   1.0848500e+03   1.7269500e+00
   1.0848000e+03   1.7269512e+00
   1.0847500e+03   1.7269512e+00
   1.0847000e+03   1.7269503e+00
   1.0846500e+03   1.7269484e+00
   1.0846000e+03   1.7269455e+00
   1.0845500e+03   1.7269418e+00
   1.0845000e+03   1.7269373e+00
   1.0844500e+03   1.7269320e+00
   1.0844000e+03   1.7269260e+00
   1.0843500e+03   1.7269194e+00
   1.0843000e+03   1.7269121e+00
   1.0842500e+03   1.7269044e+00
   1.0842000e+03   1.7268961e+00
   1.0841500e+03   1.7268874e+00
   1.0841000e+03   1.7268783e+00
   1.0840500e+03   1.7268690e+00
   1.0840000e+03   1.7268593e+00
   1.0839500e+03   1.7268495e+00
   1.0839000e+03   1.7268395e+00
   1.0838500e+03   1.7268293e+00
   1.0838000e+03   1.7268192e+00
   1.0837500e+03   1.7268091e+00
   1.0837000e+03   1.7267990e+00
   1.0836500e+03   1.7267891e+00
   1.0836000e+03   1.7267793e+00
   1.0835500e+03   1.7267697e+00
   1.0835000e+03   1.7267604e+00
   1.0834500e+03   1.7267514e+00
   1.0834000e+03   1.7267427e+00
   1.0833500e+03   1.7267345e+00
   1.0833000e+03   1.7267268e+00
   1.0832500e+03   1.7267194e+00
   1.0832000e+03   1.7267128e+00
   1.0831500e+03   1.7267066e+00
   1.0831000e+03   1.7267011e+00
   1.0830500e+03   1.7266962e+00
   1.0830000e+03   1.7266920e+00
   1.0829500e+03   1.7266886e+00
   1.0829000e+03   1.7266859e+00
   1.0828500e+03   1.7266841e+00
   1.0828000e+03   1.7266830e+00
   1.0827500e+03   1.7266828e+00
   1.0827000e+03   1.7266836e+00
   1.0826500e+03   1.7266851e+00
   1.0826000e+03   1.7266877e+00
   1.0825500e+03   1.7266911e+00
   1.0825000e+03   1.7266956e+00
   1.0824500e+03   1.7267010e+00
   1.0824000e+03   1.7267075e+00
   1.0823500e+03   1.7267149e+00
   1.0823000e+03   1.7267234e+00
   1.0822500e+03   1.7267330e+00
   1.0822000e+03   1.7267435e+00
   1.0821500e+03   1.7267552e+00
   1.0821000e+03   1.7267679e+00
   1.0820500e+03   1.7267817e+00
   1.0820000e+03   1.7267965e+00
   1.0819500e+03   1.7268125e+00
   1.0819000e+03   1.7268295e+00
   1.0818500e+03   1.7268475e+00
   1.0818000e+03   1.7268667e+00
   1.0817500e+03   1.7268869e+00
   1.0817000e+03   1.7269081e+00
   1.0816500e+03   1.7269304e+00
   1.0816000e+03   1.7269537e+00
   1.0815500e+03   1.7269781e+00
   1.0815000e+03   1.7270035e+00
   1.0814500e+03   1.7270298e+00
   1.0814000e+03   1.7270572e+00
   1.0813500e+03   1.7270855e+00
   1.0813000e+03   1.7271147e+00
   1.0812500e+03   1.7271449e+00
   1.0812000e+03   1.7271760e+00
   1.0811500e+03   1.7272080e+00
   1.0811000e+03   1.7272409e+00
   1.0810500e+03   1.7272746e+00
   1.0810000e+03   1.7273091e+00
   1.0809500e+03   1.7273445e+00
   1.0809000e+03   1.7273806e+00
   1.0808500e+03   1.7274175e+00
   1.0808000e+03   1.7274551e+00
   1.0807500e+03   1.7274934e+00
   1.0807000e+03   1.7275324e+00
   1.0806500e+03   1.7275720e+00
   1.0806000e+03   1.7276123e+00
   1.0805500e+03   1.7276531e+00
   1.0805000e+03   1.7276946e+00
   1.0804500e+03   1.7277365e+00
   1.0804000e+03   1.7277790e+00
   1.0803500e+03   1.7278219e+00
   1.0803000e+03   1.7278653e+00
   1.0802500e+03   1.7279091e+00
   1.0802000e+03   1.7279533e+00
   1.0801500e+03   1.7279978e+00
   1.0801000e+03   1.7280426e+00
   1.0800500e+03   1.7280878e+00
   1.0800000e+03   1.7281332e+00
   1.0799500e+03   1.7281789e+00
   1.0799000e+03   1.7282247e+00
   1.0798500e+03   1.7282707e+00
   1.0798000e+03   1.7283168e+00
   1.0797500e+03   1.7283631e+00
   1.0797000e+03   1.7284095e+00
   1.0796500e+03   1.7284558e+00
   1.0796000e+03   1.7285023e+00
   1.0795500e+03   1.7285486e+00
   1.0795000e+03   1.7285950e+00
   1.0794500e+03   1.7286413e+00
   1.0794000e+03   1.7286874e+00
   1.0793500e+03   1.7287334e+00
   1.0793000e+03   1.7287793e+00
   1.0792500e+03   1.7288250e+00
   1.0792000e+03   1.7288705e+00
   1.0791500e+03   1.7289157e+00
   1.0791000e+03   1.7289606e+00
   1.0790500e+03   1.7290053e+00
   1.0790000e+03   1.7290496e+00
   1.0789500e+03   1.7290936e+00
   1.0789000e+03   1.7291371e+00
   1.0788500e+03   1.7291803e+00
   1.0788000e+03   1.7292230e+00
   1.0787500e+03   1.7292653e+00
   1.0787000e+03   1.7293071e+00
   1.0786500e+03   1.7293484e+00
   1.0786000e+03   1.7293891e+00
   1.0785500e+03   1.7294293e+00
   1.0785000e+03   1.7294689e+00
   1.0784500e+03   1.7295080e+00
   1.0784000e+03   1.7295464e+00
   1.0783500e+03   1.7295842e+00
   1.0783000e+03   1.7296213e+00
   1.0782500e+03   1.7296578e+00
   1.0782000e+03   1.7296935e+00
   1.0781500e+03   1.7297285e+00
   1.0781000e+03   1.7297629e+00
   1.0780500e+03   1.7297964e+00
   1.0780000e+03   1.7298292e+00
   1.0779500e+03   1.7298613e+00
   1.0779000e+03   1.7298925e+00
   1.0778500e+03   1.7299229e+00
   1.0778000e+03   1.7299525e+00
   1.0777500e+03   1.7299813e+00
   1.0777000e+03   1.7300092e+00
   1.0776500e+03   1.7300363e+00
   1.0776000e+03   1.7300625e+00
   1.0775500e+03   1.7300879e+00
   1.0775000e+03   1.7301124e+00
   1.0774500e+03   1.7301359e+00
   1.0774000e+03   1.7301586e+00
   1.0773500e+03   1.7301804e+00
   1.0773000e+03   1.7302014e+00
   1.0772500e+03   1.7302213e+00
   1.0772000e+03   1.7302405e+00
   1.0771500e+03   1.7302586e+00
   1.0771000e+03   1.7302759e+00
   1.0770500e+03   1.7302923e+00
   1.0770000e+03   1.7303077e+00
   1.0769500e+03   1.7303222e+00
   1.0769000e+03   1.7303359e+00
   1.0768500e+03   1.7303486e+00
   1.0768000e+03   1.7303605e+00
   1.0767500e+03   1.7303715e+00
   1.0767000e+03   1.7303816e+00
   1.0766500e+03   1.7303908e+00
   1.0766000e+03   1.7303991e+00
   1.0765500e+03   1.7304067e+00
   1.0765000e+03   1.7304133e+00
   1.0764500e+03   1.7304192e+00
   1.0764000e+03   1.7304242e+00
   1.0763500e+03   1.7304284e+00
   1.0763000e+03   1.7304319e+00
   1.0762500e+03   1.7304345e+00
   1.0762000e+03   1.7304364e+00
   1.0761500e+03   1.7304376e+00
   1.0761000e+03   1.7304381e+00
   1.0760500e+03   1.7304378e+00
   1.0760000e+03   1.7304369e+00
   1.0759500e+03   1.7304353e+00
   1.0759000e+03   1.7304330e+00
   1.0758500e+03   1.7304302e+00
   1.0758000e+03   1.7304268e+00
   1.0757500e+03   1.7304228e+00
   1.0757000e+03   1.7304183e+00
   1.0756500e+03   1.7304132e+00
   1.0756000e+03   1.7304077e+00
   1.0755500e+03   1.7304016e+00
   1.0755000e+03   1.7303952e+00
   1.0754500e+03   1.7303922e+00
   1.0754000e+03   1.7303891e+00
   1.0753500e+03   1.7303860e+00
   1.0753000e+03   1.7303829e+00
   1.0752500e+03   1.7303798e+00
   1.0752000e+03   1.7303767e+00
   1.0751500e+03   1.7303737e+00
   1.0751000e+03   1.7303705e+00
   1.0750500e+03   1.7303675e+00
   1.0750000e+03   1.7303644e+00


==> Data/312K_LSA_verticallyrised.dat <==
   1.1250000e+03   2.1377564e+00
   1.1249500e+03   2.1377825e+00
   1.1249000e+03   2.1378065e+00
   1.1248500e+03   2.1378285e+00
   1.1248000e+03   2.1378483e+00
   1.1247500e+03   2.1378660e+00
   1.1247000e+03   2.1378815e+00
   1.1246500e+03   2.1378946e+00
   1.1246000e+03   2.1379056e+00
   1.1245500e+03   2.1379141e+00
   1.1245000e+03   2.1379203e+00
   1.1244500e+03   2.1379241e+00
   1.1244000e+03   2.1379255e+00
   1.1243500e+03   2.1379244e+00
   1.1243000e+03   2.1379208e+00
   1.1242500e+03   2.1379147e+00
   1.1242000e+03   2.1379060e+00
   1.1241500e+03   2.1378948e+00
   1.1241000e+03   2.1378810e+00
   1.1240500e+03   2.1378645e+00
   1.1240000e+03   2.1378455e+00
   1.1239500e+03   2.1378239e+00
   1.1239000e+03   2.1377996e+00
   1.1238500e+03   2.1377727e+00
   1.1238000e+03   2.1377431e+00
   1.1237500e+03   2.1377108e+00
   1.1237000e+03   2.1376760e+00
   1.1236500e+03   2.1376384e+00
   1.1236000e+03   2.1375982e+00
   1.1235500e+03   2.1375554e+00
   1.1235000e+03   2.1375100e+00
   1.1234500e+03   2.1374620e+00
   1.1234000e+03   2.1374114e+00
   1.1233500e+03   2.1373583e+00
   1.1233000e+03   2.1373027e+00
   1.1232500e+03   2.1372445e+00
   1.1232000e+03   2.1371840e+00
   1.1231500e+03   2.1371210e+00
   1.1231000e+03   2.1370556e+00
   1.1230500e+03   2.1369879e+00
   1.1230000e+03   2.1369179e+00
   1.1229500e+03   2.1368457e+00
   1.1229000e+03   2.1367714e+00
   1.1228500e+03   2.1366949e+00
   1.1228000e+03   2.1366164e+00
   1.1227500e+03   2.1365359e+00
   1.1227000e+03   2.1364535e+00
   1.1226500e+03   2.1363693e+00
   1.1226000e+03   2.1362834e+00
   1.1225500e+03   2.1361958e+00
   1.1225000e+03   2.1361066e+00
   1.1224500e+03   2.1360159e+00
   1.1224000e+03   2.1359238e+00
   1.1223500e+03   2.1358304e+00
   1.1223000e+03   2.1357358e+00
   1.1222500e+03   2.1356400e+00
   1.1222000e+03   2.1355433e+00
   1.1221500e+03   2.1354456e+00
   1.1221000e+03   2.1353471e+00
   1.1220500e+03   2.1352480e+00
   1.1220000e+03   2.1351482e+00
   1.1219500e+03   2.1350479e+00
   1.1219000e+03   2.1349473e+00
   1.1218500e+03   2.1348464e+00
   1.1218000e+03   2.1347454e+00
   1.1217500e+03   2.1346443e+00
   1.1217000e+03   2.1345434e+00
   1.1216500e+03   2.1344426e+00
   1.1216000e+03   2.1343423e+00
   1.1215500e+03   2.1342423e+00
   1.1215000e+03   2.1341428e+00
   1.1214500e+03   2.1340441e+00
   1.1214000e+03   2.1339461e+00
   1.1213500e+03   2.1338490e+00
   1.1213000e+03   2.1337529e+00
   1.1212500e+03   2.1336579e+00
   1.1212000e+03   2.1335642e+00
   1.1211500e+03   2.1334719e+00
   1.1211000e+03   2.1333808e+00
   1.1210500e+03   2.1332914e+00
   1.1210000e+03   2.1332036e+00
   1.1209500e+03   2.1331176e+00
   1.1209000e+03   2.1330334e+00
   1.1208500e+03   2.1329512e+00
   1.1208000e+03   2.1328709e+00
   1.1207500e+03   2.1327928e+00
   1.1207000e+03   2.1327168e+00
   1.1206500e+03   2.1326432e+00
   1.1206000e+03   2.1325719e+00
   1.1205500e+03   2.1325030e+00
   1.1205000e+03   2.1324366e+00
   1.1204500e+03   2.1323728e+00
   1.1204000e+03   2.1323117e+00
   1.1203500e+03   2.1322531e+00
   1.1203000e+03   2.1321974e+00
   1.1202500e+03   2.1321445e+00
   1.1202000e+03   2.1320943e+00
   1.1201500e+03   2.1320471e+00
   1.1201000e+03   2.1320028e+00
   1.1200500e+03   2.1319614e+00
   1.1200000e+03   2.1319231e+00
   1.1199500e+03   2.1318877e+00
   1.1199000e+03   2.1318555e+00
   1.1198500e+03   2.1318263e+00
   1.1198000e+03   2.1318002e+00
   1.1197500e+03   2.1317772e+00
   1.1197000e+03   2.1317573e+00
   1.1196500e+03   2.1317406e+00
   1.1196000e+03   2.1317269e+00
   1.1195500e+03   2.1317164e+00
   1.1195000e+03   2.1317091e+00
   1.1194500e+03   2.1317048e+00
   1.1194000e+03   2.1317036e+00
   1.1193500e+03   2.1317056e+00
   1.1193000e+03   2.1317106e+00
   1.1192500e+03   2.1317187e+00
   1.1192000e+03   2.1317298e+00
   1.1191500e+03   2.1317440e+00
   1.1191000e+03   2.1317611e+00
   1.1190500e+03   2.1317812e+00
   1.1190000e+03   2.1318042e+00
   1.1189500e+03   2.1318302e+00
   1.1189000e+03   2.1318590e+00
   1.1188500e+03   2.1318907e+00
   1.1188000e+03   2.1319251e+00
   1.1187500e+03   2.1319623e+00
   1.1187000e+03   2.1320021e+00
   1.1186500e+03   2.1320447e+00
   1.1186000e+03   2.1320899e+00
   1.1185500e+03   2.1321376e+00
   1.1185000e+03   2.1321878e+00
   1.1184500e+03   2.1322405e+00
   1.1184000e+03   2.1322957e+00
   1.1183500e+03   2.1323531e+00
   1.1183000e+03   2.1324129e+00
   1.1182500e+03   2.1324750e+00
   1.1182000e+03   2.1325392e+00
   1.1181500e+03   2.1326056e+00
   1.1181000e+03   2.1326741e+00
   1.1180500e+03   2.1327445e+00
   1.1180000e+03   2.1328169e+00
   1.1179500e+03   2.1328913e+00
   1.1179000e+03   2.1329674e+00
   1.1178500e+03   2.1330453e+00
   1.1178000e+03   2.1331250e+00
   1.1177500e+03   2.1332063e+00
   1.1177000e+03   2.1332891e+00
   1.1176500e+03   2.1333735e+00
   1.1176000e+03   2.1334593e+00
   1.1175500e+03   2.1335465e+00
   1.1175000e+03   2.1336351e+00
   1.1174500e+03   2.1337249e+00
   1.1174000e+03   2.1338158e+00
   1.1173500e+03   2.1339079e+00
   1.1173000e+03   2.1340010e+00
   1.1172500e+03   2.1340951e+00
   1.1172000e+03   2.1341902e+00
   1.1171500e+03   2.1342861e+00
   1.1171000e+03   2.1343827e+00
   1.1170500e+03   2.1344800e+00
   1.1170000e+03   2.1345779e+00
   1.1169500e+03   2.1346765e+00
   1.1169000e+03   2.1347755e+00
   1.1168500e+03   2.1348749e+00
   1.1168000e+03   2.1349747e+00
   1.1167500e+03   2.1350747e+00
   1.1167000e+03   2.1351749e+00
   1.1166500e+03   2.1352752e+00
   1.1166000e+03   2.1353756e+00
   1.1165500e+03   2.1354759e+00
   1.1165000e+03   2.1355761e+00
   1.1164500e+03   2.1356762e+00
   1.1164000e+03   2.1357760e+00
   1.1163500e+03   2.1358755e+00
   1.1163000e+03   2.1359745e+00
   1.1162500e+03   2.1360730e+00
   1.1162000e+03   2.1361710e+00
   1.1161500e+03   2.1362683e+00
   1.1161000e+03   2.1363650e+00
   1.1160500e+03   2.1364607e+00
   1.1160000e+03   2.1365556e+00
   1.1159500e+03   2.1366495e+00
   1.1159000e+03   2.1367424e+00
   1.1158500e+03   2.1368341e+00
   1.1158000e+03   2.1369246e+00
   1.1157500e+03   2.1370137e+00
   1.1157000e+03   2.1371015e+00
   1.1156500e+03   2.1371878e+00
   1.1156000e+03   2.1372726e+00
   1.1155500e+03   2.1373556e+00
   1.1155000e+03   2.1374369e+00
   1.1154500e+03   2.1375165e+00
   1.1154000e+03   2.1375941e+00
   1.1153500e+03   2.1376696e+00
   1.1153000e+03   2.1377431e+00
   1.1152500e+03   2.1378143e+00
   1.1152000e+03   2.1378833e+00
   1.1151500e+03   2.1379499e+00
   1.1151000e+03   2.1380140e+00
   1.1150500e+03   2.1380756e+00
   1.1150000e+03   2.1381346e+00
   1.1149500e+03   2.1381907e+00
   1.1149000e+03   2.1382440e+00
   1.1148500e+03   2.1382944e+00
   1.1148000e+03   2.1383418e+00
   1.1147500e+03   2.1383861e+00
   1.1147000e+03   2.1384272e+00
   1.1146500e+03   2.1384649e+00
   1.1146000e+03   2.1384993e+00
   1.1145500e+03   2.1385301e+00
   1.1145000e+03   2.1385574e+00
   1.1144500e+03   2.1385811e+00
   1.1144000e+03   2.1386010e+00
   1.1143500e+03   2.1386171e+00
   1.1143000e+03   2.1386293e+00
   1.1142500e+03   2.1386374e+00
   1.1142000e+03   2.1386415e+00
   1.1141500e+03   2.1386414e+00
   1.1141000e+03   2.1386371e+00
   1.1140500e+03   2.1386284e+00
   1.1140000e+03   2.1386154e+00
   1.1139500e+03   2.1385979e+00
   1.1139000e+03   2.1385759e+00
   1.1138500e+03   2.1385494e+00
   1.1138000e+03   2.1385182e+00
   1.1137500e+03   2.1384823e+00
   1.1137000e+03   2.1384416e+00
   1.1136500e+03   2.1383962e+00
   1.1136000e+03   2.1383459e+00
   1.1135500e+03   2.1382908e+00
   1.1135000e+03   2.1382308e+00
   1.1134500e+03   2.1381658e+00
   1.1134000e+03   2.1380959e+00
   1.1133500e+03   2.1380211e+00
   1.1133000e+03   2.1379413e+00
   1.1132500e+03   2.1378566e+00
   1.1132000e+03   2.1377668e+00
   1.1131500e+03   2.1376721e+00
   1.1131000e+03   2.1375726e+00
   1.1130500e+03   2.1374681e+00
   1.1130000e+03   2.1373587e+00
   1.1129500e+03   2.1372447e+00
   1.1129000e+03   2.1371257e+00
   1.1128500e+03   2.1370022e+00
   1.1128000e+03   2.1368740e+00
   1.1127500e+03   2.1367412e+00
   1.1127000e+03   2.1366040e+00
   1.1126500e+03   2.1364625e+00
   1.1126000e+03   2.1363166e+00
   1.1125500e+03   2.1361666e+00
   1.1125000e+03   2.1360127e+00
   1.1124500e+03   2.1358549e+00
   1.1124000e+03   2.1356933e+00
   1.1123500e+03   2.1355280e+00
   1.1123000e+03   2.1353595e+00
   1.1122500e+03   2.1351876e+00
   1.1122000e+03   2.1350127e+00
   1.1121500e+03   2.1348348e+00
   1.1121000e+03   2.1346542e+00
   1.1120500e+03   2.1344711e+00
   1.1120000e+03   2.1342858e+00
   1.1119500e+03   2.1340982e+00
   1.1119000e+03   2.1339089e+00
   1.1118500e+03   2.1337178e+00
   1.1118000e+03   2.1335254e+00
   1.1117500e+03   2.1333317e+00
   1.1117000e+03   2.1331371e+00
   1.1116500e+03   2.1329417e+00
   1.1116000e+03   2.1327459e+00
   1.1115500e+03   2.1325500e+00
   1.1115000e+03   2.1323540e+00
   1.1114500e+03   2.1321583e+00
   1.1114000e+03   2.1319631e+00
   1.1113500e+03   2.1317688e+00
   1.1113000e+03   2.1315755e+00
   1.1112500e+03   2.1313835e+00
   1.1112000e+03   2.1311930e+00
   1.1111500e+03   2.1310044e+00
   1.1111000e+03   2.1308178e+00
   1.1110500e+03   2.1306335e+00
   1.1110000e+03   2.1304516e+00
   1.1109500e+03   2.1302726e+00
   1.1109000e+03   2.1300966e+00
   1.1108500e+03   2.1299238e+00
   1.1108000e+03   2.1297545e+00
   1.1107500e+03   2.1295888e+00
   1.1107000e+03   2.1294269e+00
   1.1106500e+03   2.1292691e+00
   1.1106000e+03   2.1291155e+00
   1.1105500e+03   2.1289664e+00
   1.1105000e+03   2.1288218e+00
   1.1104500e+03   2.1286820e+00
   1.1104000e+03   2.1285470e+00
   1.1103500e+03   2.1284172e+00
   1.1103000e+03   2.1282925e+00
   1.1102500e+03   2.1281732e+00
   1.1102000e+03   2.1280593e+00
   1.1101500e+03   2.1279510e+00
   1.1101000e+03   2.1278483e+00
   1.1100500e+03   2.1277515e+00
   1.1100000e+03   2.1276605e+00
   1.1099500e+03   2.1275754e+00
   1.1099000e+03   2.1274962e+00
   1.1098500e+03   2.1274231e+00
   1.1098000e+03   2.1273561e+00
   1.1097500e+03   2.1272952e+00
   1.1097000e+03   2.1272405e+00
   1.1096500e+03   2.1271920e+00
   1.1096000e+03   2.1271496e+00
   1.1095500e+03   2.1271134e+00
   1.1095000e+03   2.1270835e+00
   1.1094500e+03   2.1270597e+00
   1.1094000e+03   2.1270421e+00
   1.1093500e+03   2.1270307e+00
   1.1093000e+03   2.1270254e+00
   1.1092500e+03   2.1270262e+00
   1.1092000e+03   2.1270331e+00
   1.1091500e+03   2.1270459e+00
   1.1091000e+03   2.1270648e+00
   1.1090500e+03   2.1270896e+00
   1.1090000e+03   2.1271203e+00
   1.1089500e+03   2.1271567e+00
   1.1089000e+03   2.1271989e+00
   1.1088500e+03   2.1272468e+00
   1.1088000e+03   2.1273002e+00
   1.1087500e+03   2.1273591e+00
   1.1087000e+03   2.1274235e+00
   1.1086500e+03   2.1274933e+00
   1.1086000e+03   2.1275683e+00
   1.1085500e+03   2.1276485e+00
   1.1085000e+03   2.1277339e+00
   1.1084500e+03   2.1278243e+00
   1.1084000e+03   2.1279196e+00
   1.1083500e+03   2.1280197e+00
   1.1083000e+03   2.1281246e+00
   1.1082500e+03   2.1282342e+00
   1.1082000e+03   2.1283483e+00
   1.1081500e+03   2.1284669e+00
   1.1081000e+03   2.1285899e+00
   1.1080500e+03   2.1287172e+00
   1.1080000e+03   2.1288487e+00
   1.1079500e+03   2.1289843e+00
   1.1079000e+03   2.1291239e+00
   1.1078500e+03   2.1292673e+00
   1.1078000e+03   2.1294147e+00
   1.1077500e+03   2.1295658e+00
   1.1077000e+03   2.1297205e+00
   1.1076500e+03   2.1298788e+00
   1.1076000e+03   2.1300404e+00
   1.1075500e+03   2.1302055e+00
   1.1075000e+03   2.1303739e+00
   1.1074500e+03   2.1305455e+00
   1.1074000e+03   2.1307202e+00
   1.1073500e+03   2.1308978e+00
   1.1073000e+03   2.1310784e+00
   1.1072500e+03   2.1312619e+00
   1.1072000e+03   2.1314481e+00
   1.1071500e+03   2.1316370e+00
   1.1071000e+03   2.1318285e+00
   1.1070500e+03   2.1320224e+00
   1.1070000e+03   2.1322189e+00
   1.1069500e+03   2.1324175e+00
   1.1069000e+03   2.1326185e+00
   1.1068500e+03   2.1328216e+00
   1.1068000e+03   2.1330269e+00
   1.1067500e+03   2.1332342e+00
   1.1067000e+03   2.1334433e+00
   1.1066500e+03   2.1336543e+00
   1.1066000e+03   2.1338670e+00
   1.1065500e+03   2.1340814e+00
   1.1065000e+03   2.1342974e+00
   1.1064500e+03   2.1345149e+00
   1.1064000e+03   2.1347338e+00
   1.1063500e+03   2.1349540e+00
   1.1063000e+03   2.1351755e+00
   1.1062500e+03   2.1353981e+00
   1.1062000e+03   2.1356219e+00
   1.1061500e+03   2.1358465e+00
   1.1061000e+03   2.1360721e+00
   1.1060500e+03   2.1362985e+00
   1.1060000e+03   2.1365255e+00
   1.1059500e+03   2.1367532e+00
   1.1059000e+03   2.1369813e+00
   1.1058500e+03   2.1372098e+00
   1.1058000e+03   2.1374385e+00
   1.1057500e+03   2.1376675e+00
   1.1057000e+03   2.1378964e+00
   1.1056500e+03   2.1381254e+00
   1.1056000e+03   2.1383540e+00
   1.1055500e+03   2.1385824e+00
   1.1055000e+03   2.1388104e+00
   1.1054500e+03   2.1390377e+00
   1.1054000e+03   2.1392644e+00
   1.1053500e+03   2.1394901e+00
   1.1053000e+03   2.1397149e+00
   1.1052500e+03   2.1399385e+00
   1.1052000e+03   2.1401608e+00
   1.1051500e+03   2.1403815e+00
   1.1051000e+03   2.1406006e+00
   1.1050500e+03   2.1408178e+00
   1.1050000e+03   2.1410328e+00
   1.1049500e+03   2.1412457e+00
   1.1049000e+03   2.1414560e+00
   1.1048500e+03   2.1416636e+00
   1.1048000e+03   2.1418681e+00
   1.1047500e+03   2.1420695e+00
   1.1047000e+03   2.1422674e+00
   1.1046500e+03   2.1424614e+00
   1.1046000e+03   2.1426515e+00
   1.1045500e+03   2.1428371e+00
   1.1045000e+03   2.1430181e+00
   1.1044500e+03   2.1431941e+00
   1.1044000e+03   2.1433647e+00
   1.1043500e+03   2.1435297e+00
   1.1043000e+03   2.1436886e+00
   1.1042500e+03   2.1438408e+00
   1.1042000e+03   2.1439861e+00
   1.1041500e+03   2.1441239e+00
   1.1041000e+03   2.1442540e+00
   1.1040500e+03   2.1443756e+00
   1.1040000e+03   2.1444883e+00
   1.1039500e+03   2.1445916e+00
   1.1039000e+03   2.1446848e+00
   1.1038500e+03   2.1447673e+00
   1.1038000e+03   2.1448386e+00
   1.1037500e+03   2.1448980e+00
   1.1037000e+03   2.1449446e+00
   1.1036500e+03   2.1449778e+00
   1.1036000e+03   2.1449970e+00
   1.1035500e+03   2.1450012e+00
   1.1035000e+03   2.1449895e+00
   1.1034500e+03   2.1449611e+00
   1.1034000e+03   2.1449152e+00
   1.1033500e+03   2.1448509e+00
   1.1033000e+03   2.1447667e+00
   1.1032500e+03   2.1446619e+00
   1.1032000e+03   2.1445354e+00
   1.1031500e+03   2.1443862e+00
   1.1031000e+03   2.1442129e+00
   1.1030500e+03   2.1440143e+00
   1.1030000e+03   2.1437891e+00
   1.1029500e+03   2.1435360e+00
   1.1029000e+03   2.1432537e+00
   1.1028500e+03   2.1429409e+00
   1.1028000e+03   2.1425960e+00
   1.1027500e+03   2.1422177e+00
   1.1027000e+03   2.1418042e+00
   1.1026500e+03   2.1413543e+00
   1.1026000e+03   2.1408663e+00
   1.1025500e+03   2.1403384e+00
   1.1025000e+03   2.1397692e+00
   1.1024500e+03   2.1391570e+00
   1.1024000e+03   2.1385002e+00
   1.1023500e+03   2.1377971e+00
   1.1023000e+03   2.1370463e+00
   1.1022500e+03   2.1362459e+00
   1.1022000e+03   2.1353946e+00
   1.1021500e+03   2.1344907e+00
   1.1021000e+03   2.1335330e+00
   1.1020500e+03   2.1325199e+00
   1.1020000e+03   2.1314503e+00
   1.1019500e+03   2.1303229e+00
   1.1019000e+03   2.1291368e+00
   1.1018500e+03   2.1278912e+00
   1.1018000e+03   2.1265851e+00
   1.1017500e+03   2.1252183e+00
   1.1017000e+03   2.1237906e+00
   1.1016500e+03   2.1223015e+00
   1.1016000e+03   2.1207516e+00
   1.1015500e+03   2.1191412e+00
   1.1015000e+03   2.1174708e+00
   1.1014500e+03   2.1157423e+00
   1.1014000e+03   2.1139565e+00
   1.1013500e+03   2.1121157e+00
   1.1013000e+03   2.1102219e+00
   1.1012500e+03   2.1082772e+00
   1.1012000e+03   2.1062846e+00
   1.1011500e+03   2.1042478e+00
   1.1011000e+03   2.1021707e+00
   1.1010500e+03   2.1000572e+00
   1.1010000e+03   2.0979117e+00
   1.1009500e+03   2.0957385e+00
   1.1009000e+03   2.0935432e+00
   1.1008500e+03   2.0913305e+00
   1.1008000e+03   2.0891066e+00
   1.1007500e+03   2.0868765e+00
   1.1007000e+03   2.0846470e+00
   1.1006500e+03   2.0824239e+00
   1.1006000e+03   2.0802130e+00
   1.1005500e+03   2.0780208e+00
   1.1005000e+03   2.0758529e+00
   1.1004500e+03   2.0737158e+00
   1.1004000e+03   2.0716154e+00
   1.1003500e+03   2.0695564e+00
   1.1003000e+03   2.0675451e+00
   1.1002500e+03   2.0655865e+00
   1.1002000e+03   2.0636853e+00
   1.1001500e+03   2.0618451e+00
   1.1001000e+03   2.0600705e+00
   1.1000500e+03   2.0583644e+00
   1.1000000e+03   2.0567304e+00
   1.0999500e+03   2.0551711e+00
   1.0999000e+03   2.0536881e+00
   1.0998500e+03   2.0522837e+00
   1.0998000e+03   2.0509586e+00
   1.0997500e+03   2.0497143e+00
   1.0997000e+03   2.0485504e+00
   1.0996500e+03   2.0474672e+00
   1.0996000e+03   2.0464638e+00
   1.0995500e+03   2.0455400e+00
   1.0995000e+03   2.0446946e+00
   1.0994500e+03   2.0439259e+00
   1.0994000e+03   2.0432325e+00
   1.0993500e+03   2.0426125e+00
   1.0993000e+03   2.0420636e+00
   1.0992500e+03   2.0415834e+00
   1.0992000e+03   2.0411699e+00
   1.0991500e+03   2.0408204e+00
   1.0991000e+03   2.0405324e+00
   1.0990500e+03   2.0403029e+00
   1.0990000e+03   2.0401295e+00
   1.0989500e+03   2.0400094e+00
   1.0989000e+03   2.0399397e+00
   1.0988500e+03   2.0399178e+00
   1.0988000e+03   2.0399410e+00
   1.0987500e+03   2.0400066e+00
   1.0987000e+03   2.0401119e+00
   1.0986500e+03   2.0402546e+00
   1.0986000e+03   2.0404322e+00
   1.0985500e+03   2.0406421e+00
   1.0985000e+03   2.0408822e+00
   1.0984500e+03   2.0411501e+00
   1.0984000e+03   2.0414440e+00
   1.0983500e+03   2.0417615e+00
   1.0983000e+03   2.0421011e+00
   1.0982500e+03   2.0424603e+00
   1.0982000e+03   2.0428379e+00
   1.0981500e+03   2.0432319e+00
   1.0981000e+03   2.0436406e+00
   1.0980500e+03   2.0440632e+00
   1.0980000e+03   2.0444977e+00
   1.0979500e+03   2.0449430e+00
   1.0979000e+03   2.0453977e+00
   1.0978500e+03   2.0458604e+00
   1.0978000e+03   2.0463302e+00
   1.0977500e+03   2.0468066e+00
   1.0977000e+03   2.0472881e+00
   1.0976500e+03   2.0477739e+00
   1.0976000e+03   2.0482631e+00
   1.0975500e+03   2.0487549e+00
   1.0975000e+03   2.0492487e+00
   1.0974500e+03   2.0497436e+00
   1.0974000e+03   2.0502393e+00
   1.0973500e+03   2.0507352e+00
   1.0973000e+03   2.0512307e+00
   1.0972500e+03   2.0517252e+00
   1.0972000e+03   2.0522181e+00
   1.0971500e+03   2.0527095e+00
   1.0971000e+03   2.0531987e+00
   1.0970500e+03   2.0536855e+00
   1.0970000e+03   2.0541691e+00
   1.0969500e+03   2.0546497e+00
   1.0969000e+03   2.0551269e+00
   1.0968500e+03   2.0556005e+00
   1.0968000e+03   2.0560703e+00
   1.0967500e+03   2.0565362e+00
   1.0967000e+03   2.0569980e+00
   1.0966500e+03   2.0574551e+00
   1.0966000e+03   2.0579078e+00
   1.0965500e+03   2.0583562e+00
   1.0965000e+03   2.0588001e+00
   1.0964500e+03   2.0592391e+00
   1.0964000e+03   2.0596733e+00
   1.0963500e+03   2.0601028e+00
   1.0963000e+03   2.0605273e+00
   1.0962500e+03   2.0609468e+00
   1.0962000e+03   2.0613614e+00
   1.0961500e+03   2.0617712e+00
   1.0961000e+03   2.0621761e+00
   1.0960500e+03   2.0625755e+00
   1.0960000e+03   2.0629703e+00
   1.0959500e+03   2.0633602e+00
   1.0959000e+03   2.0637452e+00
   1.0958500e+03   2.0641251e+00
   1.0958000e+03   2.0645004e+00
   1.0957500e+03   2.0648710e+00
   1.0957000e+03   2.0652369e+00
   1.0956500e+03   2.0655982e+00
   1.0956000e+03   2.0659549e+00
   1.0955500e+03   2.0663072e+00
   1.0955000e+03   2.0666547e+00
   1.0954500e+03   2.0669980e+00
   1.0954000e+03   2.0673370e+00
   1.0953500e+03   2.0676716e+00
   1.0953000e+03   2.0680022e+00
   1.0952500e+03   2.0683289e+00
   1.0952000e+03   2.0686515e+00
   1.0951500e+03   2.0689701e+00
   1.0951000e+03   2.0692849e+00
   1.0950500e+03   2.0695959e+00
   1.0950000e+03   2.0699036e+00
   1.0949500e+03   2.0702078e+00
   1.0949000e+03   2.0705084e+00
   1.0948500e+03   2.0708060e+00
   1.0948000e+03   2.0711001e+00
   1.0947500e+03   2.0713911e+00
   1.0947000e+03   2.0716790e+00
   1.0946500e+03   2.0719643e+00
   1.0946000e+03   2.0722466e+00
   1.0945500e+03   2.0725262e+00
   1.0945000e+03   2.0728033e+00
   1.0944500e+03   2.0730779e+00
   1.0944000e+03   2.0733501e+00
   1.0943500e+03   2.0736199e+00
   1.0943000e+03   2.0738877e+00
   1.0942500e+03   2.0741533e+00
   1.0942000e+03   2.0744169e+00
   1.0941500e+03   2.0746786e+00
   1.0941000e+03   2.0749385e+00
   1.0940500e+03   2.0751967e+00
   1.0940000e+03   2.0754533e+00
   1.0939500e+03   2.0757084e+00
   1.0939000e+03   2.0759623e+00
   1.0938500e+03   2.0762147e+00
   1.0938000e+03   2.0764659e+00
   1.0937500e+03   2.0767160e+00
   1.0937000e+03   2.0769650e+00
   1.0936500e+03   2.0772132e+00
   1.0936000e+03   2.0774605e+00
   1.0935500e+03   2.0777069e+00
   1.0935000e+03   2.0779526e+00
   1.0934500e+03   2.0781978e+00
   1.0934000e+03   2.0784423e+00
   1.0933500e+03   2.0786863e+00
   1.0933000e+03   2.0789300e+00
   1.0932500e+03   2.0791733e+00
   1.0932000e+03   2.0794163e+00
   1.0931500e+03   2.0796592e+00
   1.0931000e+03   2.0799018e+00
   1.0930500e+03   2.0801445e+00
   1.0930000e+03   2.0803871e+00
   1.0929500e+03   2.0806297e+00
   1.0929000e+03   2.0808723e+00
   1.0928500e+03   2.0811151e+00
   1.0928000e+03   2.0813580e+00
   1.0927500e+03   2.0816012e+00
   1.0927000e+03   2.0818445e+00
   1.0926500e+03   2.0820882e+00
   1.0926000e+03   2.0823321e+00
   1.0925500e+03   2.0825765e+00
   1.0925000e+03   2.0828212e+00
   1.0924500e+03   2.0830663e+00
   1.0924000e+03   2.0833118e+00
   1.0923500e+03   2.0835578e+00
   1.0923000e+03   2.0838042e+00
   1.0922500e+03   2.0840511e+00
   1.0922000e+03   2.0842985e+00
   1.0921500e+03   2.0845464e+00
   1.0921000e+03   2.0847948e+00
   1.0920500e+03   2.0850437e+00
   1.0920000e+03   2.0852931e+00
   1.0919500e+03   2.0855429e+00
   1.0919000e+03   2.0857933e+00
   1.0918500e+03   2.0860442e+00
   1.0918000e+03   2.0862956e+00
   1.0917500e+03   2.0865474e+00
   1.0917000e+03   2.0867998e+00
   1.0916500e+03   2.0870525e+00
   1.0916000e+03   2.0873057e+00
   1.0915500e+03   2.0875594e+00
   1.0915000e+03   2.0878134e+00
   1.0914500e+03   2.0880678e+00
   1.0914000e+03   2.0883226e+00
   1.0913500e+03   2.0885778e+00
   1.0913000e+03   2.0888332e+00
   1.0912500e+03   2.0890889e+00
   1.0912000e+03   2.0893448e+00
   1.0911500e+03   2.0896011e+00
   1.0911000e+03   2.0898575e+00
   1.0910500e+03   2.0901141e+00
   1.0910000e+03   2.0903709e+00
   1.0909500e+03   2.0906278e+00
   1.0909000e+03   2.0908848e+00
   1.0908500e+03   2.0911418e+00
   1.0908000e+03   2.0913990e+00
   1.0907500e+03   2.0916560e+00
   1.0907000e+03   2.0919131e+00
   1.0906500e+03   2.0921701e+00
   1.0906000e+03   2.0924270e+00
   1.0905500e+03   2.0926837e+00
   1.0905000e+03   2.0929403e+00
   1.0904500e+03   2.0931966e+00
   1.0904000e+03   2.0934528e+00
   1.0903500e+03   2.0937086e+00
   1.0903000e+03   2.0939642e+00
   1.0902500e+03   2.0942194e+00
   1.0902000e+03   2.0944742e+00
   1.0901500e+03   2.0947287e+00
   1.0901000e+03   2.0949827e+00
   1.0900500e+03   2.0952364e+00
   1.0900000e+03   2.0954895e+00
   1.0899500e+03   2.0957421e+00
   1.0899000e+03   2.0959941e+00
   1.0898500e+03   2.0962455e+00
   1.0898000e+03   2.0964964e+00
   1.0897500e+03   2.0967467e+00
   1.0897000e+03   2.0969963e+00
   1.0896500e+03   2.0972452e+00
   1.0896000e+03   2.0974933e+00
   1.0895500e+03   2.0977407e+00
   1.0895000e+03   2.0979873e+00
   1.0894500e+03   2.0982332e+00
   1.0894000e+03   2.0984781e+00
   1.0893500e+03   2.0987223e+00
   1.0893000e+03   2.0989655e+00
   1.0892500e+03   2.0992080e+00
   1.0892000e+03   2.0994495e+00
   1.0891500e+03   2.0996901e+00
   1.0891000e+03   2.0999296e+00
   1.0890500e+03   2.1001682e+00
   1.0890000e+03   2.1004059e+00
   1.0889500e+03   2.1006426e+00
   1.0889000e+03   2.1008782e+00
   1.0888500e+03   2.1011128e+00
   1.0888000e+03   2.1013463e+00
   1.0887500e+03   2.1015786e+00
   1.0887000e+03   2.1018099e+00
   1.0886500e+03   2.1020401e+00
   1.0886000e+03   2.1022692e+00
   1.0885500e+03   2.1024972e+00
   1.0885000e+03   2.1027239e+00
   1.0884500e+03   2.1029495e+00
   1.0884000e+03   2.1031738e+00
   1.0883500e+03   2.1033970e+00
   1.0883000e+03   2.1036190e+00
   1.0882500e+03   2.1038398e+00
   1.0882000e+03   2.1040593e+00
   1.0881500e+03   2.1042776e+00
   1.0881000e+03   2.1044946e+00
   1.0880500e+03   2.1047104e+00
   1.0880000e+03   2.1049249e+00
   1.0879500e+03   2.1051381e+00
   1.0879000e+03   2.1053500e+00
   1.0878500e+03   2.1055606e+00
   1.0878000e+03   2.1057699e+00
   1.0877500e+03   2.1059778e+00
   1.0877000e+03   2.1061844e+00
   1.0876500e+03   2.1063898e+00
   1.0876000e+03   2.1065937e+00
   1.0875500e+03   2.1067962e+00
   1.0875000e+03   2.1069974e+00
   1.0874500e+03   2.1071973e+00
   1.0874000e+03   2.1073958e+00
   1.0873500e+03   2.1075928e+00
   1.0873000e+03   2.1077885e+00
   1.0872500e+03   2.1079828e+00
   1.0872000e+03   2.1081757e+00
   1.0871500e+03   2.1083672e+00
   1.0871000e+03   2.1085572e+00
   1.0870500e+03   2.1087458e+00
   1.0870000e+03   2.1089330e+00
   1.0869500e+03   2.1091187e+00
   1.0869000e+03   2.1093029e+00
   1.0868500e+03   2.1094858e+00
   1.0868000e+03   2.1096670e+00
   1.0867500e+03   2.1098469e+00
   1.0867000e+03   2.1100252e+00
   1.0866500e+03   2.1102021e+00
   1.0866000e+03   2.1103774e+00
   1.0865500e+03   2.1105514e+00
   1.0865000e+03   2.1107237e+00
   1.0864500e+03   2.1108946e+00
   1.0864000e+03   2.1110639e+00
   1.0863500e+03   2.1112317e+00
   1.0863000e+03   2.1113979e+00
   1.0862500e+03   2.1115626e+00
   1.0862000e+03   2.1117258e+00
   1.0861500e+03   2.1118874e+00
   1.0861000e+03   2.1120473e+00
   1.0860500e+03   2.1122056e+00
   1.0860000e+03   2.1123625e+00
   1.0859500e+03   2.1125176e+00
   1.0859000e+03   2.1126712e+00
   1.0858500e+03   2.1128231e+00
   1.0858000e+03   2.1129734e+00
   1.0857500e+03   2.1131221e+00
   1.0857000e+03   2.1132692e+00
   1.0856500e+03   2.1134145e+00
   1.0856000e+03   2.1135582e+00
   1.0855500e+03   2.1137002e+00
   1.0855000e+03   2.1138404e+00
   1.0854500e+03   2.1139790e+00
   1.0854000e+03   2.1141159e+00
   1.0853500e+03   2.1142510e+00
   1.0853000e+03   2.1143845e+00
   1.0852500e+03   2.1145161e+00
   1.0852000e+03   2.1146460e+00
   1.0851500e+03   2.1147741e+00
   1.0851000e+03   2.1149004e+00
   1.0850500e+03   2.1150249e+00
   1.0850000e+03   2.1151476e+00
   1.0849500e+03   2.1152685e+00
   1.0849000e+03   2.1153875e+00
   1.0848500e+03   2.1155047e+00
   1.0848000e+03   2.1156200e+00
   1.0847500e+03   2.1157335e+00
   1.0847000e+03   2.1158450e+00
   1.0846500e+03   2.1159546e+00
   1.0846000e+03   2.1160624e+00
   1.0845500e+03   2.1161682e+00
   1.0845000e+03   2.1162720e+00
   1.0844500e+03   2.1163739e+00
   1.0844000e+03   2.1164738e+00
   1.0843500e+03   2.1165717e+00
   1.0843000e+03   2.1166677e+00
   1.0842500e+03   2.1167616e+00
   1.0842000e+03   2.1168535e+00
   1.0841500e+03   2.1169435e+00
   1.0841000e+03   2.1170314e+00
   1.0840500e+03   2.1171171e+00
   1.0840000e+03   2.1172009e+00
   1.0839500e+03   2.1172825e+00
   1.0839000e+03   2.1173621e+00
   1.0838500e+03   2.1174396e+00
   1.0838000e+03   2.1175149e+00
   1.0837500e+03   2.1175882e+00
   1.0837000e+03   2.1176593e+00
   1.0836500e+03   2.1177283e+00
   1.0836000e+03   2.1177952e+00
   1.0835500e+03   2.1178599e+00
   1.0835000e+03   2.1179224e+00
   1.0834500e+03   2.1179829e+00
   1.0834000e+03   2.1180411e+00
   1.0833500e+03   2.1180971e+00
   1.0833000e+03   2.1181511e+00
   1.0832500e+03   2.1182028e+00
   1.0832000e+03   2.1182524e+00
   1.0831500e+03   2.1182997e+00
   1.0831000e+03   2.1183449e+00
   1.0830500e+03   2.1183880e+00
   1.0830000e+03   2.1184288e+00
   1.0829500e+03   2.1184675e+00
   1.0829000e+03   2.1185040e+00
   1.0828500e+03   2.1185384e+00
   1.0828000e+03   2.1185706e+00
   1.0827500e+03   2.1186007e+00
   1.0827000e+03   2.1186287e+00
   1.0826500e+03   2.1186545e+00
   1.0826000e+03   2.1186783e+00
   1.0825500e+03   2.1187000e+00
   1.0825000e+03   2.1187196e+00
   1.0824500e+03   2.1187371e+00
   1.0824000e+03   2.1187527e+00
   1.0823500e+03   2.1187661e+00
   1.0823000e+03   2.1187777e+00
   1.0822500e+03   2.1187872e+00
   1.0822000e+03   2.1187949e+00
   1.0821500e+03   2.1188006e+00
   1.0821000e+03   2.1188044e+00
   1.0820500e+03   2.1188064e+00
   1.0820000e+03   2.1188066e+00
   1.0819500e+03   2.1188049e+00
   1.0819000e+03   2.1188015e+00
   1.0818500e+03   2.1187965e+00
   1.0818000e+03   2.1187898e+00
   1.0817500e+03   2.1187815e+00
   1.0817000e+03   2.1187715e+00
   1.0816500e+03   2.1187601e+00
   1.0816000e+03   2.1187471e+00
   1.0815500e+03   2.1187328e+00
   1.0815000e+03   2.1187170e+00
   1.0814500e+03   2.1186999e+00
   1.0814000e+03   2.1186815e+00
   1.0813500e+03   2.1186618e+00
   1.0813000e+03   2.1186410e+00
   1.0812500e+03   2.1186191e+00
   1.0812000e+03   2.1185962e+00
   1.0811500e+03   2.1185721e+00
   1.0811000e+03   2.1185472e+00
   1.0810500e+03   2.1185214e+00
   1.0810000e+03   2.1184948e+00
   1.0809500e+03   2.1184674e+00
   1.0809000e+03   2.1184393e+00
   1.0808500e+03   2.1184106e+00
   1.0808000e+03   2.1183814e+00
   1.0807500e+03   2.1183516e+00
   1.0807000e+03   2.1183214e+00
   1.0806500e+03   2.1182909e+00
   1.0806000e+03   2.1182600e+00
   1.0805500e+03   2.1182289e+00
   1.0805000e+03   2.1181977e+00
   1.0804500e+03   2.1181663e+00
   1.0804000e+03   2.1181349e+00
   1.0803500e+03   2.1181036e+00
   1.0803000e+03   2.1180723e+00
   1.0802500e+03   2.1180412e+00
   1.0802000e+03   2.1180103e+00
   1.0801500e+03   2.1179797e+00
   1.0801000e+03   2.1179494e+00
   1.0800500e+03   2.1179196e+00
   1.0800000e+03   2.1178902e+00
   1.0799500e+03   2.1178613e+00
   1.0799000e+03   2.1178331e+00
   1.0798500e+03   2.1178054e+00
   1.0798000e+03   2.1177784e+00
   1.0797500e+03   2.1177523e+00
   1.0797000e+03   2.1177268e+00
   1.0796500e+03   2.1177023e+00
   1.0796000e+03   2.1176786e+00
   1.0795500e+03   2.1176558e+00
   1.0795000e+03   2.1176341e+00
   1.0794500e+03   2.1176133e+00
   1.0794000e+03   2.1175936e+00
   1.0793500e+03   2.1175751e+00
   1.0793000e+03   2.1175576e+00
   1.0792500e+03   2.1175413e+00
   1.0792000e+03   2.1175262e+00
   1.0791500e+03   2.1175124e+00
   1.0791000e+03   2.1174997e+00
   1.0790500e+03   2.1174885e+00
   1.0790000e+03   2.1174784e+00
   1.0789500e+03   2.1174697e+00
   1.0789000e+03   2.1174624e+00
   1.0788500e+03   2.1174565e+00
   1.0788000e+03   2.1174518e+00
   1.0787500e+03   2.1174486e+00
   1.0787000e+03   2.1174468e+00
   1.0786500e+03   2.1174463e+00
   1.0786000e+03   2.1174473e+00
   1.0785500e+03   2.1174497e+00
   1.0785000e+03   2.1174535e+00
   1.0784500e+03   2.1174588e+00
   1.0784000e+03   2.1174655e+00
   1.0783500e+03   2.1174735e+00
   1.0783000e+03   2.1174830e+00
   1.0782500e+03   2.1174938e+00
   1.0782000e+03   2.1175060e+00
   1.0781500e+03   2.1175197e+00
   1.0781000e+03   2.1175347e+00
   1.0780500e+03   2.1175510e+00
   1.0780000e+03   2.1175687e+00
   1.0779500e+03   2.1175878e+00
   1.0779000e+03   2.1176081e+00
   1.0778500e+03   2.1176297e+00
   1.0778000e+03   2.1176525e+00
   1.0777500e+03   2.1176766e+00
   1.0777000e+03   2.1177020e+00
   1.0776500e+03   2.1177285e+00
   1.0776000e+03   2.1177561e+00
   1.0775500e+03   2.1177850e+00
   1.0775000e+03   2.1178149e+00
   1.0774500e+03   2.1178459e+00
   1.0774000e+03   2.1178780e+00
   1.0773500e+03   2.1179111e+00
   1.0773000e+03   2.1179452e+00
   1.0772500e+03   2.1179803e+00
   1.0772000e+03   2.1180163e+00
   1.0771500e+03   2.1180532e+00
   1.0771000e+03   2.1180910e+00
   1.0770500e+03   2.1181296e+00
   1.0770000e+03   2.1181691e+00
   1.0769500e+03   2.1182093e+00
   1.0769000e+03   2.1182502e+00
   1.0768500e+03   2.1182919e+00
   1.0768000e+03   2.1183342e+00
   1.0767500e+03   2.1183772e+00
   1.0767000e+03   2.1184207e+00
   1.0766500e+03   2.1184648e+00
   1.0766000e+03   2.1185095e+00
   1.0765500e+03   2.1185547e+00
   1.0765000e+03   2.1186003e+00
   1.0764500e+03   2.1186463e+00
   1.0764000e+03   2.1186927e+00
   1.0763500e+03   2.1187395e+00
   1.0763000e+03   2.1187866e+00
   1.0762500e+03   2.1188340e+00
   1.0762000e+03   2.1188816e+00
   1.0761500e+03   2.1189295e+00
   1.0761000e+03   2.1189775e+00
   1.0760500e+03   2.1190257e+00
   1.0760000e+03   2.1190739e+00
   1.0759500e+03   2.1191223e+00
   1.0759000e+03   2.1191707e+00
   1.0758500e+03   2.1192192e+00
   1.0758000e+03   2.1192676e+00
   1.0757500e+03   2.1193160e+00
   1.0757000e+03   2.1193643e+00
   1.0756500e+03   2.1194124e+00
   1.0756000e+03   2.1194605e+00
   1.0755500e+03   2.1195083e+00
   1.0755000e+03   2.1195560e+00
   1.0754500e+03   2.1195590e+00
   1.0754000e+03   2.1195620e+00
   1.0753500e+03   2.1195649e+00
   1.0753000e+03   2.1195679e+00
   1.0752500e+03   2.1195709e+00
   1.0752000e+03   2.1195739e+00
   1.0751500e+03   2.1195768e+00
   1.0751000e+03   2.1195798e+00
   1.0750500e+03   2.1195828e+00
   1.0750000e+03   2.1195858e+00


==> Data/31K_D4_verticallyrised.dat <==
   1.0750500e+03   1.7310708e+00
   1.0751000e+03   1.7346460e+00
   1.0751500e+03   1.7334747e+00
   1.0752000e+03   1.7425170e+00
   1.0752500e+03   1.7512664e+00
   1.0753000e+03   1.7526959e+00
   1.0753500e+03   1.7524713e+00
   1.0754000e+03   1.7528240e+00
   1.0754500e+03   1.7475180e+00
   1.0755000e+03   1.7422761e+00
   1.0755500e+03   1.7421030e+00
   1.0756000e+03   1.7512965e+00
   1.0756500e+03   1.7605694e+00
   1.0757000e+03   1.7615162e+00
   1.0757500e+03   1.7575254e+00
   1.0758000e+03   1.7553633e+00
   1.0758500e+03   1.7511520e+00
   1.0759000e+03   1.7430328e+00
   1.0759500e+03   1.7429243e+00
   1.0760000e+03   1.7519433e+00
   1.0760500e+03   1.7584511e+00
   1.0761000e+03   1.7551454e+00
   1.0761500e+03   1.7545138e+00
   1.0762000e+03   1.7532141e+00
   1.0762500e+03   1.7519587e+00
   1.0763000e+03   1.7507593e+00
   1.0763500e+03   1.7551865e+00
   1.0764000e+03   1.7630773e+00
   1.0764500e+03   1.7653022e+00
   1.0765000e+03   1.7573631e+00
   1.0765500e+03   1.7486607e+00
   1.0766000e+03   1.7436925e+00
   1.0766500e+03   1.7370097e+00
   1.0767000e+03   1.7347818e+00
   1.0767500e+03   1.7384219e+00
   1.0768000e+03   1.7435984e+00
   1.0768500e+03   1.7477019e+00
   1.0769000e+03   1.7451807e+00
   1.0769500e+03   1.7412978e+00
   1.0770000e+03   1.7422313e+00
   1.0770500e+03   1.7464607e+00
   1.0771000e+03   1.7485394e+00
   1.0771500e+03   1.7547413e+00
   1.0772000e+03   1.7620068e+00
   1.0772500e+03   1.7617791e+00
   1.0773000e+03   1.7580943e+00
   1.0773500e+03   1.7544926e+00
   1.0774000e+03   1.7582402e+00
   1.0774500e+03   1.7635753e+00
   1.0775000e+03   1.7681116e+00
   1.0775500e+03   1.7683699e+00
   1.0776000e+03   1.7671419e+00
   1.0776500e+03   1.7576438e+00
   1.0777000e+03   1.7454699e+00
   1.0777500e+03   1.7385112e+00
   1.0778000e+03   1.7385988e+00
   1.0778500e+03   1.7441719e+00
   1.0779000e+03   1.7503568e+00
   1.0779500e+03   1.7554358e+00
   1.0780000e+03   1.7594960e+00
   1.0780500e+03   1.7595352e+00
   1.0781000e+03   1.7525728e+00
   1.0781500e+03   1.7464431e+00
   1.0782000e+03   1.7482367e+00
   1.0782500e+03   1.7520684e+00
   1.0783000e+03   1.7521680e+00
   1.0783500e+03   1.7530653e+00
   1.0784000e+03   1.7557490e+00
   1.0784500e+03   1.7556142e+00
   1.0785000e+03   1.7525092e+00
   1.0785500e+03   1.7507059e+00
   1.0786000e+03   1.7516614e+00
   1.0786500e+03   1.7555791e+00
   1.0787000e+03   1.7525896e+00
   1.0787500e+03   1.7474584e+00
   1.0788000e+03   1.7451022e+00
   1.0788500e+03   1.7418451e+00
   1.0789000e+03   1.7326753e+00
   1.0789500e+03   1.7316494e+00
   1.0790000e+03   1.7359768e+00
   1.0790500e+03   1.7407744e+00
   1.0791000e+03   1.7431058e+00
   1.0791500e+03   1.7443600e+00
   1.0792000e+03   1.7430799e+00
   1.0792500e+03   1.7387572e+00
   1.0793000e+03   1.7349557e+00
   1.0793500e+03   1.7320390e+00
   1.0794000e+03   1.7331972e+00
   1.0794500e+03   1.7362979e+00
   1.0795000e+03   1.7396762e+00
   1.0795500e+03   1.7384684e+00
   1.0796000e+03   1.7396902e+00
   1.0796500e+03   1.7425376e+00
   1.0797000e+03   1.7426380e+00
   1.0797500e+03   1.7433221e+00
   1.0798000e+03   1.7470796e+00
   1.0798500e+03   1.7492313e+00
   1.0799000e+03   1.7471814e+00
   1.0799500e+03   1.7415917e+00
   1.0800000e+03   1.7355167e+00
   1.0800500e+03   1.7302243e+00
   1.0801000e+03   1.7292846e+00
   1.0801500e+03   1.7305759e+00
   1.0802000e+03   1.7354630e+00
   1.0802500e+03   1.7400679e+00
   1.0803000e+03   1.7431939e+00
   1.0803500e+03   1.7365585e+00
   1.0804000e+03   1.7308021e+00
   1.0804500e+03   1.7271766e+00
   1.0805000e+03   1.7257843e+00
   1.0805500e+03   1.7244458e+00
   1.0806000e+03   1.7303903e+00
   1.0806500e+03   1.7351461e+00
   1.0807000e+03   1.7346187e+00
   1.0807500e+03   1.7291339e+00
   1.0808000e+03   1.7265440e+00
   1.0808500e+03   1.7255765e+00
   1.0809000e+03   1.7249656e+00
   1.0809500e+03   1.7267779e+00
   1.0810000e+03   1.7311874e+00
   1.0810500e+03   1.7336574e+00
   1.0811000e+03   1.7314050e+00
   1.0811500e+03   1.7296841e+00
   1.0812000e+03   1.7325656e+00
   1.0812500e+03   1.7377680e+00
   1.0813000e+03   1.7420032e+00
   1.0813500e+03   1.7490143e+00
   1.0814000e+03   1.7543110e+00
   1.0814500e+03   1.7550448e+00
   1.0815000e+03   1.7513413e+00
   1.0815500e+03   1.7476181e+00
   1.0816000e+03   1.7438365e+00
   1.0816500e+03   1.7425173e+00
   1.0817000e+03   1.7428110e+00
   1.0817500e+03   1.7454569e+00
   1.0818000e+03   1.7458060e+00
   1.0818500e+03   1.7453631e+00
   1.0819000e+03   1.7424431e+00
   1.0819500e+03   1.7374084e+00
   1.0820000e+03   1.7354589e+00
   1.0820500e+03   1.7424521e+00
   1.0821000e+03   1.7462483e+00
   1.0821500e+03   1.7495295e+00
   1.0822000e+03   1.7534193e+00
   1.0822500e+03   1.7540761e+00
   1.0823000e+03   1.7462655e+00
   1.0823500e+03   1.7418223e+00
   1.0824000e+03   1.7380741e+00
   1.0824500e+03   1.7389872e+00
   1.0825000e+03   1.7409572e+00
   1.0825500e+03   1.7441364e+00
   1.0826000e+03   1.7439555e+00
   1.0826500e+03   1.7439500e+00
   1.0827000e+03   1.7397943e+00
   1.0827500e+03   1.7365409e+00
   1.0828000e+03   1.7371683e+00
   1.0828500e+03   1.7427283e+00
   1.0829000e+03   1.7471109e+00
   1.0829500e+03   1.7506288e+00
   1.0830000e+03   1.7499780e+00
   1.0830500e+03   1.7472114e+00
   1.0831000e+03   1.7435017e+00
   1.0831500e+03   1.7410717e+00
   1.0832000e+03   1.7422613e+00
   1.0832500e+03   1.7448473e+00
   1.0833000e+03   1.7477271e+00
   1.0833500e+03   1.7476464e+00
   1.0834000e+03   1.7428605e+00
   1.0834500e+03   1.7361945e+00
   1.0835000e+03   1.7320331e+00
   1.0835500e+03   1.7302064e+00
   1.0836000e+03   1.7341315e+00
   1.0836500e+03   1.7426024e+00
   1.0837000e+03   1.7500320e+00
   1.0837500e+03   1.7545869e+00
   1.0838000e+03   1.7510558e+00
   1.0838500e+03   1.7435653e+00
   1.0839000e+03   1.7389743e+00
   1.0839500e+03   1.7378676e+00
   1.0840000e+03   1.7375529e+00
   1.0840500e+03   1.7439056e+00
   1.0841000e+03   1.7516092e+00
   1.0841500e+03   1.7560846e+00
   1.0842000e+03   1.7538334e+00
   1.0842500e+03   1.7516665e+00
   1.0843000e+03   1.7517305e+00
   1.0843500e+03   1.7525723e+00
   1.0844000e+03   1.7525875e+00
   1.0844500e+03   1.7565894e+00
   1.0845000e+03   1.7619564e+00
   1.0845500e+03   1.7639489e+00
   1.0846000e+03   1.7588191e+00
   1.0846500e+03   1.7535466e+00
   1.0847000e+03   1.7519215e+00
   1.0847500e+03   1.7513183e+00
   1.0848000e+03   1.7501517e+00
   1.0848500e+03   1.7532024e+00
   1.0849000e+03   1.7592836e+00
   1.0849500e+03   1.7564786e+00
   1.0850000e+03   1.7497614e+00
   1.0850500e+03   1.7435105e+00
   1.0851000e+03   1.7442214e+00
   1.0851500e+03   1.7426916e+00
   1.0852000e+03   1.7420319e+00
   1.0852500e+03   1.7420083e+00
   1.0853000e+03   1.7435510e+00
   1.0853500e+03   1.7370161e+00
   1.0854000e+03   1.7291262e+00
   1.0854500e+03   1.7280279e+00
   1.0855000e+03   1.7291715e+00
   1.0855500e+03   1.7337109e+00
   1.0856000e+03   1.7393597e+00
   1.0856500e+03   1.7449263e+00
   1.0857000e+03   1.7506410e+00
   1.0857500e+03   1.7538472e+00
   1.0858000e+03   1.7494528e+00
   1.0858500e+03   1.7459821e+00
   1.0859000e+03   1.7480444e+00
   1.0859500e+03   1.7498376e+00
   1.0860000e+03   1.7506475e+00
   1.0860500e+03   1.7524743e+00
   1.0861000e+03   1.7515824e+00
   1.0861500e+03   1.7496477e+00
   1.0862000e+03   1.7429895e+00
   1.0862500e+03   1.7416199e+00
   1.0863000e+03   1.7433255e+00
   1.0863500e+03   1.7480214e+00
   1.0864000e+03   1.7488269e+00
   1.0864500e+03   1.7512549e+00
   1.0865000e+03   1.7505188e+00
   1.0865500e+03   1.7480879e+00
   1.0866000e+03   1.7434295e+00
   1.0866500e+03   1.7413722e+00
   1.0867000e+03   1.7467295e+00
   1.0867500e+03   1.7552429e+00
   1.0868000e+03   1.7576348e+00
   1.0868500e+03   1.7572223e+00
   1.0869000e+03   1.7546186e+00
   1.0869500e+03   1.7498437e+00
   1.0870000e+03   1.7459447e+00
   1.0870500e+03   1.7460305e+00
   1.0871000e+03   1.7518095e+00
   1.0871500e+03   1.7612865e+00
   1.0872000e+03   1.7654311e+00
   1.0872500e+03   1.7605649e+00
   1.0873000e+03   1.7546344e+00
   1.0873500e+03   1.7470459e+00
   1.0874000e+03   1.7398376e+00
   1.0874500e+03   1.7318051e+00
   1.0875000e+03   1.7339230e+00
   1.0875500e+03   1.7406337e+00
   1.0876000e+03   1.7437391e+00
   1.0876500e+03   1.7410580e+00
   1.0877000e+03   1.7375877e+00
   1.0877500e+03   1.7311384e+00
   1.0878000e+03   1.7257470e+00
   1.0878500e+03   1.7238833e+00
   1.0879000e+03   1.7303112e+00
   1.0879500e+03   1.7397441e+00
   1.0880000e+03   1.7454897e+00
   1.0880500e+03   1.7449301e+00
   1.0881000e+03   1.7398663e+00
   1.0881500e+03   1.7373381e+00
   1.0882000e+03   1.7367868e+00
   1.0882500e+03   1.7397209e+00
   1.0883000e+03   1.7440790e+00
   1.0883500e+03   1.7525639e+00
   1.0884000e+03   1.7542736e+00
   1.0884500e+03   1.7471913e+00
   1.0885000e+03   1.7388296e+00
   1.0885500e+03   1.7341307e+00
   1.0886000e+03   1.7317755e+00
   1.0886500e+03   1.7318935e+00
   1.0887000e+03   1.7365847e+00
   1.0887500e+03   1.7418926e+00
   1.0888000e+03   1.7400448e+00
   1.0888500e+03   1.7374849e+00
   1.0889000e+03   1.7313928e+00
   1.0889500e+03   1.7305785e+00
   1.0890000e+03   1.7271933e+00
   1.0890500e+03   1.7308739e+00
   1.0891000e+03   1.7341629e+00
   1.0891500e+03   1.7386792e+00
   1.0892000e+03   1.7391183e+00
   1.0892500e+03   1.7404187e+00
   1.0893000e+03   1.7350059e+00
   1.0893500e+03   1.7319746e+00
   1.0894000e+03   1.7299218e+00
   1.0894500e+03   1.7328201e+00
   1.0895000e+03   1.7324945e+00
   1.0895500e+03   1.7367113e+00
   1.0896000e+03   1.7367006e+00
   1.0896500e+03   1.7347862e+00
   1.0897000e+03   1.7309009e+00
   1.0897500e+03   1.7318318e+00
   1.0898000e+03   1.7360035e+00
   1.0898500e+03   1.7394272e+00
   1.0899000e+03   1.7434606e+00
   1.0899500e+03   1.7424387e+00
   1.0900000e+03   1.7394739e+00
   1.0900500e+03   1.7320762e+00
   1.0901000e+03   1.7258874e+00
   1.0901500e+03   1.7237894e+00
   1.0902000e+03   1.7271527e+00
   1.0902500e+03   1.7305345e+00
   1.0903000e+03   1.7352596e+00
   1.0903500e+03   1.7363288e+00
   1.0904000e+03   1.7351456e+00
   1.0904500e+03   1.7298415e+00
   1.0905000e+03   1.7244610e+00
   1.0905500e+03   1.7219368e+00
   1.0906000e+03   1.7266069e+00
   1.0906500e+03   1.7305303e+00
   1.0907000e+03   1.7316583e+00
   1.0907500e+03   1.7345297e+00
   1.0908000e+03   1.7274299e+00
   1.0908500e+03   1.7222558e+00
   1.0909000e+03   1.7159408e+00
   1.0909500e+03   1.7158156e+00
   1.0910000e+03   1.7196205e+00
   1.0910500e+03   1.7277521e+00
   1.0911000e+03   1.7279177e+00
   1.0911500e+03   1.7313678e+00
   1.0912000e+03   1.7305488e+00
   1.0912500e+03   1.7226586e+00
   1.0913000e+03   1.7202082e+00
   1.0913500e+03   1.7189981e+00
   1.0914000e+03   1.7156044e+00
   1.0914500e+03   1.7123603e+00
   1.0915000e+03   1.7109933e+00
   1.0915500e+03   1.7049943e+00
   1.0916000e+03   1.6955248e+00
   1.0916500e+03   1.6902307e+00
   1.0917000e+03   1.6869902e+00
   1.0917500e+03   1.6886866e+00
   1.0918000e+03   1.6964610e+00
   1.0918500e+03   1.7065932e+00
   1.0919000e+03   1.7124820e+00
   1.0919500e+03   1.7154009e+00
   1.0920000e+03   1.7111106e+00
   1.0920500e+03   1.7043491e+00
   1.0921000e+03   1.7041925e+00
   1.0921500e+03   1.7028845e+00
   1.0922000e+03   1.7051463e+00
   1.0922500e+03   1.7131015e+00
   1.0923000e+03   1.7208132e+00
   1.0923500e+03   1.7185476e+00
   1.0924000e+03   1.7131507e+00
   1.0924500e+03   1.7062722e+00
   1.0925000e+03   1.7031617e+00
   1.0925500e+03   1.6987399e+00
   1.0926000e+03   1.6982927e+00
   1.0926500e+03   1.7022941e+00
   1.0927000e+03   1.7109536e+00
   1.0927500e+03   1.7082179e+00
   1.0928000e+03   1.7024320e+00
   1.0928500e+03   1.6991208e+00
   1.0929000e+03   1.7016976e+00
   1.0929500e+03   1.6993408e+00
   1.0930000e+03   1.7022249e+00
   1.0930500e+03   1.7068974e+00
   1.0931000e+03   1.7126394e+00
   1.0931500e+03   1.7096829e+00
   1.0932000e+03   1.7022930e+00
   1.0932500e+03   1.6988499e+00
   1.0933000e+03   1.7026605e+00
   1.0933500e+03   1.7082238e+00
   1.0934000e+03   1.7130383e+00
   1.0934500e+03   1.7220166e+00
   1.0935000e+03   1.7190299e+00
   1.0935500e+03   1.7070285e+00
   1.0936000e+03   1.6918163e+00
   1.0936500e+03   1.6860907e+00
   1.0937000e+03   1.6841499e+00
   1.0937500e+03   1.6916349e+00
   1.0938000e+03   1.7049320e+00
   1.0938500e+03   1.7104629e+00
   1.0939000e+03   1.7062691e+00
   1.0939500e+03   1.7009207e+00
   1.0940000e+03   1.6913900e+00
   1.0940500e+03   1.6828981e+00
   1.0941000e+03   1.6896459e+00
   1.0941500e+03   1.6989864e+00
   1.0942000e+03   1.7054616e+00
   1.0942500e+03   1.7095576e+00
   1.0943000e+03   1.7068403e+00
   1.0943500e+03   1.6980370e+00
   1.0944000e+03   1.6888692e+00
   1.0944500e+03   1.6800083e+00
   1.0945000e+03   1.6809626e+00
   1.0945500e+03   1.6859819e+00
   1.0946000e+03   1.6917324e+00
   1.0946500e+03   1.6950271e+00
   1.0947000e+03   1.6918482e+00
   1.0947500e+03   1.6804407e+00
   1.0948000e+03   1.6717394e+00
   1.0948500e+03   1.6621353e+00
   1.0949000e+03   1.6577684e+00
   1.0949500e+03   1.6643627e+00
   1.0950000e+03   1.6711448e+00
   1.0950500e+03   1.6683226e+00
   1.0951000e+03   1.6631014e+00
   1.0951500e+03   1.6604541e+00
   1.0952000e+03   1.6531598e+00
   1.0952500e+03   1.6504887e+00
   1.0953000e+03   1.6556858e+00
   1.0953500e+03   1.6698347e+00
   1.0954000e+03   1.6792048e+00
   1.0954500e+03   1.6816406e+00
   1.0955000e+03   1.6797072e+00
   1.0955500e+03   1.6771450e+00
   1.0956000e+03   1.6715044e+00
   1.0956500e+03   1.6703865e+00
   1.0957000e+03   1.6747480e+00
   1.0957500e+03   1.6774277e+00
   1.0958000e+03   1.6806020e+00
   1.0958500e+03   1.6761908e+00
   1.0959000e+03   1.6651530e+00
   1.0959500e+03   1.6532556e+00
   1.0960000e+03   1.6462619e+00
   1.0960500e+03   1.6412002e+00
   1.0961000e+03   1.6413471e+00
   1.0961500e+03   1.6448279e+00
   1.0962000e+03   1.6540862e+00
   1.0962500e+03   1.6580105e+00
   1.0963000e+03   1.6565939e+00
   1.0963500e+03   1.6535966e+00
   1.0964000e+03   1.6537851e+00
   1.0964500e+03   1.6524674e+00
   1.0965000e+03   1.6532824e+00
   1.0965500e+03   1.6570537e+00
   1.0966000e+03   1.6624145e+00
   1.0966500e+03   1.6593569e+00
   1.0967000e+03   1.6503860e+00
   1.0967500e+03   1.6390330e+00
   1.0968000e+03   1.6286464e+00
   1.0968500e+03   1.6229870e+00
   1.0969000e+03   1.6234038e+00
   1.0969500e+03   1.6228401e+00
   1.0970000e+03   1.6253532e+00
   1.0970500e+03   1.6233014e+00
   1.0971000e+03   1.6152134e+00
   1.0971500e+03   1.6073239e+00
   1.0972000e+03   1.6055006e+00
   1.0972500e+03   1.6115045e+00
   1.0973000e+03   1.6184714e+00
   1.0973500e+03   1.6254812e+00
   1.0974000e+03   1.6270504e+00
   1.0974500e+03   1.6245826e+00
   1.0975000e+03   1.6137605e+00
   1.0975500e+03   1.6016824e+00
   1.0976000e+03   1.5924533e+00
   1.0976500e+03   1.5931754e+00
   1.0977000e+03   1.6024418e+00
   1.0977500e+03   1.6068418e+00
   1.0978000e+03   1.6072248e+00
   1.0978500e+03   1.6053994e+00
   1.0979000e+03   1.5955742e+00
   1.0979500e+03   1.5788139e+00
   1.0980000e+03   1.5703867e+00
   1.0980500e+03   1.5773672e+00
   1.0981000e+03   1.5886061e+00
   1.0981500e+03   1.5957417e+00
   1.0982000e+03   1.5989890e+00
   1.0982500e+03   1.5968453e+00
   1.0983000e+03   1.5847614e+00
   1.0983500e+03   1.5709242e+00
   1.0984000e+03   1.5660265e+00
   1.0984500e+03   1.5711957e+00
   1.0985000e+03   1.5856662e+00
   1.0985500e+03   1.5962741e+00
   1.0986000e+03   1.5951723e+00
   1.0986500e+03   1.5850169e+00
   1.0987000e+03   1.5698552e+00
   1.0987500e+03   1.5568375e+00
   1.0988000e+03   1.5514725e+00
   1.0988500e+03   1.5620297e+00
   1.0989000e+03   1.5833504e+00
   1.0989500e+03   1.6010981e+00
   1.0990000e+03   1.6022668e+00
   1.0990500e+03   1.5932716e+00
   1.0991000e+03   1.5791557e+00
   1.0991500e+03   1.5682016e+00
   1.0992000e+03   1.5662933e+00
   1.0992500e+03   1.5769509e+00
   1.0993000e+03   1.6000076e+00
   1.0993500e+03   1.6164146e+00
   1.0994000e+03   1.6180901e+00
   1.0994500e+03   1.6080179e+00
   1.0995000e+03   1.5982212e+00
   1.0995500e+03   1.5923590e+00
   1.0996000e+03   1.5973363e+00
   1.0996500e+03   1.6167036e+00
   1.0997000e+03   1.6356548e+00
   1.0997500e+03   1.6480880e+00
   1.0998000e+03   1.6497122e+00
   1.0998500e+03   1.6373785e+00
   1.0999000e+03   1.6218830e+00
   1.0999500e+03   1.6254282e+00
   1.1000000e+03   1.6390428e+00
   1.1000500e+03   1.6562013e+00
   1.1001000e+03   1.6805671e+00
   1.1001500e+03   1.6966013e+00
   1.1002000e+03   1.6993602e+00
   1.1002500e+03   1.6901488e+00
   1.1003000e+03   1.6816252e+00
   1.1003500e+03   1.6870392e+00
   1.1004000e+03   1.7053969e+00
   1.1004500e+03   1.7246541e+00
   1.1005000e+03   1.7387647e+00
   1.1005500e+03   1.7464906e+00
   1.1006000e+03   1.7388418e+00
   1.1006500e+03   1.7281302e+00
   1.1007000e+03   1.7196166e+00
   1.1007500e+03   1.7244041e+00
   1.1008000e+03   1.7417452e+00
   1.1008500e+03   1.7646383e+00
   1.1009000e+03   1.7691586e+00
   1.1009500e+03   1.7692485e+00
   1.1010000e+03   1.7602628e+00
   1.1010500e+03   1.7450750e+00
   1.1011000e+03   1.7301988e+00
   1.1011500e+03   1.7310455e+00
   1.1012000e+03   1.7394168e+00
   1.1012500e+03   1.7511591e+00
   1.1013000e+03   1.7578679e+00
   1.1013500e+03   1.7544998e+00
   1.1014000e+03   1.7502477e+00
   1.1014500e+03   1.7425086e+00
   1.1015000e+03   1.7386399e+00
   1.1015500e+03   1.7422373e+00
   1.1016000e+03   1.7644578e+00
   1.1016500e+03   1.7828755e+00
   1.1017000e+03   1.7937299e+00
   1.1017500e+03   1.7914191e+00
   1.1018000e+03   1.7762910e+00
   1.1018500e+03   1.7567413e+00
   1.1019000e+03   1.7438059e+00
   1.1019500e+03   1.7386859e+00
   1.1020000e+03   1.7433263e+00
   1.1020500e+03   1.7604809e+00
   1.1021000e+03   1.7697159e+00
   1.1021500e+03   1.7690011e+00
   1.1022000e+03   1.7633797e+00
   1.1022500e+03   1.7568947e+00
   1.1023000e+03   1.7506868e+00
   1.1023500e+03   1.7529238e+00
   1.1024000e+03   1.7593371e+00
   1.1024500e+03   1.7734411e+00
   1.1025000e+03   1.7832744e+00
   1.1025500e+03   1.7874840e+00
   1.1026000e+03   1.7801877e+00
   1.1026500e+03   1.7791744e+00
   1.1027000e+03   1.7767212e+00
   1.1027500e+03   1.7826239e+00
   1.1028000e+03   1.7874931e+00
   1.1028500e+03   1.7940044e+00
   1.1029000e+03   1.7942971e+00
   1.1029500e+03   1.7896601e+00
   1.1030000e+03   1.7793853e+00
   1.1030500e+03   1.7692527e+00
   1.1031000e+03   1.7658875e+00
   1.1031500e+03   1.7675745e+00
   1.1032000e+03   1.7698415e+00
   1.1032500e+03   1.7701252e+00
   1.1033000e+03   1.7682539e+00
   1.1033500e+03   1.7613821e+00
   1.1034000e+03   1.7509263e+00
   1.1034500e+03   1.7382846e+00
   1.1035000e+03   1.7383134e+00
   1.1035500e+03   1.7440298e+00
   1.1036000e+03   1.7522862e+00
   1.1036500e+03   1.7622055e+00
   1.1037000e+03   1.7690657e+00
   1.1037500e+03   1.7634888e+00
   1.1038000e+03   1.7508179e+00
   1.1038500e+03   1.7382123e+00
   1.1039000e+03   1.7301894e+00
   1.1039500e+03   1.7381169e+00
   1.1040000e+03   1.7494148e+00
   1.1040500e+03   1.7663650e+00
   1.1041000e+03   1.7763957e+00
   1.1041500e+03   1.7762971e+00
   1.1042000e+03   1.7580414e+00
   1.1042500e+03   1.7423530e+00
   1.1043000e+03   1.7322540e+00
   1.1043500e+03   1.7280636e+00
   1.1044000e+03   1.7337426e+00
   1.1044500e+03   1.7462464e+00
   1.1045000e+03   1.7519645e+00
   1.1045500e+03   1.7477341e+00
   1.1046000e+03   1.7456392e+00
   1.1046500e+03   1.7379033e+00
   1.1047000e+03   1.7344144e+00
   1.1047500e+03   1.7380356e+00
   1.1048000e+03   1.7529465e+00
   1.1048500e+03   1.7647143e+00
   1.1049000e+03   1.7719865e+00
   1.1049500e+03   1.7703933e+00
   1.1050000e+03   1.7649796e+00
   1.1050500e+03   1.7569367e+00
   1.1051000e+03   1.7493430e+00
   1.1051500e+03   1.7477824e+00
   1.1052000e+03   1.7552547e+00
   1.1052500e+03   1.7665503e+00
   1.1053000e+03   1.7701795e+00
   1.1053500e+03   1.7646193e+00
   1.1054000e+03   1.7560553e+00
   1.1054500e+03   1.7489228e+00
   1.1055000e+03   1.7455659e+00
   1.1055500e+03   1.7484418e+00
   1.1056000e+03   1.7601693e+00
   1.1056500e+03   1.7731847e+00
   1.1057000e+03   1.7793925e+00
   1.1057500e+03   1.7721725e+00
   1.1058000e+03   1.7576317e+00
   1.1058500e+03   1.7475801e+00
   1.1059000e+03   1.7428806e+00
   1.1059500e+03   1.7411710e+00
   1.1060000e+03   1.7500220e+00
   1.1060500e+03   1.7640442e+00
   1.1061000e+03   1.7719786e+00
   1.1061500e+03   1.7737419e+00
   1.1062000e+03   1.7664032e+00
   1.1062500e+03   1.7559272e+00
   1.1063000e+03   1.7510476e+00
   1.1063500e+03   1.7512710e+00
   1.1064000e+03   1.7547811e+00
   1.1064500e+03   1.7667434e+00
   1.1065000e+03   1.7765255e+00
   1.1065500e+03   1.7791181e+00
   1.1066000e+03   1.7728044e+00
   1.1066500e+03   1.7619820e+00
   1.1067000e+03   1.7524627e+00
   1.1067500e+03   1.7489553e+00
   1.1068000e+03   1.7454683e+00
   1.1068500e+03   1.7495497e+00
   1.1069000e+03   1.7529536e+00
   1.1069500e+03   1.7579640e+00
   1.1070000e+03   1.7561389e+00
   1.1070500e+03   1.7523814e+00
   1.1071000e+03   1.7489932e+00
   1.1071500e+03   1.7542146e+00
   1.1072000e+03   1.7586910e+00
   1.1072500e+03   1.7629469e+00
   1.1073000e+03   1.7711756e+00
   1.1073500e+03   1.7765705e+00
   1.1074000e+03   1.7714724e+00
   1.1074500e+03   1.7622448e+00
   1.1075000e+03   1.7605156e+00
   1.1075500e+03   1.7574861e+00
   1.1076000e+03   1.7624961e+00
   1.1076500e+03   1.7661152e+00
   1.1077000e+03   1.7725507e+00
   1.1077500e+03   1.7710579e+00
   1.1078000e+03   1.7683473e+00
   1.1078500e+03   1.7574710e+00
   1.1079000e+03   1.7571361e+00
   1.1079500e+03   1.7579696e+00
   1.1080000e+03   1.7686418e+00
   1.1080500e+03   1.7783935e+00
   1.1081000e+03   1.7787600e+00
   1.1081500e+03   1.7734699e+00
   1.1082000e+03   1.7675749e+00
   1.1082500e+03   1.7557447e+00
   1.1083000e+03   1.7457826e+00
   1.1083500e+03   1.7529094e+00
   1.1084000e+03   1.7618600e+00
   1.1084500e+03   1.7695921e+00
   1.1085000e+03   1.7754827e+00
   1.1085500e+03   1.7794632e+00
   1.1086000e+03   1.7752014e+00
   1.1086500e+03   1.7704654e+00
   1.1087000e+03   1.7664906e+00
   1.1087500e+03   1.7647557e+00
   1.1088000e+03   1.7690699e+00
   1.1088500e+03   1.7754384e+00
   1.1089000e+03   1.7807086e+00
   1.1089500e+03   1.7779878e+00
   1.1090000e+03   1.7692061e+00
   1.1090500e+03   1.7558238e+00
   1.1091000e+03   1.7470696e+00
   1.1091500e+03   1.7399252e+00
   1.1092000e+03   1.7424328e+00
   1.1092500e+03   1.7561489e+00
   1.1093000e+03   1.7689625e+00
   1.1093500e+03   1.7701005e+00
   1.1094000e+03   1.7652811e+00
   1.1094500e+03   1.7568006e+00
   1.1095000e+03   1.7474245e+00
   1.1095500e+03   1.7425374e+00
   1.1096000e+03   1.7425798e+00
   1.1096500e+03   1.7532611e+00
   1.1097000e+03   1.7680971e+00
   1.1097500e+03   1.7731309e+00
   1.1098000e+03   1.7688041e+00
   1.1098500e+03   1.7669531e+00
   1.1099000e+03   1.7573207e+00
   1.1099500e+03   1.7503524e+00
   1.1100000e+03   1.7527966e+00
   1.1100500e+03   1.7618156e+00
   1.1101000e+03   1.7716991e+00
   1.1101500e+03   1.7809727e+00
   1.1102000e+03   1.7772825e+00
   1.1102500e+03   1.7707996e+00
   1.1103000e+03   1.7591652e+00
   1.1103500e+03   1.7514396e+00
   1.1104000e+03   1.7524868e+00
   1.1104500e+03   1.7588564e+00
   1.1105000e+03   1.7624665e+00
   1.1105500e+03   1.7644548e+00
   1.1106000e+03   1.7569383e+00
   1.1106500e+03   1.7470037e+00
   1.1107000e+03   1.7402456e+00
   1.1107500e+03   1.7396281e+00
   1.1108000e+03   1.7522234e+00
   1.1108500e+03   1.7671371e+00
   1.1109000e+03   1.7810518e+00
   1.1109500e+03   1.7894638e+00
   1.1110000e+03   1.7879467e+00
   1.1110500e+03   1.7793229e+00
   1.1111000e+03   1.7726450e+00
   1.1111500e+03   1.7688862e+00
   1.1112000e+03   1.7701410e+00
   1.1112500e+03   1.7745460e+00
   1.1113000e+03   1.7750404e+00
   1.1113500e+03   1.7749620e+00
   1.1114000e+03   1.7640430e+00
   1.1114500e+03   1.7519065e+00
   1.1115000e+03   1.7429959e+00
   1.1115500e+03   1.7394825e+00
   1.1116000e+03   1.7399897e+00
   1.1116500e+03   1.7518305e+00
   1.1117000e+03   1.7654995e+00
   1.1117500e+03   1.7745078e+00
   1.1118000e+03   1.7731388e+00
   1.1118500e+03   1.7700287e+00
   1.1119000e+03   1.7597684e+00
   1.1119500e+03   1.7542409e+00
   1.1120000e+03   1.7574751e+00
   1.1120500e+03   1.7649248e+00
   1.1121000e+03   1.7681127e+00
   1.1121500e+03   1.7750288e+00
   1.1122000e+03   1.7741146e+00
   1.1122500e+03   1.7664930e+00
   1.1123000e+03   1.7628353e+00
   1.1123500e+03   1.7598130e+00
   1.1124000e+03   1.7566016e+00
   1.1124500e+03   1.7650595e+00
   1.1125000e+03   1.7769998e+00
   1.1125500e+03   1.7834285e+00
   1.1126000e+03   1.7860863e+00
   1.1126500e+03   1.7832199e+00
   1.1127000e+03   1.7735049e+00
   1.1127500e+03   1.7640037e+00
   1.1128000e+03   1.7662674e+00
   1.1128500e+03   1.7780963e+00
   1.1129000e+03   1.7955171e+00
   1.1129500e+03   1.8080270e+00
   1.1130000e+03   1.8094970e+00
   1.1130500e+03   1.8024518e+00
   1.1131000e+03   1.7900345e+00
   1.1131500e+03   1.7780862e+00
   1.1132000e+03   1.7736865e+00
   1.1132500e+03   1.7773120e+00
   1.1133000e+03   1.7873151e+00
   1.1133500e+03   1.7911271e+00
   1.1134000e+03   1.7907328e+00
   1.1134500e+03   1.7823636e+00
   1.1135000e+03   1.7748424e+00
   1.1135500e+03   1.7647925e+00
   1.1136000e+03   1.7613750e+00
   1.1136500e+03   1.7690869e+00
   1.1137000e+03   1.7757184e+00
   1.1137500e+03   1.7794976e+00
   1.1138000e+03   1.7754801e+00
   1.1138500e+03   1.7680177e+00
   1.1139000e+03   1.7554678e+00
   1.1139500e+03   1.7467925e+00
   1.1140000e+03   1.7501927e+00
   1.1140500e+03   1.7597051e+00
   1.1141000e+03   1.7728189e+00
   1.1141500e+03   1.7780965e+00
   1.1142000e+03   1.7861197e+00
   1.1142500e+03   1.7792318e+00
   1.1143000e+03   1.7651139e+00
   1.1143500e+03   1.7559946e+00
   1.1144000e+03   1.7544332e+00
   1.1144500e+03   1.7577297e+00
   1.1145000e+03   1.7609629e+00
   1.1145500e+03   1.7727238e+00
   1.1146000e+03   1.7759985e+00
   1.1146500e+03   1.7745959e+00
   1.1147000e+03   1.7632104e+00
   1.1147500e+03   1.7571995e+00
   1.1148000e+03   1.7505928e+00
   1.1148500e+03   1.7553996e+00
   1.1149000e+03   1.7653674e+00
   1.1149500e+03   1.7716752e+00
   1.1150000e+03   1.7748779e+00
   1.1150500e+03   1.7729248e+00
   1.1151000e+03   1.7628185e+00
   1.1151500e+03   1.7496016e+00
   1.1152000e+03   1.7459554e+00
   1.1152500e+03   1.7506620e+00
   1.1153000e+03   1.7621239e+00
   1.1153500e+03   1.7725952e+00
   1.1154000e+03   1.7783858e+00
   1.1154500e+03   1.7789704e+00
   1.1155000e+03   1.7699300e+00
   1.1155500e+03   1.7616921e+00
   1.1156000e+03   1.7586415e+00
   1.1156500e+03   1.7592602e+00
   1.1157000e+03   1.7647203e+00
   1.1157500e+03   1.7764437e+00
   1.1158000e+03   1.7756253e+00
   1.1158500e+03   1.7688577e+00
   1.1159000e+03   1.7598298e+00
   1.1159500e+03   1.7573237e+00
   1.1160000e+03   1.7472658e+00
   1.1160500e+03   1.7470345e+00
   1.1161000e+03   1.7547661e+00
   1.1161500e+03   1.7722695e+00
   1.1162000e+03   1.7738990e+00
   1.1162500e+03   1.7752648e+00
   1.1163000e+03   1.7680679e+00
   1.1163500e+03   1.7615002e+00
   1.1164000e+03   1.7483714e+00
   1.1164500e+03   1.7432916e+00
   1.1165000e+03   1.7471280e+00
   1.1165500e+03   1.7616593e+00
   1.1166000e+03   1.7683213e+00
   1.1166500e+03   1.7693065e+00
   1.1167000e+03   1.7657317e+00
   1.1167500e+03   1.7593102e+00
   1.1168000e+03   1.7526873e+00
   1.1168500e+03   1.7502488e+00
   1.1169000e+03   1.7567416e+00
   1.1169500e+03   1.7724421e+00
   1.1170000e+03   1.7879417e+00
   1.1170500e+03   1.7971683e+00
   1.1171000e+03   1.7931147e+00
   1.1171500e+03   1.7854295e+00
   1.1172000e+03   1.7755224e+00
   1.1172500e+03   1.7704120e+00
   1.1173000e+03   1.7660144e+00
   1.1173500e+03   1.7741670e+00
   1.1174000e+03   1.7776954e+00
   1.1174500e+03   1.7819385e+00
   1.1175000e+03   1.7752686e+00
   1.1175500e+03   1.7643914e+00
   1.1176000e+03   1.7549443e+00
   1.1176500e+03   1.7556162e+00
   1.1177000e+03   1.7552038e+00
   1.1177500e+03   1.7625238e+00
   1.1178000e+03   1.7711607e+00
   1.1178500e+03   1.7783011e+00
   1.1179000e+03   1.7745324e+00
   1.1179500e+03   1.7648967e+00
   1.1180000e+03   1.7538167e+00
   1.1180500e+03   1.7504906e+00
   1.1181000e+03   1.7512413e+00
   1.1181500e+03   1.7599813e+00
   1.1182000e+03   1.7656037e+00
   1.1182500e+03   1.7736146e+00
   1.1183000e+03   1.7762755e+00
   1.1183500e+03   1.7708772e+00
   1.1184000e+03   1.7571110e+00
   1.1184500e+03   1.7523917e+00
   1.1185000e+03   1.7538600e+00
   1.1185500e+03   1.7589304e+00
   1.1186000e+03   1.7650989e+00
   1.1186500e+03   1.7745806e+00
   1.1187000e+03   1.7830532e+00
   1.1187500e+03   1.7761523e+00
   1.1188000e+03   1.7752909e+00
   1.1188500e+03   1.7687209e+00
   1.1189000e+03   1.7721981e+00
   1.1189500e+03   1.7794216e+00
   1.1190000e+03   1.7933631e+00
   1.1190500e+03   1.7919229e+00
   1.1191000e+03   1.7939642e+00
   1.1191500e+03   1.7861713e+00
   1.1192000e+03   1.7756941e+00
   1.1192500e+03   1.7647373e+00
   1.1193000e+03   1.7634605e+00
   1.1193500e+03   1.7663822e+00
   1.1194000e+03   1.7752018e+00
   1.1194500e+03   1.7807255e+00
   1.1195000e+03   1.7768331e+00
   1.1195500e+03   1.7754060e+00
   1.1196000e+03   1.7661045e+00
   1.1196500e+03   1.7535742e+00
   1.1197000e+03   1.7453115e+00
   1.1197500e+03   1.7518087e+00
   1.1198000e+03   1.7586954e+00
   1.1198500e+03   1.7723908e+00
   1.1199000e+03   1.7812539e+00
   1.1199500e+03   1.7821565e+00
   1.1200000e+03   1.7747654e+00
   1.1200500e+03   1.7673304e+00
   1.1201000e+03   1.7609433e+00
   1.1201500e+03   1.7630093e+00
   1.1202000e+03   1.7715774e+00
   1.1202500e+03   1.7840673e+00
   1.1203000e+03   1.7857260e+00
   1.1203500e+03   1.7797904e+00
   1.1204000e+03   1.7678928e+00
   1.1204500e+03   1.7518733e+00
   1.1205000e+03   1.7417396e+00
   1.1205500e+03   1.7412503e+00
   1.1206000e+03   1.7475408e+00
   1.1206500e+03   1.7568995e+00
   1.1207000e+03   1.7722244e+00
   1.1207500e+03   1.7710749e+00
   1.1208000e+03   1.7606157e+00
   1.1208500e+03   1.7484569e+00
   1.1209000e+03   1.7419248e+00
   1.1209500e+03   1.7353266e+00
   1.1210000e+03   1.7430104e+00
   1.1210500e+03   1.7589773e+00
   1.1211000e+03   1.7693542e+00
   1.1211500e+03   1.7732183e+00
   1.1212000e+03   1.7686192e+00
   1.1212500e+03   1.7583077e+00
   1.1213000e+03   1.7491641e+00
   1.1213500e+03   1.7517491e+00
   1.1214000e+03   1.7558007e+00
   1.1214500e+03   1.7669549e+00
   1.1215000e+03   1.7829430e+00
   1.1215500e+03   1.7873116e+00
   1.1216000e+03   1.7838940e+00
   1.1216500e+03   1.7734811e+00
   1.1217000e+03   1.7614049e+00
   1.1217500e+03   1.7585035e+00
   1.1218000e+03   1.7653015e+00
   1.1218500e+03   1.7690047e+00
   1.1219000e+03   1.7819705e+00
   1.1219500e+03   1.7884165e+00
   1.1220000e+03   1.7924581e+00
   1.1220500e+03   1.7842236e+00
   1.1221000e+03   1.7810574e+00
   1.1221500e+03   1.7698638e+00
   1.1222000e+03   1.7744995e+00
   1.1222500e+03   1.7714462e+00
   1.1223000e+03   1.7774848e+00
   1.1223500e+03   1.7760465e+00
   1.1224000e+03   1.7804600e+00
   1.1224500e+03   1.7772169e+00
   1.1225000e+03   1.7710092e+00
   1.1225500e+03   1.7617875e+00
   1.1226000e+03   1.7667858e+00
   1.1226500e+03   1.7692693e+00
   1.1227000e+03   1.7791998e+00
   1.1227500e+03   1.7854012e+00
   1.1228000e+03   1.7921737e+00
   1.1228500e+03   1.7949028e+00
   1.1229000e+03   1.7908534e+00
   1.1229500e+03   1.7769507e+00
   1.1230000e+03   1.7724715e+00
   1.1230500e+03   1.7745340e+00
   1.1231000e+03   1.7786376e+00
   1.1231500e+03   1.7830917e+00
   1.1232000e+03   1.7885925e+00
   1.1232500e+03   1.7838055e+00
   1.1233000e+03   1.7762162e+00
   1.1233500e+03   1.7667751e+00
   1.1234000e+03   1.7626971e+00
   1.1234500e+03   1.7608943e+00
   1.1235000e+03   1.7715311e+00
   1.1235500e+03   1.7830952e+00
   1.1236000e+03   1.7840579e+00
   1.1236500e+03   1.7798903e+00
   1.1237000e+03   1.7767364e+00
   1.1237500e+03   1.7682760e+00
   1.1238000e+03   1.7585339e+00
   1.1238500e+03   1.7638870e+00
   1.1239000e+03   1.7697365e+00
   1.1239500e+03   1.7788403e+00
   1.1240000e+03   1.7818465e+00
   1.1240500e+03   1.7776011e+00
   1.1241000e+03   1.7589178e+00
   1.1241500e+03   1.7465456e+00
   1.1242000e+03   1.7309867e+00
   1.1242500e+03   1.7295513e+00
   1.1243000e+03   1.7300138e+00
   1.1243500e+03   1.7424208e+00
   1.1244000e+03   1.7558513e+00
   1.1244500e+03   1.7633358e+00
   1.1245000e+03   1.7565076e+00
   1.1245500e+03   1.7564102e+00
   1.1246000e+03   1.7540446e+00
   1.1246500e+03   1.7469426e+00
   1.1247000e+03   1.7472930e+00
   1.1247500e+03   1.7517738e+00
   1.1248000e+03   1.7587525e+00
   1.1248500e+03   1.7644100e+00
   1.1249000e+03   1.7672028e+00
   1.1249500e+03   1.7724317e+00
   1.1250000e+03   1.7592120e+00


==> Data/39K_D4_verticallyrised.dat <==
   1.0750500e+03   2.1685328e+00
   1.0751000e+03   2.1683177e+00
   1.0751500e+03   2.1630804e+00
   1.0752000e+03   2.1592223e+00
   1.0752500e+03   2.1578205e+00
   1.0753000e+03   2.1547767e+00
   1.0753500e+03   2.1565192e+00
   1.0754000e+03   2.1575697e+00
   1.0754500e+03   2.1588808e+00
   1.0755000e+03   2.1569082e+00
   1.0755500e+03   2.1541778e+00
   1.0756000e+03   2.1493476e+00
   1.0756500e+03   2.1445027e+00
   1.0757000e+03   2.1452269e+00
   1.0757500e+03   2.1475179e+00
   1.0758000e+03   2.1501799e+00
   1.0758500e+03   2.1535954e+00
   1.0759000e+03   2.1558098e+00
   1.0759500e+03   2.1534648e+00
   1.0760000e+03   2.1509100e+00
   1.0760500e+03   2.1548605e+00
   1.0761000e+03   2.1583795e+00
   1.0761500e+03   2.1586352e+00
   1.0762000e+03   2.1598507e+00
   1.0762500e+03   2.1600707e+00
   1.0763000e+03   2.1555904e+00
   1.0763500e+03   2.1512353e+00
   1.0764000e+03   2.1513821e+00
   1.0764500e+03   2.1531217e+00
   1.0765000e+03   2.1555865e+00
   1.0765500e+03   2.1518086e+00
   1.0766000e+03   2.1491277e+00
   1.0766500e+03   2.1463671e+00
   1.0767000e+03   2.1416225e+00
   1.0767500e+03   2.1417539e+00
   1.0768000e+03   2.1458302e+00
   1.0768500e+03   2.1522957e+00
   1.0769000e+03   2.1572465e+00
   1.0769500e+03   2.1578561e+00
   1.0770000e+03   2.1545255e+00
   1.0770500e+03   2.1534972e+00
   1.0771000e+03   2.1498974e+00
   1.0771500e+03   2.1455790e+00
   1.0772000e+03   2.1454045e+00
   1.0772500e+03   2.1479146e+00
   1.0773000e+03   2.1478180e+00
   1.0773500e+03   2.1472663e+00
   1.0774000e+03   2.1444753e+00
   1.0774500e+03   2.1433927e+00
   1.0775000e+03   2.1423696e+00
   1.0775500e+03   2.1415501e+00
   1.0776000e+03   2.1439183e+00
   1.0776500e+03   2.1485648e+00
   1.0777000e+03   2.1515196e+00
   1.0777500e+03   2.1515014e+00
   1.0778000e+03   2.1498868e+00
   1.0778500e+03   2.1467438e+00
   1.0779000e+03   2.1449948e+00
   1.0779500e+03   2.1442545e+00
   1.0780000e+03   2.1441174e+00
   1.0780500e+03   2.1488086e+00
   1.0781000e+03   2.1519580e+00
   1.0781500e+03   2.1509997e+00
   1.0782000e+03   2.1467649e+00
   1.0782500e+03   2.1450941e+00
   1.0783000e+03   2.1442658e+00
   1.0783500e+03   2.1437745e+00
   1.0784000e+03   2.1464099e+00
   1.0784500e+03   2.1504645e+00
   1.0785000e+03   2.1523629e+00
   1.0785500e+03   2.1475414e+00
   1.0786000e+03   2.1450135e+00
   1.0786500e+03   2.1427784e+00
   1.0787000e+03   2.1428220e+00
   1.0787500e+03   2.1422021e+00
   1.0788000e+03   2.1446538e+00
   1.0788500e+03   2.1461641e+00
   1.0789000e+03   2.1447799e+00
   1.0789500e+03   2.1384475e+00
   1.0790000e+03   2.1352327e+00
   1.0790500e+03   2.1347884e+00
   1.0791000e+03   2.1342885e+00
   1.0791500e+03   2.1374073e+00
   1.0792000e+03   2.1436324e+00
   1.0792500e+03   2.1471638e+00
   1.0793000e+03   2.1473992e+00
   1.0793500e+03   2.1444994e+00
   1.0794000e+03   2.1429089e+00
   1.0794500e+03   2.1435101e+00
   1.0795000e+03   2.1455816e+00
   1.0795500e+03   2.1487391e+00
   1.0796000e+03   2.1540108e+00
   1.0796500e+03   2.1556044e+00
   1.0797000e+03   2.1525546e+00
   1.0797500e+03   2.1478010e+00
   1.0798000e+03   2.1437844e+00
   1.0798500e+03   2.1439886e+00
   1.0799000e+03   2.1469338e+00
   1.0799500e+03   2.1511453e+00
   1.0800000e+03   2.1521606e+00
   1.0800500e+03   2.1526353e+00
   1.0801000e+03   2.1473131e+00
   1.0801500e+03   2.1419360e+00
   1.0802000e+03   2.1410260e+00
   1.0802500e+03   2.1452586e+00
   1.0803000e+03   2.1479276e+00
   1.0803500e+03   2.1514243e+00
   1.0804000e+03   2.1531024e+00
   1.0804500e+03   2.1515331e+00
   1.0805000e+03   2.1473294e+00
   1.0805500e+03   2.1454526e+00
   1.0806000e+03   2.1441084e+00
   1.0806500e+03   2.1469620e+00
   1.0807000e+03   2.1510580e+00
   1.0807500e+03   2.1559592e+00
   1.0808000e+03   2.1544680e+00
   1.0808500e+03   2.1543355e+00
   1.0809000e+03   2.1511287e+00
   1.0809500e+03   2.1465246e+00
   1.0810000e+03   2.1432244e+00
   1.0810500e+03   2.1458314e+00
   1.0811000e+03   2.1441634e+00
   1.0811500e+03   2.1405080e+00
   1.0812000e+03   2.1349762e+00
   1.0812500e+03   2.1293344e+00
   1.0813000e+03   2.1240498e+00
   1.0813500e+03   2.1248049e+00
   1.0814000e+03   2.1312868e+00
   1.0814500e+03   2.1423785e+00
   1.0815000e+03   2.1495310e+00
   1.0815500e+03   2.1559511e+00
   1.0816000e+03   2.1553420e+00
   1.0816500e+03   2.1509001e+00
   1.0817000e+03   2.1438848e+00
   1.0817500e+03   2.1443574e+00
   1.0818000e+03   2.1442441e+00
   1.0818500e+03   2.1489589e+00
   1.0819000e+03   2.1531215e+00
   1.0819500e+03   2.1548839e+00
   1.0820000e+03   2.1503210e+00
   1.0820500e+03   2.1436628e+00
   1.0821000e+03   2.1413010e+00
   1.0821500e+03   2.1420650e+00
   1.0822000e+03   2.1462721e+00
   1.0822500e+03   2.1513051e+00
   1.0823000e+03   2.1565949e+00
   1.0823500e+03   2.1530920e+00
   1.0824000e+03   2.1459356e+00
   1.0824500e+03   2.1392305e+00
   1.0825000e+03   2.1341024e+00
   1.0825500e+03   2.1323559e+00
   1.0826000e+03   2.1354928e+00
   1.0826500e+03   2.1397357e+00
   1.0827000e+03   2.1388421e+00
   1.0827500e+03   2.1385954e+00
   1.0828000e+03   2.1366927e+00
   1.0828500e+03   2.1345842e+00
   1.0829000e+03   2.1365017e+00
   1.0829500e+03   2.1419565e+00
   1.0830000e+03   2.1472385e+00
   1.0830500e+03   2.1516363e+00
   1.0831000e+03   2.1506561e+00
   1.0831500e+03   2.1443543e+00
   1.0832000e+03   2.1362716e+00
   1.0832500e+03   2.1299132e+00
   1.0833000e+03   2.1266877e+00
   1.0833500e+03   2.1283214e+00
   1.0834000e+03   2.1300882e+00
   1.0834500e+03   2.1367366e+00
   1.0835000e+03   2.1368777e+00
   1.0835500e+03   2.1346649e+00
   1.0836000e+03   2.1299381e+00
   1.0836500e+03   2.1293493e+00
   1.0837000e+03   2.1293326e+00
   1.0837500e+03   2.1351606e+00
   1.0838000e+03   2.1375465e+00
   1.0838500e+03   2.1419961e+00
   1.0839000e+03   2.1415437e+00
   1.0839500e+03   2.1403093e+00
   1.0840000e+03   2.1340509e+00
   1.0840500e+03   2.1349043e+00
   1.0841000e+03   2.1396431e+00
   1.0841500e+03   2.1470069e+00
   1.0842000e+03   2.1484672e+00
   1.0842500e+03   2.1493236e+00
   1.0843000e+03   2.1467455e+00
   1.0843500e+03   2.1379567e+00
   1.0844000e+03   2.1307386e+00
   1.0844500e+03   2.1299519e+00
   1.0845000e+03   2.1317463e+00
   1.0845500e+03   2.1338771e+00
   1.0846000e+03   2.1369669e+00
   1.0846500e+03   2.1349658e+00
   1.0847000e+03   2.1309860e+00
   1.0847500e+03   2.1307228e+00
   1.0848000e+03   2.1279217e+00
   1.0848500e+03   2.1264083e+00
   1.0849000e+03   2.1328945e+00
   1.0849500e+03   2.1393000e+00
   1.0850000e+03   2.1376017e+00
   1.0850500e+03   2.1363035e+00
   1.0851000e+03   2.1368061e+00
   1.0851500e+03   2.1329466e+00
   1.0852000e+03   2.1295247e+00
   1.0852500e+03   2.1348103e+00
   1.0853000e+03   2.1441967e+00
   1.0853500e+03   2.1489959e+00
   1.0854000e+03   2.1550028e+00
   1.0854500e+03   2.1551816e+00
   1.0855000e+03   2.1508223e+00
   1.0855500e+03   2.1477994e+00
   1.0856000e+03   2.1459207e+00
   1.0856500e+03   2.1460215e+00
   1.0857000e+03   2.1514958e+00
   1.0857500e+03   2.1559539e+00
   1.0858000e+03   2.1545255e+00
   1.0858500e+03   2.1493598e+00
   1.0859000e+03   2.1413086e+00
   1.0859500e+03   2.1354191e+00
   1.0860000e+03   2.1332323e+00
   1.0860500e+03   2.1341132e+00
   1.0861000e+03   2.1426143e+00
   1.0861500e+03   2.1481994e+00
   1.0862000e+03   2.1464425e+00
   1.0862500e+03   2.1434822e+00
   1.0863000e+03   2.1390242e+00
   1.0863500e+03   2.1361354e+00
   1.0864000e+03   2.1385465e+00
   1.0864500e+03   2.1479487e+00
   1.0865000e+03   2.1537912e+00
   1.0865500e+03   2.1572372e+00
   1.0866000e+03   2.1553721e+00
   1.0866500e+03   2.1492557e+00
   1.0867000e+03   2.1424793e+00
   1.0867500e+03   2.1399167e+00
   1.0868000e+03   2.1441728e+00
   1.0868500e+03   2.1482411e+00
   1.0869000e+03   2.1484704e+00
   1.0869500e+03   2.1460275e+00
   1.0870000e+03   2.1380837e+00
   1.0870500e+03   2.1254507e+00
   1.0871000e+03   2.1150852e+00
   1.0871500e+03   2.1115810e+00
   1.0872000e+03   2.1106903e+00
   1.0872500e+03   2.1132823e+00
   1.0873000e+03   2.1188310e+00
   1.0873500e+03   2.1240415e+00
   1.0874000e+03   2.1237832e+00
   1.0874500e+03   2.1206595e+00
   1.0875000e+03   2.1177332e+00
   1.0875500e+03   2.1179799e+00
   1.0876000e+03   2.1206589e+00
   1.0876500e+03   2.1260314e+00
   1.0877000e+03   2.1274671e+00
   1.0877500e+03   2.1263086e+00
   1.0878000e+03   2.1195235e+00
   1.0878500e+03   2.1114549e+00
   1.0879000e+03   2.1048860e+00
   1.0879500e+03   2.1066670e+00
   1.0880000e+03   2.1128517e+00
   1.0880500e+03   2.1225566e+00
   1.0881000e+03   2.1306524e+00
   1.0881500e+03   2.1335958e+00
   1.0882000e+03   2.1306180e+00
   1.0882500e+03   2.1298536e+00
   1.0883000e+03   2.1262265e+00
   1.0883500e+03   2.1254803e+00
   1.0884000e+03   2.1303285e+00
   1.0884500e+03   2.1368531e+00
   1.0885000e+03   2.1358329e+00
   1.0885500e+03   2.1308672e+00
   1.0886000e+03   2.1258863e+00
   1.0886500e+03   2.1224311e+00
   1.0887000e+03   2.1183749e+00
   1.0887500e+03   2.1192091e+00
   1.0888000e+03   2.1247169e+00
   1.0888500e+03   2.1264630e+00
   1.0889000e+03   2.1243479e+00
   1.0889500e+03   2.1210656e+00
   1.0890000e+03   2.1166302e+00
   1.0890500e+03   2.1113915e+00
   1.0891000e+03   2.1105203e+00
   1.0891500e+03   2.1111490e+00
   1.0892000e+03   2.1163525e+00
   1.0892500e+03   2.1195300e+00
   1.0893000e+03   2.1224293e+00
   1.0893500e+03   2.1167644e+00
   1.0894000e+03   2.1131135e+00
   1.0894500e+03   2.1097590e+00
   1.0895000e+03   2.1074172e+00
   1.0895500e+03   2.1065190e+00
   1.0896000e+03   2.1157989e+00
   1.0896500e+03   2.1170380e+00
   1.0897000e+03   2.1164315e+00
   1.0897500e+03   2.1091782e+00
   1.0898000e+03   2.1072984e+00
   1.0898500e+03   2.1065193e+00
   1.0899000e+03   2.1087383e+00
   1.0899500e+03   2.1113473e+00
   1.0900000e+03   2.1221746e+00
   1.0900500e+03   2.1282223e+00
   1.0901000e+03   2.1261228e+00
   1.0901500e+03   2.1209263e+00
   1.0902000e+03   2.1162082e+00
   1.0902500e+03   2.1110127e+00
   1.0903000e+03   2.1090815e+00
   1.0903500e+03   2.1071849e+00
   1.0904000e+03   2.1084229e+00
   1.0904500e+03   2.1073567e+00
   1.0905000e+03   2.1043954e+00
   1.0905500e+03   2.0962728e+00
   1.0906000e+03   2.0937885e+00
   1.0906500e+03   2.0961222e+00
   1.0907000e+03   2.1038213e+00
   1.0907500e+03   2.1120038e+00
   1.0908000e+03   2.1185025e+00
   1.0908500e+03   2.1198201e+00
   1.0909000e+03   2.1188930e+00
   1.0909500e+03   2.1070935e+00
   1.0910000e+03   2.0984255e+00
   1.0910500e+03   2.1015638e+00
   1.0911000e+03   2.1104638e+00
   1.0911500e+03   2.1140699e+00
   1.0912000e+03   2.1252929e+00
   1.0912500e+03   2.1293462e+00
   1.0913000e+03   2.1265263e+00
   1.0913500e+03   2.1167130e+00
   1.0914000e+03   2.1110506e+00
   1.0914500e+03   2.1065424e+00
   1.0915000e+03   2.1083210e+00
   1.0915500e+03   2.1108460e+00
   1.0916000e+03   2.1101292e+00
   1.0916500e+03   2.1095360e+00
   1.0917000e+03   2.1044387e+00
   1.0917500e+03   2.0998284e+00
   1.0918000e+03   2.0926047e+00
   1.0918500e+03   2.0993853e+00
   1.0919000e+03   2.1045327e+00
   1.0919500e+03   2.1109881e+00
   1.0920000e+03   2.1128087e+00
   1.0920500e+03   2.1126414e+00
   1.0921000e+03   2.1087033e+00
   1.0921500e+03   2.1033790e+00
   1.0922000e+03   2.1021221e+00
   1.0922500e+03   2.1074229e+00
   1.0923000e+03   2.1147003e+00
   1.0923500e+03   2.1204111e+00
   1.0924000e+03   2.1202894e+00
   1.0924500e+03   2.1196178e+00
   1.0925000e+03   2.1096505e+00
   1.0925500e+03   2.1007214e+00
   1.0926000e+03   2.0911995e+00
   1.0926500e+03   2.0952798e+00
   1.0927000e+03   2.0967631e+00
   1.0927500e+03   2.1042053e+00
   1.0928000e+03   2.1072589e+00
   1.0928500e+03   2.1068406e+00
   1.0929000e+03   2.1026691e+00
   1.0929500e+03   2.0996191e+00
   1.0930000e+03   2.0962091e+00
   1.0930500e+03   2.0974936e+00
   1.0931000e+03   2.1065066e+00
   1.0931500e+03   2.1117908e+00
   1.0932000e+03   2.1116497e+00
   1.0932500e+03   2.1081706e+00
   1.0933000e+03   2.1042703e+00
   1.0933500e+03   2.0973927e+00
   1.0934000e+03   2.0934210e+00
   1.0934500e+03   2.0938974e+00
   1.0935000e+03   2.0979138e+00
   1.0935500e+03   2.1021572e+00
   1.0936000e+03   2.0991312e+00
   1.0936500e+03   2.0934382e+00
   1.0937000e+03   2.0880369e+00
   1.0937500e+03   2.0836953e+00
   1.0938000e+03   2.0800241e+00
   1.0938500e+03   2.0796096e+00
   1.0939000e+03   2.0832999e+00
   1.0939500e+03   2.0849781e+00
   1.0940000e+03   2.0810671e+00
   1.0940500e+03   2.0774860e+00
   1.0941000e+03   2.0756939e+00
   1.0941500e+03   2.0738002e+00
   1.0942000e+03   2.0766049e+00
   1.0942500e+03   2.0831850e+00
   1.0943000e+03   2.0829051e+00
   1.0943500e+03   2.0850944e+00
   1.0944000e+03   2.0829190e+00
   1.0944500e+03   2.0745654e+00
   1.0945000e+03   2.0660273e+00
   1.0945500e+03   2.0672758e+00
   1.0946000e+03   2.0698913e+00
   1.0946500e+03   2.0733673e+00
   1.0947000e+03   2.0763169e+00
   1.0947500e+03   2.0793785e+00
   1.0948000e+03   2.0794557e+00
   1.0948500e+03   2.0731777e+00
   1.0949000e+03   2.0715246e+00
   1.0949500e+03   2.0715792e+00
   1.0950000e+03   2.0755123e+00
   1.0950500e+03   2.0772385e+00
   1.0951000e+03   2.0798532e+00
   1.0951500e+03   2.0786063e+00
   1.0952000e+03   2.0786719e+00
   1.0952500e+03   2.0748887e+00
   1.0953000e+03   2.0687143e+00
   1.0953500e+03   2.0721673e+00
   1.0954000e+03   2.0786256e+00
   1.0954500e+03   2.0824257e+00
   1.0955000e+03   2.0854267e+00
   1.0955500e+03   2.0909271e+00
   1.0956000e+03   2.0887546e+00
   1.0956500e+03   2.0781380e+00
   1.0957000e+03   2.0719743e+00
   1.0957500e+03   2.0678321e+00
   1.0958000e+03   2.0699237e+00
   1.0958500e+03   2.0734746e+00
   1.0959000e+03   2.0823992e+00
   1.0959500e+03   2.0764893e+00
   1.0960000e+03   2.0717668e+00
   1.0960500e+03   2.0601703e+00
   1.0961000e+03   2.0490561e+00
   1.0961500e+03   2.0419346e+00
   1.0962000e+03   2.0504482e+00
   1.0962500e+03   2.0599781e+00
   1.0963000e+03   2.0700639e+00
   1.0963500e+03   2.0692606e+00
   1.0964000e+03   2.0659201e+00
   1.0964500e+03   2.0600196e+00
   1.0965000e+03   2.0483347e+00
   1.0965500e+03   2.0413142e+00
   1.0966000e+03   2.0475722e+00
   1.0966500e+03   2.0547484e+00
   1.0967000e+03   2.0592904e+00
   1.0967500e+03   2.0605368e+00
   1.0968000e+03   2.0540022e+00
   1.0968500e+03   2.0435986e+00
   1.0969000e+03   2.0333224e+00
   1.0969500e+03   2.0273778e+00
   1.0970000e+03   2.0320761e+00
   1.0970500e+03   2.0467630e+00
   1.0971000e+03   2.0604202e+00
   1.0971500e+03   2.0692677e+00
   1.0972000e+03   2.0646865e+00
   1.0972500e+03   2.0564999e+00
   1.0973000e+03   2.0479314e+00
   1.0973500e+03   2.0423900e+00
   1.0974000e+03   2.0411981e+00
   1.0974500e+03   2.0499798e+00
   1.0975000e+03   2.0550588e+00
   1.0975500e+03   2.0460938e+00
   1.0976000e+03   2.0293918e+00
   1.0976500e+03   2.0123639e+00
   1.0977000e+03   2.0002266e+00
   1.0977500e+03   1.9925512e+00
   1.0978000e+03   1.9995654e+00
   1.0978500e+03   2.0157894e+00
   1.0979000e+03   2.0334094e+00
   1.0979500e+03   2.0402318e+00
   1.0980000e+03   2.0398229e+00
   1.0980500e+03   2.0346486e+00
   1.0981000e+03   2.0354906e+00
   1.0981500e+03   2.0354472e+00
   1.0982000e+03   2.0408222e+00
   1.0982500e+03   2.0465923e+00
   1.0983000e+03   2.0518319e+00
   1.0983500e+03   2.0432852e+00
   1.0984000e+03   2.0316912e+00
   1.0984500e+03   2.0183124e+00
   1.0985000e+03   2.0197036e+00
   1.0985500e+03   2.0247535e+00
   1.0986000e+03   2.0381565e+00
   1.0986500e+03   2.0463087e+00
   1.0987000e+03   2.0471002e+00
   1.0987500e+03   2.0382387e+00
   1.0988000e+03   2.0261186e+00
   1.0988500e+03   2.0091789e+00
   1.0989000e+03   2.0061613e+00
   1.0989500e+03   2.0213857e+00
   1.0990000e+03   2.0382827e+00
   1.0990500e+03   2.0457574e+00
   1.0991000e+03   2.0525439e+00
   1.0991500e+03   2.0513714e+00
   1.0992000e+03   2.0388942e+00
   1.0992500e+03   2.0302140e+00
   1.0993000e+03   2.0406598e+00
   1.0993500e+03   2.0592248e+00
   1.0994000e+03   2.0764119e+00
   1.0994500e+03   2.0916941e+00
   1.0995000e+03   2.0934176e+00
   1.0995500e+03   2.0842562e+00
   1.0996000e+03   2.0728495e+00
   1.0996500e+03   2.0680429e+00
   1.0997000e+03   2.0697806e+00
   1.0997500e+03   2.0843967e+00
   1.0998000e+03   2.1053528e+00
   1.0998500e+03   2.1134048e+00
   1.0999000e+03   2.1121565e+00
   1.0999500e+03   2.1051779e+00
   1.1000000e+03   2.0961175e+00
   1.1000500e+03   2.0895629e+00
   1.1001000e+03   2.0978794e+00
   1.1001500e+03   2.1130938e+00
   1.1002000e+03   2.1329704e+00
   1.1002500e+03   2.1426074e+00
   1.1003000e+03   2.1339549e+00
   1.1003500e+03   2.1245347e+00
   1.1004000e+03   2.1203303e+00
   1.1004500e+03   2.1170110e+00
   1.1005000e+03   2.1235038e+00
   1.1005500e+03   2.1431175e+00
   1.1006000e+03   2.1590128e+00
   1.1006500e+03   2.1621466e+00
   1.1007000e+03   2.1563064e+00
   1.1007500e+03   2.1472961e+00
   1.1008000e+03   2.1425339e+00
   1.1008500e+03   2.1417432e+00
   1.1009000e+03   2.1475593e+00
   1.1009500e+03   2.1595446e+00
   1.1010000e+03   2.1734257e+00
   1.1010500e+03   2.1743642e+00
   1.1011000e+03   2.1697701e+00
   1.1011500e+03   2.1587315e+00
   1.1012000e+03   2.1473335e+00
   1.1012500e+03   2.1440314e+00
   1.1013000e+03   2.1532218e+00
   1.1013500e+03   2.1617595e+00
   1.1014000e+03   2.1729000e+00
   1.1014500e+03   2.1811453e+00
   1.1015000e+03   2.1765031e+00
   1.1015500e+03   2.1594096e+00
   1.1016000e+03   2.1465117e+00
   1.1016500e+03   2.1449084e+00
   1.1017000e+03   2.1499535e+00
   1.1017500e+03   2.1582532e+00
   1.1018000e+03   2.1706137e+00
   1.1018500e+03   2.1761689e+00
   1.1019000e+03   2.1753316e+00
   1.1019500e+03   2.1632194e+00
   1.1020000e+03   2.1563773e+00
   1.1020500e+03   2.1531526e+00
   1.1021000e+03   2.1628881e+00
   1.1021500e+03   2.1695839e+00
   1.1022000e+03   2.1762101e+00
   1.1022500e+03   2.1738396e+00
   1.1023000e+03   2.1668622e+00
   1.1023500e+03   2.1555040e+00
   1.1024000e+03   2.1452801e+00
   1.1024500e+03   2.1411148e+00
   1.1025000e+03   2.1465489e+00
   1.1025500e+03   2.1582577e+00
   1.1026000e+03   2.1589602e+00
   1.1026500e+03   2.1551266e+00
   1.1027000e+03   2.1497193e+00
   1.1027500e+03   2.1402504e+00
   1.1028000e+03   2.1302815e+00
   1.1028500e+03   2.1321821e+00
   1.1029000e+03   2.1428935e+00
   1.1029500e+03   2.1568490e+00
   1.1030000e+03   2.1619766e+00
   1.1030500e+03   2.1604696e+00
   1.1031000e+03   2.1523092e+00
   1.1031500e+03   2.1405803e+00
   1.1032000e+03   2.1327275e+00
   1.1032500e+03   2.1344426e+00
   1.1033000e+03   2.1444161e+00
   1.1033500e+03   2.1604568e+00
   1.1034000e+03   2.1789215e+00
   1.1034500e+03   2.1801728e+00
   1.1035000e+03   2.1744549e+00
   1.1035500e+03   2.1663543e+00
   1.1036000e+03   2.1554223e+00
   1.1036500e+03   2.1456560e+00
   1.1037000e+03   2.1516968e+00
   1.1037500e+03   2.1596234e+00
   1.1038000e+03   2.1643195e+00
   1.1038500e+03   2.1601324e+00
   1.1039000e+03   2.1466480e+00
   1.1039500e+03   2.1337129e+00
   1.1040000e+03   2.1256548e+00
   1.1040500e+03   2.1250566e+00
   1.1041000e+03   2.1353736e+00
   1.1041500e+03   2.1525847e+00
   1.1042000e+03   2.1638851e+00
   1.1042500e+03   2.1651219e+00
   1.1043000e+03   2.1611739e+00
   1.1043500e+03   2.1558379e+00
   1.1044000e+03   2.1515779e+00
   1.1044500e+03   2.1517486e+00
   1.1045000e+03   2.1608625e+00
   1.1045500e+03   2.1695848e+00
   1.1046000e+03   2.1720433e+00
   1.1046500e+03   2.1728662e+00
   1.1047000e+03   2.1671596e+00
   1.1047500e+03   2.1566259e+00
   1.1048000e+03   2.1509007e+00
   1.1048500e+03   2.1522646e+00
   1.1049000e+03   2.1540389e+00
   1.1049500e+03   2.1638432e+00
   1.1050000e+03   2.1743688e+00
   1.1050500e+03   2.1754519e+00
   1.1051000e+03   2.1702204e+00
   1.1051500e+03   2.1631996e+00
   1.1052000e+03   2.1541897e+00
   1.1052500e+03   2.1497636e+00
   1.1053000e+03   2.1528359e+00
   1.1053500e+03   2.1610052e+00
   1.1054000e+03   2.1654824e+00
   1.1054500e+03   2.1653325e+00
   1.1055000e+03   2.1595449e+00
   1.1055500e+03   2.1511991e+00
   1.1056000e+03   2.1421456e+00
   1.1056500e+03   2.1471061e+00
   1.1057000e+03   2.1582284e+00
   1.1057500e+03   2.1687891e+00
   1.1058000e+03   2.1723726e+00
   1.1058500e+03   2.1768902e+00
   1.1059000e+03   2.1679220e+00
   1.1059500e+03   2.1547596e+00
   1.1060000e+03   2.1443166e+00
   1.1060500e+03   2.1452832e+00
   1.1061000e+03   2.1498076e+00
   1.1061500e+03   2.1573357e+00
   1.1062000e+03   2.1647254e+00
   1.1062500e+03   2.1666981e+00
   1.1063000e+03   2.1643220e+00
   1.1063500e+03   2.1577092e+00
   1.1064000e+03   2.1538978e+00
   1.1064500e+03   2.1525527e+00
   1.1065000e+03   2.1623797e+00
   1.1065500e+03   2.1733826e+00
   1.1066000e+03   2.1810889e+00
   1.1066500e+03   2.1840494e+00
   1.1067000e+03   2.1819439e+00
   1.1067500e+03   2.1787332e+00
   1.1068000e+03   2.1760627e+00
   1.1068500e+03   2.1738568e+00
   1.1069000e+03   2.1788103e+00
   1.1069500e+03   2.1911502e+00
   1.1070000e+03   2.1942708e+00
   1.1070500e+03   2.1869208e+00
   1.1071000e+03   2.1776998e+00
   1.1071500e+03   2.1629451e+00
   1.1072000e+03   2.1488932e+00
   1.1072500e+03   2.1440894e+00
   1.1073000e+03   2.1472540e+00
   1.1073500e+03   2.1600851e+00
   1.1074000e+03   2.1712626e+00
   1.1074500e+03   2.1744178e+00
   1.1075000e+03   2.1634981e+00
   1.1075500e+03   2.1525433e+00
   1.1076000e+03   2.1372421e+00
   1.1076500e+03   2.1290896e+00
   1.1077000e+03   2.1272492e+00
   1.1077500e+03   2.1420349e+00
   1.1078000e+03   2.1512830e+00
   1.1078500e+03   2.1514549e+00
   1.1079000e+03   2.1442682e+00
   1.1079500e+03   2.1373113e+00
   1.1080000e+03   2.1300599e+00
   1.1080500e+03   2.1321311e+00
   1.1081000e+03   2.1446990e+00
   1.1081500e+03   2.1628038e+00
   1.1082000e+03   2.1747423e+00
   1.1082500e+03   2.1819187e+00
   1.1083000e+03   2.1782770e+00
   1.1083500e+03   2.1650768e+00
   1.1084000e+03   2.1540134e+00
   1.1084500e+03   2.1549521e+00
   1.1085000e+03   2.1573935e+00
   1.1085500e+03   2.1686024e+00
   1.1086000e+03   2.1830168e+00
   1.1086500e+03   2.1919062e+00
   1.1087000e+03   2.1875660e+00
   1.1087500e+03   2.1797790e+00
   1.1088000e+03   2.1684967e+00
   1.1088500e+03   2.1677282e+00
   1.1089000e+03   2.1681536e+00
   1.1089500e+03   2.1713011e+00
   1.1090000e+03   2.1729784e+00
   1.1090500e+03   2.1800740e+00
   1.1091000e+03   2.1753458e+00
   1.1091500e+03   2.1691282e+00
   1.1092000e+03   2.1680476e+00
   1.1092500e+03   2.1752655e+00
   1.1093000e+03   2.1791095e+00
   1.1093500e+03   2.1860889e+00
   1.1094000e+03   2.1900002e+00
   1.1094500e+03   2.1876705e+00
   1.1095000e+03   2.1818084e+00
   1.1095500e+03   2.1692144e+00
   1.1096000e+03   2.1604670e+00
   1.1096500e+03   2.1617000e+00
   1.1097000e+03   2.1693881e+00
   1.1097500e+03   2.1745313e+00
   1.1098000e+03   2.1832271e+00
   1.1098500e+03   2.1857605e+00
   1.1099000e+03   2.1805040e+00
   1.1099500e+03   2.1705450e+00
   1.1100000e+03   2.1640718e+00
   1.1100500e+03   2.1611283e+00
   1.1101000e+03   2.1661569e+00
   1.1101500e+03   2.1752181e+00
   1.1102000e+03   2.1842152e+00
   1.1102500e+03   2.1867470e+00
   1.1103000e+03   2.1860273e+00
   1.1103500e+03   2.1781710e+00
   1.1104000e+03   2.1646061e+00
   1.1104500e+03   2.1622155e+00
   1.1105000e+03   2.1675415e+00
   1.1105500e+03   2.1740848e+00
   1.1106000e+03   2.1813648e+00
   1.1106500e+03   2.1885002e+00
   1.1107000e+03   2.1788653e+00
   1.1107500e+03   2.1617041e+00
   1.1108000e+03   2.1523697e+00
   1.1108500e+03   2.1445796e+00
   1.1109000e+03   2.1422543e+00
   1.1109500e+03   2.1521958e+00
   1.1110000e+03   2.1650920e+00
   1.1110500e+03   2.1654038e+00
   1.1111000e+03   2.1611255e+00
   1.1111500e+03   2.1544745e+00
   1.1112000e+03   2.1426451e+00
   1.1112500e+03   2.1400755e+00
   1.1113000e+03   2.1413705e+00
   1.1113500e+03   2.1528020e+00
   1.1114000e+03   2.1640295e+00
   1.1114500e+03   2.1707427e+00
   1.1115000e+03   2.1666495e+00
   1.1115500e+03   2.1616265e+00
   1.1116000e+03   2.1535567e+00
   1.1116500e+03   2.1479394e+00
   1.1117000e+03   2.1502302e+00
   1.1117500e+03   2.1566588e+00
   1.1118000e+03   2.1654265e+00
   1.1118500e+03   2.1670860e+00
   1.1119000e+03   2.1634609e+00
   1.1119500e+03   2.1616433e+00
   1.1120000e+03   2.1526520e+00
   1.1120500e+03   2.1500465e+00
   1.1121000e+03   2.1611180e+00
   1.1121500e+03   2.1724559e+00
   1.1122000e+03   2.1833495e+00
   1.1122500e+03   2.1967641e+00
   1.1123000e+03   2.2029680e+00
   1.1123500e+03   2.1907930e+00
   1.1124000e+03   2.1860455e+00
   1.1124500e+03   2.1776915e+00
   1.1125000e+03   2.1807052e+00
   1.1125500e+03   2.1866181e+00
   1.1126000e+03   2.1993657e+00
   1.1126500e+03   2.2017698e+00
   1.1127000e+03   2.1998675e+00
   1.1127500e+03   2.1862554e+00
   1.1128000e+03   2.1710630e+00
   1.1128500e+03   2.1609197e+00
   1.1129000e+03   2.1621007e+00
   1.1129500e+03   2.1689078e+00
   1.1130000e+03   2.1788235e+00
   1.1130500e+03   2.1809581e+00
   1.1131000e+03   2.1758885e+00
   1.1131500e+03   2.1678781e+00
   1.1132000e+03   2.1549226e+00
   1.1132500e+03   2.1491192e+00
   1.1133000e+03   2.1551281e+00
   1.1133500e+03   2.1660496e+00
   1.1134000e+03   2.1756620e+00
   1.1134500e+03   2.1881657e+00
   1.1135000e+03   2.1860879e+00
   1.1135500e+03   2.1785522e+00
   1.1136000e+03   2.1720010e+00
   1.1136500e+03   2.1689252e+00
   1.1137000e+03   2.1634266e+00
   1.1137500e+03   2.1724092e+00
   1.1138000e+03   2.1832181e+00
   1.1138500e+03   2.1893388e+00
   1.1139000e+03   2.1878331e+00
   1.1139500e+03   2.1843991e+00
   1.1140000e+03   2.1756834e+00
   1.1140500e+03   2.1689318e+00
   1.1141000e+03   2.1677124e+00
   1.1141500e+03   2.1728722e+00
   1.1142000e+03   2.1856209e+00
   1.1142500e+03   2.1923378e+00
   1.1143000e+03   2.1899329e+00
   1.1143500e+03   2.1807248e+00
   1.1144000e+03   2.1723974e+00
   1.1144500e+03   2.1612740e+00
   1.1145000e+03   2.1548857e+00
   1.1145500e+03   2.1598523e+00
   1.1146000e+03   2.1729124e+00
   1.1146500e+03   2.1835868e+00
   1.1147000e+03   2.1893379e+00
   1.1147500e+03   2.1871474e+00
   1.1148000e+03   2.1805626e+00
   1.1148500e+03   2.1743916e+00
   1.1149000e+03   2.1691035e+00
   1.1149500e+03   2.1675376e+00
   1.1150000e+03   2.1745483e+00
   1.1150500e+03   2.1818558e+00
   1.1151000e+03   2.1754088e+00
   1.1151500e+03   2.1688320e+00
   1.1152000e+03   2.1586605e+00
   1.1152500e+03   2.1506818e+00
   1.1153000e+03   2.1407841e+00
   1.1153500e+03   2.1438782e+00
   1.1154000e+03   2.1505706e+00
   1.1154500e+03   2.1633329e+00
   1.1155000e+03   2.1706730e+00
   1.1155500e+03   2.1724072e+00
   1.1156000e+03   2.1734560e+00
   1.1156500e+03   2.1703193e+00
   1.1157000e+03   2.1680270e+00
   1.1157500e+03   2.1671091e+00
   1.1158000e+03   2.1746645e+00
   1.1158500e+03   2.1790188e+00
   1.1159000e+03   2.1791303e+00
   1.1159500e+03   2.1755233e+00
   1.1160000e+03   2.1701539e+00
   1.1160500e+03   2.1644143e+00
   1.1161000e+03   2.1589603e+00
   1.1161500e+03   2.1607359e+00
   1.1162000e+03   2.1703204e+00
   1.1162500e+03   2.1773895e+00
   1.1163000e+03   2.1764384e+00
   1.1163500e+03   2.1724170e+00
   1.1164000e+03   2.1606906e+00
   1.1164500e+03   2.1473647e+00
   1.1165000e+03   2.1351437e+00
   1.1165500e+03   2.1413077e+00
   1.1166000e+03   2.1474871e+00
   1.1166500e+03   2.1583121e+00
   1.1167000e+03   2.1634399e+00
   1.1167500e+03   2.1735975e+00
   1.1168000e+03   2.1663993e+00
   1.1168500e+03   2.1595500e+00
   1.1169000e+03   2.1563028e+00
   1.1169500e+03   2.1568270e+00
   1.1170000e+03   2.1599554e+00
   1.1170500e+03   2.1702373e+00
   1.1171000e+03   2.1774793e+00
   1.1171500e+03   2.1782369e+00
   1.1172000e+03   2.1709194e+00
   1.1172500e+03   2.1617361e+00
   1.1173000e+03   2.1531246e+00
   1.1173500e+03   2.1490965e+00
   1.1174000e+03   2.1514067e+00
   1.1174500e+03   2.1593605e+00
   1.1175000e+03   2.1646466e+00
   1.1175500e+03   2.1671720e+00
   1.1176000e+03   2.1625844e+00
   1.1176500e+03   2.1568561e+00
   1.1177000e+03   2.1508382e+00
   1.1177500e+03   2.1473611e+00
   1.1178000e+03   2.1509661e+00
   1.1178500e+03   2.1666401e+00
   1.1179000e+03   2.1812196e+00
   1.1179500e+03   2.1879927e+00
   1.1180000e+03   2.1889892e+00
   1.1180500e+03   2.1822748e+00
   1.1181000e+03   2.1684956e+00
   1.1181500e+03   2.1588603e+00
   1.1182000e+03   2.1560646e+00
   1.1182500e+03   2.1591071e+00
   1.1183000e+03   2.1676169e+00
   1.1183500e+03   2.1742720e+00
   1.1184000e+03   2.1757904e+00
   1.1184500e+03   2.1717341e+00
   1.1185000e+03   2.1669349e+00
   1.1185500e+03   2.1643955e+00
   1.1186000e+03   2.1681943e+00
   1.1186500e+03   2.1704968e+00
   1.1187000e+03   2.1788404e+00
   1.1187500e+03   2.1906015e+00
   1.1188000e+03   2.1920090e+00
   1.1188500e+03   2.1849275e+00
   1.1189000e+03   2.1781344e+00
   1.1189500e+03   2.1765793e+00
   1.1190000e+03   2.1723093e+00
   1.1190500e+03   2.1790917e+00
   1.1191000e+03   2.1837648e+00
   1.1191500e+03   2.1877261e+00
   1.1192000e+03   2.1876975e+00
   1.1192500e+03   2.1874493e+00
   1.1193000e+03   2.1737982e+00
   1.1193500e+03   2.1702019e+00
   1.1194000e+03   2.1701757e+00
   1.1194500e+03   2.1699300e+00
   1.1195000e+03   2.1708343e+00
   1.1195500e+03   2.1816415e+00
   1.1196000e+03   2.1866410e+00
   1.1196500e+03   2.1870975e+00
   1.1197000e+03   2.1811365e+00
   1.1197500e+03   2.1751961e+00
   1.1198000e+03   2.1698587e+00
   1.1198500e+03   2.1737302e+00
   1.1199000e+03   2.1761828e+00
   1.1199500e+03   2.1838516e+00
   1.1200000e+03   2.1892408e+00
   1.1200500e+03   2.1917459e+00
   1.1201000e+03   2.1853113e+00
   1.1201500e+03   2.1796034e+00
   1.1202000e+03   2.1774020e+00
   1.1202500e+03   2.1805837e+00
   1.1203000e+03   2.1830554e+00
   1.1203500e+03   2.1861796e+00
   1.1204000e+03   2.1923221e+00
   1.1204500e+03   2.1975075e+00
   1.1205000e+03   2.1923939e+00
   1.1205500e+03   2.1840167e+00
   1.1206000e+03   2.1767586e+00
   1.1206500e+03   2.1753165e+00
   1.1207000e+03   2.1806752e+00
   1.1207500e+03   2.1920647e+00
   1.1208000e+03   2.2006318e+00
   1.1208500e+03   2.2111359e+00
   1.1209000e+03   2.2132273e+00
   1.1209500e+03   2.2055050e+00
   1.1210000e+03   2.1979901e+00
   1.1210500e+03   2.1918871e+00
   1.1211000e+03   2.1902313e+00
   1.1211500e+03   2.1949859e+00
   1.1212000e+03   2.1996161e+00
   1.1212500e+03   2.1975445e+00
   1.1213000e+03   2.1919998e+00
   1.1213500e+03   2.1816079e+00
   1.1214000e+03   2.1725222e+00
   1.1214500e+03   2.1645949e+00
   1.1215000e+03   2.1585166e+00
   1.1215500e+03   2.1680315e+00
   1.1216000e+03   2.1735594e+00
   1.1216500e+03   2.1735337e+00
   1.1217000e+03   2.1679036e+00
   1.1217500e+03   2.1676016e+00
   1.1218000e+03   2.1581589e+00
   1.1218500e+03   2.1528859e+00
   1.1219000e+03   2.1493226e+00
   1.1219500e+03   2.1615853e+00
   1.1220000e+03   2.1746198e+00
   1.1220500e+03   2.1838117e+00
   1.1221000e+03   2.1871788e+00
   1.1221500e+03   2.1880964e+00
   1.1222000e+03   2.1807637e+00
   1.1222500e+03   2.1682044e+00
   1.1223000e+03   2.1632702e+00
   1.1223500e+03   2.1648455e+00
   1.1224000e+03   2.1682971e+00
   1.1224500e+03   2.1762926e+00
   1.1225000e+03   2.1842597e+00
   1.1225500e+03   2.1834119e+00
   1.1226000e+03   2.1760635e+00
   1.1226500e+03   2.1700589e+00
   1.1227000e+03   2.1626568e+00
   1.1227500e+03   2.1574285e+00
   1.1228000e+03   2.1623887e+00
   1.1228500e+03   2.1720168e+00
   1.1229000e+03   2.1782312e+00
   1.1229500e+03   2.1790778e+00
   1.1230000e+03   2.1782941e+00
   1.1230500e+03   2.1702240e+00
   1.1231000e+03   2.1604926e+00
   1.1231500e+03   2.1602195e+00
   1.1232000e+03   2.1641743e+00
   1.1232500e+03   2.1706041e+00
   1.1233000e+03   2.1796944e+00
   1.1233500e+03   2.1835593e+00
   1.1234000e+03   2.1768382e+00
   1.1234500e+03   2.1664584e+00
   1.1235000e+03   2.1616671e+00
   1.1235500e+03   2.1598321e+00
   1.1236000e+03   2.1654057e+00
   1.1236500e+03   2.1766154e+00
   1.1237000e+03   2.1835919e+00
   1.1237500e+03   2.1854784e+00
   1.1238000e+03   2.1819424e+00
   1.1238500e+03   2.1743375e+00
   1.1239000e+03   2.1656313e+00
   1.1239500e+03   2.1607786e+00
   1.1240000e+03   2.1613703e+00
   1.1240500e+03   2.1619290e+00
   1.1241000e+03   2.1661110e+00
   1.1241500e+03   2.1665943e+00
   1.1242000e+03   2.1706141e+00
   1.1242500e+03   2.1683187e+00
   1.1243000e+03   2.1669963e+00
   1.1243500e+03   2.1668946e+00
   1.1244000e+03   2.1711164e+00
   1.1244500e+03   2.1769220e+00
   1.1245000e+03   2.1799250e+00
   1.1245500e+03   2.1856232e+00
   1.1246000e+03   2.1885052e+00
   1.1246500e+03   2.1847381e+00
   1.1247000e+03   2.1779361e+00
   1.1247500e+03   2.1732643e+00
   1.1248000e+03   2.1677073e+00
   1.1248500e+03   2.1716104e+00
   1.1249000e+03   2.1758849e+00
   1.1249500e+03   2.1845983e+00
   1.1250000e+03   2.1838503e+00


==> Data/LSA_Q.dat <==
  -1.0000000e+00   6.5998331e+02
   1.0000000e+00   7.9353478e+02
   3.0000000e+00   9.2781894e+02
   5.0000000e+00   1.0432291e+03
   7.0000000e+00   1.1158862e+03
   8.0000000e+00   1.1299905e+03
   9.0000000e+00   1.1274631e+03
   1.0000000e+01   1.1085639e+03
   1.1000000e+01   1.0745509e+03
   1.2000000e+01   1.0278144e+03
   1.3000000e+01   9.7112190e+02
   1.5000000e+01   8.4043769e+02
   1.7000000e+01   7.0451657e+02
   1.9000000e+01   5.7855115e+02
   2.1000000e+01   4.7013826e+02
   2.3000000e+01   3.8136850e+02
   2.5000000e+01   3.1102791e+02
   2.7000000e+01   2.5666663e+02
   2.9000000e+01   2.1515609e+02
   3.1000000e+01   1.8352717e+02
   3.5000000e+01   1.4091363e+02
   3.9000000e+01   1.1558953e+02
   4.3000000e+01   9.8300285e+01
   4.7000000e+01   8.5322135e+01
   5.1000000e+01   7.4718152e+01


==> Data/LSA_intensity.dat <==
  -1.0000000e+00   3.0893252e+01
   1.0000000e+00   3.5725085e+01
   3.0000000e+00   4.0538413e+01
   5.0000000e+00   4.4661481e+01
   7.0000000e+00   4.7280416e+01
   8.0000000e+00   4.7810328e+01
   9.0000000e+00   4.7759888e+01
   1.0000000e+01   4.7132797e+01
   1.1000000e+01   4.5973493e+01
   1.2000000e+01   4.4359020e+01
   1.3000000e+01   4.2385990e+01
   1.5000000e+01   3.7784792e+01
   1.7000000e+01   3.2924527e+01
   1.9000000e+01   2.8329162e+01
   2.1000000e+01   2.4271440e+01
   2.3000000e+01   2.0840892e+01
   2.5000000e+01   1.8019785e+01
   2.7000000e+01   1.5745724e+01
   2.9000000e+01   1.3930284e+01
   3.1000000e+01   1.2484452e+01
   3.5000000e+01   1.0405854e+01
   3.9000000e+01   9.0526977e+00
   4.3000000e+01   8.0891327e+00
   4.7000000e+01   7.3539546e+00
   5.1000000e+01   6.7519348e+00


==> Data/LSA_peak.dat <==
  -1.0000000e+00   1.1015657e+03
   1.0000000e+00   1.1013942e+03
   3.0000000e+00   1.1012065e+03
   5.0000000e+00   1.1010033e+03
   7.0000000e+00   1.1007847e+03
   8.0000000e+00   1.1006699e+03
   9.0000000e+00   1.1005513e+03
   1.0000000e+01   1.1004291e+03
   1.1000000e+01   1.1003031e+03
   1.2000000e+01   1.1001734e+03
   1.3000000e+01   1.1000398e+03
   1.5000000e+01   1.0997615e+03
   1.7000000e+01   1.0994677e+03
   1.9000000e+01   1.0991592e+03
   2.1000000e+01   1.0988381e+03
   2.3000000e+01   1.0985082e+03
   2.5000000e+01   1.0981770e+03
   2.7000000e+01   1.0978499e+03
   2.9000000e+01   1.0975340e+03
   3.1000000e+01   1.0972375e+03
   3.5000000e+01   1.0967070e+03
   3.9000000e+01   1.0962694e+03
   4.3000000e+01   1.0958772e+03
   4.7000000e+01   1.0954700e+03
   5.1000000e+01   1.0949994e+03


==> Data/LSPR_LSA.dat <==
   1.2985000e+03   9.9701744e-01
   1.2965000e+03   9.9702168e-01
   1.2945000e+03   9.9702209e-01
   1.2925000e+03   9.9701881e-01
   1.2905000e+03   9.9701595e-01
   1.2885000e+03   9.9701744e-01
   1.2865000e+03   9.9702305e-01
   1.2845000e+03   9.9702883e-01
   1.2825000e+03   9.9703062e-01
   1.2805000e+03   9.9702835e-01
   1.2785000e+03   9.9702615e-01
   1.2765000e+03   9.9702823e-01
   1.2745000e+03   9.9703467e-01
   1.2725000e+03   9.9704129e-01
   1.2705000e+03   9.9704397e-01
   1.2685000e+03   9.9704272e-01
   1.2665000e+03   9.9704170e-01
   1.2645000e+03   9.9704504e-01
   1.2625000e+03   9.9705243e-01
   1.2605000e+03   9.9705970e-01
   1.2585000e+03   9.9706286e-01
   1.2565000e+03   9.9706262e-01
   1.2545000e+03   9.9706334e-01
   1.2525000e+03   9.9706846e-01
   1.2505000e+03   9.9706542e-01
   1.2485000e+03   9.9704975e-01
   1.2465000e+03   9.9702072e-01
   1.2445000e+03   9.9699360e-01
   1.2425000e+03   9.9697226e-01
   1.2405000e+03   9.9695432e-01
   1.2385000e+03   9.9693304e-01
   1.2365000e+03   9.9690449e-01
   1.2345000e+03   9.9687195e-01
   1.2325000e+03   9.9684274e-01
   1.2305000e+03   9.9682039e-01
   1.2285000e+03   9.9680066e-01
   1.2265000e+03   9.9677604e-01
   1.2245000e+03   9.9674368e-01
   1.2225000e+03   9.9670863e-01
   1.2205000e+03   9.9667823e-01
   1.2185000e+03   9.9665433e-01
   1.2165000e+03   9.9663115e-01
   1.2145000e+03   9.9660182e-01
   1.2125000e+03   9.9656594e-01
   1.2105000e+03   9.9652934e-01
   1.2085000e+03   9.9649775e-01
   1.2065000e+03   9.9647051e-01
   1.2045000e+03   9.9644202e-01
   1.2025000e+03   9.9640799e-01
   1.2005000e+03   9.9636948e-01
   1.1985000e+03   9.9633121e-01
   1.1965000e+03   9.9629635e-01
   1.1945000e+03   9.9626380e-01
   1.1925000e+03   9.9623013e-01
   1.1905000e+03   9.9619246e-01
   1.1885000e+03   9.9615085e-01
   1.1865000e+03   9.9610806e-01
   1.1845000e+03   9.9606746e-01
   1.1825000e+03   9.9603027e-01
   1.1805000e+03   9.9599308e-01
   1.1785000e+03   9.9595058e-01
   1.1765000e+03   9.9590129e-01
   1.1745000e+03   9.9585074e-01
   1.1725000e+03   9.9580640e-01
   1.1705000e+03   9.9576753e-01
   1.1685000e+03   9.9572420e-01
   1.1665000e+03   9.9566895e-01
   1.1645000e+03   9.9560773e-01
   1.1625000e+03   9.9555427e-01
   1.1605000e+03   9.9551135e-01
   1.1585000e+03   9.9546498e-01
   1.1565000e+03   9.9540168e-01
   1.1545000e+03   9.9532866e-01
   1.1525000e+03   9.9526572e-01
   1.1505000e+03   9.9521744e-01
   1.1485000e+03   9.9516350e-01
   1.1465000e+03   9.9508649e-01
   1.1445000e+03   9.9499905e-01
   1.1425000e+03   9.9492794e-01
   1.1405000e+03   9.9487305e-01
   1.1385000e+03   9.9480313e-01
   1.1365000e+03   9.9470162e-01
   1.1345000e+03   9.9459636e-01
   1.1325000e+03   9.9451989e-01
   1.1305000e+03   9.9445409e-01
   1.1285000e+03   9.9435008e-01
   1.1265000e+03   9.9419487e-01
   1.1255000e+03   9.9404454e-01
   1.1254500e+03   9.9392068e-01
   1.1254000e+03   9.9378729e-01
   1.1253500e+03   9.9365485e-01
   1.1253000e+03   9.9353409e-01
   1.1252500e+03   9.9342012e-01
   1.1252000e+03   9.9329692e-01
   1.1251500e+03   9.9316037e-01
   1.1251000e+03   9.9302703e-01
   1.1250500e+03   9.9291331e-01
   1.1250000e+03   9.9281013e-01
   1.1249500e+03   9.9269319e-01
   1.1249000e+03   9.9255878e-01
   1.1248500e+03   9.9243397e-01
   1.1248000e+03   9.9233961e-01
   1.1247500e+03   9.9225682e-01
   1.1247000e+03   9.9215096e-01
   1.1246500e+03   9.9202579e-01
   1.1246000e+03   9.9192446e-01
   1.1245500e+03   9.9186677e-01
   1.1245000e+03   9.9181360e-01
   1.1244500e+03   9.9172240e-01
   1.1244000e+03   9.9161869e-01
   1.1243500e+03   9.9156624e-01
   1.1243000e+03   9.9158108e-01
   1.1242500e+03   9.9163461e-01
   1.1242000e+03   9.9169135e-01
   1.1241500e+03   9.9175012e-01
   1.1241000e+03   9.9181086e-01
   1.1240500e+03   9.9187356e-01
   1.1240000e+03   9.9193805e-01
   1.1239500e+03   9.9200433e-01
   1.1239000e+03   9.9207234e-01
   1.1238500e+03   9.9214202e-01
   1.1238000e+03   9.9221325e-01
   1.1237500e+03   9.9228597e-01
   1.1237000e+03   9.9236012e-01
   1.1236500e+03   9.9243569e-01
   1.1236000e+03   9.9251252e-01
   1.1235500e+03   9.9259061e-01
   1.1235000e+03   9.9266976e-01
   1.1234500e+03   9.9275005e-01
   1.1234000e+03   9.9283129e-01
   1.1233500e+03   9.9291348e-01
   1.1233000e+03   9.9299651e-01
   1.1232500e+03   9.9308032e-01
   1.1232000e+03   9.9316478e-01
   1.1231500e+03   9.9324983e-01
   1.1231000e+03   9.9333549e-01
   1.1230500e+03   9.9342149e-01
   1.1230000e+03   9.9350792e-01
   1.1229500e+03   9.9359459e-01
   1.1229000e+03   9.9368149e-01
   1.1228500e+03   9.9376845e-01
   1.1228000e+03   9.9385554e-01
   1.1227500e+03   9.9394250e-01
   1.1227000e+03   9.9402934e-01
   1.1226500e+03   9.9411595e-01
   1.1226000e+03   9.9420226e-01
   1.1225500e+03   9.9428821e-01
   1.1225000e+03   9.9437362e-01
   1.1224500e+03   9.9445850e-01
   1.1224000e+03   9.9454272e-01
   1.1223500e+03   9.9462616e-01
   1.1223000e+03   9.9470884e-01
   1.1222500e+03   9.9479055e-01
   1.1222000e+03   9.9487120e-01
   1.1221500e+03   9.9495077e-01
   1.1221000e+03   9.9502921e-01
   1.1220500e+03   9.9510628e-01
   1.1220000e+03   9.9518198e-01
   1.1219500e+03   9.9525619e-01
   1.1219000e+03   9.9532884e-01
   1.1218500e+03   9.9539989e-01
   1.1218000e+03   9.9546909e-01
   1.1217500e+03   9.9553651e-01
   1.1217000e+03   9.9560195e-01
   1.1216500e+03   9.9566537e-01
   1.1216000e+03   9.9572659e-01
   1.1215500e+03   9.9578565e-01
   1.1215000e+03   9.9584234e-01
   1.1214500e+03   9.9589664e-01
   1.1214000e+03   9.9594843e-01
   1.1213500e+03   9.9599755e-01
   1.1213000e+03   9.9604404e-01
   1.1212500e+03   9.9608767e-01
   1.1212000e+03   9.9612844e-01
   1.1211500e+03   9.9616617e-01
   1.1211000e+03   9.9620086e-01
   1.1210500e+03   9.9623239e-01
   1.1210000e+03   9.9626064e-01
   1.1209500e+03   9.9628556e-01
   1.1209000e+03   9.9630708e-01
   1.1208500e+03   9.9632502e-01
   1.1208000e+03   9.9633938e-01
   1.1207500e+03   9.9635011e-01
   1.1207000e+03   9.9635702e-01
   1.1206500e+03   9.9636006e-01
   1.1206000e+03   9.9635923e-01
   1.1205500e+03   9.9635440e-01
   1.1205000e+03   9.9634558e-01
   1.1204500e+03   9.9633259e-01
   1.1204000e+03   9.9631542e-01
   1.1203500e+03   9.9629402e-01
   1.1203000e+03   9.9626833e-01
   1.1202500e+03   9.9623829e-01
   1.1202000e+03   9.9620390e-01
   1.1201500e+03   9.9616510e-01
   1.1201000e+03   9.9612182e-01
   1.1200500e+03   9.9607414e-01
   1.1200000e+03   9.9602187e-01
   1.1199500e+03   9.9596512e-01
   1.1199000e+03   9.9590385e-01
   1.1198500e+03   9.9583811e-01
   1.1198000e+03   9.9576777e-01
   1.1197500e+03   9.9569297e-01
   1.1197000e+03   9.9561369e-01
   1.1196500e+03   9.9552995e-01
   1.1196000e+03   9.9544173e-01
   1.1195500e+03   9.9534923e-01
   1.1195000e+03   9.9525231e-01
   1.1194500e+03   9.9515122e-01
   1.1194000e+03   9.9504584e-01
   1.1193500e+03   9.9493641e-01
   1.1193000e+03   9.9482292e-01
   1.1192500e+03   9.9470550e-01
   1.1192000e+03   9.9458426e-01
   1.1191500e+03   9.9445933e-01
   1.1191000e+03   9.9433076e-01
   1.1190500e+03   9.9419880e-01
   1.1190000e+03   9.9406350e-01
   1.1189500e+03   9.9392498e-01
   1.1189000e+03   9.9378353e-01
   1.1188500e+03   9.9363923e-01
   1.1188000e+03   9.9349225e-01
   1.1187500e+03   9.9334276e-01
   1.1187000e+03   9.9319100e-01
   1.1186500e+03   9.9303716e-01
   1.1186000e+03   9.9288148e-01
   1.1185500e+03   9.9272406e-01
   1.1185000e+03   9.9256521e-01
   1.1184500e+03   9.9240512e-01
   1.1184000e+03   9.9224406e-01
   1.1183500e+03   9.9208218e-01
   1.1183000e+03   9.9191982e-01
   1.1182500e+03   9.9175709e-01
   1.1182000e+03   9.9159431e-01
   1.1181500e+03   9.9143177e-01
   1.1181000e+03   9.9126965e-01
   1.1180500e+03   9.9110818e-01
   1.1180000e+03   9.9094766e-01
   1.1179500e+03   9.9078828e-01
   1.1179000e+03   9.9063033e-01
   1.1178500e+03   9.9047405e-01
   1.1178000e+03   9.9031967e-01
   1.1177500e+03   9.9016738e-01
   1.1177000e+03   9.9001747e-01
   1.1176500e+03   9.8987013e-01
   1.1176000e+03   9.8972565e-01
   1.1175500e+03   9.8958421e-01
   1.1175000e+03   9.8944598e-01
   1.1174500e+03   9.8931122e-01
   1.1174000e+03   9.8918003e-01
   1.1173500e+03   9.8905277e-01
   1.1173000e+03   9.8892945e-01
   1.1172500e+03   9.8881036e-01
   1.1172000e+03   9.8869562e-01
   1.1171500e+03   9.8858535e-01
   1.1171000e+03   9.8847979e-01
   1.1170500e+03   9.8837900e-01
   1.1170000e+03   9.8828310e-01
   1.1169500e+03   9.8819232e-01
   1.1169000e+03   9.8810661e-01
   1.1168500e+03   9.8802620e-01
   1.1168000e+03   9.8795110e-01
   1.1167500e+03   9.8788142e-01
   1.1167000e+03   9.8781723e-01
   1.1166500e+03   9.8775864e-01
   1.1166000e+03   9.8770559e-01
   1.1165500e+03   9.8765814e-01
   1.1165000e+03   9.8761642e-01
   1.1164500e+03   9.8758042e-01
   1.1164000e+03   9.8755008e-01
   1.1163500e+03   9.8752546e-01
   1.1163000e+03   9.8750663e-01
   1.1162500e+03   9.8749346e-01
   1.1162000e+03   9.8748595e-01
   1.1161500e+03   9.8748410e-01
   1.1161000e+03   9.8748797e-01
   1.1160500e+03   9.8749733e-01
   1.1160000e+03   9.8751229e-01
   1.1159500e+03   9.8753279e-01
   1.1159000e+03   9.8755866e-01
   1.1158500e+03   9.8758996e-01
   1.1158000e+03   9.8762655e-01
   1.1157500e+03   9.8766840e-01
   1.1157000e+03   9.8771542e-01
   1.1156500e+03   9.8776752e-01
   1.1156000e+03   9.8782462e-01
   1.1155500e+03   9.8788661e-01
   1.1155000e+03   9.8795342e-01
   1.1154500e+03   9.8802501e-01
   1.1154000e+03   9.8810118e-01
   1.1153500e+03   9.8818189e-01
   1.1153000e+03   9.8826706e-01
   1.1152500e+03   9.8835653e-01
   1.1152000e+03   9.8845023e-01
   1.1151500e+03   9.8854798e-01
   1.1151000e+03   9.8864979e-01
   1.1150500e+03   9.8875546e-01
   1.1150000e+03   9.8886496e-01
   1.1149500e+03   9.8897809e-01
   1.1149000e+03   9.8909473e-01
   1.1148500e+03   9.8921484e-01
   1.1148000e+03   9.8933828e-01
   1.1147500e+03   9.8946488e-01
   1.1147000e+03   9.8959458e-01
   1.1146500e+03   9.8972726e-01
   1.1146000e+03   9.8986280e-01
   1.1145500e+03   9.9000108e-01
   1.1145000e+03   9.9014193e-01
   1.1144500e+03   9.9028528e-01
   1.1144000e+03   9.9043107e-01
   1.1143500e+03   9.9057907e-01
   1.1143000e+03   9.9072915e-01
   1.1142500e+03   9.9088132e-01
   1.1142000e+03   9.9103540e-01
   1.1141500e+03   9.9119121e-01
   1.1141000e+03   9.9134868e-01
   1.1140500e+03   9.9150765e-01
   1.1140000e+03   9.9166811e-01
   1.1139500e+03   9.9182975e-01
   1.1139000e+03   9.9199265e-01
   1.1138500e+03   9.9215651e-01
   1.1138000e+03   9.9232131e-01
   1.1137500e+03   9.9248689e-01
   1.1137000e+03   9.9265313e-01
   1.1136500e+03   9.9281991e-01
   1.1136000e+03   9.9298710e-01
   1.1135500e+03   9.9315453e-01
   1.1135000e+03   9.9332207e-01
   1.1134500e+03   9.9348962e-01
   1.1134000e+03   9.9365705e-01
   1.1133500e+03   9.9382424e-01
   1.1133000e+03   9.9399096e-01
   1.1132500e+03   9.9415714e-01
   1.1132000e+03   9.9432260e-01
   1.1131500e+03   9.9448717e-01
   1.1131000e+03   9.9465078e-01
   1.1130500e+03   9.9481320e-01
   1.1130000e+03   9.9497432e-01
   1.1129500e+03   9.9513400e-01
   1.1129000e+03   9.9529195e-01
   1.1128500e+03   9.9544817e-01
   1.1128000e+03   9.9560237e-01
   1.1127500e+03   9.9575436e-01
   1.1127000e+03   9.9590409e-01
   1.1126500e+03   9.9605131e-01
   1.1126000e+03   9.9619579e-01
   1.1125500e+03   9.9633735e-01
   1.1125000e+03   9.9647582e-01
   1.1124500e+03   9.9661100e-01
   1.1124000e+03   9.9674267e-01
   1.1123500e+03   9.9687064e-01
   1.1123000e+03   9.9699467e-01
   1.1122500e+03   9.9711454e-01
   1.1122000e+03   9.9722999e-01
   1.1121500e+03   9.9734086e-01
   1.1121000e+03   9.9744689e-01
   1.1120500e+03   9.9754781e-01
   1.1120000e+03   9.9764335e-01
   1.1119500e+03   9.9773335e-01
   1.1119000e+03   9.9781740e-01
   1.1118500e+03   9.9789542e-01
   1.1118000e+03   9.9796700e-01
   1.1117500e+03   9.9803191e-01
   1.1117000e+03   9.9808985e-01
   1.1116500e+03   9.9814057e-01
   1.1116000e+03   9.9818379e-01
   1.1115500e+03   9.9821925e-01
   1.1115000e+03   9.9824655e-01
   1.1114500e+03   9.9826550e-01
   1.1114000e+03   9.9827570e-01
   1.1113500e+03   9.9827695e-01
   1.1113000e+03   9.9826896e-01
   1.1112500e+03   9.9825132e-01
   1.1112000e+03   9.9822384e-01
   1.1111500e+03   9.9818617e-01
   1.1111000e+03   9.9813801e-01
   1.1110500e+03   9.9807918e-01
   1.1110000e+03   9.9800920e-01
   1.1109500e+03   9.9792802e-01
   1.1109000e+03   9.9783522e-01
   1.1108500e+03   9.9773061e-01
   1.1108000e+03   9.9761391e-01
   1.1107500e+03   9.9748492e-01
   1.1107000e+03   9.9734342e-01
   1.1106500e+03   9.9718922e-01
   1.1106000e+03   9.9702209e-01
   1.1105500e+03   9.9684197e-01
   1.1105000e+03   9.9664861e-01
   1.1104500e+03   9.9644202e-01
   1.1104000e+03   9.9622202e-01
   1.1103500e+03   9.9598861e-01
   1.1103000e+03   9.9574172e-01
   1.1102500e+03   9.9548143e-01
   1.1102000e+03   9.9520773e-01
   1.1101500e+03   9.9492073e-01
   1.1101000e+03   9.9462050e-01
   1.1100500e+03   9.9430734e-01
   1.1100000e+03   9.9398130e-01
   1.1099500e+03   9.9364275e-01
   1.1099000e+03   9.9329185e-01
   1.1098500e+03   9.9292910e-01
   1.1098000e+03   9.9255484e-01
   1.1097500e+03   9.9216944e-01
   1.1097000e+03   9.9177343e-01
   1.1096500e+03   9.9136740e-01
   1.1096000e+03   9.9095184e-01
   1.1095500e+03   9.9052739e-01
   1.1095000e+03   9.9009478e-01
   1.1094500e+03   9.8965460e-01
   1.1094000e+03   9.8920774e-01
   1.1093500e+03   9.8875499e-01
   1.1093000e+03   9.8829705e-01
   1.1092500e+03   9.8783493e-01
   1.1092000e+03   9.8736948e-01
   1.1091500e+03   9.8690152e-01
   1.1091000e+03   9.8643214e-01
   1.1090500e+03   9.8596221e-01
   1.1090000e+03   9.8549277e-01
   1.1089500e+03   9.8502475e-01
   1.1089000e+03   9.8455912e-01
   1.1088500e+03   9.8409694e-01
   1.1088000e+03   9.8363918e-01
   1.1087500e+03   9.8318678e-01
   1.1087000e+03   9.8274070e-01
   1.1086500e+03   9.8230195e-01
   1.1086000e+03   9.8187137e-01
   1.1085500e+03   9.8144984e-01
   1.1085000e+03   9.8103833e-01
   1.1084500e+03   9.8063749e-01
   1.1084000e+03   9.8024827e-01
   1.1083500e+03   9.7987127e-01
   1.1083000e+03   9.7950733e-01
   1.1082500e+03   9.7915697e-01
   1.1082000e+03   9.7882092e-01
   1.1081500e+03   9.7849965e-01
   1.1081000e+03   9.7819370e-01
   1.1080500e+03   9.7790343e-01
   1.1080000e+03   9.7762936e-01
   1.1079500e+03   9.7737181e-01
   1.1079000e+03   9.7713107e-01
   1.1078500e+03   9.7690731e-01
   1.1078000e+03   9.7670084e-01
   1.1077500e+03   9.7651178e-01
   1.1077000e+03   9.7634023e-01
   1.1076500e+03   9.7618622e-01
   1.1076000e+03   9.7604978e-01
   1.1075500e+03   9.7593087e-01
   1.1075000e+03   9.7582954e-01
   1.1074500e+03   9.7574556e-01
   1.1074000e+03   9.7567886e-01
   1.1073500e+03   9.7562921e-01
   1.1073000e+03   9.7559655e-01
   1.1072500e+03   9.7558057e-01
   1.1072000e+03   9.7558111e-01
   1.1071500e+03   9.7559786e-01
   1.1071000e+03   9.7563052e-01
   1.1070500e+03   9.7567892e-01
   1.1070000e+03   9.7574264e-01
   1.1069500e+03   9.7582144e-01
   1.1069000e+03   9.7591496e-01
   1.1068500e+03   9.7602290e-01
   1.1068000e+03   9.7614491e-01
   1.1067500e+03   9.7628069e-01
   1.1067000e+03   9.7642982e-01
   1.1066500e+03   9.7659206e-01
   1.1066000e+03   9.7676706e-01
   1.1065500e+03   9.7695446e-01
   1.1065000e+03   9.7715396e-01
   1.1064500e+03   9.7736520e-01
   1.1064000e+03   9.7758782e-01
   1.1063500e+03   9.7782165e-01
   1.1063000e+03   9.7806627e-01
   1.1062500e+03   9.7832149e-01
   1.1062000e+03   9.7858691e-01
   1.1061500e+03   9.7886235e-01
   1.1061000e+03   9.7914749e-01
   1.1060500e+03   9.7944212e-01
   1.1060000e+03   9.7974592e-01
   1.1059500e+03   9.8005873e-01
   1.1059000e+03   9.8038036e-01
   1.1058500e+03   9.8071057e-01
   1.1058000e+03   9.8104906e-01
   1.1057500e+03   9.8139584e-01
   1.1057000e+03   9.8175055e-01
   1.1056500e+03   9.8211312e-01
   1.1056000e+03   9.8248345e-01
   1.1055500e+03   9.8286134e-01
   1.1055000e+03   9.8324662e-01
   1.1054500e+03   9.8363930e-01
   1.1054000e+03   9.8403919e-01
   1.1053500e+03   9.8444623e-01
   1.1053000e+03   9.8486036e-01
   1.1052500e+03   9.8528147e-01
   1.1052000e+03   9.8570955e-01
   1.1051500e+03   9.8614460e-01
   1.1051000e+03   9.8658651e-01
   1.1050500e+03   9.8703527e-01
   1.1050000e+03   9.8749095e-01
   1.1049500e+03   9.8795348e-01
   1.1049000e+03   9.8842287e-01
   1.1048500e+03   9.8889923e-01
   1.1048000e+03   9.8938262e-01
   1.1047500e+03   9.8987299e-01
   1.1047000e+03   9.9037045e-01
   1.1046500e+03   9.9087512e-01
   1.1046000e+03   9.9138707e-01
   1.1045500e+03   9.9190640e-01
   1.1045000e+03   9.9243319e-01
   1.1044500e+03   9.9296761e-01
   1.1044000e+03   9.9350983e-01
   1.1043500e+03   9.9405998e-01
   1.1043000e+03   9.9461818e-01
   1.1042500e+03   9.9518466e-01
   1.1042000e+03   9.9575961e-01
   1.1041500e+03   9.9634320e-01
   1.1041000e+03   9.9693567e-01
   1.1040500e+03   9.9753731e-01
   1.1040000e+03   9.9814832e-01
   1.1039500e+03   9.9876893e-01
   1.1039000e+03   9.9939948e-01
   1.1038500e+03   1.0000403e+00
   1.1038000e+03   1.0006917e+00
   1.1037500e+03   1.0013539e+00
   1.1037000e+03   1.0020273e+00
   1.1036500e+03   1.0027122e+00
   1.1036000e+03   1.0034093e+00
   1.1035500e+03   1.0041187e+00
   1.1035000e+03   1.0048407e+00
   1.1034500e+03   1.0055761e+00
   1.1034000e+03   1.0063251e+00
   1.1033500e+03   1.0070883e+00
   1.1033000e+03   1.0078661e+00
   1.1032500e+03   1.0086592e+00
   1.1032000e+03   1.0094678e+00
   1.1031500e+03   1.0102929e+00
   1.1031000e+03   1.0111346e+00
   1.1030500e+03   1.0119938e+00
   1.1030000e+03   1.0128709e+00
   1.1029500e+03   1.0137666e+00
   1.1029000e+03   1.0146817e+00
   1.1028500e+03   1.0156167e+00
   1.1028000e+03   1.0165720e+00
   1.1027500e+03   1.0175486e+00
   1.1027000e+03   1.0185468e+00
   1.1026500e+03   1.0195675e+00
   1.1026000e+03   1.0206110e+00
   1.1025500e+03   1.0216782e+00
   1.1025000e+03   1.0227692e+00
   1.1024500e+03   1.0238845e+00
   1.1024000e+03   1.0250244e+00
   1.1023500e+03   1.0261891e+00
   1.1023000e+03   1.0273786e+00
   1.1022500e+03   1.0285923e+00
   1.1022000e+03   1.0298300e+00
   1.1021500e+03   1.0310906e+00
   1.1021000e+03   1.0323726e+00
   1.1020500e+03   1.0336740e+00
   1.1020000e+03   1.0349919e+00
   1.1019500e+03   1.0363226e+00
   1.1019000e+03   1.0376611e+00
   1.1018500e+03   1.0390006e+00
   1.1018000e+03   1.0403328e+00
   1.1017500e+03   1.0416466e+00
   1.1017000e+03   1.0429275e+00
   1.1016500e+03   1.0441574e+00
   1.1016000e+03   1.0453124e+00
   1.1015500e+03   1.0463622e+00
   1.1015000e+03   1.0472676e+00
   1.1014500e+03   1.0479778e+00
   1.1014000e+03   1.0484277e+00
   1.1013500e+03   1.0485324e+00
   1.1013000e+03   1.0481814e+00
   1.1012500e+03   1.0472310e+00
   1.1012000e+03   1.0454926e+00
   1.1011500e+03   1.0427196e+00
   1.1011000e+03   1.0385880e+00
   1.1010500e+03   1.0326731e+00
   1.1010000e+03   1.0244200e+00
   1.1009500e+03   1.0131104e+00
   1.1009000e+03   9.9782866e-01
   1.1008500e+03   9.7744203e-01
   1.1008000e+03   9.5062000e-01
   1.1007500e+03   9.1593903e-01
   1.1007000e+03   8.7215656e-01
   1.1006500e+03   8.1872660e-01
   1.1006000e+03   7.5658512e-01
   1.1005500e+03   6.8897063e-01
   1.1005000e+03   6.2173057e-01
   1.1004500e+03   5.6237942e-01
   1.1004000e+03   5.1784098e-01
   1.1003500e+03   4.9200928e-01
   1.1003000e+03   4.8474050e-01
   1.1002500e+03   4.9274087e-01
   1.1002000e+03   5.1138878e-01
   1.1001500e+03   5.3627199e-01
   1.1001000e+03   5.6395662e-01
   1.1000500e+03   5.9211564e-01
   1.1000000e+03   6.1934388e-01
   1.0999500e+03   6.4489150e-01
   1.0999000e+03   6.6843176e-01
   1.0998500e+03   6.8989182e-01
   1.0998000e+03   7.0933998e-01
   1.0997500e+03   7.2691536e-01
   1.0997000e+03   7.4278581e-01
   1.0996500e+03   7.5712430e-01
   1.0996000e+03   7.7009714e-01
   1.0995500e+03   7.8185797e-01
   1.0995000e+03   7.9254520e-01
   1.0994500e+03   8.0228126e-01
   1.0994000e+03   8.1117445e-01
   1.0993500e+03   8.1931973e-01
   1.0993000e+03   8.2679987e-01
   1.0992500e+03   8.3368731e-01
   1.0992000e+03   8.4004527e-01
   1.0991500e+03   8.4592921e-01
   1.0991000e+03   8.5138756e-01
   1.0990500e+03   8.5646284e-01
   1.0990000e+03   8.6119235e-01
   1.0989500e+03   8.6560905e-01
   1.0989000e+03   8.6974216e-01
   1.0988500e+03   8.7361753e-01
   1.0988000e+03   8.7725794e-01
   1.0987500e+03   8.8068384e-01
   1.0987000e+03   8.8391340e-01
   1.0986500e+03   8.8696283e-01
   1.0986000e+03   8.8984686e-01
   1.0985500e+03   8.9257848e-01
   1.0985000e+03   8.9516950e-01
   1.0984500e+03   8.9763057e-01
   1.0984000e+03   8.9997137e-01
   1.0983500e+03   9.0220052e-01
   1.0983000e+03   9.0432608e-01
   1.0982500e+03   9.0635508e-01
   1.0982000e+03   9.0829432e-01
   1.0981500e+03   9.1014963e-01
   1.0981000e+03   9.1192657e-01
   1.0980500e+03   9.1363007e-01
   1.0980000e+03   9.1526496e-01
   1.0979500e+03   9.1683531e-01
   1.0979000e+03   9.1834509e-01
   1.0978500e+03   9.1979790e-01
   1.0978000e+03   9.2119712e-01
   1.0977500e+03   9.2254579e-01
   1.0977000e+03   9.2384672e-01
   1.0976500e+03   9.2510265e-01
   1.0976000e+03   9.2631590e-01
   1.0975500e+03   9.2748886e-01
   1.0975000e+03   9.2862362e-01
   1.0974500e+03   9.2972213e-01
   1.0974000e+03   9.3078631e-01
   1.0973500e+03   9.3181777e-01
   1.0973000e+03   9.3281823e-01
   1.0972500e+03   9.3378913e-01
   1.0972000e+03   9.3473196e-01
   1.0971500e+03   9.3564790e-01
   1.0971000e+03   9.3653834e-01
   1.0970500e+03   9.3740445e-01
   1.0970000e+03   9.3824720e-01
   1.0969500e+03   9.3906778e-01
   1.0969000e+03   9.3986702e-01
   1.0968500e+03   9.4064593e-01
   1.0968000e+03   9.4140536e-01
   1.0967500e+03   9.4214612e-01
   1.0967000e+03   9.4286895e-01
   1.0966500e+03   9.4357461e-01
   1.0966000e+03   9.4426376e-01
   1.0965500e+03   9.4493705e-01
   1.0965000e+03   9.4559520e-01
   1.0964500e+03   9.4623870e-01
   1.0964000e+03   9.4686812e-01
   1.0963500e+03   9.4748402e-01
   1.0963000e+03   9.4808686e-01
   1.0962500e+03   9.4867718e-01
   1.0962000e+03   9.4925535e-01
   1.0961500e+03   9.4982195e-01
   1.0961000e+03   9.5037723e-01
   1.0960500e+03   9.5092160e-01
   1.0960000e+03   9.5145553e-01
   1.0959500e+03   9.5197934e-01
   1.0959000e+03   9.5249337e-01
   1.0958500e+03   9.5299786e-01
   1.0958000e+03   9.5349324e-01
   1.0957500e+03   9.5397973e-01
   1.0957000e+03   9.5445764e-01
   1.0956500e+03   9.5492721e-01
   1.0956000e+03   9.5538872e-01
   1.0955500e+03   9.5584244e-01
   1.0955000e+03   9.5628858e-01
   1.0954500e+03   9.5672739e-01
   1.0954000e+03   9.5715904e-01
   1.0953500e+03   9.5758384e-01
   1.0953000e+03   9.5800185e-01
   1.0952500e+03   9.5841336e-01
   1.0952000e+03   9.5881850e-01
   1.0951500e+03   9.5921743e-01
   1.0951000e+03   9.5961040e-01
   1.0950500e+03   9.5999748e-01
   1.0950000e+03   9.6037889e-01
   1.0949500e+03   9.6075475e-01
   1.0949000e+03   9.6112520e-01
   1.0948500e+03   9.6149033e-01
   1.0948000e+03   9.6185035e-01
   1.0947500e+03   9.6220535e-01
   1.0947000e+03   9.6255547e-01
   1.0946500e+03   9.6290076e-01
   1.0946000e+03   9.6324140e-01
   1.0945500e+03   9.6357751e-01
   1.0945000e+03   9.6390909e-01
   1.0944500e+03   9.6423626e-01
   1.0944000e+03   9.6455920e-01
   1.0943500e+03   9.6487796e-01
   1.0943000e+03   9.6519262e-01
   1.0942500e+03   9.6550322e-01
   1.0942000e+03   9.6580982e-01
   1.0941500e+03   9.6611261e-01
   1.0941000e+03   9.6641159e-01
   1.0940500e+03   9.6670681e-01
   1.0940000e+03   9.6699834e-01
   1.0939500e+03   9.6728623e-01
   1.0939000e+03   9.6757054e-01
   1.0938500e+03   9.6785140e-01
   1.0938000e+03   9.6812880e-01
   1.0937500e+03   9.6840274e-01
   1.0937000e+03   9.6867335e-01
   1.0936500e+03   9.6894062e-01
   1.0936000e+03   9.6920460e-01
   1.0935500e+03   9.6946537e-01
   1.0935000e+03   9.6972287e-01
   1.0934500e+03   9.6997720e-01
   1.0934000e+03   9.7022843e-01
   1.0933500e+03   9.7047651e-01
   1.0933000e+03   9.7072148e-01
   1.0932500e+03   9.7096336e-01
   1.0932000e+03   9.7120219e-01
   1.0931500e+03   9.7143793e-01
   1.0931000e+03   9.7167069e-01
   1.0930500e+03   9.7190046e-01
   1.0930000e+03   9.7212714e-01
   1.0929500e+03   9.7235090e-01
   1.0929000e+03   9.7257161e-01
   1.0928500e+03   9.7278935e-01
   1.0928000e+03   9.7300404e-01
   1.0927500e+03   9.7321576e-01
   1.0927000e+03   9.7342449e-01
   1.0926500e+03   9.7363019e-01
   1.0926000e+03   9.7383285e-01
   1.0925500e+03   9.7403252e-01
   1.0925000e+03   9.7422910e-01
   1.0924500e+03   9.7442257e-01
   1.0924000e+03   9.7461301e-01
   1.0923500e+03   9.7480029e-01
   1.0923000e+03   9.7498447e-01
   1.0922500e+03   9.7516543e-01
   1.0922000e+03   9.7534323e-01
   1.0921500e+03   9.7551781e-01
   1.0921000e+03   9.7568911e-01
   1.0920500e+03   9.7585708e-01
   1.0920000e+03   9.7602177e-01
   1.0919500e+03   9.7618300e-01
   1.0919000e+03   9.7634083e-01
   1.0918500e+03   9.7649521e-01
   1.0918000e+03   9.7664607e-01
   1.0917500e+03   9.7679335e-01
   1.0917000e+03   9.7693694e-01
   1.0916500e+03   9.7707689e-01
   1.0916000e+03   9.7721314e-01
   1.0915500e+03   9.7734553e-01
   1.0915000e+03   9.7747403e-01
   1.0914500e+03   9.7759867e-01
   1.0914000e+03   9.7771925e-01
   1.0913500e+03   9.7783577e-01
   1.0913000e+03   9.7794819e-01
   1.0912500e+03   9.7805631e-01
   1.0912000e+03   9.7816020e-01
   1.0911500e+03   9.7825974e-01
   1.0911000e+03   9.7835487e-01
   1.0910500e+03   9.7844541e-01
   1.0910000e+03   9.7853142e-01
   1.0909500e+03   9.7861272e-01
   1.0909000e+03   9.7868931e-01
   1.0908500e+03   9.7876102e-01
   1.0908000e+03   9.7882783e-01
   1.0907500e+03   9.7888970e-01
   1.0907000e+03   9.7894651e-01
   1.0906500e+03   9.7899812e-01
   1.0906000e+03   9.7904450e-01
   1.0905500e+03   9.7908562e-01
   1.0905000e+03   9.7912139e-01
   1.0904500e+03   9.7915173e-01
   1.0904000e+03   9.7917652e-01
   1.0903500e+03   9.7919577e-01
   1.0903000e+03   9.7920942e-01
   1.0902500e+03   9.7921735e-01
   1.0902000e+03   9.7921956e-01
   1.0901500e+03   9.7921604e-01
   1.0901000e+03   9.7920662e-01
   1.0900500e+03   9.7919142e-01
   1.0900000e+03   9.7917032e-01
   1.0899500e+03   9.7914332e-01
   1.0899000e+03   9.7911042e-01
   1.0898500e+03   9.7907162e-01
   1.0898000e+03   9.7902691e-01
   1.0897500e+03   9.7897637e-01
   1.0897000e+03   9.7891992e-01
   1.0896500e+03   9.7885776e-01
   1.0896000e+03   9.7878975e-01
   1.0895500e+03   9.7871608e-01
   1.0895000e+03   9.7863680e-01
   1.0894500e+03   9.7855204e-01
   1.0894000e+03   9.7846180e-01
   1.0893500e+03   9.7836626e-01
   1.0893000e+03   9.7826558e-01
   1.0892500e+03   9.7815984e-01
   1.0892000e+03   9.7804928e-01
   1.0891500e+03   9.7793400e-01
   1.0891000e+03   9.7781426e-01
   1.0890500e+03   9.7769016e-01
   1.0890000e+03   9.7756201e-01
   1.0889500e+03   9.7743005e-01
   1.0889000e+03   9.7729445e-01
   1.0888500e+03   9.7715551e-01
   1.0888000e+03   9.7701353e-01
   1.0887500e+03   9.7686875e-01
   1.0887000e+03   9.7672153e-01
   1.0886500e+03   9.7657210e-01
   1.0886000e+03   9.7642082e-01
   1.0885500e+03   9.7626799e-01
   1.0885000e+03   9.7611398e-01
   1.0884500e+03   9.7595906e-01
   1.0884000e+03   9.7580367e-01
   1.0883500e+03   9.7564811e-01
   1.0883000e+03   9.7549272e-01
   1.0882500e+03   9.7533780e-01
   1.0882000e+03   9.7518384e-01
   1.0881500e+03   9.7503114e-01
   1.0881000e+03   9.7487998e-01
   1.0880500e+03   9.7473079e-01
   1.0880000e+03   9.7458386e-01
   1.0879500e+03   9.7443950e-01
   1.0879000e+03   9.7429806e-01
   1.0878500e+03   9.7415990e-01
   1.0878000e+03   9.7402525e-01
   1.0877500e+03   9.7389442e-01
   1.0877000e+03   9.7376764e-01
   1.0876500e+03   9.7364527e-01
   1.0876000e+03   9.7352749e-01
   1.0875500e+03   9.7341460e-01
   1.0875000e+03   9.7330672e-01
   1.0874500e+03   9.7320408e-01
   1.0874000e+03   9.7310686e-01
   1.0873500e+03   9.7301531e-01
   1.0873000e+03   9.7292948e-01
   1.0872500e+03   9.7284949e-01
   1.0872000e+03   9.7277546e-01
   1.0871500e+03   9.7270757e-01
   1.0871000e+03   9.7264576e-01
   1.0870500e+03   9.7259021e-01
   1.0870000e+03   9.7254086e-01
   1.0869500e+03   9.7249782e-01
   1.0869000e+03   9.7246104e-01
   1.0868500e+03   9.7243053e-01
   1.0868000e+03   9.7240627e-01
   1.0867500e+03   9.7238827e-01
   1.0867000e+03   9.7237635e-01
   1.0866500e+03   9.7237062e-01
   1.0866000e+03   9.7237086e-01
   1.0865500e+03   9.7237712e-01
   1.0865000e+03   9.7238916e-01
   1.0864500e+03   9.7240698e-01
   1.0864000e+03   9.7243047e-01
   1.0863500e+03   9.7245944e-01
   1.0863000e+03   9.7249383e-01
   1.0862500e+03   9.7253346e-01
   1.0862000e+03   9.7257817e-01
   1.0861500e+03   9.7262794e-01
   1.0861000e+03   9.7268248e-01
   1.0860500e+03   9.7274172e-01
   1.0860000e+03   9.7280544e-01
   1.0859500e+03   9.7287357e-01
   1.0859000e+03   9.7294587e-01
   1.0858500e+03   9.7302222e-01
   1.0858000e+03   9.7310251e-01
   1.0857500e+03   9.7318643e-01
   1.0857000e+03   9.7327399e-01
   1.0856500e+03   9.7336489e-01
   1.0856000e+03   9.7345906e-01
   1.0855500e+03   9.7355628e-01
   1.0855000e+03   9.7365642e-01
   1.0854500e+03   9.7375935e-01
   1.0854000e+03   9.7386491e-01
   1.0853500e+03   9.7397292e-01
   1.0853000e+03   9.7408319e-01
   1.0852500e+03   9.7419566e-01
   1.0852000e+03   9.7431010e-01
   1.0851500e+03   9.7442645e-01
   1.0851000e+03   9.7454453e-01
   1.0850500e+03   9.7466415e-01
   1.0850000e+03   9.7478527e-01
   1.0849500e+03   9.7490770e-01
   1.0849000e+03   9.7503132e-01
   1.0848500e+03   9.7515601e-01
   1.0848000e+03   9.7528166e-01
   1.0847500e+03   9.7540814e-01
   1.0847000e+03   9.7553527e-01
   1.0846500e+03   9.7566301e-01
   1.0846000e+03   9.7579122e-01
   1.0845500e+03   9.7591978e-01
   1.0845000e+03   9.7604865e-01
   1.0844500e+03   9.7617763e-01
   1.0844000e+03   9.7630662e-01
   1.0843500e+03   9.7643560e-01
   1.0843000e+03   9.7656441e-01
   1.0842500e+03   9.7669297e-01
   1.0842000e+03   9.7682118e-01
   1.0841500e+03   9.7694898e-01
   1.0841000e+03   9.7707617e-01
   1.0840500e+03   9.7720283e-01
   1.0840000e+03   9.7732872e-01
   1.0839500e+03   9.7745383e-01
   1.0839000e+03   9.7757810e-01
   1.0838500e+03   9.7770137e-01
   1.0838000e+03   9.7782362e-01
   1.0837500e+03   9.7794473e-01
   1.0837000e+03   9.7806460e-01
   1.0836500e+03   9.7818327e-01
   1.0836000e+03   9.7830057e-01
   1.0835500e+03   9.7841644e-01
   1.0835000e+03   9.7853076e-01
   1.0834500e+03   9.7864360e-01
   1.0834000e+03   9.7875476e-01
   1.0833500e+03   9.7886419e-01
   1.0833000e+03   9.7897178e-01
   1.0832500e+03   9.7907758e-01
   1.0832000e+03   9.7918147e-01
   1.0831500e+03   9.7928333e-01
   1.0831000e+03   9.7938317e-01
   1.0830500e+03   9.7948086e-01
   1.0830000e+03   9.7957635e-01
   1.0829500e+03   9.7966963e-01
   1.0829000e+03   9.7976053e-01
   1.0828500e+03   9.7984910e-01
   1.0828000e+03   9.7993523e-01
   1.0827500e+03   9.8001879e-01
   1.0827000e+03   9.8009986e-01
   1.0826500e+03   9.8017830e-01
   1.0826000e+03   9.8025405e-01
   1.0825500e+03   9.8032707e-01
   1.0825000e+03   9.8039728e-01
   1.0824500e+03   9.8046464e-01
   1.0824000e+03   9.8052913e-01
   1.0823500e+03   9.8059064e-01
   1.0823000e+03   9.8064911e-01
   1.0822500e+03   9.8070461e-01
   1.0822000e+03   9.8075694e-01
   1.0821500e+03   9.8080611e-01
   1.0821000e+03   9.8085213e-01
   1.0820500e+03   9.8089486e-01
   1.0820000e+03   9.8093438e-01
   1.0819500e+03   9.8097056e-01
   1.0819000e+03   9.8100340e-01
   1.0818500e+03   9.8103285e-01
   1.0818000e+03   9.8105884e-01
   1.0817500e+03   9.8108143e-01
   1.0817000e+03   9.8110056e-01
   1.0816500e+03   9.8111624e-01
   1.0816000e+03   9.8112833e-01
   1.0815500e+03   9.8113698e-01
   1.0815000e+03   9.8114210e-01
   1.0814500e+03   9.8114365e-01
   1.0814000e+03   9.8114169e-01
   1.0813500e+03   9.8113620e-01
   1.0813000e+03   9.8112714e-01
   1.0812500e+03   9.8111463e-01
   1.0812000e+03   9.8109859e-01
   1.0811500e+03   9.8107910e-01
   1.0811000e+03   9.8105615e-01
   1.0810500e+03   9.8102975e-01
   1.0810000e+03   9.8100001e-01
   1.0809500e+03   9.8096693e-01
   1.0809000e+03   9.8093057e-01
   1.0808500e+03   9.8089099e-01
   1.0808000e+03   9.8084825e-01
   1.0807500e+03   9.8080236e-01
   1.0807000e+03   9.8075348e-01
   1.0806500e+03   9.8070168e-01
   1.0806000e+03   9.8064697e-01
   1.0805500e+03   9.8058951e-01
   1.0805000e+03   9.8052937e-01
   1.0804500e+03   9.8046660e-01
   1.0804000e+03   9.8040146e-01
   1.0803500e+03   9.8033392e-01
   1.0803000e+03   9.8026419e-01
   1.0802500e+03   9.8019236e-01
   1.0802000e+03   9.8011851e-01
   1.0801500e+03   9.8004287e-01
   1.0801000e+03   9.7996557e-01
   1.0800500e+03   9.7988665e-01
   1.0800000e+03   9.7980642e-01
   1.0799500e+03   9.7972488e-01
   1.0799000e+03   9.7964233e-01
   1.0798500e+03   9.7955883e-01
   1.0798000e+03   9.7947454e-01
   1.0797500e+03   9.7938973e-01
   1.0797000e+03   9.7930443e-01
   1.0796500e+03   9.7921890e-01
   1.0796000e+03   9.7913331e-01
   1.0795500e+03   9.7904778e-01
   1.0795000e+03   9.7896254e-01
   1.0794500e+03   9.7887772e-01
   1.0794000e+03   9.7879350e-01
   1.0793500e+03   9.7871006e-01
   1.0793000e+03   9.7862756e-01
   1.0792500e+03   9.7854614e-01
   1.0792000e+03   9.7846597e-01
   1.0791500e+03   9.7838730e-01
   1.0791000e+03   9.7831017e-01
   1.0790500e+03   9.7823477e-01
   1.0790000e+03   9.7816122e-01
   1.0789500e+03   9.7808969e-01
   1.0789000e+03   9.7802037e-01
   1.0788500e+03   9.7795331e-01
   1.0788000e+03   9.7788864e-01
   1.0787500e+03   9.7782648e-01
   1.0787000e+03   9.7776699e-01
   1.0786500e+03   9.7771025e-01
   1.0786000e+03   9.7765636e-01
   1.0785500e+03   9.7760540e-01
   1.0785000e+03   9.7755748e-01
   1.0784500e+03   9.7751260e-01
   1.0784000e+03   9.7747093e-01
   1.0783500e+03   9.7743249e-01
   1.0783000e+03   9.7739732e-01
   1.0782500e+03   9.7736549e-01
   1.0782000e+03   9.7733706e-01
   1.0781500e+03   9.7731203e-01
   1.0781000e+03   9.7729039e-01
   1.0780500e+03   9.7727227e-01
   1.0780000e+03   9.7725755e-01
   1.0779500e+03   9.7724634e-01
   1.0779000e+03   9.7723854e-01
   1.0778500e+03   9.7723424e-01
   1.0778000e+03   9.7723341e-01
   1.0777500e+03   9.7723597e-01
   1.0777000e+03   9.7724193e-01
   1.0776500e+03   9.7725129e-01
   1.0776000e+03   9.7726393e-01
   1.0775500e+03   9.7727990e-01
   1.0775000e+03   9.7729909e-01
   1.0774500e+03   9.7732151e-01
   1.0774000e+03   9.7734702e-01
   1.0773500e+03   9.7737563e-01
   1.0773000e+03   9.7740728e-01
   1.0772500e+03   9.7744185e-01
   1.0772000e+03   9.7747934e-01
   1.0771500e+03   9.7751963e-01
   1.0771000e+03   9.7756267e-01
   1.0770500e+03   9.7760832e-01
   1.0770000e+03   9.7765660e-01
   1.0769500e+03   9.7770733e-01
   1.0769000e+03   9.7776049e-01
   1.0768500e+03   9.7781605e-01
   1.0768000e+03   9.7787374e-01
   1.0767500e+03   9.7793365e-01
   1.0767000e+03   9.7799563e-01
   1.0766500e+03   9.7805959e-01
   1.0766000e+03   9.7812545e-01
   1.0765500e+03   9.7819310e-01
   1.0765000e+03   9.7826242e-01
   1.0764500e+03   9.7833341e-01
   1.0764000e+03   9.7840589e-01
   1.0763500e+03   9.7847986e-01
   1.0763000e+03   9.7855508e-01
   1.0762500e+03   9.7863162e-01
   1.0762000e+03   9.7870934e-01
   1.0761500e+03   9.7878808e-01
   1.0761000e+03   9.7886783e-01
   1.0760500e+03   9.7894847e-01
   1.0760000e+03   9.7902989e-01
   1.0759500e+03   9.7911209e-01
   1.0759000e+03   9.7919482e-01
   1.0758500e+03   9.7927815e-01
   1.0758000e+03   9.7936195e-01
   1.0757500e+03   9.7944605e-01
   1.0757000e+03   9.7953045e-01
   1.0756500e+03   9.7961509e-01
   1.0756000e+03   9.7969979e-01
   1.0755500e+03   9.7978455e-01
   1.0755000e+03   9.7988832e-01
   1.0740000e+03   9.7991401e-01
   1.0720000e+03   9.7989124e-01
   1.0700000e+03   9.7984910e-01
   1.0680000e+03   9.7983617e-01
   1.0660000e+03   9.7986412e-01
   1.0640000e+03   9.7988510e-01
   1.0620000e+03   9.7987837e-01
   1.0600000e+03   9.7988707e-01
   1.0580000e+03   9.7994053e-01
   1.0560000e+03   9.8000216e-01
   1.0540000e+03   9.8003262e-01
   1.0520000e+03   9.8005378e-01
   1.0500000e+03   9.8010820e-01
   1.0480000e+03   9.8019111e-01
   1.0460000e+03   9.8026621e-01
   1.0440000e+03   9.8032308e-01
   1.0420000e+03   9.8038155e-01
   1.0400000e+03   9.8045570e-01
   1.0380000e+03   9.8054320e-01
   1.0360000e+03   9.8063886e-01
   1.0340000e+03   9.8073614e-01
   1.0320000e+03   9.8082674e-01
   1.0300000e+03   9.8091167e-01
   1.0280000e+03   9.8100609e-01
   1.0260000e+03   9.8109251e-01
   1.0240000e+03   9.8117846e-01
   1.0220000e+03   9.8127663e-01
   1.0200000e+03   9.8138809e-01
   1.0180000e+03   9.8146343e-01
   1.0160000e+03   9.8149043e-01
   1.0140000e+03   9.8152924e-01
   1.0120000e+03   9.8160863e-01
   1.0100000e+03   9.8167253e-01
   1.0080000e+03   9.8167413e-01
   1.0060000e+03   9.8165160e-01
   1.0040000e+03   9.8166198e-01
   1.0020000e+03   9.8169452e-01
   1.0000000e+03   9.8170066e-01
   9.9800000e+02   9.8166424e-01
   9.9600000e+02   9.8162484e-01
   9.9400000e+02   9.8160166e-01
   9.9200000e+02   9.8157799e-01
   9.9000000e+02   9.8153496e-01
   9.8800000e+02   9.8147738e-01
   9.8600000e+02   9.8141801e-01
   9.8400000e+02   9.8135883e-01
   9.8200000e+02   9.8129994e-01
   9.8000000e+02   9.8124355e-01
   9.7800000e+02   9.8117882e-01
   9.7600000e+02   9.8109001e-01
   9.7400000e+02   9.8098707e-01
   9.7200000e+02   9.8089576e-01
   9.7000000e+02   9.8081863e-01
   9.6800000e+02   9.8072827e-01
   9.6600000e+02   9.8060417e-01
   9.6400000e+02   9.8046505e-01
   9.6200000e+02   9.8031253e-01
   9.6000000e+02   9.8015720e-01
   9.5800000e+02   9.8001087e-01
   9.5600000e+02   9.7986948e-01
   9.5400000e+02   9.7972161e-01
   9.5200000e+02   9.7956079e-01
   9.5000000e+02   9.7938305e-01
   9.4800000e+02   9.7919405e-01
   9.4600000e+02   9.7900927e-01
   9.4400000e+02   9.7883099e-01
   9.4200000e+02   9.7864825e-01
   9.4000000e+02   9.7845948e-01
   9.3800000e+02   9.7828698e-01
   9.3600000e+02   9.7811288e-01
   9.3400000e+02   9.7792983e-01
   9.3200000e+02   9.7775495e-01
   9.3000000e+02   9.7758532e-01
   9.2800000e+02   9.7741008e-01
   9.2600000e+02   9.7723371e-01
   9.2400000e+02   9.7705561e-01
   9.2200000e+02   9.7686511e-01
   9.2000000e+02   9.7666812e-01
   9.1800000e+02   9.7647756e-01
   9.1600000e+02   9.7628844e-01
   9.1400000e+02   9.7609466e-01
   9.1200000e+02   9.7590202e-01
   9.1000000e+02   9.7573125e-01
   9.0800000e+02   9.7555649e-01
   9.0600000e+02   9.7537929e-01
   9.0400000e+02   9.7520679e-01
   9.0200000e+02   9.7503328e-01
   9.0000000e+02   9.7485816e-01
   8.9800000e+02   9.7468615e-01
   8.9600000e+02   9.7451234e-01
   8.9400000e+02   9.7433317e-01
   8.9200000e+02   9.7415477e-01
   8.9000000e+02   9.7397751e-01
   8.8800000e+02   9.7379845e-01
   8.8600000e+02   9.7362018e-01
   8.8400000e+02   9.7352111e-01
   8.8200000e+02   9.7343880e-01
   8.8000000e+02   9.7335452e-01
   8.7800000e+02   9.7327071e-01
   8.7600000e+02   9.7318643e-01
   8.7400000e+02   9.7310019e-01
   8.7200000e+02   9.7301418e-01
   8.7000000e+02   9.7292787e-01
   8.6800000e+02   9.7283900e-01
   8.6600000e+02   9.7275054e-01
   8.6400000e+02   9.7266221e-01
   8.6200000e+02   9.7257221e-01
   8.6000000e+02   9.7248226e-01
   8.5800000e+02   9.7239077e-01
   8.5600000e+02   9.7229749e-01
   8.5400000e+02   9.7220337e-01
   8.5200000e+02   9.7210819e-01
   8.5000000e+02   9.7201407e-01
   8.4800000e+02   9.7191870e-01
   8.4600000e+02   9.7182250e-01
   8.4400000e+02   9.7172612e-01
   8.4200000e+02   9.7162527e-01
   8.4000000e+02   9.7152478e-01
   8.3800000e+02   9.7142345e-01
   8.3600000e+02   9.7132927e-01
   8.3400000e+02   9.7123903e-01
   8.3200000e+02   9.7114450e-01
   8.3000000e+02   9.7104865e-01
   8.2800000e+02   9.7095096e-01
   8.2600000e+02   9.7084802e-01
   8.2400000e+02   9.7074682e-01
   8.2200000e+02   9.7064203e-01
   8.2000000e+02   9.7053754e-01
   8.1800000e+02   9.7043228e-01
   8.1600000e+02   9.7032201e-01
   8.1400000e+02   9.7023702e-01
   8.1200000e+02   9.7015107e-01
   8.1000000e+02   9.7006494e-01
   8.0800000e+02   9.6997720e-01
   8.0600000e+02   9.6988720e-01
   8.0400000e+02   9.6979648e-01
   8.0200000e+02   9.6970135e-01
   8.0000000e+02   9.6960491e-01
   7.9800000e+02   9.6950418e-01
   7.9600000e+02   9.6940398e-01
   7.9400000e+02   9.6929318e-01
   7.9200000e+02   9.6917176e-01
   7.9000000e+02   9.6904784e-01
   7.8800000e+02   9.6891928e-01
   7.8600000e+02   9.6879232e-01
   7.8400000e+02   9.6865964e-01
   7.8200000e+02   9.6853065e-01
   7.8000000e+02   9.6839821e-01
   7.7800000e+02   9.6826279e-01
   7.7600000e+02   9.6812594e-01
   7.7400000e+02   9.6793729e-01
   7.7200000e+02   9.6769661e-01
   7.7000000e+02   9.6745205e-01
   7.6800000e+02   9.6720654e-01
   7.6600000e+02   9.6696001e-01
   7.6400000e+02   9.6670413e-01
   7.6200000e+02   9.6644467e-01
   7.6000000e+02   9.6617568e-01
   7.5800000e+02   9.6590543e-01
   7.5600000e+02   9.6563494e-01
   7.5400000e+02   9.6536195e-01
   7.5200000e+02   9.6508741e-01
   7.5000000e+02   9.6480113e-01
   7.4800000e+02   9.6450770e-01
   7.4600000e+02   9.6420592e-01
   7.4400000e+02   9.6390259e-01
   7.4200000e+02   9.6360117e-01
   7.4000000e+02   9.6329612e-01
   7.3800000e+02   9.6298617e-01
   7.3600000e+02   9.6266150e-01
   7.3400000e+02   9.6232790e-01
   7.3200000e+02   9.6198690e-01
   7.3000000e+02   9.6164691e-01
   7.2800000e+02   9.6126074e-01
   7.2600000e+02   9.6084243e-01
   7.2400000e+02   9.6041077e-01
   7.2200000e+02   9.5995951e-01
   7.2000000e+02   9.5949787e-01
   7.1800000e+02   9.5902759e-01
   7.1600000e+02   9.5855772e-01
   7.1400000e+02   9.5807779e-01
   7.1200000e+02   9.5758522e-01
   7.1000000e+02   9.5707077e-01
   7.0800000e+02   9.5654088e-01
   7.0600000e+02   9.5600152e-01
   7.0400000e+02   9.5545518e-01
   7.0200000e+02   9.5490193e-01
   7.0000000e+02   9.5432699e-01
   6.9800000e+02   9.5373464e-01
   6.9600000e+02   9.5311904e-01
   6.9400000e+02   9.5249641e-01
   6.9200000e+02   9.5186108e-01
   6.9000000e+02   9.5121092e-01
   6.8800000e+02   9.5052350e-01
   6.8600000e+02   9.4978756e-01
   6.8400000e+02   9.4903523e-01
   6.8200000e+02   9.4826740e-01
   6.8000000e+02   9.4748580e-01
   6.7800000e+02   9.4667381e-01
   6.7600000e+02   9.4582367e-01
   6.7400000e+02   9.4493979e-01
   6.7200000e+02   9.4403982e-01
   6.7000000e+02   9.4312680e-01
   6.6800000e+02   9.4219184e-01
   6.6600000e+02   9.4120640e-01
   6.6400000e+02   9.4016659e-01
   6.6200000e+02   9.3908644e-01
   6.6000000e+02   9.3799686e-01
   6.5800000e+02   9.3689078e-01
   6.5600000e+02   9.3574405e-01
   6.5400000e+02   9.3452132e-01
   6.5200000e+02   9.3321389e-01
   6.5000000e+02   9.3184900e-01
   6.4800000e+02   9.3046772e-01
   6.4600000e+02   9.2905939e-01
   6.4400000e+02   9.2756420e-01
   6.4200000e+02   9.2595643e-01
   6.4000000e+02   9.2426044e-01
   6.3800000e+02   9.2253447e-01
   6.3600000e+02   9.2079693e-01
   6.3400000e+02   9.1896713e-01
   6.3200000e+02   9.1698593e-01
   6.3000000e+02   9.1486794e-01
   6.2800000e+02   9.1267562e-01
   6.2600000e+02   9.1043240e-01
   6.2400000e+02   9.0810114e-01
   6.2200000e+02   9.0559584e-01
   6.2000000e+02   9.0284526e-01
   6.1800000e+02   8.9992756e-01
   6.1600000e+02   8.9695233e-01
   6.1400000e+02   8.9387262e-01
   6.1200000e+02   8.9053082e-01
   6.1000000e+02   8.8690490e-01
   6.0800000e+02   8.8311219e-01
   6.0600000e+02   8.7917113e-01
   6.0400000e+02   8.7499505e-01
   6.0200000e+02   8.7054116e-01
   6.0000000e+02   8.6584067e-01
   5.9800000e+02   8.6093009e-01
   5.9600000e+02   8.5576403e-01
   5.9400000e+02   8.5025418e-01
   5.9200000e+02   8.4439838e-01
   5.9000000e+02   8.3827692e-01
   5.8800000e+02   8.3190221e-01
   5.8600000e+02   8.2514083e-01
   5.8400000e+02   8.1786269e-01
   5.8200000e+02   8.1010008e-01
   5.8000000e+02   8.0195361e-01
   5.7800000e+02   7.9344952e-01
   5.7600000e+02   7.8459632e-01
   5.7400000e+02   7.7543741e-01
   5.7200000e+02   7.6584160e-01
   5.7000000e+02   7.5507647e-01
   5.6800000e+02   7.4093127e-01
   5.6600000e+02   7.4088824e-01
   5.6400000e+02   7.5026768e-01
   5.6200000e+02   7.6602280e-01
   5.6000000e+02   7.7403200e-01
   5.5800000e+02   7.8077942e-01
   5.5600000e+02   7.9200774e-01
   5.5400000e+02   8.0519438e-01
   5.5200000e+02   8.1769407e-01
   5.5000000e+02   8.2585800e-01
   5.4800000e+02   8.3339775e-01
   5.4600000e+02   8.4122628e-01
   5.4400000e+02   8.4878248e-01
   5.4200000e+02   8.5500348e-01
   5.4000000e+02   8.5974211e-01
   5.3800000e+02   8.6392772e-01
   5.3600000e+02   8.6842990e-01
   5.3400000e+02   8.7309015e-01
   5.3200000e+02   8.7721223e-01
   5.3000000e+02   8.8054150e-01
   5.2800000e+02   8.8335264e-01
   5.2600000e+02   8.8590586e-01
   5.2400000e+02   8.8820732e-01
   5.2200000e+02   8.9024472e-01
   5.2000000e+02   8.9219832e-01
   5.1800000e+02   8.9447045e-01
   5.1600000e+02   8.9511538e-01
   5.1400000e+02   8.9509332e-01
   5.1200000e+02   8.9427173e-01
   5.1000000e+02   8.9477479e-01
   5.0800000e+02   8.9553976e-01
   5.0600000e+02   8.9579999e-01
   5.0400000e+02   8.9536494e-01
   5.0200000e+02   8.9444518e-01
   5.0000000e+02   8.9351618e-01
   4.9800000e+02   8.9278060e-01
   4.9600000e+02   8.9176589e-01
   4.9400000e+02   8.9033109e-01
   4.9200000e+02   8.8888383e-01
   4.9000000e+02   8.8786292e-01
   4.8800000e+02   8.8716274e-01
   4.8600000e+02   8.8622266e-01
   4.8400000e+02   8.8473541e-01
   4.8200000e+02   8.8294327e-01
   4.8000000e+02   8.8128072e-01
   4.7800000e+02   8.7990761e-01
   4.7600000e+02   8.7871581e-01
   4.7400000e+02   8.7761217e-01
   4.7200000e+02   8.7659055e-01
   4.7000000e+02   8.7566566e-01
   4.6800000e+02   8.7480533e-01
   4.6600000e+02   8.7400424e-01
   4.6400000e+02   8.7327939e-01
   4.6200000e+02   8.7263155e-01
   4.6000000e+02   8.7204516e-01
   4.5800000e+02   8.7154126e-01
   4.5600000e+02   8.7111455e-01
   4.5400000e+02   8.7079155e-01
   4.5200000e+02   8.7052709e-01
   4.5000000e+02   8.7039113e-01
   4.4800000e+02   8.7031400e-01
   4.4600000e+02   8.7039781e-01
   4.4400000e+02   8.7053210e-01
   4.4200000e+02   8.7090021e-01
   4.4000000e+02   8.7132931e-01
   4.3800000e+02   8.7199628e-01
   4.3600000e+02   8.7271047e-01
   4.3400000e+02   8.7369084e-01
   4.3200000e+02   8.7482196e-01
   4.3000000e+02   8.7622452e-01
   4.2800000e+02   8.7800419e-01
   4.2600000e+02   8.7997770e-01
   4.2400000e+02   8.8358593e-01
   4.2200000e+02   8.8853532e-01
   4.2000000e+02   8.9362860e-01
   4.1800000e+02   8.9742690e-01
   4.1600000e+02   9.0129465e-01
   4.1400000e+02   9.0536827e-01
   4.1200000e+02   9.0895605e-01
   4.1000000e+02   9.1129637e-01
   4.0800000e+02   9.1297370e-01
   4.0600000e+02   9.1446376e-01
   4.0400000e+02   9.1583818e-01
   4.0200000e+02   9.1707456e-01
   4.0000000e+02   9.1826880e-01


==> Data/LSPR_mes.dat <==
   4.0000000e+02   9.4259360e-01
   4.0100000e+02   9.1015027e-01
   4.0200000e+02   8.9266646e-01
   4.0300000e+02   8.9069890e-01
   4.0400000e+02   9.0044379e-01
   4.0500000e+02   9.0213510e-01
   4.0600000e+02   9.0210990e-01
   4.0700000e+02   8.9797280e-01
   4.0800000e+02   9.0037899e-01
   4.0900000e+02   9.0981840e-01
   4.1000000e+02   9.1121043e-01
   4.1100000e+02   9.1449334e-01
   4.1200000e+02   9.1501817e-01
   4.1300000e+02   9.1358531e-01
   4.1400000e+02   9.1601167e-01
   4.1500000e+02   9.2058717e-01
   4.1600000e+02   9.2445259e-01
   4.1700000e+02   9.2812082e-01
   4.1800000e+02   9.2786543e-01
   4.1900000e+02   9.2813162e-01
   4.2000000e+02   9.3076877e-01
   4.2100000e+02   9.2941898e-01
   4.2200000e+02   9.3168222e-01
   4.2300000e+02   9.2460891e-01
   4.2400000e+02   9.1849997e-01
   4.2500000e+02   9.2053952e-01
   4.2600000e+02   9.1398271e-01
   4.2700000e+02   9.1016676e-01
   4.2800000e+02   9.0758514e-01
   4.2900000e+02   9.0415646e-01
   4.3000000e+02   9.0352930e-01
   4.3100000e+02   8.9595781e-01
   4.3200000e+02   8.9339514e-01
   4.3300000e+02   8.9519208e-01
   4.3400000e+02   8.9493828e-01
   4.3500000e+02   8.9852638e-01
   4.3600000e+02   8.9875760e-01
   4.3700000e+02   9.0268487e-01
   4.3800000e+02   9.0104976e-01
   4.3900000e+02   9.0150923e-01
   4.4000000e+02   9.0125584e-01
   4.4100000e+02   9.0291113e-01
   4.4200000e+02   9.0025557e-01
   4.4300000e+02   9.0069101e-01
   4.4400000e+02   8.9816131e-01
   4.4500000e+02   8.9822287e-01
   4.4600000e+02   8.9435743e-01
   4.4700000e+02   8.9449527e-01
   4.4800000e+02   8.9234484e-01
   4.4900000e+02   8.9350697e-01
   4.5000000e+02   8.9024406e-01
   4.5100000e+02   8.8987269e-01
   4.5200000e+02   8.8731807e-01
   4.5300000e+02   8.8510022e-01
   4.5400000e+02   8.8677802e-01
   4.5500000e+02   8.8572224e-01
   4.5600000e+02   8.8478406e-01
   4.5700000e+02   8.8455950e-01
   4.5800000e+02   8.8168553e-01
   4.5900000e+02   8.8041381e-01
   4.6000000e+02   8.8241628e-01
   4.6100000e+02   8.8199338e-01
   4.6200000e+02   8.8284610e-01
   4.6300000e+02   8.7981972e-01
   4.6400000e+02   8.8030927e-01
   4.6500000e+02   8.7807919e-01
   4.6600000e+02   8.7594604e-01
   4.6700000e+02   8.7551064e-01
   4.6800000e+02   8.7510919e-01
   4.6900000e+02   8.7232429e-01
   4.7000000e+02   8.7168888e-01
   4.7100000e+02   8.7002684e-01
   4.7200000e+02   8.6646288e-01
   4.7300000e+02   8.6568224e-01
   4.7400000e+02   8.6474646e-01
   4.7500000e+02   8.6451736e-01
   4.7600000e+02   8.6278720e-01
   4.7700000e+02   8.6153876e-01
   4.7800000e+02   8.6134226e-01
   4.7900000e+02   8.6056948e-01
   4.8000000e+02   8.5983618e-01
   4.8100000e+02   8.6077366e-01
   4.8200000e+02   8.5967659e-01
   4.8300000e+02   8.5983242e-01
   4.8400000e+02   8.5892753e-01
   4.8500000e+02   8.5960732e-01
   4.8600000e+02   8.6063719e-01
   4.8700000e+02   8.5892656e-01
   4.8800000e+02   8.5868476e-01
   4.8900000e+02   8.5856628e-01
   4.9000000e+02   8.5807572e-01
   4.9100000e+02   8.5765192e-01
   4.9200000e+02   8.5767026e-01
   4.9300000e+02   8.5841608e-01
   4.9400000e+02   8.5854314e-01
   4.9500000e+02   8.5830289e-01
   4.9600000e+02   8.5916884e-01
   4.9700000e+02   8.5934948e-01
   4.9800000e+02   8.5902750e-01
   4.9900000e+02   8.6043276e-01
   5.0000000e+02   8.6140917e-01
   5.0100000e+02   8.6257937e-01
   5.0200000e+02   8.6241100e-01
   5.0300000e+02   8.6271011e-01
   5.0400000e+02   8.6412987e-01
   5.0500000e+02   8.6470509e-01
   5.0600000e+02   8.6480811e-01
   5.0700000e+02   8.6542674e-01
   5.0800000e+02   8.6557249e-01
   5.0900000e+02   8.6717601e-01
   5.1000000e+02   8.6784623e-01
   5.1100000e+02   8.6848060e-01
   5.1200000e+02   8.6936138e-01
   5.1300000e+02   8.6907422e-01
   5.1400000e+02   8.7046740e-01
   5.1500000e+02   8.7231504e-01
   5.1600000e+02   8.7297421e-01
   5.1700000e+02   8.7339708e-01
   5.1800000e+02   8.7258676e-01
   5.1900000e+02   8.7238018e-01
   5.2000000e+02   8.7326968e-01
   5.2100000e+02   8.7464184e-01
   5.2200000e+02   8.7612706e-01
   5.2300000e+02   8.7694786e-01
   5.2400000e+02   8.7769891e-01
   5.2500000e+02   8.8093593e-01
   5.2600000e+02   8.8451472e-01
   5.2700000e+02   8.8843368e-01
   5.2800000e+02   8.9116619e-01
   5.2900000e+02   8.9266394e-01
   5.3000000e+02   8.9225003e-01
   5.3100000e+02   8.9231898e-01
   5.3200000e+02   8.9270658e-01
   5.3300000e+02   8.9275037e-01
   5.3400000e+02   8.9138022e-01
   5.3500000e+02   8.8796471e-01
   5.3600000e+02   8.8413747e-01
   5.3700000e+02   8.8065083e-01
   5.3800000e+02   8.7821131e-01
   5.3900000e+02   8.7668133e-01
   5.4000000e+02   8.7517779e-01
   5.4100000e+02   8.7411247e-01
   5.4200000e+02   8.7343573e-01
   5.4300000e+02   8.7360923e-01
   5.4400000e+02   8.7590356e-01
   5.4500000e+02   8.7947520e-01
   5.4600000e+02   8.8444654e-01
   5.4700000e+02   8.8921926e-01
   5.4800000e+02   8.9513643e-01
   5.4900000e+02   8.9927900e-01
   5.5000000e+02   9.0224353e-01
   5.5100000e+02   9.0551439e-01
   5.5200000e+02   9.0798058e-01
   5.5300000e+02   9.0672056e-01
   5.5400000e+02   9.0158536e-01
   5.5500000e+02   8.9342540e-01
   5.5600000e+02   8.8248148e-01
   5.5700000e+02   8.6852908e-01
   5.5800000e+02   8.5446740e-01
   5.5900000e+02   8.3968260e-01
   5.6000000e+02   8.2346369e-01
   5.6100000e+02   8.0653598e-01
   5.6200000e+02   7.9217516e-01
   5.6300000e+02   7.8063476e-01
   5.6400000e+02   7.7115663e-01
   5.6500000e+02   7.6445062e-01
   5.6600000e+02   7.5968697e-01
   5.6700000e+02   7.5591834e-01
   5.6800000e+02   7.5367061e-01
   5.6900000e+02   7.5252678e-01
   5.7000000e+02   7.5241756e-01
   5.7100000e+02   7.5323749e-01
   5.7200000e+02   7.5420217e-01
   5.7300000e+02   7.5650072e-01
   5.7400000e+02   7.5883723e-01
   5.7500000e+02   7.6166322e-01
   5.7600000e+02   7.6565732e-01
   5.7700000e+02   7.6872660e-01
   5.7800000e+02   7.7234584e-01
   5.7900000e+02   7.7627032e-01
   5.8000000e+02   7.8035973e-01
   5.8100000e+02   7.8491462e-01
   5.8200000e+02   7.8850354e-01
   5.8300000e+02   7.9220423e-01
   5.8400000e+02   7.9642036e-01
   5.8500000e+02   8.0017408e-01
   5.8600000e+02   8.0475432e-01
   5.8700000e+02   8.0878127e-01
   5.8800000e+02   8.1264000e-01
   5.8900000e+02   8.1600658e-01
   5.9000000e+02   8.1895350e-01
   5.9100000e+02   8.2219174e-01
   5.9200000e+02   8.2530990e-01
   5.9300000e+02   8.2831578e-01
   5.9400000e+02   8.3146929e-01
   5.9500000e+02   8.3440380e-01
   5.9600000e+02   8.3715831e-01
   5.9700000e+02   8.4022657e-01
   5.9800000e+02   8.4298282e-01
   5.9900000e+02   8.4610651e-01
   6.0000000e+02   8.4857734e-01
   6.0100000e+02   8.5220593e-01
   6.0200000e+02   8.5412011e-01
   6.0300000e+02   8.5639081e-01
   6.0400000e+02   8.5860627e-01
   6.0500000e+02   8.6116949e-01
   6.0600000e+02   8.6372283e-01
   6.0700000e+02   8.6641531e-01
   6.0800000e+02   8.6832262e-01
   6.0900000e+02   8.7141396e-01
   6.1000000e+02   8.7294862e-01
   6.1100000e+02   8.7513920e-01
   6.1200000e+02   8.7707318e-01
   6.1300000e+02   8.7852523e-01
   6.1400000e+02   8.8019959e-01
   6.1500000e+02   8.8197276e-01
   6.1600000e+02   8.8399071e-01
   6.1700000e+02   8.8603142e-01
   6.1800000e+02   8.8781597e-01
   6.1900000e+02   8.8952308e-01
   6.2000000e+02   8.9184372e-01
   6.2100000e+02   8.9338356e-01
   6.2200000e+02   8.9590783e-01
   6.2300000e+02   8.9773189e-01
   6.2400000e+02   8.9902977e-01
   6.2500000e+02   8.9932624e-01
   6.2600000e+02   9.0027420e-01
   6.2700000e+02   9.0087774e-01
   6.2800000e+02   9.0189199e-01
   6.2900000e+02   9.0306296e-01
   6.3000000e+02   9.0420359e-01
   6.3100000e+02   9.0494638e-01
   6.3200000e+02   9.0593237e-01
   6.3300000e+02   9.0716257e-01
   6.3400000e+02   9.0899378e-01
   6.3500000e+02   9.1115722e-01
   6.3600000e+02   9.1290672e-01
   6.3700000e+02   9.1469666e-01
   6.3800000e+02   9.1541563e-01
   6.3900000e+02   9.1679822e-01
   6.4000000e+02   9.1761037e-01
   6.4100000e+02   9.1819228e-01
   6.4200000e+02   9.1908582e-01
   6.4300000e+02   9.1958680e-01
   6.4400000e+02   9.1944687e-01
   6.4500000e+02   9.1966423e-01
   6.4600000e+02   9.2040859e-01
   6.4700000e+02   9.2135739e-01
   6.4800000e+02   9.2131433e-01
   6.4900000e+02   9.2144523e-01
   6.5000000e+02   9.2241367e-01
   6.5100000e+02   9.2315778e-01
   6.5200000e+02   9.2347008e-01
   6.5300000e+02   9.2505660e-01
   6.5400000e+02   9.2619193e-01
   6.5500000e+02   9.2671950e-01
   6.5600000e+02   9.2712468e-01
   6.5700000e+02   9.2884334e-01
   6.5800000e+02   9.2997388e-01
   6.5900000e+02   9.3116136e-01
   6.6000000e+02   9.3132440e-01
   6.6100000e+02   9.3243719e-01
   6.6200000e+02   9.3251670e-01
   6.6300000e+02   9.3306662e-01
   6.6400000e+02   9.3300300e-01
   6.6500000e+02   9.3328093e-01
   6.6600000e+02   9.3333121e-01
   6.6700000e+02   9.3444470e-01
   6.6800000e+02   9.3389316e-01
   6.6900000e+02   9.3463567e-01
   6.7000000e+02   9.3567306e-01
   6.7100000e+02   9.3593628e-01
   6.7200000e+02   9.3642144e-01
   6.7300000e+02   9.3765441e-01
   6.7400000e+02   9.3852597e-01
   6.7500000e+02   9.3860124e-01
   6.7600000e+02   9.3898658e-01
   6.7700000e+02   9.4030700e-01
   6.7800000e+02   9.4091484e-01
   6.7900000e+02   9.4095170e-01
   6.8000000e+02   9.4183734e-01
   6.8100000e+02   9.4142227e-01
   6.8200000e+02   9.4170989e-01
   6.8300000e+02   9.4186590e-01
   6.8400000e+02   9.4343832e-01
   6.8500000e+02   9.4335819e-01
   6.8600000e+02   9.4317912e-01
   6.8700000e+02   9.4300423e-01
   6.8800000e+02   9.4379758e-01
   6.8900000e+02   9.4385761e-01
   6.9000000e+02   9.4526117e-01
   6.9100000e+02   9.4572934e-01
   6.9200000e+02   9.4615987e-01
   6.9300000e+02   9.4571343e-01
   6.9400000e+02   9.4609549e-01
   6.9500000e+02   9.4686084e-01
   6.9600000e+02   9.4764750e-01
   6.9700000e+02   9.4767122e-01
   6.9800000e+02   9.4835936e-01
   6.9900000e+02   9.4852880e-01
   7.0000000e+02   9.4910348e-01
   7.0100000e+02   9.4966952e-01
   7.0200000e+02   9.5013792e-01
   7.0300000e+02   9.5034731e-01
   7.0400000e+02   9.5038876e-01
   7.0500000e+02   9.5073529e-01
   7.0600000e+02   9.5150076e-01
   7.0700000e+02   9.5114702e-01
   7.0800000e+02   9.5085399e-01
   7.0900000e+02   9.5054153e-01
   7.1000000e+02   9.5091901e-01
   7.1100000e+02   9.5139327e-01
   7.1200000e+02   9.5165791e-01
   7.1300000e+02   9.5205411e-01
   7.1400000e+02   9.5171169e-01
   7.1500000e+02   9.5077954e-01
   7.1600000e+02   9.5153072e-01
   7.1700000e+02   9.5220399e-01
   7.1800000e+02   9.5252464e-01
   7.1900000e+02   9.5308578e-01
   7.2000000e+02   9.5367822e-01
   7.2100000e+02   9.5437589e-01
   7.2200000e+02   9.5446041e-01
   7.2300000e+02   9.5490950e-01
   7.2400000e+02   9.5593533e-01
   7.2500000e+02   9.5543677e-01
   7.2600000e+02   9.5513909e-01
   7.2700000e+02   9.5468493e-01
   7.2800000e+02   9.5468933e-01
   7.2900000e+02   9.5362123e-01
   7.3000000e+02   9.5309432e-01
   7.3100000e+02   9.5347009e-01
   7.3200000e+02   9.5361907e-01
   7.3300000e+02   9.5297761e-01
   7.3400000e+02   9.5259494e-01
   7.3500000e+02   9.5271813e-01
   7.3600000e+02   9.5369460e-01
   7.3700000e+02   9.5376614e-01
   7.3800000e+02   9.5409371e-01
   7.3900000e+02   9.5403011e-01
   7.4000000e+02   9.5459332e-01
   7.4100000e+02   9.5544297e-01
   7.4200000e+02   9.5626202e-01
   7.4300000e+02   9.5704979e-01
   7.4400000e+02   9.5699993e-01
   7.4500000e+02   9.5750486e-01
   7.4600000e+02   9.5786227e-01
   7.4700000e+02   9.5879673e-01
   7.4800000e+02   9.6009686e-01
   7.4900000e+02   9.6025463e-01
   7.5000000e+02   9.6088213e-01
   7.5100000e+02   9.6160121e-01
   7.5200000e+02   9.6252579e-01
   7.5300000e+02   9.6339163e-01
   7.5400000e+02   9.6336188e-01
   7.5500000e+02   9.6351198e-01
   7.5600000e+02   9.6390083e-01
   7.5700000e+02   9.6413464e-01
   7.5800000e+02   9.6337769e-01
   7.5900000e+02   9.6264302e-01
   7.6000000e+02   9.6283874e-01
   7.6100000e+02   9.6326683e-01
   7.6200000e+02   9.6298171e-01
   7.6300000e+02   9.6330284e-01
   7.6400000e+02   9.6360766e-01
   7.6500000e+02   9.6378959e-01
   7.6600000e+02   9.6310303e-01
   7.6700000e+02   9.6407427e-01
   7.6800000e+02   9.6424229e-01
   7.6900000e+02   9.6397411e-01
   7.7000000e+02   9.6336739e-01
   7.7100000e+02   9.6338717e-01
   7.7200000e+02   9.6235490e-01
   7.7300000e+02   9.6166952e-01
   7.7400000e+02   9.6143284e-01
   7.7500000e+02   9.6197469e-01
   7.7600000e+02   9.6184543e-01
   7.7700000e+02   9.6169469e-01
   7.7800000e+02   9.6058000e-01
   7.7900000e+02   9.6018532e-01
   7.8000000e+02   9.6055653e-01
   7.8100000e+02   9.6093560e-01
   7.8200000e+02   9.6074370e-01
   7.8300000e+02   9.6089799e-01
   7.8400000e+02   9.6190012e-01
   7.8500000e+02   9.6288059e-01
   7.8600000e+02   9.6385807e-01
   7.8700000e+02   9.6529917e-01
   7.8800000e+02   9.6608364e-01
   7.8900000e+02   9.6501089e-01
   7.9000000e+02   9.6636847e-01
   7.9100000e+02   9.6696401e-01
   7.9200000e+02   9.6810227e-01
   7.9300000e+02   9.6767977e-01
   7.9400000e+02   9.6675621e-01
   7.9500000e+02   9.6457449e-01
   7.9600000e+02   9.6320343e-01
   7.9700000e+02   9.6264842e-01
   7.9800000e+02   9.6377789e-01
   7.9900000e+02   9.6298299e-01
   8.0000000e+02   9.6294413e-01
   8.0100000e+02   9.6082077e-01
   8.0200000e+02   9.6055537e-01
   8.0300000e+02   9.5965374e-01
   8.0400000e+02   9.6057397e-01
   8.0500000e+02   9.6229280e-01
   8.0600000e+02   9.6379113e-01
   8.0700000e+02   9.6441552e-01
   8.0800000e+02   9.6298137e-01
   8.0900000e+02   9.6265898e-01
   8.1000000e+02   9.6317741e-01
   8.1100000e+02   9.6299036e-01
   8.1200000e+02   9.6578057e-01
   8.1300000e+02   9.6679804e-01
   8.1400000e+02   9.6622184e-01
   8.1500000e+02   9.6602258e-01
   8.1600000e+02   9.6561499e-01
   8.1700000e+02   9.6705258e-01
   8.1800000e+02   9.6783778e-01
   8.1900000e+02   9.6788279e-01
   8.2000000e+02   9.6881577e-01
   8.2100000e+02   9.6620803e-01
   8.2200000e+02   9.6605547e-01
   8.2300000e+02   9.6610336e-01
   8.2400000e+02   9.6574677e-01
   8.2500000e+02   9.6644308e-01
   8.2600000e+02   9.6613246e-01
   8.2700000e+02   9.6557547e-01
   8.2800000e+02   9.6694662e-01
   8.2900000e+02   9.6580463e-01
   8.3000000e+02   9.6574000e-01
   8.3100000e+02   9.6561037e-01
   8.3200000e+02   9.6608583e-01
   8.3300000e+02   9.6698162e-01
   8.3400000e+02   9.6570374e-01
   8.3500000e+02   9.6470193e-01
   8.3600000e+02   9.6436041e-01
   8.3700000e+02   9.6506103e-01
   8.3800000e+02   9.6580234e-01
   8.3900000e+02   9.6672569e-01
   8.4000000e+02   9.6639562e-01
   8.4100000e+02   9.6612926e-01
   8.4200000e+02   9.6513634e-01
   8.4300000e+02   9.6644604e-01
   8.4400000e+02   9.6656528e-01
   8.4500000e+02   9.6670109e-01
   8.4600000e+02   9.6569147e-01
   8.4700000e+02   9.6597672e-01
   8.4800000e+02   9.6522510e-01
   8.4900000e+02   9.6597822e-01
   8.5000000e+02   9.6674753e-01
   8.5100000e+02   9.6796298e-01
   8.5200000e+02   9.6680494e-01
   8.5300000e+02   9.6795303e-01
   8.5400000e+02   9.6969954e-01
   8.5500000e+02   9.6976512e-01
   8.5600000e+02   9.6940616e-01
   8.5700000e+02   9.7028311e-01
   8.5800000e+02   9.7000823e-01
   8.5900000e+02   9.6952890e-01
   8.6000000e+02   9.6839192e-01
   8.6100000e+02   9.6972850e-01
   8.6200000e+02   9.7185071e-01
   8.6300000e+02   9.7096381e-01
   8.6400000e+02   9.7023507e-01
   8.6500000e+02   9.6964872e-01
   8.6600000e+02   9.7061801e-01
   8.6700000e+02   9.7127303e-01
   8.6800000e+02   9.7097547e-01
   8.6900000e+02   9.7206741e-01
   8.7000000e+02   9.7220680e-01
   8.7100000e+02   9.7035662e-01
   8.7200000e+02   9.7069042e-01
   8.7300000e+02   9.7219482e-01
   8.7400000e+02   9.7310300e-01
   8.7500000e+02   9.7299540e-01
   8.7600000e+02   9.7383779e-01
   8.7700000e+02   9.7404279e-01
   8.7800000e+02   9.7256831e-01
   8.7900000e+02   9.7353663e-01
   8.8000000e+02   9.7354549e-01
   8.8100000e+02   9.7318039e-01
   8.8200000e+02   9.7263653e-01
   8.8300000e+02   9.7367254e-01
   8.8400000e+02   9.7317079e-01
   8.8500000e+02   9.7358618e-01
   8.8600000e+02   9.7528796e-01
   8.8700000e+02   9.7720810e-01
   8.8800000e+02   9.7525964e-01
   8.8900000e+02   9.7612388e-01
   8.9000000e+02   9.7616280e-01
   8.9100000e+02   9.7668332e-01
   8.9200000e+02   9.7710368e-01
   8.9300000e+02   9.7758689e-01
   8.9400000e+02   9.7641418e-01
   8.9500000e+02   9.7500541e-01
   8.9600000e+02   9.7534676e-01
   8.9700000e+02   9.7649790e-01
   8.9800000e+02   9.7288937e-01
   8.9900000e+02   9.7136340e-01
   9.1000000e+02   9.8227180e-01
   9.1100000e+02   9.8250670e-01
   9.1200000e+02   9.8274160e-01
   9.1300000e+02   9.8297650e-01
   9.1400000e+02   9.8321140e-01
   9.1500000e+02   9.8344640e-01
   9.1600000e+02   9.8360070e-01
   9.1700000e+02   9.8365820e-01
   9.1800000e+02   9.8371570e-01
   9.1900000e+02   9.8377320e-01
   9.2000000e+02   9.8383070e-01
   9.2100000e+02   9.8388820e-01
   9.2200000e+02   9.8390810e-01
   9.2300000e+02   9.8364940e-01
   9.2400000e+02   9.8339060e-01
   9.2500000e+02   9.8313190e-01
   9.2600000e+02   9.8287320e-01
   9.2700000e+02   9.8261440e-01
   9.2800000e+02   9.8235570e-01
   9.2900000e+02   9.8275040e-01
   9.3000000e+02   9.8332300e-01
   9.3100000e+02   9.8389560e-01
   9.3200000e+02   9.8446820e-01
   9.3300000e+02   9.8504090e-01
   9.3400000e+02   9.8561360e-01
   9.3500000e+02   9.8585410e-01
   9.3600000e+02   9.8569530e-01
   9.3700000e+02   9.8553660e-01
   9.3800000e+02   9.8537780e-01
   9.3900000e+02   9.8521900e-01
   9.4000000e+02   9.8506020e-01
   9.4100000e+02   9.8491810e-01
   9.4200000e+02   9.8489480e-01
   9.4300000e+02   9.8487150e-01
   9.4400000e+02   9.8484830e-01
   9.4500000e+02   9.8482490e-01
   9.4600000e+02   9.8480160e-01
   9.4700000e+02   9.8477840e-01
   9.4800000e+02   9.8495590e-01
   9.4900000e+02   9.8518550e-01
   9.5000000e+02   9.8541530e-01
   9.5100000e+02   9.8564490e-01
   9.5200000e+02   9.8587460e-01
   9.5300000e+02   9.8610430e-01
   9.5400000e+02   9.8621530e-01
   9.5500000e+02   9.8619000e-01
   9.5600000e+02   9.8616460e-01
   9.5700000e+02   9.8613920e-01
   9.5800000e+02   9.8611380e-01
   9.5900000e+02   9.8608850e-01
   9.6000000e+02   9.8610050e-01
   9.6100000e+02   9.8634740e-01
   9.6200000e+02   9.8659440e-01
   9.6300000e+02   9.8684140e-01
   9.6400000e+02   9.8708840e-01
   9.6500000e+02   9.8733540e-01
   9.6600000e+02   9.8758230e-01
   9.6700000e+02   9.8731520e-01
   9.6800000e+02   9.8692830e-01
   9.6900000e+02   9.8654130e-01
   9.7000000e+02   9.8615430e-01
   9.7100000e+02   9.8576740e-01
   9.7200000e+02   9.8538040e-01
   9.7300000e+02   9.8524640e-01
   9.7400000e+02   9.8537970e-01
   9.7500000e+02   9.8551320e-01
   9.7600000e+02   9.8564650e-01
   9.7700000e+02   9.8578000e-01
   9.7800000e+02   9.8591330e-01
   9.7900000e+02   9.8604370e-01
   9.8000000e+02   9.8615850e-01
   9.8100000e+02   9.8627330e-01
   9.8200000e+02   9.8638810e-01
   9.8300000e+02   9.8650290e-01
   9.8400000e+02   9.8661770e-01
   9.8500000e+02   9.8673250e-01
   9.8600000e+02   9.8682400e-01
   9.8700000e+02   9.8691090e-01
   9.8800000e+02   9.8699790e-01
   9.8900000e+02   9.8708490e-01
   9.9000000e+02   9.8717190e-01
   9.9100000e+02   9.8725880e-01
   9.9200000e+02   9.8728270e-01
   9.9300000e+02   9.8724750e-01
   9.9400000e+02   9.8721220e-01
   9.9500000e+02   9.8717690e-01
   9.9600000e+02   9.8714160e-01
   9.9700000e+02   9.8710630e-01
   9.9800000e+02   9.8708690e-01
   9.9900000e+02   9.8713330e-01
   1.0000000e+03   9.8717960e-01
   1.0010000e+03   9.8722600e-01
   1.0020000e+03   9.8727230e-01
   1.0030000e+03   9.8731860e-01
   1.0040000e+03   9.8736500e-01
   1.0050000e+03   9.8735920e-01
   1.0060000e+03   9.8734600e-01
   1.0070000e+03   9.8733290e-01
   1.0080000e+03   9.8731970e-01
   1.0090000e+03   9.8730660e-01
   1.0100000e+03   9.8729340e-01
   1.0110000e+03   9.8735030e-01
   1.0120000e+03   9.8746290e-01
   1.0130000e+03   9.8757550e-01
   1.0140000e+03   9.8768810e-01
   1.0150000e+03   9.8780080e-01
   1.0160000e+03   9.8791340e-01
   1.0170000e+03   9.8799800e-01
   1.0180000e+03   9.8799420e-01
   1.0190000e+03   9.8799040e-01
   1.0200000e+03   9.8798660e-01
   1.0210000e+03   9.8798280e-01
   1.0220000e+03   9.8797900e-01
   1.0230000e+03   9.8797520e-01
   1.0240000e+03   9.8790230e-01
   1.0250000e+03   9.8782360e-01
   1.0260000e+03   9.8774500e-01
   1.0270000e+03   9.8766630e-01
   1.0280000e+03   9.8758770e-01
   1.0290000e+03   9.8750900e-01
   1.0300000e+03   9.8731250e-01
   1.0310000e+03   9.8704020e-01
   1.0320000e+03   9.8676770e-01
   1.0330000e+03   9.8649540e-01
   1.0340000e+03   9.8622290e-01
   1.0350000e+03   9.8595050e-01
   1.0360000e+03   9.8582050e-01
   1.0370000e+03   9.8603260e-01
   1.0380000e+03   9.8624470e-01
   1.0390000e+03   9.8645680e-01
   1.0400000e+03   9.8666890e-01
   1.0410000e+03   9.8688090e-01
   1.0420000e+03   9.8709300e-01
   1.0430000e+03   9.8707440e-01
   1.0440000e+03   9.8705140e-01
   1.0450000e+03   9.8702840e-01
   1.0460000e+03   9.8700540e-01
   1.0470000e+03   9.8698230e-01
   1.0480000e+03   9.8695930e-01
   1.0490000e+03   9.8679790e-01
   1.0500000e+03   9.8656780e-01
   1.0510000e+03   9.8633790e-01
   1.0520000e+03   9.8610790e-01
   1.0530000e+03   9.8587790e-01
   1.0540000e+03   9.8564800e-01
   1.0550000e+03   9.8550080e-01
   1.0560000e+03   9.8550160e-01
   1.0570000e+03   9.8550220e-01
   1.0580000e+03   9.8550300e-01
   1.0590000e+03   9.8550370e-01
   1.0600000e+03   9.8550450e-01
   1.0610000e+03   9.8549580e-01
   1.0620000e+03   9.8530400e-01
   1.0630000e+03   9.8511240e-01
   1.0640000e+03   9.8492070e-01
   1.0650000e+03   9.8472900e-01
   1.0660000e+03   9.8453730e-01
   1.0670000e+03   9.8434560e-01
   1.0680000e+03   9.8432270e-01
   1.0690000e+03   9.8435890e-01
   1.0700000e+03   9.8439500e-01
   1.0710000e+03   9.8443120e-01
   1.0720000e+03   9.8446720e-01
   1.0730000e+03   9.8450340e-01
   1.0740000e+03   9.8426540e-01
   1.0750000e+03   9.8366990e-01
   1.0760000e+03   9.8307440e-01
   1.0770000e+03   9.8247890e-01
   1.0780000e+03   9.8188340e-01
   1.0790000e+03   9.8128790e-01
   1.0800000e+03   9.8058200e-01
   1.0810000e+03   9.7911750e-01
   1.0820000e+03   9.7765300e-01
   1.0830000e+03   9.7618840e-01
   1.0840000e+03   9.7472390e-01
   1.0850000e+03   9.7325940e-01
   1.0860000e+03   9.7179470e-01
   1.0870000e+03   9.7027370e-01
   1.0880000e+03   9.6874040e-01
   1.0890000e+03   9.6720700e-01
   1.0900000e+03   9.6567380e-01
   1.0910000e+03   9.6414050e-01
   1.0920000e+03   9.6260710e-01
   1.0930000e+03   9.6277040e-01
   1.0940000e+03   9.6450580e-01
   1.0950000e+03   9.6624130e-01
   1.0960000e+03   9.6797670e-01
   1.0970000e+03   9.6971210e-01
   1.0980000e+03   9.7144750e-01
   1.0990000e+03   9.7339880e-01
   1.1000000e+03   9.7613360e-01
   1.1010000e+03   9.7886840e-01
   1.1020000e+03   9.8160320e-01
   1.1030000e+03   9.8433800e-01
   1.1040000e+03   9.8707280e-01
   1.1050000e+03   9.8980760e-01
   1.1060000e+03   9.9046300e-01
   1.1070000e+03   9.9092270e-01
   1.1080000e+03   9.9138240e-01
   1.1090000e+03   9.9184200e-01
   1.1100000e+03   9.9230160e-01
   1.1110000e+03   9.9276130e-01
   1.1120000e+03   9.9324970e-01
   1.1130000e+03   9.9375630e-01
   1.1140000e+03   9.9426280e-01
   1.1150000e+03   9.9476940e-01
   1.1160000e+03   9.9527600e-01
   1.1170000e+03   9.9578250e-01
   1.1180000e+03   9.9603230e-01
   1.1190000e+03   9.9572360e-01
   1.1200000e+03   9.9541500e-01
   1.1210000e+03   9.9510640e-01
   1.1220000e+03   9.9479770e-01
   1.1230000e+03   9.9448900e-01
   1.1240000e+03   9.9419030e-01
   1.1250000e+03   9.9446730e-01
   1.1260000e+03   9.9474430e-01
   1.1270000e+03   9.9502140e-01
   1.1280000e+03   9.9529850e-01
   1.1290000e+03   9.9557560e-01
   1.1300000e+03   9.9585260e-01
   1.1310000e+03   9.9601890e-01
   1.1320000e+03   9.9614220e-01
   1.1330000e+03   9.9626540e-01
   1.1340000e+03   9.9638870e-01
   1.1350000e+03   9.9651200e-01
   1.1360000e+03   9.9663520e-01
   1.1370000e+03   9.9667910e-01
   1.1380000e+03   9.9661510e-01
   1.1390000e+03   9.9655110e-01
   1.1400000e+03   9.9648720e-01
   1.1410000e+03   9.9642320e-01
   1.1420000e+03   9.9635920e-01
   1.1430000e+03   9.9631290e-01
   1.1440000e+03   9.9638550e-01
   1.1450000e+03   9.9645820e-01
   1.1460000e+03   9.9653080e-01
   1.1470000e+03   9.9660350e-01
   1.1480000e+03   9.9667620e-01
   1.1490000e+03   9.9674890e-01
   1.1500000e+03   9.9687290e-01
   1.1510000e+03   9.9700700e-01
   1.1520000e+03   9.9714110e-01
   1.1530000e+03   9.9727520e-01
   1.1540000e+03   9.9740930e-01
   1.1550000e+03   9.9754330e-01
   1.1560000e+03   9.9745370e-01
   1.1570000e+03   9.9717630e-01
   1.1580000e+03   9.9689900e-01
   1.1590000e+03   9.9662160e-01
   1.1600000e+03   9.9634430e-01
   1.1610000e+03   9.9606690e-01
   1.1620000e+03   9.9584040e-01
   1.1630000e+03   9.9576480e-01
   1.1640000e+03   9.9568920e-01
   1.1650000e+03   9.9561370e-01
   1.1660000e+03   9.9553820e-01
   1.1670000e+03   9.9546260e-01
   1.1680000e+03   9.9538700e-01
   1.1690000e+03   9.9554290e-01
   1.1700000e+03   9.9570790e-01
   1.1710000e+03   9.9587300e-01
   1.1720000e+03   9.9603810e-01
   1.1730000e+03   9.9620310e-01
   1.1740000e+03   9.9636820e-01
   1.1750000e+03   9.9644490e-01
   1.1760000e+03   9.9647900e-01
   1.1770000e+03   9.9651300e-01
   1.1780000e+03   9.9654700e-01
   1.1790000e+03   9.9658110e-01
   1.1800000e+03   9.9661510e-01
   1.1810000e+03   9.9671070e-01
   1.1820000e+03   9.9690420e-01
   1.1830000e+03   9.9709770e-01
   1.1840000e+03   9.9729120e-01
   1.1850000e+03   9.9748470e-01
   1.1860000e+03   9.9767810e-01
   1.1870000e+03   9.9783680e-01
   1.1880000e+03   9.9767920e-01
   1.1890000e+03   9.9752150e-01
   1.1900000e+03   9.9736380e-01
   1.1910000e+03   9.9720610e-01
   1.1920000e+03   9.9704840e-01
   1.1930000e+03   9.9689080e-01
   1.1940000e+03   9.9703790e-01
   1.1950000e+03   9.9725460e-01
   1.1960000e+03   9.9747140e-01
   1.1970000e+03   9.9768810e-01
   1.1980000e+03   9.9790490e-01
   1.1990000e+03   9.9812160e-01
   1.2000000e+03   9.9813440e-01
   1.2010000e+03   9.9796630e-01
   1.2020000e+03   9.9779820e-01
   1.2030000e+03   9.9763000e-01
   1.2040000e+03   9.9746190e-01
   1.2050000e+03   9.9729380e-01
   1.2060000e+03   9.9725030e-01
   1.2070000e+03   9.9758670e-01
   1.2080000e+03   9.9792300e-01
   1.2090000e+03   9.9825940e-01
   1.2100000e+03   9.9859580e-01
   1.2110000e+03   9.9893220e-01
   1.2120000e+03   9.9926860e-01
   1.2130000e+03   9.9915090e-01
   1.2140000e+03   9.9901680e-01
   1.2150000e+03   9.9888280e-01
   1.2160000e+03   9.9874860e-01
   1.2170000e+03   9.9861450e-01
   1.2180000e+03   9.9848040e-01
   1.2190000e+03   9.9835900e-01
   1.2200000e+03   9.9824340e-01
   1.2210000e+03   9.9812780e-01
   1.2220000e+03   9.9801220e-01
   1.2230000e+03   9.9789660e-01
   1.2240000e+03   9.9778100e-01
   1.2250000e+03   9.9783810e-01
   1.2260000e+03   9.9814900e-01
   1.2270000e+03   9.9845990e-01
   1.2280000e+03   9.9877080e-01
   1.2290000e+03   9.9908160e-01
   1.2300000e+03   9.9939250e-01
   1.2310000e+03   9.9962480e-01
   1.2320000e+03   9.9931180e-01
   1.2330000e+03   9.9899890e-01
   1.2340000e+03   9.9868580e-01
   1.2350000e+03   9.9837290e-01
   1.2360000e+03   9.9805990e-01
   1.2370000e+03   9.9774690e-01
   1.2380000e+03   9.9771700e-01
   1.2390000e+03   9.9773740e-01
   1.2400000e+03   9.9775790e-01
   1.2410000e+03   9.9777830e-01
   1.2420000e+03   9.9779880e-01
   1.2430000e+03   9.9781920e-01
   1.2440000e+03   9.9769530e-01
   1.2450000e+03   9.9746390e-01
   1.2460000e+03   9.9723250e-01
   1.2470000e+03   9.9700110e-01
   1.2480000e+03   9.9676960e-01
   1.2490000e+03   9.9653820e-01
   1.2500000e+03   9.9646840e-01
   1.2510000e+03   9.9677910e-01
   1.2520000e+03   9.9708980e-01
   1.2530000e+03   9.9740060e-01
   1.2540000e+03   9.9771130e-01
   1.2550000e+03   9.9802210e-01
   1.2560000e+03   9.9831970e-01
   1.2570000e+03   9.9810590e-01
   1.2580000e+03   9.9789220e-01
   1.2590000e+03   9.9767830e-01
   1.2600000e+03   9.9746450e-01
   1.2610000e+03   9.9725070e-01
   1.2620000e+03   9.9703700e-01
   1.2630000e+03   9.9686840e-01
   1.2640000e+03   9.9671480e-01
   1.2650000e+03   9.9656120e-01
   1.2660000e+03   9.9640750e-01
   1.2670000e+03   9.9625400e-01
   1.2680000e+03   9.9610030e-01
   1.2690000e+03   9.9600110e-01
   1.2700000e+03   9.9596050e-01
   1.2710000e+03   9.9591990e-01
   1.2720000e+03   9.9587930e-01
   1.2730000e+03   9.9583870e-01
   1.2740000e+03   9.9579810e-01
   1.2750000e+03   9.9577220e-01
   1.2760000e+03   9.9580160e-01
   1.2770000e+03   9.9583090e-01
   1.2780000e+03   9.9586030e-01
   1.2790000e+03   9.9588970e-01
   1.2800000e+03   9.9591900e-01
   1.2810000e+03   9.9594830e-01
   1.2820000e+03   9.9621410e-01
   1.2830000e+03   9.9649440e-01
   1.2840000e+03   9.9677480e-01
   1.2850000e+03   9.9705520e-01
   1.2860000e+03   9.9733550e-01
   1.2870000e+03   9.9761590e-01
   1.2880000e+03   9.9789510e-01
   1.2890000e+03   9.9817360e-01
   1.2900000e+03   9.9845220e-01
   1.2910000e+03   9.9873080e-01
   1.2920000e+03   9.9900940e-01
   1.2930000e+03   9.9928790e-01
   1.2940000e+03   9.9936400e-01
   1.2950000e+03   9.9914610e-01
   1.2960000e+03   9.9892830e-01
   1.2970000e+03   9.9871040e-01
   1.2980000e+03   9.9849250e-01
   1.2990000e+03   9.9827460e-01
   1.3000000e+03   9.9807780e-01
   1.3010000e+03   9.9800820e-01
   1.3020000e+03   9.9793860e-01
   1.3030000e+03   9.9786900e-01
   1.3040000e+03   9.9779940e-01
   1.3050000e+03   9.9772980e-01
   1.3060000e+03   9.9766010e-01
   1.3070000e+03   9.9756170e-01
   1.3080000e+03   9.9745930e-01
   1.3090000e+03   9.9735690e-01
   1.3100000e+03   9.9725450e-01
   1.3110000e+03   9.9715200e-01
   1.3120000e+03   9.9704960e-01
   1.3130000e+03   9.9717890e-01
   1.3140000e+03   9.9745320e-01
   1.3150000e+03   9.9772740e-01
   1.3160000e+03   9.9800170e-01
   1.3170000e+03   9.9827600e-01
   1.3180000e+03   9.9855030e-01
   1.3190000e+03   9.9862840e-01
   1.3200000e+03   9.9834720e-01
   1.3210000e+03   9.9806590e-01
   1.3220000e+03   9.9778460e-01
   1.3230000e+03   9.9750330e-01
   1.3240000e+03   9.9722200e-01
   1.3250000e+03   9.9698720e-01
   1.3260000e+03   9.9720560e-01
   1.3270000e+03   9.9742390e-01
   1.3280000e+03   9.9764240e-01
   1.3290000e+03   9.9786070e-01
   1.3300000e+03   9.9807910e-01
   1.3310000e+03   9.9829750e-01
   1.3320000e+03   9.9829770e-01
   1.3330000e+03   9.9825420e-01
   1.3340000e+03   9.9821060e-01
   1.3350000e+03   9.9816700e-01
   1.3360000e+03   9.9812350e-01
   1.3370000e+03   9.9808000e-01
   1.3380000e+03   9.9809640e-01
   1.3390000e+03   9.9815700e-01
   1.3400000e+03   9.9821780e-01
   1.3410000e+03   9.9827850e-01
   1.3420000e+03   9.9833920e-01
   1.3430000e+03   9.9839990e-01
   1.3440000e+03   9.9837360e-01
   1.3450000e+03   9.9816060e-01
   1.3460000e+03   9.9794760e-01
   1.3470000e+03   9.9773470e-01
   1.3480000e+03   9.9752170e-01
   1.3490000e+03   9.9730870e-01
   1.3500000e+03   9.9710940e-01
   1.3510000e+03   9.9711740e-01
   1.3520000e+03   9.9712540e-01
   1.3530000e+03   9.9713340e-01
   1.3540000e+03   9.9714130e-01
   1.3550000e+03   9.9714940e-01
   1.3560000e+03   9.9715740e-01
   1.3570000e+03   9.9725010e-01
   1.3580000e+03   9.9736320e-01
   1.3590000e+03   9.9747630e-01
   1.3600000e+03   9.9758930e-01
   1.3610000e+03   9.9770240e-01
   1.3620000e+03   9.9781550e-01
   1.3630000e+03   9.9800680e-01
   1.3640000e+03   9.9826130e-01
   1.3650000e+03   9.9851560e-01
   1.3660000e+03   9.9877000e-01
   1.3670000e+03   9.9902440e-01
   1.3680000e+03   9.9927880e-01
   1.3690000e+03   9.9946980e-01
   1.3700000e+03   9.9951360e-01
   1.3710000e+03   9.9955740e-01
   1.3720000e+03   9.9960120e-01
   1.3730000e+03   9.9964500e-01
   1.3740000e+03   9.9968890e-01
   1.3750000e+03   9.9972170e-01
   1.3760000e+03   9.9954700e-01
   1.3770000e+03   9.9937220e-01
   1.3780000e+03   9.9919750e-01
   1.3790000e+03   9.9902270e-01
   1.3800000e+03   9.9884800e-01
   1.3810000e+03   9.9867320e-01
   1.3820000e+03   9.9842900e-01
   1.3830000e+03   9.9816760e-01
   1.3840000e+03   9.9790610e-01
   1.3850000e+03   9.9764470e-01
   1.3860000e+03   9.9738320e-01
   1.3870000e+03   9.9712170e-01
   1.3880000e+03   9.9714330e-01
   1.3890000e+03   9.9739460e-01
   1.3900000e+03   9.9764600e-01
   1.3910000e+03   9.9789740e-01
   1.3920000e+03   9.9814870e-01
   1.3930000e+03   9.9840010e-01
   1.3940000e+03   9.9862350e-01
   1.3950000e+03   9.9878270e-01
   1.3960000e+03   9.9894200e-01
   1.3970000e+03   9.9910130e-01
   1.3980000e+03   9.9926060e-01
   1.3990000e+03   9.9941990e-01
   1.4000000e+03   9.9955820e-01
   1.4010000e+03   9.9935540e-01
   1.4020000e+03   9.9915260e-01
   1.4030000e+03   9.9894970e-01
   1.4040000e+03   9.9874690e-01
   1.4050000e+03   9.9854420e-01
   1.4060000e+03   9.9834140e-01
   1.4070000e+03   9.9836870e-01
   1.4080000e+03   9.9844890e-01
   1.4090000e+03   9.9852910e-01
   1.4100000e+03   9.9860920e-01
   1.4110000e+03   9.9868950e-01
   1.4120000e+03   9.9876970e-01
   1.4130000e+03   9.9881630e-01
   1.4140000e+03   9.9883740e-01
   1.4150000e+03   9.9885860e-01
   1.4160000e+03   9.9887970e-01
   1.4170000e+03   9.9890080e-01
   1.4180000e+03   9.9892200e-01
   1.4190000e+03   9.9889940e-01
   1.4200000e+03   9.9878630e-01
   1.4210000e+03   9.9867320e-01
   1.4220000e+03   9.9856020e-01
   1.4230000e+03   9.9844720e-01
   1.4240000e+03   9.9833410e-01
   1.4250000e+03   9.9823430e-01
   1.4260000e+03   9.9827750e-01
   1.4270000e+03   9.9832070e-01
   1.4280000e+03   9.9836390e-01
   1.4290000e+03   9.9840710e-01
   1.4300000e+03   9.9845020e-01
   1.4310000e+03   9.9849340e-01
   1.4320000e+03   9.9837750e-01
   1.4330000e+03   9.9823230e-01
   1.4340000e+03   9.9808720e-01
   1.4350000e+03   9.9794210e-01
   1.4360000e+03   9.9779700e-01
   1.4370000e+03   9.9765190e-01
   1.4380000e+03   9.9776250e-01
   1.4390000e+03   9.9803950e-01
   1.4400000e+03   9.9831640e-01
   1.4410000e+03   9.9859340e-01
   1.4420000e+03   9.9887040e-01
   1.4430000e+03   9.9914730e-01
   1.4440000e+03   9.9939740e-01
   1.4450000e+03   9.9960130e-01
   1.4460000e+03   9.9980510e-01
   1.4470000e+03   1.0000090e+00
   1.4480000e+03   1.0002130e+00
   1.4490000e+03   1.0004170e+00
   1.4500000e+03   1.0005340e+00
   1.4510000e+03   1.0000740e+00
   1.4520000e+03   9.9961360e-01
   1.4530000e+03   9.9915350e-01
   1.4540000e+03   9.9869340e-01
   1.4550000e+03   9.9823330e-01
   1.4560000e+03   9.9777330e-01
   1.4570000e+03   9.9798740e-01
   1.4580000e+03   9.9827990e-01
   1.4590000e+03   9.9857220e-01
   1.4600000e+03   9.9886470e-01
   1.4610000e+03   9.9915710e-01
   1.4620000e+03   9.9944950e-01
   1.4630000e+03   9.9958110e-01
   1.4640000e+03   9.9963070e-01
   1.4650000e+03   9.9968020e-01
   1.4660000e+03   9.9972970e-01
   1.4670000e+03   9.9977920e-01
   1.4680000e+03   9.9982870e-01
   1.4690000e+03   9.9971370e-01
   1.4700000e+03   9.9937940e-01
   1.4710000e+03   9.9904520e-01
   1.4720000e+03   9.9871090e-01
   1.4730000e+03   9.9837680e-01
   1.4740000e+03   9.9804250e-01
   1.4750000e+03   9.9780190e-01
   1.4760000e+03   9.9794270e-01
   1.4770000e+03   9.9808360e-01
   1.4780000e+03   9.9822450e-01
   1.4790000e+03   9.9836540e-01
   1.4800000e+03   9.9850630e-01
   1.4810000e+03   9.9864720e-01
   1.4820000e+03   9.9850520e-01
   1.4830000e+03   9.9835320e-01
   1.4840000e+03   9.9820120e-01
   1.4850000e+03   9.9804920e-01
   1.4860000e+03   9.9789730e-01
   1.4870000e+03   9.9774530e-01
   1.4880000e+03   9.9790770e-01
   1.4890000e+03   9.9818240e-01
   1.4900000e+03   9.9845700e-01
   1.4910000e+03   9.9873160e-01
   1.4920000e+03   9.9900630e-01
   1.4930000e+03   9.9928090e-01
   1.4940000e+03   9.9935050e-01
   1.4950000e+03   9.9922230e-01
   1.4960000e+03   9.9909420e-01
   1.4970000e+03   9.9896600e-01
   1.4980000e+03   9.9883780e-01
   1.4990000e+03   9.9870960e-01
   1.5000000e+03   9.9871090e-01
   1.5010000e+03   9.9904180e-01
   1.5020000e+03   9.9937270e-01
   1.5030000e+03   9.9970360e-01
   1.5040000e+03   1.0000340e+00
   1.5050000e+03   1.0003650e+00
   1.5060000e+03   1.0006620e+00
   1.5070000e+03   1.0003880e+00
   1.5080000e+03   1.0001140e+00
   1.5090000e+03   9.9983990e-01
   1.5100000e+03   9.9956580e-01
   1.5110000e+03   9.9929170e-01
   1.5120000e+03   9.9901760e-01
   1.5130000e+03   9.9910480e-01
   1.5140000e+03   9.9926510e-01
   1.5150000e+03   9.9942540e-01
   1.5160000e+03   9.9958570e-01
   1.5170000e+03   9.9974600e-01
   1.5180000e+03   9.9990640e-01
   1.5190000e+03   1.0000410e+00
   1.5200000e+03   1.0001580e+00
   1.5210000e+03   1.0002760e+00
   1.5220000e+03   1.0003930e+00
   1.5230000e+03   1.0005110e+00
   1.5240000e+03   1.0006280e+00
   1.5250000e+03   1.0005500e+00
   1.5260000e+03   1.0001620e+00
   1.5270000e+03   9.9977480e-01
   1.5280000e+03   9.9938710e-01
   1.5290000e+03   9.9899950e-01
   1.5300000e+03   9.9861180e-01
   1.5310000e+03   9.9828710e-01
   1.5320000e+03   9.9827890e-01
   1.5330000e+03   9.9827060e-01
   1.5340000e+03   9.9826240e-01
   1.5350000e+03   9.9825420e-01
   1.5360000e+03   9.9824600e-01
   1.5370000e+03   9.9823780e-01
   1.5380000e+03   9.9824980e-01
   1.5390000e+03   9.9826310e-01
   1.5400000e+03   9.9827640e-01
   1.5410000e+03   9.9828960e-01
   1.5420000e+03   9.9830280e-01
   1.5430000e+03   9.9831610e-01
   1.5440000e+03   9.9862360e-01
   1.5450000e+03   9.9904110e-01
   1.5460000e+03   9.9945850e-01
   1.5470000e+03   9.9987590e-01
   1.5480000e+03   1.0002930e+00
   1.5490000e+03   1.0007110e+00
   1.5500000e+03   1.0006080e+00
   1.5510000e+03   1.0000080e+00
   1.5520000e+03   9.9940840e-01
   1.5530000e+03   9.9880840e-01
   1.5540000e+03   9.9820840e-01
   1.5550000e+03   9.9760830e-01
   1.5560000e+03   9.9727330e-01
   1.5570000e+03   9.9756800e-01
   1.5580000e+03   9.9786280e-01
   1.5590000e+03   9.9815760e-01
   1.5600000e+03   9.9845240e-01
   1.5610000e+03   9.9874710e-01
   1.5620000e+03   9.9901860e-01
   1.5630000e+03   9.9902630e-01
   1.5640000e+03   9.9903400e-01
   1.5650000e+03   9.9904160e-01
   1.5660000e+03   9.9904930e-01
   1.5670000e+03   9.9905690e-01
   1.5680000e+03   9.9906460e-01
   1.5690000e+03   9.9886600e-01
   1.5700000e+03   9.9863600e-01
   1.5710000e+03   9.9840610e-01
   1.5720000e+03   9.9817610e-01
   1.5730000e+03   9.9794620e-01
   1.5740000e+03   9.9771620e-01
   1.5750000e+03   9.9758060e-01
   1.5760000e+03   9.9749470e-01
   1.5770000e+03   9.9740890e-01
   1.5780000e+03   9.9732310e-01
   1.5790000e+03   9.9723720e-01
   1.5800000e+03   9.9715130e-01
   1.5810000e+03   9.9720900e-01
   1.5820000e+03   9.9744580e-01
   1.5830000e+03   9.9768250e-01
   1.5840000e+03   9.9791920e-01
   1.5850000e+03   9.9815610e-01
   1.5860000e+03   9.9839280e-01
   1.5870000e+03   9.9862690e-01
   1.5880000e+03   9.9885210e-01
   1.5890000e+03   9.9907730e-01
   1.5900000e+03   9.9930250e-01
   1.5910000e+03   9.9952770e-01
   1.5920000e+03   9.9975300e-01
   1.5930000e+03   9.9997120e-01
   1.5940000e+03   9.9993300e-01
   1.5950000e+03   9.9989490e-01
   1.5960000e+03   9.9985670e-01
   1.5970000e+03   9.9981860e-01
   1.5980000e+03   9.9978040e-01
   1.5990000e+03   9.9974230e-01
   1.6000000e+03   9.9964940e-01
   1.6010000e+03   9.9954450e-01
   1.6020000e+03   9.9943960e-01
   1.6030000e+03   9.9933470e-01
   1.6040000e+03   9.9922980e-01
   1.6050000e+03   9.9912490e-01
   1.6060000e+03   9.9901320e-01
   1.6070000e+03   9.9889720e-01
   1.6080000e+03   9.9878140e-01
   1.6090000e+03   9.9866540e-01
   1.6100000e+03   9.9854940e-01
   1.6110000e+03   9.9843350e-01
   1.6120000e+03   9.9832010e-01
   1.6130000e+03   9.9821040e-01
   1.6140000e+03   9.9810070e-01
   1.6150000e+03   9.9799090e-01
   1.6160000e+03   9.9788120e-01
   1.6170000e+03   9.9777150e-01
   1.6180000e+03   9.9772090e-01
   1.6190000e+03   9.9789990e-01
   1.6200000e+03   9.9807880e-01
   1.6210000e+03   9.9825780e-01
   1.6220000e+03   9.9843680e-01
   1.6230000e+03   9.9861570e-01
   1.6240000e+03   9.9879530e-01
   1.6250000e+03   9.9916980e-01
   1.6260000e+03   9.9954440e-01
   1.6270000e+03   9.9991900e-01
   1.6280000e+03   1.0002940e+00
   1.6290000e+03   1.0006680e+00
   1.6300000e+03   1.0010430e+00
   1.6310000e+03   1.0010270e+00
   1.6320000e+03   1.0009150e+00
   1.6330000e+03   1.0008030e+00
   1.6340000e+03   1.0006900e+00
   1.6350000e+03   1.0005780e+00
   1.6360000e+03   1.0004660e+00
   1.6370000e+03   1.0001380e+00
   1.6380000e+03   9.9966710e-01
   1.6390000e+03   9.9919650e-01
   1.6400000e+03   9.9872590e-01
   1.6410000e+03   9.9825520e-01
   1.6420000e+03   9.9778470e-01
   1.6430000e+03   9.9754210e-01
   1.6440000e+03   9.9763590e-01
   1.6450000e+03   9.9772960e-01
   1.6460000e+03   9.9782340e-01
   1.6470000e+03   9.9791720e-01
   1.6480000e+03   9.9801090e-01
   1.6490000e+03   9.9808160e-01
   1.6500000e+03   9.9806340e-01
   1.6510000e+03   9.9804530e-01
   1.6520000e+03   9.9802720e-01
   1.6530000e+03   9.9800910e-01
   1.6540000e+03   9.9799100e-01
   1.6550000e+03   9.9797210e-01
   1.6560000e+03   9.9788860e-01
   1.6570000e+03   9.9780530e-01
   1.6580000e+03   9.9772180e-01
   1.6590000e+03   9.9763830e-01
   1.6600000e+03   9.9755490e-01
   1.6610000e+03   9.9747150e-01
   1.6620000e+03   9.9755010e-01
   1.6630000e+03   9.9766530e-01
   1.6640000e+03   9.9778050e-01
   1.6650000e+03   9.9789580e-01
   1.6660000e+03   9.9801100e-01
   1.6670000e+03   9.9812620e-01
   1.6680000e+03   9.9810260e-01
   1.6690000e+03   9.9799510e-01
   1.6700000e+03   9.9788760e-01
   1.6710000e+03   9.9778020e-01
   1.6720000e+03   9.9767270e-01
   1.6730000e+03   9.9756520e-01
   1.6740000e+03   9.9767280e-01
   1.6750000e+03   9.9806440e-01
   1.6760000e+03   9.9845600e-01
   1.6770000e+03   9.9884770e-01
   1.6780000e+03   9.9923930e-01
   1.6790000e+03   9.9963100e-01
   1.6800000e+03   9.9983980e-01
   1.6810000e+03   9.9946950e-01
   1.6820000e+03   9.9909920e-01
   1.6830000e+03   9.9872890e-01
   1.6840000e+03   9.9835850e-01
   1.6850000e+03   9.9798830e-01
   1.6860000e+03   9.9766830e-01
   1.6870000e+03   9.9830470e-01
   1.6880000e+03   9.9894110e-01
   1.6890000e+03   9.9957750e-01
   1.6900000e+03   1.0002140e+00
   1.6910000e+03   1.0008500e+00
   1.6920000e+03   1.0014870e+00
   1.6930000e+03   1.0010070e+00
   1.6940000e+03   1.0003480e+00
   1.6950000e+03   9.9969000e-01
   1.6960000e+03   9.9903160e-01
   1.6970000e+03   9.9837320e-01
   1.6980000e+03   9.9771480e-01
   1.6990000e+03   9.9777360e-01
   1.7000000e+03   9.9817760e-01
   1.7010000e+03   9.9858150e-01
   1.7020000e+03   9.9898560e-01
   1.7030000e+03   9.9938960e-01
   1.7040000e+03   9.9979350e-01


==> Data/Lorentzians/D4_11C.dat <==
   1.0750500e+03   9.3301651e+01
   1.0751000e+03   9.3057018e+01
   1.0751500e+03   9.1016597e+01
   1.0752000e+03   8.9979441e+01
   1.0752500e+03   8.9197977e+01
   1.0753000e+03   8.8682855e+01
   1.0753500e+03   8.9288416e+01
   1.0754000e+03   9.0427730e+01
   1.0754500e+03   9.1203365e+01
   1.0755000e+03   9.1296552e+01
   1.0755500e+03   9.1235411e+01
   1.0756000e+03   9.0886850e+01
   1.0756500e+03   9.0575446e+01
   1.0757000e+03   9.0829724e+01
   1.0757500e+03   9.1945006e+01
   1.0758000e+03   9.2872170e+01
   1.0758500e+03   9.3029877e+01
   1.0759000e+03   9.2519615e+01
   1.0759500e+03   9.1777189e+01
   1.0760000e+03   9.0986566e+01
   1.0760500e+03   9.0790781e+01
   1.0761000e+03   9.1414948e+01
   1.0761500e+03   9.2529096e+01
   1.0762000e+03   9.3506904e+01
   1.0762500e+03   9.3529492e+01
   1.0763000e+03   9.2934491e+01
   1.0763500e+03   9.2453314e+01
   1.0764000e+03   9.2914470e+01
   1.0764500e+03   9.3411445e+01
   1.0765000e+03   9.4147435e+01
   1.0765500e+03   9.5418837e+01
   1.0766000e+03   9.7075750e+01
   1.0766500e+03   9.7241804e+01
   1.0767000e+03   9.6782571e+01
   1.0767500e+03   9.6566499e+01
   1.0768000e+03   9.6922742e+01
   1.0768500e+03   9.6707339e+01
   1.0769000e+03   9.6424447e+01
   1.0769500e+03   9.7012600e+01
   1.0770000e+03   9.8238111e+01
   1.0770500e+03   9.8243974e+01
   1.0771000e+03   9.7664040e+01
   1.0771500e+03   9.8112749e+01
   1.0772000e+03   9.8777710e+01
   1.0772500e+03   9.9011108e+01
   1.0773000e+03   9.9099495e+01
   1.0773500e+03   9.9619448e+01
   1.0774000e+03   9.9433561e+01
   1.0774500e+03   9.7994565e+01
   1.0775000e+03   9.5892254e+01
   1.0775500e+03   9.5173503e+01
   1.0776000e+03   9.5209052e+01
   1.0776500e+03   9.5473189e+01
   1.0777000e+03   9.5896087e+01
   1.0777500e+03   9.6829153e+01
   1.0778000e+03   9.7333929e+01
   1.0778500e+03   9.6472694e+01
   1.0779000e+03   9.5269676e+01
   1.0779500e+03   9.4886083e+01
   1.0780000e+03   9.5240530e+01
   1.0780500e+03   9.4988390e+01
   1.0781000e+03   9.4846031e+01
   1.0781500e+03   9.5150728e+01
   1.0782000e+03   9.5443155e+01
   1.0782500e+03   9.4597324e+01
   1.0783000e+03   9.3694920e+01
   1.0783500e+03   9.3844293e+01
   1.0784000e+03   9.4157943e+01
   1.0784500e+03   9.4217705e+01
   1.0785000e+03   9.4116806e+01
   1.0785500e+03   9.4265582e+01
   1.0786000e+03   9.4295545e+01
   1.0786500e+03   9.3976104e+01
   1.0787000e+03   9.3610057e+01
   1.0787500e+03   9.4049790e+01
   1.0788000e+03   9.5009495e+01
   1.0788500e+03   9.5723059e+01
   1.0789000e+03   9.6098132e+01
   1.0789500e+03   9.6680077e+01
   1.0790000e+03   9.7538969e+01
   1.0790500e+03   9.8049604e+01
   1.0791000e+03   9.8085335e+01
   1.0791500e+03   9.8504142e+01
   1.0792000e+03   9.9751828e+01
   1.0792500e+03   1.0049625e+02
   1.0793000e+03   1.0004594e+02
   1.0793500e+03   9.9707690e+01
   1.0794000e+03   9.9597564e+01
   1.0794500e+03   9.8676170e+01
   1.0795000e+03   9.7198248e+01
   1.0795500e+03   9.7106544e+01
   1.0796000e+03   9.7608890e+01
   1.0796500e+03   9.7834717e+01
   1.0797000e+03   9.7179038e+01
   1.0797500e+03   9.7296872e+01
   1.0798000e+03   9.7718550e+01
   1.0798500e+03   9.8070862e+01
   1.0799000e+03   9.7957430e+01
   1.0799500e+03   9.8948218e+01
   1.0800000e+03   9.9909228e+01
   1.0800500e+03   1.0003066e+02
   1.0801000e+03   9.9034250e+01
   1.0801500e+03   9.8563650e+01
   1.0802000e+03   9.8478887e+01
   1.0802500e+03   9.8653079e+01
   1.0803000e+03   9.8456074e+01
   1.0803500e+03   9.9114933e+01
   1.0804000e+03   1.0036579e+02
   1.0804500e+03   1.0053809e+02
   1.0805000e+03   9.9516845e+01
   1.0805500e+03   9.8963867e+01
   1.0806000e+03   9.8552279e+01
   1.0806500e+03   9.7772886e+01
   1.0807000e+03   9.6810737e+01
   1.0807500e+03   9.6574184e+01
   1.0808000e+03   9.6976739e+01
   1.0808500e+03   9.7206273e+01
   1.0809000e+03   9.6511333e+01
   1.0809500e+03   9.6222290e+01
   1.0810000e+03   9.6593025e+01
   1.0810500e+03   9.6892731e+01
   1.0811000e+03   9.7198498e+01
   1.0811500e+03   9.7767922e+01
   1.0812000e+03   9.8730605e+01
   1.0812500e+03   9.9010387e+01
   1.0813000e+03   9.8015178e+01
   1.0813500e+03   9.7170791e+01
   1.0814000e+03   9.7396638e+01
   1.0814500e+03   9.7776846e+01
   1.0815000e+03   9.7607377e+01
   1.0815500e+03   9.7422821e+01
   1.0816000e+03   9.7319735e+01
   1.0816500e+03   9.6549733e+01
   1.0817000e+03   9.4877441e+01
   1.0817500e+03   9.3787842e+01
   1.0818000e+03   9.4266941e+01
   1.0818500e+03   9.4865818e+01
   1.0819000e+03   9.4752253e+01
   1.0819500e+03   9.4505671e+01
   1.0820000e+03   9.4606066e+01
   1.0820500e+03   9.4402359e+01
   1.0821000e+03   9.3536160e+01
   1.0821500e+03   9.3586580e+01
   1.0822000e+03   9.4738732e+01
   1.0822500e+03   9.6081578e+01
   1.0823000e+03   9.6630281e+01
   1.0823500e+03   9.6794930e+01
   1.0824000e+03   9.7104782e+01
   1.0824500e+03   9.7281843e+01
   1.0825000e+03   9.6762974e+01
   1.0825500e+03   9.6534230e+01
   1.0826000e+03   9.7406672e+01
   1.0826500e+03   9.8930543e+01
   1.0827000e+03   9.9635568e+01
   1.0827500e+03   9.9685738e+01
   1.0828000e+03   1.0000151e+02
   1.0828500e+03   1.0007649e+02
   1.0829000e+03   9.8981782e+01
   1.0829500e+03   9.7996293e+01
   1.0830000e+03   9.8119367e+01
   1.0830500e+03   9.8523076e+01
   1.0831000e+03   9.8297792e+01
   1.0831500e+03   9.7397931e+01
   1.0832000e+03   9.6911960e+01
   1.0832500e+03   9.6720310e+01
   1.0833000e+03   9.6204628e+01
   1.0833500e+03   9.5476530e+01
   1.0834000e+03   9.6084717e+01
   1.0834500e+03   9.7207861e+01
   1.0835000e+03   9.7274502e+01
   1.0835500e+03   9.6458495e+01
   1.0836000e+03   9.6774519e+01
   1.0836500e+03   9.7866602e+01
   1.0837000e+03   9.9145979e+01
   1.0837500e+03   1.0003388e+02
   1.0838000e+03   1.0162498e+02
   1.0838500e+03   1.0292875e+02
   1.0839000e+03   1.0271782e+02
   1.0839500e+03   1.0075051e+02
   1.0840000e+03   9.9650869e+01
   1.0840500e+03   9.9417128e+01
   1.0841000e+03   9.9468699e+01
   1.0841500e+03   9.9174564e+01
   1.0842000e+03   9.9472815e+01
   1.0842500e+03   9.9933676e+01
   1.0843000e+03   9.9268934e+01
   1.0843500e+03   9.7382011e+01
   1.0844000e+03   9.5896385e+01
   1.0844500e+03   9.5207734e+01
   1.0845000e+03   9.4907924e+01
   1.0845500e+03   9.4358086e+01
   1.0846000e+03   9.4446533e+01
   1.0846500e+03   9.5127390e+01
   1.0847000e+03   9.5633475e+01
   1.0847500e+03   9.4976364e+01
   1.0848000e+03   9.4716448e+01
   1.0848500e+03   9.5502492e+01
   1.0849000e+03   9.6435327e+01
   1.0849500e+03   9.6657669e+01
   1.0850000e+03   9.7408226e+01
   1.0850500e+03   9.8277432e+01
   1.0851000e+03   9.7863973e+01
   1.0851500e+03   9.6051698e+01
   1.0852000e+03   9.4640411e+01
   1.0852500e+03   9.3854085e+01
   1.0853000e+03   9.3369323e+01
   1.0853500e+03   9.3403113e+01
   1.0854000e+03   9.3708713e+01
   1.0854500e+03   9.3892508e+01
   1.0855000e+03   9.3875288e+01
   1.0855500e+03   9.3464561e+01
   1.0856000e+03   9.2849422e+01
   1.0856500e+03   9.3245167e+01
   1.0857000e+03   9.4313269e+01
   1.0857500e+03   9.5254444e+01
   1.0858000e+03   9.5612963e+01
   1.0858500e+03   9.5757396e+01
   1.0859000e+03   9.5647536e+01
   1.0859500e+03   9.4942456e+01
   1.0860000e+03   9.4042376e+01
   1.0860500e+03   9.4055009e+01
   1.0861000e+03   9.4827228e+01
   1.0861500e+03   9.5354866e+01
   1.0862000e+03   9.5204627e+01
   1.0862500e+03   9.4820808e+01
   1.0863000e+03   9.4301619e+01
   1.0863500e+03   9.3164836e+01
   1.0864000e+03   9.1811222e+01
   1.0864500e+03   9.1709347e+01
   1.0865000e+03   9.2294843e+01
   1.0865500e+03   9.3066252e+01
   1.0866000e+03   9.3511886e+01
   1.0866500e+03   9.4009000e+01
   1.0867000e+03   9.4269109e+01
   1.0867500e+03   9.4217134e+01
   1.0868000e+03   9.3759010e+01
   1.0868500e+03   9.4055837e+01
   1.0869000e+03   9.5070280e+01
   1.0869500e+03   9.5880447e+01
   1.0870000e+03   9.5873621e+01
   1.0870500e+03   9.5736160e+01
   1.0871000e+03   9.5710248e+01
   1.0871500e+03   9.5794968e+01
   1.0872000e+03   9.6058259e+01
   1.0872500e+03   9.6833825e+01
   1.0873000e+03   9.8093162e+01
   1.0873500e+03   9.9150637e+01
   1.0874000e+03   9.8849043e+01
   1.0874500e+03   9.7827762e+01
   1.0875000e+03   9.6940557e+01
   1.0875500e+03   9.6767056e+01
   1.0876000e+03   9.6562187e+01
   1.0876500e+03   9.6538895e+01
   1.0877000e+03   9.7196955e+01
   1.0877500e+03   9.8430926e+01
   1.0878000e+03   9.8220899e+01
   1.0878500e+03   9.7467913e+01
   1.0879000e+03   9.7673991e+01
   1.0879500e+03   9.8158529e+01
   1.0880000e+03   9.8143370e+01
   1.0880500e+03   9.8411308e+01
   1.0881000e+03   9.9101823e+01
   1.0881500e+03   9.9603227e+01
   1.0882000e+03   9.9279754e+01
   1.0882500e+03   9.8612672e+01
   1.0883000e+03   9.7893346e+01
   1.0883500e+03   9.7967897e+01
   1.0884000e+03   9.7798845e+01
   1.0884500e+03   9.7469563e+01
   1.0885000e+03   9.7482711e+01
   1.0885500e+03   9.8035459e+01
   1.0886000e+03   9.7584069e+01
   1.0886500e+03   9.6770205e+01
   1.0887000e+03   9.6485844e+01
   1.0887500e+03   9.6672798e+01
   1.0888000e+03   9.6789451e+01
   1.0888500e+03   9.6675545e+01
   1.0889000e+03   9.6652296e+01
   1.0889500e+03   9.7041537e+01
   1.0890000e+03   9.6748160e+01
   1.0890500e+03   9.5547929e+01
   1.0891000e+03   9.5046318e+01
   1.0891500e+03   9.5441968e+01
   1.0892000e+03   9.5962389e+01
   1.0892500e+03   9.6234633e+01
   1.0893000e+03   9.6237831e+01
   1.0893500e+03   9.5843656e+01
   1.0894000e+03   9.4679652e+01
   1.0894500e+03   9.2651805e+01
   1.0895000e+03   9.1266438e+01
   1.0895500e+03   9.1616745e+01
   1.0896000e+03   9.2755883e+01
   1.0896500e+03   9.3996732e+01
   1.0897000e+03   9.5457983e+01
   1.0897500e+03   9.6897615e+01
   1.0898000e+03   9.8023272e+01
   1.0898500e+03   9.8094412e+01
   1.0899000e+03   9.7850725e+01
   1.0899500e+03   9.8274563e+01
   1.0900000e+03   9.8407948e+01
   1.0900500e+03   9.7891000e+01
   1.0901000e+03   9.7395055e+01
   1.0901500e+03   9.7573641e+01
   1.0902000e+03   9.7372907e+01
   1.0902500e+03   9.7424269e+01
   1.0903000e+03   9.7470746e+01
   1.0903500e+03   9.8057033e+01
   1.0904000e+03   9.8660479e+01
   1.0904500e+03   9.9025727e+01
   1.0905000e+03   9.8468929e+01
   1.0905500e+03   9.8107966e+01
   1.0906000e+03   9.8234260e+01
   1.0906500e+03   9.7890171e+01
   1.0907000e+03   9.7279402e+01
   1.0907500e+03   9.7612943e+01
   1.0908000e+03   9.8696713e+01
   1.0908500e+03   9.9389005e+01
   1.0909000e+03   9.9561947e+01
   1.0909500e+03   9.9688581e+01
   1.0910000e+03   9.9780157e+01
   1.0910500e+03   9.9549407e+01
   1.0911000e+03   9.8649114e+01
   1.0911500e+03   9.8381764e+01
   1.0912000e+03   9.8938459e+01
   1.0912500e+03   9.9700968e+01
   1.0913000e+03   9.8792087e+01
   1.0913500e+03   9.7766841e+01
   1.0914000e+03   9.7612970e+01
   1.0914500e+03   9.7422382e+01
   1.0915000e+03   9.6077901e+01
   1.0915500e+03   9.5431538e+01
   1.0916000e+03   9.5627837e+01
   1.0916500e+03   9.5317017e+01
   1.0917000e+03   9.5014563e+01
   1.0917500e+03   9.5203643e+01
   1.0918000e+03   9.6377416e+01
   1.0918500e+03   9.7422874e+01
   1.0919000e+03   9.8481880e+01
   1.0919500e+03   9.8079612e+01
   1.0920000e+03   9.7873320e+01
   1.0920500e+03   9.7516804e+01
   1.0921000e+03   9.6315447e+01
   1.0921500e+03   9.4388208e+01
   1.0922000e+03   9.3391792e+01
   1.0922500e+03   9.3390276e+01
   1.0923000e+03   9.3254720e+01
   1.0923500e+03   9.3329328e+01
   1.0924000e+03   9.3349437e+01
   1.0924500e+03   9.3512265e+01
   1.0925000e+03   9.2897633e+01
   1.0925500e+03   9.2334609e+01
   1.0926000e+03   9.2056035e+01
   1.0926500e+03   9.2726005e+01
   1.0927000e+03   9.4117649e+01
   1.0927500e+03   9.5043881e+01
   1.0928000e+03   9.5506931e+01
   1.0928500e+03   9.6388410e+01
   1.0929000e+03   9.6950090e+01
   1.0929500e+03   9.6450994e+01
   1.0930000e+03   9.5925784e+01
   1.0930500e+03   9.6191471e+01
   1.0931000e+03   9.6835704e+01
   1.0931500e+03   9.6784319e+01
   1.0932000e+03   9.6036625e+01
   1.0932500e+03   9.5727602e+01
   1.0933000e+03   9.5625905e+01
   1.0933500e+03   9.4298882e+01
   1.0934000e+03   9.3502013e+01
   1.0934500e+03   9.4189666e+01
   1.0935000e+03   9.5498533e+01
   1.0935500e+03   9.6010630e+01
   1.0936000e+03   9.6422303e+01
   1.0936500e+03   9.6772873e+01
   1.0937000e+03   9.7258688e+01
   1.0937500e+03   9.7134467e+01
   1.0938000e+03   9.6933680e+01
   1.0938500e+03   9.7324341e+01
   1.0939000e+03   9.8384564e+01
   1.0939500e+03   9.8442926e+01
   1.0940000e+03   9.7246043e+01
   1.0940500e+03   9.6077835e+01
   1.0941000e+03   9.5065024e+01
   1.0941500e+03   9.3377208e+01
   1.0942000e+03   9.1938584e+01
   1.0942500e+03   9.1755057e+01
   1.0943000e+03   9.1993154e+01
   1.0943500e+03   9.2685819e+01
   1.0944000e+03   9.2734766e+01
   1.0944500e+03   9.2653319e+01
   1.0945000e+03   9.3072174e+01
   1.0945500e+03   9.3478303e+01
   1.0946000e+03   9.3076610e+01
   1.0946500e+03   9.3188706e+01
   1.0947000e+03   9.4234150e+01
   1.0947500e+03   9.4968130e+01
   1.0948000e+03   9.4724122e+01
   1.0948500e+03   9.4373855e+01
   1.0949000e+03   9.4197956e+01
   1.0949500e+03   9.3684798e+01
   1.0950000e+03   9.3239702e+01
   1.0950500e+03   9.3444938e+01
   1.0951000e+03   9.4373107e+01
   1.0951500e+03   9.5420542e+01
   1.0952000e+03   9.5806821e+01
   1.0952500e+03   9.5163410e+01
   1.0953000e+03   9.4319278e+01
   1.0953500e+03   9.3717205e+01
   1.0954000e+03   9.2781426e+01
   1.0954500e+03   9.1863654e+01
   1.0955000e+03   9.1811998e+01
   1.0955500e+03   9.2371753e+01
   1.0956000e+03   9.2392853e+01
   1.0956500e+03   9.1740653e+01
   1.0957000e+03   9.1365159e+01
   1.0957500e+03   9.1356156e+01
   1.0958000e+03   9.1475474e+01
   1.0958500e+03   9.1234261e+01
   1.0959000e+03   9.1239775e+01
   1.0959500e+03   9.1888524e+01
   1.0960000e+03   9.2752247e+01
   1.0960500e+03   9.2901383e+01
   1.0961000e+03   9.2497490e+01
   1.0961500e+03   9.2578355e+01
   1.0962000e+03   9.2595654e+01
   1.0962500e+03   9.1663718e+01
   1.0963000e+03   9.0687002e+01
   1.0963500e+03   9.0446590e+01
   1.0964000e+03   9.0882803e+01
   1.0964500e+03   9.0498253e+01
   1.0965000e+03   8.9702947e+01
   1.0965500e+03   8.9444344e+01
   1.0966000e+03   9.0134210e+01
   1.0966500e+03   9.0988514e+01
   1.0967000e+03   9.1848553e+01
   1.0967500e+03   9.3440706e+01
   1.0968000e+03   9.4635600e+01
   1.0968500e+03   9.4816472e+01
   1.0969000e+03   9.4054874e+01
   1.0969500e+03   9.3516624e+01
   1.0970000e+03   9.3585323e+01
   1.0970500e+03   9.4218335e+01
   1.0971000e+03   9.4772627e+01
   1.0971500e+03   9.5310365e+01
   1.0972000e+03   9.6145139e+01
   1.0972500e+03   9.6771695e+01
   1.0973000e+03   9.6397048e+01
   1.0973500e+03   9.6111727e+01
   1.0974000e+03   9.6902422e+01
   1.0974500e+03   9.6984888e+01
   1.0975000e+03   9.6318814e+01
   1.0975500e+03   9.5438717e+01
   1.0976000e+03   9.4812001e+01
   1.0976500e+03   9.3692685e+01
   1.0977000e+03   9.3092283e+01
   1.0977500e+03   9.2030953e+01
   1.0978000e+03   9.1955488e+01
   1.0978500e+03   9.2552953e+01
   1.0979000e+03   9.2908693e+01
   1.0979500e+03   9.2788268e+01
   1.0980000e+03   9.2488154e+01
   1.0980500e+03   9.1917216e+01
   1.0981000e+03   9.0858867e+01
   1.0981500e+03   8.9363242e+01
   1.0982000e+03   8.7982705e+01
   1.0982500e+03   8.7518483e+01
   1.0983000e+03   8.7739237e+01
   1.0983500e+03   8.7414501e+01
   1.0984000e+03   8.7300827e+01
   1.0984500e+03   8.6684134e+01
   1.0985000e+03   8.6043926e+01
   1.0985500e+03   8.4412061e+01
   1.0986000e+03   8.2992489e+01
   1.0986500e+03   8.2034175e+01
   1.0987000e+03   8.2177650e+01
   1.0987500e+03   8.2594362e+01
   1.0988000e+03   8.2801455e+01
   1.0988500e+03   8.2636790e+01
   1.0989000e+03   8.2461485e+01
   1.0989500e+03   8.1787101e+01
   1.0990000e+03   8.0296311e+01
   1.0990500e+03   8.0046756e+01
   1.0991000e+03   8.0446092e+01
   1.0991500e+03   8.0236084e+01
   1.0992000e+03   7.9334480e+01
   1.0992500e+03   7.8035010e+01
   1.0993000e+03   7.6038932e+01
   1.0993500e+03   7.3739306e+01
   1.0994000e+03   7.2134126e+01
   1.0994500e+03   7.2139998e+01
   1.0995000e+03   7.2989610e+01
   1.0995500e+03   7.2828565e+01
   1.0996000e+03   7.1344582e+01
   1.0996500e+03   6.8886584e+01
   1.0997000e+03   6.6226472e+01
   1.0997500e+03   6.4599332e+01
   1.0998000e+03   6.4325173e+01
   1.0998500e+03   6.5509341e+01
   1.0999000e+03   6.7019077e+01
   1.0999500e+03   6.7564947e+01
   1.1000000e+03   6.6245674e+01
   1.1000500e+03   6.3958730e+01
   1.1001000e+03   6.2083025e+01
   1.1001500e+03   6.1732249e+01
   1.1002000e+03   6.2702060e+01
   1.1002500e+03   6.4693184e+01
   1.1003000e+03   6.7287438e+01
   1.1003500e+03   6.9244455e+01
   1.1004000e+03   6.9421600e+01
   1.1004500e+03   6.8722469e+01
   1.1005000e+03   6.8932071e+01
   1.1005500e+03   7.0756386e+01
   1.1006000e+03   7.3988015e+01
   1.1006500e+03   7.7658782e+01
   1.1007000e+03   8.0306972e+01
   1.1007500e+03   8.1635539e+01
   1.1008000e+03   8.1418973e+01
   1.1008500e+03   8.0116803e+01
   1.1009000e+03   7.9815233e+01
   1.1009500e+03   8.1522797e+01
   1.1010000e+03   8.4489755e+01
   1.1010500e+03   8.7083912e+01
   1.1011000e+03   8.8561626e+01
   1.1011500e+03   8.8598917e+01
   1.1012000e+03   8.7681747e+01
   1.1012500e+03   8.6238890e+01
   1.1013000e+03   8.5990599e+01
   1.1013500e+03   8.7683843e+01
   1.1014000e+03   9.0463263e+01
   1.1014500e+03   9.3059761e+01
   1.1015000e+03   9.4146715e+01
   1.1015500e+03   9.3654115e+01
   1.1016000e+03   9.2489355e+01
   1.1016500e+03   9.1258591e+01
   1.1017000e+03   9.1290983e+01
   1.1017500e+03   9.2578728e+01
   1.1018000e+03   9.4558661e+01
   1.1018500e+03   9.6101350e+01
   1.1019000e+03   9.6486033e+01
   1.1019500e+03   9.5396070e+01
   1.1020000e+03   9.4203557e+01
   1.1020500e+03   9.3632175e+01
   1.1021000e+03   9.3935603e+01
   1.1021500e+03   9.5071303e+01
   1.1022000e+03   9.6637182e+01
   1.1022500e+03   9.7855198e+01
   1.1023000e+03   9.7672366e+01
   1.1023500e+03   9.5984034e+01
   1.1024000e+03   9.4289142e+01
   1.1024500e+03   9.2883210e+01
   1.1025000e+03   9.2581429e+01
   1.1025500e+03   9.3572373e+01
   1.1026000e+03   9.5242226e+01
   1.1026500e+03   9.6671467e+01
   1.1027000e+03   9.7362991e+01
   1.1027500e+03   9.6095348e+01
   1.1028000e+03   9.4661281e+01
   1.1028500e+03   9.3339447e+01
   1.1029000e+03   9.3115918e+01
   1.1029500e+03   9.3472951e+01
   1.1030000e+03   9.4179854e+01
   1.1030500e+03   9.4721841e+01
   1.1031000e+03   9.5157327e+01
   1.1031500e+03   9.4501582e+01
   1.1032000e+03   9.3600692e+01
   1.1032500e+03   9.3640534e+01
   1.1033000e+03   9.4171883e+01
   1.1033500e+03   9.5425323e+01
   1.1034000e+03   9.6246942e+01
   1.1034500e+03   9.6663831e+01
   1.1035000e+03   9.6683523e+01
   1.1035500e+03   9.6140670e+01
   1.1036000e+03   9.4450459e+01
   1.1036500e+03   9.3641281e+01
   1.1037000e+03   9.4156256e+01
   1.1037500e+03   9.5450099e+01
   1.1038000e+03   9.6247842e+01
   1.1038500e+03   9.7087270e+01
   1.1039000e+03   9.7201322e+01
   1.1039500e+03   9.6555484e+01
   1.1040000e+03   9.5036824e+01
   1.1040500e+03   9.4258378e+01
   1.1041000e+03   9.4506498e+01
   1.1041500e+03   9.5916283e+01
   1.1042000e+03   9.7470924e+01
   1.1042500e+03   9.8174539e+01
   1.1043000e+03   9.8088651e+01
   1.1043500e+03   9.7467005e+01
   1.1044000e+03   9.6037360e+01
   1.1044500e+03   9.4426621e+01
   1.1045000e+03   9.4025511e+01
   1.1045500e+03   9.4912903e+01
   1.1046000e+03   9.6336299e+01
   1.1046500e+03   9.7260444e+01
   1.1047000e+03   9.7000886e+01
   1.1047500e+03   9.6783665e+01
   1.1048000e+03   9.6205654e+01
   1.1048500e+03   9.5333008e+01
   1.1049000e+03   9.5377431e+01
   1.1049500e+03   9.6826566e+01
   1.1050000e+03   9.8481044e+01
   1.1050500e+03   9.9718784e+01
   1.1051000e+03   9.9054305e+01
   1.1051500e+03   9.7744020e+01
   1.1052000e+03   9.6522486e+01
   1.1052500e+03   9.5156941e+01
   1.1053000e+03   9.3714444e+01
   1.1053500e+03   9.3911992e+01
   1.1054000e+03   9.4527097e+01
   1.1054500e+03   9.4831502e+01
   1.1055000e+03   9.4602935e+01
   1.1055500e+03   9.3956399e+01
   1.1056000e+03   9.3537105e+01
   1.1056500e+03   9.3738285e+01
   1.1057000e+03   9.4141938e+01
   1.1057500e+03   9.5263196e+01
   1.1058000e+03   9.6960737e+01
   1.1058500e+03   9.8483260e+01
   1.1059000e+03   9.8912594e+01
   1.1059500e+03   9.8143824e+01
   1.1060000e+03   9.6854111e+01
   1.1060500e+03   9.6277212e+01
   1.1061000e+03   9.5876047e+01
   1.1061500e+03   9.5439110e+01
   1.1062000e+03   9.5836201e+01
   1.1062500e+03   9.6464606e+01
   1.1063000e+03   9.6341133e+01
   1.1063500e+03   9.4758305e+01
   1.1064000e+03   9.3926154e+01
   1.1064500e+03   9.3681508e+01
   1.1065000e+03   9.3078240e+01
   1.1065500e+03   9.2221066e+01
   1.1066000e+03   9.3399265e+01
   1.1066500e+03   9.4445938e+01
   1.1067000e+03   9.4651886e+01
   1.1067500e+03   9.4820580e+01
   1.1068000e+03   9.5403650e+01
   1.1068500e+03   9.6417393e+01
   1.1069000e+03   9.7917280e+01
   1.1069500e+03   9.8881461e+01
   1.1070000e+03   9.9280982e+01
   1.1070500e+03   9.8891402e+01
   1.1071000e+03   9.7221721e+01
   1.1071500e+03   9.4669518e+01
   1.1072000e+03   9.2631288e+01
   1.1072500e+03   9.1853800e+01
   1.1073000e+03   9.2306193e+01
   1.1073500e+03   9.3329595e+01
   1.1074000e+03   9.4026668e+01
   1.1074500e+03   9.5040210e+01
   1.1075000e+03   9.5510103e+01
   1.1075500e+03   9.5057532e+01
   1.1076000e+03   9.3552425e+01
   1.1076500e+03   9.2460712e+01
   1.1077000e+03   9.1741452e+01
   1.1077500e+03   9.1916832e+01
   1.1078000e+03   9.2556173e+01
   1.1078500e+03   9.3219544e+01
   1.1079000e+03   9.3902675e+01
   1.1079500e+03   9.4207294e+01
   1.1080000e+03   9.4209322e+01
   1.1080500e+03   9.3992276e+01
   1.1081000e+03   9.4364137e+01
   1.1081500e+03   9.5051121e+01
   1.1082000e+03   9.6245020e+01
   1.1082500e+03   9.6288243e+01
   1.1083000e+03   9.5721130e+01
   1.1083500e+03   9.5045527e+01
   1.1084000e+03   9.4469845e+01
   1.1084500e+03   9.3767445e+01
   1.1085000e+03   9.3624757e+01
   1.1085500e+03   9.4988930e+01
   1.1086000e+03   9.6849268e+01
   1.1086500e+03   9.7580892e+01
   1.1087000e+03   9.7191528e+01
   1.1087500e+03   9.6656536e+01
   1.1088000e+03   9.5629750e+01
   1.1088500e+03   9.4922030e+01
   1.1089000e+03   9.4555207e+01
   1.1089500e+03   9.4772150e+01
   1.1090000e+03   9.5555779e+01
   1.1090500e+03   9.6415906e+01
   1.1091000e+03   9.5752080e+01
   1.1091500e+03   9.4571611e+01
   1.1092000e+03   9.3973502e+01
   1.1092500e+03   9.3253057e+01
   1.1093000e+03   9.2762548e+01
   1.1093500e+03   9.2884278e+01
   1.1094000e+03   9.3922684e+01
   1.1094500e+03   9.5133623e+01
   1.1095000e+03   9.5661323e+01
   1.1095500e+03   9.5116940e+01
   1.1096000e+03   9.4513164e+01
   1.1096500e+03   9.4286003e+01
   1.1097000e+03   9.3905686e+01
   1.1097500e+03   9.4504622e+01
   1.1098000e+03   9.6059759e+01
   1.1098500e+03   9.7553206e+01
   1.1099000e+03   9.8725199e+01
   1.1099500e+03   9.9268428e+01
   1.1100000e+03   9.8186592e+01
   1.1100500e+03   9.6947219e+01
   1.1101000e+03   9.6687999e+01
   1.1101500e+03   9.5988749e+01
   1.1102000e+03   9.5205666e+01
   1.1102500e+03   9.5588647e+01
   1.1103000e+03   9.5389698e+01
   1.1103500e+03   9.4377260e+01
   1.1104000e+03   9.3546264e+01
   1.1104500e+03   9.3118667e+01
   1.1105000e+03   9.3603530e+01
   1.1105500e+03   9.4370974e+01
   1.1106000e+03   9.4700058e+01
   1.1106500e+03   9.4719912e+01
   1.1107000e+03   9.5173792e+01
   1.1107500e+03   9.5118082e+01
   1.1108000e+03   9.4876509e+01
   1.1108500e+03   9.4226433e+01
   1.1109000e+03   9.4521918e+01
   1.1109500e+03   9.4875193e+01
   1.1110000e+03   9.4146563e+01
   1.1110500e+03   9.2707611e+01
   1.1111000e+03   9.2683690e+01
   1.1111500e+03   9.2678102e+01
   1.1112000e+03   9.2541426e+01
   1.1112500e+03   9.2066330e+01
   1.1113000e+03   9.3258523e+01
   1.1113500e+03   9.4828543e+01
   1.1114000e+03   9.5786555e+01
   1.1114500e+03   9.5708162e+01
   1.1115000e+03   9.6363080e+01
   1.1115500e+03   9.6233031e+01
   1.1116000e+03   9.5485222e+01
   1.1116500e+03   9.4804855e+01
   1.1117000e+03   9.4836579e+01
   1.1117500e+03   9.5444027e+01
   1.1118000e+03   9.6543846e+01
   1.1118500e+03   9.7546953e+01
   1.1119000e+03   9.7908485e+01
   1.1119500e+03   9.7558449e+01
   1.1120000e+03   9.6977339e+01
   1.1120500e+03   9.5806333e+01
   1.1121000e+03   9.4625468e+01
   1.1121500e+03   9.4261579e+01
   1.1122000e+03   9.5003019e+01
   1.1122500e+03   9.6459925e+01
   1.1123000e+03   9.7364277e+01
   1.1123500e+03   9.7401473e+01
   1.1124000e+03   9.7304864e+01
   1.1124500e+03   9.6896353e+01
   1.1125000e+03   9.6414997e+01
   1.1125500e+03   9.5780638e+01
   1.1126000e+03   9.6421007e+01
   1.1126500e+03   9.7409525e+01
   1.1127000e+03   9.8611279e+01
   1.1127500e+03   9.7552537e+01
   1.1128000e+03   9.7410164e+01
   1.1128500e+03   9.6724129e+01
   1.1129000e+03   9.5787213e+01
   1.1129500e+03   9.4367689e+01
   1.1130000e+03   9.4103182e+01
   1.1130500e+03   9.4030931e+01
   1.1131000e+03   9.4317297e+01
   1.1131500e+03   9.4476602e+01
   1.1132000e+03   9.3723953e+01
   1.1132500e+03   9.3019999e+01
   1.1133000e+03   9.2541890e+01
   1.1133500e+03   9.2130765e+01
   1.1134000e+03   9.2077405e+01
   1.1134500e+03   9.2814404e+01
   1.1135000e+03   9.4328110e+01
   1.1135500e+03   9.4933303e+01
   1.1136000e+03   9.4261146e+01
   1.1136500e+03   9.3405565e+01
   1.1137000e+03   9.2475869e+01
   1.1137500e+03   9.0943651e+01
   1.1138000e+03   8.9739641e+01
   1.1138500e+03   8.9850223e+01
   1.1139000e+03   8.9802364e+01
   1.1139500e+03   8.9973325e+01
   1.1140000e+03   9.0526900e+01
   1.1140500e+03   9.0520079e+01
   1.1141000e+03   9.0290013e+01
   1.1141500e+03   9.0483766e+01
   1.1142000e+03   9.0931555e+01
   1.1142500e+03   9.1904782e+01
   1.1143000e+03   9.2827941e+01
   1.1143500e+03   9.3457706e+01
   1.1144000e+03   9.3903355e+01
   1.1144500e+03   9.4214659e+01
   1.1145000e+03   9.4108367e+01
   1.1145500e+03   9.5211062e+01
   1.1146000e+03   9.7029395e+01
   1.1146500e+03   9.8354956e+01
   1.1147000e+03   9.9224489e+01
   1.1147500e+03   9.9186732e+01
   1.1148000e+03   9.8955059e+01
   1.1148500e+03   9.8075218e+01
   1.1149000e+03   9.7292444e+01
   1.1149500e+03   9.7180367e+01
   1.1150000e+03   9.7486973e+01
   1.1150500e+03   9.8264414e+01
   1.1151000e+03   9.8913104e+01
   1.1151500e+03   9.9163945e+01
   1.1152000e+03   9.8999078e+01
   1.1152500e+03   9.9243154e+01
   1.1153000e+03   9.8343113e+01
   1.1153500e+03   9.7230780e+01
   1.1154000e+03   9.6853133e+01
   1.1154500e+03   9.7413162e+01
   1.1155000e+03   9.7691363e+01
   1.1155500e+03   9.7897234e+01
   1.1156000e+03   9.7945526e+01
   1.1156500e+03   9.7911714e+01
   1.1157000e+03   9.6985371e+01
   1.1157500e+03   9.6125177e+01
   1.1158000e+03   9.5173792e+01
   1.1158500e+03   9.6144918e+01
   1.1159000e+03   9.7217964e+01
   1.1159500e+03   9.8229086e+01
   1.1160000e+03   9.8140090e+01
   1.1160500e+03   9.7579262e+01
   1.1161000e+03   9.5659288e+01
   1.1161500e+03   9.3660871e+01
   1.1162000e+03   9.2512392e+01
   1.1162500e+03   9.3164227e+01
   1.1163000e+03   9.5100262e+01
   1.1163500e+03   9.6754199e+01
   1.1164000e+03   9.7617310e+01
   1.1164500e+03   9.7493619e+01
   1.1165000e+03   9.6813674e+01
   1.1165500e+03   9.6260205e+01
   1.1166000e+03   9.5868258e+01
   1.1166500e+03   9.5814290e+01
   1.1167000e+03   9.6488248e+01
   1.1167500e+03   9.7379321e+01
   1.1168000e+03   9.7854314e+01
   1.1168500e+03   9.7344151e+01
   1.1169000e+03   9.6703248e+01
   1.1169500e+03   9.5809691e+01
   1.1170000e+03   9.4968478e+01
   1.1170500e+03   9.3468446e+01
   1.1171000e+03   9.3160760e+01
   1.1171500e+03   9.3813262e+01
   1.1172000e+03   9.4901945e+01
   1.1172500e+03   9.5202810e+01
   1.1173000e+03   9.5328419e+01
   1.1173500e+03   9.5701547e+01
   1.1174000e+03   9.5822063e+01
   1.1174500e+03   9.6010916e+01
   1.1175000e+03   9.5977377e+01
   1.1175500e+03   9.6472991e+01
   1.1176000e+03   9.7327364e+01
   1.1176500e+03   9.7290095e+01
   1.1177000e+03   9.5545134e+01
   1.1177500e+03   9.4250013e+01
   1.1178000e+03   9.3654219e+01
   1.1178500e+03   9.2781522e+01
   1.1179000e+03   9.2267477e+01
   1.1179500e+03   9.2827782e+01
   1.1180000e+03   9.2995614e+01
   1.1180500e+03   9.3126990e+01
   1.1181000e+03   9.2153239e+01
   1.1181500e+03   9.1267590e+01
   1.1182000e+03   9.0510697e+01
   1.1182500e+03   9.1074046e+01
   1.1183000e+03   9.2058275e+01
   1.1183500e+03   9.2793667e+01
   1.1184000e+03   9.3352002e+01
   1.1184500e+03   9.3709907e+01
   1.1185000e+03   9.3293978e+01
   1.1185500e+03   9.1677397e+01
   1.1186000e+03   9.0798785e+01
   1.1186500e+03   9.0773344e+01
   1.1187000e+03   9.1822160e+01
   1.1187500e+03   9.2958523e+01
   1.1188000e+03   9.3604360e+01
   1.1188500e+03   9.4281398e+01
   1.1189000e+03   9.4970177e+01
   1.1189500e+03   9.4876581e+01
   1.1190000e+03   9.4085060e+01
   1.1190500e+03   9.3853404e+01
   1.1191000e+03   9.4667201e+01
   1.1191500e+03   9.5894955e+01
   1.1192000e+03   9.5925303e+01
   1.1192500e+03   9.6290649e+01
   1.1193000e+03   9.7514711e+01
   1.1193500e+03   9.7915899e+01
   1.1194000e+03   9.7079370e+01
   1.1194500e+03   9.6762760e+01
   1.1195000e+03   9.6972442e+01
   1.1195500e+03   9.7271600e+01
   1.1196000e+03   9.7652934e+01
   1.1196500e+03   9.7210561e+01
   1.1197000e+03   9.7054073e+01
   1.1197500e+03   9.7005102e+01
   1.1198000e+03   9.6587028e+01
   1.1198500e+03   9.5957662e+01
   1.1199000e+03   9.6483509e+01
   1.1199500e+03   9.7437437e+01
   1.1200000e+03   9.8752664e+01
   1.1200500e+03   9.9510604e+01
   1.1201000e+03   9.9397371e+01
   1.1201500e+03   9.8604836e+01
   1.1202000e+03   9.8377561e+01
   1.1202500e+03   9.7706303e+01
   1.1203000e+03   9.6844130e+01
   1.1203500e+03   9.6585774e+01
   1.1204000e+03   9.7355330e+01
   1.1204500e+03   9.7709122e+01
   1.1205000e+03   9.7341661e+01
   1.1205500e+03   9.6358471e+01
   1.1206000e+03   9.6060823e+01
   1.1206500e+03   9.6293861e+01
   1.1207000e+03   9.6321035e+01
   1.1207500e+03   9.6102903e+01
   1.1208000e+03   9.6789075e+01
   1.1208500e+03   9.7893829e+01
   1.1209000e+03   9.7959887e+01
   1.1209500e+03   9.7383648e+01
   1.1210000e+03   9.7084406e+01
   1.1210500e+03   9.7366612e+01
   1.1211000e+03   9.7179673e+01
   1.1211500e+03   9.6900606e+01
   1.1212000e+03   9.6027393e+01
   1.1212500e+03   9.6325855e+01
   1.1213000e+03   9.6031705e+01
   1.1213500e+03   9.5415095e+01
   1.1214000e+03   9.4306164e+01
   1.1214500e+03   9.3909297e+01
   1.1215000e+03   9.3162710e+01
   1.1215500e+03   9.3024109e+01
   1.1216000e+03   9.3020502e+01
   1.1216500e+03   9.3670854e+01
   1.1217000e+03   9.4526099e+01
   1.1217500e+03   9.5408318e+01
   1.1218000e+03   9.5330632e+01
   1.1218500e+03   9.4083755e+01
   1.1219000e+03   9.3460028e+01
   1.1219500e+03   9.3690817e+01
   1.1220000e+03   9.3248838e+01
   1.1220500e+03   9.3238540e+01
   1.1221000e+03   9.3734512e+01
   1.1221500e+03   9.4053158e+01
   1.1222000e+03   9.3694914e+01
   1.1222500e+03   9.2667045e+01
   1.1223000e+03   9.1540284e+01
   1.1223500e+03   9.1773455e+01
   1.1224000e+03   9.1893638e+01
   1.1224500e+03   9.2070658e+01
   1.1225000e+03   9.2582215e+01
   1.1225500e+03   9.2835772e+01
   1.1226000e+03   9.2688722e+01
   1.1226500e+03   9.2818980e+01
   1.1227000e+03   9.2036411e+01
   1.1227500e+03   9.1923107e+01
   1.1228000e+03   9.3003358e+01
   1.1228500e+03   9.4165461e+01
   1.1229000e+03   9.4744181e+01
   1.1229500e+03   9.5075804e+01
   1.1230000e+03   9.4883675e+01
   1.1230500e+03   9.4044504e+01
   1.1231000e+03   9.3206473e+01
   1.1231500e+03   9.1935855e+01
   1.1232000e+03   9.1969545e+01
   1.1232500e+03   9.2888115e+01
   1.1233000e+03   9.3945947e+01
   1.1233500e+03   9.4172836e+01
   1.1234000e+03   9.4582081e+01
   1.1234500e+03   9.4920048e+01
   1.1235000e+03   9.5073615e+01
   1.1235500e+03   9.4864109e+01
   1.1236000e+03   9.4455641e+01
   1.1236500e+03   9.4539336e+01
   1.1237000e+03   9.5073019e+01
   1.1237500e+03   9.5810617e+01
   1.1238000e+03   9.5850969e+01
   1.1238500e+03   9.5772224e+01
   1.1239000e+03   9.5595202e+01
   1.1239500e+03   9.4868841e+01
   1.1240000e+03   9.2996101e+01
   1.1240500e+03   9.2057725e+01
   1.1241000e+03   9.2032331e+01
   1.1241500e+03   9.2284950e+01
   1.1242000e+03   9.2161088e+01
   1.1242500e+03   9.1873585e+01
   1.1243000e+03   9.2007069e+01
   1.1243500e+03   9.1643291e+01
   1.1244000e+03   9.0993106e+01
   1.1244500e+03   9.0728052e+01
   1.1245000e+03   9.1374266e+01
   1.1245500e+03   9.1604545e+01
   1.1246000e+03   9.1837203e+01
   1.1246500e+03   9.1334249e+01
   1.1247000e+03   9.0723324e+01
   1.1247500e+03   9.0489140e+01
   1.1248000e+03   9.0170623e+01
   1.1248500e+03   9.0718323e+01
   1.1249000e+03   9.2002455e+01
   1.1249500e+03   9.3577085e+01
   1.1250000e+03   9.4814969e+01


==> Data/Lorentzians/D4_13C.dat <==
   1.0750500e+03   9.0899478e+01
   1.0751000e+03   9.2592287e+01
   1.0751500e+03   9.2992337e+01
   1.0752000e+03   9.4127584e+01
   1.0752500e+03   9.4694590e+01
   1.0753000e+03   9.5311124e+01
   1.0753500e+03   9.6362299e+01
   1.0754000e+03   9.7485551e+01
   1.0754500e+03   9.8091140e+01
   1.0755000e+03   9.7725823e+01
   1.0755500e+03   9.7502055e+01
   1.0756000e+03   9.6934021e+01
   1.0756500e+03   9.6194416e+01
   1.0757000e+03   9.5264778e+01
   1.0757500e+03   9.5577220e+01
   1.0758000e+03   9.6019250e+01
   1.0758500e+03   9.5934007e+01
   1.0759000e+03   9.4852156e+01
   1.0759500e+03   9.4079137e+01
   1.0760000e+03   9.3563588e+01
   1.0760500e+03   9.2820726e+01
   1.0761000e+03   9.2792340e+01
   1.0761500e+03   9.3915964e+01
   1.0762000e+03   9.5064535e+01
   1.0762500e+03   9.5618966e+01
   1.0763000e+03   9.5654478e+01
   1.0763500e+03   9.5619395e+01
   1.0764000e+03   9.5800880e+01
   1.0764500e+03   9.5982970e+01
   1.0765000e+03   9.6075896e+01
   1.0765500e+03   9.6723822e+01
   1.0766000e+03   9.7286486e+01
   1.0766500e+03   9.7102421e+01
   1.0767000e+03   9.6588516e+01
   1.0767500e+03   9.6469839e+01
   1.0768000e+03   9.6719866e+01
   1.0768500e+03   9.6796037e+01
   1.0769000e+03   9.6802444e+01
   1.0769500e+03   9.6998470e+01
   1.0770000e+03   9.7109901e+01
   1.0770500e+03   9.6424030e+01
   1.0771000e+03   9.5398822e+01
   1.0771500e+03   9.4986019e+01
   1.0772000e+03   9.4897469e+01
   1.0772500e+03   9.4759626e+01
   1.0773000e+03   9.4615612e+01
   1.0773500e+03   9.5213472e+01
   1.0774000e+03   9.5684448e+01
   1.0774500e+03   9.5688387e+01
   1.0775000e+03   9.5152299e+01
   1.0775500e+03   9.5141715e+01
   1.0776000e+03   9.5375434e+01
   1.0776500e+03   9.5466973e+01
   1.0777000e+03   9.5531037e+01
   1.0777500e+03   9.6149918e+01
   1.0778000e+03   9.6464857e+01
   1.0778500e+03   9.6478540e+01
   1.0779000e+03   9.6204242e+01
   1.0779500e+03   9.6725556e+01
   1.0780000e+03   9.7532287e+01
   1.0780500e+03   9.8611530e+01
   1.0781000e+03   9.9055271e+01
   1.0781500e+03   9.9040142e+01
   1.0782000e+03   9.8228107e+01
   1.0782500e+03   9.6802522e+01
   1.0783000e+03   9.5096510e+01
   1.0783500e+03   9.3973810e+01
   1.0784000e+03   9.4028343e+01
   1.0784500e+03   9.4296451e+01
   1.0785000e+03   9.4574813e+01
   1.0785500e+03   9.4995794e+01
   1.0786000e+03   9.5370265e+01
   1.0786500e+03   9.5297540e+01
   1.0787000e+03   9.5035148e+01
   1.0787500e+03   9.4853191e+01
   1.0788000e+03   9.4499463e+01
   1.0788500e+03   9.4243203e+01
   1.0789000e+03   9.3524686e+01
   1.0789500e+03   9.3224832e+01
   1.0790000e+03   9.3337511e+01
   1.0790500e+03   9.3374280e+01
   1.0791000e+03   9.2862285e+01
   1.0791500e+03   9.2703774e+01
   1.0792000e+03   9.2327378e+01
   1.0792500e+03   9.1819168e+01
   1.0793000e+03   9.1259782e+01
   1.0793500e+03   9.0993021e+01
   1.0794000e+03   9.1169532e+01
   1.0794500e+03   9.1378218e+01
   1.0795000e+03   9.1427036e+01
   1.0795500e+03   9.1982580e+01
   1.0796000e+03   9.2793066e+01
   1.0796500e+03   9.3191916e+01
   1.0797000e+03   9.3541961e+01
   1.0797500e+03   9.3641702e+01
   1.0798000e+03   9.3578695e+01
   1.0798500e+03   9.3514425e+01
   1.0799000e+03   9.3526881e+01
   1.0799500e+03   9.3681130e+01
   1.0800000e+03   9.3873557e+01
   1.0800500e+03   9.4250242e+01
   1.0801000e+03   9.3894149e+01
   1.0801500e+03   9.3664313e+01
   1.0802000e+03   9.3633194e+01
   1.0802500e+03   9.3965305e+01
   1.0803000e+03   9.3958302e+01
   1.0803500e+03   9.4450292e+01
   1.0804000e+03   9.5103676e+01
   1.0804500e+03   9.5383600e+01
   1.0805000e+03   9.5348291e+01
   1.0805500e+03   9.5184719e+01
   1.0806000e+03   9.5240801e+01
   1.0806500e+03   9.4859484e+01
   1.0807000e+03   9.4311391e+01
   1.0807500e+03   9.3770275e+01
   1.0808000e+03   9.3635056e+01
   1.0808500e+03   9.3368446e+01
   1.0809000e+03   9.3047682e+01
   1.0809500e+03   9.3106093e+01
   1.0810000e+03   9.3721902e+01
   1.0810500e+03   9.4237371e+01
   1.0811000e+03   9.4382699e+01
   1.0811500e+03   9.4714178e+01
   1.0812000e+03   9.4990224e+01
   1.0812500e+03   9.4982977e+01
   1.0813000e+03   9.4999760e+01
   1.0813500e+03   9.5100691e+01
   1.0814000e+03   9.5290154e+01
   1.0814500e+03   9.5774223e+01
   1.0815000e+03   9.5774726e+01
   1.0815500e+03   9.5281517e+01
   1.0816000e+03   9.5036795e+01
   1.0816500e+03   9.4941485e+01
   1.0817000e+03   9.3873559e+01
   1.0817500e+03   9.3245488e+01
   1.0818000e+03   9.3504114e+01
   1.0818500e+03   9.4117274e+01
   1.0819000e+03   9.4685839e+01
   1.0819500e+03   9.5817139e+01
   1.0820000e+03   9.6793141e+01
   1.0820500e+03   9.7090633e+01
   1.0821000e+03   9.6881382e+01
   1.0821500e+03   9.6211505e+01
   1.0822000e+03   9.5796371e+01
   1.0822500e+03   9.5778097e+01
   1.0823000e+03   9.5725726e+01
   1.0823500e+03   9.5158262e+01
   1.0824000e+03   9.4919681e+01
   1.0824500e+03   9.5417328e+01
   1.0825000e+03   9.5094252e+01
   1.0825500e+03   9.4908228e+01
   1.0826000e+03   9.6059461e+01
   1.0826500e+03   9.7422887e+01
   1.0827000e+03   9.7500594e+01
   1.0827500e+03   9.7478227e+01
   1.0828000e+03   9.7571765e+01
   1.0828500e+03   9.7003473e+01
   1.0829000e+03   9.6064036e+01
   1.0829500e+03   9.4789264e+01
   1.0830000e+03   9.4606072e+01
   1.0830500e+03   9.4355001e+01
   1.0831000e+03   9.4148540e+01
   1.0831500e+03   9.3554549e+01
   1.0832000e+03   9.3496079e+01
   1.0832500e+03   9.3560739e+01
   1.0833000e+03   9.4026712e+01
   1.0833500e+03   9.4492894e+01
   1.0834000e+03   9.5700305e+01
   1.0834500e+03   9.7478081e+01
   1.0835000e+03   9.8432470e+01
   1.0835500e+03   9.8205887e+01
   1.0836000e+03   9.7793906e+01
   1.0836500e+03   9.7453499e+01
   1.0837000e+03   9.6897921e+01
   1.0837500e+03   9.6467295e+01
   1.0838000e+03   9.6944238e+01
   1.0838500e+03   9.7566688e+01
   1.0839000e+03   9.7767862e+01
   1.0839500e+03   9.6722044e+01
   1.0840000e+03   9.5656675e+01
   1.0840500e+03   9.4843456e+01
   1.0841000e+03   9.4321995e+01
   1.0841500e+03   9.3671701e+01
   1.0842000e+03   9.3617748e+01
   1.0842500e+03   9.3788543e+01
   1.0843000e+03   9.3337445e+01
   1.0843500e+03   9.2204472e+01
   1.0844000e+03   9.1734679e+01
   1.0844500e+03   9.1614233e+01
   1.0845000e+03   9.1749524e+01
   1.0845500e+03   9.2648259e+01
   1.0846000e+03   9.3820943e+01
   1.0846500e+03   9.4739079e+01
   1.0847000e+03   9.5829714e+01
   1.0847500e+03   9.6132494e+01
   1.0848000e+03   9.5861596e+01
   1.0848500e+03   9.5601187e+01
   1.0849000e+03   9.4840787e+01
   1.0849500e+03   9.3861062e+01
   1.0850000e+03   9.3131318e+01
   1.0850500e+03   9.2484951e+01
   1.0851000e+03   9.1607796e+01
   1.0851500e+03   9.0940005e+01
   1.0852000e+03   9.0465429e+01
   1.0852500e+03   9.0774789e+01
   1.0853000e+03   9.1795464e+01
   1.0853500e+03   9.3723287e+01
   1.0854000e+03   9.5302787e+01
   1.0854500e+03   9.6416344e+01
   1.0855000e+03   9.7006205e+01
   1.0855500e+03   9.6716802e+01
   1.0856000e+03   9.5624263e+01
   1.0856500e+03   9.5172965e+01
   1.0857000e+03   9.5725480e+01
   1.0857500e+03   9.6217942e+01
   1.0858000e+03   9.6321671e+01
   1.0858500e+03   9.6525019e+01
   1.0859000e+03   9.6492984e+01
   1.0859500e+03   9.5890710e+01
   1.0860000e+03   9.5269901e+01
   1.0860500e+03   9.5320054e+01
   1.0861000e+03   9.6131277e+01
   1.0861500e+03   9.6766715e+01
   1.0862000e+03   9.6945888e+01
   1.0862500e+03   9.6562937e+01
   1.0863000e+03   9.6191041e+01
   1.0863500e+03   9.5365337e+01
   1.0864000e+03   9.4976383e+01
   1.0864500e+03   9.4894963e+01
   1.0865000e+03   9.5641098e+01
   1.0865500e+03   9.6184948e+01
   1.0866000e+03   9.6063653e+01
   1.0866500e+03   9.5609187e+01
   1.0867000e+03   9.5571613e+01
   1.0867500e+03   9.5724303e+01
   1.0868000e+03   9.5916735e+01
   1.0868500e+03   9.6381627e+01
   1.0869000e+03   9.7679284e+01
   1.0869500e+03   9.8705232e+01
   1.0870000e+03   9.8376847e+01
   1.0870500e+03   9.7738197e+01
   1.0871000e+03   9.7551239e+01
   1.0871500e+03   9.7240414e+01
   1.0872000e+03   9.6543005e+01
   1.0872500e+03   9.6571300e+01
   1.0873000e+03   9.7260876e+01
   1.0873500e+03   9.7941159e+01
   1.0874000e+03   9.7477267e+01
   1.0874500e+03   9.6734573e+01
   1.0875000e+03   9.6320788e+01
   1.0875500e+03   9.6184408e+01
   1.0876000e+03   9.5191655e+01
   1.0876500e+03   9.5055283e+01
   1.0877000e+03   9.5688645e+01
   1.0877500e+03   9.6155951e+01
   1.0878000e+03   9.5953418e+01
   1.0878500e+03   9.6077550e+01
   1.0879000e+03   9.6058535e+01
   1.0879500e+03   9.6391311e+01
   1.0880000e+03   9.6962270e+01
   1.0880500e+03   9.7244007e+01
   1.0881000e+03   9.7780057e+01
   1.0881500e+03   9.8432999e+01
   1.0882000e+03   9.8278546e+01
   1.0882500e+03   9.7104088e+01
   1.0883000e+03   9.6388030e+01
   1.0883500e+03   9.6157102e+01
   1.0884000e+03   9.5699185e+01
   1.0884500e+03   9.5455378e+01
   1.0885000e+03   9.5766714e+01
   1.0885500e+03   9.6002208e+01
   1.0886000e+03   9.5621819e+01
   1.0886500e+03   9.4704822e+01
   1.0887000e+03   9.3936629e+01
   1.0887500e+03   9.4204567e+01
   1.0888000e+03   9.4714221e+01
   1.0888500e+03   9.5000944e+01
   1.0889000e+03   9.5256957e+01
   1.0889500e+03   9.5430391e+01
   1.0890000e+03   9.5121538e+01
   1.0890500e+03   9.4514138e+01
   1.0891000e+03   9.4296761e+01
   1.0891500e+03   9.5218966e+01
   1.0892000e+03   9.6376691e+01
   1.0892500e+03   9.7388253e+01
   1.0893000e+03   9.7509464e+01
   1.0893500e+03   9.7588246e+01
   1.0894000e+03   9.7566711e+01
   1.0894500e+03   9.7187582e+01
   1.0895000e+03   9.6365600e+01
   1.0895500e+03   9.7053660e+01
   1.0896000e+03   9.8728637e+01
   1.0896500e+03   9.9623370e+01
   1.0897000e+03   9.9879140e+01
   1.0897500e+03   1.0010655e+02
   1.0898000e+03   9.9880755e+01
   1.0898500e+03   9.8246577e+01
   1.0899000e+03   9.6721045e+01
   1.0899500e+03   9.5976728e+01
   1.0900000e+03   9.6316454e+01
   1.0900500e+03   9.6784020e+01
   1.0901000e+03   9.6594402e+01
   1.0901500e+03   9.6150824e+01
   1.0902000e+03   9.6357505e+01
   1.0902500e+03   9.6096370e+01
   1.0903000e+03   9.4950265e+01
   1.0903500e+03   9.5268713e+01
   1.0904000e+03   9.6997940e+01
   1.0904500e+03   9.8573397e+01
   1.0905000e+03   9.8853255e+01
   1.0905500e+03   9.9311940e+01
   1.0906000e+03   1.0033794e+02
   1.0906500e+03   1.0074305e+02
   1.0907000e+03   9.9372513e+01
   1.0907500e+03   9.8548357e+01
   1.0908000e+03   9.8558849e+01
   1.0908500e+03   9.8520565e+01
   1.0909000e+03   9.7972516e+01
   1.0909500e+03   9.7447876e+01
   1.0910000e+03   9.7725417e+01
   1.0910500e+03   9.7733882e+01
   1.0911000e+03   9.6135077e+01
   1.0911500e+03   9.4442123e+01
   1.0912000e+03   9.4309560e+01
   1.0912500e+03   9.4236538e+01
   1.0913000e+03   9.3962927e+01
   1.0913500e+03   9.3116465e+01
   1.0914000e+03   9.2696477e+01
   1.0914500e+03   9.2214523e+01
   1.0915000e+03   9.0969552e+01
   1.0915500e+03   8.9547956e+01
   1.0916000e+03   8.9887646e+01
   1.0916500e+03   9.0632483e+01
   1.0917000e+03   9.0544720e+01
   1.0917500e+03   8.9823893e+01
   1.0918000e+03   8.9707435e+01
   1.0918500e+03   9.0100135e+01
   1.0919000e+03   9.0254794e+01
   1.0919500e+03   9.0130847e+01
   1.0920000e+03   9.1321228e+01
   1.0920500e+03   9.2302409e+01
   1.0921000e+03   9.2223794e+01
   1.0921500e+03   9.1169339e+01
   1.0922000e+03   9.0840007e+01
   1.0922500e+03   9.0682783e+01
   1.0923000e+03   9.0306835e+01
   1.0923500e+03   8.9583180e+01
   1.0924000e+03   8.9087131e+01
   1.0924500e+03   8.9397300e+01
   1.0925000e+03   9.0208922e+01
   1.0925500e+03   9.0871866e+01
   1.0926000e+03   9.1646417e+01
   1.0926500e+03   9.3069101e+01
   1.0927000e+03   9.4262298e+01
   1.0927500e+03   9.4283074e+01
   1.0928000e+03   9.3578058e+01
   1.0928500e+03   9.3961349e+01
   1.0929000e+03   9.4403944e+01
   1.0929500e+03   9.3676650e+01
   1.0930000e+03   9.2691335e+01
   1.0930500e+03   9.3032908e+01
   1.0931000e+03   9.3453922e+01
   1.0931500e+03   9.3375405e+01
   1.0932000e+03   9.3620751e+01
   1.0932500e+03   9.4294237e+01
   1.0933000e+03   9.4957243e+01
   1.0933500e+03   9.4630583e+01
   1.0934000e+03   9.4013144e+01
   1.0934500e+03   9.4191287e+01
   1.0935000e+03   9.5077068e+01
   1.0935500e+03   9.5461978e+01
   1.0936000e+03   9.5248974e+01
   1.0936500e+03   9.5100085e+01
   1.0937000e+03   9.5059503e+01
   1.0937500e+03   9.4948970e+01
   1.0938000e+03   9.4476817e+01
   1.0938500e+03   9.4596834e+01
   1.0939000e+03   9.5895853e+01
   1.0939500e+03   9.7485425e+01
   1.0940000e+03   9.7396797e+01
   1.0940500e+03   9.7725430e+01
   1.0941000e+03   9.8688917e+01
   1.0941500e+03   9.9391557e+01
   1.0942000e+03   9.8357140e+01
   1.0942500e+03   9.8162054e+01
   1.0943000e+03   9.8799892e+01
   1.0943500e+03   9.9143565e+01
   1.0944000e+03   9.8499030e+01
   1.0944500e+03   9.8153085e+01
   1.0945000e+03   9.8172738e+01
   1.0945500e+03   9.8446114e+01
   1.0946000e+03   9.8245600e+01
   1.0946500e+03   9.7408507e+01
   1.0947000e+03   9.8051026e+01
   1.0947500e+03   9.9518176e+01
   1.0948000e+03   9.9570774e+01
   1.0948500e+03   9.8476486e+01
   1.0949000e+03   9.8016813e+01
   1.0949500e+03   9.6961049e+01
   1.0950000e+03   9.5112298e+01
   1.0950500e+03   9.2640850e+01
   1.0951000e+03   9.1470340e+01
   1.0951500e+03   9.1784007e+01
   1.0952000e+03   9.2192806e+01
   1.0952500e+03   9.1543395e+01
   1.0953000e+03   9.1496890e+01
   1.0953500e+03   9.2292802e+01
   1.0954000e+03   9.2171070e+01
   1.0954500e+03   9.1074128e+01
   1.0955000e+03   9.0558475e+01
   1.0955500e+03   9.1363335e+01
   1.0956000e+03   9.1794092e+01
   1.0956500e+03   9.1493369e+01
   1.0957000e+03   9.1254016e+01
   1.0957500e+03   9.1482370e+01
   1.0958000e+03   9.1287291e+01
   1.0958500e+03   9.0709616e+01
   1.0959000e+03   9.0098662e+01
   1.0959500e+03   9.0518131e+01
   1.0960000e+03   9.1810662e+01
   1.0960500e+03   9.2436400e+01
   1.0961000e+03   9.1975576e+01
   1.0961500e+03   9.2258443e+01
   1.0962000e+03   9.2075987e+01
   1.0962500e+03   9.0920333e+01
   1.0963000e+03   8.9174740e+01
   1.0963500e+03   8.8660944e+01
   1.0964000e+03   8.8322362e+01
   1.0964500e+03   8.7782376e+01
   1.0965000e+03   8.6709221e+01
   1.0965500e+03   8.6402592e+01
   1.0966000e+03   8.6554721e+01
   1.0966500e+03   8.7291995e+01
   1.0967000e+03   8.7583117e+01
   1.0967500e+03   8.8332258e+01
   1.0968000e+03   8.9170256e+01
   1.0968500e+03   9.0219708e+01
   1.0969000e+03   8.9916713e+01
   1.0969500e+03   8.9813109e+01
   1.0970000e+03   9.0521337e+01
   1.0970500e+03   9.2023872e+01
   1.0971000e+03   9.2604049e+01
   1.0971500e+03   9.2760874e+01
   1.0972000e+03   9.3054155e+01
   1.0972500e+03   9.2790861e+01
   1.0973000e+03   9.0976232e+01
   1.0973500e+03   8.9010674e+01
   1.0974000e+03   8.8386575e+01
   1.0974500e+03   8.8557070e+01
   1.0975000e+03   8.8461753e+01
   1.0975500e+03   8.8230430e+01
   1.0976000e+03   8.8098377e+01
   1.0976500e+03   8.7544996e+01
   1.0977000e+03   8.6175214e+01
   1.0977500e+03   8.4110232e+01
   1.0978000e+03   8.3428793e+01
   1.0978500e+03   8.3468730e+01
   1.0979000e+03   8.3770040e+01
   1.0979500e+03   8.3851338e+01
   1.0980000e+03   8.4162694e+01
   1.0980500e+03   8.3874444e+01
   1.0981000e+03   8.2916387e+01
   1.0981500e+03   8.1574287e+01
   1.0982000e+03   8.0225164e+01
   1.0982500e+03   8.0253728e+01
   1.0983000e+03   8.0916073e+01
   1.0983500e+03   8.1128527e+01
   1.0984000e+03   8.1082044e+01
   1.0984500e+03   8.1307810e+01
   1.0985000e+03   8.0733578e+01
   1.0985500e+03   7.8856710e+01
   1.0986000e+03   7.7075854e+01
   1.0986500e+03   7.6395482e+01
   1.0987000e+03   7.6896328e+01
   1.0987500e+03   7.7334793e+01
   1.0988000e+03   7.8003534e+01
   1.0988500e+03   7.8318330e+01
   1.0989000e+03   7.7664525e+01
   1.0989500e+03   7.6546737e+01
   1.0990000e+03   7.5212525e+01
   1.0990500e+03   7.4517726e+01
   1.0991000e+03   7.4854444e+01
   1.0991500e+03   7.5127260e+01
   1.0992000e+03   7.4161178e+01
   1.0992500e+03   7.2382357e+01
   1.0993000e+03   7.0211082e+01
   1.0993500e+03   6.8196365e+01
   1.0994000e+03   6.6736536e+01
   1.0994500e+03   6.6508679e+01
   1.0995000e+03   6.8165670e+01
   1.0995500e+03   6.9529240e+01
   1.0996000e+03   6.9037589e+01
   1.0996500e+03   6.7037401e+01
   1.0997000e+03   6.4500080e+01
   1.0997500e+03   6.1701125e+01
   1.0998000e+03   5.9666036e+01
   1.0998500e+03   6.0089059e+01
   1.0999000e+03   6.1981709e+01
   1.0999500e+03   6.3887581e+01
   1.1000000e+03   6.4372610e+01
   1.1000500e+03   6.3922058e+01
   1.1001000e+03   6.2915636e+01
   1.1001500e+03   6.2774512e+01
   1.1002000e+03   6.3778286e+01
   1.1002500e+03   6.5448643e+01
   1.1003000e+03   6.6933128e+01
   1.1003500e+03   6.8149213e+01
   1.1004000e+03   6.8211748e+01
   1.1004500e+03   6.7166132e+01
   1.1005000e+03   6.7452552e+01
   1.1005500e+03   6.9696235e+01
   1.1006000e+03   7.3042270e+01
   1.1006500e+03   7.6456585e+01
   1.1007000e+03   7.9176758e+01
   1.1007500e+03   8.0158086e+01
   1.1008000e+03   8.0295235e+01
   1.1008500e+03   7.9783356e+01
   1.1009000e+03   7.9459342e+01
   1.1009500e+03   8.0887270e+01
   1.1010000e+03   8.4027092e+01
   1.1010500e+03   8.6756310e+01
   1.1011000e+03   8.8046906e+01
   1.1011500e+03   8.8068022e+01
   1.1012000e+03   8.7618383e+01
   1.1012500e+03   8.6462600e+01
   1.1013000e+03   8.5955236e+01
   1.1013500e+03   8.7030863e+01
   1.1014000e+03   9.0081248e+01
   1.1014500e+03   9.2858492e+01
   1.1015000e+03   9.4420420e+01
   1.1015500e+03   9.4265798e+01
   1.1016000e+03   9.3534513e+01
   1.1016500e+03   9.2426762e+01
   1.1017000e+03   9.1412708e+01
   1.1017500e+03   9.1318102e+01
   1.1018000e+03   9.2586460e+01
   1.1018500e+03   9.3882609e+01
   1.1019000e+03   9.4096735e+01
   1.1019500e+03   9.2663545e+01
   1.1020000e+03   9.1402336e+01
   1.1020500e+03   9.0903658e+01
   1.1021000e+03   9.0728501e+01
   1.1021500e+03   9.1213443e+01
   1.1022000e+03   9.2837692e+01
   1.1022500e+03   9.4426746e+01
   1.1023000e+03   9.4700316e+01
   1.1023500e+03   9.4062164e+01
   1.1024000e+03   9.2683287e+01
   1.1024500e+03   9.2416295e+01
   1.1025000e+03   9.2608019e+01
   1.1025500e+03   9.2928403e+01
   1.1026000e+03   9.3648616e+01
   1.1026500e+03   9.4425483e+01
   1.1027000e+03   9.4334945e+01
   1.1027500e+03   9.2827805e+01
   1.1028000e+03   9.1449334e+01
   1.1028500e+03   9.0656847e+01
   1.1029000e+03   9.1365063e+01
   1.1029500e+03   9.2566070e+01
   1.1030000e+03   9.4105690e+01
   1.1030500e+03   9.5331444e+01
   1.1031000e+03   9.6176760e+01
   1.1031500e+03   9.5587200e+01
   1.1032000e+03   9.4041506e+01
   1.1032500e+03   9.3069477e+01
   1.1033000e+03   9.3166756e+01
   1.1033500e+03   9.3451377e+01
   1.1034000e+03   9.3573970e+01
   1.1034500e+03   9.3898822e+01
   1.1035000e+03   9.4111973e+01
   1.1035500e+03   9.3908706e+01
   1.1036000e+03   9.2726290e+01
   1.1036500e+03   9.1824134e+01
   1.1037000e+03   9.2208497e+01
   1.1037500e+03   9.2650235e+01
   1.1038000e+03   9.2914804e+01
   1.1038500e+03   9.3529190e+01
   1.1039000e+03   9.4033577e+01
   1.1039500e+03   9.3293467e+01
   1.1040000e+03   9.1873457e+01
   1.1040500e+03   9.0559664e+01
   1.1041000e+03   8.9802795e+01
   1.1041500e+03   9.0351315e+01
   1.1042000e+03   9.0839289e+01
   1.1042500e+03   9.0763183e+01
   1.1043000e+03   9.0272861e+01
   1.1043500e+03   8.9231055e+01
   1.1044000e+03   8.7254551e+01
   1.1044500e+03   8.6018380e+01
   1.1045000e+03   8.6047840e+01
   1.1045500e+03   8.7053154e+01
   1.1046000e+03   8.8262838e+01
   1.1046500e+03   8.9548561e+01
   1.1047000e+03   8.9829566e+01
   1.1047500e+03   8.9340481e+01
   1.1048000e+03   8.8526412e+01
   1.1048500e+03   8.7872132e+01
   1.1049000e+03   8.7314193e+01
   1.1049500e+03   8.7683457e+01
   1.1050000e+03   8.8646968e+01
   1.1050500e+03   8.9364836e+01
   1.1051000e+03   8.9453018e+01
   1.1051500e+03   8.9358597e+01
   1.1052000e+03   8.8865740e+01
   1.1052500e+03   8.8503445e+01
   1.1053000e+03   8.8051390e+01
   1.1053500e+03   8.8961696e+01
   1.1054000e+03   9.0148003e+01
   1.1054500e+03   9.1492133e+01
   1.1055000e+03   9.1978148e+01
   1.1055500e+03   9.2148002e+01
   1.1056000e+03   9.1726869e+01
   1.1056500e+03   9.1289779e+01
   1.1057000e+03   9.0688672e+01
   1.1057500e+03   9.0410982e+01
   1.1058000e+03   9.0851290e+01
   1.1058500e+03   9.1167190e+01
   1.1059000e+03   9.1202269e+01
   1.1059500e+03   9.0067132e+01
   1.1060000e+03   8.8892498e+01
   1.1060500e+03   8.8560660e+01
   1.1061000e+03   8.9260843e+01
   1.1061500e+03   8.9847308e+01
   1.1062000e+03   9.1075328e+01
   1.1062500e+03   9.2423885e+01
   1.1063000e+03   9.1971380e+01
   1.1063500e+03   9.0023424e+01
   1.1064000e+03   8.7822736e+01
   1.1064500e+03   8.6666768e+01
   1.1065000e+03   8.6827043e+01
   1.1065500e+03   8.8278374e+01
   1.1066000e+03   8.9829439e+01
   1.1066500e+03   9.2397030e+01
   1.1067000e+03   9.4580039e+01
   1.1067500e+03   9.5672508e+01
   1.1068000e+03   9.5178669e+01
   1.1068500e+03   9.5114917e+01
   1.1069000e+03   9.5377487e+01
   1.1069500e+03   9.5810350e+01
   1.1070000e+03   9.5989882e+01
   1.1070500e+03   9.6429212e+01
   1.1071000e+03   9.6912338e+01
   1.1071500e+03   9.6540654e+01
   1.1072000e+03   9.5157463e+01
   1.1072500e+03   9.4085235e+01
   1.1073000e+03   9.4084422e+01
   1.1073500e+03   9.4507573e+01
   1.1074000e+03   9.4933689e+01
   1.1074500e+03   9.5562049e+01
   1.1075000e+03   9.6251092e+01
   1.1075500e+03   9.6641957e+01
   1.1076000e+03   9.6119098e+01
   1.1076500e+03   9.5198814e+01
   1.1077000e+03   9.5332200e+01
   1.1077500e+03   9.6246333e+01
   1.1078000e+03   9.7577453e+01
   1.1078500e+03   9.8433440e+01
   1.1079000e+03   9.8367478e+01
   1.1079500e+03   9.7613629e+01
   1.1080000e+03   9.6219002e+01
   1.1080500e+03   9.4106664e+01
   1.1081000e+03   9.2870310e+01
   1.1081500e+03   9.4113328e+01
   1.1082000e+03   9.5654880e+01
   1.1082500e+03   9.6922998e+01
   1.1083000e+03   9.7209227e+01
   1.1083500e+03   9.7476223e+01
   1.1084000e+03   9.7316359e+01
   1.1084500e+03   9.7549647e+01
   1.1085000e+03   9.7360208e+01
   1.1085500e+03   9.8307654e+01
   1.1086000e+03   9.9888139e+01
   1.1086500e+03   1.0106873e+02
   1.1087000e+03   1.0052888e+02
   1.1087500e+03   9.9730203e+01
   1.1088000e+03   9.8998237e+01
   1.1088500e+03   9.8077903e+01
   1.1089000e+03   9.7444404e+01
   1.1089500e+03   9.7103231e+01
   1.1090000e+03   9.8659574e+01
   1.1090500e+03   1.0013692e+02
   1.1091000e+03   1.0093440e+02
   1.1091500e+03   9.9918236e+01
   1.1092000e+03   9.9470390e+01
   1.1092500e+03   9.8243296e+01
   1.1093000e+03   9.6489356e+01
   1.1093500e+03   9.4965785e+01
   1.1094000e+03   9.4999822e+01
   1.1094500e+03   9.5941282e+01
   1.1095000e+03   9.6871815e+01
   1.1095500e+03   9.6982818e+01
   1.1096000e+03   9.6375265e+01
   1.1096500e+03   9.6052980e+01
   1.1097000e+03   9.5177642e+01
   1.1097500e+03   9.4215654e+01
   1.1098000e+03   9.4931339e+01
   1.1098500e+03   9.6251874e+01
   1.1099000e+03   9.7251016e+01
   1.1099500e+03   9.7524178e+01
   1.1100000e+03   9.6315732e+01
   1.1100500e+03   9.5143345e+01
   1.1101000e+03   9.4776281e+01
   1.1101500e+03   9.4634536e+01
   1.1102000e+03   9.4928851e+01
   1.1102500e+03   9.6117072e+01
   1.1103000e+03   9.7081996e+01
   1.1103500e+03   9.6719900e+01
   1.1104000e+03   9.5385667e+01
   1.1104500e+03   9.4139839e+01
   1.1105000e+03   9.3555076e+01
   1.1105500e+03   9.3653266e+01
   1.1106000e+03   9.4171904e+01
   1.1106500e+03   9.4854919e+01
   1.1107000e+03   9.5760862e+01
   1.1107500e+03   9.6731196e+01
   1.1108000e+03   9.6656049e+01
   1.1108500e+03   9.6422730e+01
   1.1109000e+03   9.6505399e+01
   1.1109500e+03   9.7270483e+01
   1.1110000e+03   9.7630718e+01
   1.1110500e+03   9.7800912e+01
   1.1111000e+03   9.8073176e+01
   1.1111500e+03   9.8415974e+01
   1.1112000e+03   9.8347071e+01
   1.1112500e+03   9.7187927e+01
   1.1113000e+03   9.6265118e+01
   1.1113500e+03   9.5790638e+01
   1.1114000e+03   9.6108155e+01
   1.1114500e+03   9.5940055e+01
   1.1115000e+03   9.6173927e+01
   1.1115500e+03   9.6747331e+01
   1.1116000e+03   9.7223562e+01
   1.1116500e+03   9.6120033e+01
   1.1117000e+03   9.5083529e+01
   1.1117500e+03   9.5005390e+01
   1.1118000e+03   9.5206687e+01
   1.1118500e+03   9.5843192e+01
   1.1119000e+03   9.6179643e+01
   1.1119500e+03   9.6001093e+01
   1.1120000e+03   9.5694899e+01
   1.1120500e+03   9.5138717e+01
   1.1121000e+03   9.3591812e+01
   1.1121500e+03   9.2760083e+01
   1.1122000e+03   9.3361393e+01
   1.1122500e+03   9.4222315e+01
   1.1123000e+03   9.4865463e+01
   1.1123500e+03   9.4815994e+01
   1.1124000e+03   9.5013895e+01
   1.1124500e+03   9.4590751e+01
   1.1125000e+03   9.4302721e+01
   1.1125500e+03   9.3562961e+01
   1.1126000e+03   9.4352959e+01
   1.1126500e+03   9.5803890e+01
   1.1127000e+03   9.7392870e+01
   1.1127500e+03   9.7417403e+01
   1.1128000e+03   9.7046412e+01
   1.1128500e+03   9.6866023e+01
   1.1129000e+03   9.7641675e+01
   1.1129500e+03   9.8958543e+01
   1.1130000e+03   1.0016569e+02
   1.1130500e+03   1.0167081e+02
   1.1131000e+03   1.0232010e+02
   1.1131500e+03   1.0138670e+02
   1.1132000e+03   9.8388827e+01
   1.1132500e+03   9.6614705e+01
   1.1133000e+03   9.5492815e+01
   1.1133500e+03   9.4333586e+01
   1.1134000e+03   9.3595534e+01
   1.1134500e+03   9.4042307e+01
   1.1135000e+03   9.5403128e+01
   1.1135500e+03   9.6597546e+01
   1.1136000e+03   9.7571757e+01
   1.1136500e+03   9.7214303e+01
   1.1137000e+03   9.6878993e+01
   1.1137500e+03   9.6410320e+01
   1.1138000e+03   9.6409127e+01
   1.1138500e+03   9.6233563e+01
   1.1139000e+03   9.7061738e+01
   1.1139500e+03   9.8044357e+01
   1.1140000e+03   9.8222475e+01
   1.1140500e+03   9.7174736e+01
   1.1141000e+03   9.6288969e+01
   1.1141500e+03   9.6617772e+01
   1.1142000e+03   9.7898794e+01
   1.1142500e+03   9.8853845e+01
   1.1143000e+03   9.9687247e+01
   1.1143500e+03   1.0124335e+02
   1.1144000e+03   1.0218284e+02
   1.1144500e+03   1.0140827e+02
   1.1145000e+03   9.9779985e+01
   1.1145500e+03   9.9146549e+01
   1.1146000e+03   9.9077206e+01
   1.1146500e+03   9.9066459e+01
   1.1147000e+03   9.8945973e+01
   1.1147500e+03   9.9431800e+01
   1.1148000e+03   1.0014726e+02
   1.1148500e+03   1.0038189e+02
   1.1149000e+03   9.9288267e+01
   1.1149500e+03   9.7980148e+01
   1.1150000e+03   9.7647112e+01
   1.1150500e+03   9.7872732e+01
   1.1151000e+03   9.7604491e+01
   1.1151500e+03   9.7322875e+01
   1.1152000e+03   9.8158027e+01
   1.1152500e+03   9.8570251e+01
   1.1153000e+03   9.8478347e+01
   1.1153500e+03   9.7427165e+01
   1.1154000e+03   9.7522552e+01
   1.1154500e+03   9.8401916e+01
   1.1155000e+03   9.9377949e+01
   1.1155500e+03   9.9216143e+01
   1.1156000e+03   9.9311279e+01
   1.1156500e+03   9.9239334e+01
   1.1157000e+03   9.8190906e+01
   1.1157500e+03   9.6802156e+01
   1.1158000e+03   9.5813755e+01
   1.1158500e+03   9.6220117e+01
   1.1159000e+03   9.6940340e+01
   1.1159500e+03   9.7599921e+01
   1.1160000e+03   9.6910058e+01
   1.1160500e+03   9.6595617e+01
   1.1161000e+03   9.5932539e+01
   1.1161500e+03   9.4508995e+01
   1.1162000e+03   9.3153421e+01
   1.1162500e+03   9.3523933e+01
   1.1163000e+03   9.4684312e+01
   1.1163500e+03   9.6185510e+01
   1.1164000e+03   9.7633658e+01
   1.1164500e+03   9.8146432e+01
   1.1165000e+03   9.7872263e+01
   1.1165500e+03   9.7277647e+01
   1.1166000e+03   9.6499103e+01
   1.1166500e+03   9.5793010e+01
   1.1167000e+03   9.5939303e+01
   1.1167500e+03   9.7097942e+01
   1.1168000e+03   9.7229750e+01
   1.1168500e+03   9.6326351e+01
   1.1169000e+03   9.5333288e+01
   1.1169500e+03   9.5023411e+01
   1.1170000e+03   9.4641668e+01
   1.1170500e+03   9.4315816e+01
   1.1171000e+03   9.4402765e+01
   1.1171500e+03   9.5212413e+01
   1.1172000e+03   9.5877440e+01
   1.1172500e+03   9.5948478e+01
   1.1173000e+03   9.5316704e+01
   1.1173500e+03   9.5535652e+01
   1.1174000e+03   9.5366533e+01
   1.1174500e+03   9.5128597e+01
   1.1175000e+03   9.4465312e+01
   1.1175500e+03   9.5633333e+01
   1.1176000e+03   9.6323576e+01
   1.1176500e+03   9.7169396e+01
   1.1177000e+03   9.7011969e+01
   1.1177500e+03   9.6962710e+01
   1.1178000e+03   9.6802559e+01
   1.1178500e+03   9.6794067e+01
   1.1179000e+03   9.6805736e+01
   1.1179500e+03   9.6875714e+01
   1.1180000e+03   9.7547904e+01
   1.1180500e+03   9.8214292e+01
   1.1181000e+03   9.8533696e+01
   1.1181500e+03   9.7809937e+01
   1.1182000e+03   9.6980846e+01
   1.1182500e+03   9.7092122e+01
   1.1183000e+03   9.7732889e+01
   1.1183500e+03   9.7723173e+01
   1.1184000e+03   9.7452130e+01
   1.1184500e+03   9.7739256e+01
   1.1185000e+03   9.7132948e+01
   1.1185500e+03   9.5180845e+01
   1.1186000e+03   9.3494680e+01
   1.1186500e+03   9.3271369e+01
   1.1187000e+03   9.3936162e+01
   1.1187500e+03   9.4937148e+01
   1.1188000e+03   9.5759493e+01
   1.1188500e+03   9.6661188e+01
   1.1189000e+03   9.7517533e+01
   1.1189500e+03   9.7127126e+01
   1.1190000e+03   9.6155078e+01
   1.1190500e+03   9.5303809e+01
   1.1191000e+03   9.6144894e+01
   1.1191500e+03   9.7308213e+01
   1.1192000e+03   9.9390023e+01
   1.1192500e+03   1.0050088e+02
   1.1193000e+03   1.0142189e+02
   1.1193500e+03   1.0164653e+02
   1.1194000e+03   1.0151395e+02
   1.1194500e+03   1.0012880e+02
   1.1195000e+03   1.0038553e+02
   1.1195500e+03   1.0176339e+02
   1.1196000e+03   1.0268623e+02
   1.1196500e+03   1.0242438e+02
   1.1197000e+03   1.0253422e+02
   1.1197500e+03   1.0251775e+02
   1.1198000e+03   1.0226597e+02
   1.1198500e+03   1.0162933e+02
   1.1199000e+03   1.0075185e+02
   1.1199500e+03   1.0095140e+02
   1.1200000e+03   1.0121353e+02
   1.1200500e+03   1.0132439e+02
   1.1201000e+03   1.0017784e+02
   1.1201500e+03   9.9596447e+01
   1.1202000e+03   9.8277994e+01
   1.1202500e+03   9.7194540e+01
   1.1203000e+03   9.5651590e+01
   1.1203500e+03   9.5261171e+01
   1.1204000e+03   9.6454506e+01
   1.1204500e+03   9.7598800e+01
   1.1205000e+03   9.7975244e+01
   1.1205500e+03   9.7367012e+01
   1.1206000e+03   9.7206397e+01
   1.1206500e+03   9.6294041e+01
   1.1207000e+03   9.6016753e+01
   1.1207500e+03   9.5515770e+01
   1.1208000e+03   9.6187075e+01
   1.1208500e+03   9.7037055e+01
   1.1209000e+03   9.6988783e+01
   1.1209500e+03   9.5931478e+01
   1.1210000e+03   9.4643307e+01
   1.1210500e+03   9.3927027e+01
   1.1211000e+03   9.4047000e+01
   1.1211500e+03   9.5463526e+01
   1.1212000e+03   9.6768536e+01
   1.1212500e+03   9.9591040e+01
   1.1213000e+03   1.0177989e+02
   1.1213500e+03   1.0227703e+02
   1.1214000e+03   1.0151591e+02
   1.1214500e+03   9.9990493e+01
   1.1215000e+03   9.7948225e+01
   1.1215500e+03   9.6167601e+01
   1.1216000e+03   9.5119844e+01
   1.1216500e+03   9.4492802e+01
   1.1217000e+03   9.5655636e+01
   1.1217500e+03   9.6612804e+01
   1.1218000e+03   9.6952588e+01
   1.1218500e+03   9.6256389e+01
   1.1219000e+03   9.5862643e+01
   1.1219500e+03   9.5453969e+01
   1.1220000e+03   9.5245276e+01
   1.1220500e+03   9.5486241e+01
   1.1221000e+03   9.5694940e+01
   1.1221500e+03   9.5798505e+01
   1.1222000e+03   9.5719077e+01
   1.1222500e+03   9.5022120e+01
   1.1223000e+03   9.3425960e+01
   1.1223500e+03   9.3417459e+01
   1.1224000e+03   9.4133587e+01
   1.1224500e+03   9.4642174e+01
   1.1225000e+03   9.5044192e+01
   1.1225500e+03   9.6203921e+01
   1.1226000e+03   9.6591942e+01
   1.1226500e+03   9.5963038e+01
   1.1227000e+03   9.5356341e+01
   1.1227500e+03   9.4320933e+01
   1.1228000e+03   9.4847900e+01
   1.1228500e+03   9.5967967e+01
   1.1229000e+03   9.7316800e+01
   1.1229500e+03   9.7693851e+01
   1.1230000e+03   9.8530983e+01
   1.1230500e+03   9.8716275e+01
   1.1231000e+03   9.8323301e+01
   1.1231500e+03   9.7227779e+01
   1.1232000e+03   9.7170968e+01
   1.1232500e+03   9.8280641e+01
   1.1233000e+03   9.9083801e+01
   1.1233500e+03   9.9830569e+01
   1.1234000e+03   9.9775833e+01
   1.1234500e+03   1.0009006e+02
   1.1235000e+03   1.0004061e+02
   1.1235500e+03   9.9827262e+01
   1.1236000e+03   9.9346580e+01
   1.1236500e+03   1.0014586e+02
   1.1237000e+03   1.0092781e+02
   1.1237500e+03   1.0207260e+02
   1.1238000e+03   1.0235899e+02
   1.1238500e+03   1.0210682e+02
   1.1239000e+03   1.0201969e+02
   1.1239500e+03   1.0169374e+02
   1.1240000e+03   1.0042553e+02
   1.1240500e+03   9.9066775e+01
   1.1241000e+03   9.9379930e+01
   1.1241500e+03   1.0034644e+02
   1.1242000e+03   1.0121513e+02
   1.1242500e+03   1.0058722e+02
   1.1243000e+03   1.0088785e+02
   1.1243500e+03   1.0093289e+02
   1.1244000e+03   1.0068207e+02
   1.1244500e+03   9.9762570e+01
   1.1245000e+03   1.0015119e+02
   1.1245500e+03   1.0052552e+02
   1.1246000e+03   1.0053651e+02
   1.1246500e+03   9.9431473e+01
   1.1247000e+03   9.8467162e+01
   1.1247500e+03   9.7445323e+01
   1.1248000e+03   9.6609279e+01
   1.1248500e+03   9.5788605e+01
   1.1249000e+03   9.5921332e+01
   1.1249500e+03   9.6720283e+01
   1.1250000e+03   9.7729414e+01


==> Data/Lorentzians/D4_15C.dat <==
   1.0750500e+03   9.5908708e+01
   1.0751000e+03   9.8121555e+01
   1.0751500e+03   9.7231900e+01
   1.0752000e+03   9.7715283e+01
   1.0752500e+03   9.7580836e+01
   1.0753000e+03   9.7147859e+01
   1.0753500e+03   9.7749758e+01
   1.0754000e+03   9.9267068e+01
   1.0754500e+03   1.0029417e+02
   1.0755000e+03   1.0018186e+02
   1.0755500e+03   9.9975323e+01
   1.0756000e+03   9.9452180e+01
   1.0756500e+03   9.8053392e+01
   1.0757000e+03   9.6069189e+01
   1.0757500e+03   9.5334108e+01
   1.0758000e+03   9.5444894e+01
   1.0758500e+03   9.5354703e+01
   1.0759000e+03   9.4622405e+01
   1.0759500e+03   9.4381228e+01
   1.0760000e+03   9.4636445e+01
   1.0760500e+03   9.4403224e+01
   1.0761000e+03   9.4219429e+01
   1.0761500e+03   9.5231884e+01
   1.0762000e+03   9.6759455e+01
   1.0762500e+03   9.7518186e+01
   1.0763000e+03   9.7634141e+01
   1.0763500e+03   9.7764280e+01
   1.0764000e+03   9.7972252e+01
   1.0764500e+03   9.7705764e+01
   1.0765000e+03   9.6811344e+01
   1.0765500e+03   9.6631836e+01
   1.0766000e+03   9.7146719e+01
   1.0766500e+03   9.7083504e+01
   1.0767000e+03   9.6074886e+01
   1.0767500e+03   9.5746662e+01
   1.0768000e+03   9.5920244e+01
   1.0768500e+03   9.5732958e+01
   1.0769000e+03   9.5112612e+01
   1.0769500e+03   9.5371400e+01
   1.0770000e+03   9.6312294e+01
   1.0770500e+03   9.6299722e+01
   1.0771000e+03   9.4975702e+01
   1.0771500e+03   9.4419271e+01
   1.0772000e+03   9.4503206e+01
   1.0772500e+03   9.4193422e+01
   1.0773000e+03   9.3864599e+01
   1.0773500e+03   9.4652661e+01
   1.0774000e+03   9.5539555e+01
   1.0774500e+03   9.5632564e+01
   1.0775000e+03   9.5141446e+01
   1.0775500e+03   9.5020401e+01
   1.0776000e+03   9.4783524e+01
   1.0776500e+03   9.4200042e+01
   1.0777000e+03   9.3500408e+01
   1.0777500e+03   9.3299092e+01
   1.0778000e+03   9.3621120e+01
   1.0778500e+03   9.3880604e+01
   1.0779000e+03   9.3899861e+01
   1.0779500e+03   9.4064948e+01
   1.0780000e+03   9.4726824e+01
   1.0780500e+03   9.5002476e+01
   1.0781000e+03   9.4824410e+01
   1.0781500e+03   9.4813565e+01
   1.0782000e+03   9.5158947e+01
   1.0782500e+03   9.5057734e+01
   1.0783000e+03   9.4282956e+01
   1.0783500e+03   9.3944526e+01
   1.0784000e+03   9.4227209e+01
   1.0784500e+03   9.4484345e+01
   1.0785000e+03   9.3845312e+01
   1.0785500e+03   9.3518110e+01
   1.0786000e+03   9.3741169e+01
   1.0786500e+03   9.3741645e+01
   1.0787000e+03   9.3415223e+01
   1.0787500e+03   9.3881891e+01
   1.0788000e+03   9.5251076e+01
   1.0788500e+03   9.6635106e+01
   1.0789000e+03   9.6711628e+01
   1.0789500e+03   9.6489078e+01
   1.0790000e+03   9.6624774e+01
   1.0790500e+03   9.6332607e+01
   1.0791000e+03   9.4952043e+01
   1.0791500e+03   9.4481886e+01
   1.0792000e+03   9.5340738e+01
   1.0792500e+03   9.5712695e+01
   1.0793000e+03   9.5188740e+01
   1.0793500e+03   9.5127585e+01
   1.0794000e+03   9.5395660e+01
   1.0794500e+03   9.5071945e+01
   1.0795000e+03   9.4455001e+01
   1.0795500e+03   9.4374347e+01
   1.0796000e+03   9.5359338e+01
   1.0796500e+03   9.6363387e+01
   1.0797000e+03   9.6064777e+01
   1.0797500e+03   9.5728581e+01
   1.0798000e+03   9.5835154e+01
   1.0798500e+03   9.5533869e+01
   1.0799000e+03   9.4810467e+01
   1.0799500e+03   9.5382106e+01
   1.0800000e+03   9.6847394e+01
   1.0800500e+03   9.8349083e+01
   1.0801000e+03   9.8635678e+01
   1.0801500e+03   9.8548008e+01
   1.0802000e+03   9.8357805e+01
   1.0802500e+03   9.7977945e+01
   1.0803000e+03   9.7102503e+01
   1.0803500e+03   9.6583624e+01
   1.0804000e+03   9.7223344e+01
   1.0804500e+03   9.8284178e+01
   1.0805000e+03   9.8384433e+01
   1.0805500e+03   9.8098220e+01
   1.0806000e+03   9.8335754e+01
   1.0806500e+03   9.8034025e+01
   1.0807000e+03   9.6814575e+01
   1.0807500e+03   9.6004856e+01
   1.0808000e+03   9.6609037e+01
   1.0808500e+03   9.7527148e+01
   1.0809000e+03   9.8305880e+01
   1.0809500e+03   9.8728988e+01
   1.0810000e+03   9.9682483e+01
   1.0810500e+03   1.0007707e+02
   1.0811000e+03   9.9494486e+01
   1.0811500e+03   9.8080375e+01
   1.0812000e+03   9.7548163e+01
   1.0812500e+03   9.6926229e+01
   1.0813000e+03   9.5632840e+01
   1.0813500e+03   9.4253513e+01
   1.0814000e+03   9.4217874e+01
   1.0814500e+03   9.4892786e+01
   1.0815000e+03   9.5175614e+01
   1.0815500e+03   9.5162041e+01
   1.0816000e+03   9.5749015e+01
   1.0816500e+03   9.6497127e+01
   1.0817000e+03   9.6163433e+01
   1.0817500e+03   9.5247518e+01
   1.0818000e+03   9.5605083e+01
   1.0818500e+03   9.6572857e+01
   1.0819000e+03   9.7028318e+01
   1.0819500e+03   9.6776136e+01
   1.0820000e+03   9.7436695e+01
   1.0820500e+03   9.8028098e+01
   1.0821000e+03   9.7749798e+01
   1.0821500e+03   9.6759037e+01
   1.0822000e+03   9.6952686e+01
   1.0822500e+03   9.7849043e+01
   1.0823000e+03   9.8155702e+01
   1.0823500e+03   9.7617925e+01
   1.0824000e+03   9.7657240e+01
   1.0824500e+03   9.7868163e+01
   1.0825000e+03   9.7043220e+01
   1.0825500e+03   9.5388174e+01
   1.0826000e+03   9.5515840e+01
   1.0826500e+03   9.6277176e+01
   1.0827000e+03   9.6718502e+01
   1.0827500e+03   9.6535557e+01
   1.0828000e+03   9.6959381e+01
   1.0828500e+03   9.7272411e+01
   1.0829000e+03   9.7019623e+01
   1.0829500e+03   9.5894202e+01
   1.0830000e+03   9.5758101e+01
   1.0830500e+03   9.6483997e+01
   1.0831000e+03   9.6998146e+01
   1.0831500e+03   9.6489487e+01
   1.0832000e+03   9.6903751e+01
   1.0832500e+03   9.7979140e+01
   1.0833000e+03   9.8454424e+01
   1.0833500e+03   9.7954397e+01
   1.0834000e+03   9.8634629e+01
   1.0834500e+03   1.0016455e+02
   1.0835000e+03   1.0130515e+02
   1.0835500e+03   1.0112722e+02
   1.0836000e+03   1.0091423e+02
   1.0836500e+03   1.0119915e+02
   1.0837000e+03   1.0051910e+02
   1.0837500e+03   9.9020857e+01
   1.0838000e+03   9.8191221e+01
   1.0838500e+03   9.8542757e+01
   1.0839000e+03   9.8297955e+01
   1.0839500e+03   9.7174913e+01
   1.0840000e+03   9.5622257e+01
   1.0840500e+03   9.5182029e+01
   1.0841000e+03   9.4706209e+01
   1.0841500e+03   9.3985049e+01
   1.0842000e+03   9.3805454e+01
   1.0842500e+03   9.5028398e+01
   1.0843000e+03   9.6167048e+01
   1.0843500e+03   9.6181382e+01
   1.0844000e+03   9.5349887e+01
   1.0844500e+03   9.5367338e+01
   1.0845000e+03   9.5893744e+01
   1.0845500e+03   9.5929461e+01
   1.0846000e+03   9.6314698e+01
   1.0846500e+03   9.8252597e+01
   1.0847000e+03   9.9562322e+01
   1.0847500e+03   9.9144173e+01
   1.0848000e+03   9.8072437e+01
   1.0848500e+03   9.7798170e+01
   1.0849000e+03   9.7565682e+01
   1.0849500e+03   9.6874653e+01
   1.0850000e+03   9.6180502e+01
   1.0850500e+03   9.6584203e+01
   1.0851000e+03   9.6747926e+01
   1.0851500e+03   9.5772884e+01
   1.0852000e+03   9.4159072e+01
   1.0852500e+03   9.3590356e+01
   1.0853000e+03   9.3243041e+01
   1.0853500e+03   9.2885038e+01
   1.0854000e+03   9.1990976e+01
   1.0854500e+03   9.2321647e+01
   1.0855000e+03   9.2993361e+01
   1.0855500e+03   9.3146659e+01
   1.0856000e+03   9.2296920e+01
   1.0856500e+03   9.2775212e+01
   1.0857000e+03   9.3855222e+01
   1.0857500e+03   9.4134746e+01
   1.0858000e+03   9.3171330e+01
   1.0858500e+03   9.2977109e+01
   1.0859000e+03   9.2661259e+01
   1.0859500e+03   9.1562196e+01
   1.0860000e+03   8.9967817e+01
   1.0860500e+03   8.9598203e+01
   1.0861000e+03   8.9826316e+01
   1.0861500e+03   9.0387184e+01
   1.0862000e+03   9.0546236e+01
   1.0862500e+03   9.0759058e+01
   1.0863000e+03   9.1250759e+01
   1.0863500e+03   9.1260317e+01
   1.0864000e+03   9.0498553e+01
   1.0864500e+03   9.0369356e+01
   1.0865000e+03   9.1509937e+01
   1.0865500e+03   9.3097354e+01
   1.0866000e+03   9.3572191e+01
   1.0866500e+03   9.3904556e+01
   1.0867000e+03   9.4706119e+01
   1.0867500e+03   9.5483881e+01
   1.0868000e+03   9.4948905e+01
   1.0868500e+03   9.5179649e+01
   1.0869000e+03   9.6406792e+01
   1.0869500e+03   9.7568047e+01
   1.0870000e+03   9.7004915e+01
   1.0870500e+03   9.6118654e+01
   1.0871000e+03   9.6086179e+01
   1.0871500e+03   9.6003001e+01
   1.0872000e+03   9.5325451e+01
   1.0872500e+03   9.4847214e+01
   1.0873000e+03   9.5449671e+01
   1.0873500e+03   9.6076140e+01
   1.0874000e+03   9.5449877e+01
   1.0874500e+03   9.4013166e+01
   1.0875000e+03   9.3463196e+01
   1.0875500e+03   9.3625861e+01
   1.0876000e+03   9.2608577e+01
   1.0876500e+03   9.2033549e+01
   1.0877000e+03   9.2320685e+01
   1.0877500e+03   9.3085685e+01
   1.0878000e+03   9.2737683e+01
   1.0878500e+03   9.2204581e+01
   1.0879000e+03   9.2377029e+01
   1.0879500e+03   9.3188611e+01
   1.0880000e+03   9.3444519e+01
   1.0880500e+03   9.3129673e+01
   1.0881000e+03   9.3276884e+01
   1.0881500e+03   9.3380019e+01
   1.0882000e+03   9.2964030e+01
   1.0882500e+03   9.1377776e+01
   1.0883000e+03   9.0507108e+01
   1.0883500e+03   9.0785231e+01
   1.0884000e+03   9.0906392e+01
   1.0884500e+03   9.0524511e+01
   1.0885000e+03   9.1042001e+01
   1.0885500e+03   9.2279811e+01
   1.0886000e+03   9.3079038e+01
   1.0886500e+03   9.2816112e+01
   1.0887000e+03   9.2325820e+01
   1.0887500e+03   9.2231377e+01
   1.0888000e+03   9.2028196e+01
   1.0888500e+03   9.0676158e+01
   1.0889000e+03   8.9747149e+01
   1.0889500e+03   8.9793498e+01
   1.0890000e+03   8.9950874e+01
   1.0890500e+03   8.9035812e+01
   1.0891000e+03   8.8577879e+01
   1.0891500e+03   8.9183409e+01
   1.0892000e+03   9.0366767e+01
   1.0892500e+03   9.0542000e+01
   1.0893000e+03   9.0818525e+01
   1.0893500e+03   9.1467079e+01
   1.0894000e+03   9.1802663e+01
   1.0894500e+03   9.0958855e+01
   1.0895000e+03   9.0295828e+01
   1.0895500e+03   9.0480197e+01
   1.0896000e+03   9.1083342e+01
   1.0896500e+03   9.1300414e+01
   1.0897000e+03   9.1422297e+01
   1.0897500e+03   9.1933430e+01
   1.0898000e+03   9.2370363e+01
   1.0898500e+03   9.2325193e+01
   1.0899000e+03   9.1729876e+01
   1.0899500e+03   9.1921870e+01
   1.0900000e+03   9.3120960e+01
   1.0900500e+03   9.3611864e+01
   1.0901000e+03   9.3251323e+01
   1.0901500e+03   9.3313349e+01
   1.0902000e+03   9.3874746e+01
   1.0902500e+03   9.3627707e+01
   1.0903000e+03   9.3452865e+01
   1.0903500e+03   9.4466577e+01
   1.0904000e+03   9.6017576e+01
   1.0904500e+03   9.7227637e+01
   1.0905000e+03   9.7413278e+01
   1.0905500e+03   9.7100780e+01
   1.0906000e+03   9.6367200e+01
   1.0906500e+03   9.5400588e+01
   1.0907000e+03   9.3433657e+01
   1.0907500e+03   9.2282197e+01
   1.0908000e+03   9.2256010e+01
   1.0908500e+03   9.2252533e+01
   1.0909000e+03   9.1718585e+01
   1.0909500e+03   9.0755997e+01
   1.0910000e+03   9.0686527e+01
   1.0910500e+03   9.1072501e+01
   1.0911000e+03   9.1087739e+01
   1.0911500e+03   9.1339649e+01
   1.0912000e+03   9.2629252e+01
   1.0912500e+03   9.3752974e+01
   1.0913000e+03   9.3609922e+01
   1.0913500e+03   9.3022643e+01
   1.0914000e+03   9.2682905e+01
   1.0914500e+03   9.3108939e+01
   1.0915000e+03   9.2990427e+01
   1.0915500e+03   9.2792429e+01
   1.0916000e+03   9.3681929e+01
   1.0916500e+03   9.4851411e+01
   1.0917000e+03   9.4845850e+01
   1.0917500e+03   9.3916768e+01
   1.0918000e+03   9.3633774e+01
   1.0918500e+03   9.3229283e+01
   1.0919000e+03   9.3695450e+01
   1.0919500e+03   9.3764840e+01
   1.0920000e+03   9.4647990e+01
   1.0920500e+03   9.6266488e+01
   1.0921000e+03   9.7634337e+01
   1.0921500e+03   9.7044909e+01
   1.0922000e+03   9.6361771e+01
   1.0922500e+03   9.6434867e+01
   1.0923000e+03   9.6389847e+01
   1.0923500e+03   9.5920735e+01
   1.0924000e+03   9.5684869e+01
   1.0924500e+03   9.6448996e+01
   1.0925000e+03   9.7089839e+01
   1.0925500e+03   9.6576288e+01
   1.0926000e+03   9.5892832e+01
   1.0926500e+03   9.5978103e+01
   1.0927000e+03   9.6862967e+01
   1.0927500e+03   9.6373468e+01
   1.0928000e+03   9.5540553e+01
   1.0928500e+03   9.4622424e+01
   1.0929000e+03   9.4287174e+01
   1.0929500e+03   9.2805741e+01
   1.0930000e+03   9.1521129e+01
   1.0930500e+03   9.1193870e+01
   1.0931000e+03   9.2362529e+01
   1.0931500e+03   9.3046795e+01
   1.0932000e+03   9.3156864e+01
   1.0932500e+03   9.4026401e+01
   1.0933000e+03   9.5391698e+01
   1.0933500e+03   9.6486809e+01
   1.0934000e+03   9.6110062e+01
   1.0934500e+03   9.6102936e+01
   1.0935000e+03   9.6427241e+01
   1.0935500e+03   9.6460442e+01
   1.0936000e+03   9.4954794e+01
   1.0936500e+03   9.4214322e+01
   1.0937000e+03   9.4187951e+01
   1.0937500e+03   9.4072346e+01
   1.0938000e+03   9.2742243e+01
   1.0938500e+03   9.2380058e+01
   1.0939000e+03   9.3171053e+01
   1.0939500e+03   9.4141120e+01
   1.0940000e+03   9.4025046e+01
   1.0940500e+03   9.3982847e+01
   1.0941000e+03   9.4237130e+01
   1.0941500e+03   9.4131009e+01
   1.0942000e+03   9.4279203e+01
   1.0942500e+03   9.4717124e+01
   1.0943000e+03   9.5425626e+01
   1.0943500e+03   9.5972505e+01
   1.0944000e+03   9.5456248e+01
   1.0944500e+03   9.2997131e+01
   1.0945000e+03   9.1372259e+01
   1.0945500e+03   9.0950133e+01
   1.0946000e+03   9.0053301e+01
   1.0946500e+03   8.8958363e+01
   1.0947000e+03   8.9448134e+01
   1.0947500e+03   8.9944106e+01
   1.0948000e+03   9.0233539e+01
   1.0948500e+03   8.9966514e+01
   1.0949000e+03   9.0225554e+01
   1.0949500e+03   9.0165698e+01
   1.0950000e+03   8.9970424e+01
   1.0950500e+03   8.8919172e+01
   1.0951000e+03   8.8858024e+01
   1.0951500e+03   8.9909552e+01
   1.0952000e+03   9.0639945e+01
   1.0952500e+03   9.0387109e+01
   1.0953000e+03   9.0095684e+01
   1.0953500e+03   9.0185587e+01
   1.0954000e+03   9.0225706e+01
   1.0954500e+03   8.9334255e+01
   1.0955000e+03   8.9003926e+01
   1.0955500e+03   8.9116288e+01
   1.0956000e+03   8.9437336e+01
   1.0956500e+03   8.8786364e+01
   1.0957000e+03   8.8260027e+01
   1.0957500e+03   8.7965441e+01
   1.0958000e+03   8.8441380e+01
   1.0958500e+03   8.8192569e+01
   1.0959000e+03   8.7711124e+01
   1.0959500e+03   8.8345920e+01
   1.0960000e+03   8.9438727e+01
   1.0960500e+03   8.9895345e+01
   1.0961000e+03   8.9121049e+01
   1.0961500e+03   8.8432653e+01
   1.0962000e+03   8.8463875e+01
   1.0962500e+03   8.8238555e+01
   1.0963000e+03   8.8344513e+01
   1.0963500e+03   8.9390754e+01
   1.0964000e+03   9.1141600e+01
   1.0964500e+03   9.1584395e+01
   1.0965000e+03   9.0433158e+01
   1.0965500e+03   8.8808285e+01
   1.0966000e+03   8.8362127e+01
   1.0966500e+03   8.7959937e+01
   1.0967000e+03   8.7567683e+01
   1.0967500e+03   8.8215895e+01
   1.0968000e+03   8.8760671e+01
   1.0968500e+03   8.9000345e+01
   1.0969000e+03   8.7926848e+01
   1.0969500e+03   8.6942730e+01
   1.0970000e+03   8.6412746e+01
   1.0970500e+03   8.6817382e+01
   1.0971000e+03   8.7006469e+01
   1.0971500e+03   8.7753004e+01
   1.0972000e+03   8.8620186e+01
   1.0972500e+03   8.9668908e+01
   1.0973000e+03   8.9434595e+01
   1.0973500e+03   8.8630529e+01
   1.0974000e+03   8.7805320e+01
   1.0974500e+03   8.8203224e+01
   1.0975000e+03   8.8688144e+01
   1.0975500e+03   8.9086291e+01
   1.0976000e+03   8.9371125e+01
   1.0976500e+03   9.0581827e+01
   1.0977000e+03   9.0680188e+01
   1.0977500e+03   8.9226333e+01
   1.0978000e+03   8.7528965e+01
   1.0978500e+03   8.6845256e+01
   1.0979000e+03   8.6342132e+01
   1.0979500e+03   8.5308614e+01
   1.0980000e+03   8.4548519e+01
   1.0980500e+03   8.4742840e+01
   1.0981000e+03   8.4226544e+01
   1.0981500e+03   8.2880678e+01
   1.0982000e+03   8.1308472e+01
   1.0982500e+03   8.1286671e+01
   1.0983000e+03   8.1352540e+01
   1.0983500e+03   8.1481335e+01
   1.0984000e+03   8.0963023e+01
   1.0984500e+03   8.0947241e+01
   1.0985000e+03   8.0071652e+01
   1.0985500e+03   7.8352075e+01
   1.0986000e+03   7.6294672e+01
   1.0986500e+03   7.5308884e+01
   1.0987000e+03   7.5147435e+01
   1.0987500e+03   7.5407987e+01
   1.0988000e+03   7.5776329e+01
   1.0988500e+03   7.5506077e+01
   1.0989000e+03   7.5080256e+01
   1.0989500e+03   7.4212623e+01
   1.0990000e+03   7.2313567e+01
   1.0990500e+03   7.1153479e+01
   1.0991000e+03   7.1691228e+01
   1.0991500e+03   7.2366465e+01
   1.0992000e+03   7.2049083e+01
   1.0992500e+03   7.1305653e+01
   1.0993000e+03   6.9997841e+01
   1.0993500e+03   6.7881331e+01
   1.0994000e+03   6.5207652e+01
   1.0994500e+03   6.3705161e+01
   1.0995000e+03   6.4435061e+01
   1.0995500e+03   6.5289351e+01
   1.0996000e+03   6.5512785e+01
   1.0996500e+03   6.4941134e+01
   1.0997000e+03   6.4337030e+01
   1.0997500e+03   6.3659071e+01
   1.0998000e+03   6.4712059e+01
   1.0998500e+03   6.6813387e+01
   1.0999000e+03   7.0033635e+01
   1.0999500e+03   7.3061635e+01
   1.1000000e+03   7.3835248e+01
   1.1000500e+03   7.1601006e+01
   1.1001000e+03   6.9195397e+01
   1.1001500e+03   6.7760208e+01
   1.1002000e+03   6.7792820e+01
   1.1002500e+03   6.9253179e+01
   1.1003000e+03   7.2220295e+01
   1.1003500e+03   7.5034969e+01
   1.1004000e+03   7.6619940e+01
   1.1004500e+03   7.6433854e+01
   1.1005000e+03   7.5877228e+01
   1.1005500e+03   7.7137399e+01
   1.1006000e+03   8.0654339e+01
   1.1006500e+03   8.4352363e+01
   1.1007000e+03   8.7293454e+01
   1.1007500e+03   9.0344099e+01
   1.1008000e+03   9.1322178e+01
   1.1008500e+03   8.9985319e+01
   1.1009000e+03   8.8685138e+01
   1.1009500e+03   8.9231880e+01
   1.1010000e+03   9.0975141e+01
   1.1010500e+03   9.3377034e+01
   1.1011000e+03   9.4439883e+01
   1.1011500e+03   9.4387348e+01
   1.1012000e+03   9.3817994e+01
   1.1012500e+03   9.2796105e+01
   1.1013000e+03   9.0907098e+01
   1.1013500e+03   9.1274741e+01
   1.1014000e+03   9.3180388e+01
   1.1014500e+03   9.5191131e+01
   1.1015000e+03   9.6223911e+01
   1.1015500e+03   9.6478734e+01
   1.1016000e+03   9.6141573e+01
   1.1016500e+03   9.4764692e+01
   1.1017000e+03   9.3293618e+01
   1.1017500e+03   9.2065170e+01
   1.1018000e+03   9.3252221e+01
   1.1018500e+03   9.4443909e+01
   1.1019000e+03   9.5689816e+01
   1.1019500e+03   9.5521088e+01
   1.1020000e+03   9.5100331e+01
   1.1020500e+03   9.3852578e+01
   1.1021000e+03   9.3321561e+01
   1.1021500e+03   9.3404116e+01
   1.1022000e+03   9.4717809e+01
   1.1022500e+03   9.7286489e+01
   1.1023000e+03   9.9258306e+01
   1.1023500e+03   9.8916531e+01
   1.1024000e+03   9.7646734e+01
   1.1024500e+03   9.6896652e+01
   1.1025000e+03   9.6600233e+01
   1.1025500e+03   9.6399663e+01
   1.1026000e+03   9.6761919e+01
   1.1026500e+03   9.7942840e+01
   1.1027000e+03   9.8386495e+01
   1.1027500e+03   9.6224628e+01
   1.1028000e+03   9.3861785e+01
   1.1028500e+03   9.2018529e+01
   1.1029000e+03   9.1818717e+01
   1.1029500e+03   9.2181338e+01
   1.1030000e+03   9.3105270e+01
   1.1030500e+03   9.4177115e+01
   1.1031000e+03   9.5732748e+01
   1.1031500e+03   9.5339372e+01
   1.1032000e+03   9.4149002e+01
   1.1032500e+03   9.3751765e+01
   1.1033000e+03   9.5126910e+01
   1.1033500e+03   9.7544620e+01
   1.1034000e+03   9.9153342e+01
   1.1034500e+03   1.0012043e+02
   1.1035000e+03   1.0147698e+02
   1.1035500e+03   1.0158411e+02
   1.1036000e+03   9.9678668e+01
   1.1036500e+03   9.7761839e+01
   1.1037000e+03   9.7462948e+01
   1.1037500e+03   9.7547653e+01
   1.1038000e+03   9.7820007e+01
   1.1038500e+03   9.7550863e+01
   1.1039000e+03   9.8567117e+01
   1.1039500e+03   9.9267766e+01
   1.1040000e+03   9.8732276e+01
   1.1040500e+03   9.6841452e+01
   1.1041000e+03   9.5728731e+01
   1.1041500e+03   9.5731899e+01
   1.1042000e+03   9.6100930e+01
   1.1042500e+03   9.5971054e+01
   1.1043000e+03   9.5744954e+01
   1.1043500e+03   9.6484466e+01
   1.1044000e+03   9.7226897e+01
   1.1044500e+03   9.6735376e+01
   1.1045000e+03   9.6787641e+01
   1.1045500e+03   9.8781706e+01
   1.1046000e+03   1.0144853e+02
   1.1046500e+03   1.0196894e+02
   1.1047000e+03   1.0146502e+02
   1.1047500e+03   1.0067952e+02
   1.1048000e+03   9.9197697e+01
   1.1048500e+03   9.7108205e+01
   1.1049000e+03   9.5309773e+01
   1.1049500e+03   9.5084302e+01
   1.1050000e+03   9.6695248e+01
   1.1050500e+03   9.7921863e+01
   1.1051000e+03   9.7797572e+01
   1.1051500e+03   9.7633605e+01
   1.1052000e+03   9.7865201e+01
   1.1052500e+03   9.7588151e+01
   1.1053000e+03   9.7150315e+01
   1.1053500e+03   9.7116287e+01
   1.1054000e+03   9.8576569e+01
   1.1054500e+03   1.0020730e+02
   1.1055000e+03   1.0051127e+02
   1.1055500e+03   9.9694286e+01
   1.1056000e+03   9.8594562e+01
   1.1056500e+03   9.7591153e+01
   1.1057000e+03   9.6153410e+01
   1.1057500e+03   9.5387540e+01
   1.1058000e+03   9.6097524e+01
   1.1058500e+03   9.8153921e+01
   1.1059000e+03   9.9517760e+01
   1.1059500e+03   9.8669163e+01
   1.1060000e+03   9.6587109e+01
   1.1060500e+03   9.5329375e+01
   1.1061000e+03   9.4680190e+01
   1.1061500e+03   9.3543195e+01
   1.1062000e+03   9.4439275e+01
   1.1062500e+03   9.6686612e+01
   1.1063000e+03   9.8137329e+01
   1.1063500e+03   9.7486755e+01
   1.1064000e+03   9.5547263e+01
   1.1064500e+03   9.3956301e+01
   1.1065000e+03   9.2655843e+01
   1.1065500e+03   9.1069276e+01
   1.1066000e+03   9.0839279e+01
   1.1066500e+03   9.2611102e+01
   1.1067000e+03   9.4605858e+01
   1.1067500e+03   9.5759128e+01
   1.1068000e+03   9.5934346e+01
   1.1068500e+03   9.5618916e+01
   1.1069000e+03   9.5354477e+01
   1.1069500e+03   9.5370754e+01
   1.1070000e+03   9.5568407e+01
   1.1070500e+03   9.5994659e+01
   1.1071000e+03   9.6678763e+01
   1.1071500e+03   9.6893018e+01
   1.1072000e+03   9.6071332e+01
   1.1072500e+03   9.4621995e+01
   1.1073000e+03   9.4588551e+01
   1.1073500e+03   9.4906036e+01
   1.1074000e+03   9.5300002e+01
   1.1074500e+03   9.5165548e+01
   1.1075000e+03   9.5820086e+01
   1.1075500e+03   9.6188310e+01
   1.1076000e+03   9.6365653e+01
   1.1076500e+03   9.6091249e+01
   1.1077000e+03   9.6720939e+01
   1.1077500e+03   9.8249111e+01
   1.1078000e+03   1.0057018e+02
   1.1078500e+03   1.0155971e+02
   1.1079000e+03   1.0212121e+02
   1.1079500e+03   1.0253126e+02
   1.1080000e+03   1.0222489e+02
   1.1080500e+03   9.9967267e+01
   1.1081000e+03   9.7961402e+01
   1.1081500e+03   9.7240661e+01
   1.1082000e+03   9.7737279e+01
   1.1082500e+03   9.7944291e+01
   1.1083000e+03   9.7594206e+01
   1.1083500e+03   9.7917947e+01
   1.1084000e+03   9.8004398e+01
   1.1084500e+03   9.7834696e+01
   1.1085000e+03   9.6705772e+01
   1.1085500e+03   9.7127386e+01
   1.1086000e+03   9.9117477e+01
   1.1086500e+03   1.0069229e+02
   1.1087000e+03   1.0016254e+02
   1.1087500e+03   9.9919320e+01
   1.1088000e+03   9.9522221e+01
   1.1088500e+03   9.7968181e+01
   1.1089000e+03   9.6343528e+01
   1.1089500e+03   9.5341717e+01
   1.1090000e+03   9.5909373e+01
   1.1090500e+03   9.7119165e+01
   1.1091000e+03   9.7904786e+01
   1.1091500e+03   9.7357138e+01
   1.1092000e+03   9.7194495e+01
   1.1092500e+03   9.7364568e+01
   1.1093000e+03   9.6901254e+01
   1.1093500e+03   9.6311721e+01
   1.1094000e+03   9.6814675e+01
   1.1094500e+03   9.7864874e+01
   1.1095000e+03   9.8333969e+01
   1.1095500e+03   9.7970700e+01
   1.1096000e+03   9.6676742e+01
   1.1096500e+03   9.5941299e+01
   1.1097000e+03   9.5771402e+01
   1.1097500e+03   9.4838801e+01
   1.1098000e+03   9.4619914e+01
   1.1098500e+03   9.5417609e+01
   1.1099000e+03   9.6374999e+01
   1.1099500e+03   9.5865608e+01
   1.1100000e+03   9.5426973e+01
   1.1100500e+03   9.6225487e+01
   1.1101000e+03   9.7450539e+01
   1.1101500e+03   9.8448489e+01
   1.1102000e+03   9.9363713e+01
   1.1102500e+03   1.0016267e+02
   1.1103000e+03   9.9846743e+01
   1.1103500e+03   9.9589528e+01
   1.1104000e+03   9.8089806e+01
   1.1104500e+03   9.6938448e+01
   1.1105000e+03   9.6174429e+01
   1.1105500e+03   9.6726361e+01
   1.1106000e+03   9.7941010e+01
   1.1106500e+03   9.9810788e+01
   1.1107000e+03   1.0134666e+02
   1.1107500e+03   1.0356611e+02
   1.1108000e+03   1.0425447e+02
   1.1108500e+03   1.0223237e+02
   1.1109000e+03   1.0094197e+02
   1.1109500e+03   1.0086228e+02
   1.1110000e+03   1.0104465e+02
   1.1110500e+03   9.9948773e+01
   1.1111000e+03   1.0039194e+02
   1.1111500e+03   1.0071803e+02
   1.1112000e+03   1.0053079e+02
   1.1112500e+03   9.8516788e+01
   1.1113000e+03   9.7103403e+01
   1.1113500e+03   9.6570090e+01
   1.1114000e+03   9.7505795e+01
   1.1114500e+03   9.8101092e+01
   1.1115000e+03   9.8310015e+01
   1.1115500e+03   9.9299088e+01
   1.1116000e+03   1.0008443e+02
   1.1116500e+03   9.8725958e+01
   1.1117000e+03   9.7129302e+01
   1.1117500e+03   9.6711876e+01
   1.1118000e+03   9.7443544e+01
   1.1118500e+03   9.8442212e+01
   1.1119000e+03   9.9229765e+01
   1.1119500e+03   9.9286932e+01
   1.1120000e+03   9.9240445e+01
   1.1120500e+03   9.8515157e+01
   1.1121000e+03   9.6511287e+01
   1.1121500e+03   9.4556708e+01
   1.1122000e+03   9.4257911e+01
   1.1122500e+03   9.4929937e+01
   1.1123000e+03   9.4903415e+01
   1.1123500e+03   9.4368487e+01
   1.1124000e+03   9.4520395e+01
   1.1124500e+03   9.4776699e+01
   1.1125000e+03   9.4876036e+01
   1.1125500e+03   9.4330458e+01
   1.1126000e+03   9.5035999e+01
   1.1126500e+03   9.6603268e+01
   1.1127000e+03   9.8542417e+01
   1.1127500e+03   9.9002770e+01
   1.1128000e+03   9.8867356e+01
   1.1128500e+03   9.7764158e+01
   1.1129000e+03   9.6587657e+01
   1.1129500e+03   9.4308473e+01
   1.1130000e+03   9.2438892e+01
   1.1130500e+03   9.2244988e+01
   1.1131000e+03   9.3439076e+01
   1.1131500e+03   9.4111101e+01
   1.1132000e+03   9.4163432e+01
   1.1132500e+03   9.4085222e+01
   1.1133000e+03   9.4574007e+01
   1.1133500e+03   9.5429213e+01
   1.1134000e+03   9.5563733e+01
   1.1134500e+03   9.5781080e+01
   1.1135000e+03   9.7524621e+01
   1.1135500e+03   9.8942305e+01
   1.1136000e+03   9.8882099e+01
   1.1136500e+03   9.7824647e+01
   1.1137000e+03   9.7227371e+01
   1.1137500e+03   9.6192513e+01
   1.1138000e+03   9.6264735e+01
   1.1138500e+03   9.5690640e+01
   1.1139000e+03   9.6570425e+01
   1.1139500e+03   9.8105908e+01
   1.1140000e+03   9.8833233e+01
   1.1140500e+03   9.6814119e+01
   1.1141000e+03   9.5675521e+01
   1.1141500e+03   9.4519671e+01
   1.1142000e+03   9.3624467e+01
   1.1142500e+03   9.3055781e+01
   1.1143000e+03   9.3006478e+01
   1.1143500e+03   9.3219566e+01
   1.1144000e+03   9.4517686e+01
   1.1144500e+03   9.4564290e+01
   1.1145000e+03   9.3287630e+01
   1.1145500e+03   9.2988591e+01
   1.1146000e+03   9.3471171e+01
   1.1146500e+03   9.3441284e+01
   1.1147000e+03   9.3584119e+01
   1.1147500e+03   9.4320231e+01
   1.1148000e+03   9.5243076e+01
   1.1148500e+03   9.4935251e+01
   1.1149000e+03   9.3745759e+01
   1.1149500e+03   9.2408666e+01
   1.1150000e+03   9.2652615e+01
   1.1150500e+03   9.3129668e+01
   1.1151000e+03   9.3867926e+01
   1.1151500e+03   9.4059682e+01
   1.1152000e+03   9.4760737e+01
   1.1152500e+03   9.5372907e+01
   1.1153000e+03   9.5134158e+01
   1.1153500e+03   9.3876575e+01
   1.1154000e+03   9.4007431e+01
   1.1154500e+03   9.4525994e+01
   1.1155000e+03   9.5134634e+01
   1.1155500e+03   9.5267638e+01
   1.1156000e+03   9.5584229e+01
   1.1156500e+03   9.5636230e+01
   1.1157000e+03   9.5684219e+01
   1.1157500e+03   9.4026854e+01
   1.1158000e+03   9.1787791e+01
   1.1158500e+03   9.0997201e+01
   1.1159000e+03   9.1213451e+01
   1.1159500e+03   9.1267943e+01
   1.1160000e+03   9.1134441e+01
   1.1160500e+03   9.1708354e+01
   1.1161000e+03   9.2559083e+01
   1.1161500e+03   9.2302441e+01
   1.1162000e+03   9.1374607e+01
   1.1162500e+03   9.1056641e+01
   1.1163000e+03   9.1669238e+01
   1.1163500e+03   9.2124541e+01
   1.1164000e+03   9.1890893e+01
   1.1164500e+03   9.1902345e+01
   1.1165000e+03   9.2558233e+01
   1.1165500e+03   9.3146719e+01
   1.1166000e+03   9.3362744e+01
   1.1166500e+03   9.3418851e+01
   1.1167000e+03   9.4440068e+01
   1.1167500e+03   9.5758044e+01
   1.1168000e+03   9.6894216e+01
   1.1168500e+03   9.6680025e+01
   1.1169000e+03   9.6328649e+01
   1.1169500e+03   9.5398252e+01
   1.1170000e+03   9.5134989e+01
   1.1170500e+03   9.4458238e+01
   1.1171000e+03   9.4821147e+01
   1.1171500e+03   9.6476254e+01
   1.1172000e+03   9.8494111e+01
   1.1172500e+03   9.8582926e+01
   1.1173000e+03   9.7550038e+01
   1.1173500e+03   9.6345735e+01
   1.1174000e+03   9.6210828e+01
   1.1174500e+03   9.5926524e+01
   1.1175000e+03   9.5476730e+01
   1.1175500e+03   9.6334983e+01
   1.1176000e+03   9.7711931e+01
   1.1176500e+03   9.7942470e+01
   1.1177000e+03   9.6318266e+01
   1.1177500e+03   9.5120746e+01
   1.1178000e+03   9.4285175e+01
   1.1178500e+03   9.3912637e+01
   1.1179000e+03   9.3676082e+01
   1.1179500e+03   9.4348438e+01
   1.1180000e+03   9.5165939e+01
   1.1180500e+03   9.6678110e+01
   1.1181000e+03   9.7037846e+01
   1.1181500e+03   9.6343178e+01
   1.1182000e+03   9.5994223e+01
   1.1182500e+03   9.6244503e+01
   1.1183000e+03   9.6236600e+01
   1.1183500e+03   9.6614919e+01
   1.1184000e+03   9.6862086e+01
   1.1184500e+03   9.7602700e+01
   1.1185000e+03   9.8206653e+01
   1.1185500e+03   9.7664222e+01
   1.1186000e+03   9.6202517e+01
   1.1186500e+03   9.5879573e+01
   1.1187000e+03   9.6410212e+01
   1.1187500e+03   9.7619672e+01
   1.1188000e+03   9.8718033e+01
   1.1188500e+03   9.9908360e+01
   1.1189000e+03   1.0091445e+02
   1.1189500e+03   1.0073438e+02
   1.1190000e+03   9.8675016e+01
   1.1190500e+03   9.6348333e+01
   1.1191000e+03   9.5353878e+01
   1.1191500e+03   9.5321538e+01
   1.1192000e+03   9.5268108e+01
   1.1192500e+03   9.5880165e+01
   1.1193000e+03   9.7618541e+01
   1.1193500e+03   9.9282779e+01
   1.1194000e+03   9.9810553e+01
   1.1194500e+03   9.9362497e+01
   1.1195000e+03   9.8660687e+01
   1.1195500e+03   9.8971273e+01
   1.1196000e+03   9.9605166e+01
   1.1196500e+03   9.9598547e+01
   1.1197000e+03   9.9361595e+01
   1.1197500e+03   1.0043576e+02
   1.1198000e+03   1.0070428e+02
   1.1198500e+03   9.9447974e+01
   1.1199000e+03   9.8368530e+01
   1.1199500e+03   9.8797375e+01
   1.1200000e+03   9.9589389e+01
   1.1200500e+03   9.9776216e+01
   1.1201000e+03   9.9909954e+01
   1.1201500e+03   9.9192766e+01
   1.1202000e+03   9.8922650e+01
   1.1202500e+03   9.7540056e+01
   1.1203000e+03   9.5764367e+01
   1.1203500e+03   9.4467101e+01
   1.1204000e+03   9.4786819e+01
   1.1204500e+03   9.5029116e+01
   1.1205000e+03   9.4977336e+01
   1.1205500e+03   9.4311336e+01
   1.1206000e+03   9.3899865e+01
   1.1206500e+03   9.3727228e+01
   1.1207000e+03   9.3090385e+01
   1.1207500e+03   9.2613170e+01
   1.1208000e+03   9.3227692e+01
   1.1208500e+03   9.4589901e+01
   1.1209000e+03   9.5842325e+01
   1.1209500e+03   9.6299959e+01
   1.1210000e+03   9.5773910e+01
   1.1210500e+03   9.5462056e+01
   1.1211000e+03   9.4452921e+01
   1.1211500e+03   9.3089339e+01
   1.1212000e+03   9.2011782e+01
   1.1212500e+03   9.2629587e+01
   1.1213000e+03   9.3823292e+01
   1.1213500e+03   9.5152308e+01
   1.1214000e+03   9.5666838e+01
   1.1214500e+03   9.5957296e+01
   1.1215000e+03   9.6281927e+01
   1.1215500e+03   9.6760183e+01
   1.1216000e+03   9.8111845e+01
   1.1216500e+03   9.8907616e+01
   1.1217000e+03   9.9603058e+01
   1.1217500e+03   1.0016602e+02
   1.1218000e+03   9.9394192e+01
   1.1218500e+03   9.6295763e+01
   1.1219000e+03   9.4696310e+01
   1.1219500e+03   9.4742520e+01
   1.1220000e+03   9.4510204e+01
   1.1220500e+03   9.4267938e+01
   1.1221000e+03   9.5153147e+01
   1.1221500e+03   9.6186170e+01
   1.1222000e+03   9.6481845e+01
   1.1222500e+03   9.6233253e+01
   1.1223000e+03   9.6209075e+01
   1.1223500e+03   9.5690800e+01
   1.1224000e+03   9.5530833e+01
   1.1224500e+03   9.5029954e+01
   1.1225000e+03   9.4066529e+01
   1.1225500e+03   9.3703656e+01
   1.1226000e+03   9.4600744e+01
   1.1226500e+03   9.4900066e+01
   1.1227000e+03   9.4499304e+01
   1.1227500e+03   9.4426837e+01
   1.1228000e+03   9.4776934e+01
   1.1228500e+03   9.4900952e+01
   1.1229000e+03   9.5753381e+01
   1.1229500e+03   9.7154388e+01
   1.1230000e+03   9.8156179e+01
   1.1230500e+03   9.7976059e+01
   1.1231000e+03   9.7843679e+01
   1.1231500e+03   9.6381536e+01
   1.1232000e+03   9.5133443e+01
   1.1232500e+03   9.5214346e+01
   1.1233000e+03   9.6507612e+01
   1.1233500e+03   9.6881714e+01
   1.1234000e+03   9.6684757e+01
   1.1234500e+03   9.6477314e+01
   1.1235000e+03   9.6836651e+01
   1.1235500e+03   9.6024765e+01
   1.1236000e+03   9.5047116e+01
   1.1236500e+03   9.5480092e+01
   1.1237000e+03   9.6245735e+01
   1.1237500e+03   9.6054785e+01
   1.1238000e+03   9.5859943e+01
   1.1238500e+03   9.6054397e+01
   1.1239000e+03   9.5854212e+01
   1.1239500e+03   9.5733431e+01
   1.1240000e+03   9.5500997e+01
   1.1240500e+03   9.5371399e+01
   1.1241000e+03   9.5508615e+01
   1.1241500e+03   9.6987556e+01
   1.1242000e+03   9.7592127e+01
   1.1242500e+03   9.7234487e+01
   1.1243000e+03   9.6909172e+01
   1.1243500e+03   9.6718821e+01
   1.1244000e+03   9.5357212e+01
   1.1244500e+03   9.4382074e+01
   1.1245000e+03   9.4626949e+01
   1.1245500e+03   9.5549521e+01
   1.1246000e+03   9.6941288e+01
   1.1246500e+03   9.8177022e+01
   1.1247000e+03   9.7890064e+01
   1.1247500e+03   9.7384659e+01
   1.1248000e+03   9.7193706e+01
   1.1248500e+03   9.6071077e+01
   1.1249000e+03   9.5296531e+01
   1.1249500e+03   9.6750922e+01
   1.1250000e+03   9.7394898e+01


==> Data/Lorentzians/D4_17C.dat <==
   1.0750500e+03   9.8476891e+01
   1.0751000e+03   9.7854403e+01
   1.0751500e+03   9.6340117e+01
   1.0752000e+03   9.5358216e+01
   1.0752500e+03   9.4469898e+01
   1.0753000e+03   9.3488290e+01
   1.0753500e+03   9.2676340e+01
   1.0754000e+03   9.3067034e+01
   1.0754500e+03   9.3012848e+01
   1.0755000e+03   9.2792248e+01
   1.0755500e+03   9.2880354e+01
   1.0756000e+03   9.3142528e+01
   1.0756500e+03   9.3104820e+01
   1.0757000e+03   9.2549966e+01
   1.0757500e+03   9.2191631e+01
   1.0758000e+03   9.2244714e+01
   1.0758500e+03   9.2057590e+01
   1.0759000e+03   9.1707454e+01
   1.0759500e+03   9.2186438e+01
   1.0760000e+03   9.3250338e+01
   1.0760500e+03   9.3961796e+01
   1.0761000e+03   9.4283683e+01
   1.0761500e+03   9.4921798e+01
   1.0762000e+03   9.5879027e+01
   1.0762500e+03   9.6105498e+01
   1.0763000e+03   9.5859424e+01
   1.0763500e+03   9.5817650e+01
   1.0764000e+03   9.5958664e+01
   1.0764500e+03   9.5588692e+01
   1.0765000e+03   9.5222438e+01
   1.0765500e+03   9.5405098e+01
   1.0766000e+03   9.5646109e+01
   1.0766500e+03   9.5598936e+01
   1.0767000e+03   9.4937742e+01
   1.0767500e+03   9.4354833e+01
   1.0768000e+03   9.3829528e+01
   1.0768500e+03   9.3491337e+01
   1.0769000e+03   9.3354271e+01
   1.0769500e+03   9.3590140e+01
   1.0770000e+03   9.3907344e+01
   1.0770500e+03   9.3635193e+01
   1.0771000e+03   9.2926330e+01
   1.0771500e+03   9.1961162e+01
   1.0772000e+03   9.1400353e+01
   1.0772500e+03   9.0613603e+01
   1.0773000e+03   9.0459685e+01
   1.0773500e+03   9.0978302e+01
   1.0774000e+03   9.1512370e+01
   1.0774500e+03   9.1489269e+01
   1.0775000e+03   9.1500952e+01
   1.0775500e+03   9.1422450e+01
   1.0776000e+03   9.1242846e+01
   1.0776500e+03   9.1178797e+01
   1.0777000e+03   9.1390431e+01
   1.0777500e+03   9.1680205e+01
   1.0778000e+03   9.2127161e+01
   1.0778500e+03   9.2333330e+01
   1.0779000e+03   9.2188320e+01
   1.0779500e+03   9.2086597e+01
   1.0780000e+03   9.2334886e+01
   1.0780500e+03   9.2722375e+01
   1.0781000e+03   9.2857632e+01
   1.0781500e+03   9.3525618e+01
   1.0782000e+03   9.4363223e+01
   1.0782500e+03   9.4727841e+01
   1.0783000e+03   9.4114878e+01
   1.0783500e+03   9.4004767e+01
   1.0784000e+03   9.4124234e+01
   1.0784500e+03   9.4417338e+01
   1.0785000e+03   9.4345444e+01
   1.0785500e+03   9.4635393e+01
   1.0786000e+03   9.4893409e+01
   1.0786500e+03   9.4824577e+01
   1.0787000e+03   9.3972836e+01
   1.0787500e+03   9.3646538e+01
   1.0788000e+03   9.3633974e+01
   1.0788500e+03   9.3640828e+01
   1.0789000e+03   9.2941065e+01
   1.0789500e+03   9.2900352e+01
   1.0790000e+03   9.3091919e+01
   1.0790500e+03   9.2995392e+01
   1.0791000e+03   9.2450082e+01
   1.0791500e+03   9.2099714e+01
   1.0792000e+03   9.1829976e+01
   1.0792500e+03   9.1980510e+01
   1.0793000e+03   9.2149804e+01
   1.0793500e+03   9.2288850e+01
   1.0794000e+03   9.2895158e+01
   1.0794500e+03   9.3397525e+01
   1.0795000e+03   9.3307815e+01
   1.0795500e+03   9.3454971e+01
   1.0796000e+03   9.4356159e+01
   1.0796500e+03   9.5386752e+01
   1.0797000e+03   9.5812134e+01
   1.0797500e+03   9.5661429e+01
   1.0798000e+03   9.5254908e+01
   1.0798500e+03   9.4648511e+01
   1.0799000e+03   9.3658283e+01
   1.0799500e+03   9.3326456e+01
   1.0800000e+03   9.3991191e+01
   1.0800500e+03   9.4952899e+01
   1.0801000e+03   9.5163510e+01
   1.0801500e+03   9.5267862e+01
   1.0802000e+03   9.5484578e+01
   1.0802500e+03   9.4624199e+01
   1.0803000e+03   9.3599539e+01
   1.0803500e+03   9.3290286e+01
   1.0804000e+03   9.2897737e+01
   1.0804500e+03   9.2243181e+01
   1.0805000e+03   9.2044471e+01
   1.0805500e+03   9.1669333e+01
   1.0806000e+03   9.1377748e+01
   1.0806500e+03   9.1497166e+01
   1.0807000e+03   9.1576558e+01
   1.0807500e+03   9.2024257e+01
   1.0808000e+03   9.2670633e+01
   1.0808500e+03   9.3053100e+01
   1.0809000e+03   9.3309649e+01
   1.0809500e+03   9.3315774e+01
   1.0810000e+03   9.3002769e+01
   1.0810500e+03   9.2961662e+01
   1.0811000e+03   9.2945634e+01
   1.0811500e+03   9.2491456e+01
   1.0812000e+03   9.2588012e+01
   1.0812500e+03   9.2716382e+01
   1.0813000e+03   9.2293666e+01
   1.0813500e+03   9.1423811e+01
   1.0814000e+03   9.1147138e+01
   1.0814500e+03   9.0968725e+01
   1.0815000e+03   9.1216886e+01
   1.0815500e+03   9.1733457e+01
   1.0816000e+03   9.2983289e+01
   1.0816500e+03   9.4695691e+01
   1.0817000e+03   9.5825704e+01
   1.0817500e+03   9.6037346e+01
   1.0818000e+03   9.6263456e+01
   1.0818500e+03   9.6498127e+01
   1.0819000e+03   9.6459850e+01
   1.0819500e+03   9.6282006e+01
   1.0820000e+03   9.6231036e+01
   1.0820500e+03   9.5951639e+01
   1.0821000e+03   9.5184523e+01
   1.0821500e+03   9.3882659e+01
   1.0822000e+03   9.3367753e+01
   1.0822500e+03   9.3505081e+01
   1.0823000e+03   9.4338551e+01
   1.0823500e+03   9.5474768e+01
   1.0824000e+03   9.6077158e+01
   1.0824500e+03   9.6381324e+01
   1.0825000e+03   9.6150199e+01
   1.0825500e+03   9.4882430e+01
   1.0826000e+03   9.3795539e+01
   1.0826500e+03   9.4063013e+01
   1.0827000e+03   9.3653127e+01
   1.0827500e+03   9.3375639e+01
   1.0828000e+03   9.3474919e+01
   1.0828500e+03   9.2882361e+01
   1.0829000e+03   9.1965156e+01
   1.0829500e+03   9.1812939e+01
   1.0830000e+03   9.1746064e+01
   1.0830500e+03   9.2573479e+01
   1.0831000e+03   9.3957624e+01
   1.0831500e+03   9.4654140e+01
   1.0832000e+03   9.4918756e+01
   1.0832500e+03   9.5495175e+01
   1.0833000e+03   9.5587873e+01
   1.0833500e+03   9.5346324e+01
   1.0834000e+03   9.5673161e+01
   1.0834500e+03   9.6690062e+01
   1.0835000e+03   9.7842842e+01
   1.0835500e+03   9.8279612e+01
   1.0836000e+03   9.8594680e+01
   1.0836500e+03   9.8781489e+01
   1.0837000e+03   9.8369274e+01
   1.0837500e+03   9.7217091e+01
   1.0838000e+03   9.6351416e+01
   1.0838500e+03   9.5825176e+01
   1.0839000e+03   9.5300313e+01
   1.0839500e+03   9.4460125e+01
   1.0840000e+03   9.3439824e+01
   1.0840500e+03   9.2716260e+01
   1.0841000e+03   9.2319787e+01
   1.0841500e+03   9.1556648e+01
   1.0842000e+03   9.1202618e+01
   1.0842500e+03   9.1794964e+01
   1.0843000e+03   9.2687908e+01
   1.0843500e+03   9.2973187e+01
   1.0844000e+03   9.3086352e+01
   1.0844500e+03   9.3407476e+01
   1.0845000e+03   9.3652178e+01
   1.0845500e+03   9.3523206e+01
   1.0846000e+03   9.3264929e+01
   1.0846500e+03   9.3560985e+01
   1.0847000e+03   9.4388524e+01
   1.0847500e+03   9.3779054e+01
   1.0848000e+03   9.2875678e+01
   1.0848500e+03   9.2301407e+01
   1.0849000e+03   9.1990037e+01
   1.0849500e+03   9.0784033e+01
   1.0850000e+03   9.0752285e+01
   1.0850500e+03   9.0805624e+01
   1.0851000e+03   9.1062879e+01
   1.0851500e+03   9.0912385e+01
   1.0852000e+03   9.0709725e+01
   1.0852500e+03   9.0762393e+01
   1.0853000e+03   9.1665263e+01
   1.0853500e+03   9.2255696e+01
   1.0854000e+03   9.2973132e+01
   1.0854500e+03   9.4047332e+01
   1.0855000e+03   9.4568990e+01
   1.0855500e+03   9.3792749e+01
   1.0856000e+03   9.2559008e+01
   1.0856500e+03   9.1693520e+01
   1.0857000e+03   9.1042667e+01
   1.0857500e+03   9.1139387e+01
   1.0858000e+03   9.1893584e+01
   1.0858500e+03   9.2674596e+01
   1.0859000e+03   9.3243918e+01
   1.0859500e+03   9.3069915e+01
   1.0860000e+03   9.2382697e+01
   1.0860500e+03   9.1111335e+01
   1.0861000e+03   9.1017526e+01
   1.0861500e+03   9.1412176e+01
   1.0862000e+03   9.1894262e+01
   1.0862500e+03   9.2086791e+01
   1.0863000e+03   9.2807555e+01
   1.0863500e+03   9.2622569e+01
   1.0864000e+03   9.1568162e+01
   1.0864500e+03   9.0709741e+01
   1.0865000e+03   9.0850780e+01
   1.0865500e+03   9.1216256e+01
   1.0866000e+03   9.1377184e+01
   1.0866500e+03   9.1440003e+01
   1.0867000e+03   9.1494221e+01
   1.0867500e+03   9.0489207e+01
   1.0868000e+03   8.9100666e+01
   1.0868500e+03   8.8797969e+01
   1.0869000e+03   8.9315287e+01
   1.0869500e+03   9.0057772e+01
   1.0870000e+03   9.1376437e+01
   1.0870500e+03   9.2891259e+01
   1.0871000e+03   9.3806081e+01
   1.0871500e+03   9.4014428e+01
   1.0872000e+03   9.4468952e+01
   1.0872500e+03   9.5122903e+01
   1.0873000e+03   9.5930714e+01
   1.0873500e+03   9.6709651e+01
   1.0874000e+03   9.7882955e+01
   1.0874500e+03   9.8180094e+01
   1.0875000e+03   9.7888374e+01
   1.0875500e+03   9.7373349e+01
   1.0876000e+03   9.7215547e+01
   1.0876500e+03   9.6754875e+01
   1.0877000e+03   9.6874653e+01
   1.0877500e+03   9.7504282e+01
   1.0878000e+03   9.8061258e+01
   1.0878500e+03   9.8025671e+01
   1.0879000e+03   9.7591643e+01
   1.0879500e+03   9.7178589e+01
   1.0880000e+03   9.6818456e+01
   1.0880500e+03   9.6878610e+01
   1.0881000e+03   9.6764043e+01
   1.0881500e+03   9.7404142e+01
   1.0882000e+03   9.7689762e+01
   1.0882500e+03   9.6798169e+01
   1.0883000e+03   9.5898840e+01
   1.0883500e+03   9.5680051e+01
   1.0884000e+03   9.5581957e+01
   1.0884500e+03   9.5766969e+01
   1.0885000e+03   9.6524216e+01
   1.0885500e+03   9.6811209e+01
   1.0886000e+03   9.6279257e+01
   1.0886500e+03   9.5012475e+01
   1.0887000e+03   9.3656257e+01
   1.0887500e+03   9.2855662e+01
   1.0888000e+03   9.2309008e+01
   1.0888500e+03   9.2740363e+01
   1.0889000e+03   9.3227243e+01
   1.0889500e+03   9.3380277e+01
   1.0890000e+03   9.2919012e+01
   1.0890500e+03   9.2197781e+01
   1.0891000e+03   9.1407652e+01
   1.0891500e+03   9.1117260e+01
   1.0892000e+03   9.2083423e+01
   1.0892500e+03   9.3312216e+01
   1.0893000e+03   9.4278356e+01
   1.0893500e+03   9.4943175e+01
   1.0894000e+03   9.5541821e+01
   1.0894500e+03   9.5426321e+01
   1.0895000e+03   9.5008061e+01
   1.0895500e+03   9.5241977e+01
   1.0896000e+03   9.6272209e+01
   1.0896500e+03   9.7097383e+01
   1.0897000e+03   9.7639196e+01
   1.0897500e+03   9.7953302e+01
   1.0898000e+03   9.8012518e+01
   1.0898500e+03   9.7140938e+01
   1.0899000e+03   9.5969557e+01
   1.0899500e+03   9.4928481e+01
   1.0900000e+03   9.5009688e+01
   1.0900500e+03   9.5327442e+01
   1.0901000e+03   9.5123529e+01
   1.0901500e+03   9.4840734e+01
   1.0902000e+03   9.4555481e+01
   1.0902500e+03   9.3529907e+01
   1.0903000e+03   9.2303244e+01
   1.0903500e+03   9.2045824e+01
   1.0904000e+03   9.2720663e+01
   1.0904500e+03   9.3574256e+01
   1.0905000e+03   9.5164156e+01
   1.0905500e+03   9.5531837e+01
   1.0906000e+03   9.5295671e+01
   1.0906500e+03   9.4818133e+01
   1.0907000e+03   9.4187790e+01
   1.0907500e+03   9.3139711e+01
   1.0908000e+03   9.3565784e+01
   1.0908500e+03   9.3891656e+01
   1.0909000e+03   9.3663856e+01
   1.0909500e+03   9.3033566e+01
   1.0910000e+03   9.2208825e+01
   1.0910500e+03   9.0861963e+01
   1.0911000e+03   9.0203592e+01
   1.0911500e+03   9.0105472e+01
   1.0912000e+03   9.0690216e+01
   1.0912500e+03   9.1753635e+01
   1.0913000e+03   9.3069586e+01
   1.0913500e+03   9.3254439e+01
   1.0914000e+03   9.3428647e+01
   1.0914500e+03   9.3627109e+01
   1.0915000e+03   9.3416329e+01
   1.0915500e+03   9.3348987e+01
   1.0916000e+03   9.4121940e+01
   1.0916500e+03   9.5024137e+01
   1.0917000e+03   9.5344362e+01
   1.0917500e+03   9.5185300e+01
   1.0918000e+03   9.4912125e+01
   1.0918500e+03   9.4788545e+01
   1.0919000e+03   9.4598083e+01
   1.0919500e+03   9.4547686e+01
   1.0920000e+03   9.5131400e+01
   1.0920500e+03   9.5979262e+01
   1.0921000e+03   9.6287380e+01
   1.0921500e+03   9.6004643e+01
   1.0922000e+03   9.5507516e+01
   1.0922500e+03   9.5028812e+01
   1.0923000e+03   9.4549527e+01
   1.0923500e+03   9.4220364e+01
   1.0924000e+03   9.3793414e+01
   1.0924500e+03   9.3664794e+01
   1.0925000e+03   9.3395338e+01
   1.0925500e+03   9.2690878e+01
   1.0926000e+03   9.2115114e+01
   1.0926500e+03   9.1791898e+01
   1.0927000e+03   9.2108246e+01
   1.0927500e+03   9.2302152e+01
   1.0928000e+03   9.2530292e+01
   1.0928500e+03   9.2826660e+01
   1.0929000e+03   9.3069519e+01
   1.0929500e+03   9.2422169e+01
   1.0930000e+03   9.1752571e+01
   1.0930500e+03   9.1292012e+01
   1.0931000e+03   9.0986506e+01
   1.0931500e+03   9.1026558e+01
   1.0932000e+03   9.1545174e+01
   1.0932500e+03   9.2587145e+01
   1.0933000e+03   9.3829652e+01
   1.0933500e+03   9.5038883e+01
   1.0934000e+03   9.4849281e+01
   1.0934500e+03   9.4925393e+01
   1.0935000e+03   9.4844342e+01
   1.0935500e+03   9.4554514e+01
   1.0936000e+03   9.4035118e+01
   1.0936500e+03   9.4917374e+01
   1.0937000e+03   9.6071562e+01
   1.0937500e+03   9.7224167e+01
   1.0938000e+03   9.7604058e+01
   1.0938500e+03   9.7926498e+01
   1.0939000e+03   9.8452513e+01
   1.0939500e+03   9.8759463e+01
   1.0940000e+03   9.8481073e+01
   1.0940500e+03   9.8619744e+01
   1.0941000e+03   9.8729206e+01
   1.0941500e+03   9.8753352e+01
   1.0942000e+03   9.8120648e+01
   1.0942500e+03   9.7426547e+01
   1.0943000e+03   9.7023714e+01
   1.0943500e+03   9.7499093e+01
   1.0944000e+03   9.7191990e+01
   1.0944500e+03   9.6393686e+01
   1.0945000e+03   9.5985535e+01
   1.0945500e+03   9.5095583e+01
   1.0946000e+03   9.3693433e+01
   1.0946500e+03   9.2517541e+01
   1.0947000e+03   9.2198118e+01
   1.0947500e+03   9.2311810e+01
   1.0948000e+03   9.3149740e+01
   1.0948500e+03   9.3142064e+01
   1.0949000e+03   9.3557269e+01
   1.0949500e+03   9.3937302e+01
   1.0950000e+03   9.4085947e+01
   1.0950500e+03   9.4055386e+01
   1.0951000e+03   9.4304418e+01
   1.0951500e+03   9.5035087e+01
   1.0952000e+03   9.5828891e+01
   1.0952500e+03   9.5465848e+01
   1.0953000e+03   9.4760110e+01
   1.0953500e+03   9.4346086e+01
   1.0954000e+03   9.3646276e+01
   1.0954500e+03   9.2078543e+01
   1.0955000e+03   9.1402292e+01
   1.0955500e+03   9.1176371e+01
   1.0956000e+03   9.1414748e+01
   1.0956500e+03   9.0869053e+01
   1.0957000e+03   9.0212423e+01
   1.0957500e+03   8.9779225e+01
   1.0958000e+03   9.0006644e+01
   1.0958500e+03   8.9800516e+01
   1.0959000e+03   9.0280919e+01
   1.0959500e+03   9.1514119e+01
   1.0960000e+03   9.2683701e+01
   1.0960500e+03   9.3084927e+01
   1.0961000e+03   9.2638650e+01
   1.0961500e+03   9.1846785e+01
   1.0962000e+03   9.1086817e+01
   1.0962500e+03   9.0649727e+01
   1.0963000e+03   9.0120942e+01
   1.0963500e+03   9.0478679e+01
   1.0964000e+03   9.0518746e+01
   1.0964500e+03   9.0414931e+01
   1.0965000e+03   8.9530780e+01
   1.0965500e+03   8.8386774e+01
   1.0966000e+03   8.7410212e+01
   1.0966500e+03   8.7605452e+01
   1.0967000e+03   8.7330758e+01
   1.0967500e+03   8.7404843e+01
   1.0968000e+03   8.7846769e+01
   1.0968500e+03   8.8572168e+01
   1.0969000e+03   8.8364848e+01
   1.0969500e+03   8.7427841e+01
   1.0970000e+03   8.6199590e+01
   1.0970500e+03   8.5329845e+01
   1.0971000e+03   8.4015178e+01
   1.0971500e+03   8.2707601e+01
   1.0972000e+03   8.3172989e+01
   1.0972500e+03   8.4172073e+01
   1.0973000e+03   8.4738838e+01
   1.0973500e+03   8.4963444e+01
   1.0974000e+03   8.5102929e+01
   1.0974500e+03   8.5070530e+01
   1.0975000e+03   8.4780354e+01
   1.0975500e+03   8.4716975e+01
   1.0976000e+03   8.4584802e+01
   1.0976500e+03   8.4845714e+01
   1.0977000e+03   8.4224360e+01
   1.0977500e+03   8.3035855e+01
   1.0978000e+03   8.1270451e+01
   1.0978500e+03   8.0301957e+01
   1.0979000e+03   7.9697966e+01
   1.0979500e+03   7.9756787e+01
   1.0980000e+03   8.0537593e+01
   1.0980500e+03   8.1284854e+01
   1.0981000e+03   8.1495557e+01
   1.0981500e+03   8.0512701e+01
   1.0982000e+03   7.9212738e+01
   1.0982500e+03   7.7966448e+01
   1.0983000e+03   7.7597390e+01
   1.0983500e+03   7.7675252e+01
   1.0984000e+03   7.7505195e+01
   1.0984500e+03   7.6957454e+01
   1.0985000e+03   7.6065721e+01
   1.0985500e+03   7.5034598e+01
   1.0986000e+03   7.3559049e+01
   1.0986500e+03   7.3579452e+01
   1.0987000e+03   7.4657966e+01
   1.0987500e+03   7.5851333e+01
   1.0988000e+03   7.6364117e+01
   1.0988500e+03   7.6139056e+01
   1.0989000e+03   7.5369138e+01
   1.0989500e+03   7.3996105e+01
   1.0990000e+03   7.1815897e+01
   1.0990500e+03   6.9997540e+01
   1.0991000e+03   6.9828916e+01
   1.0991500e+03   6.9834323e+01
   1.0992000e+03   6.8987324e+01
   1.0992500e+03   6.7903689e+01
   1.0993000e+03   6.6963088e+01
   1.0993500e+03   6.5096178e+01
   1.0994000e+03   6.3199171e+01
   1.0994500e+03   6.2768949e+01
   1.0995000e+03   6.4667505e+01
   1.0995500e+03   6.6635338e+01
   1.0996000e+03   6.8325876e+01
   1.0996500e+03   6.8679369e+01
   1.0997000e+03   6.8597474e+01
   1.0997500e+03   6.7527295e+01
   1.0998000e+03   6.6430345e+01
   1.0998500e+03   6.6192257e+01
   1.0999000e+03   6.8191890e+01
   1.0999500e+03   7.0479961e+01
   1.1000000e+03   7.1905575e+01
   1.1000500e+03   7.2170416e+01
   1.1001000e+03   7.2063272e+01
   1.1001500e+03   7.2500681e+01
   1.1002000e+03   7.3974102e+01
   1.1002500e+03   7.6920428e+01
   1.1003000e+03   8.0884542e+01
   1.1003500e+03   8.4219613e+01
   1.1004000e+03   8.5327271e+01
   1.1004500e+03   8.4004813e+01
   1.1005000e+03   8.2090172e+01
   1.1005500e+03   8.1300084e+01
   1.1006000e+03   8.2697195e+01
   1.1006500e+03   8.5081856e+01
   1.1007000e+03   8.8906140e+01
   1.1007500e+03   9.1533061e+01
   1.1008000e+03   9.2564542e+01
   1.1008500e+03   9.1310093e+01
   1.1009000e+03   8.9500233e+01
   1.1009500e+03   8.7937660e+01
   1.1010000e+03   8.8398284e+01
   1.1010500e+03   8.9933714e+01
   1.1011000e+03   9.1851643e+01
   1.1011500e+03   9.2903953e+01
   1.1012000e+03   9.3067942e+01
   1.1012500e+03   9.2049388e+01
   1.1013000e+03   9.0455488e+01
   1.1013500e+03   8.9683103e+01
   1.1014000e+03   9.1091484e+01
   1.1014500e+03   9.2953894e+01
   1.1015000e+03   9.5353940e+01
   1.1015500e+03   9.6719346e+01
   1.1016000e+03   9.7089858e+01
   1.1016500e+03   9.6597337e+01
   1.1017000e+03   9.5996768e+01
   1.1017500e+03   9.4655084e+01
   1.1018000e+03   9.5396774e+01
   1.1018500e+03   9.6495847e+01
   1.1019000e+03   9.7224903e+01
   1.1019500e+03   9.7233176e+01
   1.1020000e+03   9.6910679e+01
   1.1020500e+03   9.5731583e+01
   1.1021000e+03   9.4584083e+01
   1.1021500e+03   9.4419742e+01
   1.1022000e+03   9.4810924e+01
   1.1022500e+03   9.5541202e+01
   1.1023000e+03   9.6116744e+01
   1.1023500e+03   9.6352359e+01
   1.1024000e+03   9.5279474e+01
   1.1024500e+03   9.4603713e+01
   1.1025000e+03   9.4693542e+01
   1.1025500e+03   9.5192462e+01
   1.1026000e+03   9.6304204e+01
   1.1026500e+03   9.7798314e+01
   1.1027000e+03   9.8754556e+01
   1.1027500e+03   9.8779115e+01
   1.1028000e+03   9.7626946e+01
   1.1028500e+03   9.6136372e+01
   1.1029000e+03   9.5020356e+01
   1.1029500e+03   9.4663513e+01
   1.1030000e+03   9.4786938e+01
   1.1030500e+03   9.5776131e+01
   1.1031000e+03   9.7278378e+01
   1.1031500e+03   9.8078290e+01
   1.1032000e+03   9.7645688e+01
   1.1032500e+03   9.6706154e+01
   1.1033000e+03   9.5848279e+01
   1.1033500e+03   9.4947088e+01
   1.1034000e+03   9.4136187e+01
   1.1034500e+03   9.4226101e+01
   1.1035000e+03   9.4741526e+01
   1.1035500e+03   9.4627246e+01
   1.1036000e+03   9.3702974e+01
   1.1036500e+03   9.3094786e+01
   1.1037000e+03   9.2737684e+01
   1.1037500e+03   9.3156935e+01
   1.1038000e+03   9.4592594e+01
   1.1038500e+03   9.6367345e+01
   1.1039000e+03   9.7915146e+01
   1.1039500e+03   9.8411163e+01
   1.1040000e+03   9.7836803e+01
   1.1040500e+03   9.6453702e+01
   1.1041000e+03   9.5077400e+01
   1.1041500e+03   9.4582805e+01
   1.1042000e+03   9.5096711e+01
   1.1042500e+03   9.5873114e+01
   1.1043000e+03   9.5996246e+01
   1.1043500e+03   9.6215609e+01
   1.1044000e+03   9.5165937e+01
   1.1044500e+03   9.3108129e+01
   1.1045000e+03   9.1666264e+01
   1.1045500e+03   9.2128598e+01
   1.1046000e+03   9.3277089e+01
   1.1046500e+03   9.5692855e+01
   1.1047000e+03   9.7518667e+01
   1.1047500e+03   9.8949569e+01
   1.1048000e+03   9.9051836e+01
   1.1048500e+03   9.8744837e+01
   1.1049000e+03   9.7672088e+01
   1.1049500e+03   9.7751311e+01
   1.1050000e+03   9.8379464e+01
   1.1050500e+03   9.9481762e+01
   1.1051000e+03   9.9934599e+01
   1.1051500e+03   9.9863916e+01
   1.1052000e+03   9.9934914e+01
   1.1052500e+03   9.9401969e+01
   1.1053000e+03   9.8633122e+01
   1.1053500e+03   9.8133946e+01
   1.1054000e+03   9.8668302e+01
   1.1054500e+03   9.9504442e+01
   1.1055000e+03   1.0007031e+02
   1.1055500e+03   9.9099543e+01
   1.1056000e+03   9.8564514e+01
   1.1056500e+03   9.7556636e+01
   1.1057000e+03   9.6319224e+01
   1.1057500e+03   9.5625705e+01
   1.1058000e+03   9.6266210e+01
   1.1058500e+03   9.7513323e+01
   1.1059000e+03   9.8998314e+01
   1.1059500e+03   9.9491179e+01
   1.1060000e+03   9.9007106e+01
   1.1060500e+03   9.8629378e+01
   1.1061000e+03   9.7772249e+01
   1.1061500e+03   9.6533134e+01
   1.1062000e+03   9.6059570e+01
   1.1062500e+03   9.6786792e+01
   1.1063000e+03   9.7647028e+01
   1.1063500e+03   9.7522181e+01
   1.1064000e+03   9.6520976e+01
   1.1064500e+03   9.5849580e+01
   1.1065000e+03   9.5273013e+01
   1.1065500e+03   9.5045663e+01
   1.1066000e+03   9.5446332e+01
   1.1066500e+03   9.6714261e+01
   1.1067000e+03   9.8051185e+01
   1.1067500e+03   9.8723884e+01
   1.1068000e+03   9.8261008e+01
   1.1068500e+03   9.7138001e+01
   1.1069000e+03   9.6747094e+01
   1.1069500e+03   9.6727581e+01
   1.1070000e+03   9.6789591e+01
   1.1070500e+03   9.7555963e+01
   1.1071000e+03   9.8980791e+01
   1.1071500e+03   9.9837838e+01
   1.1072000e+03   9.9585053e+01
   1.1072500e+03   9.8526462e+01
   1.1073000e+03   9.8010109e+01
   1.1073500e+03   9.7906138e+01
   1.1074000e+03   9.8029770e+01
   1.1074500e+03   9.7824763e+01
   1.1075000e+03   9.8533486e+01
   1.1075500e+03   9.9348909e+01
   1.1076000e+03   9.9612791e+01
   1.1076500e+03   9.9105973e+01
   1.1077000e+03   9.9134885e+01
   1.1077500e+03   9.9682840e+01
   1.1078000e+03   1.0018890e+02
   1.1078500e+03   1.0103429e+02
   1.1079000e+03   1.0163406e+02
   1.1079500e+03   1.0200304e+02
   1.1080000e+03   1.0165050e+02
   1.1080500e+03   1.0022755e+02
   1.1081000e+03   9.8320756e+01
   1.1081500e+03   9.7888472e+01
   1.1082000e+03   9.8130451e+01
   1.1082500e+03   9.8688825e+01
   1.1083000e+03   9.9290128e+01
   1.1083500e+03   9.9870275e+01
   1.1084000e+03   9.9539979e+01
   1.1084500e+03   9.8905847e+01
   1.1085000e+03   9.7590055e+01
   1.1085500e+03   9.6493548e+01
   1.1086000e+03   9.6462656e+01
   1.1086500e+03   9.7191941e+01
   1.1087000e+03   9.7879224e+01
   1.1087500e+03   9.8202582e+01
   1.1088000e+03   9.8762330e+01
   1.1088500e+03   9.8427204e+01
   1.1089000e+03   9.7311242e+01
   1.1089500e+03   9.6630989e+01
   1.1090000e+03   9.6623157e+01
   1.1090500e+03   9.6986738e+01
   1.1091000e+03   9.6760966e+01
   1.1091500e+03   9.6528722e+01
   1.1092000e+03   9.5366990e+01
   1.1092500e+03   9.4723565e+01
   1.1093000e+03   9.3499835e+01
   1.1093500e+03   9.3360259e+01
   1.1094000e+03   9.3931171e+01
   1.1094500e+03   9.5112239e+01
   1.1095000e+03   9.6177877e+01
   1.1095500e+03   9.7293892e+01
   1.1096000e+03   9.7238452e+01
   1.1096500e+03   9.6920657e+01
   1.1097000e+03   9.6533794e+01
   1.1097500e+03   9.5623888e+01
   1.1098000e+03   9.5281556e+01
   1.1098500e+03   9.5770960e+01
   1.1099000e+03   9.6142346e+01
   1.1099500e+03   9.6760248e+01
   1.1100000e+03   9.6674704e+01
   1.1100500e+03   9.6217423e+01
   1.1101000e+03   9.6016149e+01
   1.1101500e+03   9.6452664e+01
   1.1102000e+03   9.6012908e+01
   1.1102500e+03   9.7074847e+01
   1.1103000e+03   9.8919005e+01
   1.1103500e+03   1.0012103e+02
   1.1104000e+03   1.0027729e+02
   1.1104500e+03   1.0035921e+02
   1.1105000e+03   9.9572845e+01
   1.1105500e+03   9.7936173e+01
   1.1106000e+03   9.6537717e+01
   1.1106500e+03   9.6212080e+01
   1.1107000e+03   9.6460963e+01
   1.1107500e+03   9.6623693e+01
   1.1108000e+03   9.6409752e+01
   1.1108500e+03   9.6145880e+01
   1.1109000e+03   9.5529050e+01
   1.1109500e+03   9.5761539e+01
   1.1110000e+03   9.6378139e+01
   1.1110500e+03   9.7646029e+01
   1.1111000e+03   9.8791377e+01
   1.1111500e+03   9.9036527e+01
   1.1112000e+03   9.7967622e+01
   1.1112500e+03   9.6494463e+01
   1.1113000e+03   9.4523698e+01
   1.1113500e+03   9.3119593e+01
   1.1114000e+03   9.2734581e+01
   1.1114500e+03   9.2478112e+01
   1.1115000e+03   9.3228427e+01
   1.1115500e+03   9.4249034e+01
   1.1116000e+03   9.4758427e+01
   1.1116500e+03   9.4608352e+01
   1.1117000e+03   9.4857362e+01
   1.1117500e+03   9.4958598e+01
   1.1118000e+03   9.5262256e+01
   1.1118500e+03   9.6296797e+01
   1.1119000e+03   9.7417380e+01
   1.1119500e+03   9.8413257e+01
   1.1120000e+03   9.8968673e+01
   1.1120500e+03   9.9294115e+01
   1.1121000e+03   9.8640015e+01
   1.1121500e+03   9.7855380e+01
   1.1122000e+03   9.7925400e+01
   1.1122500e+03   9.8330547e+01
   1.1123000e+03   9.8542891e+01
   1.1123500e+03   9.8997066e+01
   1.1124000e+03   9.9271313e+01
   1.1124500e+03   9.8633148e+01
   1.1125000e+03   9.7810519e+01
   1.1125500e+03   9.7000953e+01
   1.1126000e+03   9.6438060e+01
   1.1126500e+03   9.6770695e+01
   1.1127000e+03   9.7149696e+01
   1.1127500e+03   9.7163240e+01
   1.1128000e+03   9.7116606e+01
   1.1128500e+03   9.6655973e+01
   1.1129000e+03   9.5136361e+01
   1.1129500e+03   9.3738433e+01
   1.1130000e+03   9.3177579e+01
   1.1130500e+03   9.3334482e+01
   1.1131000e+03   9.4413867e+01
   1.1131500e+03   9.6247378e+01
   1.1132000e+03   9.7225966e+01
   1.1132500e+03   9.7371664e+01
   1.1133000e+03   9.7345609e+01
   1.1133500e+03   9.7296111e+01
   1.1134000e+03   9.6662672e+01
   1.1134500e+03   9.7095587e+01
   1.1135000e+03   9.8371435e+01
   1.1135500e+03   9.9946593e+01
   1.1136000e+03   9.9736730e+01
   1.1136500e+03   9.9772612e+01
   1.1137000e+03   9.9428618e+01
   1.1137500e+03   9.8576756e+01
   1.1138000e+03   9.7387125e+01
   1.1138500e+03   9.7079586e+01
   1.1139000e+03   9.6706115e+01
   1.1139500e+03   9.6505356e+01
   1.1140000e+03   9.6097737e+01
   1.1140500e+03   9.4668266e+01
   1.1141000e+03   9.3466622e+01
   1.1141500e+03   9.3240222e+01
   1.1142000e+03   9.3566833e+01
   1.1142500e+03   9.3799835e+01
   1.1143000e+03   9.4761513e+01
   1.1143500e+03   9.6242071e+01
   1.1144000e+03   9.6827915e+01
   1.1144500e+03   9.7193670e+01
   1.1145000e+03   9.6740352e+01
   1.1145500e+03   9.6432424e+01
   1.1146000e+03   9.5605850e+01
   1.1146500e+03   9.5746706e+01
   1.1147000e+03   9.5886936e+01
   1.1147500e+03   9.7414403e+01
   1.1148000e+03   9.8733653e+01
   1.1148500e+03   1.0015737e+02
   1.1149000e+03   1.0026118e+02
   1.1149500e+03   9.9571535e+01
   1.1150000e+03   9.8790178e+01
   1.1150500e+03   9.8018228e+01
   1.1151000e+03   9.7839206e+01
   1.1151500e+03   9.8365590e+01
   1.1152000e+03   9.8668992e+01
   1.1152500e+03   9.8381745e+01
   1.1153000e+03   9.7769258e+01
   1.1153500e+03   9.6424480e+01
   1.1154000e+03   9.5603087e+01
   1.1154500e+03   9.5951612e+01
   1.1155000e+03   9.7020894e+01
   1.1155500e+03   9.8699425e+01
   1.1156000e+03   9.9930013e+01
   1.1156500e+03   1.0078694e+02
   1.1157000e+03   1.0133717e+02
   1.1157500e+03   1.0105270e+02
   1.1158000e+03   1.0005649e+02
   1.1158500e+03   9.9567191e+01
   1.1159000e+03   9.8692839e+01
   1.1159500e+03   9.8014762e+01
   1.1160000e+03   9.7086889e+01
   1.1160500e+03   9.6570352e+01
   1.1161000e+03   9.6219034e+01
   1.1161500e+03   9.5430892e+01
   1.1162000e+03   9.4608708e+01
   1.1162500e+03   9.4187449e+01
   1.1163000e+03   9.4328653e+01
   1.1163500e+03   9.4417166e+01
   1.1164000e+03   9.5278216e+01
   1.1164500e+03   9.6563595e+01
   1.1165000e+03   9.6778580e+01
   1.1165500e+03   9.6450867e+01
   1.1166000e+03   9.5994307e+01
   1.1166500e+03   9.5270396e+01
   1.1167000e+03   9.4426287e+01
   1.1167500e+03   9.5232298e+01
   1.1168000e+03   9.6718619e+01
   1.1168500e+03   9.7362833e+01
   1.1169000e+03   9.7390216e+01
   1.1169500e+03   9.7533348e+01
   1.1170000e+03   9.7492916e+01
   1.1170500e+03   9.6964802e+01
   1.1171000e+03   9.7453096e+01
   1.1171500e+03   9.8833207e+01
   1.1172000e+03   1.0007733e+02
   1.1172500e+03   1.0060394e+02
   1.1173000e+03   9.9927839e+01
   1.1173500e+03   9.8725578e+01
   1.1174000e+03   9.8005982e+01
   1.1174500e+03   9.7013408e+01
   1.1175000e+03   9.5907773e+01
   1.1175500e+03   9.6702338e+01
   1.1176000e+03   9.7646302e+01
   1.1176500e+03   9.8381111e+01
   1.1177000e+03   9.8647473e+01
   1.1177500e+03   9.8739953e+01
   1.1178000e+03   9.7951108e+01
   1.1178500e+03   9.7158081e+01
   1.1179000e+03   9.5260974e+01
   1.1179500e+03   9.3961295e+01
   1.1180000e+03   9.3787657e+01
   1.1180500e+03   9.3756471e+01
   1.1181000e+03   9.4053170e+01
   1.1181500e+03   9.4400317e+01
   1.1182000e+03   9.4704687e+01
   1.1182500e+03   9.4547006e+01
   1.1183000e+03   9.4711068e+01
   1.1183500e+03   9.5169932e+01
   1.1184000e+03   9.5371997e+01
   1.1184500e+03   9.5530515e+01
   1.1185000e+03   9.6211956e+01
   1.1185500e+03   9.6461326e+01
   1.1186000e+03   9.6179084e+01
   1.1186500e+03   9.6668363e+01
   1.1187000e+03   9.7641115e+01
   1.1187500e+03   9.8880833e+01
   1.1188000e+03   9.9299700e+01
   1.1188500e+03   9.9920603e+01
   1.1189000e+03   1.0036384e+02
   1.1189500e+03   1.0047300e+02
   1.1190000e+03   9.8976440e+01
   1.1190500e+03   9.7838237e+01
   1.1191000e+03   9.6775543e+01
   1.1191500e+03   9.7031465e+01
   1.1192000e+03   9.6760506e+01
   1.1192500e+03   9.6867688e+01
   1.1193000e+03   9.7249515e+01
   1.1193500e+03   9.7672167e+01
   1.1194000e+03   9.7072523e+01
   1.1194500e+03   9.5730781e+01
   1.1195000e+03   9.5494359e+01
   1.1195500e+03   9.5669615e+01
   1.1196000e+03   9.5814465e+01
   1.1196500e+03   9.6118088e+01
   1.1197000e+03   9.6615271e+01
   1.1197500e+03   9.6730222e+01
   1.1198000e+03   9.6738296e+01
   1.1198500e+03   9.6438789e+01
   1.1199000e+03   9.5563737e+01
   1.1199500e+03   9.5673641e+01
   1.1200000e+03   9.6590098e+01
   1.1200500e+03   9.7064715e+01
   1.1201000e+03   9.7426462e+01
   1.1201500e+03   9.7053648e+01
   1.1202000e+03   9.6989349e+01
   1.1202500e+03   9.6003643e+01
   1.1203000e+03   9.5043738e+01
   1.1203500e+03   9.4599983e+01
   1.1204000e+03   9.5540154e+01
   1.1204500e+03   9.5815072e+01
   1.1205000e+03   9.6191898e+01
   1.1205500e+03   9.6367233e+01
   1.1206000e+03   9.6040824e+01
   1.1206500e+03   9.5486802e+01
   1.1207000e+03   9.5234742e+01
   1.1207500e+03   9.4609533e+01
   1.1208000e+03   9.4253362e+01
   1.1208500e+03   9.4986448e+01
   1.1209000e+03   9.5688175e+01
   1.1209500e+03   9.5719746e+01
   1.1210000e+03   9.5698060e+01
   1.1210500e+03   9.5701628e+01
   1.1211000e+03   9.5459377e+01
   1.1211500e+03   9.5378723e+01
   1.1212000e+03   9.5872754e+01
   1.1212500e+03   9.6923491e+01
   1.1213000e+03   9.8612379e+01
   1.1213500e+03   9.9584128e+01
   1.1214000e+03   9.9469596e+01
   1.1214500e+03   9.8285256e+01
   1.1215000e+03   9.7283953e+01
   1.1215500e+03   9.6127852e+01
   1.1216000e+03   9.5699614e+01
   1.1216500e+03   9.6606122e+01
   1.1217000e+03   9.8242012e+01
   1.1217500e+03   9.9420823e+01
   1.1218000e+03   1.0004544e+02
   1.1218500e+03   9.9692827e+01
   1.1219000e+03   9.8460885e+01
   1.1219500e+03   9.7616737e+01
   1.1220000e+03   9.6777387e+01
   1.1220500e+03   9.6513680e+01
   1.1221000e+03   9.6848096e+01
   1.1221500e+03   9.7433136e+01
   1.1222000e+03   9.7999675e+01
   1.1222500e+03   9.8219620e+01
   1.1223000e+03   9.7925861e+01
   1.1223500e+03   9.7516523e+01
   1.1224000e+03   9.7338279e+01
   1.1224500e+03   9.7361762e+01
   1.1225000e+03   9.7692301e+01
   1.1225500e+03   9.7945183e+01
   1.1226000e+03   9.8333225e+01
   1.1226500e+03   9.7878001e+01
   1.1227000e+03   9.6702614e+01
   1.1227500e+03   9.5660178e+01
   1.1228000e+03   9.5486621e+01
   1.1228500e+03   9.5770936e+01
   1.1229000e+03   9.6882543e+01
   1.1229500e+03   9.8033308e+01
   1.1230000e+03   9.8685335e+01
   1.1230500e+03   9.8869467e+01
   1.1231000e+03   9.7860037e+01
   1.1231500e+03   9.6989804e+01
   1.1232000e+03   9.6176579e+01
   1.1232500e+03   9.6480183e+01
   1.1233000e+03   9.7551808e+01
   1.1233500e+03   9.8966921e+01
   1.1234000e+03   9.9639229e+01
   1.1234500e+03   1.0024450e+02
   1.1235000e+03   1.0034486e+02
   1.1235500e+03   9.9476058e+01
   1.1236000e+03   9.8767642e+01
   1.1236500e+03   9.8806531e+01
   1.1237000e+03   9.9407929e+01
   1.1237500e+03   1.0010101e+02
   1.1238000e+03   1.0088863e+02
   1.1238500e+03   1.0095860e+02
   1.1239000e+03   1.0048584e+02
   1.1239500e+03   1.0027597e+02
   1.1240000e+03   9.9484697e+01
   1.1240500e+03   9.8788450e+01
   1.1241000e+03   9.8611855e+01
   1.1241500e+03   9.8707206e+01
   1.1242000e+03   9.8151977e+01
   1.1242500e+03   9.7452585e+01
   1.1243000e+03   9.6830878e+01
   1.1243500e+03   9.6321055e+01
   1.1244000e+03   9.5167417e+01
   1.1244500e+03   9.3792293e+01
   1.1245000e+03   9.3522532e+01
   1.1245500e+03   9.3517390e+01
   1.1246000e+03   9.3978642e+01
   1.1246500e+03   9.5414871e+01
   1.1247000e+03   9.7094780e+01
   1.1247500e+03   9.7658323e+01
   1.1248000e+03   9.7733934e+01
   1.1248500e+03   9.7787385e+01
   1.1249000e+03   9.7153128e+01
   1.1249500e+03   9.6730503e+01
   1.1250000e+03   9.6019802e+01


==> Data/Lorentzians/D4_19C.dat <==
   1.0750500e+03   9.7381275e+01
   1.0751000e+03   9.8273668e+01
   1.0751500e+03   9.8914772e+01
   1.0752000e+03   9.8980549e+01
   1.0752500e+03   9.8666534e+01
   1.0753000e+03   9.8236101e+01
   1.0753500e+03   9.7276594e+01
   1.0754000e+03   9.6643978e+01
   1.0754500e+03   9.6315583e+01
   1.0755000e+03   9.6128478e+01
   1.0755500e+03   9.5865719e+01
   1.0756000e+03   9.5621881e+01
   1.0756500e+03   9.5506200e+01
   1.0757000e+03   9.5465472e+01
   1.0757500e+03   9.5647165e+01
   1.0758000e+03   9.6232417e+01
   1.0758500e+03   9.7196564e+01
   1.0759000e+03   9.8047586e+01
   1.0759500e+03   9.8656200e+01
   1.0760000e+03   9.8841305e+01
   1.0760500e+03   9.8688722e+01
   1.0761000e+03   9.8053325e+01
   1.0761500e+03   9.7848036e+01
   1.0762000e+03   9.7927454e+01
   1.0762500e+03   9.8245504e+01
   1.0763000e+03   9.8876490e+01
   1.0763500e+03   9.9645475e+01
   1.0764000e+03   9.9826158e+01
   1.0764500e+03   9.9904688e+01
   1.0765000e+03   1.0014178e+02
   1.0765500e+03   9.9931089e+01
   1.0766000e+03   1.0050960e+02
   1.0766500e+03   1.0079674e+02
   1.0767000e+03   1.0038168e+02
   1.0767500e+03   9.9250682e+01
   1.0768000e+03   9.8420889e+01
   1.0768500e+03   9.7024222e+01
   1.0769000e+03   9.6450246e+01
   1.0769500e+03   9.6773206e+01
   1.0770000e+03   9.7433759e+01
   1.0770500e+03   9.7743855e+01
   1.0771000e+03   9.7738619e+01
   1.0771500e+03   9.7567315e+01
   1.0772000e+03   9.7580983e+01
   1.0772500e+03   9.8192955e+01
   1.0773000e+03   9.8687626e+01
   1.0773500e+03   9.9281051e+01
   1.0774000e+03   9.9185280e+01
   1.0774500e+03   9.7718348e+01
   1.0775000e+03   9.5595032e+01
   1.0775500e+03   9.3953601e+01
   1.0776000e+03   9.2979926e+01
   1.0776500e+03   9.2968900e+01
   1.0777000e+03   9.4050190e+01
   1.0777500e+03   9.5822584e+01
   1.0778000e+03   9.7414402e+01
   1.0778500e+03   9.8286186e+01
   1.0779000e+03   9.8227183e+01
   1.0779500e+03   9.7806188e+01
   1.0780000e+03   9.6416838e+01
   1.0780500e+03   9.4612668e+01
   1.0781000e+03   9.3409927e+01
   1.0781500e+03   9.3027728e+01
   1.0782000e+03   9.2283212e+01
   1.0782500e+03   9.1911910e+01
   1.0783000e+03   9.2129960e+01
   1.0783500e+03   9.2090077e+01
   1.0784000e+03   9.1867669e+01
   1.0784500e+03   9.2611510e+01
   1.0785000e+03   9.3835962e+01
   1.0785500e+03   9.4556737e+01
   1.0786000e+03   9.4676766e+01
   1.0786500e+03   9.4330881e+01
   1.0787000e+03   9.3645056e+01
   1.0787500e+03   9.2913439e+01
   1.0788000e+03   9.2683914e+01
   1.0788500e+03   9.2958808e+01
   1.0789000e+03   9.3238377e+01
   1.0789500e+03   9.3057296e+01
   1.0790000e+03   9.2287513e+01
   1.0790500e+03   9.1208376e+01
   1.0791000e+03   9.0371229e+01
   1.0791500e+03   9.0194532e+01
   1.0792000e+03   9.0451420e+01
   1.0792500e+03   9.1610503e+01
   1.0793000e+03   9.3128536e+01
   1.0793500e+03   9.4221029e+01
   1.0794000e+03   9.5176973e+01
   1.0794500e+03   9.6207667e+01
   1.0795000e+03   9.6374196e+01
   1.0795500e+03   9.6205371e+01
   1.0796000e+03   9.6726112e+01
   1.0796500e+03   9.7171533e+01
   1.0797000e+03   9.7215945e+01
   1.0797500e+03   9.7198084e+01
   1.0798000e+03   9.6538865e+01
   1.0798500e+03   9.4782433e+01
   1.0799000e+03   9.3441444e+01
   1.0799500e+03   9.2682508e+01
   1.0800000e+03   9.2476732e+01
   1.0800500e+03   9.3356468e+01
   1.0801000e+03   9.4608194e+01
   1.0801500e+03   9.4886396e+01
   1.0802000e+03   9.4759408e+01
   1.0802500e+03   9.4492569e+01
   1.0803000e+03   9.3673069e+01
   1.0803500e+03   9.3548541e+01
   1.0804000e+03   9.4565477e+01
   1.0804500e+03   9.6215414e+01
   1.0805000e+03   9.7803800e+01
   1.0805500e+03   9.9400613e+01
   1.0806000e+03   1.0031942e+02
   1.0806500e+03   1.0053750e+02
   1.0807000e+03   9.9822129e+01
   1.0807500e+03   9.8830184e+01
   1.0808000e+03   9.8135252e+01
   1.0808500e+03   9.7383302e+01
   1.0809000e+03   9.6187279e+01
   1.0809500e+03   9.5083422e+01
   1.0810000e+03   9.4758552e+01
   1.0810500e+03   9.4442542e+01
   1.0811000e+03   9.4270403e+01
   1.0811500e+03   9.4108626e+01
   1.0812000e+03   9.4331030e+01
   1.0812500e+03   9.4059880e+01
   1.0813000e+03   9.3447703e+01
   1.0813500e+03   9.2629007e+01
   1.0814000e+03   9.2396817e+01
   1.0814500e+03   9.2538065e+01
   1.0815000e+03   9.3241254e+01
   1.0815500e+03   9.4335337e+01
   1.0816000e+03   9.6046202e+01
   1.0816500e+03   9.8066264e+01
   1.0817000e+03   9.8830968e+01
   1.0817500e+03   9.8415860e+01
   1.0818000e+03   9.7659967e+01
   1.0818500e+03   9.6386202e+01
   1.0819000e+03   9.4331525e+01
   1.0819500e+03   9.3222422e+01
   1.0820000e+03   9.3143180e+01
   1.0820500e+03   9.3110427e+01
   1.0821000e+03   9.3283351e+01
   1.0821500e+03   9.3576488e+01
   1.0822000e+03   9.3761599e+01
   1.0822500e+03   9.4113538e+01
   1.0823000e+03   9.4791251e+01
   1.0823500e+03   9.5224066e+01
   1.0824000e+03   9.5661530e+01
   1.0824500e+03   9.5757574e+01
   1.0825000e+03   9.4645136e+01
   1.0825500e+03   9.3368849e+01
   1.0826000e+03   9.2562588e+01
   1.0826500e+03   9.2238395e+01
   1.0827000e+03   9.2315091e+01
   1.0827500e+03   9.2534115e+01
   1.0828000e+03   9.2581933e+01
   1.0828500e+03   9.2383365e+01
   1.0829000e+03   9.1959643e+01
   1.0829500e+03   9.1145083e+01
   1.0830000e+03   9.1089802e+01
   1.0830500e+03   9.1437963e+01
   1.0831000e+03   9.1772870e+01
   1.0831500e+03   9.2090880e+01
   1.0832000e+03   9.2527381e+01
   1.0832500e+03   9.2915345e+01
   1.0833000e+03   9.3114631e+01
   1.0833500e+03   9.3117900e+01
   1.0834000e+03   9.3182972e+01
   1.0834500e+03   9.3453513e+01
   1.0835000e+03   9.3490038e+01
   1.0835500e+03   9.3465238e+01
   1.0836000e+03   9.3354490e+01
   1.0836500e+03   9.2716191e+01
   1.0837000e+03   9.1696456e+01
   1.0837500e+03   9.0662333e+01
   1.0838000e+03   8.9873715e+01
   1.0838500e+03   8.9614635e+01
   1.0839000e+03   8.9963684e+01
   1.0839500e+03   9.0641360e+01
   1.0840000e+03   9.1091386e+01
   1.0840500e+03   9.1180654e+01
   1.0841000e+03   9.1232443e+01
   1.0841500e+03   9.1140802e+01
   1.0842000e+03   9.1664183e+01
   1.0842500e+03   9.2966878e+01
   1.0843000e+03   9.4998838e+01
   1.0843500e+03   9.6569368e+01
   1.0844000e+03   9.7268369e+01
   1.0844500e+03   9.7958907e+01
   1.0845000e+03   9.8154245e+01
   1.0845500e+03   9.7860748e+01
   1.0846000e+03   9.7185650e+01
   1.0846500e+03   9.7408686e+01
   1.0847000e+03   9.7378787e+01
   1.0847500e+03   9.7462408e+01
   1.0848000e+03   9.7023793e+01
   1.0848500e+03   9.6966986e+01
   1.0849000e+03   9.7317678e+01
   1.0849500e+03   9.7275878e+01
   1.0850000e+03   9.6723172e+01
   1.0850500e+03   9.6939079e+01
   1.0851000e+03   9.8031405e+01
   1.0851500e+03   9.9081917e+01
   1.0852000e+03   9.9513648e+01
   1.0852500e+03   1.0004003e+02
   1.0853000e+03   1.0016032e+02
   1.0853500e+03   9.9560168e+01
   1.0854000e+03   9.8219851e+01
   1.0854500e+03   9.7558628e+01
   1.0855000e+03   9.7312853e+01
   1.0855500e+03   9.6864108e+01
   1.0856000e+03   9.5753668e+01
   1.0856500e+03   9.4551941e+01
   1.0857000e+03   9.3890101e+01
   1.0857500e+03   9.3411001e+01
   1.0858000e+03   9.3233434e+01
   1.0858500e+03   9.3544199e+01
   1.0859000e+03   9.4493028e+01
   1.0859500e+03   9.5086438e+01
   1.0860000e+03   9.4698753e+01
   1.0860500e+03   9.4889765e+01
   1.0861000e+03   9.5708265e+01
   1.0861500e+03   9.7128043e+01
   1.0862000e+03   9.7608182e+01
   1.0862500e+03   9.8276232e+01
   1.0863000e+03   9.8679452e+01
   1.0863500e+03   9.8559441e+01
   1.0864000e+03   9.7069268e+01
   1.0864500e+03   9.6029060e+01
   1.0865000e+03   9.5810471e+01
   1.0865500e+03   9.5253505e+01
   1.0866000e+03   9.4612907e+01
   1.0866500e+03   9.4373930e+01
   1.0867000e+03   9.4415338e+01
   1.0867500e+03   9.4233628e+01
   1.0868000e+03   9.3603663e+01
   1.0868500e+03   9.3960324e+01
   1.0869000e+03   9.5013083e+01
   1.0869500e+03   9.7155334e+01
   1.0870000e+03   9.8385242e+01
   1.0870500e+03   9.9129712e+01
   1.0871000e+03   9.9242883e+01
   1.0871500e+03   9.9231428e+01
   1.0872000e+03   9.8119060e+01
   1.0872500e+03   9.7738964e+01
   1.0873000e+03   9.8475538e+01
   1.0873500e+03   9.9657072e+01
   1.0874000e+03   1.0034077e+02
   1.0874500e+03   1.0011973e+02
   1.0875000e+03   1.0004872e+02
   1.0875500e+03   9.9949891e+01
   1.0876000e+03   9.9233124e+01
   1.0876500e+03   9.7827935e+01
   1.0877000e+03   9.8024876e+01
   1.0877500e+03   9.8679665e+01
   1.0878000e+03   9.9027739e+01
   1.0878500e+03   9.8385732e+01
   1.0879000e+03   9.8481282e+01
   1.0879500e+03   9.8319219e+01
   1.0880000e+03   9.7129814e+01
   1.0880500e+03   9.6396876e+01
   1.0881000e+03   9.6419469e+01
   1.0881500e+03   9.6986917e+01
   1.0882000e+03   9.7367952e+01
   1.0882500e+03   9.7663688e+01
   1.0883000e+03   9.7269084e+01
   1.0883500e+03   9.7707073e+01
   1.0884000e+03   9.7989754e+01
   1.0884500e+03   9.7774688e+01
   1.0885000e+03   9.8057346e+01
   1.0885500e+03   9.8990051e+01
   1.0886000e+03   9.9812691e+01
   1.0886500e+03   9.9554865e+01
   1.0887000e+03   9.8849755e+01
   1.0887500e+03   9.8200651e+01
   1.0888000e+03   9.7505302e+01
   1.0888500e+03   9.6047764e+01
   1.0889000e+03   9.4906427e+01
   1.0889500e+03   9.4540755e+01
   1.0890000e+03   9.4886832e+01
   1.0890500e+03   9.4509045e+01
   1.0891000e+03   9.4030987e+01
   1.0891500e+03   9.3946741e+01
   1.0892000e+03   9.4233326e+01
   1.0892500e+03   9.4233095e+01
   1.0893000e+03   9.4351129e+01
   1.0893500e+03   9.4932594e+01
   1.0894000e+03   9.5703119e+01
   1.0894500e+03   9.5711837e+01
   1.0895000e+03   9.4679988e+01
   1.0895500e+03   9.4254705e+01
   1.0896000e+03   9.4519179e+01
   1.0896500e+03   9.4903275e+01
   1.0897000e+03   9.5790467e+01
   1.0897500e+03   9.7456572e+01
   1.0898000e+03   9.9325423e+01
   1.0898500e+03   1.0035968e+02
   1.0899000e+03   1.0012289e+02
   1.0899500e+03   9.9563624e+01
   1.0900000e+03   9.9132959e+01
   1.0900500e+03   9.8509565e+01
   1.0901000e+03   9.7735539e+01
   1.0901500e+03   9.7333134e+01
   1.0902000e+03   9.7684427e+01
   1.0902500e+03   9.8239241e+01
   1.0903000e+03   9.7298129e+01
   1.0903500e+03   9.6265689e+01
   1.0904000e+03   9.6301532e+01
   1.0904500e+03   9.6561822e+01
   1.0905000e+03   9.6164700e+01
   1.0905500e+03   9.5983980e+01
   1.0906000e+03   9.6027030e+01
   1.0906500e+03   9.5487164e+01
   1.0907000e+03   9.3959862e+01
   1.0907500e+03   9.2667912e+01
   1.0908000e+03   9.2320282e+01
   1.0908500e+03   9.2636052e+01
   1.0909000e+03   9.2941872e+01
   1.0909500e+03   9.3156921e+01
   1.0910000e+03   9.3170009e+01
   1.0910500e+03   9.3229911e+01
   1.0911000e+03   9.3144317e+01
   1.0911500e+03   9.3260912e+01
   1.0912000e+03   9.3922159e+01
   1.0912500e+03   9.5478917e+01
   1.0913000e+03   9.6556637e+01
   1.0913500e+03   9.6437650e+01
   1.0914000e+03   9.6467954e+01
   1.0914500e+03   9.6270901e+01
   1.0915000e+03   9.5474399e+01
   1.0915500e+03   9.4902937e+01
   1.0916000e+03   9.5288769e+01
   1.0916500e+03   9.5978588e+01
   1.0917000e+03   9.6981262e+01
   1.0917500e+03   9.6624162e+01
   1.0918000e+03   9.5908450e+01
   1.0918500e+03   9.5421773e+01
   1.0919000e+03   9.4333188e+01
   1.0919500e+03   9.2967900e+01
   1.0920000e+03   9.2339389e+01
   1.0920500e+03   9.2658513e+01
   1.0921000e+03   9.2593661e+01
   1.0921500e+03   9.1845946e+01
   1.0922000e+03   9.0904172e+01
   1.0922500e+03   9.0779700e+01
   1.0923000e+03   9.0655487e+01
   1.0923500e+03   9.1013710e+01
   1.0924000e+03   9.1551482e+01
   1.0924500e+03   9.2553510e+01
   1.0925000e+03   9.2954241e+01
   1.0925500e+03   9.2491338e+01
   1.0926000e+03   9.1219983e+01
   1.0926500e+03   8.9893522e+01
   1.0927000e+03   8.9002569e+01
   1.0927500e+03   8.8568700e+01
   1.0928000e+03   8.8877243e+01
   1.0928500e+03   8.9676430e+01
   1.0929000e+03   9.1792893e+01
   1.0929500e+03   9.3317937e+01
   1.0930000e+03   9.3851865e+01
   1.0930500e+03   9.4236007e+01
   1.0931000e+03   9.4619563e+01
   1.0931500e+03   9.4516685e+01
   1.0932000e+03   9.4112366e+01
   1.0932500e+03   9.3986113e+01
   1.0933000e+03   9.4074058e+01
   1.0933500e+03   9.4403572e+01
   1.0934000e+03   9.3795742e+01
   1.0934500e+03   9.3650047e+01
   1.0935000e+03   9.4133319e+01
   1.0935500e+03   9.4622879e+01
   1.0936000e+03   9.4172146e+01
   1.0936500e+03   9.3932606e+01
   1.0937000e+03   9.3186319e+01
   1.0937500e+03   9.2366484e+01
   1.0938000e+03   9.1125179e+01
   1.0938500e+03   9.0355149e+01
   1.0939000e+03   9.0185979e+01
   1.0939500e+03   9.0627559e+01
   1.0940000e+03   9.0648253e+01
   1.0940500e+03   9.0153361e+01
   1.0941000e+03   9.0157145e+01
   1.0941500e+03   9.0940573e+01
   1.0942000e+03   9.1108443e+01
   1.0942500e+03   9.1284156e+01
   1.0943000e+03   9.2629425e+01
   1.0943500e+03   9.4051589e+01
   1.0944000e+03   9.4426406e+01
   1.0944500e+03   9.4093374e+01
   1.0945000e+03   9.3774196e+01
   1.0945500e+03   9.2936793e+01
   1.0946000e+03   9.1254821e+01
   1.0946500e+03   8.9144269e+01
   1.0947000e+03   8.8434305e+01
   1.0947500e+03   8.8567737e+01
   1.0948000e+03   8.8954907e+01
   1.0948500e+03   8.9151679e+01
   1.0949000e+03   8.9667317e+01
   1.0949500e+03   8.9645440e+01
   1.0950000e+03   8.9331927e+01
   1.0950500e+03   8.8471204e+01
   1.0951000e+03   8.8484438e+01
   1.0951500e+03   8.8584096e+01
   1.0952000e+03   8.9007162e+01
   1.0952500e+03   8.9503090e+01
   1.0953000e+03   8.9702519e+01
   1.0953500e+03   8.9761622e+01
   1.0954000e+03   9.0065147e+01
   1.0954500e+03   8.9718534e+01
   1.0955000e+03   8.9320126e+01
   1.0955500e+03   8.9793472e+01
   1.0956000e+03   9.0042467e+01
   1.0956500e+03   8.9991014e+01
   1.0957000e+03   8.9883614e+01
   1.0957500e+03   8.9361835e+01
   1.0958000e+03   8.8459765e+01
   1.0958500e+03   8.7822754e+01
   1.0959000e+03   8.7356556e+01
   1.0959500e+03   8.7795277e+01
   1.0960000e+03   8.9124458e+01
   1.0960500e+03   9.0932005e+01
   1.0961000e+03   9.1967280e+01
   1.0961500e+03   9.2948686e+01
   1.0962000e+03   9.3599026e+01
   1.0962500e+03   9.3334666e+01
   1.0963000e+03   9.2350508e+01
   1.0963500e+03   9.1602067e+01
   1.0964000e+03   9.1177460e+01
   1.0964500e+03   9.0504653e+01
   1.0965000e+03   8.9082364e+01
   1.0965500e+03   8.7553363e+01
   1.0966000e+03   8.6627785e+01
   1.0966500e+03   8.5575835e+01
   1.0967000e+03   8.4919655e+01
   1.0967500e+03   8.4915069e+01
   1.0968000e+03   8.5901428e+01
   1.0968500e+03   8.6927343e+01
   1.0969000e+03   8.7359090e+01
   1.0969500e+03   8.6598213e+01
   1.0970000e+03   8.6532818e+01
   1.0970500e+03   8.5945900e+01
   1.0971000e+03   8.5440159e+01
   1.0971500e+03   8.5171079e+01
   1.0972000e+03   8.5755030e+01
   1.0972500e+03   8.6575594e+01
   1.0973000e+03   8.6882034e+01
   1.0973500e+03   8.5941834e+01
   1.0974000e+03   8.5043845e+01
   1.0974500e+03   8.4426049e+01
   1.0975000e+03   8.3049935e+01
   1.0975500e+03   8.2111498e+01
   1.0976000e+03   8.1477082e+01
   1.0976500e+03   8.1670051e+01
   1.0977000e+03   8.1886280e+01
   1.0977500e+03   8.1937399e+01
   1.0978000e+03   8.1829097e+01
   1.0978500e+03   8.2313039e+01
   1.0979000e+03   8.2707600e+01
   1.0979500e+03   8.3168010e+01
   1.0980000e+03   8.3492084e+01
   1.0980500e+03   8.3979099e+01
   1.0981000e+03   8.4228716e+01
   1.0981500e+03   8.3105743e+01
   1.0982000e+03   8.1586861e+01
   1.0982500e+03   8.0393025e+01
   1.0983000e+03   7.9698199e+01
   1.0983500e+03   7.9653397e+01
   1.0984000e+03   8.0136706e+01
   1.0984500e+03   8.0377820e+01
   1.0985000e+03   8.0444241e+01
   1.0985500e+03   7.9404024e+01
   1.0986000e+03   7.7617278e+01
   1.0986500e+03   7.6678601e+01
   1.0987000e+03   7.6575868e+01
   1.0987500e+03   7.7129909e+01
   1.0988000e+03   7.7651285e+01
   1.0988500e+03   7.8108901e+01
   1.0989000e+03   7.7770243e+01
   1.0989500e+03   7.6228707e+01
   1.0990000e+03   7.3545981e+01
   1.0990500e+03   7.2350981e+01
   1.0991000e+03   7.1958608e+01
   1.0991500e+03   7.1402043e+01
   1.0992000e+03   7.0819620e+01
   1.0992500e+03   7.0558097e+01
   1.0993000e+03   6.9500510e+01
   1.0993500e+03   6.7657267e+01
   1.0994000e+03   6.5824485e+01
   1.0994500e+03   6.5665628e+01
   1.0995000e+03   6.7269104e+01
   1.0995500e+03   6.9072493e+01
   1.0996000e+03   7.1139896e+01
   1.0996500e+03   7.2663435e+01
   1.0997000e+03   7.2738042e+01
   1.0997500e+03   7.2066780e+01
   1.0998000e+03   7.1330351e+01
   1.0998500e+03   7.1633912e+01
   1.0999000e+03   7.3649084e+01
   1.0999500e+03   7.5943879e+01
   1.1000000e+03   7.7472872e+01
   1.1000500e+03   7.7765472e+01
   1.1001000e+03   7.6984157e+01
   1.1001500e+03   7.6140975e+01
   1.1002000e+03   7.6469329e+01
   1.1002500e+03   7.7955219e+01
   1.1003000e+03   8.1179409e+01
   1.1003500e+03   8.4568010e+01
   1.1004000e+03   8.6508334e+01
   1.1004500e+03   8.6685899e+01
   1.1005000e+03   8.5484398e+01
   1.1005500e+03   8.4515269e+01
   1.1006000e+03   8.4627595e+01
   1.1006500e+03   8.6594356e+01
   1.1007000e+03   8.9734059e+01
   1.1007500e+03   9.2856418e+01
   1.1008000e+03   9.5145353e+01
   1.1008500e+03   9.5730393e+01
   1.1009000e+03   9.4450664e+01
   1.1009500e+03   9.3039758e+01
   1.1010000e+03   9.3046562e+01
   1.1010500e+03   9.3039903e+01
   1.1011000e+03   9.3471960e+01
   1.1011500e+03   9.4842140e+01
   1.1012000e+03   9.5285241e+01
   1.1012500e+03   9.4597612e+01
   1.1013000e+03   9.3223164e+01
   1.1013500e+03   9.2611051e+01
   1.1014000e+03   9.2662080e+01
   1.1014500e+03   9.4426933e+01
   1.1015000e+03   9.6511324e+01
   1.1015500e+03   9.8403146e+01
   1.1016000e+03   9.9227129e+01
   1.1016500e+03   9.8468103e+01
   1.1017000e+03   9.7569194e+01
   1.1017500e+03   9.6945089e+01
   1.1018000e+03   9.8275593e+01
   1.1018500e+03   9.9878799e+01
   1.1019000e+03   1.0196453e+02
   1.1019500e+03   1.0213603e+02
   1.1020000e+03   1.0012681e+02
   1.1020500e+03   9.7296493e+01
   1.1021000e+03   9.5502836e+01
   1.1021500e+03   9.4238662e+01
   1.1022000e+03   9.4150394e+01
   1.1022500e+03   9.6740688e+01
   1.1023000e+03   9.8906653e+01
   1.1023500e+03   9.9325896e+01
   1.1024000e+03   9.8419554e+01
   1.1024500e+03   9.7213841e+01
   1.1025000e+03   9.5911372e+01
   1.1025500e+03   9.4885742e+01
   1.1026000e+03   9.4983439e+01
   1.1026500e+03   9.6857313e+01
   1.1027000e+03   9.8533598e+01
   1.1027500e+03   9.8775466e+01
   1.1028000e+03   9.8123277e+01
   1.1028500e+03   9.7163068e+01
   1.1029000e+03   9.6072099e+01
   1.1029500e+03   9.5835533e+01
   1.1030000e+03   9.6520163e+01
   1.1030500e+03   9.7706045e+01
   1.1031000e+03   9.9286353e+01
   1.1031500e+03   9.9312236e+01
   1.1032000e+03   9.8444462e+01
   1.1032500e+03   9.6860588e+01
   1.1033000e+03   9.6077454e+01
   1.1033500e+03   9.5811010e+01
   1.1034000e+03   9.6531667e+01
   1.1034500e+03   9.7273643e+01
   1.1035000e+03   9.8476227e+01
   1.1035500e+03   9.9570440e+01
   1.1036000e+03   9.8950775e+01
   1.1036500e+03   9.7347655e+01
   1.1037000e+03   9.5961712e+01
   1.1037500e+03   9.5234071e+01
   1.1038000e+03   9.4594423e+01
   1.1038500e+03   9.4129749e+01
   1.1039000e+03   9.5268486e+01
   1.1039500e+03   9.6386622e+01
   1.1040000e+03   9.6302706e+01
   1.1040500e+03   9.5162375e+01
   1.1041000e+03   9.4576843e+01
   1.1041500e+03   9.4175941e+01
   1.1042000e+03   9.3984417e+01
   1.1042500e+03   9.4219083e+01
   1.1043000e+03   9.5092418e+01
   1.1043500e+03   9.5780212e+01
   1.1044000e+03   9.5913642e+01
   1.1044500e+03   9.5020970e+01
   1.1045000e+03   9.4021385e+01
   1.1045500e+03   9.3635516e+01
   1.1046000e+03   9.3720393e+01
   1.1046500e+03   9.3426952e+01
   1.1047000e+03   9.4117466e+01
   1.1047500e+03   9.4746129e+01
   1.1048000e+03   9.4443878e+01
   1.1048500e+03   9.3820229e+01
   1.1049000e+03   9.3635101e+01
   1.1049500e+03   9.3553294e+01
   1.1050000e+03   9.4316662e+01
   1.1050500e+03   9.5626503e+01
   1.1051000e+03   9.7369754e+01
   1.1051500e+03   9.8453000e+01
   1.1052000e+03   9.8910909e+01
   1.1052500e+03   9.8934119e+01
   1.1053000e+03   9.8350529e+01
   1.1053500e+03   9.7248598e+01
   1.1054000e+03   9.6968187e+01
   1.1054500e+03   9.7277223e+01
   1.1055000e+03   9.7202766e+01
   1.1055500e+03   9.7088133e+01
   1.1056000e+03   9.7167459e+01
   1.1056500e+03   9.6336867e+01
   1.1057000e+03   9.4930154e+01
   1.1057500e+03   9.4276266e+01
   1.1058000e+03   9.4375129e+01
   1.1058500e+03   9.4735827e+01
   1.1059000e+03   9.5969756e+01
   1.1059500e+03   9.7436978e+01
   1.1060000e+03   9.7935267e+01
   1.1060500e+03   9.7814458e+01
   1.1061000e+03   9.7775535e+01
   1.1061500e+03   9.7300336e+01
   1.1062000e+03   9.7052979e+01
   1.1062500e+03   9.7110149e+01
   1.1063000e+03   9.7438855e+01
   1.1063500e+03   9.7008797e+01
   1.1064000e+03   9.6067870e+01
   1.1064500e+03   9.4374189e+01
   1.1065000e+03   9.3388949e+01
   1.1065500e+03   9.2404794e+01
   1.1066000e+03   9.2382919e+01
   1.1066500e+03   9.3578307e+01
   1.1067000e+03   9.5951273e+01
   1.1067500e+03   9.7958522e+01
   1.1068000e+03   9.8838153e+01
   1.1068500e+03   9.8642289e+01
   1.1069000e+03   9.8198380e+01
   1.1069500e+03   9.7963690e+01
   1.1070000e+03   9.7601607e+01
   1.1070500e+03   9.7889006e+01
   1.1071000e+03   9.8108760e+01
   1.1071500e+03   9.6824833e+01
   1.1072000e+03   9.5748336e+01
   1.1072500e+03   9.4183566e+01
   1.1073000e+03   9.3019399e+01
   1.1073500e+03   9.3394124e+01
   1.1074000e+03   9.5081875e+01
   1.1074500e+03   9.5917536e+01
   1.1075000e+03   9.6830632e+01
   1.1075500e+03   9.7633779e+01
   1.1076000e+03   9.7335105e+01
   1.1076500e+03   9.6330776e+01
   1.1077000e+03   9.5333402e+01
   1.1077500e+03   9.5134522e+01
   1.1078000e+03   9.5515131e+01
   1.1078500e+03   9.6868702e+01
   1.1079000e+03   9.8132890e+01
   1.1079500e+03   9.9023756e+01
   1.1080000e+03   9.9541161e+01
   1.1080500e+03   9.8842201e+01
   1.1081000e+03   9.6900809e+01
   1.1081500e+03   9.5890075e+01
   1.1082000e+03   9.6140402e+01
   1.1082500e+03   9.6593867e+01
   1.1083000e+03   9.7524418e+01
   1.1083500e+03   9.8144657e+01
   1.1084000e+03   9.8250859e+01
   1.1084500e+03   9.7366452e+01
   1.1085000e+03   9.5616390e+01
   1.1085500e+03   9.4196312e+01
   1.1086000e+03   9.4088591e+01
   1.1086500e+03   9.4599147e+01
   1.1087000e+03   9.5641818e+01
   1.1087500e+03   9.6439446e+01
   1.1088000e+03   9.6928740e+01
   1.1088500e+03   9.6590906e+01
   1.1089000e+03   9.5801077e+01
   1.1089500e+03   9.4250859e+01
   1.1090000e+03   9.3589095e+01
   1.1090500e+03   9.3350480e+01
   1.1091000e+03   9.3469510e+01
   1.1091500e+03   9.2962601e+01
   1.1092000e+03   9.2816380e+01
   1.1092500e+03   9.2718175e+01
   1.1093000e+03   9.2700963e+01
   1.1093500e+03   9.2543184e+01
   1.1094000e+03   9.2878269e+01
   1.1094500e+03   9.3921207e+01
   1.1095000e+03   9.4911066e+01
   1.1095500e+03   9.4836884e+01
   1.1096000e+03   9.4511816e+01
   1.1096500e+03   9.4440913e+01
   1.1097000e+03   9.3744426e+01
   1.1097500e+03   9.2831910e+01
   1.1098000e+03   9.3129968e+01
   1.1098500e+03   9.4074599e+01
   1.1099000e+03   9.5435354e+01
   1.1099500e+03   9.6250350e+01
   1.1100000e+03   9.6478096e+01
   1.1100500e+03   9.5657104e+01
   1.1101000e+03   9.4914621e+01
   1.1101500e+03   9.4217973e+01
   1.1102000e+03   9.4437232e+01
   1.1102500e+03   9.5604232e+01
   1.1103000e+03   9.7667837e+01
   1.1103500e+03   9.9162994e+01
   1.1104000e+03   9.9066551e+01
   1.1104500e+03   9.8036969e+01
   1.1105000e+03   9.6973420e+01
   1.1105500e+03   9.6011385e+01
   1.1106000e+03   9.4997918e+01
   1.1106500e+03   9.5317804e+01
   1.1107000e+03   9.5857331e+01
   1.1107500e+03   9.6523201e+01
   1.1108000e+03   9.6241856e+01
   1.1108500e+03   9.5753570e+01
   1.1109000e+03   9.4673877e+01
   1.1109500e+03   9.4322687e+01
   1.1110000e+03   9.4306102e+01
   1.1110500e+03   9.5116286e+01
   1.1111000e+03   9.5600324e+01
   1.1111500e+03   9.6961411e+01
   1.1112000e+03   9.7462099e+01
   1.1112500e+03   9.6988552e+01
   1.1113000e+03   9.5920438e+01
   1.1113500e+03   9.5684425e+01
   1.1114000e+03   9.5360544e+01
   1.1114500e+03   9.5489579e+01
   1.1115000e+03   9.5422838e+01
   1.1115500e+03   9.5853630e+01
   1.1116000e+03   9.6406722e+01
   1.1116500e+03   9.6050896e+01
   1.1117000e+03   9.5219745e+01
   1.1117500e+03   9.5038920e+01
   1.1118000e+03   9.4662240e+01
   1.1118500e+03   9.4865203e+01
   1.1119000e+03   9.6177685e+01
   1.1119500e+03   9.7251354e+01
   1.1120000e+03   9.8293101e+01
   1.1120500e+03   9.8591300e+01
   1.1121000e+03   9.7583870e+01
   1.1121500e+03   9.5969847e+01
   1.1122000e+03   9.5152320e+01
   1.1122500e+03   9.4530382e+01
   1.1123000e+03   9.4866415e+01
   1.1123500e+03   9.5274535e+01
   1.1124000e+03   9.5327485e+01
   1.1124500e+03   9.5211382e+01
   1.1125000e+03   9.5136915e+01
   1.1125500e+03   9.4809570e+01
   1.1126000e+03   9.5070763e+01
   1.1126500e+03   9.5817516e+01
   1.1127000e+03   9.7055230e+01
   1.1127500e+03   9.7552596e+01
   1.1128000e+03   9.7672176e+01
   1.1128500e+03   9.7602876e+01
   1.1129000e+03   9.7064369e+01
   1.1129500e+03   9.6187396e+01
   1.1130000e+03   9.5785961e+01
   1.1130500e+03   9.6520643e+01
   1.1131000e+03   9.7667481e+01
   1.1131500e+03   9.9173313e+01
   1.1132000e+03   9.9644189e+01
   1.1132500e+03   9.9097393e+01
   1.1133000e+03   9.8105898e+01
   1.1133500e+03   9.7490000e+01
   1.1134000e+03   9.6740050e+01
   1.1134500e+03   9.6666052e+01
   1.1135000e+03   9.7891513e+01
   1.1135500e+03   9.9453639e+01
   1.1136000e+03   1.0005643e+02
   1.1136500e+03   9.9886970e+01
   1.1137000e+03   1.0008115e+02
   1.1137500e+03   9.9992992e+01
   1.1138000e+03   9.9632934e+01
   1.1138500e+03   9.9301742e+01
   1.1139000e+03   9.9545301e+01
   1.1139500e+03   1.0006217e+02
   1.1140000e+03   1.0067616e+02
   1.1140500e+03   9.9543255e+01
   1.1141000e+03   9.7988899e+01
   1.1141500e+03   9.6922289e+01
   1.1142000e+03   9.5459018e+01
   1.1142500e+03   9.3615420e+01
   1.1143000e+03   9.3318896e+01
   1.1143500e+03   9.4340620e+01
   1.1144000e+03   9.5118162e+01
   1.1144500e+03   9.5039400e+01
   1.1145000e+03   9.4971793e+01
   1.1145500e+03   9.4501665e+01
   1.1146000e+03   9.3872360e+01
   1.1146500e+03   9.3168236e+01
   1.1147000e+03   9.3120247e+01
   1.1147500e+03   9.3016698e+01
   1.1148000e+03   9.3562584e+01
   1.1148500e+03   9.3926370e+01
   1.1149000e+03   9.3272269e+01
   1.1149500e+03   9.2174495e+01
   1.1150000e+03   9.2035157e+01
   1.1150500e+03   9.2097476e+01
   1.1151000e+03   9.2575230e+01
   1.1151500e+03   9.3634234e+01
   1.1152000e+03   9.5106775e+01
   1.1152500e+03   9.6130396e+01
   1.1153000e+03   9.6137993e+01
   1.1153500e+03   9.5429573e+01
   1.1154000e+03   9.4493468e+01
   1.1154500e+03   9.4188618e+01
   1.1155000e+03   9.3962105e+01
   1.1155500e+03   9.4714540e+01
   1.1156000e+03   9.4969879e+01
   1.1156500e+03   9.5984075e+01
   1.1157000e+03   9.6772355e+01
   1.1157500e+03   9.7627798e+01
   1.1158000e+03   9.7464365e+01
   1.1158500e+03   9.8508926e+01
   1.1159000e+03   9.9741717e+01
   1.1159500e+03   1.0128482e+02
   1.1160000e+03   1.0195267e+02
   1.1160500e+03   1.0247349e+02
   1.1161000e+03   1.0196669e+02
   1.1161500e+03   1.0116191e+02
   1.1162000e+03   9.9509623e+01
   1.1162500e+03   9.7187273e+01
   1.1163000e+03   9.5840372e+01
   1.1163500e+03   9.5079176e+01
   1.1164000e+03   9.3696281e+01
   1.1164500e+03   9.2415372e+01
   1.1165000e+03   9.2739942e+01
   1.1165500e+03   9.2276118e+01
   1.1166000e+03   9.1472713e+01
   1.1166500e+03   9.1555806e+01
   1.1167000e+03   9.2363038e+01
   1.1167500e+03   9.3388291e+01
   1.1168000e+03   9.5437946e+01
   1.1168500e+03   9.7061209e+01
   1.1169000e+03   9.7607446e+01
   1.1169500e+03   9.7893915e+01
   1.1170000e+03   9.7768841e+01
   1.1170500e+03   9.7095489e+01
   1.1171000e+03   9.7080662e+01
   1.1171500e+03   9.8111078e+01
   1.1172000e+03   9.9221331e+01
   1.1172500e+03   1.0009762e+02
   1.1173000e+03   1.0008118e+02
   1.1173500e+03   9.9404767e+01
   1.1174000e+03   9.9034828e+01
   1.1174500e+03   9.8741080e+01
   1.1175000e+03   9.8057649e+01
   1.1175500e+03   9.8300677e+01
   1.1176000e+03   9.9337712e+01
   1.1176500e+03   9.9712730e+01
   1.1177000e+03   9.8810344e+01
   1.1177500e+03   9.8050097e+01
   1.1178000e+03   9.7118015e+01
   1.1178500e+03   9.6235128e+01
   1.1179000e+03   9.5384394e+01
   1.1179500e+03   9.5130512e+01
   1.1180000e+03   9.5740597e+01
   1.1180500e+03   9.6406984e+01
   1.1181000e+03   9.6368935e+01
   1.1181500e+03   9.6078367e+01
   1.1182000e+03   9.5601272e+01
   1.1182500e+03   9.4577578e+01
   1.1183000e+03   9.4023090e+01
   1.1183500e+03   9.3500733e+01
   1.1184000e+03   9.3280458e+01
   1.1184500e+03   9.3454649e+01
   1.1185000e+03   9.3850178e+01
   1.1185500e+03   9.3393258e+01
   1.1186000e+03   9.2852055e+01
   1.1186500e+03   9.2506917e+01
   1.1187000e+03   9.2828175e+01
   1.1187500e+03   9.3453573e+01
   1.1188000e+03   9.4944476e+01
   1.1188500e+03   9.6770126e+01
   1.1189000e+03   9.8254822e+01
   1.1189500e+03   9.9325898e+01
   1.1190000e+03   9.9030405e+01
   1.1190500e+03   9.8104984e+01
   1.1191000e+03   9.6997288e+01
   1.1191500e+03   9.6093747e+01
   1.1192000e+03   9.5657943e+01
   1.1192500e+03   9.5147252e+01
   1.1193000e+03   9.4594743e+01
   1.1193500e+03   9.3732474e+01
   1.1194000e+03   9.2752486e+01
   1.1194500e+03   9.1318409e+01
   1.1195000e+03   9.0573783e+01
   1.1195500e+03   9.0700468e+01
   1.1196000e+03   9.2266442e+01
   1.1196500e+03   9.4136602e+01
   1.1197000e+03   9.5628108e+01
   1.1197500e+03   9.7128406e+01
   1.1198000e+03   9.7771991e+01
   1.1198500e+03   9.7366246e+01
   1.1199000e+03   9.6485041e+01
   1.1199500e+03   9.6363720e+01
   1.1200000e+03   9.7588697e+01
   1.1200500e+03   9.9471786e+01
   1.1201000e+03   1.0118666e+02
   1.1201500e+03   1.0231445e+02
   1.1202000e+03   1.0209856e+02
   1.1202500e+03   1.0072258e+02
   1.1203000e+03   9.8858813e+01
   1.1203500e+03   9.7666521e+01
   1.1204000e+03   9.7475566e+01
   1.1204500e+03   9.8954823e+01
   1.1205000e+03   9.9976640e+01
   1.1205500e+03   1.0090603e+02
   1.1206000e+03   1.0073222e+02
   1.1206500e+03   1.0013233e+02
   1.1207000e+03   9.8282447e+01
   1.1207500e+03   9.6281440e+01
   1.1208000e+03   9.4390432e+01
   1.1208500e+03   9.4099205e+01
   1.1209000e+03   9.4757243e+01
   1.1209500e+03   9.6113507e+01
   1.1210000e+03   9.7740717e+01
   1.1210500e+03   9.9084721e+01
   1.1211000e+03   1.0009233e+02
   1.1211500e+03   1.0110984e+02
   1.1212000e+03   1.0116116e+02
   1.1212500e+03   1.0153682e+02
   1.1213000e+03   1.0289896e+02
   1.1213500e+03   1.0401635e+02
   1.1214000e+03   1.0344246e+02
   1.1214500e+03   1.0268572e+02
   1.1215000e+03   1.0183403e+02
   1.1215500e+03   1.0025552e+02
   1.1216000e+03   9.8312504e+01
   1.1216500e+03   9.7925564e+01
   1.1217000e+03   9.8838375e+01
   1.1217500e+03   9.9718405e+01
   1.1218000e+03   1.0006988e+02
   1.1218500e+03   1.0035961e+02
   1.1219000e+03   9.9066386e+01
   1.1219500e+03   9.7374751e+01
   1.1220000e+03   9.5903202e+01
   1.1220500e+03   9.5340952e+01
   1.1221000e+03   9.4392661e+01
   1.1221500e+03   9.4820387e+01
   1.1222000e+03   9.5007589e+01
   1.1222500e+03   9.4691751e+01
   1.1223000e+03   9.3932808e+01
   1.1223500e+03   9.3292801e+01
   1.1224000e+03   9.2556951e+01
   1.1224500e+03   9.2565518e+01
   1.1225000e+03   9.2658056e+01
   1.1225500e+03   9.2850247e+01
   1.1226000e+03   9.3775319e+01
   1.1226500e+03   9.4181890e+01
   1.1227000e+03   9.3917522e+01
   1.1227500e+03   9.3975410e+01
   1.1228000e+03   9.4031312e+01
   1.1228500e+03   9.3847667e+01
   1.1229000e+03   9.3579559e+01
   1.1229500e+03   9.3523325e+01
   1.1230000e+03   9.3590360e+01
   1.1230500e+03   9.3779823e+01
   1.1231000e+03   9.3963640e+01
   1.1231500e+03   9.4492311e+01
   1.1232000e+03   9.4919083e+01
   1.1232500e+03   9.5398973e+01
   1.1233000e+03   9.6017926e+01
   1.1233500e+03   9.6770407e+01
   1.1234000e+03   9.7229972e+01
   1.1234500e+03   9.7504267e+01
   1.1235000e+03   9.6866780e+01
   1.1235500e+03   9.6150696e+01
   1.1236000e+03   9.4534297e+01
   1.1236500e+03   9.2819653e+01
   1.1237000e+03   9.1730768e+01
   1.1237500e+03   9.1025024e+01
   1.1238000e+03   9.0798811e+01
   1.1238500e+03   9.1510441e+01
   1.1239000e+03   9.2344284e+01
   1.1239500e+03   9.2997833e+01
   1.1240000e+03   9.3322298e+01
   1.1240500e+03   9.2583718e+01
   1.1241000e+03   9.2043281e+01
   1.1241500e+03   9.2087177e+01
   1.1242000e+03   9.2376990e+01
   1.1242500e+03   9.3199739e+01
   1.1243000e+03   9.4506301e+01
   1.1243500e+03   9.4690073e+01
   1.1244000e+03   9.4359060e+01
   1.1244500e+03   9.3302011e+01
   1.1245000e+03   9.2410921e+01
   1.1245500e+03   9.2228179e+01
   1.1246000e+03   9.2484118e+01
   1.1246500e+03   9.3515590e+01
   1.1247000e+03   9.4450686e+01
   1.1247500e+03   9.5434573e+01
   1.1248000e+03   9.5637849e+01
   1.1248500e+03   9.6314626e+01
   1.1249000e+03   9.6490064e+01
   1.1249500e+03   9.6995152e+01
   1.1250000e+03   9.7638351e+01


==> Data/Lorentzians/D4_21C.dat <==
   1.0750500e+03   8.9940525e+01
   1.0751000e+03   9.0684592e+01
   1.0751500e+03   9.1451650e+01
   1.0752000e+03   9.1997214e+01
   1.0752500e+03   9.1962877e+01
   1.0753000e+03   9.1709310e+01
   1.0753500e+03   9.1278092e+01
   1.0754000e+03   9.1025064e+01
   1.0754500e+03   9.0796107e+01
   1.0755000e+03   9.1038136e+01
   1.0755500e+03   9.1330806e+01
   1.0756000e+03   9.1405439e+01
   1.0756500e+03   9.1281413e+01
   1.0757000e+03   9.0952371e+01
   1.0757500e+03   9.0905183e+01
   1.0758000e+03   9.1085436e+01
   1.0758500e+03   9.1537110e+01
   1.0759000e+03   9.2033851e+01
   1.0759500e+03   9.1925303e+01
   1.0760000e+03   9.1217896e+01
   1.0760500e+03   9.0676595e+01
   1.0761000e+03   9.0135317e+01
   1.0761500e+03   9.0025468e+01
   1.0762000e+03   9.1035786e+01
   1.0762500e+03   9.2648668e+01
   1.0763000e+03   9.3520727e+01
   1.0763500e+03   9.3770615e+01
   1.0764000e+03   9.4064059e+01
   1.0764500e+03   9.4421045e+01
   1.0765000e+03   9.4499803e+01
   1.0765500e+03   9.5114230e+01
   1.0766000e+03   9.6309154e+01
   1.0766500e+03   9.7462340e+01
   1.0767000e+03   9.7099106e+01
   1.0767500e+03   9.6269513e+01
   1.0768000e+03   9.5584584e+01
   1.0768500e+03   9.4920813e+01
   1.0769000e+03   9.4004766e+01
   1.0769500e+03   9.4475484e+01
   1.0770000e+03   9.5576205e+01
   1.0770500e+03   9.6358531e+01
   1.0771000e+03   9.6405935e+01
   1.0771500e+03   9.6362165e+01
   1.0772000e+03   9.5922099e+01
   1.0772500e+03   9.5087818e+01
   1.0773000e+03   9.4537464e+01
   1.0773500e+03   9.4727312e+01
   1.0774000e+03   9.5275071e+01
   1.0774500e+03   9.5670746e+01
   1.0775000e+03   9.6049632e+01
   1.0775500e+03   9.5833623e+01
   1.0776000e+03   9.5506478e+01
   1.0776500e+03   9.5032426e+01
   1.0777000e+03   9.4476243e+01
   1.0777500e+03   9.3561862e+01
   1.0778000e+03   9.2767357e+01
   1.0778500e+03   9.1922676e+01
   1.0779000e+03   9.1554802e+01
   1.0779500e+03   9.1166239e+01
   1.0780000e+03   9.1394788e+01
   1.0780500e+03   9.1823396e+01
   1.0781000e+03   9.2637339e+01
   1.0781500e+03   9.2932824e+01
   1.0782000e+03   9.3611944e+01
   1.0782500e+03   9.3965951e+01
   1.0783000e+03   9.4097720e+01
   1.0783500e+03   9.3618330e+01
   1.0784000e+03   9.3322656e+01
   1.0784500e+03   9.3103656e+01
   1.0785000e+03   9.3117806e+01
   1.0785500e+03   9.3146129e+01
   1.0786000e+03   9.3364004e+01
   1.0786500e+03   9.3379777e+01
   1.0787000e+03   9.2799966e+01
   1.0787500e+03   9.2070904e+01
   1.0788000e+03   9.1740723e+01
   1.0788500e+03   9.1477126e+01
   1.0789000e+03   9.1078199e+01
   1.0789500e+03   9.0971061e+01
   1.0790000e+03   9.1199246e+01
   1.0790500e+03   9.1024647e+01
   1.0791000e+03   9.0573450e+01
   1.0791500e+03   9.0497682e+01
   1.0792000e+03   9.0656912e+01
   1.0792500e+03   9.0919937e+01
   1.0793000e+03   9.1517686e+01
   1.0793500e+03   9.2397202e+01
   1.0794000e+03   9.2831547e+01
   1.0794500e+03   9.3181725e+01
   1.0795000e+03   9.3255867e+01
   1.0795500e+03   9.3451823e+01
   1.0796000e+03   9.3592550e+01
   1.0796500e+03   9.4169265e+01
   1.0797000e+03   9.4253053e+01
   1.0797500e+03   9.4111925e+01
   1.0798000e+03   9.3838683e+01
   1.0798500e+03   9.3719998e+01
   1.0799000e+03   9.3546807e+01
   1.0799500e+03   9.3676580e+01
   1.0800000e+03   9.4238152e+01
   1.0800500e+03   9.4825308e+01
   1.0801000e+03   9.5147294e+01
   1.0801500e+03   9.4951414e+01
   1.0802000e+03   9.4922116e+01
   1.0802500e+03   9.4633815e+01
   1.0803000e+03   9.3993753e+01
   1.0803500e+03   9.3306860e+01
   1.0804000e+03   9.3453879e+01
   1.0804500e+03   9.3827988e+01
   1.0805000e+03   9.4556992e+01
   1.0805500e+03   9.5142885e+01
   1.0806000e+03   9.5267340e+01
   1.0806500e+03   9.5001903e+01
   1.0807000e+03   9.4503989e+01
   1.0807500e+03   9.4018564e+01
   1.0808000e+03   9.4139297e+01
   1.0808500e+03   9.4887589e+01
   1.0809000e+03   9.5157744e+01
   1.0809500e+03   9.4820534e+01
   1.0810000e+03   9.4008932e+01
   1.0810500e+03   9.3055012e+01
   1.0811000e+03   9.2184219e+01
   1.0811500e+03   9.2030644e+01
   1.0812000e+03   9.3178129e+01
   1.0812500e+03   9.4559661e+01
   1.0813000e+03   9.5867636e+01
   1.0813500e+03   9.7042454e+01
   1.0814000e+03   9.7305972e+01
   1.0814500e+03   9.7293125e+01
   1.0815000e+03   9.7291714e+01
   1.0815500e+03   9.6915979e+01
   1.0816000e+03   9.6713557e+01
   1.0816500e+03   9.7186347e+01
   1.0817000e+03   9.7222099e+01
   1.0817500e+03   9.6929340e+01
   1.0818000e+03   9.6448340e+01
   1.0818500e+03   9.6110188e+01
   1.0819000e+03   9.6260968e+01
   1.0819500e+03   9.6458103e+01
   1.0820000e+03   9.6824652e+01
   1.0820500e+03   9.7714817e+01
   1.0821000e+03   9.7730158e+01
   1.0821500e+03   9.7234613e+01
   1.0822000e+03   9.7001790e+01
   1.0822500e+03   9.7135106e+01
   1.0823000e+03   9.8060614e+01
   1.0823500e+03   9.9374276e+01
   1.0824000e+03   1.0059785e+02
   1.0824500e+03   1.0137552e+02
   1.0825000e+03   1.0117506e+02
   1.0825500e+03   9.9577738e+01
   1.0826000e+03   9.8371357e+01
   1.0826500e+03   9.7088491e+01
   1.0827000e+03   9.6277123e+01
   1.0827500e+03   9.6158450e+01
   1.0828000e+03   9.6678966e+01
   1.0828500e+03   9.6983750e+01
   1.0829000e+03   9.7545663e+01
   1.0829500e+03   9.7581924e+01
   1.0830000e+03   9.7891068e+01
   1.0830500e+03   9.8176401e+01
   1.0831000e+03   9.8932551e+01
   1.0831500e+03   9.9213014e+01
   1.0832000e+03   9.9678010e+01
   1.0832500e+03   9.9883993e+01
   1.0833000e+03   1.0046180e+02
   1.0833500e+03   1.0080513e+02
   1.0834000e+03   1.0110134e+02
   1.0834500e+03   1.0133785e+02
   1.0835000e+03   1.0156617e+02
   1.0835500e+03   1.0111464e+02
   1.0836000e+03   9.9995484e+01
   1.0836500e+03   9.9145610e+01
   1.0837000e+03   9.8208939e+01
   1.0837500e+03   9.7255646e+01
   1.0838000e+03   9.6649890e+01
   1.0838500e+03   9.6728944e+01
   1.0839000e+03   9.7075385e+01
   1.0839500e+03   9.7026812e+01
   1.0840000e+03   9.6980623e+01
   1.0840500e+03   9.7016997e+01
   1.0841000e+03   9.7161736e+01
   1.0841500e+03   9.7051275e+01
   1.0842000e+03   9.7451518e+01
   1.0842500e+03   9.7824408e+01
   1.0843000e+03   9.8533866e+01
   1.0843500e+03   9.9034102e+01
   1.0844000e+03   9.9357275e+01
   1.0844500e+03   9.9610573e+01
   1.0845000e+03   1.0005686e+02
   1.0845500e+03   1.0024315e+02
   1.0846000e+03   1.0038682e+02
   1.0846500e+03   1.0076629e+02
   1.0847000e+03   1.0075316e+02
   1.0847500e+03   1.0025018e+02
   1.0848000e+03   9.8784928e+01
   1.0848500e+03   9.7113089e+01
   1.0849000e+03   9.5770020e+01
   1.0849500e+03   9.4849780e+01
   1.0850000e+03   9.4565138e+01
   1.0850500e+03   9.5329702e+01
   1.0851000e+03   9.6041908e+01
   1.0851500e+03   9.6534359e+01
   1.0852000e+03   9.6511877e+01
   1.0852500e+03   9.6114242e+01
   1.0853000e+03   9.5617678e+01
   1.0853500e+03   9.5063368e+01
   1.0854000e+03   9.4679298e+01
   1.0854500e+03   9.4475535e+01
   1.0855000e+03   9.4315976e+01
   1.0855500e+03   9.4261863e+01
   1.0856000e+03   9.4749199e+01
   1.0856500e+03   9.4695418e+01
   1.0857000e+03   9.5218403e+01
   1.0857500e+03   9.5997284e+01
   1.0858000e+03   9.6509256e+01
   1.0858500e+03   9.6413779e+01
   1.0859000e+03   9.6590589e+01
   1.0859500e+03   9.6600186e+01
   1.0860000e+03   9.6485958e+01
   1.0860500e+03   9.5647077e+01
   1.0861000e+03   9.5431789e+01
   1.0861500e+03   9.5697104e+01
   1.0862000e+03   9.6196852e+01
   1.0862500e+03   9.6283848e+01
   1.0863000e+03   9.7111640e+01
   1.0863500e+03   9.7861998e+01
   1.0864000e+03   9.8303195e+01
   1.0864500e+03   9.8336469e+01
   1.0865000e+03   9.8377187e+01
   1.0865500e+03   9.9034414e+01
   1.0866000e+03   9.9503055e+01
   1.0866500e+03   9.9354819e+01
   1.0867000e+03   9.9023420e+01
   1.0867500e+03   9.8697532e+01
   1.0868000e+03   9.7450919e+01
   1.0868500e+03   9.6048660e+01
   1.0869000e+03   9.5137422e+01
   1.0869500e+03   9.4850681e+01
   1.0870000e+03   9.4759349e+01
   1.0870500e+03   9.4639279e+01
   1.0871000e+03   9.4508492e+01
   1.0871500e+03   9.4190073e+01
   1.0872000e+03   9.3161265e+01
   1.0872500e+03   9.2209316e+01
   1.0873000e+03   9.1862893e+01
   1.0873500e+03   9.1984082e+01
   1.0874000e+03   9.2742672e+01
   1.0874500e+03   9.3541736e+01
   1.0875000e+03   9.4340328e+01
   1.0875500e+03   9.4663874e+01
   1.0876000e+03   9.4797969e+01
   1.0876500e+03   9.4015921e+01
   1.0877000e+03   9.3672522e+01
   1.0877500e+03   9.3603566e+01
   1.0878000e+03   9.3871044e+01
   1.0878500e+03   9.3834458e+01
   1.0879000e+03   9.4356161e+01
   1.0879500e+03   9.4927808e+01
   1.0880000e+03   9.5294237e+01
   1.0880500e+03   9.5399412e+01
   1.0881000e+03   9.5506792e+01
   1.0881500e+03   9.5719131e+01
   1.0882000e+03   9.5941673e+01
   1.0882500e+03   9.5815627e+01
   1.0883000e+03   9.5558023e+01
   1.0883500e+03   9.5372863e+01
   1.0884000e+03   9.5390158e+01
   1.0884500e+03   9.5246248e+01
   1.0885000e+03   9.6050740e+01
   1.0885500e+03   9.6968903e+01
   1.0886000e+03   9.7600115e+01
   1.0886500e+03   9.6901265e+01
   1.0887000e+03   9.5498600e+01
   1.0887500e+03   9.3845118e+01
   1.0888000e+03   9.2583046e+01
   1.0888500e+03   9.1904772e+01
   1.0889000e+03   9.1993504e+01
   1.0889500e+03   9.3126591e+01
   1.0890000e+03   9.3827057e+01
   1.0890500e+03   9.4256047e+01
   1.0891000e+03   9.4116919e+01
   1.0891500e+03   9.3835034e+01
   1.0892000e+03   9.3925513e+01
   1.0892500e+03   9.3991589e+01
   1.0893000e+03   9.4193424e+01
   1.0893500e+03   9.5081418e+01
   1.0894000e+03   9.5805152e+01
   1.0894500e+03   9.5904462e+01
   1.0895000e+03   9.5629491e+01
   1.0895500e+03   9.5395294e+01
   1.0896000e+03   9.4809243e+01
   1.0896500e+03   9.4878237e+01
   1.0897000e+03   9.4817623e+01
   1.0897500e+03   9.5368962e+01
   1.0898000e+03   9.5904760e+01
   1.0898500e+03   9.5948912e+01
   1.0899000e+03   9.5109896e+01
   1.0899500e+03   9.4360540e+01
   1.0900000e+03   9.3681551e+01
   1.0900500e+03   9.2966765e+01
   1.0901000e+03   9.2946171e+01
   1.0901500e+03   9.3458221e+01
   1.0902000e+03   9.4137370e+01
   1.0902500e+03   9.4374431e+01
   1.0903000e+03   9.4273682e+01
   1.0903500e+03   9.4673948e+01
   1.0904000e+03   9.5513925e+01
   1.0904500e+03   9.6812693e+01
   1.0905000e+03   9.8640867e+01
   1.0905500e+03   1.0020432e+02
   1.0906000e+03   1.0026602e+02
   1.0906500e+03   9.9660089e+01
   1.0907000e+03   9.8140831e+01
   1.0907500e+03   9.6284444e+01
   1.0908000e+03   9.5037215e+01
   1.0908500e+03   9.4347207e+01
   1.0909000e+03   9.4147942e+01
   1.0909500e+03   9.4039187e+01
   1.0910000e+03   9.3788366e+01
   1.0910500e+03   9.3042600e+01
   1.0911000e+03   9.2398977e+01
   1.0911500e+03   9.1747996e+01
   1.0912000e+03   9.1708570e+01
   1.0912500e+03   9.1376915e+01
   1.0913000e+03   9.1246970e+01
   1.0913500e+03   9.1227174e+01
   1.0914000e+03   9.1074047e+01
   1.0914500e+03   9.0117315e+01
   1.0915000e+03   8.9735236e+01
   1.0915500e+03   8.9455326e+01
   1.0916000e+03   8.9438847e+01
   1.0916500e+03   8.9625916e+01
   1.0917000e+03   9.0270497e+01
   1.0917500e+03   9.0861292e+01
   1.0918000e+03   9.1402137e+01
   1.0918500e+03   9.1901153e+01
   1.0919000e+03   9.2488209e+01
   1.0919500e+03   9.2687791e+01
   1.0920000e+03   9.3159641e+01
   1.0920500e+03   9.3369695e+01
   1.0921000e+03   9.3198989e+01
   1.0921500e+03   9.2757107e+01
   1.0922000e+03   9.2365104e+01
   1.0922500e+03   9.0968382e+01
   1.0923000e+03   9.0057822e+01
   1.0923500e+03   8.9583018e+01
   1.0924000e+03   8.9567534e+01
   1.0924500e+03   9.0335003e+01
   1.0925000e+03   9.2004115e+01
   1.0925500e+03   9.3560229e+01
   1.0926000e+03   9.4967004e+01
   1.0926500e+03   9.6011174e+01
   1.0927000e+03   9.6086223e+01
   1.0927500e+03   9.6093160e+01
   1.0928000e+03   9.6721896e+01
   1.0928500e+03   9.8111089e+01
   1.0929000e+03   9.8870629e+01
   1.0929500e+03   1.0015674e+02
   1.0930000e+03   9.9778711e+01
   1.0930500e+03   9.8786766e+01
   1.0931000e+03   9.6831799e+01
   1.0931500e+03   9.5692223e+01
   1.0932000e+03   9.4827123e+01
   1.0932500e+03   9.5357523e+01
   1.0933000e+03   9.5511525e+01
   1.0933500e+03   9.5733089e+01
   1.0934000e+03   9.6296598e+01
   1.0934500e+03   9.6134727e+01
   1.0935000e+03   9.5654443e+01
   1.0935500e+03   9.5564370e+01
   1.0936000e+03   9.5362308e+01
   1.0936500e+03   9.4709561e+01
   1.0937000e+03   9.4352960e+01
   1.0937500e+03   9.4017321e+01
   1.0938000e+03   9.3588825e+01
   1.0938500e+03   9.3040015e+01
   1.0939000e+03   9.2682582e+01
   1.0939500e+03   9.3155904e+01
   1.0940000e+03   9.4246917e+01
   1.0940500e+03   9.5683945e+01
   1.0941000e+03   9.7146605e+01
   1.0941500e+03   9.7816662e+01
   1.0942000e+03   9.7359084e+01
   1.0942500e+03   9.5833089e+01
   1.0943000e+03   9.4317408e+01
   1.0943500e+03   9.3465369e+01
   1.0944000e+03   9.3085419e+01
   1.0944500e+03   9.3042593e+01
   1.0945000e+03   9.3633396e+01
   1.0945500e+03   9.3834943e+01
   1.0946000e+03   9.3444431e+01
   1.0946500e+03   9.3080063e+01
   1.0947000e+03   9.2543384e+01
   1.0947500e+03   9.2247315e+01
   1.0948000e+03   9.2774159e+01
   1.0948500e+03   9.3021676e+01
   1.0949000e+03   9.2538750e+01
   1.0949500e+03   9.2276840e+01
   1.0950000e+03   9.1722634e+01
   1.0950500e+03   9.0274332e+01
   1.0951000e+03   8.9463996e+01
   1.0951500e+03   8.9616933e+01
   1.0952000e+03   8.9687968e+01
   1.0952500e+03   9.0088946e+01
   1.0953000e+03   9.0293677e+01
   1.0953500e+03   8.9901639e+01
   1.0954000e+03   8.9480928e+01
   1.0954500e+03   8.8789495e+01
   1.0955000e+03   8.8262775e+01
   1.0955500e+03   8.8051651e+01
   1.0956000e+03   8.8610201e+01
   1.0956500e+03   8.8506093e+01
   1.0957000e+03   8.8545904e+01
   1.0957500e+03   8.8280928e+01
   1.0958000e+03   8.7652847e+01
   1.0958500e+03   8.6786118e+01
   1.0959000e+03   8.6153821e+01
   1.0959500e+03   8.6067265e+01
   1.0960000e+03   8.6844431e+01
   1.0960500e+03   8.8345825e+01
   1.0961000e+03   8.8970315e+01
   1.0961500e+03   8.9377861e+01
   1.0962000e+03   8.9356112e+01
   1.0962500e+03   8.8357152e+01
   1.0963000e+03   8.6690232e+01
   1.0963500e+03   8.5558900e+01
   1.0964000e+03   8.5403648e+01
   1.0964500e+03   8.5970356e+01
   1.0965000e+03   8.6427191e+01
   1.0965500e+03   8.6569930e+01
   1.0966000e+03   8.6673434e+01
   1.0966500e+03   8.6085750e+01
   1.0967000e+03   8.4848594e+01
   1.0967500e+03   8.3802948e+01
   1.0968000e+03   8.4266186e+01
   1.0968500e+03   8.5123691e+01
   1.0969000e+03   8.5604816e+01
   1.0969500e+03   8.5518697e+01
   1.0970000e+03   8.5260131e+01
   1.0970500e+03   8.4074686e+01
   1.0971000e+03   8.3005404e+01
   1.0971500e+03   8.2911399e+01
   1.0972000e+03   8.3284524e+01
   1.0972500e+03   8.4173064e+01
   1.0973000e+03   8.4812753e+01
   1.0973500e+03   8.4545004e+01
   1.0974000e+03   8.3435118e+01
   1.0974500e+03   8.2887539e+01
   1.0975000e+03   8.2076225e+01
   1.0975500e+03   8.1777016e+01
   1.0976000e+03   8.2497872e+01
   1.0976500e+03   8.3553660e+01
   1.0977000e+03   8.3710915e+01
   1.0977500e+03   8.3438724e+01
   1.0978000e+03   8.2656712e+01
   1.0978500e+03   8.1475692e+01
   1.0979000e+03   8.0598171e+01
   1.0979500e+03   8.0407010e+01
   1.0980000e+03   8.0764854e+01
   1.0980500e+03   8.1449197e+01
   1.0981000e+03   8.1377728e+01
   1.0981500e+03   8.0525878e+01
   1.0982000e+03   7.8866626e+01
   1.0982500e+03   7.6904673e+01
   1.0983000e+03   7.5355840e+01
   1.0983500e+03   7.4476822e+01
   1.0984000e+03   7.4398335e+01
   1.0984500e+03   7.4776928e+01
   1.0985000e+03   7.5453927e+01
   1.0985500e+03   7.5171940e+01
   1.0986000e+03   7.4206043e+01
   1.0986500e+03   7.3240687e+01
   1.0987000e+03   7.3208924e+01
   1.0987500e+03   7.3522171e+01
   1.0988000e+03   7.4325910e+01
   1.0988500e+03   7.5098657e+01
   1.0989000e+03   7.5164291e+01
   1.0989500e+03   7.4138335e+01
   1.0990000e+03   7.2314119e+01
   1.0990500e+03   7.1117013e+01
   1.0991000e+03   7.1896778e+01
   1.0991500e+03   7.3882076e+01
   1.0992000e+03   7.5904475e+01
   1.0992500e+03   7.7283061e+01
   1.0993000e+03   7.7587559e+01
   1.0993500e+03   7.6543734e+01
   1.0994000e+03   7.4501754e+01
   1.0994500e+03   7.3099268e+01
   1.0995000e+03   7.3770943e+01
   1.0995500e+03   7.5909228e+01
   1.0996000e+03   7.7462129e+01
   1.0996500e+03   7.8425387e+01
   1.0997000e+03   7.8643691e+01
   1.0997500e+03   7.8492971e+01
   1.0998000e+03   7.7600433e+01
   1.0998500e+03   7.8026748e+01
   1.0999000e+03   8.0052435e+01
   1.0999500e+03   8.3214061e+01
   1.1000000e+03   8.5110197e+01
   1.1000500e+03   8.6001113e+01
   1.1001000e+03   8.5617868e+01
   1.1001500e+03   8.4642379e+01
   1.1002000e+03   8.4046382e+01
   1.1002500e+03   8.5139915e+01
   1.1003000e+03   8.7113401e+01
   1.1003500e+03   8.9886153e+01
   1.1004000e+03   9.2281926e+01
   1.1004500e+03   9.2743896e+01
   1.1005000e+03   9.1209426e+01
   1.1005500e+03   9.0135322e+01
   1.1006000e+03   9.0099350e+01
   1.1006500e+03   9.1201247e+01
   1.1007000e+03   9.3160078e+01
   1.1007500e+03   9.5685052e+01
   1.1008000e+03   9.7100701e+01
   1.1008500e+03   9.6857536e+01
   1.1009000e+03   9.5211268e+01
   1.1009500e+03   9.3242854e+01
   1.1010000e+03   9.2596296e+01
   1.1010500e+03   9.2992920e+01
   1.1011000e+03   9.3247181e+01
   1.1011500e+03   9.3468558e+01
   1.1012000e+03   9.3938853e+01
   1.1012500e+03   9.4325203e+01
   1.1013000e+03   9.3842976e+01
   1.1013500e+03   9.4518020e+01
   1.1014000e+03   9.6595004e+01
   1.1014500e+03   9.9022480e+01
   1.1015000e+03   1.0100703e+02
   1.1015500e+03   1.0218263e+02
   1.1016000e+03   1.0194314e+02
   1.1016500e+03   1.0071804e+02
   1.1017000e+03   9.9039146e+01
   1.1017500e+03   9.6532136e+01
   1.1018000e+03   9.6135161e+01
   1.1018500e+03   9.7267960e+01
   1.1019000e+03   9.8503531e+01
   1.1019500e+03   9.9081011e+01
   1.1020000e+03   9.9314398e+01
   1.1020500e+03   9.8502303e+01
   1.1021000e+03   9.7198516e+01
   1.1021500e+03   9.6264264e+01
   1.1022000e+03   9.5751123e+01
   1.1022500e+03   9.6237465e+01
   1.1023000e+03   9.7029488e+01
   1.1023500e+03   9.7228218e+01
   1.1024000e+03   9.5945632e+01
   1.1024500e+03   9.5257562e+01
   1.1025000e+03   9.4706243e+01
   1.1025500e+03   9.4125289e+01
   1.1026000e+03   9.3637876e+01
   1.1026500e+03   9.4565486e+01
   1.1027000e+03   9.5466355e+01
   1.1027500e+03   9.5866425e+01
   1.1028000e+03   9.4894039e+01
   1.1028500e+03   9.4033820e+01
   1.1029000e+03   9.2665422e+01
   1.1029500e+03   9.1299910e+01
   1.1030000e+03   9.0217383e+01
   1.1030500e+03   9.0826292e+01
   1.1031000e+03   9.2169604e+01
   1.1031500e+03   9.3330607e+01
   1.1032000e+03   9.3429725e+01
   1.1032500e+03   9.2449242e+01
   1.1033000e+03   9.1438738e+01
   1.1033500e+03   9.0415038e+01
   1.1034000e+03   9.0029867e+01
   1.1034500e+03   9.0516506e+01
   1.1035000e+03   9.2237480e+01
   1.1035500e+03   9.2975454e+01
   1.1036000e+03   9.2845592e+01
   1.1036500e+03   9.2156157e+01
   1.1037000e+03   9.1286392e+01
   1.1037500e+03   9.1082460e+01
   1.1038000e+03   9.1583847e+01
   1.1038500e+03   9.2695047e+01
   1.1039000e+03   9.4668506e+01
   1.1039500e+03   9.6532554e+01
   1.1040000e+03   9.7008559e+01
   1.1040500e+03   9.6405902e+01
   1.1041000e+03   9.6093847e+01
   1.1041500e+03   9.5173788e+01
   1.1042000e+03   9.4811745e+01
   1.1042500e+03   9.5448292e+01
   1.1043000e+03   9.6563940e+01
   1.1043500e+03   9.6918005e+01
   1.1044000e+03   9.7413396e+01
   1.1044500e+03   9.7159984e+01
   1.1045000e+03   9.5749168e+01
   1.1045500e+03   9.4796934e+01
   1.1046000e+03   9.5172152e+01
   1.1046500e+03   9.6536529e+01
   1.1047000e+03   9.8502278e+01
   1.1047500e+03   9.9578532e+01
   1.1048000e+03   1.0076061e+02
   1.1048500e+03   1.0042101e+02
   1.1049000e+03   9.8769050e+01
   1.1049500e+03   9.7084164e+01
   1.1050000e+03   9.7220434e+01
   1.1050500e+03   9.8286173e+01
   1.1051000e+03   1.0004334e+02
   1.1051500e+03   1.0144772e+02
   1.1052000e+03   1.0321170e+02
   1.1052500e+03   1.0470240e+02
   1.1053000e+03   1.0402790e+02
   1.1053500e+03   1.0315280e+02
   1.1054000e+03   1.0361262e+02
   1.1054500e+03   1.0337723e+02
   1.1055000e+03   1.0299600e+02
   1.1055500e+03   1.0222540e+02
   1.1056000e+03   1.0168534e+02
   1.1056500e+03   1.0035882e+02
   1.1057000e+03   9.9234907e+01
   1.1057500e+03   9.8086037e+01
   1.1058000e+03   9.8111579e+01
   1.1058500e+03   9.8314590e+01
   1.1059000e+03   9.8883704e+01
   1.1059500e+03   9.8554548e+01
   1.1060000e+03   9.7721237e+01
   1.1060500e+03   9.6776478e+01
   1.1061000e+03   9.5700854e+01
   1.1061500e+03   9.4236250e+01
   1.1062000e+03   9.3385958e+01
   1.1062500e+03   9.3752577e+01
   1.1063000e+03   9.5186605e+01
   1.1063500e+03   9.5927389e+01
   1.1064000e+03   9.5874847e+01
   1.1064500e+03   9.6120614e+01
   1.1065000e+03   9.6098530e+01
   1.1065500e+03   9.5621507e+01
   1.1066000e+03   9.5867659e+01
   1.1066500e+03   9.7223860e+01
   1.1067000e+03   9.8638896e+01
   1.1067500e+03   9.9803461e+01
   1.1068000e+03   1.0027514e+02
   1.1068500e+03   1.0016209e+02
   1.1069000e+03   9.9539463e+01
   1.1069500e+03   9.9219746e+01
   1.1070000e+03   9.9439751e+01
   1.1070500e+03   9.9578157e+01
   1.1071000e+03   1.0014603e+02
   1.1071500e+03   1.0130625e+02
   1.1072000e+03   1.0211296e+02
   1.1072500e+03   1.0066363e+02
   1.1073000e+03   9.9854698e+01
   1.1073500e+03   9.9118433e+01
   1.1074000e+03   9.8628932e+01
   1.1074500e+03   9.8233603e+01
   1.1075000e+03   9.8712859e+01
   1.1075500e+03   9.9159105e+01
   1.1076000e+03   9.8393797e+01
   1.1076500e+03   9.6527640e+01
   1.1077000e+03   9.4220227e+01
   1.1077500e+03   9.3499363e+01
   1.1078000e+03   9.3074667e+01
   1.1078500e+03   9.3894152e+01
   1.1079000e+03   9.5785482e+01
   1.1079500e+03   9.7328901e+01
   1.1080000e+03   9.8295997e+01
   1.1080500e+03   9.8540957e+01
   1.1081000e+03   9.8041024e+01
   1.1081500e+03   9.7191170e+01
   1.1082000e+03   9.7442790e+01
   1.1082500e+03   9.7647896e+01
   1.1083000e+03   9.6975286e+01
   1.1083500e+03   9.6988117e+01
   1.1084000e+03   9.6500350e+01
   1.1084500e+03   9.5561327e+01
   1.1085000e+03   9.4055632e+01
   1.1085500e+03   9.4221029e+01
   1.1086000e+03   9.4659052e+01
   1.1086500e+03   9.5877482e+01
   1.1087000e+03   9.6906983e+01
   1.1087500e+03   9.7746185e+01
   1.1088000e+03   9.8211748e+01
   1.1088500e+03   9.8127956e+01
   1.1089000e+03   9.7123116e+01
   1.1089500e+03   9.5795288e+01
   1.1090000e+03   9.5059433e+01
   1.1090500e+03   9.5892520e+01
   1.1091000e+03   9.6574140e+01
   1.1091500e+03   9.7701083e+01
   1.1092000e+03   9.8463674e+01
   1.1092500e+03   9.8998010e+01
   1.1093000e+03   9.7647243e+01
   1.1093500e+03   9.5336693e+01
   1.1094000e+03   9.3539385e+01
   1.1094500e+03   9.3258056e+01
   1.1095000e+03   9.3695423e+01
   1.1095500e+03   9.4572579e+01
   1.1096000e+03   9.6238798e+01
   1.1096500e+03   9.7704195e+01
   1.1097000e+03   9.8248206e+01
   1.1097500e+03   9.8499740e+01
   1.1098000e+03   9.7778357e+01
   1.1098500e+03   9.7898972e+01
   1.1099000e+03   9.7877691e+01
   1.1099500e+03   9.8702875e+01
   1.1100000e+03   9.8325177e+01
   1.1100500e+03   9.8700911e+01
   1.1101000e+03   9.8444101e+01
   1.1101500e+03   9.8116872e+01
   1.1102000e+03   9.6791226e+01
   1.1102500e+03   9.6350234e+01
   1.1103000e+03   9.6044899e+01
   1.1103500e+03   9.6100897e+01
   1.1104000e+03   9.5779180e+01
   1.1104500e+03   9.5569351e+01
   1.1105000e+03   9.5552938e+01
   1.1105500e+03   9.5263751e+01
   1.1106000e+03   9.5277534e+01
   1.1106500e+03   9.5025848e+01
   1.1107000e+03   9.5623220e+01
   1.1107500e+03   9.5865817e+01
   1.1108000e+03   9.5928798e+01
   1.1108500e+03   9.4258566e+01
   1.1109000e+03   9.3191547e+01
   1.1109500e+03   9.2419358e+01
   1.1110000e+03   9.1586983e+01
   1.1110500e+03   9.1639533e+01
   1.1111000e+03   9.3461501e+01
   1.1111500e+03   9.5640059e+01
   1.1112000e+03   9.6886293e+01
   1.1112500e+03   9.8109917e+01
   1.1113000e+03   9.8494771e+01
   1.1113500e+03   9.8317275e+01
   1.1114000e+03   9.7801006e+01
   1.1114500e+03   9.7991411e+01
   1.1115000e+03   9.8238196e+01
   1.1115500e+03   9.8647388e+01
   1.1116000e+03   9.9079733e+01
   1.1116500e+03   9.9794251e+01
   1.1117000e+03   9.9292272e+01
   1.1117500e+03   9.8589827e+01
   1.1118000e+03   9.9323599e+01
   1.1118500e+03   1.0088167e+02
   1.1119000e+03   1.0107776e+02
   1.1119500e+03   1.0095083e+02
   1.1120000e+03   1.0134170e+02
   1.1120500e+03   1.0092067e+02
   1.1121000e+03   1.0006630e+02
   1.1121500e+03   9.8740716e+01
   1.1122000e+03   9.8696658e+01
   1.1122500e+03   9.8681279e+01
   1.1123000e+03   9.8612985e+01
   1.1123500e+03   9.7835506e+01
   1.1124000e+03   9.7947482e+01
   1.1124500e+03   9.7723775e+01
   1.1125000e+03   9.7915053e+01
   1.1125500e+03   9.7681953e+01
   1.1126000e+03   9.6996574e+01
   1.1126500e+03   9.7294421e+01
   1.1127000e+03   9.8253664e+01
   1.1127500e+03   9.8520144e+01
   1.1128000e+03   9.7692782e+01
   1.1128500e+03   9.7572242e+01
   1.1129000e+03   9.7625961e+01
   1.1129500e+03   9.7004868e+01
   1.1130000e+03   9.6548888e+01
   1.1130500e+03   9.7628332e+01
   1.1131000e+03   9.9209899e+01
   1.1131500e+03   1.0060097e+02
   1.1132000e+03   1.0149851e+02
   1.1132500e+03   1.0137483e+02
   1.1133000e+03   1.0115516e+02
   1.1133500e+03   1.0069919e+02
   1.1134000e+03   9.9160737e+01
   1.1134500e+03   9.7755661e+01
   1.1135000e+03   9.8046028e+01
   1.1135500e+03   9.8610627e+01
   1.1136000e+03   9.9446324e+01
   1.1136500e+03   9.9767687e+01
   1.1137000e+03   1.0010512e+02
   1.1137500e+03   9.9991220e+01
   1.1138000e+03   9.9526422e+01
   1.1138500e+03   9.8309166e+01
   1.1139000e+03   9.8706441e+01
   1.1139500e+03   9.9884190e+01
   1.1140000e+03   1.0088917e+02
   1.1140500e+03   1.0007950e+02
   1.1141000e+03   9.9336169e+01
   1.1141500e+03   9.8002067e+01
   1.1142000e+03   9.6342523e+01
   1.1142500e+03   9.4454073e+01
   1.1143000e+03   9.4034248e+01
   1.1143500e+03   9.4311569e+01
   1.1144000e+03   9.5038990e+01
   1.1144500e+03   9.5901842e+01
   1.1145000e+03   9.5872997e+01
   1.1145500e+03   9.5981824e+01
   1.1146000e+03   9.5502646e+01
   1.1146500e+03   9.4948661e+01
   1.1147000e+03   9.4751427e+01
   1.1147500e+03   9.5525534e+01
   1.1148000e+03   9.6632963e+01
   1.1148500e+03   9.8087888e+01
   1.1149000e+03   9.9089683e+01
   1.1149500e+03   9.8732060e+01
   1.1150000e+03   9.8284916e+01
   1.1150500e+03   9.7466446e+01
   1.1151000e+03   9.6121489e+01
   1.1151500e+03   9.5097344e+01
   1.1152000e+03   9.5441054e+01
   1.1152500e+03   9.5680109e+01
   1.1153000e+03   9.5916500e+01
   1.1153500e+03   9.5819728e+01
   1.1154000e+03   9.5331630e+01
   1.1154500e+03   9.5311254e+01
   1.1155000e+03   9.5447127e+01
   1.1155500e+03   9.5646099e+01
   1.1156000e+03   9.6088710e+01
   1.1156500e+03   9.6673905e+01
   1.1157000e+03   9.6372571e+01
   1.1157500e+03   9.5897306e+01
   1.1158000e+03   9.4766820e+01
   1.1158500e+03   9.4770473e+01
   1.1159000e+03   9.5796582e+01
   1.1159500e+03   9.6415745e+01
   1.1160000e+03   9.7396682e+01
   1.1160500e+03   9.8937105e+01
   1.1161000e+03   9.9319986e+01
   1.1161500e+03   9.8891472e+01
   1.1162000e+03   9.8241200e+01
   1.1162500e+03   9.7590735e+01
   1.1163000e+03   9.6460641e+01
   1.1163500e+03   9.6609431e+01
   1.1164000e+03   9.6751446e+01
   1.1164500e+03   9.7061182e+01
   1.1165000e+03   9.7307734e+01
   1.1165500e+03   9.8109570e+01
   1.1166000e+03   9.8047650e+01
   1.1166500e+03   9.6519333e+01
   1.1167000e+03   9.5451330e+01
   1.1167500e+03   9.5193078e+01
   1.1168000e+03   9.4906504e+01
   1.1168500e+03   9.5040291e+01
   1.1169000e+03   9.5901379e+01
   1.1169500e+03   9.6410762e+01
   1.1170000e+03   9.6104857e+01
   1.1170500e+03   9.5696560e+01
   1.1171000e+03   9.4959603e+01
   1.1171500e+03   9.5122257e+01
   1.1172000e+03   9.6020870e+01
   1.1172500e+03   9.7798001e+01
   1.1173000e+03   9.8888502e+01
   1.1173500e+03   9.9248133e+01
   1.1174000e+03   9.9963088e+01
   1.1174500e+03   1.0056052e+02
   1.1175000e+03   1.0001592e+02
   1.1175500e+03   9.9481201e+01
   1.1176000e+03   1.0028123e+02
   1.1176500e+03   1.0119060e+02
   1.1177000e+03   1.0146272e+02
   1.1177500e+03   1.0112782e+02
   1.1178000e+03   1.0113289e+02
   1.1178500e+03   1.0050558e+02
   1.1179000e+03   9.9002610e+01
   1.1179500e+03   9.7399737e+01
   1.1180000e+03   9.6933080e+01
   1.1180500e+03   9.7049957e+01
   1.1181000e+03   9.7545981e+01
   1.1181500e+03   9.7423668e+01
   1.1182000e+03   9.7280258e+01
   1.1182500e+03   9.6489899e+01
   1.1183000e+03   9.6448247e+01
   1.1183500e+03   9.6449988e+01
   1.1184000e+03   9.6608753e+01
   1.1184500e+03   9.7462407e+01
   1.1185000e+03   9.8815645e+01
   1.1185500e+03   9.9356353e+01
   1.1186000e+03   9.8341839e+01
   1.1186500e+03   9.7232582e+01
   1.1187000e+03   9.5952558e+01
   1.1187500e+03   9.5094646e+01
   1.1188000e+03   9.3594418e+01
   1.1188500e+03   9.3216977e+01
   1.1189000e+03   9.3233153e+01
   1.1189500e+03   9.2709876e+01
   1.1190000e+03   9.1848003e+01
   1.1190500e+03   9.0941892e+01
   1.1191000e+03   9.0571762e+01
   1.1191500e+03   9.0734989e+01
   1.1192000e+03   9.1695518e+01
   1.1192500e+03   9.2155893e+01
   1.1193000e+03   9.3295351e+01
   1.1193500e+03   9.4281928e+01
   1.1194000e+03   9.5284184e+01
   1.1194500e+03   9.5263341e+01
   1.1195000e+03   9.5457241e+01
   1.1195500e+03   9.6035050e+01
   1.1196000e+03   9.6423464e+01
   1.1196500e+03   9.6071685e+01
   1.1197000e+03   9.5488120e+01
   1.1197500e+03   9.5255052e+01
   1.1198000e+03   9.5052357e+01
   1.1198500e+03   9.4372897e+01
   1.1199000e+03   9.3552779e+01
   1.1199500e+03   9.3471502e+01
   1.1200000e+03   9.3839430e+01
   1.1200500e+03   9.4137215e+01
   1.1201000e+03   9.4759777e+01
   1.1201500e+03   9.5190113e+01
   1.1202000e+03   9.5695028e+01
   1.1202500e+03   9.5336956e+01
   1.1203000e+03   9.4238646e+01
   1.1203500e+03   9.2639359e+01
   1.1204000e+03   9.2045277e+01
   1.1204500e+03   9.1836684e+01
   1.1205000e+03   9.2221151e+01
   1.1205500e+03   9.2949691e+01
   1.1206000e+03   9.4091044e+01
   1.1206500e+03   9.5128105e+01
   1.1207000e+03   9.5462897e+01
   1.1207500e+03   9.5039578e+01
   1.1208000e+03   9.4330739e+01
   1.1208500e+03   9.3854972e+01
   1.1209000e+03   9.4404635e+01
   1.1209500e+03   9.4925825e+01
   1.1210000e+03   9.4922811e+01
   1.1210500e+03   9.5232127e+01
   1.1211000e+03   9.5376593e+01
   1.1211500e+03   9.4484755e+01
   1.1212000e+03   9.3661112e+01
   1.1212500e+03   9.3471946e+01
   1.1213000e+03   9.3575954e+01
   1.1213500e+03   9.3987123e+01
   1.1214000e+03   9.3416164e+01
   1.1214500e+03   9.2731851e+01
   1.1215000e+03   9.2220203e+01
   1.1215500e+03   9.1700392e+01
   1.1216000e+03   9.0885490e+01
   1.1216500e+03   9.1420205e+01
   1.1217000e+03   9.2650073e+01
   1.1217500e+03   9.3880089e+01
   1.1218000e+03   9.4789429e+01
   1.1218500e+03   9.5798979e+01
   1.1219000e+03   9.5694097e+01
   1.1219500e+03   9.4644715e+01
   1.1220000e+03   9.3806908e+01
   1.1220500e+03   9.2790713e+01
   1.1221000e+03   9.1692842e+01
   1.1221500e+03   9.2096128e+01
   1.1222000e+03   9.3033193e+01
   1.1222500e+03   9.3962815e+01
   1.1223000e+03   9.4537763e+01
   1.1223500e+03   9.4175170e+01
   1.1224000e+03   9.3584631e+01
   1.1224500e+03   9.3755361e+01
   1.1225000e+03   9.3582109e+01
   1.1225500e+03   9.4633086e+01
   1.1226000e+03   9.6425883e+01
   1.1226500e+03   9.7143258e+01
   1.1227000e+03   9.6957831e+01
   1.1227500e+03   9.7216690e+01
   1.1228000e+03   9.7260109e+01
   1.1228500e+03   9.7918965e+01
   1.1229000e+03   9.9162960e+01
   1.1229500e+03   1.0067511e+02
   1.1230000e+03   1.0149940e+02
   1.1230500e+03   1.0166990e+02
   1.1231000e+03   1.0057240e+02
   1.1231500e+03   9.8801363e+01
   1.1232000e+03   9.5998338e+01
   1.1232500e+03   9.4126363e+01
   1.1233000e+03   9.2297390e+01
   1.1233500e+03   9.1208220e+01
   1.1234000e+03   9.1174884e+01
   1.1234500e+03   9.2316870e+01
   1.1235000e+03   9.3157320e+01
   1.1235500e+03   9.4088454e+01
   1.1236000e+03   9.4955634e+01
   1.1236500e+03   9.5222157e+01
   1.1237000e+03   9.5691589e+01
   1.1237500e+03   9.6526202e+01
   1.1238000e+03   9.6780448e+01
   1.1238500e+03   9.7044054e+01
   1.1239000e+03   9.6988093e+01
   1.1239500e+03   9.6777341e+01
   1.1240000e+03   9.5758233e+01
   1.1240500e+03   9.4732925e+01
   1.1241000e+03   9.4186333e+01
   1.1241500e+03   9.4824199e+01
   1.1242000e+03   9.5244954e+01
   1.1242500e+03   9.5639411e+01
   1.1243000e+03   9.6038778e+01
   1.1243500e+03   9.6065840e+01
   1.1244000e+03   9.5089795e+01
   1.1244500e+03   9.3712564e+01
   1.1245000e+03   9.2593339e+01
   1.1245500e+03   9.2412062e+01
   1.1246000e+03   9.3322293e+01
   1.1246500e+03   9.4245820e+01
   1.1247000e+03   9.5235820e+01
   1.1247500e+03   9.6100776e+01
   1.1248000e+03   9.6883830e+01
   1.1248500e+03   9.6359127e+01
   1.1249000e+03   9.6032913e+01
   1.1249500e+03   9.6210463e+01
   1.1250000e+03   9.5804603e+01


==> Data/Lorentzians/D4_23C.dat <==
   1.0750500e+03   9.4438650e+01
   1.0751000e+03   9.5367584e+01
   1.0751500e+03   9.6189669e+01
   1.0752000e+03   9.6433793e+01
   1.0752500e+03   9.6358082e+01
   1.0753000e+03   9.5887864e+01
   1.0753500e+03   9.5252641e+01
   1.0754000e+03   9.4736833e+01
   1.0754500e+03   9.4708413e+01
   1.0755000e+03   9.5036799e+01
   1.0755500e+03   9.5354515e+01
   1.0756000e+03   9.5551007e+01
   1.0756500e+03   9.5419147e+01
   1.0757000e+03   9.5131766e+01
   1.0757500e+03   9.5136836e+01
   1.0758000e+03   9.5394458e+01
   1.0758500e+03   9.5564475e+01
   1.0759000e+03   9.6155865e+01
   1.0759500e+03   9.6530376e+01
   1.0760000e+03   9.6346462e+01
   1.0760500e+03   9.6158810e+01
   1.0761000e+03   9.6238466e+01
   1.0761500e+03   9.6228319e+01
   1.0762000e+03   9.6457862e+01
   1.0762500e+03   9.6627847e+01
   1.0763000e+03   9.6835539e+01
   1.0763500e+03   9.7013565e+01
   1.0764000e+03   9.6773927e+01
   1.0764500e+03   9.6263083e+01
   1.0765000e+03   9.6149945e+01
   1.0765500e+03   9.5873557e+01
   1.0766000e+03   9.5409469e+01
   1.0766500e+03   9.5207233e+01
   1.0767000e+03   9.5488698e+01
   1.0767500e+03   9.5534137e+01
   1.0768000e+03   9.5366159e+01
   1.0768500e+03   9.5282831e+01
   1.0769000e+03   9.5181337e+01
   1.0769500e+03   9.5176200e+01
   1.0770000e+03   9.5233000e+01
   1.0770500e+03   9.5385927e+01
   1.0771000e+03   9.5631660e+01
   1.0771500e+03   9.5422218e+01
   1.0772000e+03   9.4661461e+01
   1.0772500e+03   9.3961502e+01
   1.0773000e+03   9.3507571e+01
   1.0773500e+03   9.3249849e+01
   1.0774000e+03   9.3555989e+01
   1.0774500e+03   9.3914036e+01
   1.0775000e+03   9.4066351e+01
   1.0775500e+03   9.3936821e+01
   1.0776000e+03   9.3327790e+01
   1.0776500e+03   9.2859543e+01
   1.0777000e+03   9.2914445e+01
   1.0777500e+03   9.3019355e+01
   1.0778000e+03   9.3296918e+01
   1.0778500e+03   9.3710648e+01
   1.0779000e+03   9.3863118e+01
   1.0779500e+03   9.3716251e+01
   1.0780000e+03   9.3541099e+01
   1.0780500e+03   9.3178498e+01
   1.0781000e+03   9.3313550e+01
   1.0781500e+03   9.3671801e+01
   1.0782000e+03   9.4051542e+01
   1.0782500e+03   9.4561664e+01
   1.0783000e+03   9.5043501e+01
   1.0783500e+03   9.5305822e+01
   1.0784000e+03   9.4957418e+01
   1.0784500e+03   9.4735113e+01
   1.0785000e+03   9.4580255e+01
   1.0785500e+03   9.4875047e+01
   1.0786000e+03   9.5050218e+01
   1.0786500e+03   9.5229009e+01
   1.0787000e+03   9.5276605e+01
   1.0787500e+03   9.5145273e+01
   1.0788000e+03   9.4679059e+01
   1.0788500e+03   9.4212414e+01
   1.0789000e+03   9.4636624e+01
   1.0789500e+03   9.5082437e+01
   1.0790000e+03   9.5397890e+01
   1.0790500e+03   9.5491885e+01
   1.0791000e+03   9.5405336e+01
   1.0791500e+03   9.4623460e+01
   1.0792000e+03   9.3937570e+01
   1.0792500e+03   9.3564821e+01
   1.0793000e+03   9.3946181e+01
   1.0793500e+03   9.4619175e+01
   1.0794000e+03   9.5447754e+01
   1.0794500e+03   9.5857699e+01
   1.0795000e+03   9.5781656e+01
   1.0795500e+03   9.5502074e+01
   1.0796000e+03   9.5004282e+01
   1.0796500e+03   9.4624099e+01
   1.0797000e+03   9.4646383e+01
   1.0797500e+03   9.4868183e+01
   1.0798000e+03   9.5162983e+01
   1.0798500e+03   9.5212728e+01
   1.0799000e+03   9.5321291e+01
   1.0799500e+03   9.5362523e+01
   1.0800000e+03   9.5362087e+01
   1.0800500e+03   9.5007063e+01
   1.0801000e+03   9.5248804e+01
   1.0801500e+03   9.5445998e+01
   1.0802000e+03   9.5354628e+01
   1.0802500e+03   9.5412633e+01
   1.0803000e+03   9.5474444e+01
   1.0803500e+03   9.5298495e+01
   1.0804000e+03   9.5107592e+01
   1.0804500e+03   9.5164989e+01
   1.0805000e+03   9.5376352e+01
   1.0805500e+03   9.5357563e+01
   1.0806000e+03   9.5313084e+01
   1.0806500e+03   9.5010309e+01
   1.0807000e+03   9.4858614e+01
   1.0807500e+03   9.4770107e+01
   1.0808000e+03   9.5028753e+01
   1.0808500e+03   9.5434268e+01
   1.0809000e+03   9.5680379e+01
   1.0809500e+03   9.5848634e+01
   1.0810000e+03   9.5564218e+01
   1.0810500e+03   9.5147216e+01
   1.0811000e+03   9.4557571e+01
   1.0811500e+03   9.4860902e+01
   1.0812000e+03   9.5072349e+01
   1.0812500e+03   9.5628936e+01
   1.0813000e+03   9.6153536e+01
   1.0813500e+03   9.6449029e+01
   1.0814000e+03   9.6081029e+01
   1.0814500e+03   9.5686812e+01
   1.0815000e+03   9.5361544e+01
   1.0815500e+03   9.5022930e+01
   1.0816000e+03   9.5100475e+01
   1.0816500e+03   9.5345718e+01
   1.0817000e+03   9.5268570e+01
   1.0817500e+03   9.4932455e+01
   1.0818000e+03   9.4521531e+01
   1.0818500e+03   9.3562510e+01
   1.0819000e+03   9.2485333e+01
   1.0819500e+03   9.2429193e+01
   1.0820000e+03   9.2465208e+01
   1.0820500e+03   9.2945840e+01
   1.0821000e+03   9.3514172e+01
   1.0821500e+03   9.4176435e+01
   1.0822000e+03   9.3743104e+01
   1.0822500e+03   9.3296234e+01
   1.0823000e+03   9.2761329e+01
   1.0823500e+03   9.2855626e+01
   1.0824000e+03   9.3139332e+01
   1.0824500e+03   9.3882107e+01
   1.0825000e+03   9.4373572e+01
   1.0825500e+03   9.4375606e+01
   1.0826000e+03   9.3826481e+01
   1.0826500e+03   9.3007548e+01
   1.0827000e+03   9.2375211e+01
   1.0827500e+03   9.2464519e+01
   1.0828000e+03   9.3046911e+01
   1.0828500e+03   9.3646746e+01
   1.0829000e+03   9.4013955e+01
   1.0829500e+03   9.3915476e+01
   1.0830000e+03   9.3450832e+01
   1.0830500e+03   9.2823573e+01
   1.0831000e+03   9.2654463e+01
   1.0831500e+03   9.2963862e+01
   1.0832000e+03   9.3692113e+01
   1.0832500e+03   9.4051827e+01
   1.0833000e+03   9.4056472e+01
   1.0833500e+03   9.3853634e+01
   1.0834000e+03   9.3473766e+01
   1.0834500e+03   9.3196970e+01
   1.0835000e+03   9.3282385e+01
   1.0835500e+03   9.3799571e+01
   1.0836000e+03   9.4382649e+01
   1.0836500e+03   9.4724655e+01
   1.0837000e+03   9.4367480e+01
   1.0837500e+03   9.4025375e+01
   1.0838000e+03   9.3890339e+01
   1.0838500e+03   9.3560088e+01
   1.0839000e+03   9.3665162e+01
   1.0839500e+03   9.4332948e+01
   1.0840000e+03   9.5138402e+01
   1.0840500e+03   9.5100204e+01
   1.0841000e+03   9.5057936e+01
   1.0841500e+03   9.4896637e+01
   1.0842000e+03   9.4243603e+01
   1.0842500e+03   9.3577471e+01
   1.0843000e+03   9.3616933e+01
   1.0843500e+03   9.3725232e+01
   1.0844000e+03   9.3875585e+01
   1.0844500e+03   9.4133807e+01
   1.0845000e+03   9.3729275e+01
   1.0845500e+03   9.3216819e+01
   1.0846000e+03   9.2988597e+01
   1.0846500e+03   9.2878125e+01
   1.0847000e+03   9.3137197e+01
   1.0847500e+03   9.4013535e+01
   1.0848000e+03   9.4504621e+01
   1.0848500e+03   9.4344845e+01
   1.0849000e+03   9.3747192e+01
   1.0849500e+03   9.2969840e+01
   1.0850000e+03   9.2882731e+01
   1.0850500e+03   9.3312619e+01
   1.0851000e+03   9.3901547e+01
   1.0851500e+03   9.4748003e+01
   1.0852000e+03   9.5810700e+01
   1.0852500e+03   9.5485460e+01
   1.0853000e+03   9.4969657e+01
   1.0853500e+03   9.4766324e+01
   1.0854000e+03   9.5016842e+01
   1.0854500e+03   9.5095640e+01
   1.0855000e+03   9.5532836e+01
   1.0855500e+03   9.5797605e+01
   1.0856000e+03   9.5847822e+01
   1.0856500e+03   9.5579984e+01
   1.0857000e+03   9.5251338e+01
   1.0857500e+03   9.4912979e+01
   1.0858000e+03   9.4898532e+01
   1.0858500e+03   9.5247437e+01
   1.0859000e+03   9.5464925e+01
   1.0859500e+03   9.5707318e+01
   1.0860000e+03   9.5970463e+01
   1.0860500e+03   9.6073005e+01
   1.0861000e+03   9.5859361e+01
   1.0861500e+03   9.5636378e+01
   1.0862000e+03   9.6113024e+01
   1.0862500e+03   9.6547074e+01
   1.0863000e+03   9.7089787e+01
   1.0863500e+03   9.7326895e+01
   1.0864000e+03   9.7272285e+01
   1.0864500e+03   9.6224102e+01
   1.0865000e+03   9.5539362e+01
   1.0865500e+03   9.4788748e+01
   1.0866000e+03   9.4760026e+01
   1.0866500e+03   9.5210998e+01
   1.0867000e+03   9.5622552e+01
   1.0867500e+03   9.5512199e+01
   1.0868000e+03   9.5291968e+01
   1.0868500e+03   9.4594563e+01
   1.0869000e+03   9.3712890e+01
   1.0869500e+03   9.3406713e+01
   1.0870000e+03   9.3866029e+01
   1.0870500e+03   9.4311037e+01
   1.0871000e+03   9.4574021e+01
   1.0871500e+03   9.4766739e+01
   1.0872000e+03   9.4537302e+01
   1.0872500e+03   9.3981099e+01
   1.0873000e+03   9.3788991e+01
   1.0873500e+03   9.4084773e+01
   1.0874000e+03   9.4399612e+01
   1.0874500e+03   9.4930517e+01
   1.0875000e+03   9.5234136e+01
   1.0875500e+03   9.5043687e+01
   1.0876000e+03   9.4935613e+01
   1.0876500e+03   9.4558355e+01
   1.0877000e+03   9.4694568e+01
   1.0877500e+03   9.4861781e+01
   1.0878000e+03   9.5513717e+01
   1.0878500e+03   9.5580621e+01
   1.0879000e+03   9.5870804e+01
   1.0879500e+03   9.5612232e+01
   1.0880000e+03   9.5072035e+01
   1.0880500e+03   9.4562297e+01
   1.0881000e+03   9.4478663e+01
   1.0881500e+03   9.4540332e+01
   1.0882000e+03   9.4804005e+01
   1.0882500e+03   9.5452894e+01
   1.0883000e+03   9.5327520e+01
   1.0883500e+03   9.5022356e+01
   1.0884000e+03   9.4483283e+01
   1.0884500e+03   9.3918222e+01
   1.0885000e+03   9.3703416e+01
   1.0885500e+03   9.4119069e+01
   1.0886000e+03   9.4565781e+01
   1.0886500e+03   9.5202491e+01
   1.0887000e+03   9.5112843e+01
   1.0887500e+03   9.4456260e+01
   1.0888000e+03   9.3616886e+01
   1.0888500e+03   9.3170977e+01
   1.0889000e+03   9.3053188e+01
   1.0889500e+03   9.3594965e+01
   1.0890000e+03   9.4056222e+01
   1.0890500e+03   9.4441970e+01
   1.0891000e+03   9.4403727e+01
   1.0891500e+03   9.3954455e+01
   1.0892000e+03   9.3363956e+01
   1.0892500e+03   9.3689312e+01
   1.0893000e+03   9.4343468e+01
   1.0893500e+03   9.5227683e+01
   1.0894000e+03   9.5662998e+01
   1.0894500e+03   9.5917858e+01
   1.0895000e+03   9.5473530e+01
   1.0895500e+03   9.4748938e+01
   1.0896000e+03   9.4075887e+01
   1.0896500e+03   9.3839963e+01
   1.0897000e+03   9.4028612e+01
   1.0897500e+03   9.4390139e+01
   1.0898000e+03   9.4778162e+01
   1.0898500e+03   9.4555158e+01
   1.0899000e+03   9.4182669e+01
   1.0899500e+03   9.4192355e+01
   1.0900000e+03   9.3871878e+01
   1.0900500e+03   9.3726649e+01
   1.0901000e+03   9.3776250e+01
   1.0901500e+03   9.4411367e+01
   1.0902000e+03   9.4370695e+01
   1.0902500e+03   9.4390811e+01
   1.0903000e+03   9.4012111e+01
   1.0903500e+03   9.3813522e+01
   1.0904000e+03   9.3349585e+01
   1.0904500e+03   9.3057624e+01
   1.0905000e+03   9.3033929e+01
   1.0905500e+03   9.3243116e+01
   1.0906000e+03   9.3629286e+01
   1.0906500e+03   9.3730364e+01
   1.0907000e+03   9.3229902e+01
   1.0907500e+03   9.2926714e+01
   1.0908000e+03   9.2701523e+01
   1.0908500e+03   9.2546849e+01
   1.0909000e+03   9.2820662e+01
   1.0909500e+03   9.3526582e+01
   1.0910000e+03   9.3461558e+01
   1.0910500e+03   9.2963438e+01
   1.0911000e+03   9.2064540e+01
   1.0911500e+03   9.1410114e+01
   1.0912000e+03   9.1088266e+01
   1.0912500e+03   9.1433835e+01
   1.0913000e+03   9.2094910e+01
   1.0913500e+03   9.2695099e+01
   1.0914000e+03   9.2932935e+01
   1.0914500e+03   9.2886940e+01
   1.0915000e+03   9.2552946e+01
   1.0915500e+03   9.2661382e+01
   1.0916000e+03   9.2947317e+01
   1.0916500e+03   9.3151396e+01
   1.0917000e+03   9.3676603e+01
   1.0917500e+03   9.4156966e+01
   1.0918000e+03   9.4448071e+01
   1.0918500e+03   9.4390463e+01
   1.0919000e+03   9.3920188e+01
   1.0919500e+03   9.3405557e+01
   1.0920000e+03   9.3439158e+01
   1.0920500e+03   9.3282319e+01
   1.0921000e+03   9.3779709e+01
   1.0921500e+03   9.4760149e+01
   1.0922000e+03   9.5466293e+01
   1.0922500e+03   9.5366261e+01
   1.0923000e+03   9.5234015e+01
   1.0923500e+03   9.4872717e+01
   1.0924000e+03   9.4182149e+01
   1.0924500e+03   9.3954539e+01
   1.0925000e+03   9.4111199e+01
   1.0925500e+03   9.3900417e+01
   1.0926000e+03   9.3612627e+01
   1.0926500e+03   9.3266542e+01
   1.0927000e+03   9.2587859e+01
   1.0927500e+03   9.1727975e+01
   1.0928000e+03   9.1908792e+01
   1.0928500e+03   9.2167717e+01
   1.0929000e+03   9.2755895e+01
   1.0929500e+03   9.2983916e+01
   1.0930000e+03   9.3368240e+01
   1.0930500e+03   9.3124702e+01
   1.0931000e+03   9.2812138e+01
   1.0931500e+03   9.2184993e+01
   1.0932000e+03   9.2564659e+01
   1.0932500e+03   9.2829757e+01
   1.0933000e+03   9.3054532e+01
   1.0933500e+03   9.3087073e+01
   1.0934000e+03   9.2972446e+01
   1.0934500e+03   9.2138934e+01
   1.0935000e+03   9.1415294e+01
   1.0935500e+03   9.0761926e+01
   1.0936000e+03   9.0494570e+01
   1.0936500e+03   9.1155903e+01
   1.0937000e+03   9.1641479e+01
   1.0937500e+03   9.1762231e+01
   1.0938000e+03   9.2088940e+01
   1.0938500e+03   9.2235944e+01
   1.0939000e+03   9.1737599e+01
   1.0939500e+03   9.1848095e+01
   1.0940000e+03   9.2217982e+01
   1.0940500e+03   9.2558845e+01
   1.0941000e+03   9.2977218e+01
   1.0941500e+03   9.3384226e+01
   1.0942000e+03   9.3280591e+01
   1.0942500e+03   9.3096464e+01
   1.0943000e+03   9.2460518e+01
   1.0943500e+03   9.2230618e+01
   1.0944000e+03   9.1833614e+01
   1.0944500e+03   9.1561562e+01
   1.0945000e+03   9.2017185e+01
   1.0945500e+03   9.2405139e+01
   1.0946000e+03   9.2229631e+01
   1.0946500e+03   9.2062798e+01
   1.0947000e+03   9.1569214e+01
   1.0947500e+03   9.0910868e+01
   1.0948000e+03   9.0646922e+01
   1.0948500e+03   9.0576980e+01
   1.0949000e+03   9.0892689e+01
   1.0949500e+03   9.1236930e+01
   1.0950000e+03   9.1049598e+01
   1.0950500e+03   9.0504464e+01
   1.0951000e+03   8.9852951e+01
   1.0951500e+03   8.9433867e+01
   1.0952000e+03   8.9060593e+01
   1.0952500e+03   8.8793577e+01
   1.0953000e+03   8.8858474e+01
   1.0953500e+03   8.8689550e+01
   1.0954000e+03   8.8518182e+01
   1.0954500e+03   8.8162620e+01
   1.0955000e+03   8.8156586e+01
   1.0955500e+03   8.8223004e+01
   1.0956000e+03   8.8425850e+01
   1.0956500e+03   8.8769248e+01
   1.0957000e+03   8.9290959e+01
   1.0957500e+03   8.9394858e+01
   1.0958000e+03   8.9034047e+01
   1.0958500e+03   8.8777388e+01
   1.0959000e+03   8.8013883e+01
   1.0959500e+03   8.7670700e+01
   1.0960000e+03   8.7853442e+01
   1.0960500e+03   8.8523632e+01
   1.0961000e+03   8.9197852e+01
   1.0961500e+03   8.9733501e+01
   1.0962000e+03   8.9314204e+01
   1.0962500e+03   8.8367344e+01
   1.0963000e+03   8.7288207e+01
   1.0963500e+03   8.6536031e+01
   1.0964000e+03   8.6247422e+01
   1.0964500e+03   8.6862081e+01
   1.0965000e+03   8.7526599e+01
   1.0965500e+03   8.7858890e+01
   1.0966000e+03   8.7799596e+01
   1.0966500e+03   8.7604292e+01
   1.0967000e+03   8.7153069e+01
   1.0967500e+03   8.7022131e+01
   1.0968000e+03   8.7359711e+01
   1.0968500e+03   8.7929598e+01
   1.0969000e+03   8.8074906e+01
   1.0969500e+03   8.7703208e+01
   1.0970000e+03   8.6896515e+01
   1.0970500e+03   8.6192405e+01
   1.0971000e+03   8.5068541e+01
   1.0971500e+03   8.4510261e+01
   1.0972000e+03   8.4628157e+01
   1.0972500e+03   8.5131216e+01
   1.0973000e+03   8.5432270e+01
   1.0973500e+03   8.5423369e+01
   1.0974000e+03   8.5076164e+01
   1.0974500e+03   8.4321584e+01
   1.0975000e+03   8.3516762e+01
   1.0975500e+03   8.2458596e+01
   1.0976000e+03   8.2620657e+01
   1.0976500e+03   8.2869291e+01
   1.0977000e+03   8.3420095e+01
   1.0977500e+03   8.3001049e+01
   1.0978000e+03   8.2739488e+01
   1.0978500e+03   8.1645865e+01
   1.0979000e+03   8.0626301e+01
   1.0979500e+03   7.9658200e+01
   1.0980000e+03   8.0071808e+01
   1.0980500e+03   8.0613212e+01
   1.0981000e+03   8.1308984e+01
   1.0981500e+03   8.1289666e+01
   1.0982000e+03   8.0486164e+01
   1.0982500e+03   7.9384455e+01
   1.0983000e+03   7.8654272e+01
   1.0983500e+03   7.8358728e+01
   1.0984000e+03   7.9506102e+01
   1.0984500e+03   8.0972663e+01
   1.0985000e+03   8.2034495e+01
   1.0985500e+03   8.1986245e+01
   1.0986000e+03   8.0865937e+01
   1.0986500e+03   7.9053555e+01
   1.0987000e+03   7.8313586e+01
   1.0987500e+03   7.8383233e+01
   1.0988000e+03   7.8897484e+01
   1.0988500e+03   7.9678191e+01
   1.0989000e+03   8.0027184e+01
   1.0989500e+03   7.8948411e+01
   1.0990000e+03   7.7066591e+01
   1.0990500e+03   7.5783642e+01
   1.0991000e+03   7.5546646e+01
   1.0991500e+03   7.6472589e+01
   1.0992000e+03   7.8218077e+01
   1.0992500e+03   7.9398750e+01
   1.0993000e+03   7.9643665e+01
   1.0993500e+03   7.8832886e+01
   1.0994000e+03   7.6901234e+01
   1.0994500e+03   7.5651630e+01
   1.0995000e+03   7.6076039e+01
   1.0995500e+03   7.7647955e+01
   1.0996000e+03   7.9975529e+01
   1.0996500e+03   8.2020677e+01
   1.0997000e+03   8.3233136e+01
   1.0997500e+03   8.2922783e+01
   1.0998000e+03   8.1636294e+01
   1.0998500e+03   8.0897321e+01
   1.0999000e+03   8.1618540e+01
   1.0999500e+03   8.2786144e+01
   1.1000000e+03   8.4831075e+01
   1.1000500e+03   8.6852271e+01
   1.1001000e+03   8.7327640e+01
   1.1001500e+03   8.6988384e+01
   1.1002000e+03   8.6088185e+01
   1.1002500e+03   8.5695780e+01
   1.1003000e+03   8.6397330e+01
   1.1003500e+03   8.8472277e+01
   1.1004000e+03   9.0193499e+01
   1.1004500e+03   9.1847246e+01
   1.1005000e+03   9.2023442e+01
   1.1005500e+03   9.1426713e+01
   1.1006000e+03   9.0217324e+01
   1.1006500e+03   9.0069002e+01
   1.1007000e+03   9.1328261e+01
   1.1007500e+03   9.3336672e+01
   1.1008000e+03   9.4822201e+01
   1.1008500e+03   9.5966432e+01
   1.1009000e+03   9.5610077e+01
   1.1009500e+03   9.4314783e+01
   1.1010000e+03   9.3280759e+01
   1.1010500e+03   9.3223173e+01
   1.1011000e+03   9.3666941e+01
   1.1011500e+03   9.5195374e+01
   1.1012000e+03   9.6062733e+01
   1.1012500e+03   9.6530814e+01
   1.1013000e+03   9.5816768e+01
   1.1013500e+03   9.5456098e+01
   1.1014000e+03   9.5417064e+01
   1.1014500e+03   9.6233110e+01
   1.1015000e+03   9.7026809e+01
   1.1015500e+03   9.9023470e+01
   1.1016000e+03   1.0002501e+02
   1.1016500e+03   9.9727157e+01
   1.1017000e+03   9.8794758e+01
   1.1017500e+03   9.8047650e+01
   1.1018000e+03   9.7366108e+01
   1.1018500e+03   9.7797189e+01
   1.1019000e+03   9.8859515e+01
   1.1019500e+03   1.0025268e+02
   1.1020000e+03   1.0134405e+02
   1.1020500e+03   1.0141187e+02
   1.1021000e+03   1.0010815e+02
   1.1021500e+03   9.8933529e+01
   1.1022000e+03   9.7802709e+01
   1.1022500e+03   9.7493296e+01
   1.1023000e+03   9.7563756e+01
   1.1023500e+03   9.8690628e+01
   1.1024000e+03   9.8986072e+01
   1.1024500e+03   9.8834322e+01
   1.1025000e+03   9.7982296e+01
   1.1025500e+03   9.6840027e+01
   1.1026000e+03   9.5758591e+01
   1.1026500e+03   9.5719512e+01
   1.1027000e+03   9.6085566e+01
   1.1027500e+03   9.6237466e+01
   1.1028000e+03   9.7178209e+01
   1.1028500e+03   9.6746627e+01
   1.1029000e+03   9.5747873e+01
   1.1029500e+03   9.4400302e+01
   1.1030000e+03   9.3863110e+01
   1.1030500e+03   9.3665280e+01
   1.1031000e+03   9.4592890e+01
   1.1031500e+03   9.5872539e+01
   1.1032000e+03   9.7187386e+01
   1.1032500e+03   9.7726366e+01
   1.1033000e+03   9.7086239e+01
   1.1033500e+03   9.6041219e+01
   1.1034000e+03   9.5220459e+01
   1.1034500e+03   9.4854168e+01
   1.1035000e+03   9.4749902e+01
   1.1035500e+03   9.5048850e+01
   1.1036000e+03   9.5110506e+01
   1.1036500e+03   9.4914696e+01
   1.1037000e+03   9.4410650e+01
   1.1037500e+03   9.3854573e+01
   1.1038000e+03   9.3488627e+01
   1.1038500e+03   9.4284528e+01
   1.1039000e+03   9.4847235e+01
   1.1039500e+03   9.5574734e+01
   1.1040000e+03   9.6489919e+01
   1.1040500e+03   9.6967270e+01
   1.1041000e+03   9.6196896e+01
   1.1041500e+03   9.5582402e+01
   1.1042000e+03   9.5129725e+01
   1.1042500e+03   9.4748587e+01
   1.1043000e+03   9.5091170e+01
   1.1043500e+03   9.6162614e+01
   1.1044000e+03   9.7117506e+01
   1.1044500e+03   9.7054314e+01
   1.1045000e+03   9.6381957e+01
   1.1045500e+03   9.5460785e+01
   1.1046000e+03   9.4574556e+01
   1.1046500e+03   9.4292782e+01
   1.1047000e+03   9.5223291e+01
   1.1047500e+03   9.6718466e+01
   1.1048000e+03   9.7710719e+01
   1.1048500e+03   9.7909880e+01
   1.1049000e+03   9.7167611e+01
   1.1049500e+03   9.5986598e+01
   1.1050000e+03   9.5113902e+01
   1.1050500e+03   9.4866454e+01
   1.1051000e+03   9.5402667e+01
   1.1051500e+03   9.6871744e+01
   1.1052000e+03   9.7741274e+01
   1.1052500e+03   9.7567172e+01
   1.1053000e+03   9.7315902e+01
   1.1053500e+03   9.6381148e+01
   1.1054000e+03   9.5185502e+01
   1.1054500e+03   9.4748577e+01
   1.1055000e+03   9.5519461e+01
   1.1055500e+03   9.6446995e+01
   1.1056000e+03   9.7220066e+01
   1.1056500e+03   9.7418428e+01
   1.1057000e+03   9.6756012e+01
   1.1057500e+03   9.5934127e+01
   1.1058000e+03   9.5054252e+01
   1.1058500e+03   9.4914269e+01
   1.1059000e+03   9.5394990e+01
   1.1059500e+03   9.6459304e+01
   1.1060000e+03   9.7023594e+01
   1.1060500e+03   9.7470728e+01
   1.1061000e+03   9.7471918e+01
   1.1061500e+03   9.6499256e+01
   1.1062000e+03   9.6214173e+01
   1.1062500e+03   9.6139407e+01
   1.1063000e+03   9.6003988e+01
   1.1063500e+03   9.6234836e+01
   1.1064000e+03   9.7304663e+01
   1.1064500e+03   9.7358377e+01
   1.1065000e+03   9.7017191e+01
   1.1065500e+03   9.6162328e+01
   1.1066000e+03   9.5650811e+01
   1.1066500e+03   9.5744360e+01
   1.1067000e+03   9.6392937e+01
   1.1067500e+03   9.7013626e+01
   1.1068000e+03   9.7759195e+01
   1.1068500e+03   9.7767181e+01
   1.1069000e+03   9.6483213e+01
   1.1069500e+03   9.5447681e+01
   1.1070000e+03   9.4711212e+01
   1.1070500e+03   9.4658104e+01
   1.1071000e+03   9.5504367e+01
   1.1071500e+03   9.6619802e+01
   1.1072000e+03   9.7098877e+01
   1.1072500e+03   9.7417447e+01
   1.1073000e+03   9.7088717e+01
   1.1073500e+03   9.6091783e+01
   1.1074000e+03   9.5673351e+01
   1.1074500e+03   9.6406530e+01
   1.1075000e+03   9.7502090e+01
   1.1075500e+03   9.8318919e+01
   1.1076000e+03   9.8849917e+01
   1.1076500e+03   9.8282977e+01
   1.1077000e+03   9.7437046e+01
   1.1077500e+03   9.6142873e+01
   1.1078000e+03   9.5908223e+01
   1.1078500e+03   9.6808354e+01
   1.1079000e+03   9.8571195e+01
   1.1079500e+03   9.9406637e+01
   1.1080000e+03   1.0021214e+02
   1.1080500e+03   9.9698147e+01
   1.1081000e+03   9.8504990e+01
   1.1081500e+03   9.7129702e+01
   1.1082000e+03   9.6369048e+01
   1.1082500e+03   9.6125859e+01
   1.1083000e+03   9.7051821e+01
   1.1083500e+03   9.7742205e+01
   1.1084000e+03   9.8230542e+01
   1.1084500e+03   9.8414775e+01
   1.1085000e+03   9.7754770e+01
   1.1085500e+03   9.6669568e+01
   1.1086000e+03   9.6162311e+01
   1.1086500e+03   9.5829329e+01
   1.1087000e+03   9.6235745e+01
   1.1087500e+03   9.7651609e+01
   1.1088000e+03   9.8663874e+01
   1.1088500e+03   9.8816573e+01
   1.1089000e+03   9.8179377e+01
   1.1089500e+03   9.6701909e+01
   1.1090000e+03   9.5291425e+01
   1.1090500e+03   9.4558716e+01
   1.1091000e+03   9.4154907e+01
   1.1091500e+03   9.5442723e+01
   1.1092000e+03   9.6741837e+01
   1.1092500e+03   9.6877288e+01
   1.1093000e+03   9.6377847e+01
   1.1093500e+03   9.6138122e+01
   1.1094000e+03   9.5544369e+01
   1.1094500e+03   9.5385703e+01
   1.1095000e+03   9.5640465e+01
   1.1095500e+03   9.7033561e+01
   1.1096000e+03   9.8059937e+01
   1.1096500e+03   9.8116129e+01
   1.1097000e+03   9.7377101e+01
   1.1097500e+03   9.6915321e+01
   1.1098000e+03   9.5232218e+01
   1.1098500e+03   9.4687490e+01
   1.1099000e+03   9.4611038e+01
   1.1099500e+03   9.4745710e+01
   1.1100000e+03   9.4909152e+01
   1.1100500e+03   9.5388473e+01
   1.1101000e+03   9.4723247e+01
   1.1101500e+03   9.4200701e+01
   1.1102000e+03   9.4580179e+01
   1.1102500e+03   9.4448750e+01
   1.1103000e+03   9.4543392e+01
   1.1103500e+03   9.5372572e+01
   1.1104000e+03   9.6322542e+01
   1.1104500e+03   9.6624426e+01
   1.1105000e+03   9.6883945e+01
   1.1105500e+03   9.6355299e+01
   1.1106000e+03   9.5531871e+01
   1.1106500e+03   9.4888085e+01
   1.1107000e+03   9.4674808e+01
   1.1107500e+03   9.5650307e+01
   1.1108000e+03   9.7199518e+01
   1.1108500e+03   9.8140183e+01
   1.1109000e+03   9.8036861e+01
   1.1109500e+03   9.7276758e+01
   1.1110000e+03   9.5975617e+01
   1.1110500e+03   9.5771341e+01
   1.1111000e+03   9.5925729e+01
   1.1111500e+03   9.7128521e+01
   1.1112000e+03   9.8687520e+01
   1.1112500e+03   9.9375419e+01
   1.1113000e+03   9.8702461e+01
   1.1113500e+03   9.8262859e+01
   1.1114000e+03   9.7154805e+01
   1.1114500e+03   9.5853350e+01
   1.1115000e+03   9.6045624e+01
   1.1115500e+03   9.6996978e+01
   1.1116000e+03   9.7369777e+01
   1.1116500e+03   9.7404751e+01
   1.1117000e+03   9.6917066e+01
   1.1117500e+03   9.5559514e+01
   1.1118000e+03   9.4326128e+01
   1.1118500e+03   9.3807728e+01
   1.1119000e+03   9.3526831e+01
   1.1119500e+03   9.4630525e+01
   1.1120000e+03   9.5507719e+01
   1.1120500e+03   9.5434725e+01
   1.1121000e+03   9.4918286e+01
   1.1121500e+03   9.4846571e+01
   1.1122000e+03   9.3882757e+01
   1.1122500e+03   9.3141290e+01
   1.1123000e+03   9.3699147e+01
   1.1123500e+03   9.4747638e+01
   1.1124000e+03   9.5995205e+01
   1.1124500e+03   9.6539927e+01
   1.1125000e+03   9.6534253e+01
   1.1125500e+03   9.5991084e+01
   1.1126000e+03   9.4796599e+01
   1.1126500e+03   9.3984424e+01
   1.1127000e+03   9.4438276e+01
   1.1127500e+03   9.6017311e+01
   1.1128000e+03   9.7521924e+01
   1.1128500e+03   9.8519827e+01
   1.1129000e+03   9.9067818e+01
   1.1129500e+03   9.8600932e+01
   1.1130000e+03   9.7272839e+01
   1.1130500e+03   9.6079413e+01
   1.1131000e+03   9.6169799e+01
   1.1131500e+03   9.6331342e+01
   1.1132000e+03   9.7075586e+01
   1.1132500e+03   9.7934563e+01
   1.1133000e+03   9.7856120e+01
   1.1133500e+03   9.7403032e+01
   1.1134000e+03   9.6463505e+01
   1.1134500e+03   9.5891344e+01
   1.1135000e+03   9.6226674e+01
   1.1135500e+03   9.6854946e+01
   1.1136000e+03   9.7385325e+01
   1.1136500e+03   9.8018393e+01
   1.1137000e+03   9.7738463e+01
   1.1137500e+03   9.6198006e+01
   1.1138000e+03   9.5111852e+01
   1.1138500e+03   9.4256553e+01
   1.1139000e+03   9.3742333e+01
   1.1139500e+03   9.4154871e+01
   1.1140000e+03   9.5331802e+01
   1.1140500e+03   9.6390965e+01
   1.1141000e+03   9.7138568e+01
   1.1141500e+03   9.7425095e+01
   1.1142000e+03   9.6820454e+01
   1.1142500e+03   9.6275370e+01
   1.1143000e+03   9.5912807e+01
   1.1143500e+03   9.5972934e+01
   1.1144000e+03   9.6273838e+01
   1.1144500e+03   9.6969198e+01
   1.1145000e+03   9.7347373e+01
   1.1145500e+03   9.7258717e+01
   1.1146000e+03   9.6460829e+01
   1.1146500e+03   9.5721548e+01
   1.1147000e+03   9.5857213e+01
   1.1147500e+03   9.6886612e+01
   1.1148000e+03   9.7998635e+01
   1.1148500e+03   9.9347081e+01
   1.1149000e+03   1.0026890e+02
   1.1149500e+03   1.0029469e+02
   1.1150000e+03   9.9044538e+01
   1.1150500e+03   9.7882485e+01
   1.1151000e+03   9.7167692e+01
   1.1151500e+03   9.7035517e+01
   1.1152000e+03   9.7592440e+01
   1.1152500e+03   9.7914710e+01
   1.1153000e+03   9.8085872e+01
   1.1153500e+03   9.7318406e+01
   1.1154000e+03   9.6416287e+01
   1.1154500e+03   9.4850898e+01
   1.1155000e+03   9.4224541e+01
   1.1155500e+03   9.4593414e+01
   1.1156000e+03   9.5821793e+01
   1.1156500e+03   9.6920052e+01
   1.1157000e+03   9.7295519e+01
   1.1157500e+03   9.7580772e+01
   1.1158000e+03   9.6681346e+01
   1.1158500e+03   9.5722376e+01
   1.1159000e+03   9.5290026e+01
   1.1159500e+03   9.5903787e+01
   1.1160000e+03   9.7111248e+01
   1.1160500e+03   9.8291332e+01
   1.1161000e+03   9.8924839e+01
   1.1161500e+03   9.8368909e+01
   1.1162000e+03   9.8114009e+01
   1.1162500e+03   9.6932208e+01
   1.1163000e+03   9.6068514e+01
   1.1163500e+03   9.6046220e+01
   1.1164000e+03   9.7003618e+01
   1.1164500e+03   9.7690825e+01
   1.1165000e+03   9.8094578e+01
   1.1165500e+03   9.8246734e+01
   1.1166000e+03   9.7731485e+01
   1.1166500e+03   9.6757012e+01
   1.1167000e+03   9.6412254e+01
   1.1167500e+03   9.6742104e+01
   1.1168000e+03   9.7700879e+01
   1.1168500e+03   9.9010574e+01
   1.1169000e+03   1.0046520e+02
   1.1169500e+03   1.0045421e+02
   1.1170000e+03   9.9834625e+01
   1.1170500e+03   9.8976337e+01
   1.1171000e+03   9.8232941e+01
   1.1171500e+03   9.7578814e+01
   1.1172000e+03   9.7855856e+01
   1.1172500e+03   9.8560975e+01
   1.1173000e+03   9.9305851e+01
   1.1173500e+03   9.9305856e+01
   1.1174000e+03   9.8767155e+01
   1.1174500e+03   9.7280846e+01
   1.1175000e+03   9.6335303e+01
   1.1175500e+03   9.5585930e+01
   1.1176000e+03   9.5558356e+01
   1.1176500e+03   9.6344490e+01
   1.1177000e+03   9.7519929e+01
   1.1177500e+03   9.8240425e+01
   1.1178000e+03   9.7941044e+01
   1.1178500e+03   9.7103610e+01
   1.1179000e+03   9.6347461e+01
   1.1179500e+03   9.6057782e+01
   1.1180000e+03   9.6446974e+01
   1.1180500e+03   9.7455185e+01
   1.1181000e+03   9.8891898e+01
   1.1181500e+03   9.9050508e+01
   1.1182000e+03   9.9270943e+01
   1.1182500e+03   9.7946512e+01
   1.1183000e+03   9.6388478e+01
   1.1183500e+03   9.5459475e+01
   1.1184000e+03   9.6163964e+01
   1.1184500e+03   9.6856560e+01
   1.1185000e+03   9.8010828e+01
   1.1185500e+03   9.9564391e+01
   1.1186000e+03   9.9697802e+01
   1.1186500e+03   9.8712920e+01
   1.1187000e+03   9.7144647e+01
   1.1187500e+03   9.5844579e+01
   1.1188000e+03   9.4698970e+01
   1.1188500e+03   9.4745022e+01
   1.1189000e+03   9.5366379e+01
   1.1189500e+03   9.6021361e+01
   1.1190000e+03   9.6489219e+01
   1.1190500e+03   9.6747608e+01
   1.1191000e+03   9.6128099e+01
   1.1191500e+03   9.5589518e+01
   1.1192000e+03   9.5399082e+01
   1.1192500e+03   9.6162630e+01
   1.1193000e+03   9.6803784e+01
   1.1193500e+03   9.7640596e+01
   1.1194000e+03   9.7898847e+01
   1.1194500e+03   9.7707137e+01
   1.1195000e+03   9.6680082e+01
   1.1195500e+03   9.5918466e+01
   1.1196000e+03   9.5295475e+01
   1.1196500e+03   9.5431827e+01
   1.1197000e+03   9.6151867e+01
   1.1197500e+03   9.6839726e+01
   1.1198000e+03   9.7047350e+01
   1.1198500e+03   9.6546557e+01
   1.1199000e+03   9.5589839e+01
   1.1199500e+03   9.4986812e+01
   1.1200000e+03   9.4649136e+01
   1.1200500e+03   9.4316244e+01
   1.1201000e+03   9.5206979e+01
   1.1201500e+03   9.6075877e+01
   1.1202000e+03   9.6360981e+01
   1.1202500e+03   9.6014133e+01
   1.1203000e+03   9.6395435e+01
   1.1203500e+03   9.6017122e+01
   1.1204000e+03   9.6004081e+01
   1.1204500e+03   9.6175195e+01
   1.1205000e+03   9.6843546e+01
   1.1205500e+03   9.7427899e+01
   1.1206000e+03   9.7763877e+01
   1.1206500e+03   9.7772940e+01
   1.1207000e+03   9.7291022e+01
   1.1207500e+03   9.6969620e+01
   1.1208000e+03   9.6851146e+01
   1.1208500e+03   9.7401307e+01
   1.1209000e+03   9.8116869e+01
   1.1209500e+03   9.8542993e+01
   1.1210000e+03   9.9319691e+01
   1.1210500e+03   9.9523911e+01
   1.1211000e+03   9.9430007e+01
   1.1211500e+03   9.8969732e+01
   1.1212000e+03   9.8849434e+01
   1.1212500e+03   9.8062788e+01
   1.1213000e+03   9.7276338e+01
   1.1213500e+03   9.7316938e+01
   1.1214000e+03   9.6939811e+01
   1.1214500e+03   9.6534291e+01
   1.1215000e+03   9.6579071e+01
   1.1215500e+03   9.6314379e+01
   1.1216000e+03   9.5282675e+01
   1.1216500e+03   9.5378738e+01
   1.1217000e+03   9.5678238e+01
   1.1217500e+03   9.6128488e+01
   1.1218000e+03   9.6787843e+01
   1.1218500e+03   9.7477352e+01
   1.1219000e+03   9.6814886e+01
   1.1219500e+03   9.6262739e+01
   1.1220000e+03   9.4667790e+01
   1.1220500e+03   9.3928513e+01
   1.1221000e+03   9.3647998e+01
   1.1221500e+03   9.4334328e+01
   1.1222000e+03   9.4943408e+01
   1.1222500e+03   9.5316500e+01
   1.1223000e+03   9.5412107e+01
   1.1223500e+03   9.5512431e+01
   1.1224000e+03   9.5027812e+01
   1.1224500e+03   9.4636733e+01
   1.1225000e+03   9.5607109e+01
   1.1225500e+03   9.6244922e+01
   1.1226000e+03   9.6436907e+01
   1.1226500e+03   9.7030255e+01
   1.1227000e+03   9.7429982e+01
   1.1227500e+03   9.7530578e+01
   1.1228000e+03   9.7295837e+01
   1.1228500e+03   9.6422558e+01
   1.1229000e+03   9.5548683e+01
   1.1229500e+03   9.5350033e+01
   1.1230000e+03   9.5543025e+01
   1.1230500e+03   9.5713080e+01
   1.1231000e+03   9.6671008e+01
   1.1231500e+03   9.7472872e+01
   1.1232000e+03   9.7824821e+01
   1.1232500e+03   9.7212300e+01
   1.1233000e+03   9.6880817e+01
   1.1233500e+03   9.6372896e+01
   1.1234000e+03   9.6311177e+01
   1.1234500e+03   9.6600104e+01
   1.1235000e+03   9.7542959e+01
   1.1235500e+03   9.8140677e+01
   1.1236000e+03   9.8138637e+01
   1.1236500e+03   9.7804346e+01
   1.1237000e+03   9.7163126e+01
   1.1237500e+03   9.6671077e+01
   1.1238000e+03   9.6646525e+01
   1.1238500e+03   9.7322368e+01
   1.1239000e+03   9.7672825e+01
   1.1239500e+03   9.7432935e+01
   1.1240000e+03   9.6489529e+01
   1.1240500e+03   9.5543197e+01
   1.1241000e+03   9.4610485e+01
   1.1241500e+03   9.4312156e+01
   1.1242000e+03   9.4572888e+01
   1.1242500e+03   9.5338158e+01
   1.1243000e+03   9.6330017e+01
   1.1243500e+03   9.6687981e+01
   1.1244000e+03   9.6233610e+01
   1.1244500e+03   9.6008967e+01
   1.1245000e+03   9.5337227e+01
   1.1245500e+03   9.4735955e+01
   1.1246000e+03   9.4685273e+01
   1.1246500e+03   9.5468063e+01
   1.1247000e+03   9.5970581e+01
   1.1247500e+03   9.6843499e+01
   1.1248000e+03   9.6866276e+01
   1.1248500e+03   9.6600976e+01
   1.1249000e+03   9.6567093e+01
   1.1249500e+03   9.5767294e+01
   1.1250000e+03   9.7039461e+01


==> Data/Lorentzians/D4_25C.dat <==
   1.0750500e+03   9.3890583e+01
   1.0751000e+03   9.4281062e+01
   1.0751500e+03   9.5249234e+01
   1.0752000e+03   9.5719028e+01
   1.0752500e+03   9.6103152e+01
   1.0753000e+03   9.5834129e+01
   1.0753500e+03   9.5395787e+01
   1.0754000e+03   9.4987100e+01
   1.0754500e+03   9.4800255e+01
   1.0755000e+03   9.4890161e+01
   1.0755500e+03   9.5342596e+01
   1.0756000e+03   9.5884952e+01
   1.0756500e+03   9.5932679e+01
   1.0757000e+03   9.5809013e+01
   1.0757500e+03   9.5603928e+01
   1.0758000e+03   9.5196362e+01
   1.0758500e+03   9.4764909e+01
   1.0759000e+03   9.5000496e+01
   1.0759500e+03   9.5239189e+01
   1.0760000e+03   9.5495130e+01
   1.0760500e+03   9.5810375e+01
   1.0761000e+03   9.5666242e+01
   1.0761500e+03   9.5122010e+01
   1.0762000e+03   9.4832715e+01
   1.0762500e+03   9.4585647e+01
   1.0763000e+03   9.4407383e+01
   1.0763500e+03   9.4790323e+01
   1.0764000e+03   9.5178530e+01
   1.0764500e+03   9.5151683e+01
   1.0765000e+03   9.4644037e+01
   1.0765500e+03   9.4248345e+01
   1.0766000e+03   9.3966142e+01
   1.0766500e+03   9.4262740e+01
   1.0767000e+03   9.4535001e+01
   1.0767500e+03   9.5265565e+01
   1.0768000e+03   9.5812737e+01
   1.0768500e+03   9.5830848e+01
   1.0769000e+03   9.5181845e+01
   1.0769500e+03   9.4796554e+01
   1.0770000e+03   9.4590990e+01
   1.0770500e+03   9.4551280e+01
   1.0771000e+03   9.4648450e+01
   1.0771500e+03   9.4760018e+01
   1.0772000e+03   9.4913877e+01
   1.0772500e+03   9.4844906e+01
   1.0773000e+03   9.4448977e+01
   1.0773500e+03   9.4324830e+01
   1.0774000e+03   9.4567762e+01
   1.0774500e+03   9.5035183e+01
   1.0775000e+03   9.5412703e+01
   1.0775500e+03   9.5983806e+01
   1.0776000e+03   9.6229473e+01
   1.0776500e+03   9.6236793e+01
   1.0777000e+03   9.5749334e+01
   1.0777500e+03   9.5287732e+01
   1.0778000e+03   9.4990000e+01
   1.0778500e+03   9.4729371e+01
   1.0779000e+03   9.4569174e+01
   1.0779500e+03   9.4522962e+01
   1.0780000e+03   9.4319398e+01
   1.0780500e+03   9.4070672e+01
   1.0781000e+03   9.3926730e+01
   1.0781500e+03   9.3900091e+01
   1.0782000e+03   9.4277233e+01
   1.0782500e+03   9.5058106e+01
   1.0783000e+03   9.5656621e+01
   1.0783500e+03   9.5599006e+01
   1.0784000e+03   9.5424102e+01
   1.0784500e+03   9.5005731e+01
   1.0785000e+03   9.4426218e+01
   1.0785500e+03   9.4282670e+01
   1.0786000e+03   9.5009713e+01
   1.0786500e+03   9.5550878e+01
   1.0787000e+03   9.5840941e+01
   1.0787500e+03   9.5725858e+01
   1.0788000e+03   9.5201154e+01
   1.0788500e+03   9.4734874e+01
   1.0789000e+03   9.4622587e+01
   1.0789500e+03   9.4914144e+01
   1.0790000e+03   9.5439945e+01
   1.0790500e+03   9.5954251e+01
   1.0791000e+03   9.5814032e+01
   1.0791500e+03   9.5301949e+01
   1.0792000e+03   9.4645899e+01
   1.0792500e+03   9.4462591e+01
   1.0793000e+03   9.4552974e+01
   1.0793500e+03   9.4808382e+01
   1.0794000e+03   9.5409860e+01
   1.0794500e+03   9.5754641e+01
   1.0795000e+03   9.5434024e+01
   1.0795500e+03   9.4908721e+01
   1.0796000e+03   9.4882456e+01
   1.0796500e+03   9.4665207e+01
   1.0797000e+03   9.4792139e+01
   1.0797500e+03   9.5129990e+01
   1.0798000e+03   9.5447424e+01
   1.0798500e+03   9.5365259e+01
   1.0799000e+03   9.4864547e+01
   1.0799500e+03   9.4286391e+01
   1.0800000e+03   9.4054680e+01
   1.0800500e+03   9.4257030e+01
   1.0801000e+03   9.4622823e+01
   1.0801500e+03   9.5279435e+01
   1.0802000e+03   9.5873171e+01
   1.0802500e+03   9.5888386e+01
   1.0803000e+03   9.5230707e+01
   1.0803500e+03   9.4230276e+01
   1.0804000e+03   9.3400315e+01
   1.0804500e+03   9.3074208e+01
   1.0805000e+03   9.3187675e+01
   1.0805500e+03   9.3554954e+01
   1.0806000e+03   9.3937211e+01
   1.0806500e+03   9.4003605e+01
   1.0807000e+03   9.3281607e+01
   1.0807500e+03   9.2703668e+01
   1.0808000e+03   9.2520902e+01
   1.0808500e+03   9.3225960e+01
   1.0809000e+03   9.4011687e+01
   1.0809500e+03   9.4835653e+01
   1.0810000e+03   9.5153551e+01
   1.0810500e+03   9.4744592e+01
   1.0811000e+03   9.3770217e+01
   1.0811500e+03   9.3235350e+01
   1.0812000e+03   9.3276451e+01
   1.0812500e+03   9.3587842e+01
   1.0813000e+03   9.4349249e+01
   1.0813500e+03   9.4453068e+01
   1.0814000e+03   9.4454135e+01
   1.0814500e+03   9.4128526e+01
   1.0815000e+03   9.4029480e+01
   1.0815500e+03   9.3644714e+01
   1.0816000e+03   9.4256130e+01
   1.0816500e+03   9.5140626e+01
   1.0817000e+03   9.5541564e+01
   1.0817500e+03   9.5179146e+01
   1.0818000e+03   9.4622979e+01
   1.0818500e+03   9.3827719e+01
   1.0819000e+03   9.2824116e+01
   1.0819500e+03   9.2488259e+01
   1.0820000e+03   9.2961346e+01
   1.0820500e+03   9.4166503e+01
   1.0821000e+03   9.5269185e+01
   1.0821500e+03   9.5804484e+01
   1.0822000e+03   9.5678259e+01
   1.0822500e+03   9.5351706e+01
   1.0823000e+03   9.4551357e+01
   1.0823500e+03   9.3831319e+01
   1.0824000e+03   9.3599675e+01
   1.0824500e+03   9.4056051e+01
   1.0825000e+03   9.4033735e+01
   1.0825500e+03   9.3756535e+01
   1.0826000e+03   9.3045659e+01
   1.0826500e+03   9.2535498e+01
   1.0827000e+03   9.2137509e+01
   1.0827500e+03   9.2238629e+01
   1.0828000e+03   9.2896931e+01
   1.0828500e+03   9.4116527e+01
   1.0829000e+03   9.4511007e+01
   1.0829500e+03   9.4247476e+01
   1.0830000e+03   9.3714105e+01
   1.0830500e+03   9.3317673e+01
   1.0831000e+03   9.3236126e+01
   1.0831500e+03   9.3704149e+01
   1.0832000e+03   9.4406850e+01
   1.0832500e+03   9.5077544e+01
   1.0833000e+03   9.5506938e+01
   1.0833500e+03   9.4807992e+01
   1.0834000e+03   9.3940748e+01
   1.0834500e+03   9.3572511e+01
   1.0835000e+03   9.3466484e+01
   1.0835500e+03   9.2983205e+01
   1.0836000e+03   9.2962391e+01
   1.0836500e+03   9.3132395e+01
   1.0837000e+03   9.2927471e+01
   1.0837500e+03   9.2215687e+01
   1.0838000e+03   9.1655943e+01
   1.0838500e+03   9.1511911e+01
   1.0839000e+03   9.1791704e+01
   1.0839500e+03   9.1989438e+01
   1.0840000e+03   9.2714280e+01
   1.0840500e+03   9.3536777e+01
   1.0841000e+03   9.4203342e+01
   1.0841500e+03   9.3811150e+01
   1.0842000e+03   9.3575919e+01
   1.0842500e+03   9.3652836e+01
   1.0843000e+03   9.4391960e+01
   1.0843500e+03   9.4928251e+01
   1.0844000e+03   9.5477680e+01
   1.0844500e+03   9.5517498e+01
   1.0845000e+03   9.5280766e+01
   1.0845500e+03   9.4203535e+01
   1.0846000e+03   9.3321242e+01
   1.0846500e+03   9.3192999e+01
   1.0847000e+03   9.4032560e+01
   1.0847500e+03   9.4500772e+01
   1.0848000e+03   9.4791861e+01
   1.0848500e+03   9.4896838e+01
   1.0849000e+03   9.4729052e+01
   1.0849500e+03   9.4034997e+01
   1.0850000e+03   9.3349985e+01
   1.0850500e+03   9.3476881e+01
   1.0851000e+03   9.4194582e+01
   1.0851500e+03   9.4470226e+01
   1.0852000e+03   9.4456398e+01
   1.0852500e+03   9.4545950e+01
   1.0853000e+03   9.4620227e+01
   1.0853500e+03   9.4185788e+01
   1.0854000e+03   9.4040144e+01
   1.0854500e+03   9.4309312e+01
   1.0855000e+03   9.4870356e+01
   1.0855500e+03   9.5114572e+01
   1.0856000e+03   9.4899365e+01
   1.0856500e+03   9.4845952e+01
   1.0857000e+03   9.4709686e+01
   1.0857500e+03   9.4114265e+01
   1.0858000e+03   9.3690813e+01
   1.0858500e+03   9.3725104e+01
   1.0859000e+03   9.3914035e+01
   1.0859500e+03   9.4387097e+01
   1.0860000e+03   9.4405254e+01
   1.0860500e+03   9.4080649e+01
   1.0861000e+03   9.3517926e+01
   1.0861500e+03   9.2904477e+01
   1.0862000e+03   9.2021954e+01
   1.0862500e+03   9.2406881e+01
   1.0863000e+03   9.2849215e+01
   1.0863500e+03   9.3244557e+01
   1.0864000e+03   9.3137324e+01
   1.0864500e+03   9.2878577e+01
   1.0865000e+03   9.2318928e+01
   1.0865500e+03   9.2168375e+01
   1.0866000e+03   9.2266810e+01
   1.0866500e+03   9.3029391e+01
   1.0867000e+03   9.3837762e+01
   1.0867500e+03   9.4133306e+01
   1.0868000e+03   9.3838927e+01
   1.0868500e+03   9.3136244e+01
   1.0869000e+03   9.2798431e+01
   1.0869500e+03   9.2871125e+01
   1.0870000e+03   9.3244755e+01
   1.0870500e+03   9.3738495e+01
   1.0871000e+03   9.4445984e+01
   1.0871500e+03   9.4433396e+01
   1.0872000e+03   9.4212147e+01
   1.0872500e+03   9.3702862e+01
   1.0873000e+03   9.3611857e+01
   1.0873500e+03   9.4356232e+01
   1.0874000e+03   9.5074312e+01
   1.0874500e+03   9.5211358e+01
   1.0875000e+03   9.5517346e+01
   1.0875500e+03   9.5670815e+01
   1.0876000e+03   9.5221893e+01
   1.0876500e+03   9.4248206e+01
   1.0877000e+03   9.3881137e+01
   1.0877500e+03   9.4095486e+01
   1.0878000e+03   9.4449747e+01
   1.0878500e+03   9.4395364e+01
   1.0879000e+03   9.4832150e+01
   1.0879500e+03   9.5423950e+01
   1.0880000e+03   9.5652383e+01
   1.0880500e+03   9.5173808e+01
   1.0881000e+03   9.5236232e+01
   1.0881500e+03   9.5533028e+01
   1.0882000e+03   9.5836209e+01
   1.0882500e+03   9.5762714e+01
   1.0883000e+03   9.5827257e+01
   1.0883500e+03   9.5700884e+01
   1.0884000e+03   9.5392330e+01
   1.0884500e+03   9.4723859e+01
   1.0885000e+03   9.4431752e+01
   1.0885500e+03   9.4909068e+01
   1.0886000e+03   9.5299373e+01
   1.0886500e+03   9.5797433e+01
   1.0887000e+03   9.5765008e+01
   1.0887500e+03   9.5658159e+01
   1.0888000e+03   9.5310745e+01
   1.0888500e+03   9.4859565e+01
   1.0889000e+03   9.4801818e+01
   1.0889500e+03   9.5301011e+01
   1.0890000e+03   9.5855496e+01
   1.0890500e+03   9.5923534e+01
   1.0891000e+03   9.5838303e+01
   1.0891500e+03   9.4998104e+01
   1.0892000e+03   9.4348698e+01
   1.0892500e+03   9.3712634e+01
   1.0893000e+03   9.3118947e+01
   1.0893500e+03   9.3608204e+01
   1.0894000e+03   9.4067125e+01
   1.0894500e+03   9.4558155e+01
   1.0895000e+03   9.4427615e+01
   1.0895500e+03   9.4553707e+01
   1.0896000e+03   9.4274998e+01
   1.0896500e+03   9.4769382e+01
   1.0897000e+03   9.4379619e+01
   1.0897500e+03   9.4972386e+01
   1.0898000e+03   9.5648219e+01
   1.0898500e+03   9.5637353e+01
   1.0899000e+03   9.4842581e+01
   1.0899500e+03   9.4400536e+01
   1.0900000e+03   9.3857547e+01
   1.0900500e+03   9.3446761e+01
   1.0901000e+03   9.3349821e+01
   1.0901500e+03   9.3914614e+01
   1.0902000e+03   9.5076353e+01
   1.0902500e+03   9.5528247e+01
   1.0903000e+03   9.5127450e+01
   1.0903500e+03   9.4621268e+01
   1.0904000e+03   9.3946700e+01
   1.0904500e+03   9.3271862e+01
   1.0905000e+03   9.3134155e+01
   1.0905500e+03   9.3668760e+01
   1.0906000e+03   9.4436572e+01
   1.0906500e+03   9.4964909e+01
   1.0907000e+03   9.4874878e+01
   1.0907500e+03   9.4409370e+01
   1.0908000e+03   9.4007571e+01
   1.0908500e+03   9.4007931e+01
   1.0909000e+03   9.3874142e+01
   1.0909500e+03   9.3669839e+01
   1.0910000e+03   9.3828722e+01
   1.0910500e+03   9.3842724e+01
   1.0911000e+03   9.3314847e+01
   1.0911500e+03   9.2698146e+01
   1.0912000e+03   9.2766462e+01
   1.0912500e+03   9.2948451e+01
   1.0913000e+03   9.3262300e+01
   1.0913500e+03   9.2992893e+01
   1.0914000e+03   9.3216623e+01
   1.0914500e+03   9.3160027e+01
   1.0915000e+03   9.2855861e+01
   1.0915500e+03   9.1745250e+01
   1.0916000e+03   9.1680158e+01
   1.0916500e+03   9.1536470e+01
   1.0917000e+03   9.1959544e+01
   1.0917500e+03   9.1988305e+01
   1.0918000e+03   9.2631253e+01
   1.0918500e+03   9.2701312e+01
   1.0919000e+03   9.2473403e+01
   1.0919500e+03   9.1155719e+01
   1.0920000e+03   9.0244910e+01
   1.0920500e+03   9.0175365e+01
   1.0921000e+03   9.0777447e+01
   1.0921500e+03   9.1261932e+01
   1.0922000e+03   9.2198344e+01
   1.0922500e+03   9.3226124e+01
   1.0923000e+03   9.3100372e+01
   1.0923500e+03   9.2401112e+01
   1.0924000e+03   9.1879580e+01
   1.0924500e+03   9.2033875e+01
   1.0925000e+03   9.2238134e+01
   1.0925500e+03   9.2636752e+01
   1.0926000e+03   9.2952452e+01
   1.0926500e+03   9.3414418e+01
   1.0927000e+03   9.3592674e+01
   1.0927500e+03   9.2786831e+01
   1.0928000e+03   9.1943638e+01
   1.0928500e+03   9.1701907e+01
   1.0929000e+03   9.1459665e+01
   1.0929500e+03   9.0996763e+01
   1.0930000e+03   9.1020594e+01
   1.0930500e+03   9.1279841e+01
   1.0931000e+03   9.0999445e+01
   1.0931500e+03   9.0664326e+01
   1.0932000e+03   9.0440077e+01
   1.0932500e+03   9.1090980e+01
   1.0933000e+03   9.1690179e+01
   1.0933500e+03   9.2257798e+01
   1.0934000e+03   9.2626441e+01
   1.0934500e+03   9.2637423e+01
   1.0935000e+03   9.2013140e+01
   1.0935500e+03   9.1203322e+01
   1.0936000e+03   9.0515581e+01
   1.0936500e+03   9.0704089e+01
   1.0937000e+03   9.1041169e+01
   1.0937500e+03   9.1706230e+01
   1.0938000e+03   9.2053136e+01
   1.0938500e+03   9.2192650e+01
   1.0939000e+03   9.1702927e+01
   1.0939500e+03   9.1184368e+01
   1.0940000e+03   9.0583940e+01
   1.0940500e+03   9.0309891e+01
   1.0941000e+03   9.0838223e+01
   1.0941500e+03   9.1593926e+01
   1.0942000e+03   9.1744893e+01
   1.0942500e+03   9.1587867e+01
   1.0943000e+03   9.1595985e+01
   1.0943500e+03   9.0949292e+01
   1.0944000e+03   9.0134688e+01
   1.0944500e+03   9.0644421e+01
   1.0945000e+03   9.1435844e+01
   1.0945500e+03   9.1873762e+01
   1.0946000e+03   9.2224427e+01
   1.0946500e+03   9.2043744e+01
   1.0947000e+03   9.1251181e+01
   1.0947500e+03   9.0423727e+01
   1.0948000e+03   9.0269686e+01
   1.0948500e+03   9.0087370e+01
   1.0949000e+03   9.0229860e+01
   1.0949500e+03   9.0053387e+01
   1.0950000e+03   8.9921407e+01
   1.0950500e+03   8.8933504e+01
   1.0951000e+03   8.8375501e+01
   1.0951500e+03   8.8258752e+01
   1.0952000e+03   8.8174480e+01
   1.0952500e+03   8.7703001e+01
   1.0953000e+03   8.7907790e+01
   1.0953500e+03   8.8394649e+01
   1.0954000e+03   8.8339526e+01
   1.0954500e+03   8.8367512e+01
   1.0955000e+03   8.7955812e+01
   1.0955500e+03   8.7611431e+01
   1.0956000e+03   8.7207107e+01
   1.0956500e+03   8.7602749e+01
   1.0957000e+03   8.7790099e+01
   1.0957500e+03   8.8956399e+01
   1.0958000e+03   8.9815703e+01
   1.0958500e+03   8.9667275e+01
   1.0959000e+03   8.8496015e+01
   1.0959500e+03   8.8047091e+01
   1.0960000e+03   8.7543660e+01
   1.0960500e+03   8.7439983e+01
   1.0961000e+03   8.7851499e+01
   1.0961500e+03   8.8641546e+01
   1.0962000e+03   8.8443072e+01
   1.0962500e+03   8.8011640e+01
   1.0963000e+03   8.6602435e+01
   1.0963500e+03   8.5522301e+01
   1.0964000e+03   8.5126296e+01
   1.0964500e+03   8.5806610e+01
   1.0965000e+03   8.6264779e+01
   1.0965500e+03   8.7178828e+01
   1.0966000e+03   8.7478052e+01
   1.0966500e+03   8.6609077e+01
   1.0967000e+03   8.5451227e+01
   1.0967500e+03   8.4352589e+01
   1.0968000e+03   8.3960394e+01
   1.0968500e+03   8.4338211e+01
   1.0969000e+03   8.5026356e+01
   1.0969500e+03   8.5437230e+01
   1.0970000e+03   8.5744208e+01
   1.0970500e+03   8.5558669e+01
   1.0971000e+03   8.4462546e+01
   1.0971500e+03   8.3617767e+01
   1.0972000e+03   8.3498923e+01
   1.0972500e+03   8.3802410e+01
   1.0973000e+03   8.4372686e+01
   1.0973500e+03   8.4650570e+01
   1.0974000e+03   8.4650128e+01
   1.0974500e+03   8.3725490e+01
   1.0975000e+03   8.2343855e+01
   1.0975500e+03   8.0713005e+01
   1.0976000e+03   8.0227830e+01
   1.0976500e+03   8.0867136e+01
   1.0977000e+03   8.1675400e+01
   1.0977500e+03   8.2041519e+01
   1.0978000e+03   8.1643706e+01
   1.0978500e+03   8.1086831e+01
   1.0979000e+03   7.9249838e+01
   1.0979500e+03   7.7523673e+01
   1.0980000e+03   7.7087570e+01
   1.0980500e+03   7.8210502e+01
   1.0981000e+03   7.9022093e+01
   1.0981500e+03   7.9338160e+01
   1.0982000e+03   7.8868011e+01
   1.0982500e+03   7.7782575e+01
   1.0983000e+03   7.6181521e+01
   1.0983500e+03   7.5111473e+01
   1.0984000e+03   7.5237555e+01
   1.0984500e+03   7.6765851e+01
   1.0985000e+03   7.7804236e+01
   1.0985500e+03   7.7871034e+01
   1.0986000e+03   7.6850991e+01
   1.0986500e+03   7.5445672e+01
   1.0987000e+03   7.3471317e+01
   1.0987500e+03   7.2777153e+01
   1.0988000e+03   7.3363374e+01
   1.0988500e+03   7.4239135e+01
   1.0989000e+03   7.5311797e+01
   1.0989500e+03   7.5644054e+01
   1.0990000e+03   7.4736150e+01
   1.0990500e+03   7.3205355e+01
   1.0991000e+03   7.2704361e+01
   1.0991500e+03   7.2799611e+01
   1.0992000e+03   7.3937019e+01
   1.0992500e+03   7.5591764e+01
   1.0993000e+03   7.6943955e+01
   1.0993500e+03   7.6898133e+01
   1.0994000e+03   7.6058252e+01
   1.0994500e+03   7.4936871e+01
   1.0995000e+03   7.4812545e+01
   1.0995500e+03   7.6045034e+01
   1.0996000e+03   7.8411557e+01
   1.0996500e+03   8.0420445e+01
   1.0997000e+03   8.2399933e+01
   1.0997500e+03   8.2473477e+01
   1.0998000e+03   8.1731181e+01
   1.0998500e+03   8.0596529e+01
   1.0999000e+03   8.0841275e+01
   1.0999500e+03   8.2227379e+01
   1.1000000e+03   8.5091276e+01
   1.1000500e+03   8.6905130e+01
   1.1001000e+03   8.7824715e+01
   1.1001500e+03   8.7475479e+01
   1.1002000e+03   8.5944926e+01
   1.1002500e+03   8.4154964e+01
   1.1003000e+03   8.4649285e+01
   1.1003500e+03   8.7066038e+01
   1.1004000e+03   8.9926335e+01
   1.1004500e+03   9.1878386e+01
   1.1005000e+03   9.2584236e+01
   1.1005500e+03   9.1838681e+01
   1.1006000e+03   9.0383838e+01
   1.1006500e+03   8.9399546e+01
   1.1007000e+03   9.0684268e+01
   1.1007500e+03   9.2877549e+01
   1.1008000e+03   9.5374373e+01
   1.1008500e+03   9.7095397e+01
   1.1009000e+03   9.7598357e+01
   1.1009500e+03   9.6253708e+01
   1.1010000e+03   9.5336687e+01
   1.1010500e+03   9.4934981e+01
   1.1011000e+03   9.5098456e+01
   1.1011500e+03   9.6373159e+01
   1.1012000e+03   9.7996012e+01
   1.1012500e+03   9.8845745e+01
   1.1013000e+03   9.8453429e+01
   1.1013500e+03   9.7239695e+01
   1.1014000e+03   9.6130320e+01
   1.1014500e+03   9.5909409e+01
   1.1015000e+03   9.6916861e+01
   1.1015500e+03   9.8379811e+01
   1.1016000e+03   1.0086087e+02
   1.1016500e+03   1.0218208e+02
   1.1017000e+03   1.0211974e+02
   1.1017500e+03   1.0029721e+02
   1.1018000e+03   9.8576629e+01
   1.1018500e+03   9.6965234e+01
   1.1019000e+03   9.6704969e+01
   1.1019500e+03   9.7028946e+01
   1.1020000e+03   9.7746223e+01
   1.1020500e+03   9.8182023e+01
   1.1021000e+03   9.7266187e+01
   1.1021500e+03   9.5515340e+01
   1.1022000e+03   9.3909438e+01
   1.1022500e+03   9.3324315e+01
   1.1023000e+03   9.4484878e+01
   1.1023500e+03   9.6445793e+01
   1.1024000e+03   9.7879485e+01
   1.1024500e+03   9.8805930e+01
   1.1025000e+03   9.8803048e+01
   1.1025500e+03   9.7338910e+01
   1.1026000e+03   9.5942044e+01
   1.1026500e+03   9.5385007e+01
   1.1027000e+03   9.6235554e+01
   1.1027500e+03   9.7200924e+01
   1.1028000e+03   9.7534187e+01
   1.1028500e+03   9.7692582e+01
   1.1029000e+03   9.7982781e+01
   1.1029500e+03   9.7051308e+01
   1.1030000e+03   9.6242074e+01
   1.1030500e+03   9.6074440e+01
   1.1031000e+03   9.6996959e+01
   1.1031500e+03   9.7752854e+01
   1.1032000e+03   9.8459576e+01
   1.1032500e+03   9.8692783e+01
   1.1033000e+03   9.8547659e+01
   1.1033500e+03   9.7892549e+01
   1.1034000e+03   9.6634606e+01
   1.1034500e+03   9.6376621e+01
   1.1035000e+03   9.6837677e+01
   1.1035500e+03   9.8376521e+01
   1.1036000e+03   9.8975273e+01
   1.1036500e+03   9.9451195e+01
   1.1037000e+03   9.8303389e+01
   1.1037500e+03   9.7053656e+01
   1.1038000e+03   9.5453035e+01
   1.1038500e+03   9.4826201e+01
   1.1039000e+03   9.4773323e+01
   1.1039500e+03   9.6439778e+01
   1.1040000e+03   9.7373979e+01
   1.1040500e+03   9.7763304e+01
   1.1041000e+03   9.6786167e+01
   1.1041500e+03   9.5788911e+01
   1.1042000e+03   9.4340611e+01
   1.1042500e+03   9.4170056e+01
   1.1043000e+03   9.4392363e+01
   1.1043500e+03   9.6191503e+01
   1.1044000e+03   9.7950062e+01
   1.1044500e+03   9.9054436e+01
   1.1045000e+03   9.8554999e+01
   1.1045500e+03   9.7952912e+01
   1.1046000e+03   9.6979163e+01
   1.1046500e+03   9.6977365e+01
   1.1047000e+03   9.7221139e+01
   1.1047500e+03   9.8413157e+01
   1.1048000e+03   9.9407533e+01
   1.1048500e+03   9.9910869e+01
   1.1049000e+03   9.8629744e+01
   1.1049500e+03   9.7200939e+01
   1.1050000e+03   9.6146398e+01
   1.1050500e+03   9.5490944e+01
   1.1051000e+03   9.5547121e+01
   1.1051500e+03   9.6630148e+01
   1.1052000e+03   9.7534181e+01
   1.1052500e+03   9.8104660e+01
   1.1053000e+03   9.8087763e+01
   1.1053500e+03   9.7339165e+01
   1.1054000e+03   9.6316271e+01
   1.1054500e+03   9.6492636e+01
   1.1055000e+03   9.7333675e+01
   1.1055500e+03   9.8032942e+01
   1.1056000e+03   9.8926066e+01
   1.1056500e+03   9.9242295e+01
   1.1057000e+03   9.8666454e+01
   1.1057500e+03   9.6428505e+01
   1.1058000e+03   9.5090259e+01
   1.1058500e+03   9.4421753e+01
   1.1059000e+03   9.5260565e+01
   1.1059500e+03   9.6276239e+01
   1.1060000e+03   9.8011378e+01
   1.1060500e+03   9.8784138e+01
   1.1061000e+03   9.8725462e+01
   1.1061500e+03   9.7256677e+01
   1.1062000e+03   9.6355767e+01
   1.1062500e+03   9.6277751e+01
   1.1063000e+03   9.7049349e+01
   1.1063500e+03   9.8598804e+01
   1.1064000e+03   9.9888377e+01
   1.1064500e+03   9.9706102e+01
   1.1065000e+03   9.8688666e+01
   1.1065500e+03   9.7349357e+01
   1.1066000e+03   9.5761905e+01
   1.1066500e+03   9.5238734e+01
   1.1067000e+03   9.6475023e+01
   1.1067500e+03   9.8219732e+01
   1.1068000e+03   9.9181953e+01
   1.1068500e+03   9.8883317e+01
   1.1069000e+03   9.8559668e+01
   1.1069500e+03   9.7086200e+01
   1.1070000e+03   9.4951746e+01
   1.1070500e+03   9.4175450e+01
   1.1071000e+03   9.4753347e+01
   1.1071500e+03   9.5126556e+01
   1.1072000e+03   9.5484689e+01
   1.1072500e+03   9.5957232e+01
   1.1073000e+03   9.5382299e+01
   1.1073500e+03   9.4715943e+01
   1.1074000e+03   9.4578248e+01
   1.1074500e+03   9.4472154e+01
   1.1075000e+03   9.4824095e+01
   1.1075500e+03   9.6137011e+01
   1.1076000e+03   9.7130542e+01
   1.1076500e+03   9.7050747e+01
   1.1077000e+03   9.6376150e+01
   1.1077500e+03   9.5889031e+01
   1.1078000e+03   9.4939647e+01
   1.1078500e+03   9.4580772e+01
   1.1079000e+03   9.4975258e+01
   1.1079500e+03   9.6475348e+01
   1.1080000e+03   9.7956917e+01
   1.1080500e+03   9.8250405e+01
   1.1081000e+03   9.7348973e+01
   1.1081500e+03   9.6758609e+01
   1.1082000e+03   9.5559488e+01
   1.1082500e+03   9.4755839e+01
   1.1083000e+03   9.5248271e+01
   1.1083500e+03   9.6191492e+01
   1.1084000e+03   9.6610011e+01
   1.1084500e+03   9.7186845e+01
   1.1085000e+03   9.6407688e+01
   1.1085500e+03   9.5080263e+01
   1.1086000e+03   9.4395339e+01
   1.1086500e+03   9.4629894e+01
   1.1087000e+03   9.5822527e+01
   1.1087500e+03   9.7370611e+01
   1.1088000e+03   9.9414345e+01
   1.1088500e+03   1.0037558e+02
   1.1089000e+03   9.9884145e+01
   1.1089500e+03   9.8176578e+01
   1.1090000e+03   9.7009140e+01
   1.1090500e+03   9.6279973e+01
   1.1091000e+03   9.6591622e+01
   1.1091500e+03   9.7398969e+01
   1.1092000e+03   9.8131027e+01
   1.1092500e+03   9.9065766e+01
   1.1093000e+03   9.8743331e+01
   1.1093500e+03   9.7370309e+01
   1.1094000e+03   9.6296209e+01
   1.1094500e+03   9.6060114e+01
   1.1095000e+03   9.5978844e+01
   1.1095500e+03   9.6843648e+01
   1.1096000e+03   9.7411298e+01
   1.1096500e+03   9.7806103e+01
   1.1097000e+03   9.7720918e+01
   1.1097500e+03   9.7472747e+01
   1.1098000e+03   9.6213979e+01
   1.1098500e+03   9.6558280e+01
   1.1099000e+03   9.6927367e+01
   1.1099500e+03   9.7334235e+01
   1.1100000e+03   9.7513770e+01
   1.1100500e+03   9.7705759e+01
   1.1101000e+03   9.7066745e+01
   1.1101500e+03   9.6324876e+01
   1.1102000e+03   9.5419932e+01
   1.1102500e+03   9.4744193e+01
   1.1103000e+03   9.5243246e+01
   1.1103500e+03   9.6642447e+01
   1.1104000e+03   9.7012671e+01
   1.1104500e+03   9.7649005e+01
   1.1105000e+03   9.7440510e+01
   1.1105500e+03   9.6656025e+01
   1.1106000e+03   9.5609325e+01
   1.1106500e+03   9.5496103e+01
   1.1107000e+03   9.5607711e+01
   1.1107500e+03   9.6669077e+01
   1.1108000e+03   9.7323491e+01
   1.1108500e+03   9.7216243e+01
   1.1109000e+03   9.6750353e+01
   1.1109500e+03   9.6259646e+01
   1.1110000e+03   9.5218316e+01
   1.1110500e+03   9.4724366e+01
   1.1111000e+03   9.4836543e+01
   1.1111500e+03   9.5745853e+01
   1.1112000e+03   9.6771601e+01
   1.1112500e+03   9.7152993e+01
   1.1113000e+03   9.7243152e+01
   1.1113500e+03   9.6877502e+01
   1.1114000e+03   9.6421126e+01
   1.1114500e+03   9.6084542e+01
   1.1115000e+03   9.6656650e+01
   1.1115500e+03   9.7791408e+01
   1.1116000e+03   9.9115906e+01
   1.1116500e+03   1.0004713e+02
   1.1117000e+03   1.0002665e+02
   1.1117500e+03   9.9101373e+01
   1.1118000e+03   9.8252979e+01
   1.1118500e+03   9.7779350e+01
   1.1119000e+03   9.7696743e+01
   1.1119500e+03   9.7964116e+01
   1.1120000e+03   9.9075467e+01
   1.1120500e+03   9.9600288e+01
   1.1121000e+03   9.9351963e+01
   1.1121500e+03   9.8768692e+01
   1.1122000e+03   9.7920918e+01
   1.1122500e+03   9.7558029e+01
   1.1123000e+03   9.7589134e+01
   1.1123500e+03   9.8441637e+01
   1.1124000e+03   9.9038044e+01
   1.1124500e+03   9.9914484e+01
   1.1125000e+03   9.9944815e+01
   1.1125500e+03   9.9247769e+01
   1.1126000e+03   9.7664783e+01
   1.1126500e+03   9.6730070e+01
   1.1127000e+03   9.6953001e+01
   1.1127500e+03   9.7291165e+01
   1.1128000e+03   9.7699310e+01
   1.1128500e+03   9.8245712e+01
   1.1129000e+03   9.8351519e+01
   1.1129500e+03   9.7211842e+01
   1.1130000e+03   9.5974051e+01
   1.1130500e+03   9.5348768e+01
   1.1131000e+03   9.5447690e+01
   1.1131500e+03   9.6029967e+01
   1.1132000e+03   9.6895587e+01
   1.1132500e+03   9.7116599e+01
   1.1133000e+03   9.7223379e+01
   1.1133500e+03   9.6587881e+01
   1.1134000e+03   9.6024071e+01
   1.1134500e+03   9.4932178e+01
   1.1135000e+03   9.5373724e+01
   1.1135500e+03   9.6273113e+01
   1.1136000e+03   9.7673922e+01
   1.1136500e+03   9.8297136e+01
   1.1137000e+03   9.8538008e+01
   1.1137500e+03   9.8557138e+01
   1.1138000e+03   9.8142524e+01
   1.1138500e+03   9.7094599e+01
   1.1139000e+03   9.6517514e+01
   1.1139500e+03   9.6940617e+01
   1.1140000e+03   9.7330445e+01
   1.1140500e+03   9.7336417e+01
   1.1141000e+03   9.7399754e+01
   1.1141500e+03   9.7719591e+01
   1.1142000e+03   9.7431513e+01
   1.1142500e+03   9.6467526e+01
   1.1143000e+03   9.5777119e+01
   1.1143500e+03   9.5843841e+01
   1.1144000e+03   9.5741217e+01
   1.1144500e+03   9.5790155e+01
   1.1145000e+03   9.6010139e+01
   1.1145500e+03   9.5693332e+01
   1.1146000e+03   9.4550010e+01
   1.1146500e+03   9.3575101e+01
   1.1147000e+03   9.3445344e+01
   1.1147500e+03   9.3162810e+01
   1.1148000e+03   9.4387163e+01
   1.1148500e+03   9.6112203e+01
   1.1149000e+03   9.6852303e+01
   1.1149500e+03   9.6286219e+01
   1.1150000e+03   9.6029505e+01
   1.1150500e+03   9.5511385e+01
   1.1151000e+03   9.4768796e+01
   1.1151500e+03   9.4953071e+01
   1.1152000e+03   9.6411532e+01
   1.1152500e+03   9.7451141e+01
   1.1153000e+03   9.7414908e+01
   1.1153500e+03   9.6735239e+01
   1.1154000e+03   9.5834043e+01
   1.1154500e+03   9.4088105e+01
   1.1155000e+03   9.3278304e+01
   1.1155500e+03   9.3041611e+01
   1.1156000e+03   9.3900859e+01
   1.1156500e+03   9.4591234e+01
   1.1157000e+03   9.6311710e+01
   1.1157500e+03   9.6578604e+01
   1.1158000e+03   9.6698700e+01
   1.1158500e+03   9.6075512e+01
   1.1159000e+03   9.6008895e+01
   1.1159500e+03   9.5406364e+01
   1.1160000e+03   9.5872818e+01
   1.1160500e+03   9.6607663e+01
   1.1161000e+03   9.7801828e+01
   1.1161500e+03   9.8453897e+01
   1.1162000e+03   9.8646695e+01
   1.1162500e+03   9.7785520e+01
   1.1163000e+03   9.6691179e+01
   1.1163500e+03   9.5858633e+01
   1.1164000e+03   9.5603008e+01
   1.1164500e+03   9.6063133e+01
   1.1165000e+03   9.7311168e+01
   1.1165500e+03   9.8407026e+01
   1.1166000e+03   9.8822193e+01
   1.1166500e+03   9.8000914e+01
   1.1167000e+03   9.7152452e+01
   1.1167500e+03   9.6812902e+01
   1.1168000e+03   9.6754931e+01
   1.1168500e+03   9.7438838e+01
   1.1169000e+03   9.8561381e+01
   1.1169500e+03   9.9106056e+01
   1.1170000e+03   9.8891594e+01
   1.1170500e+03   9.8353961e+01
   1.1171000e+03   9.7120873e+01
   1.1171500e+03   9.6408001e+01
   1.1172000e+03   9.6566604e+01
   1.1172500e+03   9.7080233e+01
   1.1173000e+03   9.7427914e+01
   1.1173500e+03   9.8087645e+01
   1.1174000e+03   9.8102336e+01
   1.1174500e+03   9.6997069e+01
   1.1175000e+03   9.6084164e+01
   1.1175500e+03   9.5802562e+01
   1.1176000e+03   9.5631286e+01
   1.1176500e+03   9.5793343e+01
   1.1177000e+03   9.6093393e+01
   1.1177500e+03   9.6120121e+01
   1.1178000e+03   9.6193762e+01
   1.1178500e+03   9.5410410e+01
   1.1179000e+03   9.4729762e+01
   1.1179500e+03   9.4481666e+01
   1.1180000e+03   9.4515756e+01
   1.1180500e+03   9.4722972e+01
   1.1181000e+03   9.5923222e+01
   1.1181500e+03   9.6922342e+01
   1.1182000e+03   9.7290794e+01
   1.1182500e+03   9.7263094e+01
   1.1183000e+03   9.5686454e+01
   1.1183500e+03   9.4527344e+01
   1.1184000e+03   9.4047285e+01
   1.1184500e+03   9.4476321e+01
   1.1185000e+03   9.5332102e+01
   1.1185500e+03   9.7512199e+01
   1.1186000e+03   9.8624031e+01
   1.1186500e+03   9.8904087e+01
   1.1187000e+03   9.8423139e+01
   1.1187500e+03   9.7569729e+01
   1.1188000e+03   9.6632451e+01
   1.1188500e+03   9.6832079e+01
   1.1189000e+03   9.7101982e+01
   1.1189500e+03   9.8476714e+01
   1.1190000e+03   9.9182008e+01
   1.1190500e+03   9.9075168e+01
   1.1191000e+03   9.7900353e+01
   1.1191500e+03   9.7296916e+01
   1.1192000e+03   9.5878964e+01
   1.1192500e+03   9.5704450e+01
   1.1193000e+03   9.6261394e+01
   1.1193500e+03   9.7562525e+01
   1.1194000e+03   9.8296104e+01
   1.1194500e+03   9.8717870e+01
   1.1195000e+03   9.8166491e+01
   1.1195500e+03   9.7622067e+01
   1.1196000e+03   9.7012387e+01
   1.1196500e+03   9.6947763e+01
   1.1197000e+03   9.7520377e+01
   1.1197500e+03   9.8457570e+01
   1.1198000e+03   9.9034427e+01
   1.1198500e+03   9.9000428e+01
   1.1199000e+03   9.8643454e+01
   1.1199500e+03   9.7751719e+01
   1.1200000e+03   9.7294834e+01
   1.1200500e+03   9.7038098e+01
   1.1201000e+03   9.7868436e+01
   1.1201500e+03   9.8565770e+01
   1.1202000e+03   1.0009466e+02
   1.1202500e+03   1.0103763e+02
   1.1203000e+03   1.0124820e+02
   1.1203500e+03   9.9762383e+01
   1.1204000e+03   9.8688056e+01
   1.1204500e+03   9.7477047e+01
   1.1205000e+03   9.6527515e+01
   1.1205500e+03   9.6788065e+01
   1.1206000e+03   9.7998250e+01
   1.1206500e+03   9.8921985e+01
   1.1207000e+03   9.8602307e+01
   1.1207500e+03   9.8001052e+01
   1.1208000e+03   9.6181486e+01
   1.1208500e+03   9.5229355e+01
   1.1209000e+03   9.4669305e+01
   1.1209500e+03   9.5596702e+01
   1.1210000e+03   9.6370951e+01
   1.1210500e+03   9.7685314e+01
   1.1211000e+03   9.7625266e+01
   1.1211500e+03   9.7283645e+01
   1.1212000e+03   9.6468755e+01
   1.1212500e+03   9.5739149e+01
   1.1213000e+03   9.5662815e+01
   1.1213500e+03   9.6420143e+01
   1.1214000e+03   9.6987248e+01
   1.1214500e+03   9.7034358e+01
   1.1215000e+03   9.7368700e+01
   1.1215500e+03   9.7053444e+01
   1.1216000e+03   9.6473686e+01
   1.1216500e+03   9.6206479e+01
   1.1217000e+03   9.6562050e+01
   1.1217500e+03   9.7046623e+01
   1.1218000e+03   9.8418140e+01
   1.1218500e+03   9.9106952e+01
   1.1219000e+03   9.9584867e+01
   1.1219500e+03   9.9366300e+01
   1.1220000e+03   9.9292078e+01
   1.1220500e+03   9.8140709e+01
   1.1221000e+03   9.7786205e+01
   1.1221500e+03   9.7423794e+01
   1.1222000e+03   9.8047480e+01
   1.1222500e+03   9.8228544e+01
   1.1223000e+03   9.8237745e+01
   1.1223500e+03   9.8027807e+01
   1.1224000e+03   9.7906434e+01
   1.1224500e+03   9.7146108e+01
   1.1225000e+03   9.6421958e+01
   1.1225500e+03   9.6617231e+01
   1.1226000e+03   9.7281273e+01
   1.1226500e+03   9.8024753e+01
   1.1227000e+03   9.8804888e+01
   1.1227500e+03   9.8951046e+01
   1.1228000e+03   9.8748326e+01
   1.1228500e+03   9.8209328e+01
   1.1229000e+03   9.7827476e+01
   1.1229500e+03   9.6970943e+01
   1.1230000e+03   9.7473234e+01
   1.1230500e+03   9.8133414e+01
   1.1231000e+03   9.8988640e+01
   1.1231500e+03   9.9502573e+01
   1.1232000e+03   9.9419467e+01
   1.1232500e+03   9.8846053e+01
   1.1233000e+03   9.8031921e+01
   1.1233500e+03   9.7433402e+01
   1.1234000e+03   9.6956647e+01
   1.1234500e+03   9.7520594e+01
   1.1235000e+03   9.8296866e+01
   1.1235500e+03   9.8829415e+01
   1.1236000e+03   9.8426848e+01
   1.1236500e+03   9.7571289e+01
   1.1237000e+03   9.7089220e+01
   1.1237500e+03   9.6867538e+01
   1.1238000e+03   9.6512494e+01
   1.1238500e+03   9.7317210e+01
   1.1239000e+03   9.7761427e+01
   1.1239500e+03   9.8299022e+01
   1.1240000e+03   9.7629128e+01
   1.1240500e+03   9.6573382e+01
   1.1241000e+03   9.5145150e+01
   1.1241500e+03   9.4969275e+01
   1.1242000e+03   9.4740807e+01
   1.1242500e+03   9.4942067e+01
   1.1243000e+03   9.6365498e+01
   1.1243500e+03   9.7573499e+01
   1.1244000e+03   9.7843204e+01
   1.1244500e+03   9.7428316e+01
   1.1245000e+03   9.7078811e+01
   1.1245500e+03   9.6172040e+01
   1.1246000e+03   9.5604832e+01
   1.1246500e+03   9.5571068e+01
   1.1247000e+03   9.6279383e+01
   1.1247500e+03   9.7600624e+01
   1.1248000e+03   9.8325915e+01
   1.1248500e+03   9.7361035e+01
   1.1249000e+03   9.6555046e+01
   1.1249500e+03   9.4057187e+01
   1.1250000e+03   9.2859315e+01


==> Data/Lorentzians/D4_27C.dat <==
   1.0750500e+03   9.3031577e+01
   1.0751000e+03   9.4341980e+01
   1.0751500e+03   9.4725108e+01
   1.0752000e+03   9.5624575e+01
   1.0752500e+03   9.6329694e+01
   1.0753000e+03   9.6281488e+01
   1.0753500e+03   9.5990746e+01
   1.0754000e+03   9.5890116e+01
   1.0754500e+03   9.5547195e+01
   1.0755000e+03   9.4946868e+01
   1.0755500e+03   9.4875410e+01
   1.0756000e+03   9.5635112e+01
   1.0756500e+03   9.5934221e+01
   1.0757000e+03   9.5421144e+01
   1.0757500e+03   9.4744659e+01
   1.0758000e+03   9.4430451e+01
   1.0758500e+03   9.4372750e+01
   1.0759000e+03   9.4288125e+01
   1.0759500e+03   9.5093683e+01
   1.0760000e+03   9.6344991e+01
   1.0760500e+03   9.6813207e+01
   1.0761000e+03   9.5902587e+01
   1.0761500e+03   9.5221669e+01
   1.0762000e+03   9.4684819e+01
   1.0762500e+03   9.4582696e+01
   1.0763000e+03   9.4715811e+01
   1.0763500e+03   9.5308682e+01
   1.0764000e+03   9.5940590e+01
   1.0764500e+03   9.6045412e+01
   1.0765000e+03   9.5147895e+01
   1.0765500e+03   9.4668384e+01
   1.0766000e+03   9.4748202e+01
   1.0766500e+03   9.4772873e+01
   1.0767000e+03   9.4622858e+01
   1.0767500e+03   9.4564856e+01
   1.0768000e+03   9.4546909e+01
   1.0768500e+03   9.4256662e+01
   1.0769000e+03   9.3591056e+01
   1.0769500e+03   9.3195809e+01
   1.0770000e+03   9.3655919e+01
   1.0770500e+03   9.4308535e+01
   1.0771000e+03   9.4379974e+01
   1.0771500e+03   9.4888954e+01
   1.0772000e+03   9.5606944e+01
   1.0772500e+03   9.5749691e+01
   1.0773000e+03   9.5091553e+01
   1.0773500e+03   9.4988887e+01
   1.0774000e+03   9.5221486e+01
   1.0774500e+03   9.5542143e+01
   1.0775000e+03   9.5625201e+01
   1.0775500e+03   9.5665454e+01
   1.0776000e+03   9.5690534e+01
   1.0776500e+03   9.5182553e+01
   1.0777000e+03   9.4155386e+01
   1.0777500e+03   9.3782800e+01
   1.0778000e+03   9.4348201e+01
   1.0778500e+03   9.5142934e+01
   1.0779000e+03   9.5291508e+01
   1.0779500e+03   9.5321278e+01
   1.0780000e+03   9.5076736e+01
   1.0780500e+03   9.4213671e+01
   1.0781000e+03   9.2898974e+01
   1.0781500e+03   9.2559151e+01
   1.0782000e+03   9.2988495e+01
   1.0782500e+03   9.3616998e+01
   1.0783000e+03   9.3776614e+01
   1.0783500e+03   9.3926331e+01
   1.0784000e+03   9.4111938e+01
   1.0784500e+03   9.4235898e+01
   1.0785000e+03   9.3912564e+01
   1.0785500e+03   9.4166580e+01
   1.0786000e+03   9.4846352e+01
   1.0786500e+03   9.5327289e+01
   1.0787000e+03   9.4779186e+01
   1.0787500e+03   9.4401681e+01
   1.0788000e+03   9.4292163e+01
   1.0788500e+03   9.3857933e+01
   1.0789000e+03   9.3268277e+01
   1.0789500e+03   9.3247347e+01
   1.0790000e+03   9.3526831e+01
   1.0790500e+03   9.3368220e+01
   1.0791000e+03   9.2626898e+01
   1.0791500e+03   9.1710838e+01
   1.0792000e+03   9.1072529e+01
   1.0792500e+03   9.0649929e+01
   1.0793000e+03   9.0618643e+01
   1.0793500e+03   9.1476347e+01
   1.0794000e+03   9.2750212e+01
   1.0794500e+03   9.3861883e+01
   1.0795000e+03   9.3806578e+01
   1.0795500e+03   9.3462111e+01
   1.0796000e+03   9.3273409e+01
   1.0796500e+03   9.3393273e+01
   1.0797000e+03   9.3894499e+01
   1.0797500e+03   9.4976563e+01
   1.0798000e+03   9.6034346e+01
   1.0798500e+03   9.6653299e+01
   1.0799000e+03   9.6269643e+01
   1.0799500e+03   9.5342774e+01
   1.0800000e+03   9.4716239e+01
   1.0800500e+03   9.4616918e+01
   1.0801000e+03   9.4293993e+01
   1.0801500e+03   9.4440032e+01
   1.0802000e+03   9.4695287e+01
   1.0802500e+03   9.4711323e+01
   1.0803000e+03   9.3938449e+01
   1.0803500e+03   9.3429444e+01
   1.0804000e+03   9.3201853e+01
   1.0804500e+03   9.3802205e+01
   1.0805000e+03   9.4243679e+01
   1.0805500e+03   9.4409506e+01
   1.0806000e+03   9.4593656e+01
   1.0806500e+03   9.4696531e+01
   1.0807000e+03   9.3931275e+01
   1.0807500e+03   9.2952970e+01
   1.0808000e+03   9.2884893e+01
   1.0808500e+03   9.3321555e+01
   1.0809000e+03   9.3256474e+01
   1.0809500e+03   9.3005046e+01
   1.0810000e+03   9.3121411e+01
   1.0810500e+03   9.3255577e+01
   1.0811000e+03   9.2665293e+01
   1.0811500e+03   9.2403752e+01
   1.0812000e+03   9.2869738e+01
   1.0812500e+03   9.3742393e+01
   1.0813000e+03   9.4170675e+01
   1.0813500e+03   9.4451126e+01
   1.0814000e+03   9.4715699e+01
   1.0814500e+03   9.4869955e+01
   1.0815000e+03   9.4376668e+01
   1.0815500e+03   9.4185062e+01
   1.0816000e+03   9.4503143e+01
   1.0816500e+03   9.5526818e+01
   1.0817000e+03   9.6313050e+01
   1.0817500e+03   9.6825660e+01
   1.0818000e+03   9.7081578e+01
   1.0818500e+03   9.7133034e+01
   1.0819000e+03   9.6666581e+01
   1.0819500e+03   9.5875990e+01
   1.0820000e+03   9.5824469e+01
   1.0820500e+03   9.6238923e+01
   1.0821000e+03   9.6455116e+01
   1.0821500e+03   9.5920453e+01
   1.0822000e+03   9.5217697e+01
   1.0822500e+03   9.4675672e+01
   1.0823000e+03   9.3833804e+01
   1.0823500e+03   9.3074922e+01
   1.0824000e+03   9.2958885e+01
   1.0824500e+03   9.3464767e+01
   1.0825000e+03   9.3679975e+01
   1.0825500e+03   9.3045638e+01
   1.0826000e+03   9.2545581e+01
   1.0826500e+03   9.2458312e+01
   1.0827000e+03   9.2419058e+01
   1.0827500e+03   9.1952708e+01
   1.0828000e+03   9.2449197e+01
   1.0828500e+03   9.3360121e+01
   1.0829000e+03   9.4186069e+01
   1.0829500e+03   9.4148199e+01
   1.0830000e+03   9.4369635e+01
   1.0830500e+03   9.4618409e+01
   1.0831000e+03   9.4835224e+01
   1.0831500e+03   9.4454192e+01
   1.0832000e+03   9.4405605e+01
   1.0832500e+03   9.5101564e+01
   1.0833000e+03   9.5380711e+01
   1.0833500e+03   9.4506298e+01
   1.0834000e+03   9.3744603e+01
   1.0834500e+03   9.3832543e+01
   1.0835000e+03   9.3363074e+01
   1.0835500e+03   9.3095194e+01
   1.0836000e+03   9.3550926e+01
   1.0836500e+03   9.4339713e+01
   1.0837000e+03   9.4916750e+01
   1.0837500e+03   9.4821868e+01
   1.0838000e+03   9.4293254e+01
   1.0838500e+03   9.4169203e+01
   1.0839000e+03   9.4331711e+01
   1.0839500e+03   9.4021438e+01
   1.0840000e+03   9.3943710e+01
   1.0840500e+03   9.4541540e+01
   1.0841000e+03   9.4909823e+01
   1.0841500e+03   9.4200462e+01
   1.0842000e+03   9.3398501e+01
   1.0842500e+03   9.3391924e+01
   1.0843000e+03   9.3410093e+01
   1.0843500e+03   9.3259410e+01
   1.0844000e+03   9.3428519e+01
   1.0844500e+03   9.3783803e+01
   1.0845000e+03   9.3873863e+01
   1.0845500e+03   9.3738237e+01
   1.0846000e+03   9.3350827e+01
   1.0846500e+03   9.3492457e+01
   1.0847000e+03   9.4137397e+01
   1.0847500e+03   9.4570006e+01
   1.0848000e+03   9.4786649e+01
   1.0848500e+03   9.5138513e+01
   1.0849000e+03   9.5350318e+01
   1.0849500e+03   9.5177203e+01
   1.0850000e+03   9.4542503e+01
   1.0850500e+03   9.4288681e+01
   1.0851000e+03   9.4659456e+01
   1.0851500e+03   9.4959953e+01
   1.0852000e+03   9.4788815e+01
   1.0852500e+03   9.5031047e+01
   1.0853000e+03   9.5560432e+01
   1.0853500e+03   9.5391406e+01
   1.0854000e+03   9.4958142e+01
   1.0854500e+03   9.4916925e+01
   1.0855000e+03   9.5501096e+01
   1.0855500e+03   9.5775025e+01
   1.0856000e+03   9.5622658e+01
   1.0856500e+03   9.5751931e+01
   1.0857000e+03   9.6426471e+01
   1.0857500e+03   9.6280868e+01
   1.0858000e+03   9.5638895e+01
   1.0858500e+03   9.5979695e+01
   1.0859000e+03   9.6626059e+01
   1.0859500e+03   9.6800241e+01
   1.0860000e+03   9.6620267e+01
   1.0860500e+03   9.6745344e+01
   1.0861000e+03   9.6394663e+01
   1.0861500e+03   9.6278031e+01
   1.0862000e+03   9.5694077e+01
   1.0862500e+03   9.5676467e+01
   1.0863000e+03   9.6194596e+01
   1.0863500e+03   9.6706712e+01
   1.0864000e+03   9.6458984e+01
   1.0864500e+03   9.6341842e+01
   1.0865000e+03   9.6246011e+01
   1.0865500e+03   9.6187931e+01
   1.0866000e+03   9.6091281e+01
   1.0866500e+03   9.5569378e+01
   1.0867000e+03   9.5653850e+01
   1.0867500e+03   9.5948265e+01
   1.0868000e+03   9.5383297e+01
   1.0868500e+03   9.4557937e+01
   1.0869000e+03   9.4625971e+01
   1.0869500e+03   9.4857174e+01
   1.0870000e+03   9.4762026e+01
   1.0870500e+03   9.5032735e+01
   1.0871000e+03   9.5510088e+01
   1.0871500e+03   9.6132896e+01
   1.0872000e+03   9.5877110e+01
   1.0872500e+03   9.4913245e+01
   1.0873000e+03   9.4302857e+01
   1.0873500e+03   9.4361102e+01
   1.0874000e+03   9.4007569e+01
   1.0874500e+03   9.3761289e+01
   1.0875000e+03   9.4317159e+01
   1.0875500e+03   9.4957721e+01
   1.0876000e+03   9.5102997e+01
   1.0876500e+03   9.4759808e+01
   1.0877000e+03   9.4420527e+01
   1.0877500e+03   9.4627059e+01
   1.0878000e+03   9.4709469e+01
   1.0878500e+03   9.4445510e+01
   1.0879000e+03   9.4632307e+01
   1.0879500e+03   9.5140819e+01
   1.0880000e+03   9.5145033e+01
   1.0880500e+03   9.4444685e+01
   1.0881000e+03   9.4183207e+01
   1.0881500e+03   9.4276907e+01
   1.0882000e+03   9.5048245e+01
   1.0882500e+03   9.5147610e+01
   1.0883000e+03   9.5378340e+01
   1.0883500e+03   9.5857796e+01
   1.0884000e+03   9.6228491e+01
   1.0884500e+03   9.5419804e+01
   1.0885000e+03   9.5056966e+01
   1.0885500e+03   9.5417581e+01
   1.0886000e+03   9.5686758e+01
   1.0886500e+03   9.5614108e+01
   1.0887000e+03   9.5646982e+01
   1.0887500e+03   9.5877407e+01
   1.0888000e+03   9.5542175e+01
   1.0888500e+03   9.5065212e+01
   1.0889000e+03   9.4467370e+01
   1.0889500e+03   9.4482286e+01
   1.0890000e+03   9.5006489e+01
   1.0890500e+03   9.5523473e+01
   1.0891000e+03   9.5376376e+01
   1.0891500e+03   9.5726218e+01
   1.0892000e+03   9.5929316e+01
   1.0892500e+03   9.5365197e+01
   1.0893000e+03   9.4568831e+01
   1.0893500e+03   9.4510878e+01
   1.0894000e+03   9.4845627e+01
   1.0894500e+03   9.5037812e+01
   1.0895000e+03   9.5062343e+01
   1.0895500e+03   9.5430201e+01
   1.0896000e+03   9.5471353e+01
   1.0896500e+03   9.5121058e+01
   1.0897000e+03   9.4703348e+01
   1.0897500e+03   9.4674400e+01
   1.0898000e+03   9.5024714e+01
   1.0898500e+03   9.5592386e+01
   1.0899000e+03   9.5574092e+01
   1.0899500e+03   9.4943540e+01
   1.0900000e+03   9.4598433e+01
   1.0900500e+03   9.4026623e+01
   1.0901000e+03   9.3105113e+01
   1.0901500e+03   9.2539560e+01
   1.0902000e+03   9.3188423e+01
   1.0902500e+03   9.3968862e+01
   1.0903000e+03   9.4216749e+01
   1.0903500e+03   9.4233831e+01
   1.0904000e+03   9.4660357e+01
   1.0904500e+03   9.4686073e+01
   1.0905000e+03   9.3937763e+01
   1.0905500e+03   9.3264847e+01
   1.0906000e+03   9.3488557e+01
   1.0906500e+03   9.3634369e+01
   1.0907000e+03   9.3084489e+01
   1.0907500e+03   9.3009532e+01
   1.0908000e+03   9.3207425e+01
   1.0908500e+03   9.3132397e+01
   1.0909000e+03   9.2834711e+01
   1.0909500e+03   9.2919232e+01
   1.0910000e+03   9.3081229e+01
   1.0910500e+03   9.3484562e+01
   1.0911000e+03   9.3582347e+01
   1.0911500e+03   9.3324813e+01
   1.0912000e+03   9.3054014e+01
   1.0912500e+03   9.2882540e+01
   1.0913000e+03   9.2405858e+01
   1.0913500e+03   9.2191969e+01
   1.0914000e+03   9.2510494e+01
   1.0914500e+03   9.3274042e+01
   1.0915000e+03   9.3613160e+01
   1.0915500e+03   9.3700072e+01
   1.0916000e+03   9.3876057e+01
   1.0916500e+03   9.4014181e+01
   1.0917000e+03   9.4062056e+01
   1.0917500e+03   9.4137125e+01
   1.0918000e+03   9.4444184e+01
   1.0918500e+03   9.4820250e+01
   1.0919000e+03   9.5087478e+01
   1.0919500e+03   9.4801504e+01
   1.0920000e+03   9.4307182e+01
   1.0920500e+03   9.4105909e+01
   1.0921000e+03   9.4309743e+01
   1.0921500e+03   9.3893371e+01
   1.0922000e+03   9.3945161e+01
   1.0922500e+03   9.4495520e+01
   1.0923000e+03   9.4887823e+01
   1.0923500e+03   9.4162661e+01
   1.0924000e+03   9.3466148e+01
   1.0924500e+03   9.2943682e+01
   1.0925000e+03   9.2563748e+01
   1.0925500e+03   9.2477184e+01
   1.0926000e+03   9.2596667e+01
   1.0926500e+03   9.3582948e+01
   1.0927000e+03   9.4156222e+01
   1.0927500e+03   9.4119995e+01
   1.0928000e+03   9.3461005e+01
   1.0928500e+03   9.3096285e+01
   1.0929000e+03   9.3157718e+01
   1.0929500e+03   9.3907275e+01
   1.0930000e+03   9.4711275e+01
   1.0930500e+03   9.5433151e+01
   1.0931000e+03   9.5888796e+01
   1.0931500e+03   9.5421491e+01
   1.0932000e+03   9.4330314e+01
   1.0932500e+03   9.3452125e+01
   1.0933000e+03   9.3219012e+01
   1.0933500e+03   9.3691169e+01
   1.0934000e+03   9.3567528e+01
   1.0934500e+03   9.3133284e+01
   1.0935000e+03   9.2832614e+01
   1.0935500e+03   9.2447471e+01
   1.0936000e+03   9.1077949e+01
   1.0936500e+03   9.0561385e+01
   1.0937000e+03   9.0971386e+01
   1.0937500e+03   9.1816370e+01
   1.0938000e+03   9.1960563e+01
   1.0938500e+03   9.1887865e+01
   1.0939000e+03   9.1587873e+01
   1.0939500e+03   9.0833761e+01
   1.0940000e+03   8.9619972e+01
   1.0940500e+03   8.9068845e+01
   1.0941000e+03   8.9629771e+01
   1.0941500e+03   9.0864603e+01
   1.0942000e+03   9.1585788e+01
   1.0942500e+03   9.1745149e+01
   1.0943000e+03   9.1407250e+01
   1.0943500e+03   9.1036652e+01
   1.0944000e+03   9.0120068e+01
   1.0944500e+03   8.9306809e+01
   1.0945000e+03   8.9494351e+01
   1.0945500e+03   9.0391731e+01
   1.0946000e+03   9.0814522e+01
   1.0946500e+03   9.0378431e+01
   1.0947000e+03   9.0149199e+01
   1.0947500e+03   8.9704700e+01
   1.0948000e+03   8.8996744e+01
   1.0948500e+03   8.8724296e+01
   1.0949000e+03   8.9490644e+01
   1.0949500e+03   9.0619557e+01
   1.0950000e+03   9.1213349e+01
   1.0950500e+03   9.0829028e+01
   1.0951000e+03   8.9869006e+01
   1.0951500e+03   8.9048152e+01
   1.0952000e+03   8.8363781e+01
   1.0952500e+03   8.8207221e+01
   1.0953000e+03   8.8818199e+01
   1.0953500e+03   8.9788938e+01
   1.0954000e+03   9.0480239e+01
   1.0954500e+03   9.0319074e+01
   1.0955000e+03   8.9513497e+01
   1.0955500e+03   8.8725565e+01
   1.0956000e+03   8.8588971e+01
   1.0956500e+03   8.8087388e+01
   1.0957000e+03   8.8117745e+01
   1.0957500e+03   8.8520593e+01
   1.0958000e+03   8.8902645e+01
   1.0958500e+03   8.8261311e+01
   1.0959000e+03   8.7288989e+01
   1.0959500e+03   8.6756273e+01
   1.0960000e+03   8.6502354e+01
   1.0960500e+03   8.6767175e+01
   1.0961000e+03   8.7070131e+01
   1.0961500e+03   8.7756594e+01
   1.0962000e+03   8.8037619e+01
   1.0962500e+03   8.7997327e+01
   1.0963000e+03   8.6759576e+01
   1.0963500e+03   8.5937943e+01
   1.0964000e+03   8.5645567e+01
   1.0964500e+03   8.5591521e+01
   1.0965000e+03   8.5210439e+01
   1.0965500e+03   8.5506801e+01
   1.0966000e+03   8.5473328e+01
   1.0966500e+03   8.5005656e+01
   1.0967000e+03   8.3283767e+01
   1.0967500e+03   8.2233225e+01
   1.0968000e+03   8.2073562e+01
   1.0968500e+03   8.2713417e+01
   1.0969000e+03   8.3249514e+01
   1.0969500e+03   8.4542833e+01
   1.0970000e+03   8.5357146e+01
   1.0970500e+03   8.5090431e+01
   1.0971000e+03   8.3964109e+01
   1.0971500e+03   8.3146299e+01
   1.0972000e+03   8.3233983e+01
   1.0972500e+03   8.3793260e+01
   1.0973000e+03   8.4466493e+01
   1.0973500e+03   8.5258487e+01
   1.0974000e+03   8.5289453e+01
   1.0974500e+03   8.4407246e+01
   1.0975000e+03   8.3070850e+01
   1.0975500e+03   8.1692073e+01
   1.0976000e+03   8.1097531e+01
   1.0976500e+03   8.1485161e+01
   1.0977000e+03   8.2333195e+01
   1.0977500e+03   8.2747983e+01
   1.0978000e+03   8.2748142e+01
   1.0978500e+03   8.2169221e+01
   1.0979000e+03   8.1188429e+01
   1.0979500e+03   7.9862172e+01
   1.0980000e+03   7.9241314e+01
   1.0980500e+03   7.9863946e+01
   1.0981000e+03   8.1007291e+01
   1.0981500e+03   8.1170809e+01
   1.0982000e+03   8.0518635e+01
   1.0982500e+03   7.9816280e+01
   1.0983000e+03   7.8556185e+01
   1.0983500e+03   7.7274292e+01
   1.0984000e+03   7.7827608e+01
   1.0984500e+03   7.9214195e+01
   1.0985000e+03   8.0599366e+01
   1.0985500e+03   8.1647517e+01
   1.0986000e+03   8.0807340e+01
   1.0986500e+03   7.9224512e+01
   1.0987000e+03   7.7987247e+01
   1.0987500e+03   7.7601710e+01
   1.0988000e+03   7.7300872e+01
   1.0988500e+03   7.8832592e+01
   1.0989000e+03   8.0112007e+01
   1.0989500e+03   8.0736046e+01
   1.0990000e+03   7.9680422e+01
   1.0990500e+03   7.8585012e+01
   1.0991000e+03   7.7671095e+01
   1.0991500e+03   7.7970839e+01
   1.0992000e+03   7.9148730e+01
   1.0992500e+03   8.1009313e+01
   1.0993000e+03   8.2745018e+01
   1.0993500e+03   8.3530654e+01
   1.0994000e+03   8.2917897e+01
   1.0994500e+03   8.1634366e+01
   1.0995000e+03   8.1483179e+01
   1.0995500e+03   8.2843902e+01
   1.0996000e+03   8.5341230e+01
   1.0996500e+03   8.7252353e+01
   1.0997000e+03   8.8912053e+01
   1.0997500e+03   8.9481796e+01
   1.0998000e+03   8.8386423e+01
   1.0998500e+03   8.6806992e+01
   1.0999000e+03   8.6568659e+01
   1.0999500e+03   8.7819765e+01
   1.1000000e+03   8.9453892e+01
   1.1000500e+03   9.0880946e+01
   1.1001000e+03   9.1603093e+01
   1.1001500e+03   9.1605750e+01
   1.1002000e+03   9.0467585e+01
   1.1002500e+03   8.9201689e+01
   1.1003000e+03   8.9229600e+01
   1.1003500e+03   9.0260242e+01
   1.1004000e+03   9.2194207e+01
   1.1004500e+03   9.3698727e+01
   1.1005000e+03   9.3772785e+01
   1.1005500e+03   9.2868072e+01
   1.1006000e+03   9.1599246e+01
   1.1006500e+03   9.0225399e+01
   1.1007000e+03   8.9806215e+01
   1.1007500e+03   9.1374790e+01
   1.1008000e+03   9.3849290e+01
   1.1008500e+03   9.5776168e+01
   1.1009000e+03   9.6439128e+01
   1.1009500e+03   9.6326865e+01
   1.1010000e+03   9.5408101e+01
   1.1010500e+03   9.4402545e+01
   1.1011000e+03   9.4276084e+01
   1.1011500e+03   9.5030883e+01
   1.1012000e+03   9.6412078e+01
   1.1012500e+03   9.7400704e+01
   1.1013000e+03   9.7207027e+01
   1.1013500e+03   9.5892982e+01
   1.1014000e+03   9.4830607e+01
   1.1014500e+03   9.4129715e+01
   1.1015000e+03   9.4418400e+01
   1.1015500e+03   9.5553096e+01
   1.1016000e+03   9.6976228e+01
   1.1016500e+03   9.8401768e+01
   1.1017000e+03   9.8374474e+01
   1.1017500e+03   9.7165724e+01
   1.1018000e+03   9.5824452e+01
   1.1018500e+03   9.5391269e+01
   1.1019000e+03   9.5697968e+01
   1.1019500e+03   9.6186449e+01
   1.1020000e+03   9.7494357e+01
   1.1020500e+03   9.8777859e+01
   1.1021000e+03   9.8988346e+01
   1.1021500e+03   9.7403866e+01
   1.1022000e+03   9.6130583e+01
   1.1022500e+03   9.5408381e+01
   1.1023000e+03   9.5441185e+01
   1.1023500e+03   9.6180481e+01
   1.1024000e+03   9.7210265e+01
   1.1024500e+03   9.8243910e+01
   1.1025000e+03   9.8766924e+01
   1.1025500e+03   9.8180495e+01
   1.1026000e+03   9.6335387e+01
   1.1026500e+03   9.5745936e+01
   1.1027000e+03   9.6147903e+01
   1.1027500e+03   9.6331804e+01
   1.1028000e+03   9.6620193e+01
   1.1028500e+03   9.7545266e+01
   1.1029000e+03   9.7259344e+01
   1.1029500e+03   9.6323496e+01
   1.1030000e+03   9.5106187e+01
   1.1030500e+03   9.4398950e+01
   1.1031000e+03   9.4558774e+01
   1.1031500e+03   9.5859919e+01
   1.1032000e+03   9.6520237e+01
   1.1032500e+03   9.6775381e+01
   1.1033000e+03   9.6921482e+01
   1.1033500e+03   9.6025757e+01
   1.1034000e+03   9.4541018e+01
   1.1034500e+03   9.3894244e+01
   1.1035000e+03   9.4995097e+01
   1.1035500e+03   9.5906222e+01
   1.1036000e+03   9.7285687e+01
   1.1036500e+03   9.8077508e+01
   1.1037000e+03   9.7918720e+01
   1.1037500e+03   9.6862416e+01
   1.1038000e+03   9.6129854e+01
   1.1038500e+03   9.5790638e+01
   1.1039000e+03   9.6024590e+01
   1.1039500e+03   9.7314321e+01
   1.1040000e+03   9.8425014e+01
   1.1040500e+03   9.9182317e+01
   1.1041000e+03   9.8233891e+01
   1.1041500e+03   9.7196174e+01
   1.1042000e+03   9.5995966e+01
   1.1042500e+03   9.5249610e+01
   1.1043000e+03   9.4361744e+01
   1.1043500e+03   9.5477098e+01
   1.1044000e+03   9.6686192e+01
   1.1044500e+03   9.7167699e+01
   1.1045000e+03   9.6047012e+01
   1.1045500e+03   9.5516957e+01
   1.1046000e+03   9.4749656e+01
   1.1046500e+03   9.3802630e+01
   1.1047000e+03   9.3910867e+01
   1.1047500e+03   9.5201087e+01
   1.1048000e+03   9.6251255e+01
   1.1048500e+03   9.6155143e+01
   1.1049000e+03   9.5684263e+01
   1.1049500e+03   9.4539477e+01
   1.1050000e+03   9.3527544e+01
   1.1050500e+03   9.2902776e+01
   1.1051000e+03   9.3236019e+01
   1.1051500e+03   9.4581310e+01
   1.1052000e+03   9.6206592e+01
   1.1052500e+03   9.7395636e+01
   1.1053000e+03   9.7523613e+01
   1.1053500e+03   9.7132939e+01
   1.1054000e+03   9.6245984e+01
   1.1054500e+03   9.6148386e+01
   1.1055000e+03   9.6172531e+01
   1.1055500e+03   9.6979235e+01
   1.1056000e+03   9.7543630e+01
   1.1056500e+03   9.8194257e+01
   1.1057000e+03   9.7575848e+01
   1.1057500e+03   9.6381124e+01
   1.1058000e+03   9.5225855e+01
   1.1058500e+03   9.5188530e+01
   1.1059000e+03   9.5579467e+01
   1.1059500e+03   9.5994651e+01
   1.1060000e+03   9.6967750e+01
   1.1060500e+03   9.7306758e+01
   1.1061000e+03   9.6515311e+01
   1.1061500e+03   9.4928583e+01
   1.1062000e+03   9.3916572e+01
   1.1062500e+03   9.3551777e+01
   1.1063000e+03   9.4014963e+01
   1.1063500e+03   9.5322155e+01
   1.1064000e+03   9.6242849e+01
   1.1064500e+03   9.6842216e+01
   1.1065000e+03   9.6679212e+01
   1.1065500e+03   9.6151036e+01
   1.1066000e+03   9.5573460e+01
   1.1066500e+03   9.5435649e+01
   1.1067000e+03   9.5974580e+01
   1.1067500e+03   9.7101753e+01
   1.1068000e+03   9.8127216e+01
   1.1068500e+03   9.7829846e+01
   1.1069000e+03   9.7770800e+01
   1.1069500e+03   9.7038134e+01
   1.1070000e+03   9.6171266e+01
   1.1070500e+03   9.5223614e+01
   1.1071000e+03   9.5799451e+01
   1.1071500e+03   9.6973031e+01
   1.1072000e+03   9.8183180e+01
   1.1072500e+03   9.8349143e+01
   1.1073000e+03   9.8270628e+01
   1.1073500e+03   9.8010614e+01
   1.1074000e+03   9.6871098e+01
   1.1074500e+03   9.5566004e+01
   1.1075000e+03   9.5674426e+01
   1.1075500e+03   9.6647239e+01
   1.1076000e+03   9.7638424e+01
   1.1076500e+03   9.7668411e+01
   1.1077000e+03   9.7177384e+01
   1.1077500e+03   9.6618883e+01
   1.1078000e+03   9.6287217e+01
   1.1078500e+03   9.5425232e+01
   1.1079000e+03   9.5730336e+01
   1.1079500e+03   9.7284360e+01
   1.1080000e+03   9.8579033e+01
   1.1080500e+03   9.8492802e+01
   1.1081000e+03   9.7867769e+01
   1.1081500e+03   9.7162681e+01
   1.1082000e+03   9.6345243e+01
   1.1082500e+03   9.5571662e+01
   1.1083000e+03   9.5478430e+01
   1.1083500e+03   9.6284281e+01
   1.1084000e+03   9.7381043e+01
   1.1084500e+03   9.7815392e+01
   1.1085000e+03   9.7388398e+01
   1.1085500e+03   9.6635447e+01
   1.1086000e+03   9.6150133e+01
   1.1086500e+03   9.6368199e+01
   1.1087000e+03   9.6334332e+01
   1.1087500e+03   9.6628978e+01
   1.1088000e+03   9.7758375e+01
   1.1088500e+03   9.8395654e+01
   1.1089000e+03   9.7499400e+01
   1.1089500e+03   9.6515225e+01
   1.1090000e+03   9.5970884e+01
   1.1090500e+03   9.5275369e+01
   1.1091000e+03   9.4645214e+01
   1.1091500e+03   9.4703683e+01
   1.1092000e+03   9.5648735e+01
   1.1092500e+03   9.5675290e+01
   1.1093000e+03   9.5778591e+01
   1.1093500e+03   9.5423098e+01
   1.1094000e+03   9.4858683e+01
   1.1094500e+03   9.4393441e+01
   1.1095000e+03   9.5019931e+01
   1.1095500e+03   9.5560750e+01
   1.1096000e+03   9.6703103e+01
   1.1096500e+03   9.7630431e+01
   1.1097000e+03   9.7748292e+01
   1.1097500e+03   9.7229517e+01
   1.1098000e+03   9.6308458e+01
   1.1098500e+03   9.5145894e+01
   1.1099000e+03   9.4775906e+01
   1.1099500e+03   9.5282542e+01
   1.1100000e+03   9.6184159e+01
   1.1100500e+03   9.6913545e+01
   1.1101000e+03   9.7950213e+01
   1.1101500e+03   9.8374149e+01
   1.1102000e+03   9.8128654e+01
   1.1102500e+03   9.7363899e+01
   1.1103000e+03   9.7392694e+01
   1.1103500e+03   9.7236998e+01
   1.1104000e+03   9.7125781e+01
   1.1104500e+03   9.7260872e+01
   1.1105000e+03   9.7563205e+01
   1.1105500e+03   9.7684315e+01
   1.1106000e+03   9.7379857e+01
   1.1106500e+03   9.7043048e+01
   1.1107000e+03   9.6811745e+01
   1.1107500e+03   9.7349712e+01
   1.1108000e+03   9.7783986e+01
   1.1108500e+03   9.8186113e+01
   1.1109000e+03   9.8219538e+01
   1.1109500e+03   9.8593194e+01
   1.1110000e+03   9.8434759e+01
   1.1110500e+03   9.8167204e+01
   1.1111000e+03   9.8578083e+01
   1.1111500e+03   9.9485394e+01
   1.1112000e+03   1.0029639e+02
   1.1112500e+03   1.0075287e+02
   1.1113000e+03   1.0031043e+02
   1.1113500e+03   9.9482720e+01
   1.1114000e+03   9.8844261e+01
   1.1114500e+03   9.7867329e+01
   1.1115000e+03   9.6918543e+01
   1.1115500e+03   9.7292116e+01
   1.1116000e+03   9.8704054e+01
   1.1116500e+03   9.9924642e+01
   1.1117000e+03   1.0015923e+02
   1.1117500e+03   1.0063598e+02
   1.1118000e+03   1.0013031e+02
   1.1118500e+03   9.9298158e+01
   1.1119000e+03   9.7949351e+01
   1.1119500e+03   9.8101212e+01
   1.1120000e+03   9.8346276e+01
   1.1120500e+03   9.8889596e+01
   1.1121000e+03   9.8652446e+01
   1.1121500e+03   9.8254878e+01
   1.1122000e+03   9.7069794e+01
   1.1122500e+03   9.6517941e+01
   1.1123000e+03   9.6406390e+01
   1.1123500e+03   9.6068577e+01
   1.1124000e+03   9.6698898e+01
   1.1124500e+03   9.7779082e+01
   1.1125000e+03   9.8058682e+01
   1.1125500e+03   9.7342917e+01
   1.1126000e+03   9.6890843e+01
   1.1126500e+03   9.6260860e+01
   1.1127000e+03   9.5329097e+01
   1.1127500e+03   9.4972319e+01
   1.1128000e+03   9.4840564e+01
   1.1128500e+03   9.5589367e+01
   1.1129000e+03   9.6004000e+01
   1.1129500e+03   9.6394390e+01
   1.1130000e+03   9.5437092e+01
   1.1130500e+03   9.5171873e+01
   1.1131000e+03   9.4921484e+01
   1.1131500e+03   9.4901428e+01
   1.1132000e+03   9.4815319e+01
   1.1132500e+03   9.5844749e+01
   1.1133000e+03   9.6760541e+01
   1.1133500e+03   9.6947254e+01
   1.1134000e+03   9.6678973e+01
   1.1134500e+03   9.5716282e+01
   1.1135000e+03   9.5059337e+01
   1.1135500e+03   9.5315322e+01
   1.1136000e+03   9.5428819e+01
   1.1136500e+03   9.5364616e+01
   1.1137000e+03   9.6565562e+01
   1.1137500e+03   9.7461999e+01
   1.1138000e+03   9.7598955e+01
   1.1138500e+03   9.7229811e+01
   1.1139000e+03   9.7306721e+01
   1.1139500e+03   9.7411879e+01
   1.1140000e+03   9.8110903e+01
   1.1140500e+03   9.8045881e+01
   1.1141000e+03   9.8266257e+01
   1.1141500e+03   9.8670540e+01
   1.1142000e+03   9.8775243e+01
   1.1142500e+03   9.7426880e+01
   1.1143000e+03   9.6407921e+01
   1.1143500e+03   9.5870719e+01
   1.1144000e+03   9.6395683e+01
   1.1144500e+03   9.7168562e+01
   1.1145000e+03   9.7843861e+01
   1.1145500e+03   9.8778697e+01
   1.1146000e+03   9.9599573e+01
   1.1146500e+03   9.9258081e+01
   1.1147000e+03   9.8385027e+01
   1.1147500e+03   9.8027216e+01
   1.1148000e+03   9.8033083e+01
   1.1148500e+03   9.8451512e+01
   1.1149000e+03   9.8938470e+01
   1.1149500e+03   9.8463874e+01
   1.1150000e+03   9.8246011e+01
   1.1150500e+03   9.7933134e+01
   1.1151000e+03   9.7130916e+01
   1.1151500e+03   9.5806842e+01
   1.1152000e+03   9.5657321e+01
   1.1152500e+03   9.6347525e+01
   1.1153000e+03   9.6674924e+01
   1.1153500e+03   9.6387319e+01
   1.1154000e+03   9.6055580e+01
   1.1154500e+03   9.5658771e+01
   1.1155000e+03   9.4776623e+01
   1.1155500e+03   9.3984195e+01
   1.1156000e+03   9.4015689e+01
   1.1156500e+03   9.4977016e+01
   1.1157000e+03   9.6488151e+01
   1.1157500e+03   9.7369748e+01
   1.1158000e+03   9.7961414e+01
   1.1158500e+03   9.7727738e+01
   1.1159000e+03   9.7281536e+01
   1.1159500e+03   9.6684840e+01
   1.1160000e+03   9.5682690e+01
   1.1160500e+03   9.5544741e+01
   1.1161000e+03   9.6219741e+01
   1.1161500e+03   9.7129798e+01
   1.1162000e+03   9.7201496e+01
   1.1162500e+03   9.6911924e+01
   1.1163000e+03   9.6334474e+01
   1.1163500e+03   9.6072742e+01
   1.1164000e+03   9.5436443e+01
   1.1164500e+03   9.5061563e+01
   1.1165000e+03   9.6388794e+01
   1.1165500e+03   9.7498133e+01
   1.1166000e+03   9.7859865e+01
   1.1166500e+03   9.7469004e+01
   1.1167000e+03   9.6648312e+01
   1.1167500e+03   9.5819651e+01
   1.1168000e+03   9.5358271e+01
   1.1168500e+03   9.5715422e+01
   1.1169000e+03   9.6698513e+01
   1.1169500e+03   9.8232780e+01
   1.1170000e+03   9.9211550e+01
   1.1170500e+03   9.9352685e+01
   1.1171000e+03   9.8515623e+01
   1.1171500e+03   9.7486894e+01
   1.1172000e+03   9.6893562e+01
   1.1172500e+03   9.6761418e+01
   1.1173000e+03   9.6405710e+01
   1.1173500e+03   9.6668401e+01
   1.1174000e+03   9.7262278e+01
   1.1174500e+03   9.7480469e+01
   1.1175000e+03   9.6974207e+01
   1.1175500e+03   9.6252612e+01
   1.1176000e+03   9.5799623e+01
   1.1176500e+03   9.5803202e+01
   1.1177000e+03   9.6277794e+01
   1.1177500e+03   9.6723075e+01
   1.1178000e+03   9.7511379e+01
   1.1178500e+03   9.7899003e+01
   1.1179000e+03   9.7626554e+01
   1.1179500e+03   9.6714302e+01
   1.1180000e+03   9.5782931e+01
   1.1180500e+03   9.6162239e+01
   1.1181000e+03   9.6555327e+01
   1.1181500e+03   9.7506236e+01
   1.1182000e+03   9.8092274e+01
   1.1182500e+03   9.8425598e+01
   1.1183000e+03   9.7508252e+01
   1.1183500e+03   9.6043966e+01
   1.1184000e+03   9.4524525e+01
   1.1184500e+03   9.3881737e+01
   1.1185000e+03   9.4416077e+01
   1.1185500e+03   9.6137868e+01
   1.1186000e+03   9.7495990e+01
   1.1186500e+03   9.8146956e+01
   1.1187000e+03   9.8475692e+01
   1.1187500e+03   9.8276499e+01
   1.1188000e+03   9.6917807e+01
   1.1188500e+03   9.6440017e+01
   1.1189000e+03   9.6858317e+01
   1.1189500e+03   9.7426415e+01
   1.1190000e+03   9.8145929e+01
   1.1190500e+03   9.8608756e+01
   1.1191000e+03   9.8995293e+01
   1.1191500e+03   9.8960524e+01
   1.1192000e+03   9.8748532e+01
   1.1192500e+03   9.8024164e+01
   1.1193000e+03   9.8510486e+01
   1.1193500e+03   9.9077555e+01
   1.1194000e+03   9.9507192e+01
   1.1194500e+03   9.9210338e+01
   1.1195000e+03   9.8748478e+01
   1.1195500e+03   9.7554065e+01
   1.1196000e+03   9.6699243e+01
   1.1196500e+03   9.5609074e+01
   1.1197000e+03   9.5218590e+01
   1.1197500e+03   9.5444984e+01
   1.1198000e+03   9.6204464e+01
   1.1198500e+03   9.6154375e+01
   1.1199000e+03   9.5923997e+01
   1.1199500e+03   9.5476886e+01
   1.1200000e+03   9.5270376e+01
   1.1200500e+03   9.4755515e+01
   1.1201000e+03   9.4808415e+01
   1.1201500e+03   9.5392969e+01
   1.1202000e+03   9.6762840e+01
   1.1202500e+03   9.7391808e+01
   1.1203000e+03   9.7868332e+01
   1.1203500e+03   9.7604181e+01
   1.1204000e+03   9.7090946e+01
   1.1204500e+03   9.6778200e+01
   1.1205000e+03   9.7074587e+01
   1.1205500e+03   9.7322631e+01
   1.1206000e+03   9.7760909e+01
   1.1206500e+03   9.8254600e+01
   1.1207000e+03   9.8190408e+01
   1.1207500e+03   9.7134495e+01
   1.1208000e+03   9.5629761e+01
   1.1208500e+03   9.4832601e+01
   1.1209000e+03   9.5390560e+01
   1.1209500e+03   9.5400664e+01
   1.1210000e+03   9.5949806e+01
   1.1210500e+03   9.7093182e+01
   1.1211000e+03   9.8022550e+01
   1.1211500e+03   9.7579496e+01
   1.1212000e+03   9.7215972e+01
   1.1212500e+03   9.6382898e+01
   1.1213000e+03   9.6221078e+01
   1.1213500e+03   9.6484343e+01
   1.1214000e+03   9.6673585e+01
   1.1214500e+03   9.6655710e+01
   1.1215000e+03   9.7410942e+01
   1.1215500e+03   9.7299306e+01
   1.1216000e+03   9.6085523e+01
   1.1216500e+03   9.5343856e+01
   1.1217000e+03   9.4805729e+01
   1.1217500e+03   9.5257649e+01
   1.1218000e+03   9.6544351e+01
   1.1218500e+03   9.8158614e+01
   1.1219000e+03   9.8619172e+01
   1.1219500e+03   9.9641248e+01
   1.1220000e+03   9.9109488e+01
   1.1220500e+03   9.7392010e+01
   1.1221000e+03   9.5812921e+01
   1.1221500e+03   9.6016130e+01
   1.1222000e+03   9.6887240e+01
   1.1222500e+03   9.8585902e+01
   1.1223000e+03   9.9534412e+01
   1.1223500e+03   1.0041348e+02
   1.1224000e+03   1.0063385e+02
   1.1224500e+03   9.9901404e+01
   1.1225000e+03   9.7827069e+01
   1.1225500e+03   9.7155863e+01
   1.1226000e+03   9.7159294e+01
   1.1226500e+03   9.7605945e+01
   1.1227000e+03   9.7424958e+01
   1.1227500e+03   9.7493706e+01
   1.1228000e+03   9.7504024e+01
   1.1228500e+03   9.6862538e+01
   1.1229000e+03   9.5471631e+01
   1.1229500e+03   9.4865895e+01
   1.1230000e+03   9.4787419e+01
   1.1230500e+03   9.5072943e+01
   1.1231000e+03   9.5582938e+01
   1.1231500e+03   9.5987104e+01
   1.1232000e+03   9.5875000e+01
   1.1232500e+03   9.5444422e+01
   1.1233000e+03   9.4839121e+01
   1.1233500e+03   9.4315907e+01
   1.1234000e+03   9.3845223e+01
   1.1234500e+03   9.4010785e+01
   1.1235000e+03   9.5120742e+01
   1.1235500e+03   9.5875920e+01
   1.1236000e+03   9.5704377e+01
   1.1236500e+03   9.5427994e+01
   1.1237000e+03   9.5154365e+01
   1.1237500e+03   9.4690928e+01
   1.1238000e+03   9.4212577e+01
   1.1238500e+03   9.4346762e+01
   1.1239000e+03   9.5256326e+01
   1.1239500e+03   9.6511726e+01
   1.1240000e+03   9.7003603e+01
   1.1240500e+03   9.6950267e+01
   1.1241000e+03   9.7212292e+01
   1.1241500e+03   9.7502159e+01
   1.1242000e+03   9.7265789e+01
   1.1242500e+03   9.7171198e+01
   1.1243000e+03   9.7316340e+01
   1.1243500e+03   9.7815725e+01
   1.1244000e+03   9.8054856e+01
   1.1244500e+03   9.7093021e+01
   1.1245000e+03   9.5516546e+01
   1.1245500e+03   9.4619771e+01
   1.1246000e+03   9.4104685e+01
   1.1246500e+03   9.4279673e+01
   1.1247000e+03   9.4675249e+01
   1.1247500e+03   9.6290406e+01
   1.1248000e+03   9.7702291e+01
   1.1248500e+03   9.8027859e+01
   1.1249000e+03   9.7000812e+01
   1.1249500e+03   9.7034097e+01
   1.1250000e+03   9.5425802e+01


==> Data/Lorentzians/D4_29C.dat <==
   1.0750500e+03   9.6623515e+01
   1.0751000e+03   9.6524220e+01
   1.0751500e+03   9.6545549e+01
   1.0752000e+03   9.6657445e+01
   1.0752500e+03   9.6814698e+01
   1.0753000e+03   9.6651066e+01
   1.0753500e+03   9.6432664e+01
   1.0754000e+03   9.6021241e+01
   1.0754500e+03   9.5948964e+01
   1.0755000e+03   9.5683606e+01
   1.0755500e+03   9.5873417e+01
   1.0756000e+03   9.6259478e+01
   1.0756500e+03   9.6426714e+01
   1.0757000e+03   9.5573412e+01
   1.0757500e+03   9.5079447e+01
   1.0758000e+03   9.4446434e+01
   1.0758500e+03   9.4114988e+01
   1.0759000e+03   9.4030420e+01
   1.0759500e+03   9.4823710e+01
   1.0760000e+03   9.5429938e+01
   1.0760500e+03   9.5718582e+01
   1.0761000e+03   9.5314910e+01
   1.0761500e+03   9.4713609e+01
   1.0762000e+03   9.4065426e+01
   1.0762500e+03   9.3927102e+01
   1.0763000e+03   9.4081724e+01
   1.0763500e+03   9.4697981e+01
   1.0764000e+03   9.5490139e+01
   1.0764500e+03   9.5937483e+01
   1.0765000e+03   9.5518325e+01
   1.0765500e+03   9.4897999e+01
   1.0766000e+03   9.4415334e+01
   1.0766500e+03   9.4021525e+01
   1.0767000e+03   9.3869868e+01
   1.0767500e+03   9.4287086e+01
   1.0768000e+03   9.4535200e+01
   1.0768500e+03   9.4402803e+01
   1.0769000e+03   9.4208825e+01
   1.0769500e+03   9.4193762e+01
   1.0770000e+03   9.4160027e+01
   1.0770500e+03   9.4786243e+01
   1.0771000e+03   9.5516352e+01
   1.0771500e+03   9.6350415e+01
   1.0772000e+03   9.6490952e+01
   1.0772500e+03   9.6309288e+01
   1.0773000e+03   9.5606195e+01
   1.0773500e+03   9.5143705e+01
   1.0774000e+03   9.4886322e+01
   1.0774500e+03   9.5408036e+01
   1.0775000e+03   9.5578071e+01
   1.0775500e+03   9.5679257e+01
   1.0776000e+03   9.5628668e+01
   1.0776500e+03   9.5103981e+01
   1.0777000e+03   9.4189051e+01
   1.0777500e+03   9.4078467e+01
   1.0778000e+03   9.4295937e+01
   1.0778500e+03   9.4547982e+01
   1.0779000e+03   9.4799077e+01
   1.0779500e+03   9.4925683e+01
   1.0780000e+03   9.4735098e+01
   1.0780500e+03   9.4285491e+01
   1.0781000e+03   9.3735983e+01
   1.0781500e+03   9.3671790e+01
   1.0782000e+03   9.4012911e+01
   1.0782500e+03   9.4601662e+01
   1.0783000e+03   9.4997619e+01
   1.0783500e+03   9.5361054e+01
   1.0784000e+03   9.5340022e+01
   1.0784500e+03   9.5080828e+01
   1.0785000e+03   9.4818779e+01
   1.0785500e+03   9.4911717e+01
   1.0786000e+03   9.4924486e+01
   1.0786500e+03   9.5050818e+01
   1.0787000e+03   9.5307685e+01
   1.0787500e+03   9.5457327e+01
   1.0788000e+03   9.5400580e+01
   1.0788500e+03   9.5480325e+01
   1.0789000e+03   9.5489008e+01
   1.0789500e+03   9.5541842e+01
   1.0790000e+03   9.5561724e+01
   1.0790500e+03   9.5773590e+01
   1.0791000e+03   9.5777009e+01
   1.0791500e+03   9.5592799e+01
   1.0792000e+03   9.5005254e+01
   1.0792500e+03   9.4570870e+01
   1.0793000e+03   9.4273044e+01
   1.0793500e+03   9.4302799e+01
   1.0794000e+03   9.4756168e+01
   1.0794500e+03   9.5493154e+01
   1.0795000e+03   9.5837819e+01
   1.0795500e+03   9.5806665e+01
   1.0796000e+03   9.5871970e+01
   1.0796500e+03   9.5669033e+01
   1.0797000e+03   9.5551912e+01
   1.0797500e+03   9.5643721e+01
   1.0798000e+03   9.5971976e+01
   1.0798500e+03   9.5992340e+01
   1.0799000e+03   9.5819132e+01
   1.0799500e+03   9.5390894e+01
   1.0800000e+03   9.5095697e+01
   1.0800500e+03   9.4661785e+01
   1.0801000e+03   9.4692747e+01
   1.0801500e+03   9.4958522e+01
   1.0802000e+03   9.5293907e+01
   1.0802500e+03   9.5376582e+01
   1.0803000e+03   9.5260053e+01
   1.0803500e+03   9.4725957e+01
   1.0804000e+03   9.4232014e+01
   1.0804500e+03   9.3840068e+01
   1.0805000e+03   9.3812520e+01
   1.0805500e+03   9.4208435e+01
   1.0806000e+03   9.4533543e+01
   1.0806500e+03   9.4298287e+01
   1.0807000e+03   9.4132029e+01
   1.0807500e+03   9.3840080e+01
   1.0808000e+03   9.3173633e+01
   1.0808500e+03   9.3058844e+01
   1.0809000e+03   9.3321434e+01
   1.0809500e+03   9.3617977e+01
   1.0810000e+03   9.3804048e+01
   1.0810500e+03   9.3879421e+01
   1.0811000e+03   9.3738300e+01
   1.0811500e+03   9.3506256e+01
   1.0812000e+03   9.3586184e+01
   1.0812500e+03   9.3633929e+01
   1.0813000e+03   9.4026803e+01
   1.0813500e+03   9.4457312e+01
   1.0814000e+03   9.4777385e+01
   1.0814500e+03   9.4300783e+01
   1.0815000e+03   9.3816683e+01
   1.0815500e+03   9.3578246e+01
   1.0816000e+03   9.3400702e+01
   1.0816500e+03   9.3646005e+01
   1.0817000e+03   9.4226876e+01
   1.0817500e+03   9.4817238e+01
   1.0818000e+03   9.4967998e+01
   1.0818500e+03   9.4673374e+01
   1.0819000e+03   9.4168825e+01
   1.0819500e+03   9.3826260e+01
   1.0820000e+03   9.3635024e+01
   1.0820500e+03   9.3830770e+01
   1.0821000e+03   9.4225092e+01
   1.0821500e+03   9.4484696e+01
   1.0822000e+03   9.4382636e+01
   1.0822500e+03   9.4085209e+01
   1.0823000e+03   9.3519604e+01
   1.0823500e+03   9.3238045e+01
   1.0824000e+03   9.3393043e+01
   1.0824500e+03   9.3877002e+01
   1.0825000e+03   9.4418549e+01
   1.0825500e+03   9.4751436e+01
   1.0826000e+03   9.4625867e+01
   1.0826500e+03   9.4368814e+01
   1.0827000e+03   9.3818954e+01
   1.0827500e+03   9.3514156e+01
   1.0828000e+03   9.3871827e+01
   1.0828500e+03   9.4443534e+01
   1.0829000e+03   9.4853215e+01
   1.0829500e+03   9.5281521e+01
   1.0830000e+03   9.5655885e+01
   1.0830500e+03   9.5523864e+01
   1.0831000e+03   9.5278972e+01
   1.0831500e+03   9.5312057e+01
   1.0832000e+03   9.5534127e+01
   1.0832500e+03   9.5642870e+01
   1.0833000e+03   9.5751730e+01
   1.0833500e+03   9.5574934e+01
   1.0834000e+03   9.5176174e+01
   1.0834500e+03   9.4868490e+01
   1.0835000e+03   9.4368382e+01
   1.0835500e+03   9.4098098e+01
   1.0836000e+03   9.4523906e+01
   1.0836500e+03   9.4714576e+01
   1.0837000e+03   9.4880410e+01
   1.0837500e+03   9.4775622e+01
   1.0838000e+03   9.4549846e+01
   1.0838500e+03   9.4078471e+01
   1.0839000e+03   9.4147811e+01
   1.0839500e+03   9.4243917e+01
   1.0840000e+03   9.4875714e+01
   1.0840500e+03   9.5373406e+01
   1.0841000e+03   9.5874193e+01
   1.0841500e+03   9.6078092e+01
   1.0842000e+03   9.6195178e+01
   1.0842500e+03   9.6012231e+01
   1.0843000e+03   9.6050957e+01
   1.0843500e+03   9.6464176e+01
   1.0844000e+03   9.6694259e+01
   1.0844500e+03   9.6559983e+01
   1.0845000e+03   9.6199542e+01
   1.0845500e+03   9.5602795e+01
   1.0846000e+03   9.4379207e+01
   1.0846500e+03   9.3466303e+01
   1.0847000e+03   9.3080534e+01
   1.0847500e+03   9.3330109e+01
   1.0848000e+03   9.3829909e+01
   1.0848500e+03   9.4670027e+01
   1.0849000e+03   9.5258667e+01
   1.0849500e+03   9.5563215e+01
   1.0850000e+03   9.5489902e+01
   1.0850500e+03   9.5543141e+01
   1.0851000e+03   9.5638954e+01
   1.0851500e+03   9.6144787e+01
   1.0852000e+03   9.6591017e+01
   1.0852500e+03   9.6998039e+01
   1.0853000e+03   9.7219372e+01
   1.0853500e+03   9.7049675e+01
   1.0854000e+03   9.6288173e+01
   1.0854500e+03   9.5827864e+01
   1.0855000e+03   9.5491613e+01
   1.0855500e+03   9.5063652e+01
   1.0856000e+03   9.5144951e+01
   1.0856500e+03   9.5398440e+01
   1.0857000e+03   9.5234702e+01
   1.0857500e+03   9.5084090e+01
   1.0858000e+03   9.4921752e+01
   1.0858500e+03   9.4533371e+01
   1.0859000e+03   9.4447547e+01
   1.0859500e+03   9.4637294e+01
   1.0860000e+03   9.4789049e+01
   1.0860500e+03   9.4932865e+01
   1.0861000e+03   9.4638966e+01
   1.0861500e+03   9.4460934e+01
   1.0862000e+03   9.4336440e+01
   1.0862500e+03   9.4245305e+01
   1.0863000e+03   9.4530111e+01
   1.0863500e+03   9.4944882e+01
   1.0864000e+03   9.5077931e+01
   1.0864500e+03   9.4828859e+01
   1.0865000e+03   9.4607518e+01
   1.0865500e+03   9.4036927e+01
   1.0866000e+03   9.3698483e+01
   1.0866500e+03   9.3380583e+01
   1.0867000e+03   9.3678119e+01
   1.0867500e+03   9.3918366e+01
   1.0868000e+03   9.3803495e+01
   1.0868500e+03   9.3410625e+01
   1.0869000e+03   9.2993481e+01
   1.0869500e+03   9.2397837e+01
   1.0870000e+03   9.2214604e+01
   1.0870500e+03   9.2873618e+01
   1.0871000e+03   9.3718105e+01
   1.0871500e+03   9.4631577e+01
   1.0872000e+03   9.5416113e+01
   1.0872500e+03   9.5651747e+01
   1.0873000e+03   9.5081856e+01
   1.0873500e+03   9.4557699e+01
   1.0874000e+03   9.4419019e+01
   1.0874500e+03   9.4095276e+01
   1.0875000e+03   9.4404021e+01
   1.0875500e+03   9.4685628e+01
   1.0876000e+03   9.4932695e+01
   1.0876500e+03   9.4430410e+01
   1.0877000e+03   9.3790566e+01
   1.0877500e+03   9.2911390e+01
   1.0878000e+03   9.2401667e+01
   1.0878500e+03   9.2092426e+01
   1.0879000e+03   9.2072281e+01
   1.0879500e+03   9.2282754e+01
   1.0880000e+03   9.2109874e+01
   1.0880500e+03   9.1968674e+01
   1.0881000e+03   9.1553687e+01
   1.0881500e+03   9.1207531e+01
   1.0882000e+03   9.0845919e+01
   1.0882500e+03   9.0818862e+01
   1.0883000e+03   9.1341843e+01
   1.0883500e+03   9.1638023e+01
   1.0884000e+03   9.1745195e+01
   1.0884500e+03   9.1598323e+01
   1.0885000e+03   9.1473890e+01
   1.0885500e+03   9.1006191e+01
   1.0886000e+03   9.0830721e+01
   1.0886500e+03   9.1193355e+01
   1.0887000e+03   9.1883640e+01
   1.0887500e+03   9.2323787e+01
   1.0888000e+03   9.2250689e+01
   1.0888500e+03   9.2053897e+01
   1.0889000e+03   9.1669794e+01
   1.0889500e+03   9.1419965e+01
   1.0890000e+03   9.1347549e+01
   1.0890500e+03   9.1719097e+01
   1.0891000e+03   9.2631303e+01
   1.0891500e+03   9.2894033e+01
   1.0892000e+03   9.2908865e+01
   1.0892500e+03   9.2792470e+01
   1.0893000e+03   9.2846736e+01
   1.0893500e+03   9.2386098e+01
   1.0894000e+03   9.2841212e+01
   1.0894500e+03   9.3334944e+01
   1.0895000e+03   9.3825496e+01
   1.0895500e+03   9.3910736e+01
   1.0896000e+03   9.3523615e+01
   1.0896500e+03   9.2842610e+01
   1.0897000e+03   9.2536757e+01
   1.0897500e+03   9.2698332e+01
   1.0898000e+03   9.2716169e+01
   1.0898500e+03   9.3353048e+01
   1.0899000e+03   9.3525228e+01
   1.0899500e+03   9.3855917e+01
   1.0900000e+03   9.3482167e+01
   1.0900500e+03   9.3392888e+01
   1.0901000e+03   9.3262027e+01
   1.0901500e+03   9.3577183e+01
   1.0902000e+03   9.3783545e+01
   1.0902500e+03   9.3886250e+01
   1.0903000e+03   9.3821235e+01
   1.0903500e+03   9.3779075e+01
   1.0904000e+03   9.3368367e+01
   1.0904500e+03   9.2466229e+01
   1.0905000e+03   9.2117924e+01
   1.0905500e+03   9.2057982e+01
   1.0906000e+03   9.2176828e+01
   1.0906500e+03   9.2427072e+01
   1.0907000e+03   9.2773312e+01
   1.0907500e+03   9.2832597e+01
   1.0908000e+03   9.2577276e+01
   1.0908500e+03   9.1929938e+01
   1.0909000e+03   9.1913516e+01
   1.0909500e+03   9.2392778e+01
   1.0910000e+03   9.2978148e+01
   1.0910500e+03   9.3772210e+01
   1.0911000e+03   9.4696556e+01
   1.0911500e+03   9.4517369e+01
   1.0912000e+03   9.3916719e+01
   1.0912500e+03   9.3255379e+01
   1.0913000e+03   9.2636361e+01
   1.0913500e+03   9.2118994e+01
   1.0914000e+03   9.2425271e+01
   1.0914500e+03   9.2476793e+01
   1.0915000e+03   9.2016752e+01
   1.0915500e+03   9.1530724e+01
   1.0916000e+03   9.0945844e+01
   1.0916500e+03   9.0005867e+01
   1.0917000e+03   8.9560524e+01
   1.0917500e+03   8.9957092e+01
   1.0918000e+03   9.0528324e+01
   1.0918500e+03   9.0864588e+01
   1.0919000e+03   9.0913832e+01
   1.0919500e+03   9.1162496e+01
   1.0920000e+03   9.1073117e+01
   1.0920500e+03   9.0718475e+01
   1.0921000e+03   9.0808352e+01
   1.0921500e+03   9.1467125e+01
   1.0922000e+03   9.2279524e+01
   1.0922500e+03   9.2713169e+01
   1.0923000e+03   9.3083200e+01
   1.0923500e+03   9.3423588e+01
   1.0924000e+03   9.3756389e+01
   1.0924500e+03   9.3414469e+01
   1.0925000e+03   9.3619690e+01
   1.0925500e+03   9.4219965e+01
   1.0926000e+03   9.4378195e+01
   1.0926500e+03   9.4121660e+01
   1.0927000e+03   9.3805895e+01
   1.0927500e+03   9.2900765e+01
   1.0928000e+03   9.1525717e+01
   1.0928500e+03   9.0784375e+01
   1.0929000e+03   9.0425534e+01
   1.0929500e+03   9.0246332e+01
   1.0930000e+03   9.0790507e+01
   1.0930500e+03   9.1193741e+01
   1.0931000e+03   9.0887308e+01
   1.0931500e+03   9.0119555e+01
   1.0932000e+03   8.9411260e+01
   1.0932500e+03   8.8826926e+01
   1.0933000e+03   8.8661771e+01
   1.0933500e+03   8.8911559e+01
   1.0934000e+03   8.9881794e+01
   1.0934500e+03   9.0527200e+01
   1.0935000e+03   9.0365070e+01
   1.0935500e+03   9.0076168e+01
   1.0936000e+03   8.9314370e+01
   1.0936500e+03   8.8638202e+01
   1.0937000e+03   8.9021320e+01
   1.0937500e+03   8.9546445e+01
   1.0938000e+03   8.9965848e+01
   1.0938500e+03   9.0533616e+01
   1.0939000e+03   9.0489430e+01
   1.0939500e+03   8.9537650e+01
   1.0940000e+03   8.8835314e+01
   1.0940500e+03   8.8761526e+01
   1.0941000e+03   8.9168410e+01
   1.0941500e+03   8.9986935e+01
   1.0942000e+03   9.0612030e+01
   1.0942500e+03   9.0764305e+01
   1.0943000e+03   9.0553851e+01
   1.0943500e+03   8.9730549e+01
   1.0944000e+03   8.8868976e+01
   1.0944500e+03   8.8234653e+01
   1.0945000e+03   8.8800077e+01
   1.0945500e+03   8.9393186e+01
   1.0946000e+03   8.9997351e+01
   1.0946500e+03   9.0026299e+01
   1.0947000e+03   8.9624925e+01
   1.0947500e+03   8.8592387e+01
   1.0948000e+03   8.7870419e+01
   1.0948500e+03   8.7674531e+01
   1.0949000e+03   8.8160378e+01
   1.0949500e+03   8.9070055e+01
   1.0950000e+03   8.9952657e+01
   1.0950500e+03   8.9700857e+01
   1.0951000e+03   8.9289352e+01
   1.0951500e+03   8.8616723e+01
   1.0952000e+03   8.8004006e+01
   1.0952500e+03   8.7850484e+01
   1.0953000e+03   8.8681380e+01
   1.0953500e+03   8.9440680e+01
   1.0954000e+03   8.9906751e+01
   1.0954500e+03   9.0064639e+01
   1.0955000e+03   8.9690028e+01
   1.0955500e+03   8.8965368e+01
   1.0956000e+03   8.8352910e+01
   1.0956500e+03   8.8417846e+01
   1.0957000e+03   8.8991069e+01
   1.0957500e+03   8.9534656e+01
   1.0958000e+03   9.0008432e+01
   1.0958500e+03   8.9964245e+01
   1.0959000e+03   8.9039135e+01
   1.0959500e+03   8.8154711e+01
   1.0960000e+03   8.7534332e+01
   1.0960500e+03   8.7218182e+01
   1.0961000e+03   8.7717768e+01
   1.0961500e+03   8.8842985e+01
   1.0962000e+03   8.9360870e+01
   1.0962500e+03   8.9487350e+01
   1.0963000e+03   8.8788173e+01
   1.0963500e+03   8.8015370e+01
   1.0964000e+03   8.7562659e+01
   1.0964500e+03   8.7483828e+01
   1.0965000e+03   8.7361223e+01
   1.0965500e+03   8.8004985e+01
   1.0966000e+03   8.7937137e+01
   1.0966500e+03   8.7007365e+01
   1.0967000e+03   8.5706428e+01
   1.0967500e+03   8.4571435e+01
   1.0968000e+03   8.4099743e+01
   1.0968500e+03   8.4550483e+01
   1.0969000e+03   8.5102886e+01
   1.0969500e+03   8.6027658e+01
   1.0970000e+03   8.6728383e+01
   1.0970500e+03   8.6466406e+01
   1.0971000e+03   8.5641219e+01
   1.0971500e+03   8.4520808e+01
   1.0972000e+03   8.3544976e+01
   1.0972500e+03   8.3460196e+01
   1.0973000e+03   8.3812942e+01
   1.0973500e+03   8.4043711e+01
   1.0974000e+03   8.4535019e+01
   1.0974500e+03   8.4332639e+01
   1.0975000e+03   8.3129589e+01
   1.0975500e+03   8.1609002e+01
   1.0976000e+03   8.0989675e+01
   1.0976500e+03   8.0945649e+01
   1.0977000e+03   8.1554436e+01
   1.0977500e+03   8.2698528e+01
   1.0978000e+03   8.3506517e+01
   1.0978500e+03   8.3165825e+01
   1.0979000e+03   8.2696231e+01
   1.0979500e+03   8.2000101e+01
   1.0980000e+03   8.1137121e+01
   1.0980500e+03   8.1134114e+01
   1.0981000e+03   8.2059343e+01
   1.0981500e+03   8.2298516e+01
   1.0982000e+03   8.1664769e+01
   1.0982500e+03   8.0888952e+01
   1.0983000e+03   8.0026715e+01
   1.0983500e+03   7.8886341e+01
   1.0984000e+03   7.8288864e+01
   1.0984500e+03   7.9647986e+01
   1.0985000e+03   8.1030561e+01
   1.0985500e+03   8.1839590e+01
   1.0986000e+03   8.1801562e+01
   1.0986500e+03   8.1835169e+01
   1.0987000e+03   8.1002935e+01
   1.0987500e+03   8.0694075e+01
   1.0988000e+03   8.0707722e+01
   1.0988500e+03   8.1873378e+01
   1.0989000e+03   8.2707483e+01
   1.0989500e+03   8.2789615e+01
   1.0990000e+03   8.1919641e+01
   1.0990500e+03   8.0781124e+01
   1.0991000e+03   7.9668102e+01
   1.0991500e+03   7.9296990e+01
   1.0992000e+03   8.0581462e+01
   1.0992500e+03   8.2208792e+01
   1.0993000e+03   8.4046015e+01
   1.0993500e+03   8.4796385e+01
   1.0994000e+03   8.4826573e+01
   1.0994500e+03   8.3640661e+01
   1.0995000e+03   8.3006054e+01
   1.0995500e+03   8.3236109e+01
   1.0996000e+03   8.4367638e+01
   1.0996500e+03   8.6334842e+01
   1.0997000e+03   8.8305509e+01
   1.0997500e+03   8.9369685e+01
   1.0998000e+03   8.9215696e+01
   1.0998500e+03   8.8268095e+01
   1.0999000e+03   8.7285984e+01
   1.0999500e+03   8.7475179e+01
   1.1000000e+03   8.8951570e+01
   1.1000500e+03   9.1161973e+01
   1.1001000e+03   9.3244748e+01
   1.1001500e+03   9.4098849e+01
   1.1002000e+03   9.3407068e+01
   1.1002500e+03   9.1960566e+01
   1.1003000e+03   9.0511574e+01
   1.1003500e+03   9.0549482e+01
   1.1004000e+03   9.2098292e+01
   1.1004500e+03   9.4339334e+01
   1.1005000e+03   9.5288744e+01
   1.1005500e+03   9.5304545e+01
   1.1006000e+03   9.4220092e+01
   1.1006500e+03   9.3022539e+01
   1.1007000e+03   9.1762722e+01
   1.1007500e+03   9.2655296e+01
   1.1008000e+03   9.4352184e+01
   1.1008500e+03   9.6506890e+01
   1.1009000e+03   9.7221703e+01
   1.1009500e+03   9.7134065e+01
   1.1010000e+03   9.6225419e+01
   1.1010500e+03   9.5290595e+01
   1.1011000e+03   9.4831357e+01
   1.1011500e+03   9.5292809e+01
   1.1012000e+03   9.7023195e+01
   1.1012500e+03   9.8624930e+01
   1.1013000e+03   9.8957655e+01
   1.1013500e+03   9.8084565e+01
   1.1014000e+03   9.6971212e+01
   1.1014500e+03   9.5767545e+01
   1.1015000e+03   9.5316933e+01
   1.1015500e+03   9.6226460e+01
   1.1016000e+03   9.7628385e+01
   1.1016500e+03   9.8676390e+01
   1.1017000e+03   9.9177875e+01
   1.1017500e+03   9.8839353e+01
   1.1018000e+03   9.7466102e+01
   1.1018500e+03   9.6591079e+01
   1.1019000e+03   9.6107447e+01
   1.1019500e+03   9.6198079e+01
   1.1020000e+03   9.6783078e+01
   1.1020500e+03   9.7818829e+01
   1.1021000e+03   9.8017227e+01
   1.1021500e+03   9.7797049e+01
   1.1022000e+03   9.6434654e+01
   1.1022500e+03   9.5483538e+01
   1.1023000e+03   9.5351356e+01
   1.1023500e+03   9.5469839e+01
   1.1024000e+03   9.6444684e+01
   1.1024500e+03   9.7929321e+01
   1.1025000e+03   9.8709285e+01
   1.1025500e+03   9.8266748e+01
   1.1026000e+03   9.7744094e+01
   1.1026500e+03   9.6924847e+01
   1.1027000e+03   9.6896495e+01
   1.1027500e+03   9.7178609e+01
   1.1028000e+03   9.7778155e+01
   1.1028500e+03   9.8485224e+01
   1.1029000e+03   9.8473717e+01
   1.1029500e+03   9.8058954e+01
   1.1030000e+03   9.7433375e+01
   1.1030500e+03   9.6684816e+01
   1.1031000e+03   9.6678126e+01
   1.1031500e+03   9.7421820e+01
   1.1032000e+03   9.7902769e+01
   1.1032500e+03   9.7416181e+01
   1.1033000e+03   9.7150916e+01
   1.1033500e+03   9.5985305e+01
   1.1034000e+03   9.4693702e+01
   1.1034500e+03   9.3295724e+01
   1.1035000e+03   9.3497607e+01
   1.1035500e+03   9.4174643e+01
   1.1036000e+03   9.5320923e+01
   1.1036500e+03   9.5843508e+01
   1.1037000e+03   9.6475775e+01
   1.1037500e+03   9.5927734e+01
   1.1038000e+03   9.5285914e+01
   1.1038500e+03   9.5181601e+01
   1.1039000e+03   9.5535429e+01
   1.1039500e+03   9.6133085e+01
   1.1040000e+03   9.7842736e+01
   1.1040500e+03   9.8898506e+01
   1.1041000e+03   9.8985520e+01
   1.1041500e+03   9.8490624e+01
   1.1042000e+03   9.8299909e+01
   1.1042500e+03   9.7757415e+01
   1.1043000e+03   9.7100640e+01
   1.1043500e+03   9.7278336e+01
   1.1044000e+03   9.8317194e+01
   1.1044500e+03   9.8289065e+01
   1.1045000e+03   9.7680235e+01
   1.1045500e+03   9.7343852e+01
   1.1046000e+03   9.6823722e+01
   1.1046500e+03   9.6224710e+01
   1.1047000e+03   9.6176915e+01
   1.1047500e+03   9.7011356e+01
   1.1048000e+03   9.8143467e+01
   1.1048500e+03   9.8906282e+01
   1.1049000e+03   9.8893521e+01
   1.1049500e+03   9.8210141e+01
   1.1050000e+03   9.7213484e+01
   1.1050500e+03   9.6982884e+01
   1.1051000e+03   9.6592885e+01
   1.1051500e+03   9.7170884e+01
   1.1052000e+03   9.8608797e+01
   1.1052500e+03   9.9859477e+01
   1.1053000e+03   9.9726968e+01
   1.1053500e+03   9.9056998e+01
   1.1054000e+03   9.8335170e+01
   1.1054500e+03   9.7565581e+01
   1.1055000e+03   9.7463771e+01
   1.1055500e+03   9.7758546e+01
   1.1056000e+03   9.8435539e+01
   1.1056500e+03   9.8926304e+01
   1.1057000e+03   9.8940104e+01
   1.1057500e+03   9.7934720e+01
   1.1058000e+03   9.6649315e+01
   1.1058500e+03   9.6341089e+01
   1.1059000e+03   9.6351715e+01
   1.1059500e+03   9.6820402e+01
   1.1060000e+03   9.7676380e+01
   1.1060500e+03   9.8978312e+01
   1.1061000e+03   9.9047647e+01
   1.1061500e+03   9.8173199e+01
   1.1062000e+03   9.6749587e+01
   1.1062500e+03   9.5824573e+01
   1.1063000e+03   9.5105047e+01
   1.1063500e+03   9.5726503e+01
   1.1064000e+03   9.6245168e+01
   1.1064500e+03   9.6949590e+01
   1.1065000e+03   9.7159831e+01
   1.1065500e+03   9.6910420e+01
   1.1066000e+03   9.5920368e+01
   1.1066500e+03   9.5502235e+01
   1.1067000e+03   9.6060723e+01
   1.1067500e+03   9.6461861e+01
   1.1068000e+03   9.7362503e+01
   1.1068500e+03   9.7627693e+01
   1.1069000e+03   9.7925882e+01
   1.1069500e+03   9.7643253e+01
   1.1070000e+03   9.7015690e+01
   1.1070500e+03   9.6196323e+01
   1.1071000e+03   9.6678453e+01
   1.1071500e+03   9.7823727e+01
   1.1072000e+03   9.8509818e+01
   1.1072500e+03   9.9412447e+01
   1.1073000e+03   1.0008749e+02
   1.1073500e+03   9.9528388e+01
   1.1074000e+03   9.8268831e+01
   1.1074500e+03   9.7321337e+01
   1.1075000e+03   9.6704406e+01
   1.1075500e+03   9.6799063e+01
   1.1076000e+03   9.7727642e+01
   1.1076500e+03   9.8477262e+01
   1.1077000e+03   9.8746606e+01
   1.1077500e+03   9.8681163e+01
   1.1078000e+03   9.8421602e+01
   1.1078500e+03   9.7964589e+01
   1.1079000e+03   9.7371338e+01
   1.1079500e+03   9.7518986e+01
   1.1080000e+03   9.8033505e+01
   1.1080500e+03   9.8789607e+01
   1.1081000e+03   9.8813132e+01
   1.1081500e+03   9.9104129e+01
   1.1082000e+03   9.8693798e+01
   1.1082500e+03   9.8219921e+01
   1.1083000e+03   9.7619318e+01
   1.1083500e+03   9.7798734e+01
   1.1084000e+03   9.8797207e+01
   1.1084500e+03   9.9712266e+01
   1.1085000e+03   9.9675015e+01
   1.1085500e+03   9.9015247e+01
   1.1086000e+03   9.8121329e+01
   1.1086500e+03   9.6603846e+01
   1.1087000e+03   9.5957988e+01
   1.1087500e+03   9.6261052e+01
   1.1088000e+03   9.6989731e+01
   1.1088500e+03   9.7508248e+01
   1.1089000e+03   9.7934247e+01
   1.1089500e+03   9.7927561e+01
   1.1090000e+03   9.7642894e+01
   1.1090500e+03   9.6889027e+01
   1.1091000e+03   9.6582373e+01
   1.1091500e+03   9.6728817e+01
   1.1092000e+03   9.7121473e+01
   1.1092500e+03   9.7454371e+01
   1.1093000e+03   9.8039696e+01
   1.1093500e+03   9.7978612e+01
   1.1094000e+03   9.6942996e+01
   1.1094500e+03   9.6304418e+01
   1.1095000e+03   9.6300383e+01
   1.1095500e+03   9.6072129e+01
   1.1096000e+03   9.6136215e+01
   1.1096500e+03   9.7087006e+01
   1.1097000e+03   9.7492856e+01
   1.1097500e+03   9.6436220e+01
   1.1098000e+03   9.5734759e+01
   1.1098500e+03   9.5184362e+01
   1.1099000e+03   9.4555383e+01
   1.1099500e+03   9.4124973e+01
   1.1100000e+03   9.5304175e+01
   1.1100500e+03   9.5792779e+01
   1.1101000e+03   9.6431471e+01
   1.1101500e+03   9.6242467e+01
   1.1102000e+03   9.6304794e+01
   1.1102500e+03   9.5881233e+01
   1.1103000e+03   9.6127545e+01
   1.1103500e+03   9.6784409e+01
   1.1104000e+03   9.8280487e+01
   1.1104500e+03   9.8552962e+01
   1.1105000e+03   9.9023696e+01
   1.1105500e+03   9.9024098e+01
   1.1106000e+03   9.8390031e+01
   1.1106500e+03   9.7206349e+01
   1.1107000e+03   9.6724168e+01
   1.1107500e+03   9.6456147e+01
   1.1108000e+03   9.6755694e+01
   1.1108500e+03   9.6760440e+01
   1.1109000e+03   9.7326043e+01
   1.1109500e+03   9.7711069e+01
   1.1110000e+03   9.7706361e+01
   1.1110500e+03   9.7331705e+01
   1.1111000e+03   9.7886452e+01
   1.1111500e+03   9.7974869e+01
   1.1112000e+03   9.9006419e+01
   1.1112500e+03   9.9667071e+01
   1.1113000e+03   9.9537247e+01
   1.1113500e+03   9.8493239e+01
   1.1114000e+03   9.7761927e+01
   1.1114500e+03   9.6146630e+01
   1.1115000e+03   9.4504750e+01
   1.1115500e+03   9.4346417e+01
   1.1116000e+03   9.5090476e+01
   1.1116500e+03   9.5826284e+01
   1.1117000e+03   9.6224939e+01
   1.1117500e+03   9.6642914e+01
   1.1118000e+03   9.6413617e+01
   1.1118500e+03   9.5856574e+01
   1.1119000e+03   9.4822258e+01
   1.1119500e+03   9.4487442e+01
   1.1120000e+03   9.4853129e+01
   1.1120500e+03   9.5996980e+01
   1.1121000e+03   9.6621768e+01
   1.1121500e+03   9.6663584e+01
   1.1122000e+03   9.6635007e+01
   1.1122500e+03   9.6188607e+01
   1.1123000e+03   9.5162136e+01
   1.1123500e+03   9.4254900e+01
   1.1124000e+03   9.4736629e+01
   1.1124500e+03   9.5500149e+01
   1.1125000e+03   9.6332245e+01
   1.1125500e+03   9.5985618e+01
   1.1126000e+03   9.5478182e+01
   1.1126500e+03   9.4525479e+01
   1.1127000e+03   9.3461339e+01
   1.1127500e+03   9.2746033e+01
   1.1128000e+03   9.3455475e+01
   1.1128500e+03   9.4854983e+01
   1.1129000e+03   9.6226277e+01
   1.1129500e+03   9.6949394e+01
   1.1130000e+03   9.6811241e+01
   1.1130500e+03   9.6460796e+01
   1.1131000e+03   9.5835318e+01
   1.1131500e+03   9.4864076e+01
   1.1132000e+03   9.4679546e+01
   1.1132500e+03   9.5764358e+01
   1.1133000e+03   9.6450140e+01
   1.1133500e+03   9.6668703e+01
   1.1134000e+03   9.7062556e+01
   1.1134500e+03   9.6668300e+01
   1.1135000e+03   9.5660061e+01
   1.1135500e+03   9.5010911e+01
   1.1136000e+03   9.5041110e+01
   1.1136500e+03   9.5542709e+01
   1.1137000e+03   9.6437862e+01
   1.1137500e+03   9.7035860e+01
   1.1138000e+03   9.7168817e+01
   1.1138500e+03   9.6239223e+01
   1.1139000e+03   9.4573120e+01
   1.1139500e+03   9.3622342e+01
   1.1140000e+03   9.3353035e+01
   1.1140500e+03   9.3540523e+01
   1.1141000e+03   9.4523736e+01
   1.1141500e+03   9.5808850e+01
   1.1142000e+03   9.5903408e+01
   1.1142500e+03   9.5003384e+01
   1.1143000e+03   9.4241359e+01
   1.1143500e+03   9.4115673e+01
   1.1144000e+03   9.4882072e+01
   1.1144500e+03   9.6555395e+01
   1.1145000e+03   9.8209773e+01
   1.1145500e+03   9.9182036e+01
   1.1146000e+03   9.9457786e+01
   1.1146500e+03   9.8477903e+01
   1.1147000e+03   9.6904070e+01
   1.1147500e+03   9.5982326e+01
   1.1148000e+03   9.5727404e+01
   1.1148500e+03   9.6050742e+01
   1.1149000e+03   9.6767948e+01
   1.1149500e+03   9.7381340e+01
   1.1150000e+03   9.7716306e+01
   1.1150500e+03   9.7804661e+01
   1.1151000e+03   9.6914496e+01
   1.1151500e+03   9.6026038e+01
   1.1152000e+03   9.5791265e+01
   1.1152500e+03   9.6414976e+01
   1.1153000e+03   9.7389412e+01
   1.1153500e+03   9.8426846e+01
   1.1154000e+03   9.8927577e+01
   1.1154500e+03   9.8953596e+01
   1.1155000e+03   9.8113374e+01
   1.1155500e+03   9.6929293e+01
   1.1156000e+03   9.6325737e+01
   1.1156500e+03   9.6292018e+01
   1.1157000e+03   9.6997248e+01
   1.1157500e+03   9.7723570e+01
   1.1158000e+03   9.7400178e+01
   1.1158500e+03   9.6863233e+01
   1.1159000e+03   9.6213445e+01
   1.1159500e+03   9.5695258e+01
   1.1160000e+03   9.4956741e+01
   1.1160500e+03   9.5392341e+01
   1.1161000e+03   9.6452269e+01
   1.1161500e+03   9.7971294e+01
   1.1162000e+03   9.8101436e+01
   1.1162500e+03   9.8367420e+01
   1.1163000e+03   9.8051233e+01
   1.1163500e+03   9.6988821e+01
   1.1164000e+03   9.6311565e+01
   1.1164500e+03   9.6227694e+01
   1.1165000e+03   9.6072075e+01
   1.1165500e+03   9.6942625e+01
   1.1166000e+03   9.8248475e+01
   1.1166500e+03   9.7429211e+01
   1.1167000e+03   9.6151394e+01
   1.1167500e+03   9.5616881e+01
   1.1168000e+03   9.5160167e+01
   1.1168500e+03   9.4287208e+01
   1.1169000e+03   9.4573298e+01
   1.1169500e+03   9.5820249e+01
   1.1170000e+03   9.6458294e+01
   1.1170500e+03   9.6074766e+01
   1.1171000e+03   9.4803520e+01
   1.1171500e+03   9.4278242e+01
   1.1172000e+03   9.3980893e+01
   1.1172500e+03   9.3533288e+01
   1.1173000e+03   9.3482334e+01
   1.1173500e+03   9.4583638e+01
   1.1174000e+03   9.5367702e+01
   1.1174500e+03   9.5399312e+01
   1.1175000e+03   9.5023132e+01
   1.1175500e+03   9.4516641e+01
   1.1176000e+03   9.4104640e+01
   1.1176500e+03   9.4031782e+01
   1.1177000e+03   9.4419151e+01
   1.1177500e+03   9.5286061e+01
   1.1178000e+03   9.5869929e+01
   1.1178500e+03   9.6477697e+01
   1.1179000e+03   9.6359123e+01
   1.1179500e+03   9.5337625e+01
   1.1180000e+03   9.4813429e+01
   1.1180500e+03   9.5357137e+01
   1.1181000e+03   9.5552095e+01
   1.1181500e+03   9.6002792e+01
   1.1182000e+03   9.6707286e+01
   1.1182500e+03   9.6857643e+01
   1.1183000e+03   9.6489889e+01
   1.1183500e+03   9.5688995e+01
   1.1184000e+03   9.4978956e+01
   1.1184500e+03   9.4566349e+01
   1.1185000e+03   9.4672990e+01
   1.1185500e+03   9.5031032e+01
   1.1186000e+03   9.5404510e+01
   1.1186500e+03   9.6103837e+01
   1.1187000e+03   9.6103394e+01
   1.1187500e+03   9.5504292e+01
   1.1188000e+03   9.4346689e+01
   1.1188500e+03   9.3774936e+01
   1.1189000e+03   9.3315235e+01
   1.1189500e+03   9.3678849e+01
   1.1190000e+03   9.4491510e+01
   1.1190500e+03   9.5249135e+01
   1.1191000e+03   9.5488090e+01
   1.1191500e+03   9.5309363e+01
   1.1192000e+03   9.4316809e+01
   1.1192500e+03   9.3500079e+01
   1.1193000e+03   9.3891866e+01
   1.1193500e+03   9.4418096e+01
   1.1194000e+03   9.5721583e+01
   1.1194500e+03   9.7001726e+01
   1.1195000e+03   9.7232667e+01
   1.1195500e+03   9.6395044e+01
   1.1196000e+03   9.6212179e+01
   1.1196500e+03   9.5080632e+01
   1.1197000e+03   9.4988957e+01
   1.1197500e+03   9.6078084e+01
   1.1198000e+03   9.7323408e+01
   1.1198500e+03   9.8054030e+01
   1.1199000e+03   9.8424878e+01
   1.1199500e+03   9.7937100e+01
   1.1200000e+03   9.6834060e+01
   1.1200500e+03   9.5983658e+01
   1.1201000e+03   9.5108792e+01
   1.1201500e+03   9.5486912e+01
   1.1202000e+03   9.6335602e+01
   1.1202500e+03   9.7598923e+01
   1.1203000e+03   9.7533018e+01
   1.1203500e+03   9.6955282e+01
   1.1204000e+03   9.5665658e+01
   1.1204500e+03   9.5006784e+01
   1.1205000e+03   9.4235799e+01
   1.1205500e+03   9.4863808e+01
   1.1206000e+03   9.5969051e+01
   1.1206500e+03   9.7006234e+01
   1.1207000e+03   9.7154846e+01
   1.1207500e+03   9.7235466e+01
   1.1208000e+03   9.6554149e+01
   1.1208500e+03   9.6181974e+01
   1.1209000e+03   9.5843104e+01
   1.1209500e+03   9.6469517e+01
   1.1210000e+03   9.6513131e+01
   1.1210500e+03   9.7138967e+01
   1.1211000e+03   9.7745124e+01
   1.1211500e+03   9.8247218e+01
   1.1212000e+03   9.7228375e+01
   1.1212500e+03   9.6993580e+01
   1.1213000e+03   9.6710334e+01
   1.1213500e+03   9.6883159e+01
   1.1214000e+03   9.7237909e+01
   1.1214500e+03   9.7792395e+01
   1.1215000e+03   9.8405520e+01
   1.1215500e+03   9.8789866e+01
   1.1216000e+03   9.8473362e+01
   1.1216500e+03   9.7857326e+01
   1.1217000e+03   9.7733437e+01
   1.1217500e+03   9.7679665e+01
   1.1218000e+03   9.8005220e+01
   1.1218500e+03   9.8267385e+01
   1.1219000e+03   9.8521829e+01
   1.1219500e+03   9.8619995e+01
   1.1220000e+03   9.7977241e+01
   1.1220500e+03   9.7323644e+01
   1.1221000e+03   9.6285950e+01
   1.1221500e+03   9.5632778e+01
   1.1222000e+03   9.5616363e+01
   1.1222500e+03   9.6497599e+01
   1.1223000e+03   9.6919335e+01
   1.1223500e+03   9.7400862e+01
   1.1224000e+03   9.7634445e+01
   1.1224500e+03   9.6810668e+01
   1.1225000e+03   9.5554052e+01
   1.1225500e+03   9.4508819e+01
   1.1226000e+03   9.4527664e+01
   1.1226500e+03   9.4712351e+01
   1.1227000e+03   9.5766261e+01
   1.1227500e+03   9.6194701e+01
   1.1228000e+03   9.6316781e+01
   1.1228500e+03   9.5665755e+01
   1.1229000e+03   9.4821937e+01
   1.1229500e+03   9.4268837e+01
   1.1230000e+03   9.4625302e+01
   1.1230500e+03   9.5568871e+01
   1.1231000e+03   9.6747420e+01
   1.1231500e+03   9.7416366e+01
   1.1232000e+03   9.7244005e+01
   1.1232500e+03   9.6961109e+01
   1.1233000e+03   9.6191389e+01
   1.1233500e+03   9.5675781e+01
   1.1234000e+03   9.5637694e+01
   1.1234500e+03   9.6290121e+01
   1.1235000e+03   9.6602813e+01
   1.1235500e+03   9.7845508e+01
   1.1236000e+03   9.7845986e+01
   1.1236500e+03   9.7312510e+01
   1.1237000e+03   9.6423384e+01
   1.1237500e+03   9.5979399e+01
   1.1238000e+03   9.4851569e+01
   1.1238500e+03   9.5067206e+01
   1.1239000e+03   9.6362675e+01
   1.1239500e+03   9.7515906e+01
   1.1240000e+03   9.8025686e+01
   1.1240500e+03   9.7985968e+01
   1.1241000e+03   9.7217286e+01
   1.1241500e+03   9.6163061e+01
   1.1242000e+03   9.5943409e+01
   1.1242500e+03   9.6598680e+01
   1.1243000e+03   9.7145962e+01
   1.1243500e+03   9.8455735e+01
   1.1244000e+03   9.8958355e+01
   1.1244500e+03   9.8639042e+01
   1.1245000e+03   9.7021448e+01
   1.1245500e+03   9.6016001e+01
   1.1246000e+03   9.5051850e+01
   1.1246500e+03   9.5297089e+01
   1.1247000e+03   9.5239153e+01
   1.1247500e+03   9.6407754e+01
   1.1248000e+03   9.7343002e+01
   1.1248500e+03   9.8251779e+01
   1.1249000e+03   9.7715086e+01
   1.1249500e+03   9.7823165e+01
   1.1250000e+03   9.5600650e+01


==> Data/Lorentzians/D4_31C.dat <==
   1.0750500e+03   9.3457308e+01
   1.0751000e+03   9.3849592e+01
   1.0751500e+03   9.3709219e+01
   1.0752000e+03   9.4549500e+01
   1.0752500e+03   9.5410250e+01
   1.0753000e+03   9.5553795e+01
   1.0753500e+03   9.5591144e+01
   1.0754000e+03   9.5637066e+01
   1.0754500e+03   9.5157775e+01
   1.0755000e+03   9.4642771e+01
   1.0755500e+03   9.4605117e+01
   1.0756000e+03   9.5451737e+01
   1.0756500e+03   9.6365335e+01
   1.0757000e+03   9.6455824e+01
   1.0757500e+03   9.6110978e+01
   1.0758000e+03   9.5925421e+01
   1.0758500e+03   9.5552698e+01
   1.0759000e+03   9.4697520e+01
   1.0759500e+03   9.4648247e+01
   1.0760000e+03   9.5506084e+01
   1.0760500e+03   9.6151094e+01
   1.0761000e+03   9.5781245e+01
   1.0761500e+03   9.5769074e+01
   1.0762000e+03   9.5655982e+01
   1.0762500e+03   9.5580936e+01
   1.0763000e+03   9.5473358e+01
   1.0763500e+03   9.5945457e+01
   1.0764000e+03   9.6697773e+01
   1.0764500e+03   9.6873767e+01
   1.0765000e+03   9.6009890e+01
   1.0765500e+03   9.5126128e+01
   1.0766000e+03   9.4647298e+01
   1.0766500e+03   9.4054751e+01
   1.0767000e+03   9.3839655e+01
   1.0767500e+03   9.4214297e+01
   1.0768000e+03   9.4717121e+01
   1.0768500e+03   9.5126691e+01
   1.0769000e+03   9.4840413e+01
   1.0769500e+03   9.4466879e+01
   1.0770000e+03   9.4547196e+01
   1.0770500e+03   9.4995604e+01
   1.0771000e+03   9.5239586e+01
   1.0771500e+03   9.5900903e+01
   1.0772000e+03   9.6616417e+01
   1.0772500e+03   9.6557695e+01
   1.0773000e+03   9.6162562e+01
   1.0773500e+03   9.5775087e+01
   1.0774000e+03   9.6108486e+01
   1.0774500e+03   9.6663120e+01
   1.0775000e+03   9.7130648e+01
   1.0775500e+03   9.7211320e+01
   1.0776000e+03   9.7130137e+01
   1.0776500e+03   9.6191367e+01
   1.0777000e+03   9.4896605e+01
   1.0777500e+03   9.4145098e+01
   1.0778000e+03   9.4125928e+01
   1.0778500e+03   9.4717287e+01
   1.0779000e+03   9.5389606e+01
   1.0779500e+03   9.5964891e+01
   1.0780000e+03   9.6369927e+01
   1.0780500e+03   9.6353648e+01
   1.0781000e+03   9.5619425e+01
   1.0781500e+03   9.4975650e+01
   1.0782000e+03   9.5130438e+01
   1.0782500e+03   9.5530826e+01
   1.0783000e+03   9.5541946e+01
   1.0783500e+03   9.5665776e+01
   1.0784000e+03   9.5946312e+01
   1.0784500e+03   9.5944131e+01
   1.0785000e+03   9.5636554e+01
   1.0785500e+03   9.5455311e+01
   1.0786000e+03   9.5552266e+01
   1.0786500e+03   9.5930230e+01
   1.0787000e+03   9.5609828e+01
   1.0787500e+03   9.5079487e+01
   1.0788000e+03   9.4865987e+01
   1.0788500e+03   9.4549543e+01
   1.0789000e+03   9.3609600e+01
   1.0789500e+03   9.3488062e+01
   1.0790000e+03   9.3890260e+01
   1.0790500e+03   9.4370362e+01
   1.0791000e+03   9.4614864e+01
   1.0791500e+03   9.4764857e+01
   1.0792000e+03   9.4653963e+01
   1.0792500e+03   9.4252039e+01
   1.0793000e+03   9.3890290e+01
   1.0793500e+03   9.3566245e+01
   1.0794000e+03   9.3683393e+01
   1.0794500e+03   9.3992024e+01
   1.0795000e+03   9.4350585e+01
   1.0795500e+03   9.4226183e+01
   1.0796000e+03   9.4355373e+01
   1.0796500e+03   9.4623354e+01
   1.0797000e+03   9.4653850e+01
   1.0797500e+03   9.4718518e+01
   1.0798000e+03   9.5091199e+01
   1.0798500e+03   9.5282340e+01
   1.0799000e+03   9.5053318e+01
   1.0799500e+03   9.4466909e+01
   1.0800000e+03   9.3870892e+01
   1.0800500e+03   9.3375011e+01
   1.0801000e+03   9.3339589e+01
   1.0801500e+03   9.3468304e+01
   1.0802000e+03   9.3943928e+01
   1.0802500e+03   9.4371909e+01
   1.0803000e+03   9.4671805e+01
   1.0803500e+03   9.3961351e+01
   1.0804000e+03   9.3408806e+01
   1.0804500e+03   9.3080913e+01
   1.0805000e+03   9.2985846e+01
   1.0805500e+03   9.2824976e+01
   1.0806000e+03   9.3426977e+01
   1.0806500e+03   9.3872146e+01
   1.0807000e+03   9.3775876e+01
   1.0807500e+03   9.3192135e+01
   1.0808000e+03   9.2941827e+01
   1.0808500e+03   9.2862218e+01
   1.0809000e+03   9.2840363e+01
   1.0809500e+03   9.3041654e+01
   1.0810000e+03   9.3499671e+01
   1.0810500e+03   9.3717339e+01
   1.0811000e+03   9.3478403e+01
   1.0811500e+03   9.3296955e+01
   1.0812000e+03   9.3561086e+01
   1.0812500e+03   9.4059444e+01
   1.0813000e+03   9.4501869e+01
   1.0813500e+03   9.5258240e+01
   1.0814000e+03   9.5813756e+01
   1.0814500e+03   9.5882250e+01
   1.0815000e+03   9.5495120e+01
   1.0815500e+03   9.5091469e+01
   1.0816000e+03   9.4687629e+01
   1.0816500e+03   9.4563935e+01
   1.0817000e+03   9.4619617e+01
   1.0817500e+03   9.4902348e+01
   1.0818000e+03   9.4977243e+01
   1.0818500e+03   9.4940471e+01
   1.0819000e+03   9.4639682e+01
   1.0819500e+03   9.4091218e+01
   1.0820000e+03   9.3856319e+01
   1.0820500e+03   9.4493060e+01
   1.0821000e+03   9.4879576e+01
   1.0821500e+03   9.5238639e+01
   1.0822000e+03   9.5693451e+01
   1.0822500e+03   9.5757538e+01
   1.0823000e+03   9.4982752e+01
   1.0823500e+03   9.4513178e+01
   1.0824000e+03   9.4131277e+01
   1.0824500e+03   9.4209005e+01
   1.0825000e+03   9.4439104e+01
   1.0825500e+03   9.4784152e+01
   1.0826000e+03   9.4780599e+01
   1.0826500e+03   9.4775020e+01
   1.0827000e+03   9.4377445e+01
   1.0827500e+03   9.4044336e+01
   1.0828000e+03   9.4073223e+01
   1.0828500e+03   9.4597249e+01
   1.0829000e+03   9.5017817e+01
   1.0829500e+03   9.5375375e+01
   1.0830000e+03   9.5355777e+01
   1.0830500e+03   9.5116253e+01
   1.0831000e+03   9.4762145e+01
   1.0831500e+03   9.4496134e+01
   1.0832000e+03   9.4582267e+01
   1.0832500e+03   9.4828259e+01
   1.0833000e+03   9.5099775e+01
   1.0833500e+03   9.5085599e+01
   1.0834000e+03   9.4633075e+01
   1.0834500e+03   9.3991562e+01
   1.0835000e+03   9.3601076e+01
   1.0835500e+03   9.3464469e+01
   1.0836000e+03   9.3872953e+01
   1.0836500e+03   9.4678184e+01
   1.0837000e+03   9.5353006e+01
   1.0837500e+03   9.5779999e+01
   1.0838000e+03   9.5396653e+01
   1.0838500e+03   9.4670351e+01
   1.0839000e+03   9.4265677e+01
   1.0839500e+03   9.4214478e+01
   1.0840000e+03   9.4164748e+01
   1.0840500e+03   9.4785295e+01
   1.0841000e+03   9.5513954e+01
   1.0841500e+03   9.5961437e+01
   1.0842000e+03   9.5728332e+01
   1.0842500e+03   9.5549850e+01
   1.0843000e+03   9.5555604e+01
   1.0843500e+03   9.5672534e+01
   1.0844000e+03   9.5664700e+01
   1.0844500e+03   9.6083211e+01
   1.0845000e+03   9.6574862e+01
   1.0845500e+03   9.6764329e+01
   1.0846000e+03   9.6222212e+01
   1.0846500e+03   9.5739384e+01
   1.0847000e+03   9.5586065e+01
   1.0847500e+03   9.5566521e+01
   1.0848000e+03   9.5444442e+01
   1.0848500e+03   9.5755296e+01
   1.0849000e+03   9.6304832e+01
   1.0849500e+03   9.5985085e+01
   1.0850000e+03   9.5247282e+01
   1.0850500e+03   9.4613128e+01
   1.0851000e+03   9.4685094e+01
   1.0851500e+03   9.4597378e+01
   1.0852000e+03   9.4523962e+01
   1.0852500e+03   9.4576426e+01
   1.0853000e+03   9.4736383e+01
   1.0853500e+03   9.4090961e+01
   1.0854000e+03   9.3222002e+01
   1.0854500e+03   9.3100137e+01
   1.0855000e+03   9.3204892e+01
   1.0855500e+03   9.3708632e+01
   1.0856000e+03   9.4336579e+01
   1.0856500e+03   9.4945826e+01
   1.0857000e+03   9.5494507e+01
   1.0857500e+03   9.5752613e+01
   1.0858000e+03   9.5278710e+01
   1.0858500e+03   9.4916434e+01
   1.0859000e+03   9.5104229e+01
   1.0859500e+03   9.5310287e+01
   1.0860000e+03   9.5397062e+01
   1.0860500e+03   9.5611040e+01
   1.0861000e+03   9.5542792e+01
   1.0861500e+03   9.5358346e+01
   1.0862000e+03   9.4662375e+01
   1.0862500e+03   9.4501488e+01
   1.0863000e+03   9.4642074e+01
   1.0863500e+03   9.5104841e+01
   1.0864000e+03   9.5188124e+01
   1.0864500e+03   9.5468437e+01
   1.0865000e+03   9.5419906e+01
   1.0865500e+03   9.5192473e+01
   1.0866000e+03   9.4707154e+01
   1.0866500e+03   9.4478868e+01
   1.0867000e+03   9.4974020e+01
   1.0867500e+03   9.5799150e+01
   1.0868000e+03   9.6017180e+01
   1.0868500e+03   9.6011619e+01
   1.0869000e+03   9.5834838e+01
   1.0869500e+03   9.5386906e+01
   1.0870000e+03   9.5058854e+01
   1.0870500e+03   9.5063418e+01
   1.0871000e+03   9.5619775e+01
   1.0871500e+03   9.6480712e+01
   1.0872000e+03   9.6883011e+01
   1.0872500e+03   9.6357389e+01
   1.0873000e+03   9.5823637e+01
   1.0873500e+03   9.5118026e+01
   1.0874000e+03   9.4428230e+01
   1.0874500e+03   9.3553880e+01
   1.0875000e+03   9.3722331e+01
   1.0875500e+03   9.4345311e+01
   1.0876000e+03   9.4644778e+01
   1.0876500e+03   9.4334619e+01
   1.0877000e+03   9.4042794e+01
   1.0877500e+03   9.3450752e+01
   1.0878000e+03   9.2981414e+01
   1.0878500e+03   9.2792185e+01
   1.0879000e+03   9.3442031e+01
   1.0879500e+03   9.4339761e+01
   1.0880000e+03   9.4857011e+01
   1.0880500e+03   9.4773095e+01
   1.0881000e+03   9.4302749e+01
   1.0881500e+03   9.4043340e+01
   1.0882000e+03   9.4027774e+01
   1.0882500e+03   9.4391893e+01
   1.0883000e+03   9.4855989e+01
   1.0883500e+03   9.5675949e+01
   1.0884000e+03   9.5817681e+01
   1.0884500e+03   9.5045947e+01
   1.0885000e+03   9.4148675e+01
   1.0885500e+03   9.3671860e+01
   1.0886000e+03   9.3476864e+01
   1.0886500e+03   9.3554682e+01
   1.0887000e+03   9.4060029e+01
   1.0887500e+03   9.4589676e+01
   1.0888000e+03   9.4405278e+01
   1.0888500e+03   9.4128622e+01
   1.0889000e+03   9.3451412e+01
   1.0889500e+03   9.3355735e+01
   1.0890000e+03   9.3051532e+01
   1.0890500e+03   9.3428937e+01
   1.0891000e+03   9.3787727e+01
   1.0891500e+03   9.4256142e+01
   1.0892000e+03   9.4296169e+01
   1.0892500e+03   9.4394497e+01
   1.0893000e+03   9.3808187e+01
   1.0893500e+03   9.3486830e+01
   1.0894000e+03   9.3295943e+01
   1.0894500e+03   9.3631319e+01
   1.0895000e+03   9.3595477e+01
   1.0895500e+03   9.4056966e+01
   1.0896000e+03   9.4055816e+01
   1.0896500e+03   9.3839476e+01
   1.0897000e+03   9.3438034e+01
   1.0897500e+03   9.3525218e+01
   1.0898000e+03   9.3912371e+01
   1.0898500e+03   9.4255766e+01
   1.0899000e+03   9.4670730e+01
   1.0899500e+03   9.4589525e+01
   1.0900000e+03   9.4329248e+01
   1.0900500e+03   9.3619791e+01
   1.0901000e+03   9.2953411e+01
   1.0901500e+03   9.2700366e+01
   1.0902000e+03   9.3003435e+01
   1.0902500e+03   9.3332811e+01
   1.0903000e+03   9.3824721e+01
   1.0903500e+03   9.3983076e+01
   1.0904000e+03   9.3889074e+01
   1.0904500e+03   9.3381323e+01
   1.0905000e+03   9.2801754e+01
   1.0905500e+03   9.2508779e+01
   1.0906000e+03   9.2931435e+01
   1.0906500e+03   9.3305303e+01
   1.0907000e+03   9.3400939e+01
   1.0907500e+03   9.3737964e+01
   1.0908000e+03   9.3105497e+01
   1.0908500e+03   9.2628046e+01
   1.0909000e+03   9.2007780e+01
   1.0909500e+03   9.1982094e+01
   1.0910000e+03   9.2292643e+01
   1.0910500e+03   9.3047934e+01
   1.0911000e+03   9.3041509e+01
   1.0911500e+03   9.3423050e+01
   1.0912000e+03   9.3365128e+01
   1.0912500e+03   9.2641505e+01
   1.0913000e+03   9.2420978e+01
   1.0913500e+03   9.2288056e+01
   1.0914000e+03   9.1923088e+01
   1.0914500e+03   9.1618449e+01
   1.0915000e+03   9.1453486e+01
   1.0915500e+03   9.0802167e+01
   1.0916000e+03   8.9880322e+01
   1.0916500e+03   8.9377327e+01
   1.0917000e+03   8.9085502e+01
   1.0917500e+03   8.9304930e+01
   1.0918000e+03   9.0083957e+01
   1.0918500e+03   9.1023808e+01
   1.0919000e+03   9.1563071e+01
   1.0919500e+03   9.1848429e+01
   1.0920000e+03   9.1433719e+01
   1.0920500e+03   9.0772951e+01
   1.0921000e+03   9.0778773e+01
   1.0921500e+03   9.0659680e+01
   1.0922000e+03   9.0883738e+01
   1.0922500e+03   9.1644767e+01
   1.0923000e+03   9.2374293e+01
   1.0923500e+03   9.2098173e+01
   1.0924000e+03   9.1530100e+01
   1.0924500e+03   9.0888681e+01
   1.0925000e+03   9.0621699e+01
   1.0925500e+03   9.0236931e+01
   1.0926000e+03   9.0186794e+01
   1.0926500e+03   9.0609819e+01
   1.0927000e+03   9.1420362e+01
   1.0927500e+03   9.1129107e+01
   1.0928000e+03   9.0501753e+01
   1.0928500e+03   9.0204392e+01
   1.0929000e+03   9.0441551e+01
   1.0929500e+03   9.0265540e+01
   1.0930000e+03   9.0591706e+01
   1.0930500e+03   9.1094347e+01
   1.0931000e+03   9.1627010e+01
   1.0931500e+03   9.1329748e+01
   1.0932000e+03   9.0525210e+01
   1.0932500e+03   9.0144164e+01
   1.0933000e+03   9.0489197e+01
   1.0933500e+03   9.1096581e+01
   1.0934000e+03   9.1621532e+01
   1.0934500e+03   9.2583929e+01
   1.0935000e+03   9.2361529e+01
   1.0935500e+03   9.1178182e+01
   1.0936000e+03   8.9530191e+01
   1.0936500e+03   8.8872750e+01
   1.0937000e+03   8.8642190e+01
   1.0937500e+03   8.9386124e+01
   1.0938000e+03   9.0781890e+01
   1.0938500e+03   9.1418504e+01
   1.0939000e+03   9.1083250e+01
   1.0939500e+03   9.0565955e+01
   1.0940000e+03   8.9573514e+01
   1.0940500e+03   8.8623553e+01
   1.0941000e+03   8.9230563e+01
   1.0941500e+03   9.0084033e+01
   1.0942000e+03   9.0757765e+01
   1.0942500e+03   9.1226370e+01
   1.0943000e+03   9.1018990e+01
   1.0943500e+03   9.0200419e+01
   1.0944000e+03   8.9304640e+01
   1.0944500e+03   8.8342960e+01
   1.0945000e+03   8.8380236e+01
   1.0945500e+03   8.8848584e+01
   1.0946000e+03   8.9450943e+01
   1.0946500e+03   8.9798902e+01
   1.0947000e+03   8.9547120e+01
   1.0947500e+03   8.8526236e+01
   1.0948000e+03   8.7701161e+01
   1.0948500e+03   8.6652281e+01
   1.0949000e+03   8.6123823e+01
   1.0949500e+03   8.6734505e+01
   1.0950000e+03   8.7368394e+01
   1.0950500e+03   8.7029355e+01
   1.0951000e+03   8.6536647e+01
   1.0951500e+03   8.6290861e+01
   1.0952000e+03   8.5623855e+01
   1.0952500e+03   8.5408141e+01
   1.0953000e+03   8.5966626e+01
   1.0953500e+03   8.7296876e+01
   1.0954000e+03   8.8155028e+01
   1.0954500e+03   8.8360675e+01
   1.0955000e+03   8.8172131e+01
   1.0955500e+03   8.7952732e+01
   1.0956000e+03   8.7437823e+01
   1.0956500e+03   8.7414568e+01
   1.0957000e+03   8.7883303e+01
   1.0957500e+03   8.8180172e+01
   1.0958000e+03   8.8479705e+01
   1.0958500e+03   8.7993217e+01
   1.0959000e+03   8.6732552e+01
   1.0959500e+03   8.5503606e+01
   1.0960000e+03   8.4861959e+01
   1.0960500e+03   8.4429232e+01
   1.0961000e+03   8.4452514e+01
   1.0961500e+03   8.4830163e+01
   1.0962000e+03   8.5712863e+01
   1.0962500e+03   8.6077560e+01
   1.0963000e+03   8.5901470e+01
   1.0963500e+03   8.5611368e+01
   1.0964000e+03   8.5634310e+01
   1.0964500e+03   8.5537324e+01
   1.0965000e+03   8.5646055e+01
   1.0965500e+03   8.6061498e+01
   1.0966000e+03   8.6604411e+01
   1.0966500e+03   8.6294400e+01
   1.0967000e+03   8.5346815e+01
   1.0967500e+03   8.4124790e+01
   1.0968000e+03   8.3087852e+01
   1.0968500e+03   8.2564273e+01
   1.0969000e+03   8.2662003e+01
   1.0969500e+03   8.2599621e+01
   1.0970000e+03   8.2885456e+01
   1.0970500e+03   8.2702616e+01
   1.0971000e+03   8.1882642e+01
   1.0971500e+03   8.0998039e+01
   1.0972000e+03   8.0790391e+01
   1.0972500e+03   8.1351202e+01
   1.0973000e+03   8.2043844e+01
   1.0973500e+03   8.2789565e+01
   1.0974000e+03   8.3030414e+01
   1.0974500e+03   8.2841047e+01
   1.0975000e+03   8.1781287e+01
   1.0975500e+03   8.0444450e+01
   1.0976000e+03   7.9447839e+01
   1.0976500e+03   7.9483865e+01
   1.0977000e+03   8.0377479e+01
   1.0977500e+03   8.0850871e+01
   1.0978000e+03   8.0969574e+01
   1.0978500e+03   8.0846336e+01
   1.0979000e+03   7.9895944e+01
   1.0979500e+03   7.8224338e+01
   1.0980000e+03   7.7302173e+01
   1.0980500e+03   7.7926157e+01
   1.0981000e+03   7.8986448e+01
   1.0981500e+03   7.9688994e+01
   1.0982000e+03   8.0034802e+01
   1.0982500e+03   7.9881731e+01
   1.0983000e+03   7.8780463e+01
   1.0983500e+03   7.7489609e+01
   1.0984000e+03   7.6955715e+01
   1.0984500e+03   7.7426146e+01
   1.0985000e+03   7.8782859e+01
   1.0985500e+03   7.9777074e+01
   1.0986000e+03   7.9609770e+01
   1.0986500e+03   7.8705246e+01
   1.0987000e+03   7.7325479e+01
   1.0987500e+03   7.6136843e+01
   1.0988000e+03   7.5639343e+01
   1.0988500e+03   7.6724027e+01
   1.0989000e+03   7.8697217e+01
   1.0989500e+03   8.0272447e+01
   1.0990000e+03   8.0333016e+01
   1.0990500e+03   7.9466827e+01
   1.0991000e+03   7.8115311e+01
   1.0991500e+03   7.7135453e+01
   1.0992000e+03   7.7084764e+01
   1.0992500e+03   7.8207921e+01
   1.0993000e+03   8.0402994e+01
   1.0993500e+03   8.1896829e+01
   1.0994000e+03   8.1965895e+01
   1.0994500e+03   8.0840268e+01
   1.0995000e+03   7.9842681e+01
   1.0995500e+03   7.9315529e+01
   1.0996000e+03   7.9917109e+01
   1.0996500e+03   8.2036656e+01
   1.0997000e+03   8.4072147e+01
   1.0997500e+03   8.5273406e+01
   1.0998000e+03   8.5337998e+01
   1.0998500e+03   8.3935807e+01
   1.0999000e+03   8.2298549e+01
   1.0999500e+03   8.2559090e+01
   1.1000000e+03   8.3899488e+01
   1.1000500e+03   8.5856584e+01
   1.1001000e+03   8.8595827e+01
   1.1001500e+03   9.0200878e+01
   1.1002000e+03   9.0392288e+01
   1.1002500e+03   8.9414518e+01
   1.1003000e+03   8.8470166e+01
   1.1003500e+03   8.8854446e+01
   1.1004000e+03   9.0585297e+01
   1.1004500e+03   9.2627954e+01
   1.1005000e+03   9.4209495e+01
   1.1005500e+03   9.5105420e+01
   1.1006000e+03   9.4428858e+01
   1.1006500e+03   9.3384033e+01
   1.1007000e+03   9.2431947e+01
   1.1007500e+03   9.2849777e+01
   1.1008000e+03   9.4445898e+01
   1.1008500e+03   9.6635607e+01
   1.1009000e+03   9.7082275e+01
   1.1009500e+03   9.7223886e+01
   1.1010000e+03   9.6428542e+01
   1.1010500e+03   9.4982698e+01
   1.1011000e+03   9.3422175e+01
   1.1011500e+03   9.3495345e+01
   1.1012000e+03   9.4234843e+01
   1.1012500e+03   9.5308677e+01
   1.1013000e+03   9.5987067e+01
   1.1013500e+03   9.5667456e+01
   1.1014000e+03   9.5286834e+01
   1.1014500e+03   9.4577066e+01
   1.1015000e+03   9.4298443e+01
   1.1015500e+03   9.4702044e+01
   1.1016000e+03   9.6854687e+01
   1.1016500e+03   9.8535843e+01
   1.1017000e+03   9.9551630e+01
   1.1017500e+03   9.9255812e+01
   1.1018000e+03   9.7810329e+01
   1.1018500e+03   9.6015935e+01
   1.1019000e+03   9.4852585e+01
   1.1019500e+03   9.4328419e+01
   1.1020000e+03   9.4774838e+01
   1.1020500e+03   9.6426635e+01
   1.1021000e+03   9.7283308e+01
   1.1021500e+03   9.7120465e+01
   1.1022000e+03   9.6549696e+01
   1.1022500e+03   9.5962947e+01
   1.1023000e+03   9.5420596e+01
   1.1023500e+03   9.5748125e+01
   1.1024000e+03   9.6460567e+01
   1.1024500e+03   9.7837032e+01
   1.1025000e+03   9.8708900e+01
   1.1025500e+03   9.9084090e+01
   1.1026000e+03   9.8286342e+01
   1.1026500e+03   9.8196038e+01
   1.1027000e+03   9.7973147e+01
   1.1027500e+03   9.8623870e+01
   1.1028000e+03   9.9168920e+01
   1.1028500e+03   9.9887853e+01
   1.1029000e+03   9.9941780e+01
   1.1029500e+03   9.9459212e+01
   1.1030000e+03   9.8302790e+01
   1.1030500e+03   9.7196239e+01
   1.1031000e+03   9.6870413e+01
   1.1031500e+03   9.7062593e+01
   1.1032000e+03   9.7313043e+01
   1.1032500e+03   9.7378332e+01
   1.1033000e+03   9.7249489e+01
   1.1033500e+03   9.6583349e+01
   1.1034000e+03   9.5477641e+01
   1.1034500e+03   9.4106552e+01
   1.1035000e+03   9.4056993e+01
   1.1035500e+03   9.4571902e+01
   1.1036000e+03   9.5452375e+01
   1.1036500e+03   9.6592389e+01
   1.1037000e+03   9.7381317e+01
   1.1037500e+03   9.6859815e+01
   1.1038000e+03   9.5583853e+01
   1.1038500e+03   9.4202741e+01
   1.1039000e+03   9.3273234e+01
   1.1039500e+03   9.3966860e+01
   1.1040000e+03   9.5104602e+01
   1.1040500e+03   9.6958077e+01
   1.1041000e+03   9.8095873e+01
   1.1041500e+03   9.8147353e+01
   1.1042000e+03   9.6446244e+01
   1.1042500e+03   9.4771054e+01
   1.1043000e+03   9.3560493e+01
   1.1043500e+03   9.3063508e+01
   1.1044000e+03   9.3611704e+01
   1.1044500e+03   9.4865492e+01
   1.1045000e+03   9.5515053e+01
   1.1045500e+03   9.5156167e+01
   1.1046000e+03   9.4965260e+01
   1.1046500e+03   9.4214887e+01
   1.1047000e+03   9.3838228e+01
   1.1047500e+03   9.4185315e+01
   1.1048000e+03   9.5532031e+01
   1.1048500e+03   9.6672269e+01
   1.1049000e+03   9.7458961e+01
   1.1049500e+03   9.7365724e+01
   1.1050000e+03   9.6895278e+01
   1.1050500e+03   9.6167798e+01
   1.1051000e+03   9.5423920e+01
   1.1051500e+03   9.5209598e+01
   1.1052000e+03   9.5904602e+01
   1.1052500e+03   9.6950660e+01
   1.1053000e+03   9.7317571e+01
   1.1053500e+03   9.6706349e+01
   1.1054000e+03   9.5914429e+01
   1.1054500e+03   9.5274694e+01
   1.1055000e+03   9.5024230e+01
   1.1055500e+03   9.5352479e+01
   1.1056000e+03   9.6559585e+01
   1.1056500e+03   9.7762699e+01
   1.1057000e+03   9.8295147e+01
   1.1057500e+03   9.7457778e+01
   1.1058000e+03   9.5978834e+01
   1.1058500e+03   9.5032330e+01
   1.1059000e+03   9.4634507e+01
   1.1059500e+03   9.4509654e+01
   1.1060000e+03   9.5478728e+01
   1.1060500e+03   9.6826293e+01
   1.1061000e+03   9.7525548e+01
   1.1061500e+03   9.7687986e+01
   1.1062000e+03   9.6900077e+01
   1.1062500e+03   9.5910765e+01
   1.1063000e+03   9.5471730e+01
   1.1063500e+03   9.5589040e+01
   1.1064000e+03   9.5988186e+01
   1.1064500e+03   9.7210542e+01
   1.1065000e+03   9.8094727e+01
   1.1065500e+03   9.8316503e+01
   1.1066000e+03   9.7581953e+01
   1.1066500e+03   9.6454651e+01
   1.1067000e+03   9.5579211e+01
   1.1067500e+03   9.5283502e+01
   1.1068000e+03   9.4930638e+01
   1.1068500e+03   9.5357359e+01
   1.1069000e+03   9.5699475e+01
   1.1069500e+03   9.6160443e+01
   1.1070000e+03   9.5945783e+01
   1.1070500e+03   9.5552286e+01
   1.1071000e+03   9.5213981e+01
   1.1071500e+03   9.5688036e+01
   1.1072000e+03   9.6205796e+01
   1.1072500e+03   9.6696238e+01
   1.1073000e+03   9.7560101e+01
   1.1073500e+03   9.8045165e+01
   1.1074000e+03   9.7509286e+01
   1.1074500e+03   9.6498390e+01
   1.1075000e+03   9.6307776e+01
   1.1075500e+03   9.6010026e+01
   1.1076000e+03   9.6565472e+01
   1.1076500e+03   9.6955168e+01
   1.1077000e+03   9.7670421e+01
   1.1077500e+03   9.7558021e+01
   1.1078000e+03   9.7281122e+01
   1.1078500e+03   9.6124746e+01
   1.1079000e+03   9.6071440e+01
   1.1079500e+03   9.6110704e+01
   1.1080000e+03   9.7115945e+01
   1.1080500e+03   9.8112001e+01
   1.1081000e+03   9.8189298e+01
   1.1081500e+03   9.7746108e+01
   1.1082000e+03   9.7209123e+01
   1.1082500e+03   9.6049565e+01
   1.1083000e+03   9.4917232e+01
   1.1083500e+03   9.5610939e+01
   1.1084000e+03   9.6409852e+01
   1.1084500e+03   9.7154377e+01
   1.1085000e+03   9.7795927e+01
   1.1085500e+03   9.8291745e+01
   1.1086000e+03   9.7899206e+01
   1.1086500e+03   9.7460159e+01
   1.1087000e+03   9.7069070e+01
   1.1087500e+03   9.6863150e+01
   1.1088000e+03   9.7243561e+01
   1.1088500e+03   9.7833377e+01
   1.1089000e+03   9.8381202e+01
   1.1089500e+03   9.8066813e+01
   1.1090000e+03   9.7256583e+01
   1.1090500e+03   9.6074644e+01
   1.1091000e+03   9.5270445e+01
   1.1091500e+03   9.4461385e+01
   1.1092000e+03   9.4672612e+01
   1.1092500e+03   9.5957189e+01
   1.1093000e+03   9.7162939e+01
   1.1093500e+03   9.7235155e+01
   1.1094000e+03   9.6786924e+01
   1.1094500e+03   9.6038254e+01
   1.1095000e+03   9.5187127e+01
   1.1095500e+03   9.4731120e+01
   1.1096000e+03   9.4721587e+01
   1.1096500e+03   9.5756172e+01
   1.1097000e+03   9.7106260e+01
   1.1097500e+03   9.7578343e+01
   1.1098000e+03   9.7093474e+01
   1.1098500e+03   9.6956296e+01
   1.1099000e+03   9.6079532e+01
   1.1099500e+03   9.5468981e+01
   1.1100000e+03   9.5794708e+01
   1.1100500e+03   9.6719778e+01
   1.1101000e+03   9.7615060e+01
   1.1101500e+03   9.8437845e+01
   1.1102000e+03   9.7969174e+01
   1.1102500e+03   9.7247695e+01
   1.1103000e+03   9.6162520e+01
   1.1103500e+03   9.5499479e+01
   1.1104000e+03   9.5684607e+01
   1.1104500e+03   9.6384659e+01
   1.1105000e+03   9.6737831e+01
   1.1105500e+03   9.6907175e+01
   1.1106000e+03   9.6047800e+01
   1.1106500e+03   9.4933429e+01
   1.1107000e+03   9.4229775e+01
   1.1107500e+03   9.4145471e+01
   1.1108000e+03   9.5461832e+01
   1.1108500e+03   9.7164600e+01
   1.1109000e+03   9.8688772e+01
   1.1109500e+03   9.9473052e+01
   1.1110000e+03   9.9258115e+01
   1.1110500e+03   9.8333711e+01
   1.1111000e+03   9.7597085e+01
   1.1111500e+03   9.7166109e+01
   1.1112000e+03   9.7294660e+01
   1.1112500e+03   9.7748758e+01
   1.1113000e+03   9.7813088e+01
   1.1113500e+03   9.7834207e+01
   1.1114000e+03   9.6872463e+01
   1.1114500e+03   9.5654882e+01
   1.1115000e+03   9.4630440e+01
   1.1115500e+03   9.4223959e+01
   1.1116000e+03   9.4256752e+01
   1.1116500e+03   9.5467724e+01
   1.1117000e+03   9.6962554e+01
   1.1117500e+03   9.7951846e+01
   1.1118000e+03   9.7910801e+01
   1.1118500e+03   9.7593781e+01
   1.1119000e+03   9.6467474e+01
   1.1119500e+03   9.5807865e+01
   1.1120000e+03   9.6053997e+01
   1.1120500e+03   9.6707398e+01
   1.1121000e+03   9.7014292e+01
   1.1121500e+03   9.7815918e+01
   1.1122000e+03   9.7756828e+01
   1.1122500e+03   9.7056569e+01
   1.1123000e+03   9.6697906e+01
   1.1123500e+03   9.6365331e+01
   1.1124000e+03   9.5990176e+01
   1.1124500e+03   9.6730931e+01
   1.1125000e+03   9.7908563e+01
   1.1125500e+03   9.8625031e+01
   1.1126000e+03   9.8951080e+01
   1.1126500e+03   9.8727236e+01
   1.1127000e+03   9.7851151e+01
   1.1127500e+03   9.6913798e+01
   1.1128000e+03   9.7132692e+01
   1.1128500e+03   9.8259338e+01
   1.1129000e+03   9.9860758e+01
   1.1129500e+03   1.0104186e+02
   1.1130000e+03   1.0116939e+02
   1.1130500e+03   1.0052732e+02
   1.1131000e+03   9.9425946e+01
   1.1131500e+03   9.8293734e+01
   1.1132000e+03   9.7816082e+01
   1.1132500e+03   9.8200575e+01
   1.1133000e+03   9.9121841e+01
   1.1133500e+03   9.9434572e+01
   1.1134000e+03   9.9342473e+01
   1.1134500e+03   9.8462030e+01
   1.1135000e+03   9.7738023e+01
   1.1135500e+03   9.6821662e+01
   1.1136000e+03   9.6508203e+01
   1.1136500e+03   9.7409909e+01
   1.1137000e+03   9.8081844e+01
   1.1137500e+03   9.8428727e+01
   1.1138000e+03   9.7999339e+01
   1.1138500e+03   9.7130820e+01
   1.1139000e+03   9.5705776e+01
   1.1139500e+03   9.4890304e+01
   1.1140000e+03   9.5325150e+01
   1.1140500e+03   9.6395767e+01
   1.1141000e+03   9.7822751e+01
   1.1141500e+03   9.8378834e+01
   1.1142000e+03   9.9096320e+01
   1.1142500e+03   9.8344031e+01
   1.1143000e+03   9.6741045e+01
   1.1143500e+03   9.5824559e+01
   1.1144000e+03   9.5685154e+01
   1.1144500e+03   9.6076715e+01
   1.1145000e+03   9.6448230e+01
   1.1145500e+03   9.7736923e+01
   1.1146000e+03   9.8050158e+01
   1.1146500e+03   9.7866000e+01
   1.1147000e+03   9.6619944e+01
   1.1147500e+03   9.5976908e+01
   1.1148000e+03   9.5317420e+01
   1.1148500e+03   9.5794692e+01
   1.1149000e+03   9.6940815e+01
   1.1149500e+03   9.7671374e+01
   1.1150000e+03   9.8033322e+01
   1.1150500e+03   9.7853833e+01
   1.1151000e+03   9.6828166e+01
   1.1151500e+03   9.5300801e+01
   1.1152000e+03   9.4883521e+01
   1.1152500e+03   9.5335176e+01
   1.1153000e+03   9.6485251e+01
   1.1153500e+03   9.7617097e+01
   1.1154000e+03   9.8279743e+01
   1.1154500e+03   9.8407190e+01
   1.1155000e+03   9.7541778e+01
   1.1155500e+03   9.6658524e+01
   1.1156000e+03   9.6285605e+01
   1.1156500e+03   9.6322445e+01
   1.1157000e+03   9.6806501e+01
   1.1157500e+03   9.8000002e+01
   1.1158000e+03   9.7942410e+01
   1.1158500e+03   9.7305134e+01
   1.1159000e+03   9.6485857e+01
   1.1159500e+03   9.6297129e+01
   1.1160000e+03   9.5183232e+01
   1.1160500e+03   9.5140261e+01
   1.1161000e+03   9.5820598e+01
   1.1161500e+03   9.7475553e+01
   1.1162000e+03   9.7661229e+01
   1.1162500e+03   9.7856788e+01
   1.1163000e+03   9.7230646e+01
   1.1163500e+03   9.6632460e+01
   1.1164000e+03   9.5365070e+01
   1.1164500e+03   9.4775459e+01
   1.1165000e+03   9.5088662e+01
   1.1165500e+03   9.6416960e+01
   1.1166000e+03   9.7096475e+01
   1.1166500e+03   9.7182042e+01
   1.1167000e+03   9.6883225e+01
   1.1167500e+03   9.6321367e+01
   1.1168000e+03   9.5731072e+01
   1.1168500e+03   9.5483430e+01
   1.1169000e+03   9.6166987e+01
   1.1169500e+03   9.7649563e+01
   1.1170000e+03   9.9048979e+01
   1.1170500e+03   9.9968585e+01
   1.1171000e+03   9.9592201e+01
   1.1171500e+03   9.8906051e+01
   1.1172000e+03   9.7999389e+01
   1.1172500e+03   9.7561054e+01
   1.1173000e+03   9.7077505e+01
   1.1173500e+03   9.7912228e+01
   1.1174000e+03   9.8241508e+01
   1.1174500e+03   9.8621238e+01
   1.1175000e+03   9.7859441e+01
   1.1175500e+03   9.6689945e+01
   1.1176000e+03   9.5769364e+01
   1.1176500e+03   9.5866525e+01
   1.1177000e+03   9.5913160e+01
   1.1177500e+03   9.6707755e+01
   1.1178000e+03   9.7623170e+01
   1.1178500e+03   9.8274267e+01
   1.1179000e+03   9.7853583e+01
   1.1179500e+03   9.6724660e+01
   1.1180000e+03   9.5573076e+01
   1.1180500e+03   9.5273100e+01
   1.1181000e+03   9.5418371e+01
   1.1181500e+03   9.6437335e+01
   1.1182000e+03   9.7105931e+01
   1.1182500e+03   9.7880210e+01
   1.1183000e+03   9.8091054e+01
   1.1183500e+03   9.7506645e+01
   1.1184000e+03   9.5948551e+01
   1.1184500e+03   9.5497738e+01
   1.1185000e+03   9.5628555e+01
   1.1185500e+03   9.6181117e+01
   1.1186000e+03   9.6900283e+01
   1.1186500e+03   9.7936036e+01
   1.1187000e+03   9.8736101e+01
   1.1187500e+03   9.8053112e+01
   1.1188000e+03   9.7986742e+01
   1.1188500e+03   9.7257644e+01
   1.1189000e+03   9.7558319e+01
   1.1189500e+03   9.8280703e+01
   1.1190000e+03   9.9741611e+01
   1.1190500e+03   9.9592933e+01
   1.1191000e+03   9.9873539e+01
   1.1191500e+03   9.9194607e+01
   1.1192000e+03   9.8139894e+01
   1.1192500e+03   9.6842113e+01
   1.1193000e+03   9.6679165e+01
   1.1193500e+03   9.6929596e+01
   1.1194000e+03   9.7779058e+01
   1.1194500e+03   9.8395668e+01
   1.1195000e+03   9.8072898e+01
   1.1195500e+03   9.7953603e+01
   1.1196000e+03   9.7085155e+01
   1.1196500e+03   9.5778960e+01
   1.1197000e+03   9.4816957e+01
   1.1197500e+03   9.5423248e+01
   1.1198000e+03   9.6032153e+01
   1.1198500e+03   9.7469026e+01
   1.1199000e+03   9.8491399e+01
   1.1199500e+03   9.8664326e+01
   1.1200000e+03   9.8010688e+01
   1.1200500e+03   9.7335594e+01
   1.1201000e+03   9.6677528e+01
   1.1201500e+03   9.6827752e+01
   1.1202000e+03   9.7606710e+01
   1.1202500e+03   9.8719268e+01
   1.1203000e+03   9.8850046e+01
   1.1203500e+03   9.8202867e+01
   1.1204000e+03   9.7066006e+01
   1.1204500e+03   9.5599075e+01
   1.1205000e+03   9.4651952e+01
   1.1205500e+03   9.4616297e+01
   1.1206000e+03   9.5207446e+01
   1.1206500e+03   9.6025875e+01
   1.1207000e+03   9.7478771e+01
   1.1207500e+03   9.7336249e+01
   1.1208000e+03   9.6252392e+01
   1.1208500e+03   9.5138273e+01
   1.1209000e+03   9.4564910e+01
   1.1209500e+03   9.3973504e+01
   1.1210000e+03   9.4831920e+01
   1.1210500e+03   9.6385688e+01
   1.1211000e+03   9.7301819e+01
   1.1211500e+03   9.7660781e+01
   1.1212000e+03   9.7118848e+01
   1.1212500e+03   9.6055048e+01
   1.1213000e+03   9.5209090e+01
   1.1213500e+03   9.5512619e+01
   1.1214000e+03   9.6042647e+01
   1.1214500e+03   9.7283654e+01
   1.1215000e+03   9.8786134e+01
   1.1215500e+03   9.9152233e+01
   1.1216000e+03   9.8754701e+01
   1.1216500e+03   9.7568664e+01
   1.1217000e+03   9.6361447e+01
   1.1217500e+03   9.6089807e+01
   1.1218000e+03   9.6806613e+01
   1.1218500e+03   9.7232557e+01
   1.1219000e+03   9.8661268e+01
   1.1219500e+03   9.9277955e+01
   1.1220000e+03   9.9701452e+01
   1.1220500e+03   9.8772481e+01
   1.1221000e+03   9.8428931e+01
   1.1221500e+03   9.7376750e+01
   1.1222000e+03   9.7783777e+01
   1.1222500e+03   9.7503361e+01
   1.1223000e+03   9.8208453e+01
   1.1223500e+03   9.8115122e+01
   1.1224000e+03   9.8515423e+01
   1.1224500e+03   9.8204191e+01
   1.1225000e+03   9.7481899e+01
   1.1225500e+03   9.6489084e+01
   1.1226000e+03   9.6931035e+01
   1.1226500e+03   9.7174833e+01
   1.1227000e+03   9.8303693e+01
   1.1227500e+03   9.9035690e+01
   1.1228000e+03   9.9773464e+01
   1.1228500e+03   1.0001371e+02
   1.1229000e+03   9.9539003e+01
   1.1229500e+03   9.7971037e+01
   1.1230000e+03   9.7501659e+01
   1.1230500e+03   9.7667219e+01
   1.1231000e+03   9.8052031e+01
   1.1231500e+03   9.8554274e+01
   1.1232000e+03   9.9214223e+01
   1.1232500e+03   9.8818294e+01
   1.1233000e+03   9.8112412e+01
   1.1233500e+03   9.7178261e+01
   1.1234000e+03   9.6712348e+01
   1.1234500e+03   9.6481429e+01
   1.1235000e+03   9.7420431e+01
   1.1235500e+03   9.8585455e+01
   1.1236000e+03   9.8687265e+01
   1.1236500e+03   9.8299988e+01
   1.1237000e+03   9.8004501e+01
   1.1237500e+03   9.7255773e+01
   1.1238000e+03   9.6260814e+01
   1.1238500e+03   9.6837222e+01
   1.1239000e+03   9.7405277e+01
   1.1239500e+03   9.8222594e+01
   1.1240000e+03   9.8495349e+01
   1.1240500e+03   9.8031513e+01
   1.1241000e+03   9.6244672e+01
   1.1241500e+03   9.5142146e+01
   1.1242000e+03   9.3656251e+01
   1.1242500e+03   9.3537223e+01
   1.1243000e+03   9.3566464e+01
   1.1243500e+03   9.4700748e+01
   1.1244000e+03   9.5927772e+01
   1.1244500e+03   9.6673815e+01
   1.1245000e+03   9.5916693e+01
   1.1245500e+03   9.5954669e+01
   1.1246000e+03   9.5748187e+01
   1.1246500e+03   9.5056747e+01
   1.1247000e+03   9.5103786e+01
   1.1247500e+03   9.5573318e+01
   1.1248000e+03   9.6190186e+01
   1.1248500e+03   9.6751370e+01
   1.1249000e+03   9.7045670e+01
   1.1249500e+03   9.7540613e+01
   1.1250000e+03   9.6282013e+01


==> Data/Lorentzians/D4_33C.dat <==
   1.0750500e+03   9.5983880e+01
   1.0751000e+03   9.5379553e+01
   1.0751500e+03   9.5090146e+01
   1.0752000e+03   9.5133275e+01
   1.0752500e+03   9.5866222e+01
   1.0753000e+03   9.6550259e+01
   1.0753500e+03   9.6874887e+01
   1.0754000e+03   9.7229849e+01
   1.0754500e+03   9.7505376e+01
   1.0755000e+03   9.7000453e+01
   1.0755500e+03   9.6643753e+01
   1.0756000e+03   9.7198375e+01
   1.0756500e+03   9.7825269e+01
   1.0757000e+03   9.8201060e+01
   1.0757500e+03   9.8236365e+01
   1.0758000e+03   9.8255280e+01
   1.0758500e+03   9.7823417e+01
   1.0759000e+03   9.7548142e+01
   1.0759500e+03   9.7390691e+01
   1.0760000e+03   9.7905126e+01
   1.0760500e+03   9.8733592e+01
   1.0761000e+03   9.9219868e+01
   1.0761500e+03   9.9114375e+01
   1.0762000e+03   9.8832653e+01
   1.0762500e+03   9.8678286e+01
   1.0763000e+03   9.8281808e+01
   1.0763500e+03   9.8090246e+01
   1.0764000e+03   9.8487949e+01
   1.0764500e+03   9.8709241e+01
   1.0765000e+03   9.7891444e+01
   1.0765500e+03   9.6705263e+01
   1.0766000e+03   9.5526172e+01
   1.0766500e+03   9.4009657e+01
   1.0767000e+03   9.2693669e+01
   1.0767500e+03   9.2142049e+01
   1.0768000e+03   9.2305354e+01
   1.0768500e+03   9.2597845e+01
   1.0769000e+03   9.2644159e+01
   1.0769500e+03   9.2685732e+01
   1.0770000e+03   9.2965328e+01
   1.0770500e+03   9.3572150e+01
   1.0771000e+03   9.3998416e+01
   1.0771500e+03   9.4268515e+01
   1.0772000e+03   9.4567056e+01
   1.0772500e+03   9.4341850e+01
   1.0773000e+03   9.3258842e+01
   1.0773500e+03   9.1998420e+01
   1.0774000e+03   9.1457352e+01
   1.0774500e+03   9.1520038e+01
   1.0775000e+03   9.1900261e+01
   1.0775500e+03   9.2332416e+01
   1.0776000e+03   9.3075009e+01
   1.0776500e+03   9.3694924e+01
   1.0777000e+03   9.3365502e+01
   1.0777500e+03   9.2975249e+01
   1.0778000e+03   9.3137797e+01
   1.0778500e+03   9.3512968e+01
   1.0779000e+03   9.3984277e+01
   1.0779500e+03   9.4512403e+01
   1.0780000e+03   9.4985341e+01
   1.0780500e+03   9.5241667e+01
   1.0781000e+03   9.4923102e+01
   1.0781500e+03   9.4280405e+01
   1.0782000e+03   9.4439626e+01
   1.0782500e+03   9.4653925e+01
   1.0783000e+03   9.4753544e+01
   1.0783500e+03   9.4981986e+01
   1.0784000e+03   9.5377327e+01
   1.0784500e+03   9.5268773e+01
   1.0785000e+03   9.4818739e+01
   1.0785500e+03   9.4153550e+01
   1.0786000e+03   9.3767652e+01
   1.0786500e+03   9.3941617e+01
   1.0787000e+03   9.4037815e+01
   1.0787500e+03   9.4009700e+01
   1.0788000e+03   9.4182159e+01
   1.0788500e+03   9.3970132e+01
   1.0789000e+03   9.2864378e+01
   1.0789500e+03   9.2078578e+01
   1.0790000e+03   9.2063610e+01
   1.0790500e+03   9.2558347e+01
   1.0791000e+03   9.3073717e+01
   1.0791500e+03   9.3722671e+01
   1.0792000e+03   9.4068081e+01
   1.0792500e+03   9.4151089e+01
   1.0793000e+03   9.3860955e+01
   1.0793500e+03   9.3639251e+01
   1.0794000e+03   9.4062373e+01
   1.0794500e+03   9.4980654e+01
   1.0795000e+03   9.5312621e+01
   1.0795500e+03   9.4986441e+01
   1.0796000e+03   9.5120362e+01
   1.0796500e+03   9.5097639e+01
   1.0797000e+03   9.4965969e+01
   1.0797500e+03   9.5372377e+01
   1.0798000e+03   9.6730449e+01
   1.0798500e+03   9.7692200e+01
   1.0799000e+03   9.7765211e+01
   1.0799500e+03   9.7222670e+01
   1.0800000e+03   9.6606044e+01
   1.0800500e+03   9.5927200e+01
   1.0801000e+03   9.5177117e+01
   1.0801500e+03   9.4645643e+01
   1.0802000e+03   9.4745291e+01
   1.0802500e+03   9.4996732e+01
   1.0803000e+03   9.4908533e+01
   1.0803500e+03   9.4458925e+01
   1.0804000e+03   9.3928099e+01
   1.0804500e+03   9.3361696e+01
   1.0805000e+03   9.2662909e+01
   1.0805500e+03   9.2071347e+01
   1.0806000e+03   9.1777657e+01
   1.0806500e+03   9.1916282e+01
   1.0807000e+03   9.1681010e+01
   1.0807500e+03   9.1178787e+01
   1.0808000e+03   9.0688181e+01
   1.0808500e+03   9.0859343e+01
   1.0809000e+03   9.1068774e+01
   1.0809500e+03   9.0913113e+01
   1.0810000e+03   9.1527344e+01
   1.0810500e+03   9.2467785e+01
   1.0811000e+03   9.3137814e+01
   1.0811500e+03   9.3296308e+01
   1.0812000e+03   9.4053065e+01
   1.0812500e+03   9.5011136e+01
   1.0813000e+03   9.5703233e+01
   1.0813500e+03   9.5808618e+01
   1.0814000e+03   9.6115628e+01
   1.0814500e+03   9.6395577e+01
   1.0815000e+03   9.6116334e+01
   1.0815500e+03   9.4882313e+01
   1.0816000e+03   9.4000598e+01
   1.0816500e+03   9.3579480e+01
   1.0817000e+03   9.3086849e+01
   1.0817500e+03   9.2122754e+01
   1.0818000e+03   9.2001744e+01
   1.0818500e+03   9.2045142e+01
   1.0819000e+03   9.2148882e+01
   1.0819500e+03   9.2176828e+01
   1.0820000e+03   9.2544382e+01
   1.0820500e+03   9.3072837e+01
   1.0821000e+03   9.3615285e+01
   1.0821500e+03   9.3351505e+01
   1.0822000e+03   9.2910964e+01
   1.0822500e+03   9.2178805e+01
   1.0823000e+03   9.1204170e+01
   1.0823500e+03   8.9856856e+01
   1.0824000e+03   8.9191477e+01
   1.0824500e+03   8.9273221e+01
   1.0825000e+03   8.9998623e+01
   1.0825500e+03   9.0475086e+01
   1.0826000e+03   9.1082193e+01
   1.0826500e+03   9.1594977e+01
   1.0827000e+03   9.1932582e+01
   1.0827500e+03   9.1942755e+01
   1.0828000e+03   9.2737360e+01
   1.0828500e+03   9.4198325e+01
   1.0829000e+03   9.6149802e+01
   1.0829500e+03   9.7043329e+01
   1.0830000e+03   9.7130909e+01
   1.0830500e+03   9.6878846e+01
   1.0831000e+03   9.6167657e+01
   1.0831500e+03   9.4713095e+01
   1.0832000e+03   9.4152536e+01
   1.0832500e+03   9.4660566e+01
   1.0833000e+03   9.5444476e+01
   1.0833500e+03   9.5598476e+01
   1.0834000e+03   9.5580424e+01
   1.0834500e+03   9.5643783e+01
   1.0835000e+03   9.5804729e+01
   1.0835500e+03   9.5602026e+01
   1.0836000e+03   9.5439428e+01
   1.0836500e+03   9.5858730e+01
   1.0837000e+03   9.6374138e+01
   1.0837500e+03   9.6032068e+01
   1.0838000e+03   9.5137827e+01
   1.0838500e+03   9.5064718e+01
   1.0839000e+03   9.5412296e+01
   1.0839500e+03   9.5419643e+01
   1.0840000e+03   9.5599826e+01
   1.0840500e+03   9.6241782e+01
   1.0841000e+03   9.7071563e+01
   1.0841500e+03   9.6715281e+01
   1.0842000e+03   9.5604112e+01
   1.0842500e+03   9.4451465e+01
   1.0843000e+03   9.3682570e+01
   1.0843500e+03   9.2481618e+01
   1.0844000e+03   9.1341271e+01
   1.0844500e+03   9.1062997e+01
   1.0845000e+03   9.1434387e+01
   1.0845500e+03   9.1575452e+01
   1.0846000e+03   9.1293258e+01
   1.0846500e+03   9.1583290e+01
   1.0847000e+03   9.2410268e+01
   1.0847500e+03   9.3344449e+01
   1.0848000e+03   9.3518911e+01
   1.0848500e+03   9.3965297e+01
   1.0849000e+03   9.4669517e+01
   1.0849500e+03   9.4580376e+01
   1.0850000e+03   9.3348844e+01
   1.0850500e+03   9.2730992e+01
   1.0851000e+03   9.2436365e+01
   1.0851500e+03   9.1969734e+01
   1.0852000e+03   9.1460852e+01
   1.0852500e+03   9.1755480e+01
   1.0853000e+03   9.2616191e+01
   1.0853500e+03   9.2970239e+01
   1.0854000e+03   9.2778343e+01
   1.0854500e+03   9.2552798e+01
   1.0855000e+03   9.2678140e+01
   1.0855500e+03   9.2495220e+01
   1.0856000e+03   9.2172395e+01
   1.0856500e+03   9.2288268e+01
   1.0857000e+03   9.2950224e+01
   1.0857500e+03   9.3237809e+01
   1.0858000e+03   9.3216398e+01
   1.0858500e+03   9.3126266e+01
   1.0859000e+03   9.3887074e+01
   1.0859500e+03   9.4927178e+01
   1.0860000e+03   9.5769174e+01
   1.0860500e+03   9.6767859e+01
   1.0861000e+03   9.8376436e+01
   1.0861500e+03   9.9194920e+01
   1.0862000e+03   9.9094536e+01
   1.0862500e+03   9.8515280e+01
   1.0863000e+03   9.8356301e+01
   1.0863500e+03   9.8993332e+01
   1.0864000e+03   9.8776764e+01
   1.0864500e+03   9.7835473e+01
   1.0865000e+03   9.7407685e+01
   1.0865500e+03   9.6708100e+01
   1.0866000e+03   9.5019452e+01
   1.0866500e+03   9.3793035e+01
   1.0867000e+03   9.3607190e+01
   1.0867500e+03   9.3768956e+01
   1.0868000e+03   9.3730610e+01
   1.0868500e+03   9.3335700e+01
   1.0869000e+03   9.3029523e+01
   1.0869500e+03   9.2989502e+01
   1.0870000e+03   9.2708127e+01
   1.0870500e+03   9.2483441e+01
   1.0871000e+03   9.3055963e+01
   1.0871500e+03   9.4310829e+01
   1.0872000e+03   9.5478916e+01
   1.0872500e+03   9.6083028e+01
   1.0873000e+03   9.6481013e+01
   1.0873500e+03   9.6859517e+01
   1.0874000e+03   9.6495315e+01
   1.0874500e+03   9.5393737e+01
   1.0875000e+03   9.4764989e+01
   1.0875500e+03   9.4708280e+01
   1.0876000e+03   9.4071444e+01
   1.0876500e+03   9.3396994e+01
   1.0877000e+03   9.2972108e+01
   1.0877500e+03   9.2965960e+01
   1.0878000e+03   9.3102659e+01
   1.0878500e+03   9.3045370e+01
   1.0879000e+03   9.3083421e+01
   1.0879500e+03   9.3884614e+01
   1.0880000e+03   9.4119933e+01
   1.0880500e+03   9.3372018e+01
   1.0881000e+03   9.3022879e+01
   1.0881500e+03   9.2958471e+01
   1.0882000e+03   9.2690569e+01
   1.0882500e+03   9.2612334e+01
   1.0883000e+03   9.2744844e+01
   1.0883500e+03   9.3117648e+01
   1.0884000e+03   9.3585661e+01
   1.0884500e+03   9.3334307e+01
   1.0885000e+03   9.2941076e+01
   1.0885500e+03   9.3123283e+01
   1.0886000e+03   9.3416809e+01
   1.0886500e+03   9.3368115e+01
   1.0887000e+03   9.3755070e+01
   1.0887500e+03   9.4512597e+01
   1.0888000e+03   9.5024371e+01
   1.0888500e+03   9.5362218e+01
   1.0889000e+03   9.5048586e+01
   1.0889500e+03   9.4866587e+01
   1.0890000e+03   9.4945579e+01
   1.0890500e+03   9.4705806e+01
   1.0891000e+03   9.3978532e+01
   1.0891500e+03   9.4149451e+01
   1.0892000e+03   9.4484387e+01
   1.0892500e+03   9.4271920e+01
   1.0893000e+03   9.3714673e+01
   1.0893500e+03   9.3494523e+01
   1.0894000e+03   9.3522610e+01
   1.0894500e+03   9.3989189e+01
   1.0895000e+03   9.4174472e+01
   1.0895500e+03   9.4502343e+01
   1.0896000e+03   9.4549325e+01
   1.0896500e+03   9.3890494e+01
   1.0897000e+03   9.2076661e+01
   1.0897500e+03   9.0532052e+01
   1.0898000e+03   8.9739889e+01
   1.0898500e+03   8.9708716e+01
   1.0899000e+03   8.9711535e+01
   1.0899500e+03   8.9945673e+01
   1.0900000e+03   9.0079632e+01
   1.0900500e+03   9.0214305e+01
   1.0901000e+03   8.9974510e+01
   1.0901500e+03   8.9991896e+01
   1.0902000e+03   9.0592211e+01
   1.0902500e+03   9.1783459e+01
   1.0903000e+03   9.2544638e+01
   1.0903500e+03   9.2588396e+01
   1.0904000e+03   9.2710837e+01
   1.0904500e+03   9.2515846e+01
   1.0905000e+03   9.1477427e+01
   1.0905500e+03   9.0403629e+01
   1.0906000e+03   9.0318693e+01
   1.0906500e+03   9.0703935e+01
   1.0907000e+03   9.0765531e+01
   1.0907500e+03   9.0977819e+01
   1.0908000e+03   9.0988654e+01
   1.0908500e+03   9.0601659e+01
   1.0909000e+03   8.9868200e+01
   1.0909500e+03   8.9063833e+01
   1.0910000e+03   8.9003194e+01
   1.0910500e+03   8.9604183e+01
   1.0911000e+03   9.0094786e+01
   1.0911500e+03   8.9660468e+01
   1.0912000e+03   8.9160610e+01
   1.0912500e+03   8.8426410e+01
   1.0913000e+03   8.7230798e+01
   1.0913500e+03   8.6568329e+01
   1.0914000e+03   8.7000321e+01
   1.0914500e+03   8.8089601e+01
   1.0915000e+03   8.8785501e+01
   1.0915500e+03   8.9702680e+01
   1.0916000e+03   8.9647834e+01
   1.0916500e+03   8.9779294e+01
   1.0917000e+03   8.9508911e+01
   1.0917500e+03   8.9678148e+01
   1.0918000e+03   9.0107810e+01
   1.0918500e+03   9.1207952e+01
   1.0919000e+03   9.1598134e+01
   1.0919500e+03   9.1547386e+01
   1.0920000e+03   9.0625521e+01
   1.0920500e+03   8.9704366e+01
   1.0921000e+03   8.8915835e+01
   1.0921500e+03   8.8508579e+01
   1.0922000e+03   8.8656580e+01
   1.0922500e+03   8.9725114e+01
   1.0923000e+03   9.0370647e+01
   1.0923500e+03   9.0401718e+01
   1.0924000e+03   8.9696201e+01
   1.0924500e+03   8.9031012e+01
   1.0925000e+03   8.8462760e+01
   1.0925500e+03   8.8264909e+01
   1.0926000e+03   8.8292006e+01
   1.0926500e+03   8.8794451e+01
   1.0927000e+03   8.9521411e+01
   1.0927500e+03   8.9488813e+01
   1.0928000e+03   8.8476973e+01
   1.0928500e+03   8.7871022e+01
   1.0929000e+03   8.7817506e+01
   1.0929500e+03   8.7745145e+01
   1.0930000e+03   8.8085227e+01
   1.0930500e+03   8.9048575e+01
   1.0931000e+03   8.9576431e+01
   1.0931500e+03   8.9540337e+01
   1.0932000e+03   8.8920044e+01
   1.0932500e+03   8.8593264e+01
   1.0933000e+03   8.8811021e+01
   1.0933500e+03   8.9441881e+01
   1.0934000e+03   8.9864674e+01
   1.0934500e+03   9.0026588e+01
   1.0935000e+03   8.9597364e+01
   1.0935500e+03   8.8767537e+01
   1.0936000e+03   8.7144759e+01
   1.0936500e+03   8.5903622e+01
   1.0937000e+03   8.5791847e+01
   1.0937500e+03   8.6694994e+01
   1.0938000e+03   8.7517110e+01
   1.0938500e+03   8.8629863e+01
   1.0939000e+03   8.9205483e+01
   1.0939500e+03   8.9579397e+01
   1.0940000e+03   8.9337947e+01
   1.0940500e+03   8.8795436e+01
   1.0941000e+03   8.8378023e+01
   1.0941500e+03   8.8811312e+01
   1.0942000e+03   8.8942853e+01
   1.0942500e+03   8.8539033e+01
   1.0943000e+03   8.8413695e+01
   1.0943500e+03   8.7992340e+01
   1.0944000e+03   8.6717508e+01
   1.0944500e+03   8.5583022e+01
   1.0945000e+03   8.5232205e+01
   1.0945500e+03   8.5895398e+01
   1.0946000e+03   8.6893670e+01
   1.0946500e+03   8.7903665e+01
   1.0947000e+03   8.8270099e+01
   1.0947500e+03   8.8302305e+01
   1.0948000e+03   8.7633798e+01
   1.0948500e+03   8.6360074e+01
   1.0949000e+03   8.5830887e+01
   1.0949500e+03   8.5922930e+01
   1.0950000e+03   8.6291625e+01
   1.0950500e+03   8.5635812e+01
   1.0951000e+03   8.5451164e+01
   1.0951500e+03   8.4939126e+01
   1.0952000e+03   8.4842334e+01
   1.0952500e+03   8.4818515e+01
   1.0953000e+03   8.5304732e+01
   1.0953500e+03   8.6202787e+01
   1.0954000e+03   8.7406491e+01
   1.0954500e+03   8.7954544e+01
   1.0955000e+03   8.7216609e+01
   1.0955500e+03   8.6627777e+01
   1.0956000e+03   8.5912808e+01
   1.0956500e+03   8.5246386e+01
   1.0957000e+03   8.5211857e+01
   1.0957500e+03   8.5831269e+01
   1.0958000e+03   8.6389278e+01
   1.0958500e+03   8.6556354e+01
   1.0959000e+03   8.5708699e+01
   1.0959500e+03   8.4290164e+01
   1.0960000e+03   8.3168609e+01
   1.0960500e+03   8.2784515e+01
   1.0961000e+03   8.2603347e+01
   1.0961500e+03   8.3244929e+01
   1.0962000e+03   8.4305147e+01
   1.0962500e+03   8.5369389e+01
   1.0963000e+03   8.4846257e+01
   1.0963500e+03   8.4126921e+01
   1.0964000e+03   8.3235652e+01
   1.0964500e+03   8.2705747e+01
   1.0965000e+03   8.2426682e+01
   1.0965500e+03   8.2913639e+01
   1.0966000e+03   8.3825702e+01
   1.0966500e+03   8.3974966e+01
   1.0967000e+03   8.2424381e+01
   1.0967500e+03   8.0786189e+01
   1.0968000e+03   7.9657994e+01
   1.0968500e+03   7.8902213e+01
   1.0969000e+03   7.9439131e+01
   1.0969500e+03   8.0913809e+01
   1.0970000e+03   8.1639045e+01
   1.0970500e+03   8.1684739e+01
   1.0971000e+03   8.1210130e+01
   1.0971500e+03   8.0109532e+01
   1.0972000e+03   7.9659922e+01
   1.0972500e+03   8.0408040e+01
   1.0973000e+03   8.1882834e+01
   1.0973500e+03   8.3433083e+01
   1.0974000e+03   8.4346045e+01
   1.0974500e+03   8.4809688e+01
   1.0975000e+03   8.4449028e+01
   1.0975500e+03   8.2749714e+01
   1.0976000e+03   8.1475847e+01
   1.0976500e+03   8.1587376e+01
   1.0977000e+03   8.2223853e+01
   1.0977500e+03   8.2805307e+01
   1.0978000e+03   8.4056282e+01
   1.0978500e+03   8.4423482e+01
   1.0979000e+03   8.3957655e+01
   1.0979500e+03   8.2731004e+01
   1.0980000e+03   8.1150769e+01
   1.0980500e+03   8.0741336e+01
   1.0981000e+03   8.1417719e+01
   1.0981500e+03   8.2626544e+01
   1.0982000e+03   8.3177440e+01
   1.0982500e+03   8.3507554e+01
   1.0983000e+03   8.3051497e+01
   1.0983500e+03   8.1914580e+01
   1.0984000e+03   8.0379813e+01
   1.0984500e+03   7.9917910e+01
   1.0985000e+03   8.1152198e+01
   1.0985500e+03   8.2264702e+01
   1.0986000e+03   8.2253973e+01
   1.0986500e+03   8.1833804e+01
   1.0987000e+03   8.1615764e+01
   1.0987500e+03   8.0726562e+01
   1.0988000e+03   7.9720031e+01
   1.0988500e+03   7.9722106e+01
   1.0989000e+03   8.1302625e+01
   1.0989500e+03   8.2828609e+01
   1.0990000e+03   8.3150822e+01
   1.0990500e+03   8.2950128e+01
   1.0991000e+03   8.3425112e+01
   1.0991500e+03   8.3890352e+01
   1.0992000e+03   8.4157140e+01
   1.0992500e+03   8.5382525e+01
   1.0993000e+03   8.7792194e+01
   1.0993500e+03   8.9444952e+01
   1.0994000e+03   8.9262084e+01
   1.0994500e+03   8.8471280e+01
   1.0995000e+03   8.7291720e+01
   1.0995500e+03   8.6510586e+01
   1.0996000e+03   8.6741955e+01
   1.0996500e+03   8.8334885e+01
   1.0997000e+03   9.0144525e+01
   1.0997500e+03   9.2350589e+01
   1.0998000e+03   9.2475254e+01
   1.0998500e+03   9.1503152e+01
   1.0999000e+03   8.9872367e+01
   1.0999500e+03   8.9238182e+01
   1.1000000e+03   8.9707682e+01
   1.1000500e+03   9.1023840e+01
   1.1001000e+03   9.2149202e+01
   1.1001500e+03   9.2893890e+01
   1.1002000e+03   9.2855325e+01
   1.1002500e+03   9.1033750e+01
   1.1003000e+03   8.9301796e+01
   1.1003500e+03   8.8607086e+01
   1.1004000e+03   8.9064888e+01
   1.1004500e+03   8.9380441e+01
   1.1005000e+03   8.9871980e+01
   1.1005500e+03   9.0179608e+01
   1.1006000e+03   8.9488873e+01
   1.1006500e+03   8.7986487e+01
   1.1007000e+03   8.6654862e+01
   1.1007500e+03   8.6719900e+01
   1.1008000e+03   8.7942892e+01
   1.1008500e+03   9.0315037e+01
   1.1009000e+03   9.2488041e+01
   1.1009500e+03   9.3730863e+01
   1.1010000e+03   9.4051243e+01
   1.1010500e+03   9.3562301e+01
   1.1011000e+03   9.2137394e+01
   1.1011500e+03   9.1483438e+01
   1.1012000e+03   9.2646022e+01
   1.1012500e+03   9.3506648e+01
   1.1013000e+03   9.4446920e+01
   1.1013500e+03   9.4834786e+01
   1.1014000e+03   9.4727645e+01
   1.1014500e+03   9.4476962e+01
   1.1015000e+03   9.3912610e+01
   1.1015500e+03   9.3832231e+01
   1.1016000e+03   9.4863197e+01
   1.1016500e+03   9.6748470e+01
   1.1017000e+03   9.7901847e+01
   1.1017500e+03   9.8686531e+01
   1.1018000e+03   9.8084437e+01
   1.1018500e+03   9.7336823e+01
   1.1019000e+03   9.6440299e+01
   1.1019500e+03   9.5738156e+01
   1.1020000e+03   9.6512913e+01
   1.1020500e+03   9.8151426e+01
   1.1021000e+03   9.9763076e+01
   1.1021500e+03   9.9808104e+01
   1.1022000e+03   9.8699386e+01
   1.1022500e+03   9.7312800e+01
   1.1023000e+03   9.6586129e+01
   1.1023500e+03   9.5481581e+01
   1.1024000e+03   9.5278543e+01
   1.1024500e+03   9.5662117e+01
   1.1025000e+03   9.5846486e+01
   1.1025500e+03   9.5429158e+01
   1.1026000e+03   9.4571021e+01
   1.1026500e+03   9.3994804e+01
   1.1027000e+03   9.4608913e+01
   1.1027500e+03   9.5835875e+01
   1.1028000e+03   9.6500169e+01
   1.1028500e+03   9.7828068e+01
   1.1029000e+03   9.9025506e+01
   1.1029500e+03   9.9025103e+01
   1.1030000e+03   9.8029893e+01
   1.1030500e+03   9.7248000e+01
   1.1031000e+03   9.6709495e+01
   1.1031500e+03   9.6442272e+01
   1.1032000e+03   9.7013529e+01
   1.1032500e+03   9.7652717e+01
   1.1033000e+03   9.8605002e+01
   1.1033500e+03   9.9113618e+01
   1.1034000e+03   9.8932184e+01
   1.1034500e+03   9.8044259e+01
   1.1035000e+03   9.7661425e+01
   1.1035500e+03   9.8173077e+01
   1.1036000e+03   9.8747841e+01
   1.1036500e+03   9.9665058e+01
   1.1037000e+03   1.0008765e+02
   1.1037500e+03   1.0040124e+02
   1.1038000e+03   9.9838609e+01
   1.1038500e+03   9.8704414e+01
   1.1039000e+03   9.7678884e+01
   1.1039500e+03   9.8233428e+01
   1.1040000e+03   9.9078475e+01
   1.1040500e+03   1.0019722e+02
   1.1041000e+03   1.0099259e+02
   1.1041500e+03   1.0145029e+02
   1.1042000e+03   1.0135299e+02
   1.1042500e+03   1.0119604e+02
   1.1043000e+03   1.0018405e+02
   1.1043500e+03   1.0018087e+02
   1.1044000e+03   1.0112228e+02
   1.1044500e+03   1.0136527e+02
   1.1045000e+03   1.0110857e+02
   1.1045500e+03   1.0085857e+02
   1.1046000e+03   1.0085901e+02
   1.1046500e+03   9.9953638e+01
   1.1047000e+03   9.9338991e+01
   1.1047500e+03   9.8115402e+01
   1.1048000e+03   9.8743110e+01
   1.1048500e+03   9.9661958e+01
   1.1049000e+03   1.0004168e+02
   1.1049500e+03   9.9673042e+01
   1.1050000e+03   9.9819589e+01
   1.1050500e+03   9.8882320e+01
   1.1051000e+03   9.7634780e+01
   1.1051500e+03   9.7141024e+01
   1.1052000e+03   9.7821477e+01
   1.1052500e+03   9.9197850e+01
   1.1053000e+03   1.0035934e+02
   1.1053500e+03   1.0060474e+02
   1.1054000e+03   1.0063867e+02
   1.1054500e+03   1.0003913e+02
   1.1055000e+03   9.9196277e+01
   1.1055500e+03   9.8597829e+01
   1.1056000e+03   9.8758937e+01
   1.1056500e+03   9.9059054e+01
   1.1057000e+03   1.0018609e+02
   1.1057500e+03   1.0039242e+02
   1.1058000e+03   9.9851597e+01
   1.1058500e+03   9.9049081e+01
   1.1059000e+03   9.8179930e+01
   1.1059500e+03   9.6986276e+01
   1.1060000e+03   9.6227038e+01
   1.1060500e+03   9.6220338e+01
   1.1061000e+03   9.6592962e+01
   1.1061500e+03   9.6832619e+01
   1.1062000e+03   9.6393756e+01
   1.1062500e+03   9.6223161e+01
   1.1063000e+03   9.6113347e+01
   1.1063500e+03   9.5809526e+01
   1.1064000e+03   9.5874418e+01
   1.1064500e+03   9.6303548e+01
   1.1065000e+03   9.6967008e+01
   1.1065500e+03   9.6893965e+01
   1.1066000e+03   9.6988228e+01
   1.1066500e+03   9.6476912e+01
   1.1067000e+03   9.6578748e+01
   1.1067500e+03   9.6912403e+01
   1.1068000e+03   9.7762029e+01
   1.1068500e+03   9.7822523e+01
   1.1069000e+03   9.8987718e+01
   1.1069500e+03   9.8888719e+01
   1.1070000e+03   9.8480164e+01
   1.1070500e+03   9.7213131e+01
   1.1071000e+03   9.6672302e+01
   1.1071500e+03   9.6572728e+01
   1.1072000e+03   9.7618369e+01
   1.1072500e+03   9.8447522e+01
   1.1073000e+03   9.9376112e+01
   1.1073500e+03   1.0012829e+02
   1.1074000e+03   9.9521729e+01
   1.1074500e+03   9.7960712e+01
   1.1075000e+03   9.6560580e+01
   1.1075500e+03   9.6226950e+01
   1.1076000e+03   9.6080131e+01
   1.1076500e+03   9.5624223e+01
   1.1077000e+03   9.5893148e+01
   1.1077500e+03   9.6049093e+01
   1.1078000e+03   9.6054182e+01
   1.1078500e+03   9.5219460e+01
   1.1079000e+03   9.5245723e+01
   1.1079500e+03   9.5790215e+01
   1.1080000e+03   9.6868672e+01
   1.1080500e+03   9.8003793e+01
   1.1081000e+03   9.9130229e+01
   1.1081500e+03   9.9682698e+01
   1.1082000e+03   9.9548404e+01
   1.1082500e+03   9.8930222e+01
   1.1083000e+03   9.8615856e+01
   1.1083500e+03   9.8633571e+01
   1.1084000e+03   9.9478007e+01
   1.1084500e+03   1.0058816e+02
   1.1085000e+03   1.0120293e+02
   1.1085500e+03   1.0079587e+02
   1.1086000e+03   1.0048638e+02
   1.1086500e+03   9.9677340e+01
   1.1087000e+03   9.8167905e+01
   1.1087500e+03   9.6740950e+01
   1.1088000e+03   9.6435866e+01
   1.1088500e+03   9.6891167e+01
   1.1089000e+03   9.7295254e+01
   1.1089500e+03   9.7357486e+01
   1.1090000e+03   9.7350177e+01
   1.1090500e+03   9.6882284e+01
   1.1091000e+03   9.6446414e+01
   1.1091500e+03   9.5746344e+01
   1.1092000e+03   9.5767007e+01
   1.1092500e+03   9.6575486e+01
   1.1093000e+03   9.7582192e+01
   1.1093500e+03   9.7839969e+01
   1.1094000e+03   9.7517617e+01
   1.1094500e+03   9.7380847e+01
   1.1095000e+03   9.6720707e+01
   1.1095500e+03   9.5693954e+01
   1.1096000e+03   9.4901972e+01
   1.1096500e+03   9.5260733e+01
   1.1097000e+03   9.5562467e+01
   1.1097500e+03   9.5674973e+01
   1.1098000e+03   9.5584914e+01
   1.1098500e+03   9.5648909e+01
   1.1099000e+03   9.5817463e+01
   1.1099500e+03   9.5695529e+01
   1.1100000e+03   9.5867205e+01
   1.1100500e+03   9.6298997e+01
   1.1101000e+03   9.6631604e+01
   1.1101500e+03   9.6519772e+01
   1.1102000e+03   9.6509108e+01
   1.1102500e+03   9.6552384e+01
   1.1103000e+03   9.6062207e+01
   1.1103500e+03   9.5943507e+01
   1.1104000e+03   9.5924588e+01
   1.1104500e+03   9.6221961e+01
   1.1105000e+03   9.6334990e+01
   1.1105500e+03   9.6732341e+01
   1.1106000e+03   9.6872381e+01
   1.1106500e+03   9.6892188e+01
   1.1107000e+03   9.6348891e+01
   1.1107500e+03   9.6336601e+01
   1.1108000e+03   9.7478613e+01
   1.1108500e+03   9.7995732e+01
   1.1109000e+03   9.8862088e+01
   1.1109500e+03   9.9964652e+01
   1.1110000e+03   1.0030596e+02
   1.1110500e+03   9.9034965e+01
   1.1111000e+03   9.7940885e+01
   1.1111500e+03   9.7013182e+01
   1.1112000e+03   9.6794467e+01
   1.1112500e+03   9.7094140e+01
   1.1113000e+03   9.7554581e+01
   1.1113500e+03   9.8064857e+01
   1.1114000e+03   9.7934868e+01
   1.1114500e+03   9.7349883e+01
   1.1115000e+03   9.6292358e+01
   1.1115500e+03   9.5347728e+01
   1.1116000e+03   9.4953129e+01
   1.1116500e+03   9.4544175e+01
   1.1117000e+03   9.4089376e+01
   1.1117500e+03   9.3834594e+01
   1.1118000e+03   9.4156949e+01
   1.1118500e+03   9.3962860e+01
   1.1119000e+03   9.4300076e+01
   1.1119500e+03   9.3846537e+01
   1.1120000e+03   9.3833462e+01
   1.1120500e+03   9.4430677e+01
   1.1121000e+03   9.4902023e+01
   1.1121500e+03   9.5015000e+01
   1.1122000e+03   9.5888243e+01
   1.1122500e+03   9.6458407e+01
   1.1123000e+03   9.6579798e+01
   1.1123500e+03   9.6986398e+01
   1.1124000e+03   9.6986418e+01
   1.1124500e+03   9.7380063e+01
   1.1125000e+03   9.8199275e+01
   1.1125500e+03   9.8271831e+01
   1.1126000e+03   9.7430497e+01
   1.1126500e+03   9.7066826e+01
   1.1127000e+03   9.6403750e+01
   1.1127500e+03   9.5353638e+01
   1.1128000e+03   9.4870086e+01
   1.1128500e+03   9.6098277e+01
   1.1129000e+03   9.8118090e+01
   1.1129500e+03   9.9946847e+01
   1.1130000e+03   1.0099518e+02
   1.1130500e+03   1.0110845e+02
   1.1131000e+03   1.0053587e+02
   1.1131500e+03   9.9419892e+01
   1.1132000e+03   9.8540692e+01
   1.1132500e+03   9.7947692e+01
   1.1133000e+03   9.8406699e+01
   1.1133500e+03   9.9057025e+01
   1.1134000e+03   9.9515963e+01
   1.1134500e+03   9.9143834e+01
   1.1135000e+03   9.9046745e+01
   1.1135500e+03   9.8864594e+01
   1.1136000e+03   9.8695493e+01
   1.1136500e+03   9.8238034e+01
   1.1137000e+03   9.7985468e+01
   1.1137500e+03   9.8605522e+01
   1.1138000e+03   9.8958044e+01
   1.1138500e+03   9.8592220e+01
   1.1139000e+03   9.8127486e+01
   1.1139500e+03   9.8315614e+01
   1.1140000e+03   9.8270105e+01
   1.1140500e+03   9.7844239e+01
   1.1141000e+03   9.7736460e+01
   1.1141500e+03   9.7841328e+01
   1.1142000e+03   9.7142341e+01
   1.1142500e+03   9.5816773e+01
   1.1143000e+03   9.4052611e+01
   1.1143500e+03   9.2347673e+01
   1.1144000e+03   9.1244471e+01
   1.1144500e+03   9.1262032e+01
   1.1145000e+03   9.2172310e+01
   1.1145500e+03   9.4078347e+01
   1.1146000e+03   9.6683798e+01
   1.1146500e+03   9.8996803e+01
   1.1147000e+03   9.9602380e+01
   1.1147500e+03   9.9326937e+01
   1.1148000e+03   9.9624564e+01
   1.1148500e+03   1.0019544e+02
   1.1149000e+03   9.9393143e+01
   1.1149500e+03   9.9798934e+01
   1.1150000e+03   9.9861293e+01
   1.1150500e+03   9.9140194e+01
   1.1151000e+03   9.7271787e+01
   1.1151500e+03   9.5988565e+01
   1.1152000e+03   9.5009914e+01
   1.1152500e+03   9.5461393e+01
   1.1153000e+03   9.6203420e+01
   1.1153500e+03   9.7310592e+01
   1.1154000e+03   9.8678145e+01
   1.1154500e+03   9.9355497e+01
   1.1155000e+03   9.9673879e+01
   1.1155500e+03   9.9447821e+01
   1.1156000e+03   9.8288590e+01
   1.1156500e+03   9.7493275e+01
   1.1157000e+03   9.7737540e+01
   1.1157500e+03   9.7770987e+01
   1.1158000e+03   9.7184930e+01
   1.1158500e+03   9.7306649e+01
   1.1159000e+03   9.7426316e+01
   1.1159500e+03   9.6594113e+01
   1.1160000e+03   9.5449271e+01
   1.1160500e+03   9.4790911e+01
   1.1161000e+03   9.5528475e+01
   1.1161500e+03   9.7182009e+01
   1.1162000e+03   1.0012728e+02
   1.1162500e+03   1.0232473e+02
   1.1163000e+03   1.0435952e+02
   1.1163500e+03   1.0441683e+02
   1.1164000e+03   1.0259074e+02
   1.1164500e+03   9.9755154e+01
   1.1165000e+03   9.8289039e+01
   1.1165500e+03   9.8201466e+01
   1.1166000e+03   9.8922206e+01
   1.1166500e+03   9.9258802e+01
   1.1167000e+03   9.9261662e+01
   1.1167500e+03   9.8812339e+01
   1.1168000e+03   9.8361295e+01
   1.1168500e+03   9.7515232e+01
   1.1169000e+03   9.7423942e+01
   1.1169500e+03   9.8319100e+01
   1.1170000e+03   9.9295922e+01
   1.1170500e+03   9.9444530e+01
   1.1171000e+03   9.8408062e+01
   1.1171500e+03   9.7585357e+01
   1.1172000e+03   9.6552794e+01
   1.1172500e+03   9.6100414e+01
   1.1173000e+03   9.5525426e+01
   1.1173500e+03   9.7002338e+01
   1.1174000e+03   9.8763431e+01
   1.1174500e+03   1.0072748e+02
   1.1175000e+03   1.0116033e+02
   1.1175500e+03   1.0067063e+02
   1.1176000e+03   9.9446526e+01
   1.1176500e+03   9.8772716e+01
   1.1177000e+03   9.7303445e+01
   1.1177500e+03   9.6833286e+01
   1.1178000e+03   9.7342424e+01
   1.1178500e+03   9.8344686e+01
   1.1179000e+03   9.8848131e+01
   1.1179500e+03   9.8272383e+01
   1.1180000e+03   9.6680737e+01
   1.1180500e+03   9.5351118e+01
   1.1181000e+03   9.4802812e+01
   1.1181500e+03   9.4187213e+01
   1.1182000e+03   9.4678725e+01
   1.1182500e+03   9.5376377e+01
   1.1183000e+03   9.6306760e+01
   1.1183500e+03   9.5707119e+01
   1.1184000e+03   9.4975958e+01
   1.1184500e+03   9.3762671e+01
   1.1185000e+03   9.4357210e+01
   1.1185500e+03   9.5665061e+01
   1.1186000e+03   9.6210911e+01
   1.1186500e+03   9.6832996e+01
   1.1187000e+03   9.7887292e+01
   1.1187500e+03   9.8364429e+01
   1.1188000e+03   9.6911464e+01
   1.1188500e+03   9.6103841e+01
   1.1189000e+03   9.5897248e+01
   1.1189500e+03   9.6430296e+01
   1.1190000e+03   9.6536249e+01
   1.1190500e+03   9.7367483e+01
   1.1191000e+03   9.8669223e+01
   1.1191500e+03   9.9381774e+01
   1.1192000e+03   9.9155253e+01
   1.1192500e+03   9.8746208e+01
   1.1193000e+03   9.8822988e+01
   1.1193500e+03   9.9079986e+01
   1.1194000e+03   1.0000583e+02
   1.1194500e+03   1.0108572e+02
   1.1195000e+03   1.0199202e+02
   1.1195500e+03   1.0169721e+02
   1.1196000e+03   1.0120593e+02
   1.1196500e+03   9.9892953e+01
   1.1197000e+03   9.8341792e+01
   1.1197500e+03   9.7166587e+01
   1.1198000e+03   9.7606366e+01
   1.1198500e+03   9.8481019e+01
   1.1199000e+03   9.9070433e+01
   1.1199500e+03   9.9549793e+01
   1.1200000e+03   9.9436651e+01
   1.1200500e+03   9.8846589e+01
   1.1201000e+03   9.7342955e+01
   1.1201500e+03   9.6831243e+01
   1.1202000e+03   9.7103791e+01
   1.1202500e+03   9.7781813e+01
   1.1203000e+03   9.7920620e+01
   1.1203500e+03   9.8460312e+01
   1.1204000e+03   9.7679912e+01
   1.1204500e+03   9.6836653e+01
   1.1205000e+03   9.6043182e+01
   1.1205500e+03   9.5747533e+01
   1.1206000e+03   9.6322222e+01
   1.1206500e+03   9.7424775e+01
   1.1207000e+03   9.8163231e+01
   1.1207500e+03   9.8386416e+01
   1.1208000e+03   9.7965155e+01
   1.1208500e+03   9.6626174e+01
   1.1209000e+03   9.6000941e+01
   1.1209500e+03   9.5267082e+01
   1.1210000e+03   9.5193826e+01
   1.1210500e+03   9.5288095e+01
   1.1211000e+03   9.6354469e+01
   1.1211500e+03   9.6604296e+01
   1.1212000e+03   9.6716749e+01
   1.1212500e+03   9.6288020e+01
   1.1213000e+03   9.6275701e+01
   1.1213500e+03   9.5811353e+01
   1.1214000e+03   9.6150943e+01
   1.1214500e+03   9.7019977e+01
   1.1215000e+03   9.7849516e+01
   1.1215500e+03   9.8993427e+01
   1.1216000e+03   9.8933612e+01
   1.1216500e+03   9.7955181e+01
   1.1217000e+03   9.6618321e+01
   1.1217500e+03   9.5549228e+01
   1.1218000e+03   9.4651009e+01
   1.1218500e+03   9.4821092e+01
   1.1219000e+03   9.6065097e+01
   1.1219500e+03   9.7184645e+01
   1.1220000e+03   9.8934512e+01
   1.1220500e+03   9.9510170e+01
   1.1221000e+03   9.9160022e+01
   1.1221500e+03   9.8643159e+01
   1.1222000e+03   9.8291351e+01
   1.1222500e+03   9.7838040e+01
   1.1223000e+03   9.7826723e+01
   1.1223500e+03   9.8310014e+01
   1.1224000e+03   9.8386828e+01
   1.1224500e+03   9.8520298e+01
   1.1225000e+03   9.7772983e+01
   1.1225500e+03   9.6877704e+01
   1.1226000e+03   9.7102270e+01
   1.1226500e+03   9.8160421e+01
   1.1227000e+03   9.9039554e+01
   1.1227500e+03   1.0014420e+02
   1.1228000e+03   1.0093665e+02
   1.1228500e+03   1.0021118e+02
   1.1229000e+03   9.8342672e+01
   1.1229500e+03   9.6903234e+01
   1.1230000e+03   9.5657617e+01
   1.1230500e+03   9.5700180e+01
   1.1231000e+03   9.6712985e+01
   1.1231500e+03   9.7928022e+01
   1.1232000e+03   9.8449411e+01
   1.1232500e+03   9.8771776e+01
   1.1233000e+03   9.8070668e+01
   1.1233500e+03   9.7371305e+01
   1.1234000e+03   9.6158167e+01
   1.1234500e+03   9.5795485e+01
   1.1235000e+03   9.5938154e+01
   1.1235500e+03   9.7157817e+01
   1.1236000e+03   9.7733181e+01
   1.1236500e+03   9.8621617e+01
   1.1237000e+03   9.9234648e+01
   1.1237500e+03   9.9687253e+01
   1.1238000e+03   9.9250014e+01
   1.1238500e+03   9.8592519e+01
   1.1239000e+03   9.9208209e+01
   1.1239500e+03   1.0005466e+02
   1.1240000e+03   1.0060170e+02
   1.1240500e+03   1.0052951e+02
   1.1241000e+03   1.0063344e+02
   1.1241500e+03   9.9634789e+01
   1.1242000e+03   9.8389193e+01
   1.1242500e+03   9.7401300e+01
   1.1243000e+03   9.7398305e+01
   1.1243500e+03   9.7487952e+01
   1.1244000e+03   9.7888998e+01
   1.1244500e+03   9.7919613e+01
   1.1245000e+03   9.6942537e+01
   1.1245500e+03   9.5653673e+01
   1.1246000e+03   9.4970677e+01
   1.1246500e+03   9.3909711e+01
   1.1247000e+03   9.3774440e+01
   1.1247500e+03   9.4467741e+01
   1.1248000e+03   9.5306424e+01
   1.1248500e+03   9.5757893e+01
   1.1249000e+03   9.6426848e+01
   1.1249500e+03   9.6635966e+01
   1.1250000e+03   9.6518124e+01


==> Data/Lorentzians/D4_35C.dat <==
   1.0750500e+03   9.3420753e+01
   1.0751000e+03   9.2625480e+01
   1.0751500e+03   9.2409680e+01
   1.0752000e+03   9.2053626e+01
   1.0752500e+03   9.1973663e+01
   1.0753000e+03   9.2126467e+01
   1.0753500e+03   9.2429389e+01
   1.0754000e+03   9.2818570e+01
   1.0754500e+03   9.3175157e+01
   1.0755000e+03   9.3191386e+01
   1.0755500e+03   9.3104562e+01
   1.0756000e+03   9.3632650e+01
   1.0756500e+03   9.4318051e+01
   1.0757000e+03   9.5248023e+01
   1.0757500e+03   9.5995303e+01
   1.0758000e+03   9.5939705e+01
   1.0758500e+03   9.4890343e+01
   1.0759000e+03   9.3776041e+01
   1.0759500e+03   9.2770742e+01
   1.0760000e+03   9.2518952e+01
   1.0760500e+03   9.2961885e+01
   1.0761000e+03   9.3251346e+01
   1.0761500e+03   9.3044756e+01
   1.0762000e+03   9.2373259e+01
   1.0762500e+03   9.2012737e+01
   1.0763000e+03   9.1905747e+01
   1.0763500e+03   9.2640369e+01
   1.0764000e+03   9.3827130e+01
   1.0764500e+03   9.4629986e+01
   1.0765000e+03   9.4580055e+01
   1.0765500e+03   9.3968118e+01
   1.0766000e+03   9.3239119e+01
   1.0766500e+03   9.2686755e+01
   1.0767000e+03   9.2706339e+01
   1.0767500e+03   9.3044715e+01
   1.0768000e+03   9.3794611e+01
   1.0768500e+03   9.4243528e+01
   1.0769000e+03   9.4342200e+01
   1.0769500e+03   9.4430412e+01
   1.0770000e+03   9.4464013e+01
   1.0770500e+03   9.4148888e+01
   1.0771000e+03   9.3391985e+01
   1.0771500e+03   9.3562662e+01
   1.0772000e+03   9.3729993e+01
   1.0772500e+03   9.3721864e+01
   1.0773000e+03   9.4142286e+01
   1.0773500e+03   9.4862154e+01
   1.0774000e+03   9.4399972e+01
   1.0774500e+03   9.3863467e+01
   1.0775000e+03   9.4174763e+01
   1.0775500e+03   9.4795215e+01
   1.0776000e+03   9.5555564e+01
   1.0776500e+03   9.6210327e+01
   1.0777000e+03   9.6630217e+01
   1.0777500e+03   9.6164371e+01
   1.0778000e+03   9.5556529e+01
   1.0778500e+03   9.5352528e+01
   1.0779000e+03   9.6023143e+01
   1.0779500e+03   9.6730740e+01
   1.0780000e+03   9.7279008e+01
   1.0780500e+03   9.6953213e+01
   1.0781000e+03   9.6161686e+01
   1.0781500e+03   9.5146081e+01
   1.0782000e+03   9.4993008e+01
   1.0782500e+03   9.5111133e+01
   1.0783000e+03   9.5417597e+01
   1.0783500e+03   9.5314429e+01
   1.0784000e+03   9.4858146e+01
   1.0784500e+03   9.3552557e+01
   1.0785000e+03   9.2636557e+01
   1.0785500e+03   9.2382400e+01
   1.0786000e+03   9.2713343e+01
   1.0786500e+03   9.3176294e+01
   1.0787000e+03   9.3746815e+01
   1.0787500e+03   9.3919622e+01
   1.0788000e+03   9.4040610e+01
   1.0788500e+03   9.3648409e+01
   1.0789000e+03   9.3151833e+01
   1.0789500e+03   9.2926407e+01
   1.0790000e+03   9.2913970e+01
   1.0790500e+03   9.3267650e+01
   1.0791000e+03   9.4066595e+01
   1.0791500e+03   9.5035976e+01
   1.0792000e+03   9.5690682e+01
   1.0792500e+03   9.5836153e+01
   1.0793000e+03   9.5187740e+01
   1.0793500e+03   9.4631147e+01
   1.0794000e+03   9.4362417e+01
   1.0794500e+03   9.4434762e+01
   1.0795000e+03   9.4880031e+01
   1.0795500e+03   9.4834360e+01
   1.0796000e+03   9.4317002e+01
   1.0796500e+03   9.3239455e+01
   1.0797000e+03   9.2128155e+01
   1.0797500e+03   9.1465817e+01
   1.0798000e+03   9.1826506e+01
   1.0798500e+03   9.2600127e+01
   1.0799000e+03   9.3155385e+01
   1.0799500e+03   9.3269393e+01
   1.0800000e+03   9.2813026e+01
   1.0800500e+03   9.2222825e+01
   1.0801000e+03   9.1781882e+01
   1.0801500e+03   9.1822368e+01
   1.0802000e+03   9.2373870e+01
   1.0802500e+03   9.2804930e+01
   1.0803000e+03   9.3051386e+01
   1.0803500e+03   9.2998180e+01
   1.0804000e+03   9.3323422e+01
   1.0804500e+03   9.3602095e+01
   1.0805000e+03   9.4288981e+01
   1.0805500e+03   9.5030561e+01
   1.0806000e+03   9.5365076e+01
   1.0806500e+03   9.5539601e+01
   1.0807000e+03   9.5730981e+01
   1.0807500e+03   9.5565834e+01
   1.0808000e+03   9.5169111e+01
   1.0808500e+03   9.5258013e+01
   1.0809000e+03   9.5409369e+01
   1.0809500e+03   9.5468550e+01
   1.0810000e+03   9.6038754e+01
   1.0810500e+03   9.6736568e+01
   1.0811000e+03   9.6981420e+01
   1.0811500e+03   9.6797482e+01
   1.0812000e+03   9.6454086e+01
   1.0812500e+03   9.6165878e+01
   1.0813000e+03   9.6006331e+01
   1.0813500e+03   9.6292526e+01
   1.0814000e+03   9.6562523e+01
   1.0814500e+03   9.6835491e+01
   1.0815000e+03   9.6463525e+01
   1.0815500e+03   9.5985669e+01
   1.0816000e+03   9.5587525e+01
   1.0816500e+03   9.5597259e+01
   1.0817000e+03   9.5800302e+01
   1.0817500e+03   9.6183985e+01
   1.0818000e+03   9.6344483e+01
   1.0818500e+03   9.6435303e+01
   1.0819000e+03   9.6235196e+01
   1.0819500e+03   9.5638736e+01
   1.0820000e+03   9.5271175e+01
   1.0820500e+03   9.5447100e+01
   1.0821000e+03   9.5784280e+01
   1.0821500e+03   9.5865971e+01
   1.0822000e+03   9.6088267e+01
   1.0822500e+03   9.6121257e+01
   1.0823000e+03   9.5757998e+01
   1.0823500e+03   9.4892153e+01
   1.0824000e+03   9.4223161e+01
   1.0824500e+03   9.4109673e+01
   1.0825000e+03   9.4572964e+01
   1.0825500e+03   9.4765782e+01
   1.0826000e+03   9.4954016e+01
   1.0826500e+03   9.5218524e+01
   1.0827000e+03   9.5488806e+01
   1.0827500e+03   9.5165042e+01
   1.0828000e+03   9.5054380e+01
   1.0828500e+03   9.5252349e+01
   1.0829000e+03   9.5850180e+01
   1.0829500e+03   9.5793246e+01
   1.0830000e+03   9.5570409e+01
   1.0830500e+03   9.5204206e+01
   1.0831000e+03   9.4757897e+01
   1.0831500e+03   9.3856345e+01
   1.0832000e+03   9.3482204e+01
   1.0832500e+03   9.3439690e+01
   1.0833000e+03   9.3435867e+01
   1.0833500e+03   9.3060055e+01
   1.0834000e+03   9.2679010e+01
   1.0834500e+03   9.2123527e+01
   1.0835000e+03   9.1545183e+01
   1.0835500e+03   9.0989286e+01
   1.0836000e+03   9.0957967e+01
   1.0836500e+03   9.1367985e+01
   1.0837000e+03   9.1757880e+01
   1.0837500e+03   9.2158760e+01
   1.0838000e+03   9.2994602e+01
   1.0838500e+03   9.3921339e+01
   1.0839000e+03   9.4638218e+01
   1.0839500e+03   9.4959408e+01
   1.0840000e+03   9.5805715e+01
   1.0840500e+03   9.6489674e+01
   1.0841000e+03   9.6706219e+01
   1.0841500e+03   9.6555917e+01
   1.0842000e+03   9.6452880e+01
   1.0842500e+03   9.5498960e+01
   1.0843000e+03   9.4939097e+01
   1.0843500e+03   9.4798797e+01
   1.0844000e+03   9.4758796e+01
   1.0844500e+03   9.4925988e+01
   1.0845000e+03   9.5327429e+01
   1.0845500e+03   9.4595795e+01
   1.0846000e+03   9.3945823e+01
   1.0846500e+03   9.3207282e+01
   1.0847000e+03   9.2986317e+01
   1.0847500e+03   9.3121060e+01
   1.0848000e+03   9.3817214e+01
   1.0848500e+03   9.4080777e+01
   1.0849000e+03   9.3995049e+01
   1.0849500e+03   9.3157330e+01
   1.0850000e+03   9.1642931e+01
   1.0850500e+03   9.0891313e+01
   1.0851000e+03   9.0522949e+01
   1.0851500e+03   9.0983293e+01
   1.0852000e+03   9.1536850e+01
   1.0852500e+03   9.2380528e+01
   1.0853000e+03   9.2533551e+01
   1.0853500e+03   9.2923201e+01
   1.0854000e+03   9.2996125e+01
   1.0854500e+03   9.3113152e+01
   1.0855000e+03   9.3450011e+01
   1.0855500e+03   9.4343250e+01
   1.0856000e+03   9.4531878e+01
   1.0856500e+03   9.5188592e+01
   1.0857000e+03   9.5741095e+01
   1.0857500e+03   9.5987665e+01
   1.0858000e+03   9.5325361e+01
   1.0858500e+03   9.5160662e+01
   1.0859000e+03   9.4598164e+01
   1.0859500e+03   9.4018958e+01
   1.0860000e+03   9.3089511e+01
   1.0860500e+03   9.2972825e+01
   1.0861000e+03   9.2630634e+01
   1.0861500e+03   9.1920064e+01
   1.0862000e+03   9.1880645e+01
   1.0862500e+03   9.2983751e+01
   1.0863000e+03   9.3851240e+01
   1.0863500e+03   9.4710039e+01
   1.0864000e+03   9.5510547e+01
   1.0864500e+03   9.5704116e+01
   1.0865000e+03   9.4861895e+01
   1.0865500e+03   9.3712678e+01
   1.0866000e+03   9.2907887e+01
   1.0866500e+03   9.2650432e+01
   1.0867000e+03   9.2801318e+01
   1.0867500e+03   9.3060096e+01
   1.0868000e+03   9.3313554e+01
   1.0868500e+03   9.3672643e+01
   1.0869000e+03   9.4017403e+01
   1.0869500e+03   9.4547578e+01
   1.0870000e+03   9.4941513e+01
   1.0870500e+03   9.5058901e+01
   1.0871000e+03   9.5129016e+01
   1.0871500e+03   9.4984573e+01
   1.0872000e+03   9.4754168e+01
   1.0872500e+03   9.5065476e+01
   1.0873000e+03   9.5378367e+01
   1.0873500e+03   9.4909351e+01
   1.0874000e+03   9.3628881e+01
   1.0874500e+03   9.2394966e+01
   1.0875000e+03   9.1674718e+01
   1.0875500e+03   9.1662913e+01
   1.0876000e+03   9.2169972e+01
   1.0876500e+03   9.2747754e+01
   1.0877000e+03   9.3243980e+01
   1.0877500e+03   9.2710014e+01
   1.0878000e+03   9.1671457e+01
   1.0878500e+03   9.1089295e+01
   1.0879000e+03   9.1497533e+01
   1.0879500e+03   9.1732905e+01
   1.0880000e+03   9.2047506e+01
   1.0880500e+03   9.1913486e+01
   1.0881000e+03   9.1108587e+01
   1.0881500e+03   9.0323946e+01
   1.0882000e+03   8.9749445e+01
   1.0882500e+03   8.9570513e+01
   1.0883000e+03   9.0424865e+01
   1.0883500e+03   9.1272258e+01
   1.0884000e+03   9.1772047e+01
   1.0884500e+03   9.2209566e+01
   1.0885000e+03   9.2397991e+01
   1.0885500e+03   9.2482476e+01
   1.0886000e+03   9.2952319e+01
   1.0886500e+03   9.3580204e+01
   1.0887000e+03   9.3808777e+01
   1.0887500e+03   9.4362695e+01
   1.0888000e+03   9.5024994e+01
   1.0888500e+03   9.5390349e+01
   1.0889000e+03   9.5460395e+01
   1.0889500e+03   9.5660446e+01
   1.0890000e+03   9.5317748e+01
   1.0890500e+03   9.4779266e+01
   1.0891000e+03   9.4190246e+01
   1.0891500e+03   9.4194271e+01
   1.0892000e+03   9.4442901e+01
   1.0892500e+03   9.4490733e+01
   1.0893000e+03   9.4036219e+01
   1.0893500e+03   9.3567394e+01
   1.0894000e+03   9.3049503e+01
   1.0894500e+03   9.3100215e+01
   1.0895000e+03   9.3795636e+01
   1.0895500e+03   9.4988370e+01
   1.0896000e+03   9.6083808e+01
   1.0896500e+03   9.5842248e+01
   1.0897000e+03   9.4403452e+01
   1.0897500e+03   9.3490302e+01
   1.0898000e+03   9.2830772e+01
   1.0898500e+03   9.2686265e+01
   1.0899000e+03   9.3830740e+01
   1.0899500e+03   9.5362853e+01
   1.0900000e+03   9.5889091e+01
   1.0900500e+03   9.6028303e+01
   1.0901000e+03   9.5293009e+01
   1.0901500e+03   9.4491651e+01
   1.0902000e+03   9.3628848e+01
   1.0902500e+03   9.3321854e+01
   1.0903000e+03   9.2821305e+01
   1.0903500e+03   9.2489803e+01
   1.0904000e+03   9.2415446e+01
   1.0904500e+03   9.2203274e+01
   1.0905000e+03   9.1251679e+01
   1.0905500e+03   9.0502236e+01
   1.0906000e+03   9.0199676e+01
   1.0906500e+03   8.9301787e+01
   1.0907000e+03   8.8726377e+01
   1.0907500e+03   8.9593191e+01
   1.0908000e+03   9.0654340e+01
   1.0908500e+03   9.1448847e+01
   1.0909000e+03   9.2271705e+01
   1.0909500e+03   9.2695146e+01
   1.0910000e+03   9.2618832e+01
   1.0910500e+03   9.2827952e+01
   1.0911000e+03   9.2995451e+01
   1.0911500e+03   9.3194931e+01
   1.0912000e+03   9.3116691e+01
   1.0912500e+03   9.2476778e+01
   1.0913000e+03   9.0851271e+01
   1.0913500e+03   9.0185199e+01
   1.0914000e+03   9.0148562e+01
   1.0914500e+03   9.0981733e+01
   1.0915000e+03   9.2130885e+01
   1.0915500e+03   9.2727038e+01
   1.0916000e+03   9.2581627e+01
   1.0916500e+03   9.1461535e+01
   1.0917000e+03   9.0219924e+01
   1.0917500e+03   8.9563909e+01
   1.0918000e+03   8.9877982e+01
   1.0918500e+03   9.0472867e+01
   1.0919000e+03   9.1114574e+01
   1.0919500e+03   9.1129519e+01
   1.0920000e+03   9.0306206e+01
   1.0920500e+03   8.9281492e+01
   1.0921000e+03   8.7837805e+01
   1.0921500e+03   8.6472433e+01
   1.0922000e+03   8.6125375e+01
   1.0922500e+03   8.6266525e+01
   1.0923000e+03   8.6644602e+01
   1.0923500e+03   8.6970713e+01
   1.0924000e+03   8.7617969e+01
   1.0924500e+03   8.7832677e+01
   1.0925000e+03   8.7739322e+01
   1.0925500e+03   8.7760265e+01
   1.0926000e+03   8.8308001e+01
   1.0926500e+03   8.9285144e+01
   1.0927000e+03   9.0051502e+01
   1.0927500e+03   9.0602871e+01
   1.0928000e+03   9.0384037e+01
   1.0928500e+03   8.9784333e+01
   1.0929000e+03   8.8973449e+01
   1.0929500e+03   8.8420347e+01
   1.0930000e+03   8.8564433e+01
   1.0930500e+03   8.9254673e+01
   1.0931000e+03   9.0007289e+01
   1.0931500e+03   9.0157382e+01
   1.0932000e+03   8.9697612e+01
   1.0932500e+03   8.8755649e+01
   1.0933000e+03   8.8254962e+01
   1.0933500e+03   8.7940935e+01
   1.0934000e+03   8.7807526e+01
   1.0934500e+03   8.8519755e+01
   1.0935000e+03   8.8994179e+01
   1.0935500e+03   8.8686724e+01
   1.0936000e+03   8.7658766e+01
   1.0936500e+03   8.6873813e+01
   1.0937000e+03   8.6595705e+01
   1.0937500e+03   8.6633703e+01
   1.0938000e+03   8.7715015e+01
   1.0938500e+03   8.9023836e+01
   1.0939000e+03   8.9831657e+01
   1.0939500e+03   8.9493043e+01
   1.0940000e+03   8.8732491e+01
   1.0940500e+03   8.7796466e+01
   1.0941000e+03   8.7323787e+01
   1.0941500e+03   8.7350802e+01
   1.0942000e+03   8.7558027e+01
   1.0942500e+03   8.8122813e+01
   1.0943000e+03   8.7803856e+01
   1.0943500e+03   8.7326649e+01
   1.0944000e+03   8.6299839e+01
   1.0944500e+03   8.5255067e+01
   1.0945000e+03   8.4888928e+01
   1.0945500e+03   8.5430470e+01
   1.0946000e+03   8.6140068e+01
   1.0946500e+03   8.7055011e+01
   1.0947000e+03   8.8160219e+01
   1.0947500e+03   8.7881897e+01
   1.0948000e+03   8.6576519e+01
   1.0948500e+03   8.5000718e+01
   1.0949000e+03   8.4291694e+01
   1.0949500e+03   8.4251745e+01
   1.0950000e+03   8.4819216e+01
   1.0950500e+03   8.5552356e+01
   1.0951000e+03   8.6102356e+01
   1.0951500e+03   8.5873773e+01
   1.0952000e+03   8.4730722e+01
   1.0952500e+03   8.3833360e+01
   1.0953000e+03   8.3614988e+01
   1.0953500e+03   8.4339682e+01
   1.0954000e+03   8.5180595e+01
   1.0954500e+03   8.5898931e+01
   1.0955000e+03   8.6081776e+01
   1.0955500e+03   8.5592304e+01
   1.0956000e+03   8.4881938e+01
   1.0956500e+03   8.3528065e+01
   1.0957000e+03   8.2957034e+01
   1.0957500e+03   8.2810153e+01
   1.0958000e+03   8.3745479e+01
   1.0958500e+03   8.4464107e+01
   1.0959000e+03   8.4791261e+01
   1.0959500e+03   8.5265968e+01
   1.0960000e+03   8.5320464e+01
   1.0960500e+03   8.4748498e+01
   1.0961000e+03   8.4114201e+01
   1.0961500e+03   8.5123061e+01
   1.0962000e+03   8.5525500e+01
   1.0962500e+03   8.5462011e+01
   1.0963000e+03   8.4262343e+01
   1.0963500e+03   8.2981140e+01
   1.0964000e+03   8.1505760e+01
   1.0964500e+03   7.9864295e+01
   1.0965000e+03   7.9492674e+01
   1.0965500e+03   8.1428786e+01
   1.0966000e+03   8.2525652e+01
   1.0966500e+03   8.3055751e+01
   1.0967000e+03   8.3087601e+01
   1.0967500e+03   8.1926237e+01
   1.0968000e+03   8.0114819e+01
   1.0968500e+03   7.9446325e+01
   1.0969000e+03   7.9452886e+01
   1.0969500e+03   7.9779253e+01
   1.0970000e+03   8.1179735e+01
   1.0970500e+03   8.1726560e+01
   1.0971000e+03   8.1608995e+01
   1.0971500e+03   8.0610810e+01
   1.0972000e+03   8.0245563e+01
   1.0972500e+03   8.0174871e+01
   1.0973000e+03   8.0297516e+01
   1.0973500e+03   8.1264036e+01
   1.0974000e+03   8.2173479e+01
   1.0974500e+03   8.2421845e+01
   1.0975000e+03   8.1778116e+01
   1.0975500e+03   8.0239410e+01
   1.0976000e+03   7.8395339e+01
   1.0976500e+03   7.7532698e+01
   1.0977000e+03   7.7451172e+01
   1.0977500e+03   7.7612370e+01
   1.0978000e+03   7.8922685e+01
   1.0978500e+03   7.9742101e+01
   1.0979000e+03   7.9146952e+01
   1.0979500e+03   7.7432343e+01
   1.0980000e+03   7.6423211e+01
   1.0980500e+03   7.5937313e+01
   1.0981000e+03   7.6469546e+01
   1.0981500e+03   7.7398739e+01
   1.0982000e+03   7.8836384e+01
   1.0982500e+03   7.9315075e+01
   1.0983000e+03   7.8802817e+01
   1.0983500e+03   7.7380501e+01
   1.0984000e+03   7.6516419e+01
   1.0984500e+03   7.7122330e+01
   1.0985000e+03   7.8379308e+01
   1.0985500e+03   8.0126569e+01
   1.0986000e+03   8.1049153e+01
   1.0986500e+03   8.1112320e+01
   1.0987000e+03   7.9655230e+01
   1.0987500e+03   7.7432178e+01
   1.0988000e+03   7.6373387e+01
   1.0988500e+03   7.7154210e+01
   1.0989000e+03   7.9016495e+01
   1.0989500e+03   8.1127977e+01
   1.0990000e+03   8.2837666e+01
   1.0990500e+03   8.2362751e+01
   1.0991000e+03   8.1120186e+01
   1.0991500e+03   7.9609480e+01
   1.0992000e+03   7.8533682e+01
   1.0992500e+03   7.9217456e+01
   1.0993000e+03   8.1433159e+01
   1.0993500e+03   8.3386209e+01
   1.0994000e+03   8.4847919e+01
   1.0994500e+03   8.5397351e+01
   1.0995000e+03   8.5422429e+01
   1.0995500e+03   8.4584005e+01
   1.0996000e+03   8.4355664e+01
   1.0996500e+03   8.5456977e+01
   1.0997000e+03   8.7721943e+01
   1.0997500e+03   8.9275286e+01
   1.0998000e+03   9.0320134e+01
   1.0998500e+03   8.9788361e+01
   1.0999000e+03   8.8286455e+01
   1.0999500e+03   8.6867918e+01
   1.1000000e+03   8.6696477e+01
   1.1000500e+03   8.7864714e+01
   1.1001000e+03   8.9905456e+01
   1.1001500e+03   9.2078261e+01
   1.1002000e+03   9.2514362e+01
   1.1002500e+03   9.1289300e+01
   1.1003000e+03   8.9612184e+01
   1.1003500e+03   8.8802876e+01
   1.1004000e+03   8.9061547e+01
   1.1004500e+03   9.0336468e+01
   1.1005000e+03   9.2398010e+01
   1.1005500e+03   9.3579639e+01
   1.1006000e+03   9.3496176e+01
   1.1006500e+03   9.1852658e+01
   1.1007000e+03   9.0764740e+01
   1.1007500e+03   9.0220771e+01
   1.1008000e+03   9.0961647e+01
   1.1008500e+03   9.2586102e+01
   1.1009000e+03   9.4873275e+01
   1.1009500e+03   9.6330789e+01
   1.1010000e+03   9.6770045e+01
   1.1010500e+03   9.5764949e+01
   1.1011000e+03   9.4592364e+01
   1.1011500e+03   9.3662542e+01
   1.1012000e+03   9.3525371e+01
   1.1012500e+03   9.4188918e+01
   1.1013000e+03   9.5684070e+01
   1.1013500e+03   9.6718235e+01
   1.1014000e+03   9.7168805e+01
   1.1014500e+03   9.6391504e+01
   1.1015000e+03   9.5238498e+01
   1.1015500e+03   9.4166367e+01
   1.1016000e+03   9.3826744e+01
   1.1016500e+03   9.4815220e+01
   1.1017000e+03   9.6115305e+01
   1.1017500e+03   9.6132494e+01
   1.1018000e+03   9.5858862e+01
   1.1018500e+03   9.4639518e+01
   1.1019000e+03   9.2095660e+01
   1.1019500e+03   9.0136439e+01
   1.1020000e+03   9.1010720e+01
   1.1020500e+03   9.2177846e+01
   1.1021000e+03   9.3461512e+01
   1.1021500e+03   9.4136940e+01
   1.1022000e+03   9.3634148e+01
   1.1022500e+03   9.1559296e+01
   1.1023000e+03   8.9947519e+01
   1.1023500e+03   8.9594185e+01
   1.1024000e+03   9.0876101e+01
   1.1024500e+03   9.3253778e+01
   1.1025000e+03   9.5032238e+01
   1.1025500e+03   9.5297546e+01
   1.1026000e+03   9.4980432e+01
   1.1026500e+03   9.4355794e+01
   1.1027000e+03   9.3865396e+01
   1.1027500e+03   9.4619841e+01
   1.1028000e+03   9.6115206e+01
   1.1028500e+03   9.7944425e+01
   1.1029000e+03   9.8931738e+01
   1.1029500e+03   9.9235267e+01
   1.1030000e+03   9.8471475e+01
   1.1030500e+03   9.7869662e+01
   1.1031000e+03   9.6806144e+01
   1.1031500e+03   9.6351722e+01
   1.1032000e+03   9.6832626e+01
   1.1032500e+03   9.7587652e+01
   1.1033000e+03   9.8255072e+01
   1.1033500e+03   9.8641869e+01
   1.1034000e+03   9.8076431e+01
   1.1034500e+03   9.6723963e+01
   1.1035000e+03   9.5929381e+01
   1.1035500e+03   9.5604099e+01
   1.1036000e+03   9.6039905e+01
   1.1036500e+03   9.7411880e+01
   1.1037000e+03   9.9117892e+01
   1.1037500e+03   9.9460125e+01
   1.1038000e+03   9.9082829e+01
   1.1038500e+03   9.8067441e+01
   1.1039000e+03   9.6598947e+01
   1.1039500e+03   9.5945561e+01
   1.1040000e+03   9.6035622e+01
   1.1040500e+03   9.6528971e+01
   1.1041000e+03   9.6934628e+01
   1.1041500e+03   9.6943066e+01
   1.1042000e+03   9.5308223e+01
   1.1042500e+03   9.4150213e+01
   1.1043000e+03   9.3354193e+01
   1.1043500e+03   9.3280711e+01
   1.1044000e+03   9.4175058e+01
   1.1044500e+03   9.5691986e+01
   1.1045000e+03   9.7108303e+01
   1.1045500e+03   9.7973906e+01
   1.1046000e+03   9.9092814e+01
   1.1046500e+03   9.9771994e+01
   1.1047000e+03   1.0060051e+02
   1.1047500e+03   1.0118750e+02
   1.1048000e+03   1.0156298e+02
   1.1048500e+03   1.0100130e+02
   1.1049000e+03   1.0089423e+02
   1.1049500e+03   1.0137440e+02
   1.1050000e+03   1.0176296e+02
   1.1050500e+03   1.0273057e+02
   1.1051000e+03   1.0331372e+02
   1.1051500e+03   1.0309120e+02
   1.1052000e+03   1.0291721e+02
   1.1052500e+03   1.0256813e+02
   1.1053000e+03   1.0221221e+02
   1.1053500e+03   1.0156365e+02
   1.1054000e+03   1.0061647e+02
   1.1054500e+03   9.8700719e+01
   1.1055000e+03   9.6679553e+01
   1.1055500e+03   9.5436438e+01
   1.1056000e+03   9.5345196e+01
   1.1056500e+03   9.6179320e+01
   1.1057000e+03   9.7601174e+01
   1.1057500e+03   9.8404748e+01
   1.1058000e+03   9.7834572e+01
   1.1058500e+03   9.6910669e+01
   1.1059000e+03   9.6347581e+01
   1.1059500e+03   9.6194542e+01
   1.1060000e+03   9.7440961e+01
   1.1060500e+03   9.9020151e+01
   1.1061000e+03   1.0030818e+02
   1.1061500e+03   1.0049358e+02
   1.1062000e+03   9.9520360e+01
   1.1062500e+03   9.8319523e+01
   1.1063000e+03   9.7431711e+01
   1.1063500e+03   9.6772026e+01
   1.1064000e+03   9.7231706e+01
   1.1064500e+03   9.8413152e+01
   1.1065000e+03   9.9351650e+01
   1.1065500e+03   9.9468646e+01
   1.1066000e+03   9.9994847e+01
   1.1066500e+03   9.9742522e+01
   1.1067000e+03   9.9507851e+01
   1.1067500e+03   9.9261167e+01
   1.1068000e+03   9.9458340e+01
   1.1068500e+03   9.9720407e+01
   1.1069000e+03   9.9592251e+01
   1.1069500e+03   9.9510151e+01
   1.1070000e+03   9.8880110e+01
   1.1070500e+03   9.8143737e+01
   1.1071000e+03   9.7305690e+01
   1.1071500e+03   9.6867460e+01
   1.1072000e+03   9.6513093e+01
   1.1072500e+03   9.7868057e+01
   1.1073000e+03   9.8840415e+01
   1.1073500e+03   9.9276615e+01
   1.1074000e+03   9.9326703e+01
   1.1074500e+03   9.8246207e+01
   1.1075000e+03   9.6617404e+01
   1.1075500e+03   9.6030354e+01
   1.1076000e+03   9.6026799e+01
   1.1076500e+03   9.7063943e+01
   1.1077000e+03   9.8632215e+01
   1.1077500e+03   9.9090188e+01
   1.1078000e+03   9.8821396e+01
   1.1078500e+03   9.7983347e+01
   1.1079000e+03   9.7076027e+01
   1.1079500e+03   9.6502716e+01
   1.1080000e+03   9.7432301e+01
   1.1080500e+03   9.8349708e+01
   1.1081000e+03   9.9559747e+01
   1.1081500e+03   9.9651562e+01
   1.1082000e+03   9.9631015e+01
   1.1082500e+03   9.8663375e+01
   1.1083000e+03   9.7934281e+01
   1.1083500e+03   9.7665174e+01
   1.1084000e+03   9.8619852e+01
   1.1084500e+03   9.9653210e+01
   1.1085000e+03   1.0033503e+02
   1.1085500e+03   1.0071732e+02
   1.1086000e+03   9.9972423e+01
   1.1086500e+03   9.8758228e+01
   1.1087000e+03   9.6995314e+01
   1.1087500e+03   9.5989131e+01
   1.1088000e+03   9.6406786e+01
   1.1088500e+03   9.7137371e+01
   1.1089000e+03   9.7884130e+01
   1.1089500e+03   9.8753609e+01
   1.1090000e+03   9.8775922e+01
   1.1090500e+03   9.7323045e+01
   1.1091000e+03   9.6106452e+01
   1.1091500e+03   9.5475287e+01
   1.1092000e+03   9.5251599e+01
   1.1092500e+03   9.5814312e+01
   1.1093000e+03   9.6650783e+01
   1.1093500e+03   9.7334416e+01
   1.1094000e+03   9.7280477e+01
   1.1094500e+03   9.6708885e+01
   1.1095000e+03   9.5937771e+01
   1.1095500e+03   9.5509892e+01
   1.1096000e+03   9.6002355e+01
   1.1096500e+03   9.6756278e+01
   1.1097000e+03   9.7740914e+01
   1.1097500e+03   9.8016664e+01
   1.1098000e+03   9.8531062e+01
   1.1098500e+03   9.7811826e+01
   1.1099000e+03   9.7002588e+01
   1.1099500e+03   9.6496770e+01
   1.1100000e+03   9.7310713e+01
   1.1100500e+03   9.7646069e+01
   1.1101000e+03   9.8349641e+01
   1.1101500e+03   9.7914690e+01
   1.1102000e+03   9.7067847e+01
   1.1102500e+03   9.5424654e+01
   1.1103000e+03   9.3601541e+01
   1.1103500e+03   9.2252057e+01
   1.1104000e+03   9.2100804e+01
   1.1104500e+03   9.3345516e+01
   1.1105000e+03   9.5141129e+01
   1.1105500e+03   9.6942093e+01
   1.1106000e+03   9.7703860e+01
   1.1106500e+03   9.8195612e+01
   1.1107000e+03   9.7658617e+01
   1.1107500e+03   9.7101682e+01
   1.1108000e+03   9.6781341e+01
   1.1108500e+03   9.8091735e+01
   1.1109000e+03   9.9606225e+01
   1.1109500e+03   1.0082078e+02
   1.1110000e+03   1.0109011e+02
   1.1110500e+03   1.0071541e+02
   1.1111000e+03   9.9789633e+01
   1.1111500e+03   9.8630889e+01
   1.1112000e+03   9.7708839e+01
   1.1112500e+03   9.8089764e+01
   1.1113000e+03   9.8660292e+01
   1.1113500e+03   9.8569841e+01
   1.1114000e+03   9.8383928e+01
   1.1114500e+03   9.7872832e+01
   1.1115000e+03   9.6017033e+01
   1.1115500e+03   9.5516790e+01
   1.1116000e+03   9.5812581e+01
   1.1116500e+03   9.6375802e+01
   1.1117000e+03   9.7637903e+01
   1.1117500e+03   9.9584604e+01
   1.1118000e+03   1.0005082e+02
   1.1118500e+03   9.9773730e+01
   1.1119000e+03   9.9291355e+01
   1.1119500e+03   9.8587650e+01
   1.1120000e+03   9.7247560e+01
   1.1120500e+03   9.7574296e+01
   1.1121000e+03   9.8021312e+01
   1.1121500e+03   9.8747348e+01
   1.1122000e+03   9.9054602e+01
   1.1122500e+03   9.9204446e+01
   1.1123000e+03   9.8003974e+01
   1.1123500e+03   9.6217587e+01
   1.1124000e+03   9.4410834e+01
   1.1124500e+03   9.3197673e+01
   1.1125000e+03   9.3202459e+01
   1.1125500e+03   9.4227592e+01
   1.1126000e+03   9.5457112e+01
   1.1126500e+03   9.6994739e+01
   1.1127000e+03   9.8162753e+01
   1.1127500e+03   9.8694725e+01
   1.1128000e+03   9.8427309e+01
   1.1128500e+03   9.9117078e+01
   1.1129000e+03   1.0004556e+02
   1.1129500e+03   1.0108671e+02
   1.1130000e+03   1.0157602e+02
   1.1130500e+03   1.0116720e+02
   1.1131000e+03   1.0038314e+02
   1.1131500e+03   9.8632872e+01
   1.1132000e+03   9.7436149e+01
   1.1132500e+03   9.7141257e+01
   1.1133000e+03   9.7510088e+01
   1.1133500e+03   9.7563070e+01
   1.1134000e+03   9.7791090e+01
   1.1134500e+03   9.7240093e+01
   1.1135000e+03   9.6361353e+01
   1.1135500e+03   9.5536720e+01
   1.1136000e+03   9.5546362e+01
   1.1136500e+03   9.5548610e+01
   1.1137000e+03   9.6073837e+01
   1.1137500e+03   9.6666290e+01
   1.1138000e+03   9.7206744e+01
   1.1138500e+03   9.7239884e+01
   1.1139000e+03   9.7330940e+01
   1.1139500e+03   9.7137634e+01
   1.1140000e+03   9.6964429e+01
   1.1140500e+03   9.7366780e+01
   1.1141000e+03   9.8028265e+01
   1.1141500e+03   9.8902385e+01
   1.1142000e+03   9.9447516e+01
   1.1142500e+03   9.9259186e+01
   1.1143000e+03   9.8505944e+01
   1.1143500e+03   9.7160811e+01
   1.1144000e+03   9.5658277e+01
   1.1144500e+03   9.4434733e+01
   1.1145000e+03   9.4288350e+01
   1.1145500e+03   9.4470815e+01
   1.1146000e+03   9.4914945e+01
   1.1146500e+03   9.4609868e+01
   1.1147000e+03   9.4016785e+01
   1.1147500e+03   9.3071648e+01
   1.1148000e+03   9.2955187e+01
   1.1148500e+03   9.3073360e+01
   1.1149000e+03   9.4295453e+01
   1.1149500e+03   9.5584335e+01
   1.1150000e+03   9.6460794e+01
   1.1150500e+03   9.6210803e+01
   1.1151000e+03   9.5658226e+01
   1.1151500e+03   9.4812979e+01
   1.1152000e+03   9.4805648e+01
   1.1152500e+03   9.5450153e+01
   1.1153000e+03   9.6602786e+01
   1.1153500e+03   9.7561991e+01
   1.1154000e+03   9.8351236e+01
   1.1154500e+03   9.8654482e+01
   1.1155000e+03   9.8349677e+01
   1.1155500e+03   9.7426514e+01
   1.1156000e+03   9.7136466e+01
   1.1156500e+03   9.6680756e+01
   1.1157000e+03   9.6510300e+01
   1.1157500e+03   9.6622758e+01
   1.1158000e+03   9.6595812e+01
   1.1158500e+03   9.6345561e+01
   1.1159000e+03   9.6320888e+01
   1.1159500e+03   9.5856490e+01
   1.1160000e+03   9.5471599e+01
   1.1160500e+03   9.6117572e+01
   1.1161000e+03   9.7266243e+01
   1.1161500e+03   9.9286694e+01
   1.1162000e+03   1.0187016e+02
   1.1162500e+03   1.0371683e+02
   1.1163000e+03   1.0445503e+02
   1.1163500e+03   1.0363207e+02
   1.1164000e+03   1.0148179e+02
   1.1164500e+03   9.8899004e+01
   1.1165000e+03   9.8066679e+01
   1.1165500e+03   9.8170423e+01
   1.1166000e+03   9.8483346e+01
   1.1166500e+03   9.9527474e+01
   1.1167000e+03   9.9762768e+01
   1.1167500e+03   9.8594399e+01
   1.1168000e+03   9.7150051e+01
   1.1168500e+03   9.6573531e+01
   1.1169000e+03   9.6353786e+01
   1.1169500e+03   9.7040434e+01
   1.1170000e+03   9.8241974e+01
   1.1170500e+03   9.9182399e+01
   1.1171000e+03   9.9327465e+01
   1.1171500e+03   9.8229962e+01
   1.1172000e+03   9.7004595e+01
   1.1172500e+03   9.5794544e+01
   1.1173000e+03   9.4809843e+01
   1.1173500e+03   9.4505228e+01
   1.1174000e+03   9.5166668e+01
   1.1174500e+03   9.5336059e+01
   1.1175000e+03   9.5821991e+01
   1.1175500e+03   9.6097829e+01
   1.1176000e+03   9.5642659e+01
   1.1176500e+03   9.4783282e+01
   1.1177000e+03   9.4433103e+01
   1.1177500e+03   9.4049889e+01
   1.1178000e+03   9.4452943e+01
   1.1178500e+03   9.5484350e+01
   1.1179000e+03   9.6873083e+01
   1.1179500e+03   9.7555655e+01
   1.1180000e+03   9.7495958e+01
   1.1180500e+03   9.6101696e+01
   1.1181000e+03   9.5002711e+01
   1.1181500e+03   9.3753816e+01
   1.1182000e+03   9.3780691e+01
   1.1182500e+03   9.4455110e+01
   1.1183000e+03   9.5081556e+01
   1.1183500e+03   9.4621728e+01
   1.1184000e+03   9.3980486e+01
   1.1184500e+03   9.2904792e+01
   1.1185000e+03   9.1831469e+01
   1.1185500e+03   9.2205761e+01
   1.1186000e+03   9.3283502e+01
   1.1186500e+03   9.5330620e+01
   1.1187000e+03   9.6409022e+01
   1.1187500e+03   9.6786770e+01
   1.1188000e+03   9.5754148e+01
   1.1188500e+03   9.5027115e+01
   1.1189000e+03   9.4078833e+01
   1.1189500e+03   9.4668904e+01
   1.1190000e+03   9.5531855e+01
   1.1190500e+03   9.7004994e+01
   1.1191000e+03   9.8278420e+01
   1.1191500e+03   9.8272867e+01
   1.1192000e+03   9.6916262e+01
   1.1192500e+03   9.5461059e+01
   1.1193000e+03   9.4025682e+01
   1.1193500e+03   9.3428023e+01
   1.1194000e+03   9.3602487e+01
   1.1194500e+03   9.4770470e+01
   1.1195000e+03   9.5948617e+01
   1.1195500e+03   9.6915555e+01
   1.1196000e+03   9.7374267e+01
   1.1196500e+03   9.7482360e+01
   1.1197000e+03   9.6238110e+01
   1.1197500e+03   9.6079731e+01
   1.1198000e+03   9.6616611e+01
   1.1198500e+03   9.6691321e+01
   1.1199000e+03   9.7617506e+01
   1.1199500e+03   9.9166633e+01
   1.1200000e+03   9.9417197e+01
   1.1200500e+03   9.9279852e+01
   1.1201000e+03   9.8162721e+01
   1.1201500e+03   9.7230088e+01
   1.1202000e+03   9.7360368e+01
   1.1202500e+03   9.8215873e+01
   1.1203000e+03   9.8666678e+01
   1.1203500e+03   9.9372442e+01
   1.1204000e+03   9.8876621e+01
   1.1204500e+03   9.7411248e+01
   1.1205000e+03   9.5129690e+01
   1.1205500e+03   9.4077478e+01
   1.1206000e+03   9.4451317e+01
   1.1206500e+03   9.5628030e+01
   1.1207000e+03   9.6583552e+01
   1.1207500e+03   9.7644549e+01
   1.1208000e+03   9.8176205e+01
   1.1208500e+03   9.7712000e+01
   1.1209000e+03   9.6757953e+01
   1.1209500e+03   9.6229313e+01
   1.1210000e+03   9.6467177e+01
   1.1210500e+03   9.6784088e+01
   1.1211000e+03   9.7133092e+01
   1.1211500e+03   9.7220557e+01
   1.1212000e+03   9.7506642e+01
   1.1212500e+03   9.7347576e+01
   1.1213000e+03   9.6623361e+01
   1.1213500e+03   9.6792367e+01
   1.1214000e+03   9.7053086e+01
   1.1214500e+03   9.6796088e+01
   1.1215000e+03   9.7498385e+01
   1.1215500e+03   9.7969207e+01
   1.1216000e+03   9.7668416e+01
   1.1216500e+03   9.7742039e+01
   1.1217000e+03   9.8199071e+01
   1.1217500e+03   9.7858923e+01
   1.1218000e+03   9.8124197e+01
   1.1218500e+03   9.9441204e+01
   1.1219000e+03   1.0105027e+02
   1.1219500e+03   1.0233245e+02
   1.1220000e+03   1.0358892e+02
   1.1220500e+03   1.0404414e+02
   1.1221000e+03   1.0312277e+02
   1.1221500e+03   1.0169109e+02
   1.1222000e+03   1.0072678e+02
   1.1222500e+03   9.9550122e+01
   1.1223000e+03   1.0004311e+02
   1.1223500e+03   1.0076007e+02
   1.1224000e+03   1.0158306e+02
   1.1224500e+03   1.0163939e+02
   1.1225000e+03   1.0204371e+02
   1.1225500e+03   1.0153365e+02
   1.1226000e+03   1.0137139e+02
   1.1226500e+03   1.0159246e+02
   1.1227000e+03   1.0233905e+02
   1.1227500e+03   1.0287631e+02
   1.1228000e+03   1.0284262e+02
   1.1228500e+03   1.0284390e+02
   1.1229000e+03   1.0183609e+02
   1.1229500e+03   1.0043933e+02
   1.1230000e+03   9.9127207e+01
   1.1230500e+03   9.8579392e+01
   1.1231000e+03   9.8361217e+01
   1.1231500e+03   9.9245740e+01
   1.1232000e+03   1.0081431e+02
   1.1232500e+03   1.0171089e+02
   1.1233000e+03   1.0184467e+02
   1.1233500e+03   1.0182729e+02
   1.1234000e+03   1.0196735e+02
   1.1234500e+03   1.0183315e+02
   1.1235000e+03   1.0224192e+02
   1.1235500e+03   1.0312749e+02
   1.1236000e+03   1.0386700e+02
   1.1236500e+03   1.0417685e+02
   1.1237000e+03   1.0364266e+02
   1.1237500e+03   1.0316215e+02
   1.1238000e+03   1.0279765e+02
   1.1238500e+03   1.0288319e+02
   1.1239000e+03   1.0270862e+02
   1.1239500e+03   1.0293362e+02
   1.1240000e+03   1.0323911e+02
   1.1240500e+03   1.0327496e+02
   1.1241000e+03   1.0218965e+02
   1.1241500e+03   1.0077048e+02
   1.1242000e+03   9.9947056e+01
   1.1242500e+03   9.8925277e+01
   1.1243000e+03   9.7852475e+01
   1.1243500e+03   9.7789407e+01
   1.1244000e+03   9.7988343e+01
   1.1244500e+03   9.8342455e+01
   1.1245000e+03   9.8443611e+01
   1.1245500e+03   9.7922594e+01
   1.1246000e+03   9.7293965e+01
   1.1246500e+03   9.6912841e+01
   1.1247000e+03   9.6056677e+01
   1.1247500e+03   9.5625960e+01
   1.1248000e+03   9.6531543e+01
   1.1248500e+03   9.7368339e+01
   1.1249000e+03   9.8449805e+01
   1.1249500e+03   1.0016825e+02
   1.1250000e+03   1.0168799e+02


==> Data/Lorentzians/D4_37C.dat <==
   1.0750500e+03   9.5332081e+01
   1.0751000e+03   9.5639724e+01
   1.0751500e+03   9.4227207e+01
   1.0752000e+03   9.4011387e+01
   1.0752500e+03   9.4121842e+01
   1.0753000e+03   9.4363267e+01
   1.0753500e+03   9.4725508e+01
   1.0754000e+03   9.5469962e+01
   1.0754500e+03   9.5729933e+01
   1.0755000e+03   9.5431278e+01
   1.0755500e+03   9.4755818e+01
   1.0756000e+03   9.4981499e+01
   1.0756500e+03   9.5609110e+01
   1.0757000e+03   9.5795326e+01
   1.0757500e+03   9.5601961e+01
   1.0758000e+03   9.5722681e+01
   1.0758500e+03   9.5769993e+01
   1.0759000e+03   9.5279365e+01
   1.0759500e+03   9.4887882e+01
   1.0760000e+03   9.5290681e+01
   1.0760500e+03   9.5957648e+01
   1.0761000e+03   9.5756601e+01
   1.0761500e+03   9.5043521e+01
   1.0762000e+03   9.4779935e+01
   1.0762500e+03   9.4969382e+01
   1.0763000e+03   9.4564579e+01
   1.0763500e+03   9.4302961e+01
   1.0764000e+03   9.4911906e+01
   1.0764500e+03   9.5545672e+01
   1.0765000e+03   9.5391442e+01
   1.0765500e+03   9.4830902e+01
   1.0766000e+03   9.4812395e+01
   1.0766500e+03   9.4695789e+01
   1.0767000e+03   9.4205416e+01
   1.0767500e+03   9.3520341e+01
   1.0768000e+03   9.3689885e+01
   1.0768500e+03   9.4141260e+01
   1.0769000e+03   9.4206494e+01
   1.0769500e+03   9.3738021e+01
   1.0770000e+03   9.3549568e+01
   1.0770500e+03   9.3399477e+01
   1.0771000e+03   9.2951024e+01
   1.0771500e+03   9.2381870e+01
   1.0772000e+03   9.2950963e+01
   1.0772500e+03   9.3726813e+01
   1.0773000e+03   9.3786447e+01
   1.0773500e+03   9.3290939e+01
   1.0774000e+03   9.3110742e+01
   1.0774500e+03   9.3176268e+01
   1.0775000e+03   9.3120181e+01
   1.0775500e+03   9.3090153e+01
   1.0776000e+03   9.3810819e+01
   1.0776500e+03   9.4726772e+01
   1.0777000e+03   9.4629839e+01
   1.0777500e+03   9.3913335e+01
   1.0778000e+03   9.4047775e+01
   1.0778500e+03   9.4232521e+01
   1.0779000e+03   9.4324485e+01
   1.0779500e+03   9.4354547e+01
   1.0780000e+03   9.4814495e+01
   1.0780500e+03   9.5263610e+01
   1.0781000e+03   9.5030302e+01
   1.0781500e+03   9.4145381e+01
   1.0782000e+03   9.4011456e+01
   1.0782500e+03   9.4252174e+01
   1.0783000e+03   9.3866264e+01
   1.0783500e+03   9.3458340e+01
   1.0784000e+03   9.3619377e+01
   1.0784500e+03   9.3735740e+01
   1.0785000e+03   9.3304412e+01
   1.0785500e+03   9.2932106e+01
   1.0786000e+03   9.3132500e+01
   1.0786500e+03   9.3679832e+01
   1.0787000e+03   9.4192182e+01
   1.0787500e+03   9.4262775e+01
   1.0788000e+03   9.4879444e+01
   1.0788500e+03   9.5674248e+01
   1.0789000e+03   9.5771881e+01
   1.0789500e+03   9.5074503e+01
   1.0790000e+03   9.5310348e+01
   1.0790500e+03   9.5657365e+01
   1.0791000e+03   9.5781330e+01
   1.0791500e+03   9.5650682e+01
   1.0792000e+03   9.6040840e+01
   1.0792500e+03   9.6420251e+01
   1.0793000e+03   9.5993039e+01
   1.0793500e+03   9.4914288e+01
   1.0794000e+03   9.4569584e+01
   1.0794500e+03   9.5260954e+01
   1.0795000e+03   9.5297977e+01
   1.0795500e+03   9.5387076e+01
   1.0796000e+03   9.5757441e+01
   1.0796500e+03   9.6178370e+01
   1.0797000e+03   9.5495575e+01
   1.0797500e+03   9.4941637e+01
   1.0798000e+03   9.4915364e+01
   1.0798500e+03   9.5375424e+01
   1.0799000e+03   9.5704469e+01
   1.0799500e+03   9.5337016e+01
   1.0800000e+03   9.5035721e+01
   1.0800500e+03   9.5131527e+01
   1.0801000e+03   9.4990205e+01
   1.0801500e+03   9.4362594e+01
   1.0802000e+03   9.4404940e+01
   1.0802500e+03   9.5401391e+01
   1.0803000e+03   9.5561552e+01
   1.0803500e+03   9.5067312e+01
   1.0804000e+03   9.4888415e+01
   1.0804500e+03   9.5222260e+01
   1.0805000e+03   9.4846895e+01
   1.0805500e+03   9.4243777e+01
   1.0806000e+03   9.4243964e+01
   1.0806500e+03   9.4810346e+01
   1.0807000e+03   9.5249978e+01
   1.0807500e+03   9.4837231e+01
   1.0808000e+03   9.4837275e+01
   1.0808500e+03   9.4917165e+01
   1.0809000e+03   9.4586524e+01
   1.0809500e+03   9.3709856e+01
   1.0810000e+03   9.3918560e+01
   1.0810500e+03   9.4522647e+01
   1.0811000e+03   9.5039949e+01
   1.0811500e+03   9.4685099e+01
   1.0812000e+03   9.4084452e+01
   1.0812500e+03   9.3750847e+01
   1.0813000e+03   9.3688878e+01
   1.0813500e+03   9.3242139e+01
   1.0814000e+03   9.3579396e+01
   1.0814500e+03   9.4780040e+01
   1.0815000e+03   9.5397093e+01
   1.0815500e+03   9.4691670e+01
   1.0816000e+03   9.4073143e+01
   1.0816500e+03   9.4000700e+01
   1.0817000e+03   9.4331043e+01
   1.0817500e+03   9.4444688e+01
   1.0818000e+03   9.4619819e+01
   1.0818500e+03   9.5352223e+01
   1.0819000e+03   9.5359569e+01
   1.0819500e+03   9.3934414e+01
   1.0820000e+03   9.2696540e+01
   1.0820500e+03   9.2614050e+01
   1.0821000e+03   9.2695111e+01
   1.0821500e+03   9.2602991e+01
   1.0822000e+03   9.2664291e+01
   1.0822500e+03   9.3378937e+01
   1.0823000e+03   9.3785012e+01
   1.0823500e+03   9.3390443e+01
   1.0824000e+03   9.3255369e+01
   1.0824500e+03   9.3744721e+01
   1.0825000e+03   9.4221393e+01
   1.0825500e+03   9.4307415e+01
   1.0826000e+03   9.4377545e+01
   1.0826500e+03   9.4738701e+01
   1.0827000e+03   9.5203062e+01
   1.0827500e+03   9.4807292e+01
   1.0828000e+03   9.3855096e+01
   1.0828500e+03   9.3983481e+01
   1.0829000e+03   9.4809357e+01
   1.0829500e+03   9.5042185e+01
   1.0830000e+03   9.5172316e+01
   1.0830500e+03   9.5863342e+01
   1.0831000e+03   9.6060415e+01
   1.0831500e+03   9.4648665e+01
   1.0832000e+03   9.3605449e+01
   1.0832500e+03   9.3516979e+01
   1.0833000e+03   9.4310249e+01
   1.0833500e+03   9.4990264e+01
   1.0834000e+03   9.5492426e+01
   1.0834500e+03   9.5822303e+01
   1.0835000e+03   9.5811241e+01
   1.0835500e+03   9.4928565e+01
   1.0836000e+03   9.3393631e+01
   1.0836500e+03   9.3539476e+01
   1.0837000e+03   9.4303807e+01
   1.0837500e+03   9.4496893e+01
   1.0838000e+03   9.4144929e+01
   1.0838500e+03   9.4676388e+01
   1.0839000e+03   9.4607541e+01
   1.0839500e+03   9.4423565e+01
   1.0840000e+03   9.4183926e+01
   1.0840500e+03   9.4899154e+01
   1.0841000e+03   9.5640446e+01
   1.0841500e+03   9.6254387e+01
   1.0842000e+03   9.5736784e+01
   1.0842500e+03   9.5299460e+01
   1.0843000e+03   9.5144541e+01
   1.0843500e+03   9.5026528e+01
   1.0844000e+03   9.4069415e+01
   1.0844500e+03   9.4379955e+01
   1.0845000e+03   9.5701785e+01
   1.0845500e+03   9.6618916e+01
   1.0846000e+03   9.6658879e+01
   1.0846500e+03   9.6679157e+01
   1.0847000e+03   9.6384455e+01
   1.0847500e+03   9.5687867e+01
   1.0848000e+03   9.4876287e+01
   1.0848500e+03   9.4242587e+01
   1.0849000e+03   9.5065561e+01
   1.0849500e+03   9.5856653e+01
   1.0850000e+03   9.5277333e+01
   1.0850500e+03   9.4188390e+01
   1.0851000e+03   9.3758095e+01
   1.0851500e+03   9.3110171e+01
   1.0852000e+03   9.2116007e+01
   1.0852500e+03   9.2229668e+01
   1.0853000e+03   9.2816436e+01
   1.0853500e+03   9.3069921e+01
   1.0854000e+03   9.2565548e+01
   1.0854500e+03   9.1756524e+01
   1.0855000e+03   9.1654374e+01
   1.0855500e+03   9.2260281e+01
   1.0856000e+03   9.2577354e+01
   1.0856500e+03   9.2510287e+01
   1.0857000e+03   9.3566261e+01
   1.0857500e+03   9.3788047e+01
   1.0858000e+03   9.2850533e+01
   1.0858500e+03   9.2092011e+01
   1.0859000e+03   9.2158204e+01
   1.0859500e+03   9.2228654e+01
   1.0860000e+03   9.2398525e+01
   1.0860500e+03   9.2317905e+01
   1.0861000e+03   9.2940098e+01
   1.0861500e+03   9.3723216e+01
   1.0862000e+03   9.3715792e+01
   1.0862500e+03   9.3166803e+01
   1.0863000e+03   9.3577280e+01
   1.0863500e+03   9.3901412e+01
   1.0864000e+03   9.4216229e+01
   1.0864500e+03   9.4079590e+01
   1.0865000e+03   9.4741793e+01
   1.0865500e+03   9.5438175e+01
   1.0866000e+03   9.5369207e+01
   1.0866500e+03   9.4196895e+01
   1.0867000e+03   9.3632880e+01
   1.0867500e+03   9.3701153e+01
   1.0868000e+03   9.3893848e+01
   1.0868500e+03   9.3912843e+01
   1.0869000e+03   9.4154933e+01
   1.0869500e+03   9.4557307e+01
   1.0870000e+03   9.4362736e+01
   1.0870500e+03   9.3110891e+01
   1.0871000e+03   9.2774238e+01
   1.0871500e+03   9.3303474e+01
   1.0872000e+03   9.4140165e+01
   1.0872500e+03   9.4317629e+01
   1.0873000e+03   9.4700656e+01
   1.0873500e+03   9.4513563e+01
   1.0874000e+03   9.4489699e+01
   1.0874500e+03   9.3543213e+01
   1.0875000e+03   9.3039957e+01
   1.0875500e+03   9.3612684e+01
   1.0876000e+03   9.4467734e+01
   1.0876500e+03   9.4503835e+01
   1.0877000e+03   9.4471901e+01
   1.0877500e+03   9.4656918e+01
   1.0878000e+03   9.4663263e+01
   1.0878500e+03   9.4132158e+01
   1.0879000e+03   9.3395454e+01
   1.0879500e+03   9.3713800e+01
   1.0880000e+03   9.4385777e+01
   1.0880500e+03   9.4324340e+01
   1.0881000e+03   9.3665212e+01
   1.0881500e+03   9.3780073e+01
   1.0882000e+03   9.3989421e+01
   1.0882500e+03   9.3100923e+01
   1.0883000e+03   9.2469136e+01
   1.0883500e+03   9.2974989e+01
   1.0884000e+03   9.3907624e+01
   1.0884500e+03   9.4412635e+01
   1.0885000e+03   9.4651403e+01
   1.0885500e+03   9.4323576e+01
   1.0886000e+03   9.4314510e+01
   1.0886500e+03   9.3864763e+01
   1.0887000e+03   9.3033118e+01
   1.0887500e+03   9.3186871e+01
   1.0888000e+03   9.4282476e+01
   1.0888500e+03   9.4873381e+01
   1.0889000e+03   9.4010730e+01
   1.0889500e+03   9.3234858e+01
   1.0890000e+03   9.2834110e+01
   1.0890500e+03   9.2368575e+01
   1.0891000e+03   9.1730769e+01
   1.0891500e+03   9.2260079e+01
   1.0892000e+03   9.3423352e+01
   1.0892500e+03   9.3530711e+01
   1.0893000e+03   9.2902243e+01
   1.0893500e+03   9.2054973e+01
   1.0894000e+03   9.2056731e+01
   1.0894500e+03   9.2102035e+01
   1.0895000e+03   9.2327023e+01
   1.0895500e+03   9.2593898e+01
   1.0896000e+03   9.3574495e+01
   1.0896500e+03   9.3674727e+01
   1.0897000e+03   9.2935428e+01
   1.0897500e+03   9.2106473e+01
   1.0898000e+03   9.2017425e+01
   1.0898500e+03   9.1895653e+01
   1.0899000e+03   9.1941411e+01
   1.0899500e+03   9.2061690e+01
   1.0900000e+03   9.2388245e+01
   1.0900500e+03   9.2599790e+01
   1.0901000e+03   9.1863169e+01
   1.0901500e+03   9.0674713e+01
   1.0902000e+03   9.0155739e+01
   1.0902500e+03   9.0745816e+01
   1.0903000e+03   9.0752507e+01
   1.0903500e+03   9.0914540e+01
   1.0904000e+03   9.1498960e+01
   1.0904500e+03   9.2118825e+01
   1.0905000e+03   9.1211400e+01
   1.0905500e+03   9.0280115e+01
   1.0906000e+03   9.0082657e+01
   1.0906500e+03   9.0524775e+01
   1.0907000e+03   9.0944244e+01
   1.0907500e+03   9.0859692e+01
   1.0908000e+03   9.1086472e+01
   1.0908500e+03   9.1129381e+01
   1.0909000e+03   9.0558058e+01
   1.0909500e+03   8.9288753e+01
   1.0910000e+03   8.9382162e+01
   1.0910500e+03   9.0468779e+01
   1.0911000e+03   9.1725480e+01
   1.0911500e+03   9.2044765e+01
   1.0912000e+03   9.2045321e+01
   1.0912500e+03   9.2118390e+01
   1.0913000e+03   9.1521226e+01
   1.0913500e+03   9.0185331e+01
   1.0914000e+03   8.9862147e+01
   1.0914500e+03   9.0404917e+01
   1.0915000e+03   9.1105455e+01
   1.0915500e+03   9.1237371e+01
   1.0916000e+03   9.0865365e+01
   1.0916500e+03   9.0477750e+01
   1.0917000e+03   9.0343171e+01
   1.0917500e+03   8.9627082e+01
   1.0918000e+03   8.8937076e+01
   1.0918500e+03   8.9713433e+01
   1.0919000e+03   9.0770694e+01
   1.0919500e+03   9.0883960e+01
   1.0920000e+03   9.0439017e+01
   1.0920500e+03   9.0060535e+01
   1.0921000e+03   8.9804959e+01
   1.0921500e+03   8.9221037e+01
   1.0922000e+03   8.8455031e+01
   1.0922500e+03   8.8830131e+01
   1.0923000e+03   8.9821785e+01
   1.0923500e+03   9.0523935e+01
   1.0924000e+03   8.9947060e+01
   1.0924500e+03   8.9854478e+01
   1.0925000e+03   8.9322394e+01
   1.0925500e+03   8.8459249e+01
   1.0926000e+03   8.7261246e+01
   1.0926500e+03   8.7518030e+01
   1.0927000e+03   8.8175221e+01
   1.0927500e+03   8.8963775e+01
   1.0928000e+03   8.8705141e+01
   1.0928500e+03   8.8061333e+01
   1.0929000e+03   8.7445225e+01
   1.0929500e+03   8.7366298e+01
   1.0930000e+03   8.6704882e+01
   1.0930500e+03   8.7287404e+01
   1.0931000e+03   8.8473526e+01
   1.0931500e+03   8.9566456e+01
   1.0932000e+03   8.9456517e+01
   1.0932500e+03   8.9092605e+01
   1.0933000e+03   8.9115280e+01
   1.0933500e+03   8.9088165e+01
   1.0934000e+03   8.9016220e+01
   1.0934500e+03   8.8591908e+01
   1.0935000e+03   8.9085563e+01
   1.0935500e+03   8.9286671e+01
   1.0936000e+03   8.9236056e+01
   1.0936500e+03   8.8188154e+01
   1.0937000e+03   8.8433900e+01
   1.0937500e+03   8.9335405e+01
   1.0938000e+03   8.9745988e+01
   1.0938500e+03   8.9700225e+01
   1.0939000e+03   9.0358638e+01
   1.0939500e+03   9.0617399e+01
   1.0940000e+03   8.9889924e+01
   1.0940500e+03   8.8559042e+01
   1.0941000e+03   8.7988502e+01
   1.0941500e+03   8.8219487e+01
   1.0942000e+03   8.8613137e+01
   1.0942500e+03   8.8077028e+01
   1.0943000e+03   8.8341365e+01
   1.0943500e+03   8.8730272e+01
   1.0944000e+03   8.8138274e+01
   1.0944500e+03   8.6908197e+01
   1.0945000e+03   8.6551227e+01
   1.0945500e+03   8.6737915e+01
   1.0946000e+03   8.6963156e+01
   1.0946500e+03   8.7081686e+01
   1.0947000e+03   8.6743672e+01
   1.0947500e+03   8.6491985e+01
   1.0948000e+03   8.6040075e+01
   1.0948500e+03   8.4418032e+01
   1.0949000e+03   8.3534971e+01
   1.0949500e+03   8.3893618e+01
   1.0950000e+03   8.5348154e+01
   1.0950500e+03   8.6045217e+01
   1.0951000e+03   8.6444235e+01
   1.0951500e+03   8.6687729e+01
   1.0952000e+03   8.6674480e+01
   1.0952500e+03   8.5547439e+01
   1.0953000e+03   8.4813466e+01
   1.0953500e+03   8.5450850e+01
   1.0954000e+03   8.6599465e+01
   1.0954500e+03   8.7750267e+01
   1.0955000e+03   8.7436491e+01
   1.0955500e+03   8.6802407e+01
   1.0956000e+03   8.6190672e+01
   1.0956500e+03   8.5319444e+01
   1.0957000e+03   8.4041786e+01
   1.0957500e+03   8.4554065e+01
   1.0958000e+03   8.5518073e+01
   1.0958500e+03   8.6531225e+01
   1.0959000e+03   8.6452240e+01
   1.0959500e+03   8.5800427e+01
   1.0960000e+03   8.5223185e+01
   1.0960500e+03   8.4834604e+01
   1.0961000e+03   8.3813350e+01
   1.0961500e+03   8.3658062e+01
   1.0962000e+03   8.4953449e+01
   1.0962500e+03   8.6365277e+01
   1.0963000e+03   8.7069886e+01
   1.0963500e+03   8.6687778e+01
   1.0964000e+03   8.6096232e+01
   1.0964500e+03   8.5565549e+01
   1.0965000e+03   8.5053910e+01
   1.0965500e+03   8.4348338e+01
   1.0966000e+03   8.5555525e+01
   1.0966500e+03   8.6799117e+01
   1.0967000e+03   8.7081378e+01
   1.0967500e+03   8.5876364e+01
   1.0968000e+03   8.4937276e+01
   1.0968500e+03   8.4309437e+01
   1.0969000e+03   8.3977119e+01
   1.0969500e+03   8.3665299e+01
   1.0970000e+03   8.3926668e+01
   1.0970500e+03   8.5249417e+01
   1.0971000e+03   8.5492198e+01
   1.0971500e+03   8.3928624e+01
   1.0972000e+03   8.1671460e+01
   1.0972500e+03   8.0786850e+01
   1.0973000e+03   8.0286779e+01
   1.0973500e+03   8.0282096e+01
   1.0974000e+03   8.1016977e+01
   1.0974500e+03   8.3270696e+01
   1.0975000e+03   8.4422460e+01
   1.0975500e+03   8.3655080e+01
   1.0976000e+03   8.2355239e+01
   1.0976500e+03   8.2260174e+01
   1.0977000e+03   8.2167434e+01
   1.0977500e+03   8.2761233e+01
   1.0978000e+03   8.3446526e+01
   1.0978500e+03   8.4085322e+01
   1.0979000e+03   8.4083725e+01
   1.0979500e+03   8.3467452e+01
   1.0980000e+03   8.1481842e+01
   1.0980500e+03   8.0387026e+01
   1.0981000e+03   8.0541361e+01
   1.0981500e+03   8.1403439e+01
   1.0982000e+03   8.1686692e+01
   1.0982500e+03   8.2513800e+01
   1.0983000e+03   8.2837761e+01
   1.0983500e+03   8.2367081e+01
   1.0984000e+03   8.1333226e+01
   1.0984500e+03   8.0110925e+01
   1.0985000e+03   8.0372439e+01
   1.0985500e+03   8.1679827e+01
   1.0986000e+03   8.2383361e+01
   1.0986500e+03   8.1986701e+01
   1.0987000e+03   8.2300654e+01
   1.0987500e+03   8.1205709e+01
   1.0988000e+03   7.9484974e+01
   1.0988500e+03   7.8500218e+01
   1.0989000e+03   7.9442836e+01
   1.0989500e+03   8.1481208e+01
   1.0990000e+03   8.2816264e+01
   1.0990500e+03   8.3434474e+01
   1.0991000e+03   8.3673382e+01
   1.0991500e+03   8.3208848e+01
   1.0992000e+03   8.2534933e+01
   1.0992500e+03   8.3114486e+01
   1.0993000e+03   8.4574146e+01
   1.0993500e+03   8.6722688e+01
   1.0994000e+03   8.8661314e+01
   1.0994500e+03   8.8724086e+01
   1.0995000e+03   8.7823681e+01
   1.0995500e+03   8.7365117e+01
   1.0996000e+03   8.7237617e+01
   1.0996500e+03   8.7417217e+01
   1.0997000e+03   8.8794957e+01
   1.0997500e+03   9.0966422e+01
   1.0998000e+03   9.2018603e+01
   1.0998500e+03   9.1625414e+01
   1.0999000e+03   9.0169861e+01
   1.0999500e+03   8.9226019e+01
   1.1000000e+03   8.8843325e+01
   1.1000500e+03   8.9328656e+01
   1.1001000e+03   9.0771453e+01
   1.1001500e+03   9.2887503e+01
   1.1002000e+03   9.4650755e+01
   1.1002500e+03   9.5342337e+01
   1.1003000e+03   9.4321938e+01
   1.1003500e+03   9.3068530e+01
   1.1004000e+03   9.2872642e+01
   1.1004500e+03   9.3505484e+01
   1.1005000e+03   9.4114105e+01
   1.1005500e+03   9.5097973e+01
   1.1006000e+03   9.6141964e+01
   1.1006500e+03   9.6231110e+01
   1.1007000e+03   9.4572738e+01
   1.1007500e+03   9.2550809e+01
   1.1008000e+03   9.2533048e+01
   1.1008500e+03   9.3106097e+01
   1.1009000e+03   9.3736051e+01
   1.1009500e+03   9.4343840e+01
   1.1010000e+03   9.5502228e+01
   1.1010500e+03   9.5266350e+01
   1.1011000e+03   9.4054764e+01
   1.1011500e+03   9.2457558e+01
   1.1012000e+03   9.2030886e+01
   1.1012500e+03   9.3249184e+01
   1.1013000e+03   9.4727868e+01
   1.1013500e+03   9.5489497e+01
   1.1014000e+03   9.6100136e+01
   1.1014500e+03   9.6496152e+01
   1.1015000e+03   9.4988116e+01
   1.1015500e+03   9.3516112e+01
   1.1016000e+03   9.3143108e+01
   1.1016500e+03   9.4101635e+01
   1.1017000e+03   9.5414658e+01
   1.1017500e+03   9.6182713e+01
   1.1018000e+03   9.6089416e+01
   1.1018500e+03   9.5978554e+01
   1.1019000e+03   9.5292736e+01
   1.1019500e+03   9.4172150e+01
   1.1020000e+03   9.3614154e+01
   1.1020500e+03   9.4560507e+01
   1.1021000e+03   9.5244840e+01
   1.1021500e+03   9.5844290e+01
   1.1022000e+03   9.5889530e+01
   1.1022500e+03   9.5528551e+01
   1.1023000e+03   9.5161700e+01
   1.1023500e+03   9.4921365e+01
   1.1024000e+03   9.4982925e+01
   1.1024500e+03   9.5712537e+01
   1.1025000e+03   9.7616410e+01
   1.1025500e+03   9.9404362e+01
   1.1026000e+03   1.0013571e+02
   1.1026500e+03   1.0002957e+02
   1.1027000e+03   9.9171147e+01
   1.1027500e+03   9.8616300e+01
   1.1028000e+03   9.7423620e+01
   1.1028500e+03   9.7261029e+01
   1.1029000e+03   9.8173749e+01
   1.1029500e+03   9.9675124e+01
   1.1030000e+03   9.9316822e+01
   1.1030500e+03   9.7927728e+01
   1.1031000e+03   9.7066843e+01
   1.1031500e+03   9.6391671e+01
   1.1032000e+03   9.5349266e+01
   1.1032500e+03   9.6025628e+01
   1.1033000e+03   9.7770009e+01
   1.1033500e+03   9.9162555e+01
   1.1034000e+03   9.9446858e+01
   1.1034500e+03   9.8686819e+01
   1.1035000e+03   9.7281216e+01
   1.1035500e+03   9.6493015e+01
   1.1036000e+03   9.6073091e+01
   1.1036500e+03   9.6206476e+01
   1.1037000e+03   9.6933915e+01
   1.1037500e+03   9.8289212e+01
   1.1038000e+03   9.8842066e+01
   1.1038500e+03   9.8033705e+01
   1.1039000e+03   9.6516184e+01
   1.1039500e+03   9.6430198e+01
   1.1040000e+03   9.6488827e+01
   1.1040500e+03   9.6785559e+01
   1.1041000e+03   9.7654626e+01
   1.1041500e+03   9.8759211e+01
   1.1042000e+03   9.9189568e+01
   1.1042500e+03   9.8470992e+01
   1.1043000e+03   9.7608910e+01
   1.1043500e+03   9.6529536e+01
   1.1044000e+03   9.6800477e+01
   1.1044500e+03   9.7635327e+01
   1.1045000e+03   9.8410907e+01
   1.1045500e+03   9.9017962e+01
   1.1046000e+03   9.9918013e+01
   1.1046500e+03   9.9828630e+01
   1.1047000e+03   9.8107170e+01
   1.1047500e+03   9.6635845e+01
   1.1048000e+03   9.5944320e+01
   1.1048500e+03   9.6191146e+01
   1.1049000e+03   9.6511756e+01
   1.1049500e+03   9.6709132e+01
   1.1050000e+03   9.7161487e+01
   1.1050500e+03   9.7207931e+01
   1.1051000e+03   9.6399682e+01
   1.1051500e+03   9.4794890e+01
   1.1052000e+03   9.4795722e+01
   1.1052500e+03   9.5689065e+01
   1.1053000e+03   9.7049384e+01
   1.1053500e+03   9.7901647e+01
   1.1054000e+03   9.8658016e+01
   1.1054500e+03   9.8455214e+01
   1.1055000e+03   9.7790213e+01
   1.1055500e+03   9.6659031e+01
   1.1056000e+03   9.6296104e+01
   1.1056500e+03   9.6962007e+01
   1.1057000e+03   9.8402134e+01
   1.1057500e+03   9.8991480e+01
   1.1058000e+03   9.8721429e+01
   1.1058500e+03   9.8105237e+01
   1.1059000e+03   9.7125076e+01
   1.1059500e+03   9.6169866e+01
   1.1060000e+03   9.5181060e+01
   1.1060500e+03   9.5209241e+01
   1.1061000e+03   9.6202214e+01
   1.1061500e+03   9.7564566e+01
   1.1062000e+03   9.7264071e+01
   1.1062500e+03   9.6821344e+01
   1.1063000e+03   9.6761187e+01
   1.1063500e+03   9.5758859e+01
   1.1064000e+03   9.4552829e+01
   1.1064500e+03   9.4854686e+01
   1.1065000e+03   9.5984774e+01
   1.1065500e+03   9.6552517e+01
   1.1066000e+03   9.7074012e+01
   1.1066500e+03   9.6652747e+01
   1.1067000e+03   9.5751791e+01
   1.1067500e+03   9.5231697e+01
   1.1068000e+03   9.4853498e+01
   1.1068500e+03   9.4574679e+01
   1.1069000e+03   9.5476417e+01
   1.1069500e+03   9.6886581e+01
   1.1070000e+03   9.7290935e+01
   1.1070500e+03   9.6745946e+01
   1.1071000e+03   9.6119195e+01
   1.1071500e+03   9.5307827e+01
   1.1072000e+03   9.4663075e+01
   1.1072500e+03   9.4357701e+01
   1.1073000e+03   9.4449163e+01
   1.1073500e+03   9.5640777e+01
   1.1074000e+03   9.6241030e+01
   1.1074500e+03   9.6189793e+01
   1.1075000e+03   9.5748610e+01
   1.1075500e+03   9.5692443e+01
   1.1076000e+03   9.5147872e+01
   1.1076500e+03   9.5000721e+01
   1.1077000e+03   9.5214853e+01
   1.1077500e+03   9.6364621e+01
   1.1078000e+03   9.7402886e+01
   1.1078500e+03   9.7511173e+01
   1.1079000e+03   9.6672276e+01
   1.1079500e+03   9.6169854e+01
   1.1080000e+03   9.5749748e+01
   1.1080500e+03   9.6092237e+01
   1.1081000e+03   9.6904492e+01
   1.1081500e+03   9.7722333e+01
   1.1082000e+03   9.8298501e+01
   1.1082500e+03   9.8333323e+01
   1.1083000e+03   9.7117066e+01
   1.1083500e+03   9.5635227e+01
   1.1084000e+03   9.5779300e+01
   1.1084500e+03   9.6568832e+01
   1.1085000e+03   9.7809766e+01
   1.1085500e+03   9.8888845e+01
   1.1086000e+03   9.9684731e+01
   1.1086500e+03   9.9898264e+01
   1.1087000e+03   9.9057671e+01
   1.1087500e+03   9.6960478e+01
   1.1088000e+03   9.6110390e+01
   1.1088500e+03   9.6416773e+01
   1.1089000e+03   9.7472662e+01
   1.1089500e+03   9.7758378e+01
   1.1090000e+03   9.8597786e+01
   1.1090500e+03   9.8658582e+01
   1.1091000e+03   9.8121459e+01
   1.1091500e+03   9.6299331e+01
   1.1092000e+03   9.5346426e+01
   1.1092500e+03   9.5069040e+01
   1.1093000e+03   9.5899072e+01
   1.1093500e+03   9.6974966e+01
   1.1094000e+03   9.7310255e+01
   1.1094500e+03   9.7711882e+01
   1.1095000e+03   9.7643397e+01
   1.1095500e+03   9.6884483e+01
   1.1096000e+03   9.6010461e+01
   1.1096500e+03   9.6353804e+01
   1.1097000e+03   9.7353400e+01
   1.1097500e+03   9.8880890e+01
   1.1098000e+03   9.9082266e+01
   1.1098500e+03   9.7995394e+01
   1.1099000e+03   9.7493402e+01
   1.1099500e+03   9.6821161e+01
   1.1100000e+03   9.5522336e+01
   1.1100500e+03   9.5807967e+01
   1.1101000e+03   9.7633718e+01
   1.1101500e+03   9.9304166e+01
   1.1102000e+03   1.0004408e+02
   1.1102500e+03   9.9878615e+01
   1.1103000e+03   9.9028346e+01
   1.1103500e+03   9.8478285e+01
   1.1104000e+03   9.7592541e+01
   1.1104500e+03   9.7022322e+01
   1.1105000e+03   9.7475692e+01
   1.1105500e+03   9.9084076e+01
   1.1106000e+03   1.0000227e+02
   1.1106500e+03   9.9752114e+01
   1.1107000e+03   9.9133140e+01
   1.1107500e+03   9.8673057e+01
   1.1108000e+03   9.7945993e+01
   1.1108500e+03   9.7712544e+01
   1.1109000e+03   9.8122780e+01
   1.1109500e+03   9.9491287e+01
   1.1110000e+03   1.0058776e+02
   1.1110500e+03   1.0086100e+02
   1.1111000e+03   9.9608525e+01
   1.1111500e+03   9.8919198e+01
   1.1112000e+03   9.8381932e+01
   1.1112500e+03   9.8415435e+01
   1.1113000e+03   9.8697261e+01
   1.1113500e+03   9.9361998e+01
   1.1114000e+03   1.0005726e+02
   1.1114500e+03   9.9450603e+01
   1.1115000e+03   9.8344288e+01
   1.1115500e+03   9.6423626e+01
   1.1116000e+03   9.5692733e+01
   1.1116500e+03   9.5563003e+01
   1.1117000e+03   9.6718244e+01
   1.1117500e+03   9.6983248e+01
   1.1118000e+03   9.7785302e+01
   1.1118500e+03   9.7865216e+01
   1.1119000e+03   9.7112422e+01
   1.1119500e+03   9.5577678e+01
   1.1120000e+03   9.5243765e+01
   1.1120500e+03   9.6071962e+01
   1.1121000e+03   9.7297825e+01
   1.1121500e+03   9.7831029e+01
   1.1122000e+03   9.8513582e+01
   1.1122500e+03   9.9171805e+01
   1.1123000e+03   9.8772206e+01
   1.1123500e+03   9.7957198e+01
   1.1124000e+03   9.7655115e+01
   1.1124500e+03   9.8102563e+01
   1.1125000e+03   9.8702663e+01
   1.1125500e+03   9.9514307e+01
   1.1126000e+03   1.0008159e+02
   1.1126500e+03   1.0040899e+02
   1.1127000e+03   1.0008198e+02
   1.1127500e+03   9.9044554e+01
   1.1128000e+03   9.7534119e+01
   1.1128500e+03   9.6518840e+01
   1.1129000e+03   9.6699841e+01
   1.1129500e+03   9.7380856e+01
   1.1130000e+03   9.8054262e+01
   1.1130500e+03   9.8127976e+01
   1.1131000e+03   9.8261737e+01
   1.1131500e+03   9.7783327e+01
   1.1132000e+03   9.6719313e+01
   1.1132500e+03   9.6190195e+01
   1.1133000e+03   9.7204220e+01
   1.1133500e+03   9.8571921e+01
   1.1134000e+03   9.9703301e+01
   1.1134500e+03   9.9742954e+01
   1.1135000e+03   9.9306015e+01
   1.1135500e+03   9.8170478e+01
   1.1136000e+03   9.6893147e+01
   1.1136500e+03   9.5484227e+01
   1.1137000e+03   9.5818945e+01
   1.1137500e+03   9.7032281e+01
   1.1138000e+03   9.8459232e+01
   1.1138500e+03   9.8942276e+01
   1.1139000e+03   9.8719628e+01
   1.1139500e+03   9.8203454e+01
   1.1140000e+03   9.7717282e+01
   1.1140500e+03   9.7450865e+01
   1.1141000e+03   9.7572463e+01
   1.1141500e+03   9.8300360e+01
   1.1142000e+03   9.9230018e+01
   1.1142500e+03   9.9464671e+01
   1.1143000e+03   9.9077544e+01
   1.1143500e+03   9.8111705e+01
   1.1144000e+03   9.8059945e+01
   1.1144500e+03   9.7924419e+01
   1.1145000e+03   9.8379398e+01
   1.1145500e+03   9.9083402e+01
   1.1146000e+03   1.0007952e+02
   1.1146500e+03   1.0063409e+02
   1.1147000e+03   1.0006469e+02
   1.1147500e+03   9.8488376e+01
   1.1148000e+03   9.6810004e+01
   1.1148500e+03   9.6083070e+01
   1.1149000e+03   9.5653583e+01
   1.1149500e+03   9.6663617e+01
   1.1150000e+03   9.7855400e+01
   1.1150500e+03   9.9428492e+01
   1.1151000e+03   1.0063559e+02
   1.1151500e+03   1.0049843e+02
   1.1152000e+03   9.9047409e+01
   1.1152500e+03   9.7961428e+01
   1.1153000e+03   9.7288740e+01
   1.1153500e+03   9.6970770e+01
   1.1154000e+03   9.7864176e+01
   1.1154500e+03   9.8948110e+01
   1.1155000e+03   9.9421919e+01
   1.1155500e+03   9.9430506e+01
   1.1156000e+03   9.8133713e+01
   1.1156500e+03   9.6949285e+01
   1.1157000e+03   9.7035645e+01
   1.1157500e+03   9.7996302e+01
   1.1158000e+03   9.8702554e+01
   1.1158500e+03   9.9722177e+01
   1.1159000e+03   9.9697710e+01
   1.1159500e+03   9.8440843e+01
   1.1160000e+03   9.6880853e+01
   1.1160500e+03   9.5776024e+01
   1.1161000e+03   9.5467884e+01
   1.1161500e+03   9.6789388e+01
   1.1162000e+03   9.8636904e+01
   1.1162500e+03   9.9308682e+01
   1.1163000e+03   9.9330816e+01
   1.1163500e+03   9.9311895e+01
   1.1164000e+03   9.8821813e+01
   1.1164500e+03   9.7486993e+01
   1.1165000e+03   9.7287289e+01
   1.1165500e+03   9.8260114e+01
   1.1166000e+03   9.9593054e+01
   1.1166500e+03   1.0016666e+02
   1.1167000e+03   1.0083263e+02
   1.1167500e+03   1.0120427e+02
   1.1168000e+03   1.0042902e+02
   1.1168500e+03   9.9169001e+01
   1.1169000e+03   9.7890017e+01
   1.1169500e+03   9.7142587e+01
   1.1170000e+03   9.7551836e+01
   1.1170500e+03   9.8887314e+01
   1.1171000e+03   9.9424272e+01
   1.1171500e+03   9.9531034e+01
   1.1172000e+03   1.0006044e+02
   1.1172500e+03   9.9966086e+01
   1.1173000e+03   9.9581132e+01
   1.1173500e+03   9.9572205e+01
   1.1174000e+03   1.0071712e+02
   1.1174500e+03   1.0217287e+02
   1.1175000e+03   1.0298445e+02
   1.1175500e+03   1.0170338e+02
   1.1176000e+03   1.0056352e+02
   1.1176500e+03   9.9199132e+01
   1.1177000e+03   9.7539003e+01
   1.1177500e+03   9.6064567e+01
   1.1178000e+03   9.6317064e+01
   1.1178500e+03   9.7130265e+01
   1.1179000e+03   9.8029702e+01
   1.1179500e+03   9.7830800e+01
   1.1180000e+03   9.7058371e+01
   1.1180500e+03   9.6744032e+01
   1.1181000e+03   9.6490096e+01
   1.1181500e+03   9.6310016e+01
   1.1182000e+03   9.6213959e+01
   1.1182500e+03   9.7259979e+01
   1.1183000e+03   9.8116873e+01
   1.1183500e+03   9.8268197e+01
   1.1184000e+03   9.7129919e+01
   1.1184500e+03   9.6143294e+01
   1.1185000e+03   9.5591637e+01
   1.1185500e+03   9.5015565e+01
   1.1186000e+03   9.4762171e+01
   1.1186500e+03   9.5548502e+01
   1.1187000e+03   9.6259038e+01
   1.1187500e+03   9.6824819e+01
   1.1188000e+03   9.6513363e+01
   1.1188500e+03   9.5508166e+01
   1.1189000e+03   9.4932907e+01
   1.1189500e+03   9.5466034e+01
   1.1190000e+03   9.5920373e+01
   1.1190500e+03   9.6226905e+01
   1.1191000e+03   9.7565213e+01
   1.1191500e+03   9.8340196e+01
   1.1192000e+03   9.8249671e+01
   1.1192500e+03   9.7548031e+01
   1.1193000e+03   9.7033447e+01
   1.1193500e+03   9.6451170e+01
   1.1194000e+03   9.6888787e+01
   1.1194500e+03   9.7214602e+01
   1.1195000e+03   9.7681468e+01
   1.1195500e+03   9.8505622e+01
   1.1196000e+03   9.8936927e+01
   1.1196500e+03   9.7922604e+01
   1.1197000e+03   9.7152616e+01
   1.1197500e+03   9.6303258e+01
   1.1198000e+03   9.6265266e+01
   1.1198500e+03   9.6928759e+01
   1.1199000e+03   9.7408128e+01
   1.1199500e+03   9.7528929e+01
   1.1200000e+03   9.7527171e+01
   1.1200500e+03   9.7523614e+01
   1.1201000e+03   9.5997667e+01
   1.1201500e+03   9.5346662e+01
   1.1202000e+03   9.5832427e+01
   1.1202500e+03   9.6460032e+01
   1.1203000e+03   9.6958141e+01
   1.1203500e+03   9.7924916e+01
   1.1204000e+03   9.7802958e+01
   1.1204500e+03   9.7265994e+01
   1.1205000e+03   9.6532335e+01
   1.1205500e+03   9.5355702e+01
   1.1206000e+03   9.4877452e+01
   1.1206500e+03   9.5770327e+01
   1.1207000e+03   9.6943561e+01
   1.1207500e+03   9.8336224e+01
   1.1208000e+03   9.8274681e+01
   1.1208500e+03   9.8261788e+01
   1.1209000e+03   9.7672334e+01
   1.1209500e+03   9.7145396e+01
   1.1210000e+03   9.6321444e+01
   1.1210500e+03   9.6246642e+01
   1.1211000e+03   9.6775430e+01
   1.1211500e+03   9.8002374e+01
   1.1212000e+03   9.7682067e+01
   1.1212500e+03   9.6837879e+01
   1.1213000e+03   9.7034924e+01
   1.1213500e+03   9.6641635e+01
   1.1214000e+03   9.5540353e+01
   1.1214500e+03   9.5339562e+01
   1.1215000e+03   9.6410619e+01
   1.1215500e+03   9.7341046e+01
   1.1216000e+03   9.7706714e+01
   1.1216500e+03   9.7976991e+01
   1.1217000e+03   9.7390129e+01
   1.1217500e+03   9.6656047e+01
   1.1218000e+03   9.6279605e+01
   1.1218500e+03   9.6068435e+01
   1.1219000e+03   9.6227476e+01
   1.1219500e+03   9.7064865e+01
   1.1220000e+03   9.7950074e+01
   1.1220500e+03   9.7825962e+01
   1.1221000e+03   9.6999787e+01
   1.1221500e+03   9.6233199e+01
   1.1222000e+03   9.5955459e+01
   1.1222500e+03   9.6043212e+01
   1.1223000e+03   9.6526155e+01
   1.1223500e+03   9.7598874e+01
   1.1224000e+03   9.8518058e+01
   1.1224500e+03   9.8977236e+01
   1.1225000e+03   9.8667038e+01
   1.1225500e+03   9.7976141e+01
   1.1226000e+03   9.7599897e+01
   1.1226500e+03   9.7727491e+01
   1.1227000e+03   9.8439125e+01
   1.1227500e+03   9.8739042e+01
   1.1228000e+03   9.9286278e+01
   1.1228500e+03   9.9691159e+01
   1.1229000e+03   9.8821044e+01
   1.1229500e+03   9.7580250e+01
   1.1230000e+03   9.6617472e+01
   1.1230500e+03   9.5818579e+01
   1.1231000e+03   9.5698022e+01
   1.1231500e+03   9.6234408e+01
   1.1232000e+03   9.6266777e+01
   1.1232500e+03   9.6594213e+01
   1.1233000e+03   9.7221173e+01
   1.1233500e+03   9.7362134e+01
   1.1234000e+03   9.6551161e+01
   1.1234500e+03   9.5915600e+01
   1.1235000e+03   9.5602759e+01
   1.1235500e+03   9.5834767e+01
   1.1236000e+03   9.5927173e+01
   1.1236500e+03   9.6044361e+01
   1.1237000e+03   9.6658102e+01
   1.1237500e+03   9.7271271e+01
   1.1238000e+03   9.6544510e+01
   1.1238500e+03   9.5111778e+01
   1.1239000e+03   9.5237509e+01
   1.1239500e+03   9.5334888e+01
   1.1240000e+03   9.5196747e+01
   1.1240500e+03   9.5338496e+01
   1.1241000e+03   9.5708047e+01
   1.1241500e+03   9.5431088e+01
   1.1242000e+03   9.5487764e+01
   1.1242500e+03   9.5486234e+01
   1.1243000e+03   9.4967975e+01
   1.1243500e+03   9.5967761e+01
   1.1244000e+03   9.7516326e+01
   1.1244500e+03   9.8370825e+01
   1.1245000e+03   9.8459262e+01
   1.1245500e+03   9.8731711e+01
   1.1246000e+03   9.8017327e+01
   1.1246500e+03   9.6964652e+01
   1.1247000e+03   9.6224494e+01
   1.1247500e+03   9.5823821e+01
   1.1248000e+03   9.6203038e+01
   1.1248500e+03   9.7156468e+01
   1.1249000e+03   9.7341980e+01
   1.1249500e+03   9.8028051e+01
   1.1250000e+03   9.7449363e+01


==> Data/Lorentzians/D4_39C.dat <==
   1.0750500e+03   9.7118816e+01
   1.0751000e+03   9.7106952e+01
   1.0751500e+03   9.6520364e+01
   1.0752000e+03   9.6144901e+01
   1.0752500e+03   9.6022822e+01
   1.0753000e+03   9.5743069e+01
   1.0753500e+03   9.5930938e+01
   1.0754000e+03   9.6019834e+01
   1.0754500e+03   9.6137152e+01
   1.0755000e+03   9.5915782e+01
   1.0755500e+03   9.5631653e+01
   1.0756000e+03   9.5192550e+01
   1.0756500e+03   9.4746218e+01
   1.0757000e+03   9.4848961e+01
   1.0757500e+03   9.5080605e+01
   1.0758000e+03   9.5343172e+01
   1.0758500e+03   9.5652371e+01
   1.0759000e+03   9.5849260e+01
   1.0759500e+03   9.5602160e+01
   1.0760000e+03   9.5351104e+01
   1.0760500e+03   9.5744325e+01
   1.0761000e+03   9.6127090e+01
   1.0761500e+03   9.6162973e+01
   1.0762000e+03   9.6300093e+01
   1.0762500e+03   9.6299437e+01
   1.0763000e+03   9.5860433e+01
   1.0763500e+03   9.5384036e+01
   1.0764000e+03   9.5392470e+01
   1.0764500e+03   9.5570525e+01
   1.0765000e+03   9.5819996e+01
   1.0765500e+03   9.5432477e+01
   1.0766000e+03   9.5204632e+01
   1.0766500e+03   9.4944304e+01
   1.0767000e+03   9.4474439e+01
   1.0767500e+03   9.4453304e+01
   1.0768000e+03   9.4846958e+01
   1.0768500e+03   9.5457392e+01
   1.0769000e+03   9.5964370e+01
   1.0769500e+03   9.6058020e+01
   1.0770000e+03   9.5748036e+01
   1.0770500e+03   9.5647065e+01
   1.0771000e+03   9.5292706e+01
   1.0771500e+03   9.4823917e+01
   1.0772000e+03   9.4808686e+01
   1.0772500e+03   9.5047148e+01
   1.0773000e+03   9.5040689e+01
   1.0773500e+03   9.4982271e+01
   1.0774000e+03   9.4734791e+01
   1.0774500e+03   9.4629912e+01
   1.0775000e+03   9.4560621e+01
   1.0775500e+03   9.4466723e+01
   1.0776000e+03   9.4676901e+01
   1.0776500e+03   9.5112629e+01
   1.0777000e+03   9.5407739e+01
   1.0777500e+03   9.5405820e+01
   1.0778000e+03   9.5276091e+01
   1.0778500e+03   9.4986176e+01
   1.0779000e+03   9.4810591e+01
   1.0779500e+03   9.4718136e+01
   1.0780000e+03   9.4684303e+01
   1.0780500e+03   9.5128723e+01
   1.0781000e+03   9.5439645e+01
   1.0781500e+03   9.5354824e+01
   1.0782000e+03   9.4979001e+01
   1.0782500e+03   9.4820424e+01
   1.0783000e+03   9.4772732e+01
   1.0783500e+03   9.4704959e+01
   1.0784000e+03   9.4962758e+01
   1.0784500e+03   9.5335297e+01
   1.0785000e+03   9.5512636e+01
   1.0785500e+03   9.4983367e+01
   1.0786000e+03   9.4728812e+01
   1.0786500e+03   9.4524257e+01
   1.0787000e+03   9.4561953e+01
   1.0787500e+03   9.4496831e+01
   1.0788000e+03   9.4755943e+01
   1.0788500e+03   9.4897205e+01
   1.0789000e+03   9.4723192e+01
   1.0789500e+03   9.4042296e+01
   1.0790000e+03   9.3717892e+01
   1.0790500e+03   9.3679839e+01
   1.0791000e+03   9.3668264e+01
   1.0791500e+03   9.4012521e+01
   1.0792000e+03   9.4660673e+01
   1.0792500e+03   9.4987422e+01
   1.0793000e+03   9.4992788e+01
   1.0793500e+03   9.4683819e+01
   1.0794000e+03   9.4516349e+01
   1.0794500e+03   9.4568246e+01
   1.0795000e+03   9.4805899e+01
   1.0795500e+03   9.5154726e+01
   1.0796000e+03   9.5706456e+01
   1.0796500e+03   9.5852956e+01
   1.0797000e+03   9.5516500e+01
   1.0797500e+03   9.4998506e+01
   1.0798000e+03   9.4577519e+01
   1.0798500e+03   9.4596083e+01
   1.0799000e+03   9.4934116e+01
   1.0799500e+03   9.5380980e+01
   1.0800000e+03   9.5529224e+01
   1.0800500e+03   9.5580106e+01
   1.0801000e+03   9.5042249e+01
   1.0801500e+03   9.4464773e+01
   1.0802000e+03   9.4330903e+01
   1.0802500e+03   9.4725211e+01
   1.0803000e+03   9.4993357e+01
   1.0803500e+03   9.5358729e+01
   1.0804000e+03   9.5557563e+01
   1.0804500e+03   9.5408757e+01
   1.0805000e+03   9.5001577e+01
   1.0805500e+03   9.4809541e+01
   1.0806000e+03   9.4665435e+01
   1.0806500e+03   9.4935971e+01
   1.0807000e+03   9.5361552e+01
   1.0807500e+03   9.5890690e+01
   1.0808000e+03   9.5763524e+01
   1.0808500e+03   9.5753498e+01
   1.0809000e+03   9.5445136e+01
   1.0809500e+03   9.4959660e+01
   1.0810000e+03   9.4576700e+01
   1.0810500e+03   9.4822991e+01
   1.0811000e+03   9.4642016e+01
   1.0811500e+03   9.4239436e+01
   1.0812000e+03   9.3710732e+01
   1.0812500e+03   9.3177234e+01
   1.0813000e+03   9.2690472e+01
   1.0813500e+03   9.2790628e+01
   1.0814000e+03   9.3432630e+01
   1.0814500e+03   9.4472829e+01
   1.0815000e+03   9.5136511e+01
   1.0815500e+03   9.5800270e+01
   1.0816000e+03   9.5798048e+01
   1.0816500e+03   9.5393820e+01
   1.0817000e+03   9.4716374e+01
   1.0817500e+03   9.4789339e+01
   1.0818000e+03   9.4729824e+01
   1.0818500e+03   9.5164580e+01
   1.0819000e+03   9.5553115e+01
   1.0819500e+03   9.5700511e+01
   1.0820000e+03   9.5224941e+01
   1.0820500e+03   9.4596485e+01
   1.0821000e+03   9.4416621e+01
   1.0821500e+03   9.4562734e+01
   1.0822000e+03   9.5001732e+01
   1.0822500e+03   9.5489737e+01
   1.0823000e+03   9.5935542e+01
   1.0823500e+03   9.5514770e+01
   1.0824000e+03   9.4765294e+01
   1.0824500e+03   9.4122407e+01
   1.0825000e+03   9.3662182e+01
   1.0825500e+03   9.3510860e+01
   1.0826000e+03   9.3836489e+01
   1.0826500e+03   9.4249155e+01
   1.0827000e+03   9.4151183e+01
   1.0827500e+03   9.4118156e+01
   1.0828000e+03   9.3924097e+01
   1.0828500e+03   9.3693939e+01
   1.0829000e+03   9.3879589e+01
   1.0829500e+03   9.4455094e+01
   1.0830000e+03   9.5022838e+01
   1.0830500e+03   9.5470125e+01
   1.0831000e+03   9.5370317e+01
   1.0831500e+03   9.4694544e+01
   1.0832000e+03   9.3813053e+01
   1.0832500e+03   9.3140829e+01
   1.0833000e+03   9.2875641e+01
   1.0833500e+03   9.3085060e+01
   1.0834000e+03   9.3272693e+01
   1.0834500e+03   9.3941411e+01
   1.0835000e+03   9.3940507e+01
   1.0835500e+03   9.3705872e+01
   1.0836000e+03   9.3182117e+01
   1.0836500e+03   9.3123039e+01
   1.0837000e+03   9.3134002e+01
   1.0837500e+03   9.3752968e+01
   1.0838000e+03   9.4012708e+01
   1.0838500e+03   9.4507196e+01
   1.0839000e+03   9.4467652e+01
   1.0839500e+03   9.4342777e+01
   1.0840000e+03   9.3672852e+01
   1.0840500e+03   9.3727767e+01
   1.0841000e+03   9.4156272e+01
   1.0841500e+03   9.4899585e+01
   1.0842000e+03   9.5053132e+01
   1.0842500e+03   9.5186148e+01
   1.0843000e+03   9.4947717e+01
   1.0843500e+03   9.4096100e+01
   1.0844000e+03   9.3338766e+01
   1.0844500e+03   9.3224103e+01
   1.0845000e+03   9.3392482e+01
   1.0845500e+03   9.3618393e+01
   1.0846000e+03   9.3922314e+01
   1.0846500e+03   9.3757135e+01
   1.0847000e+03   9.3393604e+01
   1.0847500e+03   9.3392188e+01
   1.0848000e+03   9.3098869e+01
   1.0848500e+03   9.2930124e+01
   1.0849000e+03   9.3536212e+01
   1.0849500e+03   9.4137228e+01
   1.0850000e+03   9.3954084e+01
   1.0850500e+03   9.3848881e+01
   1.0851000e+03   9.3916605e+01
   1.0851500e+03   9.3554912e+01
   1.0852000e+03   9.3230301e+01
   1.0852500e+03   9.3773029e+01
   1.0853000e+03   9.4650330e+01
   1.0853500e+03   9.5087455e+01
   1.0854000e+03   9.5700506e+01
   1.0854500e+03   9.5735987e+01
   1.0855000e+03   9.5318783e+01
   1.0855500e+03   9.5077558e+01
   1.0856000e+03   9.4881610e+01
   1.0856500e+03   9.4871627e+01
   1.0857000e+03   9.5399035e+01
   1.0857500e+03   9.5808480e+01
   1.0858000e+03   9.5643651e+01
   1.0858500e+03   9.5124473e+01
   1.0859000e+03   9.4369941e+01
   1.0859500e+03   9.3831857e+01
   1.0860000e+03   9.3653408e+01
   1.0860500e+03   9.3721990e+01
   1.0861000e+03   9.4574487e+01
   1.0861500e+03   9.5086057e+01
   1.0862000e+03   9.4851744e+01
   1.0862500e+03   9.4537516e+01
   1.0863000e+03   9.4106471e+01
   1.0863500e+03   9.3836534e+01
   1.0864000e+03   9.4160061e+01
   1.0864500e+03   9.5209087e+01
   1.0865000e+03   9.5796604e+01
   1.0865500e+03   9.6091530e+01
   1.0866000e+03   9.5846608e+01
   1.0866500e+03   9.5178092e+01
   1.0867000e+03   9.4441203e+01
   1.0867500e+03   9.4195540e+01
   1.0868000e+03   9.4668548e+01
   1.0868500e+03   9.5099864e+01
   1.0869000e+03   9.5182695e+01
   1.0869500e+03   9.4976562e+01
   1.0870000e+03   9.4166623e+01
   1.0870500e+03   9.2751853e+01
   1.0871000e+03   9.1653349e+01
   1.0871500e+03   9.1313409e+01
   1.0872000e+03   9.1266248e+01
   1.0872500e+03   9.1548363e+01
   1.0873000e+03   9.2155255e+01
   1.0873500e+03   9.2671544e+01
   1.0874000e+03   9.2628431e+01
   1.0874500e+03   9.2285644e+01
   1.0875000e+03   9.1986281e+01
   1.0875500e+03   9.1986616e+01
   1.0876000e+03   9.2260616e+01
   1.0876500e+03   9.2873966e+01
   1.0877000e+03   9.3051210e+01
   1.0877500e+03   9.2979466e+01
   1.0878000e+03   9.2329325e+01
   1.0878500e+03   9.1510133e+01
   1.0879000e+03   9.0744220e+01
   1.0879500e+03   9.0867537e+01
   1.0880000e+03   9.1470622e+01
   1.0880500e+03   9.2492480e+01
   1.0881000e+03   9.3367778e+01
   1.0881500e+03   9.3695587e+01
   1.0882000e+03   9.3419992e+01
   1.0882500e+03   9.3353494e+01
   1.0883000e+03   9.2941480e+01
   1.0883500e+03   9.2825808e+01
   1.0884000e+03   9.3277633e+01
   1.0884500e+03   9.3901812e+01
   1.0885000e+03   9.3795190e+01
   1.0885500e+03   9.3372569e+01
   1.0886000e+03   9.2905150e+01
   1.0886500e+03   9.2612828e+01
   1.0887000e+03   9.2181482e+01
   1.0887500e+03   9.2240804e+01
   1.0888000e+03   9.2742623e+01
   1.0888500e+03   9.2879140e+01
   1.0889000e+03   9.2645463e+01
   1.0889500e+03   9.2328915e+01
   1.0890000e+03   9.1911807e+01
   1.0890500e+03   9.1420905e+01
   1.0891000e+03   9.1339045e+01
   1.0891500e+03   9.1367854e+01
   1.0892000e+03   9.1851180e+01
   1.0892500e+03   9.2159206e+01
   1.0893000e+03   9.2447782e+01
   1.0893500e+03   9.1884944e+01
   1.0894000e+03   9.1545210e+01
   1.0894500e+03   9.1259456e+01
   1.0895000e+03   9.1041613e+01
   1.0895500e+03   9.0921794e+01
   1.0896000e+03   9.1828686e+01
   1.0896500e+03   9.1921538e+01
   1.0897000e+03   9.1844318e+01
   1.0897500e+03   9.1107956e+01
   1.0898000e+03   9.0930465e+01
   1.0898500e+03   9.0890537e+01
   1.0899000e+03   9.1154115e+01
   1.0899500e+03   9.1431876e+01
   1.0900000e+03   9.2508311e+01
   1.0900500e+03   9.3048348e+01
   1.0901000e+03   9.2822969e+01
   1.0901500e+03   9.2274661e+01
   1.0902000e+03   9.1821144e+01
   1.0902500e+03   9.1337930e+01
   1.0903000e+03   9.1208125e+01
   1.0903500e+03   9.1000576e+01
   1.0904000e+03   9.1150584e+01
   1.0904500e+03   9.1052983e+01
   1.0905000e+03   9.0730343e+01
   1.0905500e+03   8.9823588e+01
   1.0906000e+03   8.9553450e+01
   1.0906500e+03   8.9770133e+01
   1.0907000e+03   9.0584234e+01
   1.0907500e+03   9.1481380e+01
   1.0908000e+03   9.2208840e+01
   1.0908500e+03   9.2340452e+01
   1.0909000e+03   9.2216462e+01
   1.0909500e+03   9.0939905e+01
   1.0910000e+03   9.0027244e+01
   1.0910500e+03   9.0285178e+01
   1.0911000e+03   9.1210463e+01
   1.0911500e+03   9.1622250e+01
   1.0912000e+03   9.2852764e+01
   1.0912500e+03   9.3244640e+01
   1.0913000e+03   9.2957779e+01
   1.0913500e+03   9.1916412e+01
   1.0914000e+03   9.1323365e+01
   1.0914500e+03   9.0853938e+01
   1.0915000e+03   9.1038150e+01
   1.0915500e+03   9.1341303e+01
   1.0916000e+03   9.1300072e+01
   1.0916500e+03   9.1274356e+01
   1.0917000e+03   9.0797742e+01
   1.0917500e+03   9.0322079e+01
   1.0918000e+03   8.9499834e+01
   1.0918500e+03   9.0122639e+01
   1.0919000e+03   9.0607538e+01
   1.0919500e+03   9.1253253e+01
   1.0920000e+03   9.1468601e+01
   1.0920500e+03   9.1531677e+01
   1.0921000e+03   9.1164667e+01
   1.0921500e+03   9.0628548e+01
   1.0922000e+03   9.0495159e+01
   1.0922500e+03   9.0987672e+01
   1.0923000e+03   9.1653583e+01
   1.0923500e+03   9.2227806e+01
   1.0924000e+03   9.2199798e+01
   1.0924500e+03   9.2150818e+01
   1.0925000e+03   9.1226231e+01
   1.0925500e+03   9.0353215e+01
   1.0926000e+03   8.9343677e+01
   1.0926500e+03   8.9734006e+01
   1.0927000e+03   8.9840539e+01
   1.0927500e+03   9.0571248e+01
   1.0928000e+03   9.0861811e+01
   1.0928500e+03   9.0861718e+01
   1.0929000e+03   9.0473150e+01
   1.0929500e+03   9.0212297e+01
   1.0930000e+03   8.9886934e+01
   1.0930500e+03   9.0019979e+01
   1.0931000e+03   9.0880720e+01
   1.0931500e+03   9.1374585e+01
   1.0932000e+03   9.1329198e+01
   1.0932500e+03   9.0970684e+01
   1.0933000e+03   9.0629969e+01
   1.0933500e+03   9.0003840e+01
   1.0934000e+03   8.9636860e+01
   1.0934500e+03   8.9684931e+01
   1.0935000e+03   9.0079274e+01
   1.0935500e+03   9.0460663e+01
   1.0936000e+03   9.0108746e+01
   1.0936500e+03   8.9484470e+01
   1.0937000e+03   8.8939306e+01
   1.0937500e+03   8.8538461e+01
   1.0938000e+03   8.8231165e+01
   1.0938500e+03   8.8184992e+01
   1.0939000e+03   8.8564560e+01
   1.0939500e+03   8.8722020e+01
   1.0940000e+03   8.8308497e+01
   1.0940500e+03   8.7906697e+01
   1.0941000e+03   8.7733116e+01
   1.0941500e+03   8.7554862e+01
   1.0942000e+03   8.7879306e+01
   1.0942500e+03   8.8600135e+01
   1.0943000e+03   8.8613600e+01
   1.0943500e+03   8.8832080e+01
   1.0944000e+03   8.8583850e+01
   1.0944500e+03   8.7688841e+01
   1.0945000e+03   8.6781331e+01
   1.0945500e+03   8.6885489e+01
   1.0946000e+03   8.7170957e+01
   1.0946500e+03   8.7559456e+01
   1.0947000e+03   8.7902436e+01
   1.0947500e+03   8.8218464e+01
   1.0948000e+03   8.8213987e+01
   1.0948500e+03   8.7559688e+01
   1.0949000e+03   8.7367007e+01
   1.0949500e+03   8.7366670e+01
   1.0950000e+03   8.7741965e+01
   1.0950500e+03   8.7930781e+01
   1.0951000e+03   8.8220790e+01
   1.0951500e+03   8.8114567e+01
   1.0952000e+03   8.8118228e+01
   1.0952500e+03   8.7755818e+01
   1.0953000e+03   8.7069718e+01
   1.0953500e+03   8.7390805e+01
   1.0954000e+03   8.7983740e+01
   1.0954500e+03   8.8360403e+01
   1.0955000e+03   8.8687426e+01
   1.0955500e+03   8.9319102e+01
   1.0956000e+03   8.9121177e+01
   1.0956500e+03   8.8067256e+01
   1.0957000e+03   8.7398711e+01
   1.0957500e+03   8.6942575e+01
   1.0958000e+03   8.7101917e+01
   1.0958500e+03   8.7470248e+01
   1.0959000e+03   8.8428027e+01
   1.0959500e+03   8.7885903e+01
   1.0960000e+03   8.7471463e+01
   1.0960500e+03   8.6393639e+01
   1.0961000e+03   8.5281109e+01
   1.0961500e+03   8.4434088e+01
   1.0962000e+03   8.5232533e+01
   1.0962500e+03   8.6138993e+01
   1.0963000e+03   8.7178134e+01
   1.0963500e+03   8.7096485e+01
   1.0964000e+03   8.6828526e+01
   1.0964500e+03   8.6300187e+01
   1.0965000e+03   8.5155925e+01
   1.0965500e+03   8.4351749e+01
   1.0966000e+03   8.4956962e+01
   1.0966500e+03   8.5628040e+01
   1.0967000e+03   8.6068619e+01
   1.0967500e+03   8.6175856e+01
   1.0968000e+03   8.5596890e+01
   1.0968500e+03   8.4647756e+01
   1.0969000e+03   8.3664885e+01
   1.0969500e+03   8.3049572e+01
   1.0970000e+03   8.3496298e+01
   1.0970500e+03   8.4849125e+01
   1.0971000e+03   8.6127185e+01
   1.0971500e+03   8.7021173e+01
   1.0972000e+03   8.6632406e+01
   1.0972500e+03   8.5890810e+01
   1.0973000e+03   8.5117004e+01
   1.0973500e+03   8.4631378e+01
   1.0974000e+03   8.4460445e+01
   1.0974500e+03   8.5318041e+01
   1.0975000e+03   8.5767390e+01
   1.0975500e+03   8.4743453e+01
   1.0976000e+03   8.2874836e+01
   1.0976500e+03   8.1213209e+01
   1.0977000e+03   8.0119801e+01
   1.0977500e+03   7.9443239e+01
   1.0978000e+03   8.0220507e+01
   1.0978500e+03   8.1903788e+01
   1.0979000e+03   8.3557026e+01
   1.0979500e+03   8.4164717e+01
   1.0980000e+03   8.4053094e+01
   1.0980500e+03   8.3573938e+01
   1.0981000e+03   8.3620863e+01
   1.0981500e+03   8.3677020e+01
   1.0982000e+03   8.4305083e+01
   1.0982500e+03   8.4972645e+01
   1.0983000e+03   8.5486873e+01
   1.0983500e+03   8.4656669e+01
   1.0984000e+03   8.3430305e+01
   1.0984500e+03   8.1977822e+01
   1.0985000e+03   8.2052364e+01
   1.0985500e+03   8.2581017e+01
   1.0986000e+03   8.4081426e+01
   1.0986500e+03   8.4978411e+01
   1.0987000e+03   8.5182604e+01
   1.0987500e+03   8.4362338e+01
   1.0988000e+03   8.3098245e+01
   1.0988500e+03   8.1160469e+01
   1.0989000e+03   8.0769684e+01
   1.0989500e+03   8.2192792e+01
   1.0990000e+03   8.3935377e+01
   1.0990500e+03   8.4753897e+01
   1.0991000e+03   8.5559383e+01
   1.0991500e+03   8.5457837e+01
   1.0992000e+03   8.4219948e+01
   1.0992500e+03   8.3307865e+01
   1.0993000e+03   8.4285191e+01
   1.0993500e+03   8.5931201e+01
   1.0994000e+03   8.7568653e+01
   1.0994500e+03   8.9215061e+01
   1.0995000e+03   8.9515220e+01
   1.0995500e+03   8.8675413e+01
   1.0996000e+03   8.7643322e+01
   1.0996500e+03   8.7205404e+01
   1.0997000e+03   8.7305190e+01
   1.0997500e+03   8.8644098e+01
   1.0998000e+03   9.0631466e+01
   1.0998500e+03   9.1402375e+01
   1.0999000e+03   9.1285707e+01
   1.0999500e+03   9.0674490e+01
   1.1000000e+03   8.9869726e+01
   1.1000500e+03   8.9293694e+01
   1.1001000e+03   9.0196791e+01
   1.1001500e+03   9.1732038e+01
   1.1002000e+03   9.3589143e+01
   1.1002500e+03   9.4421631e+01
   1.1003000e+03   9.3437444e+01
   1.1003500e+03   9.2515945e+01
   1.1004000e+03   9.2096402e+01
   1.1004500e+03   9.1842620e+01
   1.1005000e+03   9.2606388e+01
   1.1005500e+03   9.4743909e+01
   1.1006000e+03   9.6233456e+01
   1.1006500e+03   9.6466880e+01
   1.1007000e+03   9.5795531e+01
   1.1007500e+03   9.4844745e+01
   1.1008000e+03   9.4337293e+01
   1.1008500e+03   9.4311736e+01
   1.1009000e+03   9.4963348e+01
   1.1009500e+03   9.6276383e+01
   1.1010000e+03   9.7650779e+01
   1.1010500e+03   9.7732179e+01
   1.1011000e+03   9.7221499e+01
   1.1011500e+03   9.5973766e+01
   1.1012000e+03   9.4825681e+01
   1.1012500e+03   9.4522732e+01
   1.1013000e+03   9.5495214e+01
   1.1013500e+03   9.6450178e+01
   1.1014000e+03   9.7696393e+01
   1.1014500e+03   9.8495034e+01
   1.1015000e+03   9.7976209e+01
   1.1015500e+03   9.6104855e+01
   1.1016000e+03   9.4742455e+01
   1.1016500e+03   9.4533526e+01
   1.1017000e+03   9.5040781e+01
   1.1017500e+03   9.6000391e+01
   1.1018000e+03   9.7416115e+01
   1.1018500e+03   9.8002958e+01
   1.1019000e+03   9.7898147e+01
   1.1019500e+03   9.6633956e+01
   1.1020000e+03   9.5858146e+01
   1.1020500e+03   9.5486077e+01
   1.1021000e+03   9.6406424e+01
   1.1021500e+03   9.7154458e+01
   1.1022000e+03   9.7882440e+01
   1.1022500e+03   9.7703825e+01
   1.1023000e+03   9.7076963e+01
   1.1023500e+03   9.6008725e+01
   1.1024000e+03   9.4864438e+01
   1.1024500e+03   9.4399547e+01
   1.1025000e+03   9.4896170e+01
   1.1025500e+03   9.6044513e+01
   1.1026000e+03   9.6107232e+01
   1.1026500e+03   9.5790522e+01
   1.1027000e+03   9.5338503e+01
   1.1027500e+03   9.4440051e+01
   1.1028000e+03   9.3396813e+01
   1.1028500e+03   9.3560709e+01
   1.1029000e+03   9.4544328e+01
   1.1029500e+03   9.5820103e+01
   1.1030000e+03   9.6298246e+01
   1.1030500e+03   9.6172431e+01
   1.1031000e+03   9.5405290e+01
   1.1031500e+03   9.4330189e+01
   1.1032000e+03   9.3629787e+01
   1.1032500e+03   9.3811840e+01
   1.1033000e+03   9.4753782e+01
   1.1033500e+03   9.6226616e+01
   1.1034000e+03   9.8088859e+01
   1.1034500e+03   9.8181120e+01
   1.1035000e+03   9.7660124e+01
   1.1035500e+03   9.6942651e+01
   1.1036000e+03   9.5948644e+01
   1.1036500e+03   9.4902707e+01
   1.1037000e+03   9.5498487e+01
   1.1037500e+03   9.6258361e+01
   1.1038000e+03   9.6673432e+01
   1.1038500e+03   9.6135893e+01
   1.1039000e+03   9.4769246e+01
   1.1039500e+03   9.3527674e+01
   1.1040000e+03   9.2787992e+01
   1.1040500e+03   9.2791422e+01
   1.1041000e+03   9.3980227e+01
   1.1041500e+03   9.5713553e+01
   1.1042000e+03   9.6714078e+01
   1.1042500e+03   9.6737359e+01
   1.1043000e+03   9.6301628e+01
   1.1043500e+03   9.5729517e+01
   1.1044000e+03   9.5318868e+01
   1.1044500e+03   9.5390851e+01
   1.1045000e+03   9.6413551e+01
   1.1045500e+03   9.7326339e+01
   1.1046000e+03   9.7583206e+01
   1.1046500e+03   9.7641052e+01
   1.1047000e+03   9.6991737e+01
   1.1047500e+03   9.5824146e+01
   1.1048000e+03   9.5241565e+01
   1.1048500e+03   9.5390466e+01
   1.1049000e+03   9.5612285e+01
   1.1049500e+03   9.6685110e+01
   1.1050000e+03   9.7761328e+01
   1.1050500e+03   9.7857198e+01
   1.1051000e+03   9.7265638e+01
   1.1051500e+03   9.6469287e+01
   1.1052000e+03   9.5534320e+01
   1.1052500e+03   9.5118843e+01
   1.1053000e+03   9.5462827e+01
   1.1053500e+03   9.6394975e+01
   1.1054000e+03   9.6928042e+01
   1.1054500e+03   9.6927386e+01
   1.1055000e+03   9.6343184e+01
   1.1055500e+03   9.5450269e+01
   1.1056000e+03   9.4432679e+01
   1.1056500e+03   9.4847840e+01
   1.1057000e+03   9.5931736e+01
   1.1057500e+03   9.7054219e+01
   1.1058000e+03   9.7468290e+01
   1.1058500e+03   9.7953447e+01
   1.1059000e+03   9.7142310e+01
   1.1059500e+03   9.5829042e+01
   1.1060000e+03   9.4636784e+01
   1.1060500e+03   9.4703696e+01
   1.1061000e+03   9.5125558e+01
   1.1061500e+03   9.5879388e+01
   1.1062000e+03   9.6686728e+01
   1.1062500e+03   9.6970299e+01
   1.1063000e+03   9.6771128e+01
   1.1063500e+03   9.6145549e+01
   1.1064000e+03   9.5754457e+01
   1.1064500e+03   9.5570371e+01
   1.1065000e+03   9.6470415e+01
   1.1065500e+03   9.7487366e+01
   1.1066000e+03   9.8287314e+01
   1.1066500e+03   9.8642144e+01
   1.1067000e+03   9.8490704e+01
   1.1067500e+03   9.8196494e+01
   1.1068000e+03   9.7983968e+01
   1.1068500e+03   9.7736892e+01
   1.1069000e+03   9.8190243e+01
   1.1069500e+03   9.9303316e+01
   1.1070000e+03   9.9577619e+01
   1.1070500e+03   9.8722838e+01
   1.1071000e+03   9.7851765e+01
   1.1071500e+03   9.6525455e+01
   1.1072000e+03   9.5261308e+01
   1.1072500e+03   9.4764326e+01
   1.1073000e+03   9.5082782e+01
   1.1073500e+03   9.6273466e+01
   1.1074000e+03   9.7305988e+01
   1.1074500e+03   9.7596135e+01
   1.1075000e+03   9.6491328e+01
   1.1075500e+03   9.5522969e+01
   1.1076000e+03   9.4135626e+01
   1.1076500e+03   9.3361851e+01
   1.1077000e+03   9.3116769e+01
   1.1077500e+03   9.4552956e+01
   1.1078000e+03   9.5376232e+01
   1.1078500e+03   9.5310726e+01
   1.1079000e+03   9.4529324e+01
   1.1079500e+03   9.3832387e+01
   1.1080000e+03   9.3126820e+01
   1.1080500e+03   9.3416126e+01
   1.1081000e+03   9.4865729e+01
   1.1081500e+03   9.6757504e+01
   1.1082000e+03   9.7880525e+01
   1.1082500e+03   9.8511103e+01
   1.1083000e+03   9.8061710e+01
   1.1083500e+03   9.6619335e+01
   1.1084000e+03   9.5535294e+01
   1.1084500e+03   9.5655631e+01
   1.1085000e+03   9.5981407e+01
   1.1085500e+03   9.7223593e+01
   1.1086000e+03   9.8702655e+01
   1.1086500e+03   9.9509782e+01
   1.1087000e+03   9.9000538e+01
   1.1087500e+03   9.8115051e+01
   1.1088000e+03   9.6961396e+01
   1.1088500e+03   9.6870786e+01
   1.1089000e+03   9.6954203e+01
   1.1089500e+03   9.7300531e+01
   1.1090000e+03   9.7535145e+01
   1.1090500e+03   9.8208542e+01
   1.1091000e+03   9.7776347e+01
   1.1091500e+03   9.7121784e+01
   1.1092000e+03   9.7000780e+01
   1.1092500e+03   9.7682693e+01
   1.1093000e+03   9.8048792e+01
   1.1093500e+03   9.8798583e+01
   1.1094000e+03   9.9241567e+01
   1.1094500e+03   9.9082216e+01
   1.1095000e+03   9.8559290e+01
   1.1095500e+03   9.7297176e+01
   1.1096000e+03   9.6307210e+01
   1.1096500e+03   9.6383783e+01
   1.1097000e+03   9.7085585e+01
   1.1097500e+03   9.7589564e+01
   1.1098000e+03   9.8490296e+01
   1.1098500e+03   9.8818720e+01
   1.1099000e+03   9.8354524e+01
   1.1099500e+03   9.7408852e+01
   1.1100000e+03   9.6733454e+01
   1.1100500e+03   9.6392223e+01
   1.1101000e+03   9.6824043e+01
   1.1101500e+03   9.7649578e+01
   1.1102000e+03   9.8537843e+01
   1.1102500e+03   9.8833447e+01
   1.1103000e+03   9.8814369e+01
   1.1103500e+03   9.8097316e+01
   1.1104000e+03   9.6775621e+01
   1.1104500e+03   9.6536700e+01
   1.1105000e+03   9.7017277e+01
   1.1105500e+03   9.7600254e+01
   1.1106000e+03   9.8305228e+01
   1.1106500e+03   9.9009886e+01
   1.1107000e+03   9.8039959e+01
   1.1107500e+03   9.6478035e+01
   1.1108000e+03   9.5657832e+01
   1.1108500e+03   9.4898800e+01
   1.1109000e+03   9.4592992e+01
   1.1109500e+03   9.5537907e+01
   1.1110000e+03   9.6705616e+01
   1.1110500e+03   9.6695738e+01
   1.1111000e+03   9.6220218e+01
   1.1111500e+03   9.5622466e+01
   1.1112000e+03   9.4557024e+01
   1.1112500e+03   9.4392556e+01
   1.1113000e+03   9.4567653e+01
   1.1113500e+03   9.5739646e+01
   1.1114000e+03   9.6752812e+01
   1.1114500e+03   9.7304798e+01
   1.1115000e+03   9.6842857e+01
   1.1115500e+03   9.6333702e+01
   1.1116000e+03   9.5523606e+01
   1.1116500e+03   9.5025424e+01
   1.1117000e+03   9.5302017e+01
   1.1117500e+03   9.5999440e+01
   1.1118000e+03   9.6849217e+01
   1.1118500e+03   9.7006863e+01
   1.1119000e+03   9.6566024e+01
   1.1119500e+03   9.6354134e+01
   1.1120000e+03   9.5430915e+01
   1.1120500e+03   9.5192189e+01
   1.1121000e+03   9.6365243e+01
   1.1121500e+03   9.7602987e+01
   1.1122000e+03   9.8750292e+01
   1.1122500e+03   1.0002772e+02
   1.1123000e+03   1.0056989e+02
   1.1123500e+03   9.9216138e+01
   1.1124000e+03   9.8717342e+01
   1.1124500e+03   9.7899049e+01
   1.1125000e+03   9.8182429e+01
   1.1125500e+03   9.8878739e+01
   1.1126000e+03   1.0035838e+02
   1.1126500e+03   1.0065620e+02
   1.1127000e+03   1.0046728e+02
   1.1127500e+03   9.9105689e+01
   1.1128000e+03   9.7437784e+01
   1.1128500e+03   9.6266155e+01
   1.1129000e+03   9.6337611e+01
   1.1129500e+03   9.7022593e+01
   1.1130000e+03   9.8132885e+01
   1.1130500e+03   9.8406514e+01
   1.1131000e+03   9.7992602e+01
   1.1131500e+03   9.7261225e+01
   1.1132000e+03   9.5906847e+01
   1.1132500e+03   9.5196095e+01
   1.1133000e+03   9.5750895e+01
   1.1133500e+03   9.6736554e+01
   1.1134000e+03   9.7696297e+01
   1.1134500e+03   9.9057010e+01
   1.1135000e+03   9.8942038e+01
   1.1135500e+03   9.8273985e+01
   1.1136000e+03   9.7646266e+01
   1.1136500e+03   9.7337672e+01
   1.1137000e+03   9.6712065e+01
   1.1137500e+03   9.7517430e+01
   1.1138000e+03   9.8494477e+01
   1.1138500e+03   9.9129064e+01
   1.1139000e+03   9.8982143e+01
   1.1139500e+03   9.8717605e+01
   1.1140000e+03   9.7914362e+01
   1.1140500e+03   9.7280407e+01
   1.1141000e+03   9.7150152e+01
   1.1141500e+03   9.7609234e+01
   1.1142000e+03   9.8752409e+01
   1.1142500e+03   9.9387702e+01
   1.1143000e+03   9.9060181e+01
   1.1143500e+03   9.8106208e+01
   1.1144000e+03   9.7353647e+01
   1.1144500e+03   9.6378261e+01
   1.1145000e+03   9.5735014e+01
   1.1145500e+03   9.6259346e+01
   1.1146000e+03   9.7508741e+01
   1.1146500e+03   9.8501624e+01
   1.1147000e+03   9.9059481e+01
   1.1147500e+03   9.8821599e+01
   1.1148000e+03   9.8240351e+01
   1.1148500e+03   9.7683155e+01
   1.1149000e+03   9.7214358e+01
   1.1149500e+03   9.7039935e+01
   1.1150000e+03   9.7798770e+01
   1.1150500e+03   9.8466316e+01
   1.1151000e+03   9.7830258e+01
   1.1151500e+03   9.7097161e+01
   1.1152000e+03   9.6014316e+01
   1.1152500e+03   9.5226698e+01
   1.1153000e+03   9.4338436e+01
   1.1153500e+03   9.4698289e+01
   1.1154000e+03   9.5417809e+01
   1.1154500e+03   9.6631362e+01
   1.1155000e+03   9.7297170e+01
   1.1155500e+03   9.7403643e+01
   1.1156000e+03   9.7520825e+01
   1.1156500e+03   9.7185151e+01
   1.1157000e+03   9.6980221e+01
   1.1157500e+03   9.6923028e+01
   1.1158000e+03   9.7739603e+01
   1.1158500e+03   9.8200369e+01
   1.1159000e+03   9.8235825e+01
   1.1159500e+03   9.7878423e+01
   1.1160000e+03   9.7249710e+01
   1.1160500e+03   9.6602181e+01
   1.1161000e+03   9.6058092e+01
   1.1161500e+03   9.6215644e+01
   1.1162000e+03   9.7241353e+01
   1.1162500e+03   9.8067806e+01
   1.1163000e+03   9.8048148e+01
   1.1163500e+03   9.7687380e+01
   1.1164000e+03   9.6491831e+01
   1.1164500e+03   9.5036734e+01
   1.1165000e+03   9.3727935e+01
   1.1165500e+03   9.4230389e+01
   1.1166000e+03   9.4864968e+01
   1.1166500e+03   9.6057965e+01
   1.1167000e+03   9.6644821e+01
   1.1167500e+03   9.7621215e+01
   1.1168000e+03   9.6981778e+01
   1.1168500e+03   9.6255895e+01
   1.1169000e+03   9.5870257e+01
   1.1169500e+03   9.5893780e+01
   1.1170000e+03   9.6185075e+01
   1.1170500e+03   9.7216279e+01
   1.1171000e+03   9.8008253e+01
   1.1171500e+03   9.8136287e+01
   1.1172000e+03   9.7528194e+01
   1.1172500e+03   9.6648875e+01
   1.1173000e+03   9.5706577e+01
   1.1173500e+03   9.5230570e+01
   1.1174000e+03   9.5408656e+01
   1.1174500e+03   9.6103413e+01
   1.1175000e+03   9.6620267e+01
   1.1175500e+03   9.6924740e+01
   1.1176000e+03   9.6519029e+01
   1.1176500e+03   9.5998617e+01
   1.1177000e+03   9.5427071e+01
   1.1177500e+03   9.5051400e+01
   1.1178000e+03   9.5339106e+01
   1.1178500e+03   9.6737068e+01
   1.1179000e+03   9.8134533e+01
   1.1179500e+03   9.8850839e+01
   1.1180000e+03   9.9021884e+01
   1.1180500e+03   9.8417967e+01
   1.1181000e+03   9.7185230e+01
   1.1181500e+03   9.6288761e+01
   1.1182000e+03   9.5947316e+01
   1.1182500e+03   9.6230135e+01
   1.1183000e+03   9.7006547e+01
   1.1183500e+03   9.7642178e+01
   1.1184000e+03   9.7820808e+01
   1.1184500e+03   9.7413868e+01
   1.1185000e+03   9.7009942e+01
   1.1185500e+03   9.6810885e+01
   1.1186000e+03   9.7269033e+01
   1.1186500e+03   9.7486080e+01
   1.1187000e+03   9.8331013e+01
   1.1187500e+03   9.9366979e+01
   1.1188000e+03   9.9484725e+01
   1.1188500e+03   9.8704004e+01
   1.1189000e+03   9.8050830e+01
   1.1189500e+03   9.7910649e+01
   1.1190000e+03   9.7540453e+01
   1.1190500e+03   9.8371923e+01
   1.1191000e+03   9.8870354e+01
   1.1191500e+03   9.9240182e+01
   1.1192000e+03   9.9215054e+01
   1.1192500e+03   9.9179590e+01
   1.1193000e+03   9.7616629e+01
   1.1193500e+03   9.7267455e+01
   1.1194000e+03   9.7279305e+01
   1.1194500e+03   9.7271990e+01
   1.1195000e+03   9.7351943e+01
   1.1195500e+03   9.8421399e+01
   1.1196000e+03   9.8873833e+01
   1.1196500e+03   9.8895823e+01
   1.1197000e+03   9.8196099e+01
   1.1197500e+03   9.7599934e+01
   1.1198000e+03   9.7099372e+01
   1.1198500e+03   9.7510783e+01
   1.1199000e+03   9.7799497e+01
   1.1199500e+03   9.8695955e+01
   1.1200000e+03   9.9249739e+01
   1.1200500e+03   9.9460977e+01
   1.1201000e+03   9.8802299e+01
   1.1201500e+03   9.8168084e+01
   1.1202000e+03   9.7953637e+01
   1.1202500e+03   9.8225217e+01
   1.1203000e+03   9.8495558e+01
   1.1203500e+03   9.8869567e+01
   1.1204000e+03   9.9555127e+01
   1.1204500e+03   1.0002591e+02
   1.1205000e+03   9.9508858e+01
   1.1205500e+03   9.8607224e+01
   1.1206000e+03   9.7838708e+01
   1.1206500e+03   9.7654947e+01
   1.1207000e+03   9.8147398e+01
   1.1207500e+03   9.9414538e+01
   1.1208000e+03   1.0039635e+02
   1.1208500e+03   1.0147751e+02
   1.1209000e+03   1.0166106e+02
   1.1209500e+03   1.0088922e+02
   1.1210000e+03   1.0003673e+02
   1.1210500e+03   9.9404831e+01
   1.1211000e+03   9.9229856e+01
   1.1211500e+03   9.9701371e+01
   1.1212000e+03   1.0020562e+02
   1.1212500e+03   1.0000202e+02
   1.1213000e+03   9.9556560e+01
   1.1213500e+03   9.8602831e+01
   1.1214000e+03   9.7729194e+01
   1.1214500e+03   9.6834346e+01
   1.1215000e+03   9.6232615e+01
   1.1215500e+03   9.7051612e+01
   1.1216000e+03   9.7579506e+01
   1.1216500e+03   9.7577535e+01
   1.1217000e+03   9.7023962e+01
   1.1217500e+03   9.7011028e+01
   1.1218000e+03   9.6173549e+01
   1.1218500e+03   9.5637639e+01
   1.1219000e+03   9.5207810e+01
   1.1219500e+03   9.6353870e+01
   1.1220000e+03   9.7577692e+01
   1.1220500e+03   9.8505559e+01
   1.1221000e+03   9.8871503e+01
   1.1221500e+03   9.9028120e+01
   1.1222000e+03   9.8408607e+01
   1.1222500e+03   9.7226947e+01
   1.1223000e+03   9.6645767e+01
   1.1223500e+03   9.6773343e+01
   1.1224000e+03   9.7086219e+01
   1.1224500e+03   9.7852531e+01
   1.1225000e+03   9.8694365e+01
   1.1225500e+03   9.8616726e+01
   1.1226000e+03   9.7967610e+01
   1.1226500e+03   9.7449668e+01
   1.1227000e+03   9.6747421e+01
   1.1227500e+03   9.6078924e+01
   1.1228000e+03   9.6554170e+01
   1.1228500e+03   9.7447276e+01
   1.1229000e+03   9.7999711e+01
   1.1229500e+03   9.8067588e+01
   1.1230000e+03   9.8010971e+01
   1.1230500e+03   9.7290355e+01
   1.1231000e+03   9.6405409e+01
   1.1231500e+03   9.6411586e+01
   1.1232000e+03   9.6846668e+01
   1.1232500e+03   9.7474948e+01
   1.1233000e+03   9.8292572e+01
   1.1233500e+03   9.8587376e+01
   1.1234000e+03   9.7772740e+01
   1.1234500e+03   9.6693808e+01
   1.1235000e+03   9.6240404e+01
   1.1235500e+03   9.6104101e+01
   1.1236000e+03   9.6749065e+01
   1.1236500e+03   9.8052134e+01
   1.1237000e+03   9.8770806e+01
   1.1237500e+03   9.8915950e+01
   1.1238000e+03   9.8528236e+01
   1.1238500e+03   9.7664543e+01
   1.1239000e+03   9.6747981e+01
   1.1239500e+03   9.6323529e+01
   1.1240000e+03   9.6407671e+01
   1.1240500e+03   9.6478528e+01
   1.1241000e+03   9.6929536e+01
   1.1241500e+03   9.6998704e+01
   1.1242000e+03   9.7354963e+01
   1.1242500e+03   9.7115675e+01
   1.1243000e+03   9.6966991e+01
   1.1243500e+03   9.6941111e+01
   1.1244000e+03   9.7317925e+01
   1.1244500e+03   9.7945046e+01
   1.1245000e+03   9.8288954e+01
   1.1245500e+03   9.8888224e+01
   1.1246000e+03   9.9154490e+01
   1.1246500e+03   9.8759475e+01
   1.1247000e+03   9.7989338e+01
   1.1247500e+03   9.7483898e+01
   1.1248000e+03   9.6957346e+01
   1.1248500e+03   9.7345393e+01
   1.1249000e+03   9.7793418e+01
   1.1249500e+03   9.8768313e+01
   1.1250000e+03   9.8654769e+01


==> Data/Lorentzians/LSA_11C.dat <==
   1.1250000e+03   9.9603676e+01
   1.1249500e+03   9.9611183e+01
   1.1249000e+03   9.9618668e+01
   1.1248500e+03   9.9626122e+01
   1.1248000e+03   9.9633530e+01
   1.1247500e+03   9.9640892e+01
   1.1247000e+03   9.9648216e+01
   1.1246500e+03   9.9655464e+01
   1.1246000e+03   9.9662659e+01
   1.1245500e+03   9.9669785e+01
   1.1245000e+03   9.9676834e+01
   1.1244500e+03   9.9683800e+01
   1.1244000e+03   9.9690666e+01
   1.1243500e+03   9.9697441e+01
   1.1243000e+03   9.9704117e+01
   1.1242500e+03   9.9710670e+01
   1.1242000e+03   9.9717125e+01
   1.1241500e+03   9.9723442e+01
   1.1241000e+03   9.9729630e+01
   1.1240500e+03   9.9735680e+01
   1.1240000e+03   9.9741592e+01
   1.1239500e+03   9.9747353e+01
   1.1239000e+03   9.9752953e+01
   1.1238500e+03   9.9758385e+01
   1.1238000e+03   9.9763657e+01
   1.1237500e+03   9.9768738e+01
   1.1237000e+03   9.9773636e+01
   1.1236500e+03   9.9778351e+01
   1.1236000e+03   9.9782860e+01
   1.1235500e+03   9.9787163e+01
   1.1235000e+03   9.9791260e+01
   1.1234500e+03   9.9795135e+01
   1.1234000e+03   9.9798782e+01
   1.1233500e+03   9.9802193e+01
   1.1233000e+03   9.9805382e+01
   1.1232500e+03   9.9808311e+01
   1.1232000e+03   9.9810997e+01
   1.1231500e+03   9.9813423e+01
   1.1231000e+03   9.9815575e+01
   1.1230500e+03   9.9817467e+01
   1.1230000e+03   9.9819084e+01
   1.1229500e+03   9.9820419e+01
   1.1229000e+03   9.9821465e+01
   1.1228500e+03   9.9822220e+01
   1.1228000e+03   9.9822670e+01
   1.1227500e+03   9.9822823e+01
   1.1227000e+03   9.9822670e+01
   1.1226500e+03   9.9822197e+01
   1.1226000e+03   9.9821411e+01
   1.1225500e+03   9.9820297e+01
   1.1225000e+03   9.9818871e+01
   1.1224500e+03   9.9817101e+01
   1.1224000e+03   9.9815002e+01
   1.1223500e+03   9.9812569e+01
   1.1223000e+03   9.9809799e+01
   1.1222500e+03   9.9806679e+01
   1.1222000e+03   9.9803223e+01
   1.1221500e+03   9.9799416e+01
   1.1221000e+03   9.9795265e+01
   1.1220500e+03   9.9790771e+01
   1.1220000e+03   9.9785919e+01
   1.1219500e+03   9.9780724e+01
   1.1219000e+03   9.9775177e+01
   1.1218500e+03   9.9769279e+01
   1.1218000e+03   9.9763039e+01
   1.1217500e+03   9.9756454e+01
   1.1217000e+03   9.9749527e+01
   1.1216500e+03   9.9742256e+01
   1.1216000e+03   9.9734650e+01
   1.1215500e+03   9.9726707e+01
   1.1215000e+03   9.9718437e+01
   1.1214500e+03   9.9709846e+01
   1.1214000e+03   9.9700928e+01
   1.1213500e+03   9.9691704e+01
   1.1213000e+03   9.9682167e+01
   1.1212500e+03   9.9672333e+01
   1.1212000e+03   9.9662209e+01
   1.1211500e+03   9.9651794e+01
   1.1211000e+03   9.9641113e+01
   1.1210500e+03   9.9630165e+01
   1.1210000e+03   9.9618950e+01
   1.1209500e+03   9.9607506e+01
   1.1209000e+03   9.9595818e+01
   1.1208500e+03   9.9583908e+01
   1.1208000e+03   9.9571785e+01
   1.1207500e+03   9.9559464e+01
   1.1207000e+03   9.9546951e+01
   1.1206500e+03   9.9534271e+01
   1.1206000e+03   9.9521431e+01
   1.1205500e+03   9.9508446e+01
   1.1205000e+03   9.9495331e+01
   1.1204500e+03   9.9482101e+01
   1.1204000e+03   9.9468773e+01
   1.1203500e+03   9.9455353e+01
   1.1203000e+03   9.9441872e+01
   1.1202500e+03   9.9428337e+01
   1.1202000e+03   9.9414772e+01
   1.1201500e+03   9.9401184e+01
   1.1201000e+03   9.9387596e+01
   1.1200500e+03   9.9374023e+01
   1.1200000e+03   9.9360481e+01
   1.1199500e+03   9.9346985e+01
   1.1199000e+03   9.9333557e+01
   1.1198500e+03   9.9320206e+01
   1.1198000e+03   9.9306969e+01
   1.1197500e+03   9.9293839e+01
   1.1197000e+03   9.9280846e+01
   1.1196500e+03   9.9267998e+01
   1.1196000e+03   9.9255318e+01
   1.1195500e+03   9.9242821e+01
   1.1195000e+03   9.9230522e+01
   1.1194500e+03   9.9218437e+01
   1.1194000e+03   9.9206573e+01
   1.1193500e+03   9.9194962e+01
   1.1193000e+03   9.9183609e+01
   1.1192500e+03   9.9172523e+01
   1.1192000e+03   9.9161720e+01
   1.1191500e+03   9.9151215e+01
   1.1191000e+03   9.9141029e+01
   1.1190500e+03   9.9131165e+01
   1.1190000e+03   9.9121628e+01
   1.1189500e+03   9.9112442e+01
   1.1189000e+03   9.9103615e+01
   1.1188500e+03   9.9095139e+01
   1.1188000e+03   9.9087051e+01
   1.1187500e+03   9.9079346e+01
   1.1187000e+03   9.9072029e+01
   1.1186500e+03   9.9065109e+01
   1.1186000e+03   9.9058601e+01
   1.1185500e+03   9.9052498e+01
   1.1185000e+03   9.9046822e+01
   1.1184500e+03   9.9041573e+01
   1.1184000e+03   9.9036743e+01
   1.1183500e+03   9.9032341e+01
   1.1183000e+03   9.9028381e+01
   1.1182500e+03   9.9024857e+01
   1.1182000e+03   9.9021774e+01
   1.1181500e+03   9.9019135e+01
   1.1181000e+03   9.9016937e+01
   1.1180500e+03   9.9015182e+01
   1.1180000e+03   9.9013863e+01
   1.1179500e+03   9.9013000e+01
   1.1179000e+03   9.9012573e+01
   1.1178500e+03   9.9012589e+01
   1.1178000e+03   9.9013046e+01
   1.1177500e+03   9.9013931e+01
   1.1177000e+03   9.9015259e+01
   1.1176500e+03   9.9017014e+01
   1.1176000e+03   9.9019203e+01
   1.1175500e+03   9.9021812e+01
   1.1175000e+03   9.9024841e+01
   1.1174500e+03   9.9028282e+01
   1.1174000e+03   9.9032143e+01
   1.1173500e+03   9.9036400e+01
   1.1173000e+03   9.9041061e+01
   1.1172500e+03   9.9046120e+01
   1.1172000e+03   9.9051567e+01
   1.1171500e+03   9.9057404e+01
   1.1171000e+03   9.9063606e+01
   1.1170500e+03   9.9070183e+01
   1.1170000e+03   9.9077126e+01
   1.1169500e+03   9.9084419e+01
   1.1169000e+03   9.9092064e+01
   1.1168500e+03   9.9100052e+01
   1.1168000e+03   9.9108383e+01
   1.1167500e+03   9.9117035e+01
   1.1167000e+03   9.9126007e+01
   1.1166500e+03   9.9135292e+01
   1.1166000e+03   9.9144882e+01
   1.1165500e+03   9.9154770e+01
   1.1165000e+03   9.9164948e+01
   1.1164500e+03   9.9175407e+01
   1.1164000e+03   9.9186134e+01
   1.1163500e+03   9.9197128e+01
   1.1163000e+03   9.9208382e+01
   1.1162500e+03   9.9219879e+01
   1.1162000e+03   9.9231628e+01
   1.1161500e+03   9.9243599e+01
   1.1161000e+03   9.9255798e+01
   1.1160500e+03   9.9268219e+01
   1.1160000e+03   9.9280838e+01
   1.1159500e+03   9.9293648e+01
   1.1159000e+03   9.9306656e+01
   1.1158500e+03   9.9319847e+01
   1.1158000e+03   9.9333206e+01
   1.1157500e+03   9.9346733e+01
   1.1157000e+03   9.9360413e+01
   1.1156500e+03   9.9374237e+01
   1.1156000e+03   9.9388199e+01
   1.1155500e+03   9.9402290e+01
   1.1155000e+03   9.9416504e+01
   1.1154500e+03   9.9430817e+01
   1.1154000e+03   9.9445236e+01
   1.1153500e+03   9.9459755e+01
   1.1153000e+03   9.9474350e+01
   1.1152500e+03   9.9489021e+01
   1.1152000e+03   9.9503754e+01
   1.1151500e+03   9.9518547e+01
   1.1151000e+03   9.9533386e+01
   1.1150500e+03   9.9548264e+01
   1.1150000e+03   9.9563156e+01
   1.1149500e+03   9.9578079e+01
   1.1149000e+03   9.9593002e+01
   1.1148500e+03   9.9607918e+01
   1.1148000e+03   9.9622826e+01
   1.1147500e+03   9.9637703e+01
   1.1147000e+03   9.9652550e+01
   1.1146500e+03   9.9667351e+01
   1.1146000e+03   9.9682098e+01
   1.1145500e+03   9.9696770e+01
   1.1145000e+03   9.9711372e+01
   1.1144500e+03   9.9725876e+01
   1.1144000e+03   9.9740288e+01
   1.1143500e+03   9.9754578e+01
   1.1143000e+03   9.9768738e+01
   1.1142500e+03   9.9782768e+01
   1.1142000e+03   9.9796646e+01
   1.1141500e+03   9.9810364e+01
   1.1141000e+03   9.9823898e+01
   1.1140500e+03   9.9837242e+01
   1.1140000e+03   9.9850388e+01
   1.1139500e+03   9.9863312e+01
   1.1139000e+03   9.9876007e+01
   1.1138500e+03   9.9888451e+01
   1.1138000e+03   9.9900635e+01
   1.1137500e+03   9.9912544e+01
   1.1137000e+03   9.9924156e+01
   1.1136500e+03   9.9935463e+01
   1.1136000e+03   9.9946442e+01
   1.1135500e+03   9.9957085e+01
   1.1135000e+03   9.9967361e+01
   1.1134500e+03   9.9977272e+01
   1.1134000e+03   9.9986786e+01
   1.1133500e+03   9.9995895e+01
   1.1133000e+03   1.0000458e+02
   1.1132500e+03   1.0001280e+02
   1.1132000e+03   1.0002056e+02
   1.1131500e+03   1.0002785e+02
   1.1131000e+03   1.0003463e+02
   1.1130500e+03   1.0004089e+02
   1.1130000e+03   1.0004660e+02
   1.1129500e+03   1.0005175e+02
   1.1129000e+03   1.0005630e+02
   1.1128500e+03   1.0006026e+02
   1.1128000e+03   1.0006360e+02
   1.1127500e+03   1.0006629e+02
   1.1127000e+03   1.0006831e+02
   1.1126500e+03   1.0006964e+02
   1.1126000e+03   1.0007026e+02
   1.1125500e+03   1.0007015e+02
   1.1125000e+03   1.0006931e+02
   1.1124500e+03   1.0006767e+02
   1.1124000e+03   1.0006525e+02
   1.1123500e+03   1.0006203e+02
   1.1123000e+03   1.0005796e+02
   1.1122500e+03   1.0005304e+02
   1.1122000e+03   1.0004724e+02
   1.1121500e+03   1.0004057e+02
   1.1121000e+03   1.0003298e+02
   1.1120500e+03   1.0002448e+02
   1.1120000e+03   1.0001502e+02
   1.1119500e+03   1.0000460e+02
   1.1119000e+03   9.9993225e+01
   1.1118500e+03   9.9980858e+01
   1.1118000e+03   9.9967491e+01
   1.1117500e+03   9.9953117e+01
   1.1117000e+03   9.9937729e+01
   1.1116500e+03   9.9921310e+01
   1.1116000e+03   9.9903862e+01
   1.1115500e+03   9.9885376e+01
   1.1115000e+03   9.9865852e+01
   1.1114500e+03   9.9845291e+01
   1.1114000e+03   9.9823692e+01
   1.1113500e+03   9.9801056e+01
   1.1113000e+03   9.9777397e+01
   1.1112500e+03   9.9752724e+01
   1.1112000e+03   9.9727043e+01
   1.1111500e+03   9.9700371e+01
   1.1111000e+03   9.9672714e+01
   1.1110500e+03   9.9644104e+01
   1.1110000e+03   9.9614563e+01
   1.1109500e+03   9.9584114e+01
   1.1109000e+03   9.9552780e+01
   1.1108500e+03   9.9520592e+01
   1.1108000e+03   9.9487595e+01
   1.1107500e+03   9.9453804e+01
   1.1107000e+03   9.9419281e+01
   1.1106500e+03   9.9384071e+01
   1.1106000e+03   9.9348198e+01
   1.1105500e+03   9.9311722e+01
   1.1105000e+03   9.9274689e+01
   1.1104500e+03   9.9237152e+01
   1.1104000e+03   9.9199181e+01
   1.1103500e+03   9.9160820e+01
   1.1103000e+03   9.9122131e+01
   1.1102500e+03   9.9083183e+01
   1.1102000e+03   9.9044022e+01
   1.1101500e+03   9.9004723e+01
   1.1101000e+03   9.8965347e+01
   1.1100500e+03   9.8925972e+01
   1.1100000e+03   9.8886650e+01
   1.1099500e+03   9.8847466e+01
   1.1099000e+03   9.8808472e+01
   1.1098500e+03   9.8769745e+01
   1.1098000e+03   9.8731339e+01
   1.1097500e+03   9.8693344e+01
   1.1097000e+03   9.8655800e+01
   1.1096500e+03   9.8618797e+01
   1.1096000e+03   9.8582390e+01
   1.1095500e+03   9.8546623e+01
   1.1095000e+03   9.8511581e+01
   1.1094500e+03   9.8477310e+01
   1.1094000e+03   9.8443863e+01
   1.1093500e+03   9.8411308e+01
   1.1093000e+03   9.8379692e+01
   1.1092500e+03   9.8349045e+01
   1.1092000e+03   9.8319435e+01
   1.1091500e+03   9.8290894e+01
   1.1091000e+03   9.8263458e+01
   1.1090500e+03   9.8237183e+01
   1.1090000e+03   9.8212090e+01
   1.1089500e+03   9.8188202e+01
   1.1089000e+03   9.8165558e+01
   1.1088500e+03   9.8144180e+01
   1.1088000e+03   9.8124084e+01
   1.1087500e+03   9.8105293e+01
   1.1087000e+03   9.8087822e+01
   1.1086500e+03   9.8071686e+01
   1.1086000e+03   9.8056885e+01
   1.1085500e+03   9.8043442e+01
   1.1085000e+03   9.8031349e+01
   1.1084500e+03   9.8020599e+01
   1.1084000e+03   9.8011215e+01
   1.1083500e+03   9.8003181e+01
   1.1083000e+03   9.7996483e+01
   1.1082500e+03   9.7991135e+01
   1.1082000e+03   9.7987114e+01
   1.1081500e+03   9.7984413e+01
   1.1081000e+03   9.7983017e+01
   1.1080500e+03   9.7982910e+01
   1.1080000e+03   9.7984093e+01
   1.1079500e+03   9.7986534e+01
   1.1079000e+03   9.7990211e+01
   1.1078500e+03   9.7995117e+01
   1.1078000e+03   9.8001236e+01
   1.1077500e+03   9.8008537e+01
   1.1077000e+03   9.8016998e+01
   1.1076500e+03   9.8026619e+01
   1.1076000e+03   9.8037354e+01
   1.1075500e+03   9.8049194e+01
   1.1075000e+03   9.8062119e+01
   1.1074500e+03   9.8076103e+01
   1.1074000e+03   9.8091118e+01
   1.1073500e+03   9.8107162e+01
   1.1073000e+03   9.8124191e+01
   1.1072500e+03   9.8142197e+01
   1.1072000e+03   9.8161156e+01
   1.1071500e+03   9.8181046e+01
   1.1071000e+03   9.8201843e+01
   1.1070500e+03   9.8223534e+01
   1.1070000e+03   9.8246101e+01
   1.1069500e+03   9.8269524e+01
   1.1069000e+03   9.8293777e+01
   1.1068500e+03   9.8318840e+01
   1.1068000e+03   9.8344711e+01
   1.1067500e+03   9.8371368e+01
   1.1067000e+03   9.8398796e+01
   1.1066500e+03   9.8426971e+01
   1.1066000e+03   9.8455879e+01
   1.1065500e+03   9.8485519e+01
   1.1065000e+03   9.8515869e+01
   1.1064500e+03   9.8546913e+01
   1.1064000e+03   9.8578659e+01
   1.1063500e+03   9.8611069e+01
   1.1063000e+03   9.8644142e+01
   1.1062500e+03   9.8677887e+01
   1.1062000e+03   9.8712273e+01
   1.1061500e+03   9.8747292e+01
   1.1061000e+03   9.8782959e+01
   1.1060500e+03   9.8819244e+01
   1.1060000e+03   9.8856163e+01
   1.1059500e+03   9.8893700e+01
   1.1059000e+03   9.8931847e+01
   1.1058500e+03   9.8970604e+01
   1.1058000e+03   9.9009972e+01
   1.1057500e+03   9.9049950e+01
   1.1057000e+03   9.9090538e+01
   1.1056500e+03   9.9131729e+01
   1.1056000e+03   9.9173531e+01
   1.1055500e+03   9.9215935e+01
   1.1055000e+03   9.9258957e+01
   1.1054500e+03   9.9302589e+01
   1.1054000e+03   9.9346855e+01
   1.1053500e+03   9.9391731e+01
   1.1053000e+03   9.9437248e+01
   1.1052500e+03   9.9483398e+01
   1.1052000e+03   9.9530197e+01
   1.1051500e+03   9.9577637e+01
   1.1051000e+03   9.9625740e+01
   1.1050500e+03   9.9674515e+01
   1.1050000e+03   9.9723969e+01
   1.1049500e+03   9.9774124e+01
   1.1049000e+03   9.9824974e+01
   1.1048500e+03   9.9876541e+01
   1.1048000e+03   9.9928848e+01
   1.1047500e+03   9.9981895e+01
   1.1047000e+03   1.0003571e+02
   1.1046500e+03   1.0009032e+02
   1.1046000e+03   1.0014570e+02
   1.1045500e+03   1.0020190e+02
   1.1045000e+03   1.0025896e+02
   1.1044500e+03   1.0031687e+02
   1.1044000e+03   1.0037566e+02
   1.1043500e+03   1.0043536e+02
   1.1043000e+03   1.0049599e+02
   1.1042500e+03   1.0055758e+02
   1.1042000e+03   1.0062014e+02
   1.1041500e+03   1.0068370e+02
   1.1041000e+03   1.0074832e+02
   1.1040500e+03   1.0081401e+02
   1.1040000e+03   1.0088079e+02
   1.1039500e+03   1.0094872e+02
   1.1039000e+03   1.0101780e+02
   1.1038500e+03   1.0108808e+02
   1.1038000e+03   1.0115962e+02
   1.1037500e+03   1.0123244e+02
   1.1037000e+03   1.0130657e+02
   1.1036500e+03   1.0138206e+02
   1.1036000e+03   1.0145897e+02
   1.1035500e+03   1.0153731e+02
   1.1035000e+03   1.0161714e+02
   1.1034500e+03   1.0169852e+02
   1.1034000e+03   1.0178148e+02
   1.1033500e+03   1.0186607e+02
   1.1033000e+03   1.0195232e+02
   1.1032500e+03   1.0204033e+02
   1.1032000e+03   1.0213010e+02
   1.1031500e+03   1.0222172e+02
   1.1031000e+03   1.0231519e+02
   1.1030500e+03   1.0241058e+02
   1.1030000e+03   1.0250795e+02
   1.1029500e+03   1.0260731e+02
   1.1029000e+03   1.0270873e+02
   1.1028500e+03   1.0281224e+02
   1.1028000e+03   1.0291786e+02
   1.1027500e+03   1.0302559e+02
   1.1027000e+03   1.0313547e+02
   1.1026500e+03   1.0324750e+02
   1.1026000e+03   1.0336164e+02
   1.1025500e+03   1.0347786e+02
   1.1025000e+03   1.0359612e+02
   1.1024500e+03   1.0371630e+02
   1.1024000e+03   1.0383828e+02
   1.1023500e+03   1.0396188e+02
   1.1023000e+03   1.0408690e+02
   1.1022500e+03   1.0421301e+02
   1.1022000e+03   1.0433984e+02
   1.1021500e+03   1.0446688e+02
   1.1021000e+03   1.0459354e+02
   1.1020500e+03   1.0471902e+02
   1.1020000e+03   1.0484234e+02
   1.1019500e+03   1.0496229e+02
   1.1019000e+03   1.0507730e+02
   1.1018500e+03   1.0518549e+02
   1.1018000e+03   1.0528444e+02
   1.1017500e+03   1.0537113e+02
   1.1017000e+03   1.0544182e+02
   1.1016500e+03   1.0549178e+02
   1.1016000e+03   1.0551506e+02
   1.1015500e+03   1.0550425e+02
   1.1015000e+03   1.0544991e+02
   1.1014500e+03   1.0534019e+02
   1.1014000e+03   1.0516010e+02
   1.1013500e+03   1.0489066e+02
   1.1013000e+03   1.0450802e+02
   1.1012500e+03   1.0398221e+02
   1.1012000e+03   1.0327549e+02
   1.1011500e+03   1.0234155e+02
   1.1011000e+03   1.0112369e+02
   1.1010500e+03   9.9554466e+01
   1.1010000e+03   9.7557358e+01
   1.1009500e+03   9.5050797e+01
   1.1009000e+03   9.1958679e+01
   1.1008500e+03   8.8228592e+01
   1.1008000e+03   8.3858261e+01
   1.1007500e+03   7.8930435e+01
   1.1007000e+03   7.3642799e+01
   1.1006500e+03   6.8314697e+01
   1.1006000e+03   6.3351143e+01
   1.1005500e+03   5.9159069e+01
   1.1005000e+03   5.6046860e+01
   1.1004500e+03   5.4153053e+01
   1.1004000e+03   5.3435970e+01
   1.1003500e+03   5.3719566e+01
   1.1003000e+03   5.4764130e+01
   1.1002500e+03   5.6327393e+01
   1.1002000e+03   5.8200813e+01
   1.1001500e+03   6.0223503e+01
   1.1001000e+03   6.2282307e+01
   1.1000500e+03   6.4301743e+01
   1.1000000e+03   6.6236496e+01
   1.0999500e+03   6.8061447e+01
   1.0999000e+03   6.9765594e+01
   1.0998500e+03   7.1346649e+01
   1.0998000e+03   7.2807747e+01
   1.0997500e+03   7.4154793e+01
   1.0997000e+03   7.5395569e+01
   1.0996500e+03   7.6538643e+01
   1.0996000e+03   7.7592026e+01
   1.0995500e+03   7.8563965e+01
   1.0995000e+03   7.9461700e+01
   1.0994500e+03   8.0292252e+01
   1.0994000e+03   8.1061813e+01
   1.0993500e+03   8.1776276e+01
   1.0993000e+03   8.2440590e+01
   1.0992500e+03   8.3059456e+01
   1.0992000e+03   8.3637009e+01
   1.0991500e+03   8.4176941e+01
   1.0991000e+03   8.4682533e+01
   1.0990500e+03   8.5156754e+01
   1.0990000e+03   8.5602402e+01
   1.0989500e+03   8.6021767e+01
   1.0989000e+03   8.6417099e+01
   1.0988500e+03   8.6790199e+01
   1.0988000e+03   8.7142960e+01
   1.0987500e+03   8.7476883e+01
   1.0987000e+03   8.7793434e+01
   1.0986500e+03   8.8093880e+01
   1.0986000e+03   8.8379456e+01
   1.0985500e+03   8.8651207e+01
   1.0985000e+03   8.8910042e+01
   1.0984500e+03   8.9156952e+01
   1.0984000e+03   8.9392677e+01
   1.0983500e+03   8.9618004e+01
   1.0983000e+03   8.9833580e+01
   1.0982500e+03   9.0040077e+01
   1.0982000e+03   9.0238014e+01
   1.0981500e+03   9.0427933e+01
   1.0981000e+03   9.0610321e+01
   1.0980500e+03   9.0785629e+01
   1.0980000e+03   9.0954277e+01
   1.0979500e+03   9.1116646e+01
   1.0979000e+03   9.1273071e+01
   1.0978500e+03   9.1423904e+01
   1.0978000e+03   9.1569458e+01
   1.0977500e+03   9.1710007e+01
   1.0977000e+03   9.1845818e+01
   1.0976500e+03   9.1977142e+01
   1.0976000e+03   9.2104218e+01
   1.0975500e+03   9.2227234e+01
   1.0975000e+03   9.2346420e+01
   1.0974500e+03   9.2461952e+01
   1.0974000e+03   9.2574020e+01
   1.0973500e+03   9.2682770e+01
   1.0973000e+03   9.2788353e+01
   1.0972500e+03   9.2890945e+01
   1.0972000e+03   9.2990646e+01
   1.0971500e+03   9.3087593e+01
   1.0971000e+03   9.3181923e+01
   1.0970500e+03   9.3273766e+01
   1.0970000e+03   9.3363190e+01
   1.0969500e+03   9.3450333e+01
   1.0969000e+03   9.3535255e+01
   1.0968500e+03   9.3618080e+01
   1.0968000e+03   9.3698875e+01
   1.0967500e+03   9.3777725e+01
   1.0967000e+03   9.3854698e+01
   1.0966500e+03   9.3929886e+01
   1.0966000e+03   9.4003349e+01
   1.0965500e+03   9.4075142e+01
   1.0965000e+03   9.4145355e+01
   1.0964500e+03   9.4214020e+01
   1.0964000e+03   9.4281197e+01
   1.0963500e+03   9.4346954e+01
   1.0963000e+03   9.4411339e+01
   1.0962500e+03   9.4474396e+01
   1.0962000e+03   9.4536171e+01
   1.0961500e+03   9.4596718e+01
   1.0961000e+03   9.4656082e+01
   1.0960500e+03   9.4714287e+01
   1.0960000e+03   9.4771378e+01
   1.0959500e+03   9.4827393e+01
   1.0959000e+03   9.4882370e+01
   1.0958500e+03   9.4936333e+01
   1.0958000e+03   9.4989326e+01
   1.0957500e+03   9.5041374e+01
   1.0957000e+03   9.5092506e+01
   1.0956500e+03   9.5142754e+01
   1.0956000e+03   9.5192131e+01
   1.0955500e+03   9.5240692e+01
   1.0955000e+03   9.5288429e+01
   1.0954500e+03   9.5335381e+01
   1.0954000e+03   9.5381569e+01
   1.0953500e+03   9.5427025e+01
   1.0953000e+03   9.5471756e+01
   1.0952500e+03   9.5515785e+01
   1.0952000e+03   9.5559135e+01
   1.0951500e+03   9.5601830e+01
   1.0951000e+03   9.5643875e+01
   1.0950500e+03   9.5685295e+01
   1.0950000e+03   9.5726105e+01
   1.0949500e+03   9.5766327e+01
   1.0949000e+03   9.5805969e+01
   1.0948500e+03   9.5845047e+01
   1.0948000e+03   9.5883583e+01
   1.0947500e+03   9.5921570e+01
   1.0947000e+03   9.5959045e+01
   1.0946500e+03   9.5996002e+01
   1.0946000e+03   9.6032463e+01
   1.0945500e+03   9.6068451e+01
   1.0945000e+03   9.6103951e+01
   1.0944500e+03   9.6138985e+01
   1.0944000e+03   9.6173569e+01
   1.0943500e+03   9.6207718e+01
   1.0943000e+03   9.6241417e+01
   1.0942500e+03   9.6274704e+01
   1.0942000e+03   9.6307571e+01
   1.0941500e+03   9.6340027e+01
   1.0941000e+03   9.6372093e+01
   1.0940500e+03   9.6403763e+01
   1.0940000e+03   9.6435043e+01
   1.0939500e+03   9.6465965e+01
   1.0939000e+03   9.6496513e+01
   1.0938500e+03   9.6526695e+01
   1.0938000e+03   9.6556519e+01
   1.0937500e+03   9.6585999e+01
   1.0937000e+03   9.6615135e+01
   1.0936500e+03   9.6643936e+01
   1.0936000e+03   9.6672401e+01
   1.0935500e+03   9.6700546e+01
   1.0935000e+03   9.6728363e+01
   1.0934500e+03   9.6755859e+01
   1.0934000e+03   9.6783043e+01
   1.0933500e+03   9.6809921e+01
   1.0933000e+03   9.6836494e+01
   1.0932500e+03   9.6862762e+01
   1.0932000e+03   9.6888741e+01
   1.0931500e+03   9.6914413e+01
   1.0931000e+03   9.6939812e+01
   1.0930500e+03   9.6964912e+01
   1.0930000e+03   9.6989731e+01
   1.0929500e+03   9.7014267e+01
   1.0929000e+03   9.7038528e+01
   1.0928500e+03   9.7062508e+01
   1.0928000e+03   9.7086212e+01
   1.0927500e+03   9.7109642e+01
   1.0927000e+03   9.7132805e+01
   1.0926500e+03   9.7155693e+01
   1.0926000e+03   9.7178314e+01
   1.0925500e+03   9.7200668e+01
   1.0925000e+03   9.7222755e+01
   1.0924500e+03   9.7244576e+01
   1.0924000e+03   9.7266136e+01
   1.0923500e+03   9.7287437e+01
   1.0923000e+03   9.7308464e+01
   1.0922500e+03   9.7329224e+01
   1.0922000e+03   9.7349724e+01
   1.0921500e+03   9.7369965e+01
   1.0921000e+03   9.7389931e+01
   1.0920500e+03   9.7409637e+01
   1.0920000e+03   9.7429070e+01
   1.0919500e+03   9.7448250e+01
   1.0919000e+03   9.7467148e+01
   1.0918500e+03   9.7485779e+01
   1.0918000e+03   9.7504143e+01
   1.0917500e+03   9.7522232e+01
   1.0917000e+03   9.7540047e+01
   1.0916500e+03   9.7557579e+01
   1.0916000e+03   9.7574837e+01
   1.0915500e+03   9.7591812e+01
   1.0915000e+03   9.7608498e+01
   1.0914500e+03   9.7624901e+01
   1.0914000e+03   9.7641014e+01
   1.0913500e+03   9.7656837e+01
   1.0913000e+03   9.7672363e+01
   1.0912500e+03   9.7687584e+01
   1.0912000e+03   9.7702507e+01
   1.0911500e+03   9.7717125e+01
   1.0911000e+03   9.7731430e+01
   1.0910500e+03   9.7745422e+01
   1.0910000e+03   9.7759087e+01
   1.0909500e+03   9.7772438e+01
   1.0909000e+03   9.7785454e+01
   1.0908500e+03   9.7798141e+01
   1.0908000e+03   9.7810493e+01
   1.0907500e+03   9.7822502e+01
   1.0907000e+03   9.7834160e+01
   1.0906500e+03   9.7845467e+01
   1.0906000e+03   9.7856415e+01
   1.0905500e+03   9.7866997e+01
   1.0905000e+03   9.7877213e+01
   1.0904500e+03   9.7887054e+01
   1.0904000e+03   9.7896523e+01
   1.0903500e+03   9.7905594e+01
   1.0903000e+03   9.7914276e+01
   1.0902500e+03   9.7922562e+01
   1.0902000e+03   9.7930450e+01
   1.0901500e+03   9.7937920e+01
   1.0901000e+03   9.7944977e+01
   1.0900500e+03   9.7951614e+01
   1.0900000e+03   9.7957817e+01
   1.0899500e+03   9.7963593e+01
   1.0899000e+03   9.7968933e+01
   1.0898500e+03   9.7973831e+01
   1.0898000e+03   9.7978271e+01
   1.0897500e+03   9.7982254e+01
   1.0897000e+03   9.7985786e+01
   1.0896500e+03   9.7988853e+01
   1.0896000e+03   9.7991440e+01
   1.0895500e+03   9.7993561e+01
   1.0895000e+03   9.7995201e+01
   1.0894500e+03   9.7996361e+01
   1.0894000e+03   9.7997025e+01
   1.0893500e+03   9.7997215e+01
   1.0893000e+03   9.7996910e+01
   1.0892500e+03   9.7996101e+01
   1.0892000e+03   9.7994804e+01
   1.0891500e+03   9.7993019e+01
   1.0891000e+03   9.7990730e+01
   1.0890500e+03   9.7987938e+01
   1.0890000e+03   9.7984657e+01
   1.0889500e+03   9.7980873e+01
   1.0889000e+03   9.7976608e+01
   1.0888500e+03   9.7971848e+01
   1.0888000e+03   9.7966591e+01
   1.0887500e+03   9.7960869e+01
   1.0887000e+03   9.7954659e+01
   1.0886500e+03   9.7947983e+01
   1.0886000e+03   9.7940842e+01
   1.0885500e+03   9.7933235e+01
   1.0885000e+03   9.7925194e+01
   1.0884500e+03   9.7916710e+01
   1.0884000e+03   9.7907799e+01
   1.0883500e+03   9.7898468e+01
   1.0883000e+03   9.7888741e+01
   1.0882500e+03   9.7878624e+01
   1.0882000e+03   9.7868134e+01
   1.0881500e+03   9.7857285e+01
   1.0881000e+03   9.7846092e+01
   1.0880500e+03   9.7834572e+01
   1.0880000e+03   9.7822746e+01
   1.0879500e+03   9.7810631e+01
   1.0879000e+03   9.7798248e+01
   1.0878500e+03   9.7785629e+01
   1.0878000e+03   9.7772774e+01
   1.0877500e+03   9.7759720e+01
   1.0877000e+03   9.7746490e+01
   1.0876500e+03   9.7733101e+01
   1.0876000e+03   9.7719589e+01
   1.0875500e+03   9.7705963e+01
   1.0875000e+03   9.7692261e+01
   1.0874500e+03   9.7678497e+01
   1.0874000e+03   9.7664711e+01
   1.0873500e+03   9.7650925e+01
   1.0873000e+03   9.7637154e+01
   1.0872500e+03   9.7623428e+01
   1.0872000e+03   9.7609779e+01
   1.0871500e+03   9.7596237e+01
   1.0871000e+03   9.7582809e+01
   1.0870500e+03   9.7569542e+01
   1.0870000e+03   9.7556450e+01
   1.0869500e+03   9.7543549e+01
   1.0869000e+03   9.7530884e+01
   1.0868500e+03   9.7518463e+01
   1.0868000e+03   9.7506310e+01
   1.0867500e+03   9.7494446e+01
   1.0867000e+03   9.7482895e+01
   1.0866500e+03   9.7471687e+01
   1.0866000e+03   9.7460823e+01
   1.0865500e+03   9.7450325e+01
   1.0865000e+03   9.7440224e+01
   1.0864500e+03   9.7430511e+01
   1.0864000e+03   9.7421227e+01
   1.0863500e+03   9.7412376e+01
   1.0863000e+03   9.7403969e+01
   1.0862500e+03   9.7396011e+01
   1.0862000e+03   9.7388519e+01
   1.0861500e+03   9.7381500e+01
   1.0861000e+03   9.7374962e+01
   1.0860500e+03   9.7368912e+01
   1.0860000e+03   9.7363365e+01
   1.0859500e+03   9.7358307e+01
   1.0859000e+03   9.7353760e+01
   1.0858500e+03   9.7349709e+01
   1.0858000e+03   9.7346169e+01
   1.0857500e+03   9.7343132e+01
   1.0857000e+03   9.7340599e+01
   1.0856500e+03   9.7338570e+01
   1.0856000e+03   9.7337036e+01
   1.0855500e+03   9.7336006e+01
   1.0855000e+03   9.7335464e+01
   1.0854500e+03   9.7335411e+01
   1.0854000e+03   9.7335838e+01
   1.0853500e+03   9.7336746e+01
   1.0853000e+03   9.7338120e+01
   1.0852500e+03   9.7339943e+01
   1.0852000e+03   9.7342224e+01
   1.0851500e+03   9.7344955e+01
   1.0851000e+03   9.7348106e+01
   1.0850500e+03   9.7351685e+01
   1.0850000e+03   9.7355682e+01
   1.0849500e+03   9.7360085e+01
   1.0849000e+03   9.7364876e+01
   1.0848500e+03   9.7370056e+01
   1.0848000e+03   9.7375595e+01
   1.0847500e+03   9.7381500e+01
   1.0847000e+03   9.7387756e+01
   1.0846500e+03   9.7394341e+01
   1.0846000e+03   9.7401253e+01
   1.0845500e+03   9.7408485e+01
   1.0845000e+03   9.7416016e+01
   1.0844500e+03   9.7423843e+01
   1.0844000e+03   9.7431931e+01
   1.0843500e+03   9.7440300e+01
   1.0843000e+03   9.7448921e+01
   1.0842500e+03   9.7457794e+01
   1.0842000e+03   9.7466888e+01
   1.0841500e+03   9.7476204e+01
   1.0841000e+03   9.7485733e+01
   1.0840500e+03   9.7495461e+01
   1.0840000e+03   9.7505371e+01
   1.0839500e+03   9.7515465e+01
   1.0839000e+03   9.7525719e+01
   1.0838500e+03   9.7536133e+01
   1.0838000e+03   9.7546700e+01
   1.0837500e+03   9.7557388e+01
   1.0837000e+03   9.7568207e+01
   1.0836500e+03   9.7579147e+01
   1.0836000e+03   9.7590187e+01
   1.0835500e+03   9.7601334e+01
   1.0835000e+03   9.7612556e+01
   1.0834500e+03   9.7623863e+01
   1.0834000e+03   9.7635231e+01
   1.0833500e+03   9.7646667e+01
   1.0833000e+03   9.7658157e+01
   1.0832500e+03   9.7669685e+01
   1.0832000e+03   9.7681252e+01
   1.0831500e+03   9.7692841e+01
   1.0831000e+03   9.7704453e+01
   1.0830500e+03   9.7716072e+01
   1.0830000e+03   9.7727707e+01
   1.0829500e+03   9.7739326e+01
   1.0829000e+03   9.7750938e+01
   1.0828500e+03   9.7762527e+01
   1.0828000e+03   9.7774101e+01
   1.0827500e+03   9.7785637e+01
   1.0827000e+03   9.7797134e+01
   1.0826500e+03   9.7808586e+01
   1.0826000e+03   9.7819984e+01
   1.0825500e+03   9.7831329e+01
   1.0825000e+03   9.7842606e+01
   1.0824500e+03   9.7853813e+01
   1.0824000e+03   9.7864937e+01
   1.0823500e+03   9.7875984e+01
   1.0823000e+03   9.7886948e+01
   1.0822500e+03   9.7897804e+01
   1.0822000e+03   9.7908569e+01
   1.0821500e+03   9.7919228e+01
   1.0821000e+03   9.7929764e+01
   1.0820500e+03   9.7940193e+01
   1.0820000e+03   9.7950493e+01
   1.0819500e+03   9.7960678e+01
   1.0819000e+03   9.7970711e+01
   1.0818500e+03   9.7980621e+01
   1.0818000e+03   9.7990379e+01
   1.0817500e+03   9.7999992e+01
   1.0817000e+03   9.8009445e+01
   1.0816500e+03   9.8018738e+01
   1.0816000e+03   9.8027878e+01
   1.0815500e+03   9.8036842e+01
   1.0815000e+03   9.8045639e+01
   1.0814500e+03   9.8054253e+01
   1.0814000e+03   9.8062691e+01
   1.0813500e+03   9.8070930e+01
   1.0813000e+03   9.8078987e+01
   1.0812500e+03   9.8086845e+01
   1.0812000e+03   9.8094498e+01
   1.0811500e+03   9.8101959e+01
   1.0811000e+03   9.8109200e+01
   1.0810500e+03   9.8116234e+01
   1.0810000e+03   9.8123047e+01
   1.0809500e+03   9.8129639e+01
   1.0809000e+03   9.8136009e+01
   1.0808500e+03   9.8142151e+01
   1.0808000e+03   9.8148056e+01
   1.0807500e+03   9.8153725e+01
   1.0807000e+03   9.8159157e+01
   1.0806500e+03   9.8164345e+01
   1.0806000e+03   9.8169289e+01
   1.0805500e+03   9.8173981e+01
   1.0805000e+03   9.8178421e+01
   1.0804500e+03   9.8182610e+01
   1.0804000e+03   9.8186539e+01
   1.0803500e+03   9.8190208e+01
   1.0803000e+03   9.8193611e+01
   1.0802500e+03   9.8196754e+01
   1.0802000e+03   9.8199631e+01
   1.0801500e+03   9.8202232e+01
   1.0801000e+03   9.8204575e+01
   1.0800500e+03   9.8206635e+01
   1.0800000e+03   9.8208427e+01
   1.0799500e+03   9.8209938e+01
   1.0799000e+03   9.8211189e+01
   1.0798500e+03   9.8212151e+01
   1.0798000e+03   9.8212845e+01
   1.0797500e+03   9.8213264e+01
   1.0797000e+03   9.8213402e+01
   1.0796500e+03   9.8213272e+01
   1.0796000e+03   9.8212868e+01
   1.0795500e+03   9.8212196e+01
   1.0795000e+03   9.8211250e+01
   1.0794500e+03   9.8210030e+01
   1.0794000e+03   9.8208549e+01
   1.0793500e+03   9.8206802e+01
   1.0793000e+03   9.8204796e+01
   1.0792500e+03   9.8202530e+01
   1.0792000e+03   9.8200012e+01
   1.0791500e+03   9.8197243e+01
   1.0791000e+03   9.8194214e+01
   1.0790500e+03   9.8190964e+01
   1.0790000e+03   9.8187462e+01
   1.0789500e+03   9.8183739e+01
   1.0789000e+03   9.8179779e+01
   1.0788500e+03   9.8175606e+01
   1.0788000e+03   9.8171219e+01
   1.0787500e+03   9.8166626e+01
   1.0787000e+03   9.8161835e+01
   1.0786500e+03   9.8156853e+01
   1.0786000e+03   9.8151680e+01
   1.0785500e+03   9.8146332e+01
   1.0785000e+03   9.8140816e+01
   1.0784500e+03   9.8135147e+01
   1.0784000e+03   9.8129318e+01
   1.0783500e+03   9.8123360e+01
   1.0783000e+03   9.8117264e+01
   1.0782500e+03   9.8111046e+01
   1.0782000e+03   9.8104713e+01
   1.0781500e+03   9.8098282e+01
   1.0781000e+03   9.8091766e+01
   1.0780500e+03   9.8085175e+01
   1.0780000e+03   9.8078499e+01
   1.0779500e+03   9.8071770e+01
   1.0779000e+03   9.8065002e+01
   1.0778500e+03   9.8058189e+01
   1.0778000e+03   9.8051361e+01
   1.0777500e+03   9.8044510e+01
   1.0777000e+03   9.8037659e+01
   1.0776500e+03   9.8030823e+01
   1.0776000e+03   9.8024002e+01
   1.0775500e+03   9.8017212e+01
   1.0775000e+03   9.8010475e+01
   1.0774500e+03   9.8003784e+01
   1.0774000e+03   9.7997162e+01
   1.0773500e+03   9.7990623e+01
   1.0773000e+03   9.7984161e+01
   1.0772500e+03   9.7977791e+01
   1.0772000e+03   9.7971542e+01
   1.0771500e+03   9.7965401e+01
   1.0771000e+03   9.7959396e+01
   1.0770500e+03   9.7953514e+01
   1.0770000e+03   9.7947784e+01
   1.0769500e+03   9.7942207e+01
   1.0769000e+03   9.7936798e+01
   1.0768500e+03   9.7931557e+01
   1.0768000e+03   9.7926498e+01
   1.0767500e+03   9.7921616e+01
   1.0767000e+03   9.7916939e+01
   1.0766500e+03   9.7912445e+01
   1.0766000e+03   9.7908173e+01
   1.0765500e+03   9.7904114e+01
   1.0765000e+03   9.7900261e+01
   1.0764500e+03   9.7896629e+01
   1.0764000e+03   9.7893234e+01
   1.0763500e+03   9.7890060e+01
   1.0763000e+03   9.7887131e+01
   1.0762500e+03   9.7884430e+01
   1.0762000e+03   9.7881973e+01
   1.0761500e+03   9.7879753e+01
   1.0761000e+03   9.7877792e+01
   1.0760500e+03   9.7876060e+01
   1.0760000e+03   9.7874588e+01
   1.0759500e+03   9.7873360e+01
   1.0759000e+03   9.7872383e+01
   1.0758500e+03   9.7871651e+01
   1.0758000e+03   9.7871170e+01
   1.0757500e+03   9.7870934e+01
   1.0757000e+03   9.7870949e+01
   1.0756500e+03   9.7871208e+01
   1.0756000e+03   9.7871712e+01
   1.0755500e+03   9.7872452e+01
   1.0755000e+03   9.7873428e+01
   1.0754500e+03   9.7873741e+01
   1.0754000e+03   9.7874039e+01
   1.0753500e+03   9.7874352e+01
   1.0753000e+03   9.7874657e+01
   1.0752500e+03   9.7874954e+01
   1.0752000e+03   9.7875267e+01
   1.0751500e+03   9.7875572e+01
   1.0751000e+03   9.7875885e+01
   1.0750500e+03   9.7876183e+01
   1.0750000e+03   9.7876488e+01


==> Data/Lorentzians/LSA_13C.dat <==
   1.1250000e+03   9.9565872e+01
   1.1249500e+03   9.9572601e+01
   1.1249000e+03   9.9579338e+01
   1.1248500e+03   9.9586075e+01
   1.1248000e+03   9.9592796e+01
   1.1247500e+03   9.9599503e+01
   1.1247000e+03   9.9606194e+01
   1.1246500e+03   9.9612854e+01
   1.1246000e+03   9.9619484e+01
   1.1245500e+03   9.9626076e+01
   1.1245000e+03   9.9632629e+01
   1.1244500e+03   9.9639122e+01
   1.1244000e+03   9.9645569e+01
   1.1243500e+03   9.9651947e+01
   1.1243000e+03   9.9658264e+01
   1.1242500e+03   9.9664505e+01
   1.1242000e+03   9.9670662e+01
   1.1241500e+03   9.9676743e+01
   1.1241000e+03   9.9682716e+01
   1.1240500e+03   9.9688606e+01
   1.1240000e+03   9.9694389e+01
   1.1239500e+03   9.9700058e+01
   1.1239000e+03   9.9705612e+01
   1.1238500e+03   9.9711044e+01
   1.1238000e+03   9.9716347e+01
   1.1237500e+03   9.9721512e+01
   1.1237000e+03   9.9726540e+01
   1.1236500e+03   9.9731422e+01
   1.1236000e+03   9.9736145e+01
   1.1235500e+03   9.9740715e+01
   1.1235000e+03   9.9745110e+01
   1.1234500e+03   9.9749336e+01
   1.1234000e+03   9.9753395e+01
   1.1233500e+03   9.9757263e+01
   1.1233000e+03   9.9760933e+01
   1.1232500e+03   9.9764412e+01
   1.1232000e+03   9.9767693e+01
   1.1231500e+03   9.9770760e+01
   1.1231000e+03   9.9773613e+01
   1.1230500e+03   9.9776253e+01
   1.1230000e+03   9.9778664e+01
   1.1229500e+03   9.9780838e+01
   1.1229000e+03   9.9782784e+01
   1.1228500e+03   9.9784485e+01
   1.1228000e+03   9.9785942e+01
   1.1227500e+03   9.9787148e+01
   1.1227000e+03   9.9788086e+01
   1.1226500e+03   9.9788765e+01
   1.1226000e+03   9.9789185e+01
   1.1225500e+03   9.9789337e+01
   1.1225000e+03   9.9789200e+01
   1.1224500e+03   9.9788788e+01
   1.1224000e+03   9.9788101e+01
   1.1223500e+03   9.9787117e+01
   1.1223000e+03   9.9785843e+01
   1.1222500e+03   9.9784279e+01
   1.1222000e+03   9.9782410e+01
   1.1221500e+03   9.9780251e+01
   1.1221000e+03   9.9777786e+01
   1.1220500e+03   9.9775017e+01
   1.1220000e+03   9.9771935e+01
   1.1219500e+03   9.9768547e+01
   1.1219000e+03   9.9764854e+01
   1.1218500e+03   9.9760857e+01
   1.1218000e+03   9.9756531e+01
   1.1217500e+03   9.9751907e+01
   1.1217000e+03   9.9746971e+01
   1.1216500e+03   9.9741730e+01
   1.1216000e+03   9.9736176e+01
   1.1215500e+03   9.9730309e+01
   1.1215000e+03   9.9724144e+01
   1.1214500e+03   9.9717674e+01
   1.1214000e+03   9.9710899e+01
   1.1213500e+03   9.9703827e+01
   1.1213000e+03   9.9696465e+01
   1.1212500e+03   9.9688812e+01
   1.1212000e+03   9.9680870e+01
   1.1211500e+03   9.9672661e+01
   1.1211000e+03   9.9664162e+01
   1.1210500e+03   9.9655411e+01
   1.1210000e+03   9.9646385e+01
   1.1209500e+03   9.9637108e+01
   1.1209000e+03   9.9627586e+01
   1.1208500e+03   9.9617828e+01
   1.1208000e+03   9.9607834e+01
   1.1207500e+03   9.9597618e+01
   1.1207000e+03   9.9587196e+01
   1.1206500e+03   9.9576561e+01
   1.1206000e+03   9.9565735e+01
   1.1205500e+03   9.9554733e+01
   1.1205000e+03   9.9543564e+01
   1.1204500e+03   9.9532227e+01
   1.1204000e+03   9.9520752e+01
   1.1203500e+03   9.9509140e+01
   1.1203000e+03   9.9497398e+01
   1.1202500e+03   9.9485550e+01
   1.1202000e+03   9.9473610e+01
   1.1201500e+03   9.9461586e+01
   1.1201000e+03   9.9449493e+01
   1.1200500e+03   9.9437347e+01
   1.1200000e+03   9.9425156e+01
   1.1199500e+03   9.9412941e+01
   1.1199000e+03   9.9400719e+01
   1.1198500e+03   9.9388489e+01
   1.1198000e+03   9.9376289e+01
   1.1197500e+03   9.9364120e+01
   1.1197000e+03   9.9351997e+01
   1.1196500e+03   9.9339935e+01
   1.1196000e+03   9.9327950e+01
   1.1195500e+03   9.9316063e+01
   1.1195000e+03   9.9304276e+01
   1.1194500e+03   9.9292610e+01
   1.1194000e+03   9.9281090e+01
   1.1193500e+03   9.9269714e+01
   1.1193000e+03   9.9258499e+01
   1.1192500e+03   9.9247467e+01
   1.1192000e+03   9.9236633e+01
   1.1191500e+03   9.9225998e+01
   1.1191000e+03   9.9215576e+01
   1.1190500e+03   9.9205391e+01
   1.1190000e+03   9.9195450e+01
   1.1189500e+03   9.9185768e+01
   1.1189000e+03   9.9176346e+01
   1.1188500e+03   9.9167213e+01
   1.1188000e+03   9.9158356e+01
   1.1187500e+03   9.9149803e+01
   1.1187000e+03   9.9141563e+01
   1.1186500e+03   9.9133644e+01
   1.1186000e+03   9.9126038e+01
   1.1185500e+03   9.9118782e+01
   1.1185000e+03   9.9111870e+01
   1.1184500e+03   9.9105301e+01
   1.1184000e+03   9.9099091e+01
   1.1183500e+03   9.9093254e+01
   1.1183000e+03   9.9087784e+01
   1.1182500e+03   9.9082687e+01
   1.1182000e+03   9.9077972e+01
   1.1181500e+03   9.9073639e+01
   1.1181000e+03   9.9069702e+01
   1.1180500e+03   9.9066147e+01
   1.1180000e+03   9.9062996e+01
   1.1179500e+03   9.9060242e+01
   1.1179000e+03   9.9057892e+01
   1.1178500e+03   9.9055931e+01
   1.1178000e+03   9.9054375e+01
   1.1177500e+03   9.9053230e+01
   1.1177000e+03   9.9052467e+01
   1.1176500e+03   9.9052124e+01
   1.1176000e+03   9.9052170e+01
   1.1175500e+03   9.9052628e+01
   1.1175000e+03   9.9053474e+01
   1.1174500e+03   9.9054718e+01
   1.1174000e+03   9.9056358e+01
   1.1173500e+03   9.9058380e+01
   1.1173000e+03   9.9060806e+01
   1.1172500e+03   9.9063606e+01
   1.1172000e+03   9.9066788e+01
   1.1171500e+03   9.9070343e+01
   1.1171000e+03   9.9074280e+01
   1.1170500e+03   9.9078583e+01
   1.1170000e+03   9.9083244e+01
   1.1169500e+03   9.9088264e+01
   1.1169000e+03   9.9093643e+01
   1.1168500e+03   9.9099365e+01
   1.1168000e+03   9.9105431e+01
   1.1167500e+03   9.9111824e+01
   1.1167000e+03   9.9118561e+01
   1.1166500e+03   9.9125610e+01
   1.1166000e+03   9.9132988e+01
   1.1165500e+03   9.9140671e+01
   1.1165000e+03   9.9148659e+01
   1.1164500e+03   9.9156937e+01
   1.1164000e+03   9.9165520e+01
   1.1163500e+03   9.9174377e+01
   1.1163000e+03   9.9183510e+01
   1.1162500e+03   9.9192917e+01
   1.1162000e+03   9.9202583e+01
   1.1161500e+03   9.9212502e+01
   1.1161000e+03   9.9222664e+01
   1.1160500e+03   9.9233070e+01
   1.1160000e+03   9.9243713e+01
   1.1159500e+03   9.9254578e+01
   1.1159000e+03   9.9265656e+01
   1.1158500e+03   9.9276939e+01
   1.1158000e+03   9.9288429e+01
   1.1157500e+03   9.9300102e+01
   1.1157000e+03   9.9311966e+01
   1.1156500e+03   9.9324013e+01
   1.1156000e+03   9.9336220e+01
   1.1155500e+03   9.9348587e+01
   1.1155000e+03   9.9361107e+01
   1.1154500e+03   9.9373772e+01
   1.1154000e+03   9.9386566e+01
   1.1153500e+03   9.9399490e+01
   1.1153000e+03   9.9412529e+01
   1.1152500e+03   9.9425682e+01
   1.1152000e+03   9.9438927e+01
   1.1151500e+03   9.9452278e+01
   1.1151000e+03   9.9465706e+01
   1.1150500e+03   9.9479202e+01
   1.1150000e+03   9.9492767e+01
   1.1149500e+03   9.9506386e+01
   1.1149000e+03   9.9520050e+01
   1.1148500e+03   9.9533760e+01
   1.1148000e+03   9.9547501e+01
   1.1147500e+03   9.9561249e+01
   1.1147000e+03   9.9575020e+01
   1.1146500e+03   9.9588776e+01
   1.1146000e+03   9.9602531e+01
   1.1145500e+03   9.9616264e+01
   1.1145000e+03   9.9629959e+01
   1.1144500e+03   9.9643623e+01
   1.1144000e+03   9.9657234e+01
   1.1143500e+03   9.9670776e+01
   1.1143000e+03   9.9684250e+01
   1.1142500e+03   9.9697647e+01
   1.1142000e+03   9.9710938e+01
   1.1141500e+03   9.9724129e+01
   1.1141000e+03   9.9737206e+01
   1.1140500e+03   9.9750145e+01
   1.1140000e+03   9.9762939e+01
   1.1139500e+03   9.9775589e+01
   1.1139000e+03   9.9788071e+01
   1.1138500e+03   9.9800369e+01
   1.1138000e+03   9.9812485e+01
   1.1137500e+03   9.9824387e+01
   1.1137000e+03   9.9836067e+01
   1.1136500e+03   9.9847519e+01
   1.1136000e+03   9.9858734e+01
   1.1135500e+03   9.9869682e+01
   1.1135000e+03   9.9880348e+01
   1.1134500e+03   9.9890732e+01
   1.1134000e+03   9.9900810e+01
   1.1133500e+03   9.9910568e+01
   1.1133000e+03   9.9919991e+01
   1.1132500e+03   9.9929062e+01
   1.1132000e+03   9.9937775e+01
   1.1131500e+03   9.9946091e+01
   1.1131000e+03   9.9954010e+01
   1.1130500e+03   9.9961510e+01
   1.1130000e+03   9.9968582e+01
   1.1129500e+03   9.9975197e+01
   1.1129000e+03   9.9981346e+01
   1.1128500e+03   9.9987007e+01
   1.1128000e+03   9.9992165e+01
   1.1127500e+03   9.9996796e+01
   1.1127000e+03   1.0000089e+02
   1.1126500e+03   1.0000441e+02
   1.1126000e+03   1.0000735e+02
   1.1125500e+03   1.0000970e+02
   1.1125000e+03   1.0001144e+02
   1.1124500e+03   1.0001254e+02
   1.1124000e+03   1.0001299e+02
   1.1123500e+03   1.0001276e+02
   1.1123000e+03   1.0001186e+02
   1.1122500e+03   1.0001023e+02
   1.1122000e+03   1.0000788e+02
   1.1121500e+03   1.0000478e+02
   1.1121000e+03   1.0000093e+02
   1.1120500e+03   9.9996284e+01
   1.1120000e+03   9.9990852e+01
   1.1119500e+03   9.9984604e+01
   1.1119000e+03   9.9977531e+01
   1.1118500e+03   9.9969604e+01
   1.1118000e+03   9.9960831e+01
   1.1117500e+03   9.9951187e+01
   1.1117000e+03   9.9940651e+01
   1.1116500e+03   9.9929222e+01
   1.1116000e+03   9.9916893e+01
   1.1115500e+03   9.9903641e+01
   1.1115000e+03   9.9889473e+01
   1.1114500e+03   9.9874374e+01
   1.1114000e+03   9.9858353e+01
   1.1113500e+03   9.9841377e+01
   1.1113000e+03   9.9823471e+01
   1.1112500e+03   9.9804619e+01
   1.1112000e+03   9.9784836e+01
   1.1111500e+03   9.9764122e+01
   1.1111000e+03   9.9742477e+01
   1.1110500e+03   9.9719917e+01
   1.1110000e+03   9.9696442e+01
   1.1109500e+03   9.9672066e+01
   1.1109000e+03   9.9646812e+01
   1.1108500e+03   9.9620697e+01
   1.1108000e+03   9.9593727e+01
   1.1107500e+03   9.9565933e+01
   1.1107000e+03   9.9537346e+01
   1.1106500e+03   9.9507973e+01
   1.1106000e+03   9.9477867e+01
   1.1105500e+03   9.9447044e+01
   1.1105000e+03   9.9415543e+01
   1.1104500e+03   9.9383400e+01
   1.1104000e+03   9.9350662e+01
   1.1103500e+03   9.9317352e+01
   1.1103000e+03   9.9283539e+01
   1.1102500e+03   9.9249252e+01
   1.1102000e+03   9.9214539e+01
   1.1101500e+03   9.9179466e+01
   1.1101000e+03   9.9144058e+01
   1.1100500e+03   9.9108391e+01
   1.1100000e+03   9.9072510e+01
   1.1099500e+03   9.9036469e+01
   1.1099000e+03   9.9000336e+01
   1.1098500e+03   9.8964157e+01
   1.1098000e+03   9.8928001e+01
   1.1097500e+03   9.8891914e+01
   1.1097000e+03   9.8855972e+01
   1.1096500e+03   9.8820229e+01
   1.1096000e+03   9.8784737e+01
   1.1095500e+03   9.8749573e+01
   1.1095000e+03   9.8714783e+01
   1.1094500e+03   9.8680428e+01
   1.1094000e+03   9.8646561e+01
   1.1093500e+03   9.8613235e+01
   1.1093000e+03   9.8580528e+01
   1.1092500e+03   9.8548477e+01
   1.1092000e+03   9.8517136e+01
   1.1091500e+03   9.8486542e+01
   1.1091000e+03   9.8456764e+01
   1.1090500e+03   9.8427841e+01
   1.1090000e+03   9.8399803e+01
   1.1089500e+03   9.8372711e+01
   1.1089000e+03   9.8346588e+01
   1.1088500e+03   9.8321487e+01
   1.1088000e+03   9.8297424e+01
   1.1087500e+03   9.8274437e+01
   1.1087000e+03   9.8252556e+01
   1.1086500e+03   9.8231804e+01
   1.1086000e+03   9.8212204e+01
   1.1085500e+03   9.8193771e+01
   1.1085000e+03   9.8176537e+01
   1.1084500e+03   9.8160500e+01
   1.1084000e+03   9.8145691e+01
   1.1083500e+03   9.8132095e+01
   1.1083000e+03   9.8119743e+01
   1.1082500e+03   9.8108627e+01
   1.1082000e+03   9.8098763e+01
   1.1081500e+03   9.8090141e+01
   1.1081000e+03   9.8082764e+01
   1.1080500e+03   9.8076630e+01
   1.1080000e+03   9.8071732e+01
   1.1079500e+03   9.8068069e+01
   1.1079000e+03   9.8065628e+01
   1.1078500e+03   9.8064400e+01
   1.1078000e+03   9.8064369e+01
   1.1077500e+03   9.8065536e+01
   1.1077000e+03   9.8067879e+01
   1.1076500e+03   9.8071381e+01
   1.1076000e+03   9.8076042e+01
   1.1075500e+03   9.8081825e+01
   1.1075000e+03   9.8088730e+01
   1.1074500e+03   9.8096733e+01
   1.1074000e+03   9.8105827e+01
   1.1073500e+03   9.8115974e+01
   1.1073000e+03   9.8127167e+01
   1.1072500e+03   9.8139397e+01
   1.1072000e+03   9.8152634e+01
   1.1071500e+03   9.8166855e+01
   1.1071000e+03   9.8182037e+01
   1.1070500e+03   9.8198189e+01
   1.1070000e+03   9.8215271e+01
   1.1069500e+03   9.8233261e+01
   1.1069000e+03   9.8252151e+01
   1.1068500e+03   9.8271919e+01
   1.1068000e+03   9.8292549e+01
   1.1067500e+03   9.8314026e+01
   1.1067000e+03   9.8336327e+01
   1.1066500e+03   9.8359444e+01
   1.1066000e+03   9.8383354e+01
   1.1065500e+03   9.8408051e+01
   1.1065000e+03   9.8433502e+01
   1.1064500e+03   9.8459709e+01
   1.1064000e+03   9.8486649e+01
   1.1063500e+03   9.8514313e+01
   1.1063000e+03   9.8542686e+01
   1.1062500e+03   9.8571754e+01
   1.1062000e+03   9.8601517e+01
   1.1061500e+03   9.8631950e+01
   1.1061000e+03   9.8663040e+01
   1.1060500e+03   9.8694801e+01
   1.1060000e+03   9.8727211e+01
   1.1059500e+03   9.8760262e+01
   1.1059000e+03   9.8793945e+01
   1.1058500e+03   9.8828247e+01
   1.1058000e+03   9.8863182e+01
   1.1057500e+03   9.8898735e+01
   1.1057000e+03   9.8934891e+01
   1.1056500e+03   9.8971657e+01
   1.1056000e+03   9.9009033e+01
   1.1055500e+03   9.9046997e+01
   1.1055000e+03   9.9085579e+01
   1.1054500e+03   9.9124748e+01
   1.1054000e+03   9.9164528e+01
   1.1053500e+03   9.9204895e+01
   1.1053000e+03   9.9245865e+01
   1.1052500e+03   9.9287430e+01
   1.1052000e+03   9.9329605e+01
   1.1051500e+03   9.9372391e+01
   1.1051000e+03   9.9415787e+01
   1.1050500e+03   9.9459801e+01
   1.1050000e+03   9.9504425e+01
   1.1049500e+03   9.9549690e+01
   1.1049000e+03   9.9595581e+01
   1.1048500e+03   9.9642113e+01
   1.1048000e+03   9.9689308e+01
   1.1047500e+03   9.9737152e+01
   1.1047000e+03   9.9785675e+01
   1.1046500e+03   9.9834869e+01
   1.1046000e+03   9.9884758e+01
   1.1045500e+03   9.9935356e+01
   1.1045000e+03   9.9986664e+01
   1.1044500e+03   1.0003870e+02
   1.1044000e+03   1.0009147e+02
   1.1043500e+03   1.0014500e+02
   1.1043000e+03   1.0019933e+02
   1.1042500e+03   1.0025443e+02
   1.1042000e+03   1.0031034e+02
   1.1041500e+03   1.0036710e+02
   1.1041000e+03   1.0042468e+02
   1.1040500e+03   1.0048315e+02
   1.1040000e+03   1.0054250e+02
   1.1039500e+03   1.0060276e+02
   1.1039000e+03   1.0066396e+02
   1.1038500e+03   1.0072613e+02
   1.1038000e+03   1.0078926e+02
   1.1037500e+03   1.0085342e+02
   1.1037000e+03   1.0091862e+02
   1.1036500e+03   1.0098485e+02
   1.1036000e+03   1.0105219e+02
   1.1035500e+03   1.0112064e+02
   1.1035000e+03   1.0119023e+02
   1.1034500e+03   1.0126102e+02
   1.1034000e+03   1.0133298e+02
   1.1033500e+03   1.0140620e+02
   1.1033000e+03   1.0148069e+02
   1.1032500e+03   1.0155646e+02
   1.1032000e+03   1.0163356e+02
   1.1031500e+03   1.0171201e+02
   1.1031000e+03   1.0179183e+02
   1.1030500e+03   1.0187310e+02
   1.1030000e+03   1.0195577e+02
   1.1029500e+03   1.0203992e+02
   1.1029000e+03   1.0212555e+02
   1.1028500e+03   1.0221267e+02
   1.1028000e+03   1.0230132e+02
   1.1027500e+03   1.0239146e+02
   1.1027000e+03   1.0248312e+02
   1.1026500e+03   1.0257630e+02
   1.1026000e+03   1.0267099e+02
   1.1025500e+03   1.0276714e+02
   1.1025000e+03   1.0286471e+02
   1.1024500e+03   1.0296362e+02
   1.1024000e+03   1.0306382e+02
   1.1023500e+03   1.0316518e+02
   1.1023000e+03   1.0326755e+02
   1.1022500e+03   1.0337080e+02
   1.1022000e+03   1.0347466e+02
   1.1021500e+03   1.0357884e+02
   1.1021000e+03   1.0368304e+02
   1.1020500e+03   1.0378683e+02
   1.1020000e+03   1.0388968e+02
   1.1019500e+03   1.0399094e+02
   1.1019000e+03   1.0408986e+02
   1.1018500e+03   1.0418546e+02
   1.1018000e+03   1.0427659e+02
   1.1017500e+03   1.0436185e+02
   1.1017000e+03   1.0443948e+02
   1.1016500e+03   1.0450739e+02
   1.1016000e+03   1.0456299e+02
   1.1015500e+03   1.0460305e+02
   1.1015000e+03   1.0462375e+02
   1.1014500e+03   1.0462028e+02
   1.1014000e+03   1.0458679e+02
   1.1013500e+03   1.0451601e+02
   1.1013000e+03   1.0439904e+02
   1.1012500e+03   1.0422482e+02
   1.1012000e+03   1.0397990e+02
   1.1011500e+03   1.0364763e+02
   1.1011000e+03   1.0320754e+02
   1.1010500e+03   1.0263470e+02
   1.1010000e+03   1.0189886e+02
   1.1009500e+03   1.0096401e+02
   1.1009000e+03   9.9787704e+01
   1.1008500e+03   9.8322014e+01
   1.1008000e+03   9.6514717e+01
   1.1007500e+03   9.4313530e+01
   1.1007000e+03   9.1673088e+01
   1.1006500e+03   8.8565552e+01
   1.1006000e+03   8.4998108e+01
   1.1005500e+03   8.1028877e+01
   1.1005000e+03   7.6784042e+01
   1.1004500e+03   7.2462402e+01
   1.1004000e+03   6.8318260e+01
   1.1003500e+03   6.4624496e+01
   1.1003000e+03   6.1619015e+01
   1.1002500e+03   5.9456657e+01
   1.1002000e+03   5.8183922e+01
   1.1001500e+03   5.7746719e+01
   1.1001000e+03   5.8020454e+01
   1.1000500e+03   5.8847076e+01
   1.1000000e+03   6.0067169e+01
   1.0999500e+03   6.1540474e+01
   1.0999000e+03   6.3153862e+01
   1.0998500e+03   6.4822609e+01
   1.0998000e+03   6.6487083e+01
   1.0997500e+03   6.8107620e+01
   1.0997000e+03   6.9659515e+01
   1.0996500e+03   7.1129265e+01
   1.0996000e+03   7.2510513e+01
   1.0995500e+03   7.3801819e+01
   1.0995000e+03   7.5005249e+01
   1.0994500e+03   7.6124702e+01
   1.0994000e+03   7.7164726e+01
   1.0993500e+03   7.8130814e+01
   1.0993000e+03   7.9028336e+01
   1.0992500e+03   7.9862785e+01
   1.0992000e+03   8.0639381e+01
   1.0991500e+03   8.1362762e+01
   1.0991000e+03   8.2037415e+01
   1.0990500e+03   8.2667610e+01
   1.0990000e+03   8.3256950e+01
   1.0989500e+03   8.3808960e+01
   1.0989000e+03   8.4326675e+01
   1.0988500e+03   8.4812996e+01
   1.0988000e+03   8.5270432e+01
   1.0987500e+03   8.5701401e+01
   1.0987000e+03   8.6107864e+01
   1.0986500e+03   8.6491875e+01
   1.0986000e+03   8.6855110e+01
   1.0985500e+03   8.7199142e+01
   1.0985000e+03   8.7525352e+01
   1.0984500e+03   8.7835060e+01
   1.0984000e+03   8.8129509e+01
   1.0983500e+03   8.8409714e+01
   1.0983000e+03   8.8676712e+01
   1.0982500e+03   8.8931366e+01
   1.0982000e+03   8.9174507e+01
   1.0981500e+03   8.9406883e+01
   1.0981000e+03   8.9629211e+01
   1.0980500e+03   8.9842094e+01
   1.0980000e+03   9.0046188e+01
   1.0979500e+03   9.0241974e+01
   1.0979000e+03   9.0429977e+01
   1.0978500e+03   9.0610657e+01
   1.0978000e+03   9.0784424e+01
   1.0977500e+03   9.0951675e+01
   1.0977000e+03   9.1112816e+01
   1.0976500e+03   9.1268173e+01
   1.0976000e+03   9.1418045e+01
   1.0975500e+03   9.1562721e+01
   1.0975000e+03   9.1702499e+01
   1.0974500e+03   9.1837624e+01
   1.0974000e+03   9.1968323e+01
   1.0973500e+03   9.2094833e+01
   1.0973000e+03   9.2217361e+01
   1.0972500e+03   9.2336121e+01
   1.0972000e+03   9.2451271e+01
   1.0971500e+03   9.2562973e+01
   1.0971000e+03   9.2671387e+01
   1.0970500e+03   9.2776703e+01
   1.0970000e+03   9.2879044e+01
   1.0969500e+03   9.2978531e+01
   1.0969000e+03   9.3075302e+01
   1.0968500e+03   9.3169472e+01
   1.0968000e+03   9.3261162e+01
   1.0967500e+03   9.3350464e+01
   1.0967000e+03   9.3437485e+01
   1.0966500e+03   9.3522331e+01
   1.0966000e+03   9.3605072e+01
   1.0965500e+03   9.3685791e+01
   1.0965000e+03   9.3764587e+01
   1.0964500e+03   9.3841530e+01
   1.0964000e+03   9.3916672e+01
   1.0963500e+03   9.3990112e+01
   1.0963000e+03   9.4061890e+01
   1.0962500e+03   9.4132080e+01
   1.0962000e+03   9.4200745e+01
   1.0961500e+03   9.4267929e+01
   1.0961000e+03   9.4333694e+01
   1.0960500e+03   9.4398094e+01
   1.0960000e+03   9.4461174e+01
   1.0959500e+03   9.4522980e+01
   1.0959000e+03   9.4583549e+01
   1.0958500e+03   9.4642929e+01
   1.0958000e+03   9.4701172e+01
   1.0957500e+03   9.4758286e+01
   1.0957000e+03   9.4814331e+01
   1.0956500e+03   9.4869339e+01
   1.0956000e+03   9.4923332e+01
   1.0955500e+03   9.4976357e+01
   1.0955000e+03   9.5028427e+01
   1.0954500e+03   9.5079597e+01
   1.0954000e+03   9.5129868e+01
   1.0953500e+03   9.5179291e+01
   1.0953000e+03   9.5227867e+01
   1.0952500e+03   9.5275650e+01
   1.0952000e+03   9.5322639e+01
   1.0951500e+03   9.5368866e+01
   1.0951000e+03   9.5414337e+01
   1.0950500e+03   9.5459106e+01
   1.0950000e+03   9.5503181e+01
   1.0949500e+03   9.5546570e+01
   1.0949000e+03   9.5589287e+01
   1.0948500e+03   9.5631363e+01
   1.0948000e+03   9.5672813e+01
   1.0947500e+03   9.5713654e+01
   1.0947000e+03   9.5753899e+01
   1.0946500e+03   9.5793571e+01
   1.0946000e+03   9.5832672e+01
   1.0945500e+03   9.5871231e+01
   1.0945000e+03   9.5909241e+01
   1.0944500e+03   9.5946732e+01
   1.0944000e+03   9.5983711e+01
   1.0943500e+03   9.6020195e+01
   1.0943000e+03   9.6056190e+01
   1.0942500e+03   9.6091705e+01
   1.0942000e+03   9.6126755e+01
   1.0941500e+03   9.6161354e+01
   1.0941000e+03   9.6195511e+01
   1.0940500e+03   9.6229225e+01
   1.0940000e+03   9.6262512e+01
   1.0939500e+03   9.6295395e+01
   1.0939000e+03   9.6327866e+01
   1.0938500e+03   9.6359924e+01
   1.0938000e+03   9.6391602e+01
   1.0937500e+03   9.6422890e+01
   1.0937000e+03   9.6453812e+01
   1.0936500e+03   9.6484360e+01
   1.0936000e+03   9.6514534e+01
   1.0935500e+03   9.6544357e+01
   1.0935000e+03   9.6573830e+01
   1.0934500e+03   9.6602959e+01
   1.0934000e+03   9.6631744e+01
   1.0933500e+03   9.6660202e+01
   1.0933000e+03   9.6688332e+01
   1.0932500e+03   9.6716133e+01
   1.0932000e+03   9.6743614e+01
   1.0931500e+03   9.6770782e+01
   1.0931000e+03   9.6797638e+01
   1.0930500e+03   9.6824196e+01
   1.0930000e+03   9.6850441e+01
   1.0929500e+03   9.6876396e+01
   1.0929000e+03   9.6902046e+01
   1.0928500e+03   9.6927414e+01
   1.0928000e+03   9.6952492e+01
   1.0927500e+03   9.6977280e+01
   1.0927000e+03   9.7001785e+01
   1.0926500e+03   9.7026016e+01
   1.0926000e+03   9.7049965e+01
   1.0925500e+03   9.7073639e+01
   1.0925000e+03   9.7097031e+01
   1.0924500e+03   9.7120163e+01
   1.0924000e+03   9.7143013e+01
   1.0923500e+03   9.7165596e+01
   1.0923000e+03   9.7187912e+01
   1.0922500e+03   9.7209961e+01
   1.0922000e+03   9.7231743e+01
   1.0921500e+03   9.7253258e+01
   1.0921000e+03   9.7274498e+01
   1.0920500e+03   9.7295486e+01
   1.0920000e+03   9.7316200e+01
   1.0919500e+03   9.7336655e+01
   1.0919000e+03   9.7356842e+01
   1.0918500e+03   9.7376755e+01
   1.0918000e+03   9.7396416e+01
   1.0917500e+03   9.7415802e+01
   1.0917000e+03   9.7434914e+01
   1.0916500e+03   9.7453758e+01
   1.0916000e+03   9.7472343e+01
   1.0915500e+03   9.7490654e+01
   1.0915000e+03   9.7508682e+01
   1.0914500e+03   9.7526436e+01
   1.0914000e+03   9.7543922e+01
   1.0913500e+03   9.7561119e+01
   1.0913000e+03   9.7578033e+01
   1.0912500e+03   9.7594673e+01
   1.0912000e+03   9.7611015e+01
   1.0911500e+03   9.7627075e+01
   1.0911000e+03   9.7642838e+01
   1.0910500e+03   9.7658310e+01
   1.0910000e+03   9.7673470e+01
   1.0909500e+03   9.7688339e+01
   1.0909000e+03   9.7702896e+01
   1.0908500e+03   9.7717148e+01
   1.0908000e+03   9.7731087e+01
   1.0907500e+03   9.7744705e+01
   1.0907000e+03   9.7757996e+01
   1.0906500e+03   9.7770966e+01
   1.0906000e+03   9.7783592e+01
   1.0905500e+03   9.7795898e+01
   1.0905000e+03   9.7807861e+01
   1.0904500e+03   9.7819473e+01
   1.0904000e+03   9.7830734e+01
   1.0903500e+03   9.7841637e+01
   1.0903000e+03   9.7852188e+01
   1.0902500e+03   9.7862366e+01
   1.0902000e+03   9.7872169e+01
   1.0901500e+03   9.7881599e+01
   1.0901000e+03   9.7890648e+01
   1.0900500e+03   9.7899307e+01
   1.0900000e+03   9.7907570e+01
   1.0899500e+03   9.7915428e+01
   1.0899000e+03   9.7922882e+01
   1.0898500e+03   9.7929932e+01
   1.0898000e+03   9.7936562e+01
   1.0897500e+03   9.7942772e+01
   1.0897000e+03   9.7948547e+01
   1.0896500e+03   9.7953896e+01
   1.0896000e+03   9.7958801e+01
   1.0895500e+03   9.7963264e+01
   1.0895000e+03   9.7967285e+01
   1.0894500e+03   9.7970840e+01
   1.0894000e+03   9.7973946e+01
   1.0893500e+03   9.7976585e+01
   1.0893000e+03   9.7978760e+01
   1.0892500e+03   9.7980461e+01
   1.0892000e+03   9.7981689e+01
   1.0891500e+03   9.7982437e+01
   1.0891000e+03   9.7982712e+01
   1.0890500e+03   9.7982498e+01
   1.0890000e+03   9.7981796e+01
   1.0889500e+03   9.7980621e+01
   1.0889000e+03   9.7978951e+01
   1.0888500e+03   9.7976791e+01
   1.0888000e+03   9.7974144e+01
   1.0887500e+03   9.7971008e+01
   1.0887000e+03   9.7967400e+01
   1.0886500e+03   9.7963295e+01
   1.0886000e+03   9.7958717e+01
   1.0885500e+03   9.7953667e+01
   1.0885000e+03   9.7948143e+01
   1.0884500e+03   9.7942146e+01
   1.0884000e+03   9.7935699e+01
   1.0883500e+03   9.7928795e+01
   1.0883000e+03   9.7921440e+01
   1.0882500e+03   9.7913658e+01
   1.0882000e+03   9.7905441e+01
   1.0881500e+03   9.7896820e+01
   1.0881000e+03   9.7887787e+01
   1.0880500e+03   9.7878357e+01
   1.0880000e+03   9.7868553e+01
   1.0879500e+03   9.7858383e+01
   1.0879000e+03   9.7847862e+01
   1.0878500e+03   9.7837013e+01
   1.0878000e+03   9.7825844e+01
   1.0877500e+03   9.7814377e+01
   1.0877000e+03   9.7802628e+01
   1.0876500e+03   9.7790619e+01
   1.0876000e+03   9.7778381e+01
   1.0875500e+03   9.7765915e+01
   1.0875000e+03   9.7753258e+01
   1.0874500e+03   9.7740425e+01
   1.0874000e+03   9.7727440e+01
   1.0873500e+03   9.7714325e+01
   1.0873000e+03   9.7701111e+01
   1.0872500e+03   9.7687828e+01
   1.0872000e+03   9.7674477e+01
   1.0871500e+03   9.7661110e+01
   1.0871000e+03   9.7647728e+01
   1.0870500e+03   9.7634377e+01
   1.0870000e+03   9.7621063e+01
   1.0869500e+03   9.7607826e+01
   1.0869000e+03   9.7594688e+01
   1.0868500e+03   9.7581673e+01
   1.0868000e+03   9.7568810e+01
   1.0867500e+03   9.7556107e+01
   1.0867000e+03   9.7543610e+01
   1.0866500e+03   9.7531319e+01
   1.0866000e+03   9.7519279e+01
   1.0865500e+03   9.7507492e+01
   1.0865000e+03   9.7495995e+01
   1.0864500e+03   9.7484802e+01
   1.0864000e+03   9.7473923e+01
   1.0863500e+03   9.7463402e+01
   1.0863000e+03   9.7453224e+01
   1.0862500e+03   9.7443428e+01
   1.0862000e+03   9.7434029e+01
   1.0861500e+03   9.7425026e+01
   1.0861000e+03   9.7416451e+01
   1.0860500e+03   9.7408302e+01
   1.0860000e+03   9.7400597e+01
   1.0859500e+03   9.7393349e+01
   1.0859000e+03   9.7386559e+01
   1.0858500e+03   9.7380234e+01
   1.0858000e+03   9.7374390e+01
   1.0857500e+03   9.7369026e+01
   1.0857000e+03   9.7364151e+01
   1.0856500e+03   9.7359756e+01
   1.0856000e+03   9.7355865e+01
   1.0855500e+03   9.7352463e+01
   1.0855000e+03   9.7349548e+01
   1.0854500e+03   9.7347137e+01
   1.0854000e+03   9.7345200e+01
   1.0853500e+03   9.7343765e+01
   1.0853000e+03   9.7342812e+01
   1.0852500e+03   9.7342339e+01
   1.0852000e+03   9.7342346e+01
   1.0851500e+03   9.7342827e+01
   1.0851000e+03   9.7343765e+01
   1.0850500e+03   9.7345161e+01
   1.0850000e+03   9.7347008e+01
   1.0849500e+03   9.7349304e+01
   1.0849000e+03   9.7352028e+01
   1.0848500e+03   9.7355179e+01
   1.0848000e+03   9.7358742e+01
   1.0847500e+03   9.7362717e+01
   1.0847000e+03   9.7367081e+01
   1.0846500e+03   9.7371841e+01
   1.0846000e+03   9.7376976e+01
   1.0845500e+03   9.7382469e+01
   1.0845000e+03   9.7388313e+01
   1.0844500e+03   9.7394508e+01
   1.0844000e+03   9.7401031e+01
   1.0843500e+03   9.7407875e+01
   1.0843000e+03   9.7415024e+01
   1.0842500e+03   9.7422478e+01
   1.0842000e+03   9.7430214e+01
   1.0841500e+03   9.7438225e+01
   1.0841000e+03   9.7446495e+01
   1.0840500e+03   9.7455025e+01
   1.0840000e+03   9.7463791e+01
   1.0839500e+03   9.7472786e+01
   1.0839000e+03   9.7482010e+01
   1.0838500e+03   9.7491432e+01
   1.0838000e+03   9.7501053e+01
   1.0837500e+03   9.7510857e+01
   1.0837000e+03   9.7520844e+01
   1.0836500e+03   9.7530991e+01
   1.0836000e+03   9.7541290e+01
   1.0835500e+03   9.7551743e+01
   1.0835000e+03   9.7562317e+01
   1.0834500e+03   9.7573029e+01
   1.0834000e+03   9.7583847e+01
   1.0833500e+03   9.7594780e+01
   1.0833000e+03   9.7605804e+01
   1.0832500e+03   9.7616913e+01
   1.0832000e+03   9.7628098e+01
   1.0831500e+03   9.7639359e+01
   1.0831000e+03   9.7650681e+01
   1.0830500e+03   9.7662048e+01
   1.0830000e+03   9.7673462e+01
   1.0829500e+03   9.7684914e+01
   1.0829000e+03   9.7696388e+01
   1.0828500e+03   9.7707893e+01
   1.0828000e+03   9.7719398e+01
   1.0827500e+03   9.7730911e+01
   1.0827000e+03   9.7742424e+01
   1.0826500e+03   9.7753922e+01
   1.0826000e+03   9.7765411e+01
   1.0825500e+03   9.7776871e+01
   1.0825000e+03   9.7788300e+01
   1.0824500e+03   9.7799690e+01
   1.0824000e+03   9.7811035e+01
   1.0823500e+03   9.7822334e+01
   1.0823000e+03   9.7833565e+01
   1.0822500e+03   9.7844734e+01
   1.0822000e+03   9.7855850e+01
   1.0821500e+03   9.7866875e+01
   1.0821000e+03   9.7877815e+01
   1.0820500e+03   9.7888672e+01
   1.0820000e+03   9.7899437e+01
   1.0819500e+03   9.7910103e+01
   1.0819000e+03   9.7920662e+01
   1.0818500e+03   9.7931114e+01
   1.0818000e+03   9.7941437e+01
   1.0817500e+03   9.7951653e+01
   1.0817000e+03   9.7961731e+01
   1.0816500e+03   9.7971680e+01
   1.0816000e+03   9.7981491e+01
   1.0815500e+03   9.7991158e+01
   1.0815000e+03   9.8000679e+01
   1.0814500e+03   9.8010048e+01
   1.0814000e+03   9.8019257e+01
   1.0813500e+03   9.8028305e+01
   1.0813000e+03   9.8037186e+01
   1.0812500e+03   9.8045898e+01
   1.0812000e+03   9.8054428e+01
   1.0811500e+03   9.8062775e+01
   1.0811000e+03   9.8070946e+01
   1.0810500e+03   9.8078911e+01
   1.0810000e+03   9.8086693e+01
   1.0809500e+03   9.8094269e+01
   1.0809000e+03   9.8101646e+01
   1.0808500e+03   9.8108810e+01
   1.0808000e+03   9.8115768e+01
   1.0807500e+03   9.8122498e+01
   1.0807000e+03   9.8129013e+01
   1.0806500e+03   9.8135307e+01
   1.0806000e+03   9.8141380e+01
   1.0805500e+03   9.8147217e+01
   1.0805000e+03   9.8152809e+01
   1.0804500e+03   9.8158173e+01
   1.0804000e+03   9.8163292e+01
   1.0803500e+03   9.8168167e+01
   1.0803000e+03   9.8172791e+01
   1.0802500e+03   9.8177162e+01
   1.0802000e+03   9.8181282e+01
   1.0801500e+03   9.8185143e+01
   1.0801000e+03   9.8188744e+01
   1.0800500e+03   9.8192093e+01
   1.0800000e+03   9.8195168e+01
   1.0799500e+03   9.8197975e+01
   1.0799000e+03   9.8200523e+01
   1.0798500e+03   9.8202797e+01
   1.0798000e+03   9.8204796e+01
   1.0797500e+03   9.8206535e+01
   1.0797000e+03   9.8207993e+01
   1.0796500e+03   9.8209175e+01
   1.0796000e+03   9.8210091e+01
   1.0795500e+03   9.8210732e+01
   1.0795000e+03   9.8211090e+01
   1.0794500e+03   9.8211182e+01
   1.0794000e+03   9.8210999e+01
   1.0793500e+03   9.8210541e+01
   1.0793000e+03   9.8209816e+01
   1.0792500e+03   9.8208824e+01
   1.0792000e+03   9.8207558e+01
   1.0791500e+03   9.8206032e+01
   1.0791000e+03   9.8204239e+01
   1.0790500e+03   9.8202187e+01
   1.0790000e+03   9.8199883e+01
   1.0789500e+03   9.8197319e+01
   1.0789000e+03   9.8194511e+01
   1.0788500e+03   9.8191452e+01
   1.0788000e+03   9.8188156e+01
   1.0787500e+03   9.8184624e+01
   1.0787000e+03   9.8180862e+01
   1.0786500e+03   9.8176880e+01
   1.0786000e+03   9.8172676e+01
   1.0785500e+03   9.8168259e+01
   1.0785000e+03   9.8163643e+01
   1.0784500e+03   9.8158821e+01
   1.0784000e+03   9.8153809e+01
   1.0783500e+03   9.8148621e+01
   1.0783000e+03   9.8143250e+01
   1.0782500e+03   9.8137718e+01
   1.0782000e+03   9.8132034e+01
   1.0781500e+03   9.8126190e+01
   1.0781000e+03   9.8120209e+01
   1.0780500e+03   9.8114105e+01
   1.0780000e+03   9.8107880e+01
   1.0779500e+03   9.8101547e+01
   1.0779000e+03   9.8095116e+01
   1.0778500e+03   9.8088585e+01
   1.0778000e+03   9.8081985e+01
   1.0777500e+03   9.8075317e+01
   1.0777000e+03   9.8068596e+01
   1.0776500e+03   9.8061829e+01
   1.0776000e+03   9.8055023e+01
   1.0775500e+03   9.8048195e+01
   1.0775000e+03   9.8041359e+01
   1.0774500e+03   9.8034523e+01
   1.0774000e+03   9.8027710e+01
   1.0773500e+03   9.8020905e+01
   1.0773000e+03   9.8014137e+01
   1.0772500e+03   9.8007408e+01
   1.0772000e+03   9.8000748e+01
   1.0771500e+03   9.7994148e+01
   1.0771000e+03   9.7987625e+01
   1.0770500e+03   9.7981194e+01
   1.0770000e+03   9.7974861e+01
   1.0769500e+03   9.7968636e+01
   1.0769000e+03   9.7962532e+01
   1.0768500e+03   9.7956558e+01
   1.0768000e+03   9.7950722e+01
   1.0767500e+03   9.7945038e+01
   1.0767000e+03   9.7939499e+01
   1.0766500e+03   9.7934128e+01
   1.0766000e+03   9.7928932e+01
   1.0765500e+03   9.7923920e+01
   1.0765000e+03   9.7919083e+01
   1.0764500e+03   9.7914452e+01
   1.0764000e+03   9.7910019e+01
   1.0763500e+03   9.7905792e+01
   1.0763000e+03   9.7901772e+01
   1.0762500e+03   9.7897980e+01
   1.0762000e+03   9.7894409e+01
   1.0761500e+03   9.7891060e+01
   1.0761000e+03   9.7887955e+01
   1.0760500e+03   9.7885071e+01
   1.0760000e+03   9.7882439e+01
   1.0759500e+03   9.7880043e+01
   1.0759000e+03   9.7877884e+01
   1.0758500e+03   9.7875977e+01
   1.0758000e+03   9.7874321e+01
   1.0757500e+03   9.7872910e+01
   1.0757000e+03   9.7871742e+01
   1.0756500e+03   9.7870834e+01
   1.0756000e+03   9.7870171e+01
   1.0755500e+03   9.7869751e+01
   1.0755000e+03   9.7869583e+01
   1.0754500e+03   9.7869781e+01
   1.0754000e+03   9.7869972e+01
   1.0753500e+03   9.7870171e+01
   1.0753000e+03   9.7870369e+01
   1.0752500e+03   9.7870567e+01
   1.0752000e+03   9.7870758e+01
   1.0751500e+03   9.7870949e+01
   1.0751000e+03   9.7871147e+01
   1.0750500e+03   9.7871338e+01
   1.0750000e+03   9.7871529e+01


==> Data/Lorentzians/LSA_15C.dat <==
   1.1250000e+03   9.9536552e+01
   1.1249500e+03   9.9542259e+01
   1.1249000e+03   9.9547981e+01
   1.1248500e+03   9.9553726e+01
   1.1248000e+03   9.9559479e+01
   1.1247500e+03   9.9565247e+01
   1.1247000e+03   9.9571022e+01
   1.1246500e+03   9.9576790e+01
   1.1246000e+03   9.9582550e+01
   1.1245500e+03   9.9588303e+01
   1.1245000e+03   9.9594040e+01
   1.1244500e+03   9.9599754e+01
   1.1244000e+03   9.9605438e+01
   1.1243500e+03   9.9611099e+01
   1.1243000e+03   9.9616714e+01
   1.1242500e+03   9.9622299e+01
   1.1242000e+03   9.9627831e+01
   1.1241500e+03   9.9633308e+01
   1.1241000e+03   9.9638725e+01
   1.1240500e+03   9.9644081e+01
   1.1240000e+03   9.9649368e+01
   1.1239500e+03   9.9654587e+01
   1.1239000e+03   9.9659714e+01
   1.1238500e+03   9.9664764e+01
   1.1238000e+03   9.9669724e+01
   1.1237500e+03   9.9674583e+01
   1.1237000e+03   9.9679344e+01
   1.1236500e+03   9.9683998e+01
   1.1236000e+03   9.9688545e+01
   1.1235500e+03   9.9692963e+01
   1.1235000e+03   9.9697266e+01
   1.1234500e+03   9.9701439e+01
   1.1234000e+03   9.9705482e+01
   1.1233500e+03   9.9709381e+01
   1.1233000e+03   9.9713135e+01
   1.1232500e+03   9.9716736e+01
   1.1232000e+03   9.9720184e+01
   1.1231500e+03   9.9723473e+01
   1.1231000e+03   9.9726593e+01
   1.1230500e+03   9.9729553e+01
   1.1230000e+03   9.9732323e+01
   1.1229500e+03   9.9734917e+01
   1.1229000e+03   9.9737320e+01
   1.1228500e+03   9.9739540e+01
   1.1228000e+03   9.9741570e+01
   1.1227500e+03   9.9743385e+01
   1.1227000e+03   9.9745003e+01
   1.1226500e+03   9.9746407e+01
   1.1226000e+03   9.9747589e+01
   1.1225500e+03   9.9748566e+01
   1.1225000e+03   9.9749306e+01
   1.1224500e+03   9.9749832e+01
   1.1224000e+03   9.9750122e+01
   1.1223500e+03   9.9750175e+01
   1.1223000e+03   9.9749992e+01
   1.1222500e+03   9.9749565e+01
   1.1222000e+03   9.9748901e+01
   1.1221500e+03   9.9747978e+01
   1.1221000e+03   9.9746803e+01
   1.1220500e+03   9.9745384e+01
   1.1220000e+03   9.9743706e+01
   1.1219500e+03   9.9741760e+01
   1.1219000e+03   9.9739571e+01
   1.1218500e+03   9.9737106e+01
   1.1218000e+03   9.9734383e+01
   1.1217500e+03   9.9731392e+01
   1.1217000e+03   9.9728134e+01
   1.1216500e+03   9.9724617e+01
   1.1216000e+03   9.9720833e+01
   1.1215500e+03   9.9716774e+01
   1.1215000e+03   9.9712448e+01
   1.1214500e+03   9.9707863e+01
   1.1214000e+03   9.9703011e+01
   1.1213500e+03   9.9697899e+01
   1.1213000e+03   9.9692520e+01
   1.1212500e+03   9.9686882e+01
   1.1212000e+03   9.9680992e+01
   1.1211500e+03   9.9674843e+01
   1.1211000e+03   9.9668442e+01
   1.1210500e+03   9.9661797e+01
   1.1210000e+03   9.9654907e+01
   1.1209500e+03   9.9647774e+01
   1.1209000e+03   9.9640404e+01
   1.1208500e+03   9.9632813e+01
   1.1208000e+03   9.9624992e+01
   1.1207500e+03   9.9616951e+01
   1.1207000e+03   9.9608704e+01
   1.1206500e+03   9.9600250e+01
   1.1206000e+03   9.9591599e+01
   1.1205500e+03   9.9582748e+01
   1.1205000e+03   9.9573723e+01
   1.1204500e+03   9.9564522e+01
   1.1204000e+03   9.9555153e+01
   1.1203500e+03   9.9545631e+01
   1.1203000e+03   9.9535957e+01
   1.1202500e+03   9.9526138e+01
   1.1202000e+03   9.9516197e+01
   1.1201500e+03   9.9506134e+01
   1.1201000e+03   9.9495964e+01
   1.1200500e+03   9.9485703e+01
   1.1200000e+03   9.9475349e+01
   1.1199500e+03   9.9464920e+01
   1.1199000e+03   9.9454430e+01
   1.1198500e+03   9.9443886e+01
   1.1198000e+03   9.9433296e+01
   1.1197500e+03   9.9422684e+01
   1.1197000e+03   9.9412064e+01
   1.1196500e+03   9.9401428e+01
   1.1196000e+03   9.9390808e+01
   1.1195500e+03   9.9380203e+01
   1.1195000e+03   9.9369637e+01
   1.1194500e+03   9.9359116e+01
   1.1194000e+03   9.9348648e+01
   1.1193500e+03   9.9338257e+01
   1.1193000e+03   9.9327942e+01
   1.1192500e+03   9.9317734e+01
   1.1192000e+03   9.9307625e+01
   1.1191500e+03   9.9297646e+01
   1.1191000e+03   9.9287788e+01
   1.1190500e+03   9.9278084e+01
   1.1190000e+03   9.9268532e+01
   1.1189500e+03   9.9259148e+01
   1.1189000e+03   9.9249947e+01
   1.1188500e+03   9.9240936e+01
   1.1188000e+03   9.9232117e+01
   1.1187500e+03   9.9223518e+01
   1.1187000e+03   9.9215141e+01
   1.1186500e+03   9.9206993e+01
   1.1186000e+03   9.9199089e+01
   1.1185500e+03   9.9191437e+01
   1.1185000e+03   9.9184036e+01
   1.1184500e+03   9.9176903e+01
   1.1184000e+03   9.9170052e+01
   1.1183500e+03   9.9163475e+01
   1.1183000e+03   9.9157204e+01
   1.1182500e+03   9.9151222e+01
   1.1182000e+03   9.9145546e+01
   1.1181500e+03   9.9140182e+01
   1.1181000e+03   9.9135139e+01
   1.1180500e+03   9.9130409e+01
   1.1180000e+03   9.9126015e+01
   1.1179500e+03   9.9121941e+01
   1.1179000e+03   9.9118210e+01
   1.1178500e+03   9.9114815e+01
   1.1178000e+03   9.9111763e+01
   1.1177500e+03   9.9109055e+01
   1.1177000e+03   9.9106689e+01
   1.1176500e+03   9.9104675e+01
   1.1176000e+03   9.9103020e+01
   1.1175500e+03   9.9101707e+01
   1.1175000e+03   9.9100754e+01
   1.1174500e+03   9.9100151e+01
   1.1174000e+03   9.9099899e+01
   1.1173500e+03   9.9100006e+01
   1.1173000e+03   9.9100456e+01
   1.1172500e+03   9.9101265e+01
   1.1172000e+03   9.9102417e+01
   1.1171500e+03   9.9103928e+01
   1.1171000e+03   9.9105774e+01
   1.1170500e+03   9.9107971e+01
   1.1170000e+03   9.9110504e+01
   1.1169500e+03   9.9113373e+01
   1.1169000e+03   9.9116585e+01
   1.1168500e+03   9.9120125e+01
   1.1168000e+03   9.9123993e+01
   1.1167500e+03   9.9128181e+01
   1.1167000e+03   9.9132690e+01
   1.1166500e+03   9.9137520e+01
   1.1166000e+03   9.9142662e+01
   1.1165500e+03   9.9148102e+01
   1.1165000e+03   9.9153847e+01
   1.1164500e+03   9.9159882e+01
   1.1164000e+03   9.9166222e+01
   1.1163500e+03   9.9172836e+01
   1.1163000e+03   9.9179741e+01
   1.1162500e+03   9.9186913e+01
   1.1162000e+03   9.9194351e+01
   1.1161500e+03   9.9202049e+01
   1.1161000e+03   9.9210014e+01
   1.1160500e+03   9.9218216e+01
   1.1160000e+03   9.9226669e+01
   1.1159500e+03   9.9235359e+01
   1.1159000e+03   9.9244270e+01
   1.1158500e+03   9.9253410e+01
   1.1158000e+03   9.9262772e+01
   1.1157500e+03   9.9272331e+01
   1.1157000e+03   9.9282097e+01
   1.1156500e+03   9.9292061e+01
   1.1156000e+03   9.9302208e+01
   1.1155500e+03   9.9312546e+01
   1.1155000e+03   9.9323044e+01
   1.1154500e+03   9.9333717e+01
   1.1154000e+03   9.9344543e+01
   1.1153500e+03   9.9355522e+01
   1.1153000e+03   9.9366646e+01
   1.1152500e+03   9.9377899e+01
   1.1152000e+03   9.9389282e+01
   1.1151500e+03   9.9400787e+01
   1.1151000e+03   9.9412407e+01
   1.1150500e+03   9.9424133e+01
   1.1150000e+03   9.9435944e+01
   1.1149500e+03   9.9447845e+01
   1.1149000e+03   9.9459824e+01
   1.1148500e+03   9.9471886e+01
   1.1148000e+03   9.9483994e+01
   1.1147500e+03   9.9496170e+01
   1.1147000e+03   9.9508377e+01
   1.1146500e+03   9.9520630e+01
   1.1146000e+03   9.9532906e+01
   1.1145500e+03   9.9545204e+01
   1.1145000e+03   9.9557510e+01
   1.1144500e+03   9.9569809e+01
   1.1144000e+03   9.9582108e+01
   1.1143500e+03   9.9594383e+01
   1.1143000e+03   9.9606628e+01
   1.1142500e+03   9.9618843e+01
   1.1142000e+03   9.9630997e+01
   1.1141500e+03   9.9643097e+01
   1.1141000e+03   9.9655136e+01
   1.1140500e+03   9.9667099e+01
   1.1140000e+03   9.9678955e+01
   1.1139500e+03   9.9690720e+01
   1.1139000e+03   9.9702385e+01
   1.1138500e+03   9.9713913e+01
   1.1138000e+03   9.9725319e+01
   1.1137500e+03   9.9736572e+01
   1.1137000e+03   9.9747673e+01
   1.1136500e+03   9.9758606e+01
   1.1136000e+03   9.9769363e+01
   1.1135500e+03   9.9779915e+01
   1.1135000e+03   9.9790276e+01
   1.1134500e+03   9.9800415e+01
   1.1134000e+03   9.9810326e+01
   1.1133500e+03   9.9819992e+01
   1.1133000e+03   9.9829399e+01
   1.1132500e+03   9.9838547e+01
   1.1132000e+03   9.9847397e+01
   1.1131500e+03   9.9855957e+01
   1.1131000e+03   9.9864212e+01
   1.1130500e+03   9.9872139e+01
   1.1130000e+03   9.9879715e+01
   1.1129500e+03   9.9886948e+01
   1.1129000e+03   9.9893806e+01
   1.1128500e+03   9.9900284e+01
   1.1128000e+03   9.9906364e+01
   1.1127500e+03   9.9912025e+01
   1.1127000e+03   9.9917259e+01
   1.1126500e+03   9.9922035e+01
   1.1126000e+03   9.9926353e+01
   1.1125500e+03   9.9930199e+01
   1.1125000e+03   9.9933548e+01
   1.1124500e+03   9.9936386e+01
   1.1124000e+03   9.9938705e+01
   1.1123500e+03   9.9940475e+01
   1.1123000e+03   9.9941681e+01
   1.1122500e+03   9.9942322e+01
   1.1122000e+03   9.9942368e+01
   1.1121500e+03   9.9941811e+01
   1.1121000e+03   9.9940643e+01
   1.1120500e+03   9.9938828e+01
   1.1120000e+03   9.9936363e+01
   1.1119500e+03   9.9933228e+01
   1.1119000e+03   9.9929405e+01
   1.1118500e+03   9.9924889e+01
   1.1118000e+03   9.9919670e+01
   1.1117500e+03   9.9913719e+01
   1.1117000e+03   9.9907043e+01
   1.1116500e+03   9.9899605e+01
   1.1116000e+03   9.9891418e+01
   1.1115500e+03   9.9882454e+01
   1.1115000e+03   9.9872711e+01
   1.1114500e+03   9.9862183e+01
   1.1114000e+03   9.9850861e+01
   1.1113500e+03   9.9838730e+01
   1.1113000e+03   9.9825790e+01
   1.1112500e+03   9.9812035e+01
   1.1112000e+03   9.9797462e+01
   1.1111500e+03   9.9782074e+01
   1.1111000e+03   9.9765869e+01
   1.1110500e+03   9.9748840e+01
   1.1110000e+03   9.9730995e+01
   1.1109500e+03   9.9712334e+01
   1.1109000e+03   9.9692871e+01
   1.1108500e+03   9.9672600e+01
   1.1108000e+03   9.9651543e+01
   1.1107500e+03   9.9629700e+01
   1.1107000e+03   9.9607101e+01
   1.1106500e+03   9.9583748e+01
   1.1106000e+03   9.9559654e+01
   1.1105500e+03   9.9534843e+01
   1.1105000e+03   9.9509338e+01
   1.1104500e+03   9.9483170e+01
   1.1104000e+03   9.9456352e+01
   1.1103500e+03   9.9428917e+01
   1.1103000e+03   9.9400887e+01
   1.1102500e+03   9.9372299e+01
   1.1102000e+03   9.9343178e+01
   1.1101500e+03   9.9313576e+01
   1.1101000e+03   9.9283508e+01
   1.1100500e+03   9.9253036e+01
   1.1100000e+03   9.9222183e+01
   1.1099500e+03   9.9190994e+01
   1.1099000e+03   9.9159523e+01
   1.1098500e+03   9.9127800e+01
   1.1098000e+03   9.9095879e+01
   1.1097500e+03   9.9063805e+01
   1.1097000e+03   9.9031624e+01
   1.1096500e+03   9.8999397e+01
   1.1096000e+03   9.8967155e+01
   1.1095500e+03   9.8934967e+01
   1.1095000e+03   9.8902870e+01
   1.1094500e+03   9.8870918e+01
   1.1094000e+03   9.8839165e+01
   1.1093500e+03   9.8807663e+01
   1.1093000e+03   9.8776459e+01
   1.1092500e+03   9.8745605e+01
   1.1092000e+03   9.8715141e+01
   1.1091500e+03   9.8685127e+01
   1.1091000e+03   9.8655609e+01
   1.1090500e+03   9.8626633e+01
   1.1090000e+03   9.8598244e+01
   1.1089500e+03   9.8570480e+01
   1.1089000e+03   9.8543396e+01
   1.1088500e+03   9.8517021e+01
   1.1088000e+03   9.8491409e+01
   1.1087500e+03   9.8466583e+01
   1.1087000e+03   9.8442581e+01
   1.1086500e+03   9.8419441e+01
   1.1086000e+03   9.8397194e+01
   1.1085500e+03   9.8375862e+01
   1.1085000e+03   9.8355492e+01
   1.1084500e+03   9.8336082e+01
   1.1084000e+03   9.8317680e+01
   1.1083500e+03   9.8300293e+01
   1.1083000e+03   9.8283936e+01
   1.1082500e+03   9.8268631e+01
   1.1082000e+03   9.8254402e+01
   1.1081500e+03   9.8241249e+01
   1.1081000e+03   9.8229195e+01
   1.1080500e+03   9.8218224e+01
   1.1080000e+03   9.8208366e+01
   1.1079500e+03   9.8199615e+01
   1.1079000e+03   9.8191978e+01
   1.1078500e+03   9.8185463e+01
   1.1078000e+03   9.8180054e+01
   1.1077500e+03   9.8175766e+01
   1.1077000e+03   9.8172577e+01
   1.1076500e+03   9.8170494e+01
   1.1076000e+03   9.8169502e+01
   1.1075500e+03   9.8169617e+01
   1.1075000e+03   9.8170799e+01
   1.1074500e+03   9.8173058e+01
   1.1074000e+03   9.8176376e+01
   1.1073500e+03   9.8180748e+01
   1.1073000e+03   9.8186150e+01
   1.1072500e+03   9.8192581e+01
   1.1072000e+03   9.8200035e+01
   1.1071500e+03   9.8208473e+01
   1.1071000e+03   9.8217903e+01
   1.1070500e+03   9.8228302e+01
   1.1070000e+03   9.8239655e+01
   1.1069500e+03   9.8251953e+01
   1.1069000e+03   9.8265167e+01
   1.1068500e+03   9.8279297e+01
   1.1068000e+03   9.8294319e+01
   1.1067500e+03   9.8310211e+01
   1.1067000e+03   9.8326965e+01
   1.1066500e+03   9.8344574e+01
   1.1066000e+03   9.8363022e+01
   1.1065500e+03   9.8382271e+01
   1.1065000e+03   9.8402336e+01
   1.1064500e+03   9.8423180e+01
   1.1064000e+03   9.8444801e+01
   1.1063500e+03   9.8467186e+01
   1.1063000e+03   9.8490318e+01
   1.1062500e+03   9.8514191e+01
   1.1062000e+03   9.8538773e+01
   1.1061500e+03   9.8564072e+01
   1.1061000e+03   9.8590073e+01
   1.1060500e+03   9.8616753e+01
   1.1060000e+03   9.8644112e+01
   1.1059500e+03   9.8672142e+01
   1.1059000e+03   9.8700821e+01
   1.1058500e+03   9.8730148e+01
   1.1058000e+03   9.8760117e+01
   1.1057500e+03   9.8790718e+01
   1.1057000e+03   9.8821938e+01
   1.1056500e+03   9.8853783e+01
   1.1056000e+03   9.8886230e+01
   1.1055500e+03   9.8919289e+01
   1.1055000e+03   9.8952934e+01
   1.1054500e+03   9.8987183e+01
   1.1054000e+03   9.9022034e+01
   1.1053500e+03   9.9057457e+01
   1.1053000e+03   9.9093475e+01
   1.1052500e+03   9.9130074e+01
   1.1052000e+03   9.9167244e+01
   1.1051500e+03   9.9205002e+01
   1.1051000e+03   9.9243340e+01
   1.1050500e+03   9.9282257e+01
   1.1050000e+03   9.9321762e+01
   1.1049500e+03   9.9361839e+01
   1.1049000e+03   9.9402496e+01
   1.1048500e+03   9.9443741e+01
   1.1048000e+03   9.9485573e+01
   1.1047500e+03   9.9528000e+01
   1.1047000e+03   9.9571014e+01
   1.1046500e+03   9.9614639e+01
   1.1046000e+03   9.9658875e+01
   1.1045500e+03   9.9703720e+01
   1.1045000e+03   9.9749184e+01
   1.1044500e+03   9.9795273e+01
   1.1044000e+03   9.9842003e+01
   1.1043500e+03   9.9889366e+01
   1.1043000e+03   9.9937378e+01
   1.1042500e+03   9.9986061e+01
   1.1042000e+03   1.0003542e+02
   1.1041500e+03   1.0008545e+02
   1.1041000e+03   1.0013617e+02
   1.1040500e+03   1.0018759e+02
   1.1040000e+03   1.0023973e+02
   1.1039500e+03   1.0029259e+02
   1.1039000e+03   1.0034620e+02
   1.1038500e+03   1.0040057e+02
   1.1038000e+03   1.0045569e+02
   1.1037500e+03   1.0051160e+02
   1.1037000e+03   1.0056830e+02
   1.1036500e+03   1.0062582e+02
   1.1036000e+03   1.0068415e+02
   1.1035500e+03   1.0074334e+02
   1.1035000e+03   1.0080338e+02
   1.1034500e+03   1.0086428e+02
   1.1034000e+03   1.0092608e+02
   1.1033500e+03   1.0098877e+02
   1.1033000e+03   1.0105238e+02
   1.1032500e+03   1.0111693e+02
   1.1032000e+03   1.0118241e+02
   1.1031500e+03   1.0124886e+02
   1.1031000e+03   1.0131628e+02
   1.1030500e+03   1.0138465e+02
   1.1030000e+03   1.0145401e+02
   1.1029500e+03   1.0152435e+02
   1.1029000e+03   1.0159569e+02
   1.1028500e+03   1.0166801e+02
   1.1028000e+03   1.0174132e+02
   1.1027500e+03   1.0181558e+02
   1.1027000e+03   1.0189082e+02
   1.1026500e+03   1.0196698e+02
   1.1026000e+03   1.0204404e+02
   1.1025500e+03   1.0212197e+02
   1.1025000e+03   1.0220071e+02
   1.1024500e+03   1.0228020e+02
   1.1024000e+03   1.0236037e+02
   1.1023500e+03   1.0244112e+02
   1.1023000e+03   1.0252232e+02
   1.1022500e+03   1.0260385e+02
   1.1022000e+03   1.0268551e+02
   1.1021500e+03   1.0276712e+02
   1.1021000e+03   1.0284843e+02
   1.1020500e+03   1.0292913e+02
   1.1020000e+03   1.0300890e+02
   1.1019500e+03   1.0308732e+02
   1.1019000e+03   1.0316386e+02
   1.1018500e+03   1.0323798e+02
   1.1018000e+03   1.0330895e+02
   1.1017500e+03   1.0337596e+02
   1.1017000e+03   1.0343803e+02
   1.1016500e+03   1.0349394e+02
   1.1016000e+03   1.0354237e+02
   1.1015500e+03   1.0358158e+02
   1.1015000e+03   1.0360967e+02
   1.1014500e+03   1.0362418e+02
   1.1014000e+03   1.0362231e+02
   1.1013500e+03   1.0360073e+02
   1.1013000e+03   1.0355527e+02
   1.1012500e+03   1.0348114e+02
   1.1012000e+03   1.0337242e+02
   1.1011500e+03   1.0322219e+02
   1.1011000e+03   1.0302198e+02
   1.1010500e+03   1.0276180e+02
   1.1010000e+03   1.0242960e+02
   1.1009500e+03   1.0201120e+02
   1.1009000e+03   1.0148981e+02
   1.1008500e+03   1.0084559e+02
   1.1008000e+03   1.0005587e+02
   1.1007500e+03   9.9094864e+01
   1.1007000e+03   9.7934006e+01
   1.1006500e+03   9.6543076e+01
   1.1006000e+03   9.4891830e+01
   1.1005500e+03   9.2953644e+01
   1.1005000e+03   9.0709976e+01
   1.1004500e+03   8.8156090e+01
   1.1004000e+03   8.5310722e+01
   1.1003500e+03   8.2221886e+01
   1.1003000e+03   7.8973717e+01
   1.1002500e+03   7.5686096e+01
   1.1002000e+03   7.2507080e+01
   1.1001500e+03   6.9594887e+01
   1.1001000e+03   6.7095543e+01
   1.1000500e+03   6.5119133e+01
   1.1000000e+03   6.3725533e+01
   1.0999500e+03   6.2919010e+01
   1.0999000e+03   6.2656273e+01
   1.0998500e+03   6.2861729e+01
   1.0998000e+03   6.3443993e+01
   1.0997500e+03   6.4309708e+01
   1.0997000e+03   6.5373718e+01
   1.0996500e+03   6.6563629e+01
   1.0996000e+03   6.7821854e+01
   1.0995500e+03   6.9104294e+01
   1.0995000e+03   7.0379097e+01
   1.0994500e+03   7.1624199e+01
   1.0994000e+03   7.2824860e+01
   1.0993500e+03   7.3972282e+01
   1.0993000e+03   7.5061691e+01
   1.0992500e+03   7.6091064e+01
   1.0992000e+03   7.7060913e+01
   1.0991500e+03   7.7972534e+01
   1.0991000e+03   7.8828339e+01
   1.0990500e+03   7.9631241e+01
   1.0990000e+03   8.0384201e+01
   1.0989500e+03   8.1090591e+01
   1.0989000e+03   8.1753395e+01
   1.0988500e+03   8.2375763e+01
   1.0988000e+03   8.2960533e+01
   1.0987500e+03   8.3510666e+01
   1.0987000e+03   8.4028450e+01
   1.0986500e+03   8.4516403e+01
   1.0986000e+03   8.4976761e+01
   1.0985500e+03   8.5411545e+01
   1.0985000e+03   8.5822578e+01
   1.0984500e+03   8.6211647e+01
   1.0984000e+03   8.6580315e+01
   1.0983500e+03   8.6930054e+01
   1.0983000e+03   8.7262192e+01
   1.0982500e+03   8.7577904e+01
   1.0982000e+03   8.7878365e+01
   1.0981500e+03   8.8164604e+01
   1.0981000e+03   8.8437561e+01
   1.0980500e+03   8.8698059e+01
   1.0980000e+03   8.8946983e+01
   1.0979500e+03   8.9185020e+01
   1.0979000e+03   8.9412918e+01
   1.0978500e+03   8.9631226e+01
   1.0978000e+03   8.9840576e+01
   1.0977500e+03   9.0041489e+01
   1.0977000e+03   9.0234467e+01
   1.0976500e+03   9.0419960e+01
   1.0976000e+03   9.0598412e+01
   1.0975500e+03   9.0770210e+01
   1.0975000e+03   9.0935730e+01
   1.0974500e+03   9.1095306e+01
   1.0974000e+03   9.1249237e+01
   1.0973500e+03   9.1397865e+01
   1.0973000e+03   9.1541443e+01
   1.0972500e+03   9.1680237e+01
   1.0972000e+03   9.1814499e+01
   1.0971500e+03   9.1944443e+01
   1.0971000e+03   9.2070282e+01
   1.0970500e+03   9.2192230e+01
   1.0970000e+03   9.2310463e+01
   1.0969500e+03   9.2425171e+01
   1.0969000e+03   9.2536507e+01
   1.0968500e+03   9.2644623e+01
   1.0968000e+03   9.2749664e+01
   1.0967500e+03   9.2851768e+01
   1.0967000e+03   9.2951050e+01
   1.0966500e+03   9.3047668e+01
   1.0966000e+03   9.3141716e+01
   1.0965500e+03   9.3233299e+01
   1.0965000e+03   9.3322540e+01
   1.0964500e+03   9.3409508e+01
   1.0964000e+03   9.3494308e+01
   1.0963500e+03   9.3577042e+01
   1.0963000e+03   9.3657776e+01
   1.0962500e+03   9.3736580e+01
   1.0962000e+03   9.3813553e+01
   1.0961500e+03   9.3888741e+01
   1.0961000e+03   9.3962227e+01
   1.0960500e+03   9.4034081e+01
   1.0960000e+03   9.4104347e+01
   1.0959500e+03   9.4173088e+01
   1.0959000e+03   9.4240364e+01
   1.0958500e+03   9.4306213e+01
   1.0958000e+03   9.4370697e+01
   1.0957500e+03   9.4433884e+01
   1.0957000e+03   9.4495773e+01
   1.0956500e+03   9.4556450e+01
   1.0956000e+03   9.4615929e+01
   1.0955500e+03   9.4674263e+01
   1.0955000e+03   9.4731491e+01
   1.0954500e+03   9.4787636e+01
   1.0954000e+03   9.4842743e+01
   1.0953500e+03   9.4896843e+01
   1.0953000e+03   9.4949974e+01
   1.0952500e+03   9.5002159e+01
   1.0952000e+03   9.5053436e+01
   1.0951500e+03   9.5103806e+01
   1.0951000e+03   9.5153328e+01
   1.0950500e+03   9.5202003e+01
   1.0950000e+03   9.5249870e+01
   1.0949500e+03   9.5296967e+01
   1.0949000e+03   9.5343292e+01
   1.0948500e+03   9.5388863e+01
   1.0948000e+03   9.5433716e+01
   1.0947500e+03   9.5477867e+01
   1.0947000e+03   9.5521332e+01
   1.0946500e+03   9.5564140e+01
   1.0946000e+03   9.5606300e+01
   1.0945500e+03   9.5647827e+01
   1.0945000e+03   9.5688751e+01
   1.0944500e+03   9.5729065e+01
   1.0944000e+03   9.5768799e+01
   1.0943500e+03   9.5807961e+01
   1.0943000e+03   9.5846573e+01
   1.0942500e+03   9.5884659e+01
   1.0942000e+03   9.5922203e+01
   1.0941500e+03   9.5959236e+01
   1.0941000e+03   9.5995773e+01
   1.0940500e+03   9.6031807e+01
   1.0940000e+03   9.6067375e+01
   1.0939500e+03   9.6102470e+01
   1.0939000e+03   9.6137108e+01
   1.0938500e+03   9.6171303e+01
   1.0938000e+03   9.6205055e+01
   1.0937500e+03   9.6238380e+01
   1.0937000e+03   9.6271286e+01
   1.0936500e+03   9.6303787e+01
   1.0936000e+03   9.6335869e+01
   1.0935500e+03   9.6367569e+01
   1.0935000e+03   9.6398872e+01
   1.0934500e+03   9.6429802e+01
   1.0934000e+03   9.6460358e+01
   1.0933500e+03   9.6490547e+01
   1.0933000e+03   9.6520370e+01
   1.0932500e+03   9.6549843e+01
   1.0932000e+03   9.6578972e+01
   1.0931500e+03   9.6607758e+01
   1.0931000e+03   9.6636208e+01
   1.0930500e+03   9.6664322e+01
   1.0930000e+03   9.6692116e+01
   1.0929500e+03   9.6719582e+01
   1.0929000e+03   9.6746735e+01
   1.0928500e+03   9.6773575e+01
   1.0928000e+03   9.6800102e+01
   1.0927500e+03   9.6826324e+01
   1.0927000e+03   9.6852257e+01
   1.0926500e+03   9.6877884e+01
   1.0926000e+03   9.6903214e+01
   1.0925500e+03   9.6928253e+01
   1.0925000e+03   9.6953011e+01
   1.0924500e+03   9.6977478e+01
   1.0924000e+03   9.7001663e+01
   1.0923500e+03   9.7025566e+01
   1.0923000e+03   9.7049187e+01
   1.0922500e+03   9.7072540e+01
   1.0922000e+03   9.7095612e+01
   1.0921500e+03   9.7118416e+01
   1.0921000e+03   9.7140945e+01
   1.0920500e+03   9.7163208e+01
   1.0920000e+03   9.7185196e+01
   1.0919500e+03   9.7206917e+01
   1.0919000e+03   9.7228363e+01
   1.0918500e+03   9.7249550e+01
   1.0918000e+03   9.7270470e+01
   1.0917500e+03   9.7291115e+01
   1.0917000e+03   9.7311501e+01
   1.0916500e+03   9.7331619e+01
   1.0916000e+03   9.7351471e+01
   1.0915500e+03   9.7371056e+01
   1.0915000e+03   9.7390366e+01
   1.0914500e+03   9.7409409e+01
   1.0914000e+03   9.7428185e+01
   1.0913500e+03   9.7446686e+01
   1.0913000e+03   9.7464912e+01
   1.0912500e+03   9.7482872e+01
   1.0912000e+03   9.7500542e+01
   1.0911500e+03   9.7517952e+01
   1.0911000e+03   9.7535065e+01
   1.0910500e+03   9.7551903e+01
   1.0910000e+03   9.7568466e+01
   1.0909500e+03   9.7584740e+01
   1.0909000e+03   9.7600716e+01
   1.0908500e+03   9.7616402e+01
   1.0908000e+03   9.7631790e+01
   1.0907500e+03   9.7646889e+01
   1.0907000e+03   9.7661682e+01
   1.0906500e+03   9.7676178e+01
   1.0906000e+03   9.7690353e+01
   1.0905500e+03   9.7704224e+01
   1.0905000e+03   9.7717781e+01
   1.0904500e+03   9.7731010e+01
   1.0904000e+03   9.7743919e+01
   1.0903500e+03   9.7756508e+01
   1.0903000e+03   9.7768761e+01
   1.0902500e+03   9.7780670e+01
   1.0902000e+03   9.7792244e+01
   1.0901500e+03   9.7803467e+01
   1.0901000e+03   9.7814346e+01
   1.0900500e+03   9.7824867e+01
   1.0900000e+03   9.7835030e+01
   1.0899500e+03   9.7844818e+01
   1.0899000e+03   9.7854248e+01
   1.0898500e+03   9.7863297e+01
   1.0898000e+03   9.7871956e+01
   1.0897500e+03   9.7880241e+01
   1.0897000e+03   9.7888123e+01
   1.0896500e+03   9.7895615e+01
   1.0896000e+03   9.7902710e+01
   1.0895500e+03   9.7909393e+01
   1.0895000e+03   9.7915665e+01
   1.0894500e+03   9.7921516e+01
   1.0894000e+03   9.7926941e+01
   1.0893500e+03   9.7931946e+01
   1.0893000e+03   9.7936523e+01
   1.0892500e+03   9.7940659e+01
   1.0892000e+03   9.7944351e+01
   1.0891500e+03   9.7947609e+01
   1.0891000e+03   9.7950409e+01
   1.0890500e+03   9.7952766e+01
   1.0890000e+03   9.7954659e+01
   1.0889500e+03   9.7956100e+01
   1.0889000e+03   9.7957077e+01
   1.0888500e+03   9.7957588e+01
   1.0888000e+03   9.7957634e+01
   1.0887500e+03   9.7957214e+01
   1.0887000e+03   9.7956329e+01
   1.0886500e+03   9.7954979e+01
   1.0886000e+03   9.7953156e+01
   1.0885500e+03   9.7950859e+01
   1.0885000e+03   9.7948105e+01
   1.0884500e+03   9.7944878e+01
   1.0884000e+03   9.7941193e+01
   1.0883500e+03   9.7937042e+01
   1.0883000e+03   9.7932442e+01
   1.0882500e+03   9.7927391e+01
   1.0882000e+03   9.7921890e+01
   1.0881500e+03   9.7915955e+01
   1.0881000e+03   9.7909584e+01
   1.0880500e+03   9.7902779e+01
   1.0880000e+03   9.7895569e+01
   1.0879500e+03   9.7887947e+01
   1.0879000e+03   9.7879929e+01
   1.0878500e+03   9.7871521e+01
   1.0878000e+03   9.7862747e+01
   1.0877500e+03   9.7853600e+01
   1.0877000e+03   9.7844109e+01
   1.0876500e+03   9.7834290e+01
   1.0876000e+03   9.7824150e+01
   1.0875500e+03   9.7813705e+01
   1.0875000e+03   9.7802979e+01
   1.0874500e+03   9.7791985e+01
   1.0874000e+03   9.7780746e+01
   1.0873500e+03   9.7769279e+01
   1.0873000e+03   9.7757599e+01
   1.0872500e+03   9.7745728e+01
   1.0872000e+03   9.7733696e+01
   1.0871500e+03   9.7721512e+01
   1.0871000e+03   9.7709206e+01
   1.0870500e+03   9.7696808e+01
   1.0870000e+03   9.7684326e+01
   1.0869500e+03   9.7671791e+01
   1.0869000e+03   9.7659218e+01
   1.0868500e+03   9.7646645e+01
   1.0868000e+03   9.7634087e+01
   1.0867500e+03   9.7621574e+01
   1.0867000e+03   9.7609123e+01
   1.0866500e+03   9.7596756e+01
   1.0866000e+03   9.7584503e+01
   1.0865500e+03   9.7572388e+01
   1.0865000e+03   9.7560425e+01
   1.0864500e+03   9.7548637e+01
   1.0864000e+03   9.7537056e+01
   1.0863500e+03   9.7525696e+01
   1.0863000e+03   9.7514580e+01
   1.0862500e+03   9.7503731e+01
   1.0862000e+03   9.7493156e+01
   1.0861500e+03   9.7482887e+01
   1.0861000e+03   9.7472939e+01
   1.0860500e+03   9.7463318e+01
   1.0860000e+03   9.7454056e+01
   1.0859500e+03   9.7445160e+01
   1.0859000e+03   9.7436646e+01
   1.0858500e+03   9.7428513e+01
   1.0858000e+03   9.7420792e+01
   1.0857500e+03   9.7413490e+01
   1.0857000e+03   9.7406616e+01
   1.0856500e+03   9.7400169e+01
   1.0856000e+03   9.7394165e+01
   1.0855500e+03   9.7388611e+01
   1.0855000e+03   9.7383514e+01
   1.0854500e+03   9.7378876e+01
   1.0854000e+03   9.7374702e+01
   1.0853500e+03   9.7370995e+01
   1.0853000e+03   9.7367744e+01
   1.0852500e+03   9.7364975e+01
   1.0852000e+03   9.7362671e+01
   1.0851500e+03   9.7360825e+01
   1.0851000e+03   9.7359451e+01
   1.0850500e+03   9.7358536e+01
   1.0850000e+03   9.7358086e+01
   1.0849500e+03   9.7358086e+01
   1.0849000e+03   9.7358528e+01
   1.0848500e+03   9.7359428e+01
   1.0848000e+03   9.7360764e+01
   1.0847500e+03   9.7362526e+01
   1.0847000e+03   9.7364716e+01
   1.0846500e+03   9.7367325e+01
   1.0846000e+03   9.7370338e+01
   1.0845500e+03   9.7373756e+01
   1.0845000e+03   9.7377556e+01
   1.0844500e+03   9.7381744e+01
   1.0844000e+03   9.7386314e+01
   1.0843500e+03   9.7391235e+01
   1.0843000e+03   9.7396515e+01
   1.0842500e+03   9.7402138e+01
   1.0842000e+03   9.7408089e+01
   1.0841500e+03   9.7414368e+01
   1.0841000e+03   9.7420952e+01
   1.0840500e+03   9.7427841e+01
   1.0840000e+03   9.7435020e+01
   1.0839500e+03   9.7442482e+01
   1.0839000e+03   9.7450211e+01
   1.0838500e+03   9.7458199e+01
   1.0838000e+03   9.7466431e+01
   1.0837500e+03   9.7474899e+01
   1.0837000e+03   9.7483589e+01
   1.0836500e+03   9.7492500e+01
   1.0836000e+03   9.7501610e+01
   1.0835500e+03   9.7510925e+01
   1.0835000e+03   9.7520409e+01
   1.0834500e+03   9.7530075e+01
   1.0834000e+03   9.7539909e+01
   1.0833500e+03   9.7549889e+01
   1.0833000e+03   9.7560028e+01
   1.0832500e+03   9.7570282e+01
   1.0832000e+03   9.7580673e+01
   1.0831500e+03   9.7591171e+01
   1.0831000e+03   9.7601776e+01
   1.0830500e+03   9.7612480e+01
   1.0830000e+03   9.7623276e+01
   1.0829500e+03   9.7634148e+01
   1.0829000e+03   9.7645096e+01
   1.0828500e+03   9.7656097e+01
   1.0828000e+03   9.7667160e+01
   1.0827500e+03   9.7678261e+01
   1.0827000e+03   9.7689400e+01
   1.0826500e+03   9.7700577e+01
   1.0826000e+03   9.7711769e+01
   1.0825500e+03   9.7722977e+01
   1.0825000e+03   9.7734192e+01
   1.0824500e+03   9.7745415e+01
   1.0824000e+03   9.7756615e+01
   1.0823500e+03   9.7767815e+01
   1.0823000e+03   9.7778992e+01
   1.0822500e+03   9.7790131e+01
   1.0822000e+03   9.7801247e+01
   1.0821500e+03   9.7812309e+01
   1.0821000e+03   9.7823334e+01
   1.0820500e+03   9.7834305e+01
   1.0820000e+03   9.7845207e+01
   1.0819500e+03   9.7856049e+01
   1.0819000e+03   9.7866806e+01
   1.0818500e+03   9.7877502e+01
   1.0818000e+03   9.7888107e+01
   1.0817500e+03   9.7898613e+01
   1.0817000e+03   9.7909035e+01
   1.0816500e+03   9.7919350e+01
   1.0816000e+03   9.7929558e+01
   1.0815500e+03   9.7939651e+01
   1.0815000e+03   9.7949631e+01
   1.0814500e+03   9.7959480e+01
   1.0814000e+03   9.7969208e+01
   1.0813500e+03   9.7978798e+01
   1.0813000e+03   9.7988251e+01
   1.0812500e+03   9.7997566e+01
   1.0812000e+03   9.8006729e+01
   1.0811500e+03   9.8015732e+01
   1.0811000e+03   9.8024582e+01
   1.0810500e+03   9.8033264e+01
   1.0810000e+03   9.8041786e+01
   1.0809500e+03   9.8050133e+01
   1.0809000e+03   9.8058296e+01
   1.0808500e+03   9.8066277e+01
   1.0808000e+03   9.8074081e+01
   1.0807500e+03   9.8081680e+01
   1.0807000e+03   9.8089096e+01
   1.0806500e+03   9.8096313e+01
   1.0806000e+03   9.8103325e+01
   1.0805500e+03   9.8110130e+01
   1.0805000e+03   9.8116722e+01
   1.0804500e+03   9.8123093e+01
   1.0804000e+03   9.8129250e+01
   1.0803500e+03   9.8135185e+01
   1.0803000e+03   9.8140892e+01
   1.0802500e+03   9.8146370e+01
   1.0802000e+03   9.8151611e+01
   1.0801500e+03   9.8156616e+01
   1.0801000e+03   9.8161385e+01
   1.0800500e+03   9.8165916e+01
   1.0800000e+03   9.8170189e+01
   1.0799500e+03   9.8174225e+01
   1.0799000e+03   9.8178009e+01
   1.0798500e+03   9.8181526e+01
   1.0798000e+03   9.8184799e+01
   1.0797500e+03   9.8187813e+01
   1.0797000e+03   9.8190567e+01
   1.0796500e+03   9.8193047e+01
   1.0796000e+03   9.8195282e+01
   1.0795500e+03   9.8197243e+01
   1.0795000e+03   9.8198936e+01
   1.0794500e+03   9.8200371e+01
   1.0794000e+03   9.8201530e+01
   1.0793500e+03   9.8202431e+01
   1.0793000e+03   9.8203056e+01
   1.0792500e+03   9.8203423e+01
   1.0792000e+03   9.8203506e+01
   1.0791500e+03   9.8203346e+01
   1.0791000e+03   9.8202904e+01
   1.0790500e+03   9.8202202e+01
   1.0790000e+03   9.8201233e+01
   1.0789500e+03   9.8200012e+01
   1.0789000e+03   9.8198524e+01
   1.0788500e+03   9.8196785e+01
   1.0788000e+03   9.8194794e+01
   1.0787500e+03   9.8192551e+01
   1.0787000e+03   9.8190056e+01
   1.0786500e+03   9.8187325e+01
   1.0786000e+03   9.8184357e+01
   1.0785500e+03   9.8181152e+01
   1.0785000e+03   9.8177719e+01
   1.0784500e+03   9.8174057e+01
   1.0784000e+03   9.8170181e+01
   1.0783500e+03   9.8166100e+01
   1.0783000e+03   9.8161812e+01
   1.0782500e+03   9.8157318e+01
   1.0782000e+03   9.8152634e+01
   1.0781500e+03   9.8147766e+01
   1.0781000e+03   9.8142715e+01
   1.0780500e+03   9.8137505e+01
   1.0780000e+03   9.8132126e+01
   1.0779500e+03   9.8126602e+01
   1.0779000e+03   9.8120926e+01
   1.0778500e+03   9.8115120e+01
   1.0778000e+03   9.8109184e+01
   1.0777500e+03   9.8103142e+01
   1.0777000e+03   9.8096992e+01
   1.0776500e+03   9.8090736e+01
   1.0776000e+03   9.8084412e+01
   1.0775500e+03   9.8078003e+01
   1.0775000e+03   9.8071526e+01
   1.0774500e+03   9.8065002e+01
   1.0774000e+03   9.8058434e+01
   1.0773500e+03   9.8051826e+01
   1.0773000e+03   9.8045204e+01
   1.0772500e+03   9.8038574e+01
   1.0772000e+03   9.8031944e+01
   1.0771500e+03   9.8025330e+01
   1.0771000e+03   9.8018730e+01
   1.0770500e+03   9.8012169e+01
   1.0770000e+03   9.8005653e+01
   1.0769500e+03   9.7999191e+01
   1.0769000e+03   9.7992798e+01
   1.0768500e+03   9.7986481e+01
   1.0768000e+03   9.7980247e+01
   1.0767500e+03   9.7974106e+01
   1.0767000e+03   9.7968086e+01
   1.0766500e+03   9.7962173e+01
   1.0766000e+03   9.7956390e+01
   1.0765500e+03   9.7950737e+01
   1.0765000e+03   9.7945229e+01
   1.0764500e+03   9.7939880e+01
   1.0764000e+03   9.7934685e+01
   1.0763500e+03   9.7929672e+01
   1.0763000e+03   9.7924820e+01
   1.0762500e+03   9.7920158e+01
   1.0762000e+03   9.7915680e+01
   1.0761500e+03   9.7911407e+01
   1.0761000e+03   9.7907326e+01
   1.0760500e+03   9.7903458e+01
   1.0760000e+03   9.7899803e+01
   1.0759500e+03   9.7896370e+01
   1.0759000e+03   9.7893158e+01
   1.0758500e+03   9.7890175e+01
   1.0758000e+03   9.7887413e+01
   1.0757500e+03   9.7884895e+01
   1.0757000e+03   9.7882607e+01
   1.0756500e+03   9.7880554e+01
   1.0756000e+03   9.7878746e+01
   1.0755500e+03   9.7877182e+01
   1.0755000e+03   9.7875854e+01
   1.0754500e+03   9.7875916e+01
   1.0754000e+03   9.7875977e+01
   1.0753500e+03   9.7876045e+01
   1.0753000e+03   9.7876099e+01
   1.0752500e+03   9.7876160e+01
   1.0752000e+03   9.7876228e+01
   1.0751500e+03   9.7876289e+01
   1.0751000e+03   9.7876350e+01
   1.0750500e+03   9.7876419e+01
   1.0750000e+03   9.7876480e+01


==> Data/Lorentzians/LSA_17C.dat <==
   1.1250000e+03   9.9517982e+01
   1.1249500e+03   9.9522469e+01
   1.1249000e+03   9.9526985e+01
   1.1248500e+03   9.9531532e+01
   1.1248000e+03   9.9536118e+01
   1.1247500e+03   9.9540718e+01
   1.1247000e+03   9.9545341e+01
   1.1246500e+03   9.9549988e+01
   1.1246000e+03   9.9554642e+01
   1.1245500e+03   9.9559303e+01
   1.1245000e+03   9.9563965e+01
   1.1244500e+03   9.9568634e+01
   1.1244000e+03   9.9573296e+01
   1.1243500e+03   9.9577950e+01
   1.1243000e+03   9.9582588e+01
   1.1242500e+03   9.9587212e+01
   1.1242000e+03   9.9591812e+01
   1.1241500e+03   9.9596390e+01
   1.1241000e+03   9.9600929e+01
   1.1240500e+03   9.9605438e+01
   1.1240000e+03   9.9609909e+01
   1.1239500e+03   9.9614334e+01
   1.1239000e+03   9.9618706e+01
   1.1238500e+03   9.9623032e+01
   1.1238000e+03   9.9627289e+01
   1.1237500e+03   9.9631500e+01
   1.1237000e+03   9.9635628e+01
   1.1236500e+03   9.9639694e+01
   1.1236000e+03   9.9643684e+01
   1.1235500e+03   9.9647591e+01
   1.1235000e+03   9.9651405e+01
   1.1234500e+03   9.9655136e+01
   1.1234000e+03   9.9658775e+01
   1.1233500e+03   9.9662315e+01
   1.1233000e+03   9.9665749e+01
   1.1232500e+03   9.9669075e+01
   1.1232000e+03   9.9672287e+01
   1.1231500e+03   9.9675385e+01
   1.1231000e+03   9.9678352e+01
   1.1230500e+03   9.9681206e+01
   1.1230000e+03   9.9683922e+01
   1.1229500e+03   9.9686508e+01
   1.1229000e+03   9.9688950e+01
   1.1228500e+03   9.9691254e+01
   1.1228000e+03   9.9693405e+01
   1.1227500e+03   9.9695404e+01
   1.1227000e+03   9.9697250e+01
   1.1226500e+03   9.9698936e+01
   1.1226000e+03   9.9700455e+01
   1.1225500e+03   9.9701813e+01
   1.1225000e+03   9.9702995e+01
   1.1224500e+03   9.9704002e+01
   1.1224000e+03   9.9704834e+01
   1.1223500e+03   9.9705482e+01
   1.1223000e+03   9.9705948e+01
   1.1222500e+03   9.9706223e+01
   1.1222000e+03   9.9706299e+01
   1.1221500e+03   9.9706184e+01
   1.1221000e+03   9.9705872e+01
   1.1220500e+03   9.9705368e+01
   1.1220000e+03   9.9704651e+01
   1.1219500e+03   9.9703735e+01
   1.1219000e+03   9.9702614e+01
   1.1218500e+03   9.9701279e+01
   1.1218000e+03   9.9699730e+01
   1.1217500e+03   9.9697975e+01
   1.1217000e+03   9.9696007e+01
   1.1216500e+03   9.9693817e+01
   1.1216000e+03   9.9691414e+01
   1.1215500e+03   9.9688797e+01
   1.1215000e+03   9.9685959e+01
   1.1214500e+03   9.9682907e+01
   1.1214000e+03   9.9679634e+01
   1.1213500e+03   9.9676147e+01
   1.1213000e+03   9.9672432e+01
   1.1212500e+03   9.9668510e+01
   1.1212000e+03   9.9664368e+01
   1.1211500e+03   9.9660011e+01
   1.1211000e+03   9.9655441e+01
   1.1210500e+03   9.9650665e+01
   1.1210000e+03   9.9645676e+01
   1.1209500e+03   9.9640480e+01
   1.1209000e+03   9.9635078e+01
   1.1208500e+03   9.9629471e+01
   1.1208000e+03   9.9623680e+01
   1.1207500e+03   9.9617691e+01
   1.1207000e+03   9.9611504e+01
   1.1206500e+03   9.9605141e+01
   1.1206000e+03   9.9598579e+01
   1.1205500e+03   9.9591858e+01
   1.1205000e+03   9.9584953e+01
   1.1204500e+03   9.9577888e+01
   1.1204000e+03   9.9570663e+01
   1.1203500e+03   9.9563286e+01
   1.1203000e+03   9.9555748e+01
   1.1202500e+03   9.9548080e+01
   1.1202000e+03   9.9540260e+01
   1.1201500e+03   9.9532333e+01
   1.1201000e+03   9.9524269e+01
   1.1200500e+03   9.9516106e+01
   1.1200000e+03   9.9507828e+01
   1.1199500e+03   9.9499458e+01
   1.1199000e+03   9.9490997e+01
   1.1198500e+03   9.9482452e+01
   1.1198000e+03   9.9473839e+01
   1.1197500e+03   9.9465164e+01
   1.1197000e+03   9.9456436e+01
   1.1196500e+03   9.9447662e+01
   1.1196000e+03   9.9438850e+01
   1.1195500e+03   9.9430016e+01
   1.1195000e+03   9.9421165e+01
   1.1194500e+03   9.9412308e+01
   1.1194000e+03   9.9403458e+01
   1.1193500e+03   9.9394623e+01
   1.1193000e+03   9.9385803e+01
   1.1192500e+03   9.9377022e+01
   1.1192000e+03   9.9368286e+01
   1.1191500e+03   9.9359604e+01
   1.1191000e+03   9.9350983e+01
   1.1190500e+03   9.9342438e+01
   1.1190000e+03   9.9333977e+01
   1.1189500e+03   9.9325607e+01
   1.1189000e+03   9.9317345e+01
   1.1188500e+03   9.9309196e+01
   1.1188000e+03   9.9301163e+01
   1.1187500e+03   9.9293266e+01
   1.1187000e+03   9.9285515e+01
   1.1186500e+03   9.9277916e+01
   1.1186000e+03   9.9270470e+01
   1.1185500e+03   9.9263191e+01
   1.1185000e+03   9.9256096e+01
   1.1184500e+03   9.9249176e+01
   1.1184000e+03   9.9242455e+01
   1.1183500e+03   9.9235931e+01
   1.1183000e+03   9.9229622e+01
   1.1182500e+03   9.9223534e+01
   1.1182000e+03   9.9217651e+01
   1.1181500e+03   9.9212006e+01
   1.1181000e+03   9.9206604e+01
   1.1180500e+03   9.9201431e+01
   1.1180000e+03   9.9196518e+01
   1.1179500e+03   9.9191849e+01
   1.1179000e+03   9.9187447e+01
   1.1178500e+03   9.9183304e+01
   1.1178000e+03   9.9179428e+01
   1.1177500e+03   9.9175827e+01
   1.1177000e+03   9.9172508e+01
   1.1176500e+03   9.9169464e+01
   1.1176000e+03   9.9166695e+01
   1.1175500e+03   9.9164223e+01
   1.1175000e+03   9.9162033e+01
   1.1174500e+03   9.9160141e+01
   1.1174000e+03   9.9158539e+01
   1.1173500e+03   9.9157234e+01
   1.1173000e+03   9.9156219e+01
   1.1172500e+03   9.9155495e+01
   1.1172000e+03   9.9155083e+01
   1.1171500e+03   9.9154961e+01
   1.1171000e+03   9.9155136e+01
   1.1170500e+03   9.9155617e+01
   1.1170000e+03   9.9156387e+01
   1.1169500e+03   9.9157455e+01
   1.1169000e+03   9.9158821e+01
   1.1168500e+03   9.9160477e+01
   1.1168000e+03   9.9162430e+01
   1.1167500e+03   9.9164673e+01
   1.1167000e+03   9.9167198e+01
   1.1166500e+03   9.9170013e+01
   1.1166000e+03   9.9173119e+01
   1.1165500e+03   9.9176491e+01
   1.1165000e+03   9.9180153e+01
   1.1164500e+03   9.9184082e+01
   1.1164000e+03   9.9188286e+01
   1.1163500e+03   9.9192749e+01
   1.1163000e+03   9.9197487e+01
   1.1162500e+03   9.9202484e+01
   1.1162000e+03   9.9207726e+01
   1.1161500e+03   9.9213234e+01
   1.1161000e+03   9.9218979e+01
   1.1160500e+03   9.9224960e+01
   1.1160000e+03   9.9231186e+01
   1.1159500e+03   9.9237640e+01
   1.1159000e+03   9.9244324e+01
   1.1158500e+03   9.9251221e+01
   1.1158000e+03   9.9258339e+01
   1.1157500e+03   9.9265671e+01
   1.1157000e+03   9.9273209e+01
   1.1156500e+03   9.9280937e+01
   1.1156000e+03   9.9288864e+01
   1.1155500e+03   9.9296974e+01
   1.1155000e+03   9.9305267e+01
   1.1154500e+03   9.9313736e+01
   1.1154000e+03   9.9322372e+01
   1.1153500e+03   9.9331169e+01
   1.1153000e+03   9.9340126e+01
   1.1152500e+03   9.9349228e+01
   1.1152000e+03   9.9358475e+01
   1.1151500e+03   9.9367859e+01
   1.1151000e+03   9.9377365e+01
   1.1150500e+03   9.9386993e+01
   1.1150000e+03   9.9396744e+01
   1.1149500e+03   9.9406593e+01
   1.1149000e+03   9.9416542e+01
   1.1148500e+03   9.9426590e+01
   1.1148000e+03   9.9436722e+01
   1.1147500e+03   9.9446938e+01
   1.1147000e+03   9.9457207e+01
   1.1146500e+03   9.9467552e+01
   1.1146000e+03   9.9477951e+01
   1.1145500e+03   9.9488396e+01
   1.1145000e+03   9.9498878e+01
   1.1144500e+03   9.9509392e+01
   1.1144000e+03   9.9519936e+01
   1.1143500e+03   9.9530479e+01
   1.1143000e+03   9.9541039e+01
   1.1142500e+03   9.9551590e+01
   1.1142000e+03   9.9562134e+01
   1.1141500e+03   9.9572662e+01
   1.1141000e+03   9.9583145e+01
   1.1140500e+03   9.9593613e+01
   1.1140000e+03   9.9604019e+01
   1.1139500e+03   9.9614372e+01
   1.1139000e+03   9.9624664e+01
   1.1138500e+03   9.9634872e+01
   1.1138000e+03   9.9645004e+01
   1.1137500e+03   9.9655029e+01
   1.1137000e+03   9.9664963e+01
   1.1136500e+03   9.9674782e+01
   1.1136000e+03   9.9684464e+01
   1.1135500e+03   9.9694023e+01
   1.1135000e+03   9.9703438e+01
   1.1134500e+03   9.9712685e+01
   1.1134000e+03   9.9721771e+01
   1.1133500e+03   9.9730682e+01
   1.1133000e+03   9.9739403e+01
   1.1132500e+03   9.9747917e+01
   1.1132000e+03   9.9756226e+01
   1.1131500e+03   9.9764313e+01
   1.1131000e+03   9.9772163e+01
   1.1130500e+03   9.9779762e+01
   1.1130000e+03   9.9787102e+01
   1.1129500e+03   9.9794167e+01
   1.1129000e+03   9.9800957e+01
   1.1128500e+03   9.9807449e+01
   1.1128000e+03   9.9813629e+01
   1.1127500e+03   9.9819489e+01
   1.1127000e+03   9.9825012e+01
   1.1126500e+03   9.9830185e+01
   1.1126000e+03   9.9834999e+01
   1.1125500e+03   9.9839447e+01
   1.1125000e+03   9.9843506e+01
   1.1124500e+03   9.9847168e+01
   1.1124000e+03   9.9850418e+01
   1.1123500e+03   9.9853233e+01
   1.1123000e+03   9.9855614e+01
   1.1122500e+03   9.9857536e+01
   1.1122000e+03   9.9859001e+01
   1.1121500e+03   9.9859978e+01
   1.1121000e+03   9.9860466e+01
   1.1120500e+03   9.9860451e+01
   1.1120000e+03   9.9859909e+01
   1.1119500e+03   9.9858841e+01
   1.1119000e+03   9.9857231e+01
   1.1118500e+03   9.9855057e+01
   1.1118000e+03   9.9852325e+01
   1.1117500e+03   9.9849007e+01
   1.1117000e+03   9.9845100e+01
   1.1116500e+03   9.9840584e+01
   1.1116000e+03   9.9835464e+01
   1.1115500e+03   9.9829727e+01
   1.1115000e+03   9.9823349e+01
   1.1114500e+03   9.9816330e+01
   1.1114000e+03   9.9808662e+01
   1.1113500e+03   9.9800339e+01
   1.1113000e+03   9.9791344e+01
   1.1112500e+03   9.9781685e+01
   1.1112000e+03   9.9771347e+01
   1.1111500e+03   9.9760330e+01
   1.1111000e+03   9.9748627e+01
   1.1110500e+03   9.9736244e+01
   1.1110000e+03   9.9723167e+01
   1.1109500e+03   9.9709404e+01
   1.1109000e+03   9.9694954e+01
   1.1108500e+03   9.9679817e+01
   1.1108000e+03   9.9663994e+01
   1.1107500e+03   9.9647507e+01
   1.1107000e+03   9.9630341e+01
   1.1106500e+03   9.9612495e+01
   1.1106000e+03   9.9594017e+01
   1.1105500e+03   9.9574875e+01
   1.1105000e+03   9.9555115e+01
   1.1104500e+03   9.9534721e+01
   1.1104000e+03   9.9513725e+01
   1.1103500e+03   9.9492142e+01
   1.1103000e+03   9.9469986e+01
   1.1102500e+03   9.9447273e+01
   1.1102000e+03   9.9424026e+01
   1.1101500e+03   9.9400276e+01
   1.1101000e+03   9.9376038e+01
   1.1100500e+03   9.9351341e+01
   1.1100000e+03   9.9326210e+01
   1.1099500e+03   9.9300674e+01
   1.1099000e+03   9.9274765e+01
   1.1098500e+03   9.9248520e+01
   1.1098000e+03   9.9221954e+01
   1.1097500e+03   9.9195114e+01
   1.1097000e+03   9.9168030e+01
   1.1096500e+03   9.9140755e+01
   1.1096000e+03   9.9113297e+01
   1.1095500e+03   9.9085709e+01
   1.1095000e+03   9.9058029e+01
   1.1094500e+03   9.9030312e+01
   1.1094000e+03   9.9002571e+01
   1.1093500e+03   9.8974861e+01
   1.1093000e+03   9.8947227e+01
   1.1092500e+03   9.8919693e+01
   1.1092000e+03   9.8892326e+01
   1.1091500e+03   9.8865143e+01
   1.1091000e+03   9.8838196e+01
   1.1090500e+03   9.8811523e+01
   1.1090000e+03   9.8785172e+01
   1.1089500e+03   9.8759171e+01
   1.1089000e+03   9.8733574e+01
   1.1088500e+03   9.8708405e+01
   1.1088000e+03   9.8683708e+01
   1.1087500e+03   9.8659523e+01
   1.1087000e+03   9.8635880e+01
   1.1086500e+03   9.8612816e+01
   1.1086000e+03   9.8590378e+01
   1.1085500e+03   9.8568573e+01
   1.1085000e+03   9.8547447e+01
   1.1084500e+03   9.8527023e+01
   1.1084000e+03   9.8507347e+01
   1.1083500e+03   9.8488419e+01
   1.1083000e+03   9.8470284e+01
   1.1082500e+03   9.8452950e+01
   1.1082000e+03   9.8436447e+01
   1.1081500e+03   9.8420807e+01
   1.1081000e+03   9.8406029e+01
   1.1080500e+03   9.8392136e+01
   1.1080000e+03   9.8379150e+01
   1.1079500e+03   9.8367073e+01
   1.1079000e+03   9.8355919e+01
   1.1078500e+03   9.8345703e+01
   1.1078000e+03   9.8336441e+01
   1.1077500e+03   9.8328117e+01
   1.1077000e+03   9.8320770e+01
   1.1076500e+03   9.8314377e+01
   1.1076000e+03   9.8308952e+01
   1.1075500e+03   9.8304489e+01
   1.1075000e+03   9.8300995e+01
   1.1074500e+03   9.8298470e+01
   1.1074000e+03   9.8296898e+01
   1.1073500e+03   9.8296303e+01
   1.1073000e+03   9.8296661e+01
   1.1072500e+03   9.8297974e+01
   1.1072000e+03   9.8300224e+01
   1.1071500e+03   9.8303421e+01
   1.1071000e+03   9.8307549e+01
   1.1070500e+03   9.8312607e+01
   1.1070000e+03   9.8318573e+01
   1.1069500e+03   9.8325439e+01
   1.1069000e+03   9.8333214e+01
   1.1068500e+03   9.8341866e+01
   1.1068000e+03   9.8351395e+01
   1.1067500e+03   9.8361786e+01
   1.1067000e+03   9.8373039e+01
   1.1066500e+03   9.8385117e+01
   1.1066000e+03   9.8398033e+01
   1.1065500e+03   9.8411766e+01
   1.1065000e+03   9.8426308e+01
   1.1064500e+03   9.8441635e+01
   1.1064000e+03   9.8457748e+01
   1.1063500e+03   9.8474625e+01
   1.1063000e+03   9.8492264e+01
   1.1062500e+03   9.8510651e+01
   1.1062000e+03   9.8529762e+01
   1.1061500e+03   9.8549599e+01
   1.1061000e+03   9.8570145e+01
   1.1060500e+03   9.8591393e+01
   1.1060000e+03   9.8613327e+01
   1.1059500e+03   9.8635941e+01
   1.1059000e+03   9.8659225e+01
   1.1058500e+03   9.8683167e+01
   1.1058000e+03   9.8707756e+01
   1.1057500e+03   9.8732994e+01
   1.1057000e+03   9.8758858e+01
   1.1056500e+03   9.8785347e+01
   1.1056000e+03   9.8812447e+01
   1.1055500e+03   9.8840149e+01
   1.1055000e+03   9.8868462e+01
   1.1054500e+03   9.8897362e+01
   1.1054000e+03   9.8926849e+01
   1.1053500e+03   9.8956917e+01
   1.1053000e+03   9.8987564e+01
   1.1052500e+03   9.9018768e+01
   1.1052000e+03   9.9050537e+01
   1.1051500e+03   9.9082878e+01
   1.1051000e+03   9.9115768e+01
   1.1050500e+03   9.9149223e+01
   1.1050000e+03   9.9183212e+01
   1.1049500e+03   9.9217758e+01
   1.1049000e+03   9.9252846e+01
   1.1048500e+03   9.9288483e+01
   1.1048000e+03   9.9324654e+01
   1.1047500e+03   9.9361374e+01
   1.1047000e+03   9.9398628e+01
   1.1046500e+03   9.9436432e+01
   1.1046000e+03   9.9474770e+01
   1.1045500e+03   9.9513657e+01
   1.1045000e+03   9.9553078e+01
   1.1044500e+03   9.9593048e+01
   1.1044000e+03   9.9633560e+01
   1.1043500e+03   9.9674622e+01
   1.1043000e+03   9.9716240e+01
   1.1042500e+03   9.9758408e+01
   1.1042000e+03   9.9801132e+01
   1.1041500e+03   9.9844429e+01
   1.1041000e+03   9.9888268e+01
   1.1040500e+03   9.9932693e+01
   1.1040000e+03   9.9977692e+01
   1.1039500e+03   1.0002325e+02
   1.1039000e+03   1.0006940e+02
   1.1038500e+03   1.0011616e+02
   1.1038000e+03   1.0016348e+02
   1.1037500e+03   1.0021140e+02
   1.1037000e+03   1.0025993e+02
   1.1036500e+03   1.0030906e+02
   1.1036000e+03   1.0035880e+02
   1.1035500e+03   1.0040915e+02
   1.1035000e+03   1.0046012e+02
   1.1034500e+03   1.0051172e+02
   1.1034000e+03   1.0056392e+02
   1.1033500e+03   1.0061675e+02
   1.1033000e+03   1.0067022e+02
   1.1032500e+03   1.0072430e+02
   1.1032000e+03   1.0077902e+02
   1.1031500e+03   1.0083436e+02
   1.1031000e+03   1.0089033e+02
   1.1030500e+03   1.0094689e+02
   1.1030000e+03   1.0100407e+02
   1.1029500e+03   1.0106186e+02
   1.1029000e+03   1.0112021e+02
   1.1028500e+03   1.0117914e+02
   1.1028000e+03   1.0123861e+02
   1.1027500e+03   1.0129859e+02
   1.1027000e+03   1.0135907e+02
   1.1026500e+03   1.0141998e+02
   1.1026000e+03   1.0148133e+02
   1.1025500e+03   1.0154302e+02
   1.1025000e+03   1.0160502e+02
   1.1024500e+03   1.0166724e+02
   1.1024000e+03   1.0172958e+02
   1.1023500e+03   1.0179198e+02
   1.1023000e+03   1.0185431e+02
   1.1022500e+03   1.0191644e+02
   1.1022000e+03   1.0197823e+02
   1.1021500e+03   1.0203951e+02
   1.1021000e+03   1.0210004e+02
   1.1020500e+03   1.0215961e+02
   1.1020000e+03   1.0221793e+02
   1.1019500e+03   1.0227470e+02
   1.1019000e+03   1.0232957e+02
   1.1018500e+03   1.0238209e+02
   1.1018000e+03   1.0243178e+02
   1.1017500e+03   1.0247805e+02
   1.1017000e+03   1.0252028e+02
   1.1016500e+03   1.0255766e+02
   1.1016000e+03   1.0258937e+02
   1.1015500e+03   1.0261433e+02
   1.1015000e+03   1.0263133e+02
   1.1014500e+03   1.0263905e+02
   1.1014000e+03   1.0263581e+02
   1.1013500e+03   1.0261973e+02
   1.1013000e+03   1.0258862e+02
   1.1012500e+03   1.0253995e+02
   1.1012000e+03   1.0247063e+02
   1.1011500e+03   1.0237730e+02
   1.1011000e+03   1.0225575e+02
   1.1010500e+03   1.0210130e+02
   1.1010000e+03   1.0190845e+02
   1.1009500e+03   1.0167071e+02
   1.1009000e+03   1.0138068e+02
   1.1008500e+03   1.0102982e+02
   1.1008000e+03   1.0060817e+02
   1.1007500e+03   1.0010465e+02
   1.1007000e+03   9.9506676e+01
   1.1006500e+03   9.8800072e+01
   1.1006000e+03   9.7969925e+01
   1.1005500e+03   9.7000221e+01
   1.1005000e+03   9.5874840e+01
   1.1004500e+03   9.4578369e+01
   1.1004000e+03   9.3098351e+01
   1.1003500e+03   9.1426300e+01
   1.1003000e+03   8.9561462e+01
   1.1002500e+03   8.7512993e+01
   1.1002000e+03   8.5303810e+01
   1.1001500e+03   8.2972687e+01
   1.1001000e+03   8.0574623e+01
   1.1000500e+03   7.8180046e+01
   1.1000000e+03   7.5870277e+01
   1.0999500e+03   7.3730339e+01
   1.0999000e+03   7.1838120e+01
   1.0998500e+03   7.0257492e+01
   1.0998000e+03   6.9030426e+01
   1.0997500e+03   6.8173553e+01
   1.0997000e+03   6.7679123e+01
   1.0996500e+03   6.7519341e+01
   1.0996000e+03   6.7653038e+01
   1.0995500e+03   6.8031372e+01
   1.0995000e+03   6.8604126e+01
   1.0994500e+03   6.9323799e+01
   1.0994000e+03   7.0147728e+01
   1.0993500e+03   7.1039932e+01
   1.0993000e+03   7.1970909e+01
   1.0992500e+03   7.2917610e+01
   1.0992000e+03   7.3862579e+01
   1.0991500e+03   7.4792465e+01
   1.0991000e+03   7.5698128e+01
   1.0990500e+03   7.6573425e+01
   1.0990000e+03   7.7414238e+01
   1.0989500e+03   7.8218498e+01
   1.0989000e+03   7.8984940e+01
   1.0988500e+03   7.9713791e+01
   1.0988000e+03   8.0405624e+01
   1.0987500e+03   8.1061600e+01
   1.0987000e+03   8.1682999e+01
   1.0986500e+03   8.2271561e+01
   1.0986000e+03   8.2828918e+01
   1.0985500e+03   8.3356689e+01
   1.0985000e+03   8.3856598e+01
   1.0984500e+03   8.4330307e+01
   1.0984000e+03   8.4779587e+01
   1.0983500e+03   8.5205803e+01
   1.0983000e+03   8.5610466e+01
   1.0982500e+03   8.5994926e+01
   1.0982000e+03   8.6360451e+01
   1.0981500e+03   8.6708275e+01
   1.0981000e+03   8.7039474e+01
   1.0980500e+03   8.7355141e+01
   1.0980000e+03   8.7656265e+01
   1.0979500e+03   8.7943741e+01
   1.0979000e+03   8.8218407e+01
   1.0978500e+03   8.8481026e+01
   1.0978000e+03   8.8732353e+01
   1.0977500e+03   8.8973038e+01
   1.0977000e+03   8.9203766e+01
   1.0976500e+03   8.9425072e+01
   1.0976000e+03   8.9637543e+01
   1.0975500e+03   8.9841614e+01
   1.0975000e+03   9.0037827e+01
   1.0974500e+03   9.0226578e+01
   1.0974000e+03   9.0408279e+01
   1.0973500e+03   9.0583351e+01
   1.0973000e+03   9.0752136e+01
   1.0972500e+03   9.0914955e+01
   1.0972000e+03   9.1072098e+01
   1.0971500e+03   9.1223869e+01
   1.0971000e+03   9.1370567e+01
   1.0970500e+03   9.1512444e+01
   1.0970000e+03   9.1649712e+01
   1.0969500e+03   9.1782623e+01
   1.0969000e+03   9.1911369e+01
   1.0968500e+03   9.2036133e+01
   1.0968000e+03   9.2157127e+01
   1.0967500e+03   9.2274521e+01
   1.0967000e+03   9.2388481e+01
   1.0966500e+03   9.2499161e+01
   1.0966000e+03   9.2606682e+01
   1.0965500e+03   9.2711212e+01
   1.0965000e+03   9.2812881e+01
   1.0964500e+03   9.2911804e+01
   1.0964000e+03   9.3008087e+01
   1.0963500e+03   9.3101860e+01
   1.0963000e+03   9.3193222e+01
   1.0962500e+03   9.3282257e+01
   1.0962000e+03   9.3369087e+01
   1.0961500e+03   9.3453773e+01
   1.0961000e+03   9.3536415e+01
   1.0960500e+03   9.3617096e+01
   1.0960000e+03   9.3695869e+01
   1.0959500e+03   9.3772812e+01
   1.0959000e+03   9.3848022e+01
   1.0958500e+03   9.3921539e+01
   1.0958000e+03   9.3993431e+01
   1.0957500e+03   9.4063744e+01
   1.0957000e+03   9.4132553e+01
   1.0956500e+03   9.4199905e+01
   1.0956000e+03   9.4265839e+01
   1.0955500e+03   9.4330429e+01
   1.0955000e+03   9.4393700e+01
   1.0954500e+03   9.4455719e+01
   1.0954000e+03   9.4516495e+01
   1.0953500e+03   9.4576088e+01
   1.0953000e+03   9.4634537e+01
   1.0952500e+03   9.4691887e+01
   1.0952000e+03   9.4748154e+01
   1.0951500e+03   9.4803391e+01
   1.0951000e+03   9.4857628e+01
   1.0950500e+03   9.4910881e+01
   1.0950000e+03   9.4963188e+01
   1.0949500e+03   9.5014580e+01
   1.0949000e+03   9.5065079e+01
   1.0948500e+03   9.5114723e+01
   1.0948000e+03   9.5163521e+01
   1.0947500e+03   9.5211525e+01
   1.0947000e+03   9.5258728e+01
   1.0946500e+03   9.5305161e+01
   1.0946000e+03   9.5350853e+01
   1.0945500e+03   9.5395821e+01
   1.0945000e+03   9.5440086e+01
   1.0944500e+03   9.5483665e+01
   1.0944000e+03   9.5526581e+01
   1.0943500e+03   9.5568840e+01
   1.0943000e+03   9.5610466e+01
   1.0942500e+03   9.5651482e+01
   1.0942000e+03   9.5691895e+01
   1.0941500e+03   9.5731720e+01
   1.0941000e+03   9.5770981e+01
   1.0940500e+03   9.5809677e+01
   1.0940000e+03   9.5847839e+01
   1.0939500e+03   9.5885460e+01
   1.0939000e+03   9.5922569e+01
   1.0938500e+03   9.5959175e+01
   1.0938000e+03   9.5995293e+01
   1.0937500e+03   9.6030907e+01
   1.0937000e+03   9.6066071e+01
   1.0936500e+03   9.6100761e+01
   1.0936000e+03   9.6135002e+01
   1.0935500e+03   9.6168800e+01
   1.0935000e+03   9.6202164e+01
   1.0934500e+03   9.6235107e+01
   1.0934000e+03   9.6267639e+01
   1.0933500e+03   9.6299759e+01
   1.0933000e+03   9.6331482e+01
   1.0932500e+03   9.6362816e+01
   1.0932000e+03   9.6393761e+01
   1.0931500e+03   9.6424339e+01
   1.0931000e+03   9.6454544e+01
   1.0930500e+03   9.6484383e+01
   1.0930000e+03   9.6513855e+01
   1.0929500e+03   9.6542984e+01
   1.0929000e+03   9.6571770e+01
   1.0928500e+03   9.6600220e+01
   1.0928000e+03   9.6628319e+01
   1.0927500e+03   9.6656097e+01
   1.0927000e+03   9.6683548e+01
   1.0926500e+03   9.6710678e+01
   1.0926000e+03   9.6737495e+01
   1.0925500e+03   9.6764008e+01
   1.0925000e+03   9.6790199e+01
   1.0924500e+03   9.6816093e+01
   1.0924000e+03   9.6841682e+01
   1.0923500e+03   9.6866974e+01
   1.0923000e+03   9.6891975e+01
   1.0922500e+03   9.6916679e+01
   1.0922000e+03   9.6941093e+01
   1.0921500e+03   9.6965233e+01
   1.0921000e+03   9.6989075e+01
   1.0920500e+03   9.7012642e+01
   1.0920000e+03   9.7035934e+01
   1.0919500e+03   9.7058945e+01
   1.0919000e+03   9.7081680e+01
   1.0918500e+03   9.7104141e+01
   1.0918000e+03   9.7126328e+01
   1.0917500e+03   9.7148247e+01
   1.0917000e+03   9.7169891e+01
   1.0916500e+03   9.7191261e+01
   1.0916000e+03   9.7212372e+01
   1.0915500e+03   9.7233208e+01
   1.0915000e+03   9.7253777e+01
   1.0914500e+03   9.7274078e+01
   1.0914000e+03   9.7294106e+01
   1.0913500e+03   9.7313866e+01
   1.0913000e+03   9.7333366e+01
   1.0912500e+03   9.7352585e+01
   1.0912000e+03   9.7371544e+01
   1.0911500e+03   9.7390221e+01
   1.0911000e+03   9.7408638e+01
   1.0910500e+03   9.7426781e+01
   1.0910000e+03   9.7444641e+01
   1.0909500e+03   9.7462234e+01
   1.0909000e+03   9.7479546e+01
   1.0908500e+03   9.7496582e+01
   1.0908000e+03   9.7513336e+01
   1.0907500e+03   9.7529808e+01
   1.0907000e+03   9.7545990e+01
   1.0906500e+03   9.7561890e+01
   1.0906000e+03   9.7577492e+01
   1.0905500e+03   9.7592812e+01
   1.0905000e+03   9.7607826e+01
   1.0904500e+03   9.7622551e+01
   1.0904000e+03   9.7636971e+01
   1.0903500e+03   9.7651085e+01
   1.0903000e+03   9.7664894e+01
   1.0902500e+03   9.7678391e+01
   1.0902000e+03   9.7691574e+01
   1.0901500e+03   9.7704445e+01
   1.0901000e+03   9.7716988e+01
   1.0900500e+03   9.7729202e+01
   1.0900000e+03   9.7741096e+01
   1.0899500e+03   9.7752647e+01
   1.0899000e+03   9.7763863e+01
   1.0898500e+03   9.7774742e+01
   1.0898000e+03   9.7785271e+01
   1.0897500e+03   9.7795448e+01
   1.0897000e+03   9.7805267e+01
   1.0896500e+03   9.7814728e+01
   1.0896000e+03   9.7823822e+01
   1.0895500e+03   9.7832550e+01
   1.0895000e+03   9.7840897e+01
   1.0894500e+03   9.7848877e+01
   1.0894000e+03   9.7856468e+01
   1.0893500e+03   9.7863678e+01
   1.0893000e+03   9.7870483e+01
   1.0892500e+03   9.7876900e+01
   1.0892000e+03   9.7882919e+01
   1.0891500e+03   9.7888527e+01
   1.0891000e+03   9.7893730e+01
   1.0890500e+03   9.7898521e+01
   1.0890000e+03   9.7902901e+01
   1.0889500e+03   9.7906853e+01
   1.0889000e+03   9.7910378e+01
   1.0888500e+03   9.7913483e+01
   1.0888000e+03   9.7916153e+01
   1.0887500e+03   9.7918388e+01
   1.0887000e+03   9.7920197e+01
   1.0886500e+03   9.7921562e+01
   1.0886000e+03   9.7922493e+01
   1.0885500e+03   9.7922974e+01
   1.0885000e+03   9.7923019e+01
   1.0884500e+03   9.7922623e+01
   1.0884000e+03   9.7921791e+01
   1.0883500e+03   9.7920509e+01
   1.0883000e+03   9.7918785e+01
   1.0882500e+03   9.7916626e+01
   1.0882000e+03   9.7914032e+01
   1.0881500e+03   9.7910995e+01
   1.0881000e+03   9.7907532e+01
   1.0880500e+03   9.7903648e+01
   1.0880000e+03   9.7899330e+01
   1.0879500e+03   9.7894600e+01
   1.0879000e+03   9.7889450e+01
   1.0878500e+03   9.7883904e+01
   1.0878000e+03   9.7877953e+01
   1.0877500e+03   9.7871620e+01
   1.0877000e+03   9.7864899e+01
   1.0876500e+03   9.7857811e+01
   1.0876000e+03   9.7850357e+01
   1.0875500e+03   9.7842560e+01
   1.0875000e+03   9.7834412e+01
   1.0874500e+03   9.7825951e+01
   1.0874000e+03   9.7817169e+01
   1.0873500e+03   9.7808090e+01
   1.0873000e+03   9.7798729e+01
   1.0872500e+03   9.7789101e+01
   1.0872000e+03   9.7779228e+01
   1.0871500e+03   9.7769112e+01
   1.0871000e+03   9.7758781e+01
   1.0870500e+03   9.7748253e+01
   1.0870000e+03   9.7737541e+01
   1.0869500e+03   9.7726677e+01
   1.0869000e+03   9.7715668e+01
   1.0868500e+03   9.7704536e+01
   1.0868000e+03   9.7693306e+01
   1.0867500e+03   9.7681992e+01
   1.0867000e+03   9.7670624e+01
   1.0866500e+03   9.7659225e+01
   1.0866000e+03   9.7647804e+01
   1.0865500e+03   9.7636391e+01
   1.0865000e+03   9.7625008e+01
   1.0864500e+03   9.7613678e+01
   1.0864000e+03   9.7602409e+01
   1.0863500e+03   9.7591240e+01
   1.0863000e+03   9.7580185e+01
   1.0862500e+03   9.7569260e+01
   1.0862000e+03   9.7558502e+01
   1.0861500e+03   9.7547905e+01
   1.0861000e+03   9.7537514e+01
   1.0860500e+03   9.7527328e+01
   1.0860000e+03   9.7517380e+01
   1.0859500e+03   9.7507683e+01
   1.0859000e+03   9.7498253e+01
   1.0858500e+03   9.7489098e+01
   1.0858000e+03   9.7480255e+01
   1.0857500e+03   9.7471718e+01
   1.0857000e+03   9.7463516e+01
   1.0856500e+03   9.7455650e+01
   1.0856000e+03   9.7448143e+01
   1.0855500e+03   9.7441002e+01
   1.0855000e+03   9.7434227e+01
   1.0854500e+03   9.7427849e+01
   1.0854000e+03   9.7421860e+01
   1.0853500e+03   9.7416275e+01
   1.0853000e+03   9.7411102e+01
   1.0852500e+03   9.7406342e+01
   1.0852000e+03   9.7402000e+01
   1.0851500e+03   9.7398087e+01
   1.0851000e+03   9.7394592e+01
   1.0850500e+03   9.7391533e+01
   1.0850000e+03   9.7388901e+01
   1.0849500e+03   9.7386703e+01
   1.0849000e+03   9.7384933e+01
   1.0848500e+03   9.7383591e+01
   1.0848000e+03   9.7382690e+01
   1.0847500e+03   9.7382202e+01
   1.0847000e+03   9.7382141e+01
   1.0846500e+03   9.7382507e+01
   1.0846000e+03   9.7383270e+01
   1.0845500e+03   9.7384460e+01
   1.0845000e+03   9.7386047e+01
   1.0844500e+03   9.7388031e+01
   1.0844000e+03   9.7390411e+01
   1.0843500e+03   9.7393173e+01
   1.0843000e+03   9.7396317e+01
   1.0842500e+03   9.7399826e+01
   1.0842000e+03   9.7403702e+01
   1.0841500e+03   9.7407928e+01
   1.0841000e+03   9.7412498e+01
   1.0840500e+03   9.7417404e+01
   1.0840000e+03   9.7422638e+01
   1.0839500e+03   9.7428192e+01
   1.0839000e+03   9.7434052e+01
   1.0838500e+03   9.7440208e+01
   1.0838000e+03   9.7446648e+01
   1.0837500e+03   9.7453377e+01
   1.0837000e+03   9.7460381e+01
   1.0836500e+03   9.7467636e+01
   1.0836000e+03   9.7475143e+01
   1.0835500e+03   9.7482887e+01
   1.0835000e+03   9.7490860e+01
   1.0834500e+03   9.7499054e+01
   1.0834000e+03   9.7507462e+01
   1.0833500e+03   9.7516068e+01
   1.0833000e+03   9.7524872e+01
   1.0832500e+03   9.7533844e+01
   1.0832000e+03   9.7542992e+01
   1.0831500e+03   9.7552307e+01
   1.0831000e+03   9.7561768e+01
   1.0830500e+03   9.7571373e+01
   1.0830000e+03   9.7581116e+01
   1.0829500e+03   9.7590981e+01
   1.0829000e+03   9.7600960e+01
   1.0828500e+03   9.7611046e+01
   1.0828000e+03   9.7621239e+01
   1.0827500e+03   9.7631516e+01
   1.0827000e+03   9.7641869e+01
   1.0826500e+03   9.7652298e+01
   1.0826000e+03   9.7662796e+01
   1.0825500e+03   9.7673347e+01
   1.0825000e+03   9.7683952e+01
   1.0824500e+03   9.7694603e+01
   1.0824000e+03   9.7705276e+01
   1.0823500e+03   9.7715981e+01
   1.0823000e+03   9.7726700e+01
   1.0822500e+03   9.7737434e+01
   1.0822000e+03   9.7748177e+01
   1.0821500e+03   9.7758919e+01
   1.0821000e+03   9.7769638e+01
   1.0820500e+03   9.7780350e+01
   1.0820000e+03   9.7791039e+01
   1.0819500e+03   9.7801697e+01
   1.0819000e+03   9.7812317e+01
   1.0818500e+03   9.7822899e+01
   1.0818000e+03   9.7833427e+01
   1.0817500e+03   9.7843910e+01
   1.0817000e+03   9.7854324e+01
   1.0816500e+03   9.7864677e+01
   1.0816000e+03   9.7874954e+01
   1.0815500e+03   9.7885147e+01
   1.0815000e+03   9.7895271e+01
   1.0814500e+03   9.7905289e+01
   1.0814000e+03   9.7915222e+01
   1.0813500e+03   9.7925056e+01
   1.0813000e+03   9.7934776e+01
   1.0812500e+03   9.7944389e+01
   1.0812000e+03   9.7953888e+01
   1.0811500e+03   9.7963264e+01
   1.0811000e+03   9.7972504e+01
   1.0810500e+03   9.7981628e+01
   1.0810000e+03   9.7990601e+01
   1.0809500e+03   9.7999443e+01
   1.0809000e+03   9.8008133e+01
   1.0808500e+03   9.8016670e+01
   1.0808000e+03   9.8025063e+01
   1.0807500e+03   9.8033287e+01
   1.0807000e+03   9.8041344e+01
   1.0806500e+03   9.8049232e+01
   1.0806000e+03   9.8056946e+01
   1.0805500e+03   9.8064491e+01
   1.0805000e+03   9.8071838e+01
   1.0804500e+03   9.8079010e+01
   1.0804000e+03   9.8085991e+01
   1.0803500e+03   9.8092773e+01
   1.0803000e+03   9.8099350e+01
   1.0802500e+03   9.8105736e+01
   1.0802000e+03   9.8111908e+01
   1.0801500e+03   9.8117867e+01
   1.0801000e+03   9.8123619e+01
   1.0800500e+03   9.8129150e+01
   1.0800000e+03   9.8134468e+01
   1.0799500e+03   9.8139557e+01
   1.0799000e+03   9.8144424e+01
   1.0798500e+03   9.8149055e+01
   1.0798000e+03   9.8153458e+01
   1.0797500e+03   9.8157616e+01
   1.0797000e+03   9.8161545e+01
   1.0796500e+03   9.8165222e+01
   1.0796000e+03   9.8168671e+01
   1.0795500e+03   9.8171867e+01
   1.0795000e+03   9.8174820e+01
   1.0794500e+03   9.8177513e+01
   1.0794000e+03   9.8179970e+01
   1.0793500e+03   9.8182167e+01
   1.0793000e+03   9.8184113e+01
   1.0792500e+03   9.8185806e+01
   1.0792000e+03   9.8187241e+01
   1.0791500e+03   9.8188423e+01
   1.0791000e+03   9.8189354e+01
   1.0790500e+03   9.8190018e+01
   1.0790000e+03   9.8190437e+01
   1.0789500e+03   9.8190598e+01
   1.0789000e+03   9.8190506e+01
   1.0788500e+03   9.8190155e+01
   1.0788000e+03   9.8189560e+01
   1.0787500e+03   9.8188713e+01
   1.0787000e+03   9.8187607e+01
   1.0786500e+03   9.8186264e+01
   1.0786000e+03   9.8184677e+01
   1.0785500e+03   9.8182846e+01
   1.0785000e+03   9.8180779e+01
   1.0784500e+03   9.8178474e+01
   1.0784000e+03   9.8175934e+01
   1.0783500e+03   9.8173180e+01
   1.0783000e+03   9.8170197e+01
   1.0782500e+03   9.8167000e+01
   1.0782000e+03   9.8163582e+01
   1.0781500e+03   9.8159966e+01
   1.0781000e+03   9.8156136e+01
   1.0780500e+03   9.8152122e+01
   1.0780000e+03   9.8147919e+01
   1.0779500e+03   9.8143524e+01
   1.0779000e+03   9.8138962e+01
   1.0778500e+03   9.8134224e+01
   1.0778000e+03   9.8129333e+01
   1.0777500e+03   9.8124290e+01
   1.0777000e+03   9.8119095e+01
   1.0776500e+03   9.8113770e+01
   1.0776000e+03   9.8108315e+01
   1.0775500e+03   9.8102745e+01
   1.0775000e+03   9.8097054e+01
   1.0774500e+03   9.8091278e+01
   1.0774000e+03   9.8085396e+01
   1.0773500e+03   9.8079445e+01
   1.0773000e+03   9.8073418e+01
   1.0772500e+03   9.8067322e+01
   1.0772000e+03   9.8061188e+01
   1.0771500e+03   9.8055008e+01
   1.0771000e+03   9.8048798e+01
   1.0770500e+03   9.8042564e+01
   1.0770000e+03   9.8036324e+01
   1.0769500e+03   9.8030075e+01
   1.0769000e+03   9.8023849e+01
   1.0768500e+03   9.8017647e+01
   1.0768000e+03   9.8011467e+01
   1.0767500e+03   9.8005333e+01
   1.0767000e+03   9.7999252e+01
   1.0766500e+03   9.7993233e+01
   1.0766000e+03   9.7987282e+01
   1.0765500e+03   9.7981415e+01
   1.0765000e+03   9.7975632e+01
   1.0764500e+03   9.7969963e+01
   1.0764000e+03   9.7964401e+01
   1.0763500e+03   9.7958954e+01
   1.0763000e+03   9.7953629e+01
   1.0762500e+03   9.7948448e+01
   1.0762000e+03   9.7943405e+01
   1.0761500e+03   9.7938522e+01
   1.0761000e+03   9.7933792e+01
   1.0760500e+03   9.7929230e+01
   1.0760000e+03   9.7924843e+01
   1.0759500e+03   9.7920639e+01
   1.0759000e+03   9.7916618e+01
   1.0758500e+03   9.7912781e+01
   1.0758000e+03   9.7909149e+01
   1.0757500e+03   9.7905716e+01
   1.0757000e+03   9.7902496e+01
   1.0756500e+03   9.7899475e+01
   1.0756000e+03   9.7896683e+01
   1.0755500e+03   9.7894104e+01
   1.0755000e+03   9.7891739e+01
   1.0754500e+03   9.7891655e+01
   1.0754000e+03   9.7891579e+01
   1.0753500e+03   9.7891502e+01
   1.0753000e+03   9.7891418e+01
   1.0752500e+03   9.7891335e+01
   1.0752000e+03   9.7891251e+01
   1.0751500e+03   9.7891174e+01
   1.0751000e+03   9.7891090e+01
   1.0750500e+03   9.7891014e+01
   1.0750000e+03   9.7890930e+01


==> Data/Lorentzians/LSA_19C.dat <==
   1.1250000e+03   9.9511627e+01
   1.1249500e+03   9.9514793e+01
   1.1249000e+03   9.9517998e+01
   1.1248500e+03   9.9521240e+01
   1.1248000e+03   9.9524521e+01
   1.1247500e+03   9.9527832e+01
   1.1247000e+03   9.9531158e+01
   1.1246500e+03   9.9534523e+01
   1.1246000e+03   9.9537903e+01
   1.1245500e+03   9.9541298e+01
   1.1245000e+03   9.9544716e+01
   1.1244500e+03   9.9548134e+01
   1.1244000e+03   9.9551575e+01
   1.1243500e+03   9.9555016e+01
   1.1243000e+03   9.9558456e+01
   1.1242500e+03   9.9561897e+01
   1.1242000e+03   9.9565331e+01
   1.1241500e+03   9.9568756e+01
   1.1241000e+03   9.9572166e+01
   1.1240500e+03   9.9575577e+01
   1.1240000e+03   9.9578949e+01
   1.1239500e+03   9.9582314e+01
   1.1239000e+03   9.9585648e+01
   1.1238500e+03   9.9588951e+01
   1.1238000e+03   9.9592224e+01
   1.1237500e+03   9.9595467e+01
   1.1237000e+03   9.9598663e+01
   1.1236500e+03   9.9601814e+01
   1.1236000e+03   9.9604919e+01
   1.1235500e+03   9.9607979e+01
   1.1235000e+03   9.9610985e+01
   1.1234500e+03   9.9613930e+01
   1.1234000e+03   9.9616806e+01
   1.1233500e+03   9.9619629e+01
   1.1233000e+03   9.9622375e+01
   1.1232500e+03   9.9625053e+01
   1.1232000e+03   9.9627655e+01
   1.1231500e+03   9.9630180e+01
   1.1231000e+03   9.9632614e+01
   1.1230500e+03   9.9634972e+01
   1.1230000e+03   9.9637230e+01
   1.1229500e+03   9.9639397e+01
   1.1229000e+03   9.9641472e+01
   1.1228500e+03   9.9643448e+01
   1.1228000e+03   9.9645317e+01
   1.1227500e+03   9.9647079e+01
   1.1227000e+03   9.9648735e+01
   1.1226500e+03   9.9650276e+01
   1.1226000e+03   9.9651703e+01
   1.1225500e+03   9.9653000e+01
   1.1225000e+03   9.9654182e+01
   1.1224500e+03   9.9655243e+01
   1.1224000e+03   9.9656166e+01
   1.1223500e+03   9.9656960e+01
   1.1223000e+03   9.9657623e+01
   1.1222500e+03   9.9658142e+01
   1.1222000e+03   9.9658531e+01
   1.1221500e+03   9.9658768e+01
   1.1221000e+03   9.9658875e+01
   1.1220500e+03   9.9658821e+01
   1.1220000e+03   9.9658623e+01
   1.1219500e+03   9.9658272e+01
   1.1219000e+03   9.9657776e+01
   1.1218500e+03   9.9657120e+01
   1.1218000e+03   9.9656303e+01
   1.1217500e+03   9.9655327e+01
   1.1217000e+03   9.9654205e+01
   1.1216500e+03   9.9652908e+01
   1.1216000e+03   9.9651459e+01
   1.1215500e+03   9.9649834e+01
   1.1215000e+03   9.9648056e+01
   1.1214500e+03   9.9646111e+01
   1.1214000e+03   9.9643997e+01
   1.1213500e+03   9.9641724e+01
   1.1213000e+03   9.9639282e+01
   1.1212500e+03   9.9636665e+01
   1.1212000e+03   9.9633888e+01
   1.1211500e+03   9.9630951e+01
   1.1211000e+03   9.9627846e+01
   1.1210500e+03   9.9624573e+01
   1.1210000e+03   9.9621140e+01
   1.1209500e+03   9.9617546e+01
   1.1209000e+03   9.9613792e+01
   1.1208500e+03   9.9609879e+01
   1.1208000e+03   9.9605804e+01
   1.1207500e+03   9.9601578e+01
   1.1207000e+03   9.9597191e+01
   1.1206500e+03   9.9592659e+01
   1.1206000e+03   9.9587975e+01
   1.1205500e+03   9.9583153e+01
   1.1205000e+03   9.9578186e+01
   1.1204500e+03   9.9573074e+01
   1.1204000e+03   9.9567833e+01
   1.1203500e+03   9.9562454e+01
   1.1203000e+03   9.9556946e+01
   1.1202500e+03   9.9551323e+01
   1.1202000e+03   9.9545578e+01
   1.1201500e+03   9.9539711e+01
   1.1201000e+03   9.9533737e+01
   1.1200500e+03   9.9527657e+01
   1.1200000e+03   9.9521484e+01
   1.1199500e+03   9.9515205e+01
   1.1199000e+03   9.9508842e+01
   1.1198500e+03   9.9502396e+01
   1.1198000e+03   9.9495872e+01
   1.1197500e+03   9.9489281e+01
   1.1197000e+03   9.9482613e+01
   1.1196500e+03   9.9475891e+01
   1.1196000e+03   9.9469116e+01
   1.1195500e+03   9.9462303e+01
   1.1195000e+03   9.9455444e+01
   1.1194500e+03   9.9448555e+01
   1.1194000e+03   9.9441635e+01
   1.1193500e+03   9.9434700e+01
   1.1193000e+03   9.9427757e+01
   1.1192500e+03   9.9420807e+01
   1.1192000e+03   9.9413864e+01
   1.1191500e+03   9.9406929e+01
   1.1191000e+03   9.9400017e+01
   1.1190500e+03   9.9393120e+01
   1.1190000e+03   9.9386269e+01
   1.1189500e+03   9.9379448e+01
   1.1189000e+03   9.9372688e+01
   1.1188500e+03   9.9365974e+01
   1.1188000e+03   9.9359329e+01
   1.1187500e+03   9.9352745e+01
   1.1187000e+03   9.9346252e+01
   1.1186500e+03   9.9339836e+01
   1.1186000e+03   9.9333511e+01
   1.1185500e+03   9.9327293e+01
   1.1185000e+03   9.9321182e+01
   1.1184500e+03   9.9315178e+01
   1.1184000e+03   9.9309303e+01
   1.1183500e+03   9.9303543e+01
   1.1183000e+03   9.9297928e+01
   1.1182500e+03   9.9292458e+01
   1.1182000e+03   9.9287125e+01
   1.1181500e+03   9.9281952e+01
   1.1181000e+03   9.9276939e+01
   1.1180500e+03   9.9272087e+01
   1.1180000e+03   9.9267403e+01
   1.1179500e+03   9.9262894e+01
   1.1179000e+03   9.9258575e+01
   1.1178500e+03   9.9254433e+01
   1.1178000e+03   9.9250488e+01
   1.1177500e+03   9.9246735e+01
   1.1177000e+03   9.9243187e+01
   1.1176500e+03   9.9239838e+01
   1.1176000e+03   9.9236702e+01
   1.1175500e+03   9.9233780e+01
   1.1175000e+03   9.9231064e+01
   1.1174500e+03   9.9228577e+01
   1.1174000e+03   9.9226303e+01
   1.1173500e+03   9.9224251e+01
   1.1173000e+03   9.9222427e+01
   1.1172500e+03   9.9220833e+01
   1.1172000e+03   9.9219475e+01
   1.1171500e+03   9.9218338e+01
   1.1171000e+03   9.9217445e+01
   1.1170500e+03   9.9216774e+01
   1.1170000e+03   9.9216354e+01
   1.1169500e+03   9.9216156e+01
   1.1169000e+03   9.9216202e+01
   1.1168500e+03   9.9216492e+01
   1.1168000e+03   9.9217018e+01
   1.1167500e+03   9.9217781e+01
   1.1167000e+03   9.9218773e+01
   1.1166500e+03   9.9220009e+01
   1.1166000e+03   9.9221481e+01
   1.1165500e+03   9.9223183e+01
   1.1165000e+03   9.9225121e+01
   1.1164500e+03   9.9227295e+01
   1.1164000e+03   9.9229691e+01
   1.1163500e+03   9.9232323e+01
   1.1163000e+03   9.9235176e+01
   1.1162500e+03   9.9238258e+01
   1.1162000e+03   9.9241554e+01
   1.1161500e+03   9.9245079e+01
   1.1161000e+03   9.9248817e+01
   1.1160500e+03   9.9252769e+01
   1.1160000e+03   9.9256920e+01
   1.1159500e+03   9.9261292e+01
   1.1159000e+03   9.9265862e+01
   1.1158500e+03   9.9270630e+01
   1.1158000e+03   9.9275597e+01
   1.1157500e+03   9.9280754e+01
   1.1157000e+03   9.9286102e+01
   1.1156500e+03   9.9291634e+01
   1.1156000e+03   9.9297348e+01
   1.1155500e+03   9.9303230e+01
   1.1155000e+03   9.9309288e+01
   1.1154500e+03   9.9315514e+01
   1.1154000e+03   9.9321899e+01
   1.1153500e+03   9.9328438e+01
   1.1153000e+03   9.9335129e+01
   1.1152500e+03   9.9341965e+01
   1.1152000e+03   9.9348938e+01
   1.1151500e+03   9.9356056e+01
   1.1151000e+03   9.9363297e+01
   1.1150500e+03   9.9370667e+01
   1.1150000e+03   9.9378159e+01
   1.1149500e+03   9.9385750e+01
   1.1149000e+03   9.9393456e+01
   1.1148500e+03   9.9401268e+01
   1.1148000e+03   9.9409172e+01
   1.1147500e+03   9.9417160e+01
   1.1147000e+03   9.9425232e+01
   1.1146500e+03   9.9433388e+01
   1.1146000e+03   9.9441605e+01
   1.1145500e+03   9.9449883e+01
   1.1145000e+03   9.9458221e+01
   1.1144500e+03   9.9466614e+01
   1.1144000e+03   9.9475044e+01
   1.1143500e+03   9.9483505e+01
   1.1143000e+03   9.9492004e+01
   1.1142500e+03   9.9500519e+01
   1.1142000e+03   9.9509048e+01
   1.1141500e+03   9.9517586e+01
   1.1141000e+03   9.9526123e+01
   1.1140500e+03   9.9534645e+01
   1.1140000e+03   9.9543152e+01
   1.1139500e+03   9.9551643e+01
   1.1139000e+03   9.9560097e+01
   1.1138500e+03   9.9568520e+01
   1.1138000e+03   9.9576881e+01
   1.1137500e+03   9.9585197e+01
   1.1137000e+03   9.9593445e+01
   1.1136500e+03   9.9601624e+01
   1.1136000e+03   9.9609718e+01
   1.1135500e+03   9.9617729e+01
   1.1135000e+03   9.9625626e+01
   1.1134500e+03   9.9633430e+01
   1.1134000e+03   9.9641113e+01
   1.1133500e+03   9.9648674e+01
   1.1133000e+03   9.9656097e+01
   1.1132500e+03   9.9663376e+01
   1.1132000e+03   9.9670502e+01
   1.1131500e+03   9.9677467e+01
   1.1131000e+03   9.9684265e+01
   1.1130500e+03   9.9690872e+01
   1.1130000e+03   9.9697296e+01
   1.1129500e+03   9.9703514e+01
   1.1129000e+03   9.9709526e+01
   1.1128500e+03   9.9715302e+01
   1.1128000e+03   9.9720856e+01
   1.1127500e+03   9.9726166e+01
   1.1127000e+03   9.9731224e+01
   1.1126500e+03   9.9736023e+01
   1.1126000e+03   9.9740547e+01
   1.1125500e+03   9.9744789e+01
   1.1125000e+03   9.9748734e+01
   1.1124500e+03   9.9752380e+01
   1.1124000e+03   9.9755699e+01
   1.1123500e+03   9.9758705e+01
   1.1123000e+03   9.9761368e+01
   1.1122500e+03   9.9763687e+01
   1.1122000e+03   9.9765640e+01
   1.1121500e+03   9.9767235e+01
   1.1121000e+03   9.9768448e+01
   1.1120500e+03   9.9769272e+01
   1.1120000e+03   9.9769699e+01
   1.1119500e+03   9.9769714e+01
   1.1119000e+03   9.9769318e+01
   1.1118500e+03   9.9768486e+01
   1.1118000e+03   9.9767220e+01
   1.1117500e+03   9.9765511e+01
   1.1117000e+03   9.9763336e+01
   1.1116500e+03   9.9760696e+01
   1.1116000e+03   9.9757584e+01
   1.1115500e+03   9.9753990e+01
   1.1115000e+03   9.9749901e+01
   1.1114500e+03   9.9745308e+01
   1.1114000e+03   9.9740219e+01
   1.1113500e+03   9.9734612e+01
   1.1113000e+03   9.9728485e+01
   1.1112500e+03   9.9721832e+01
   1.1112000e+03   9.9714645e+01
   1.1111500e+03   9.9706932e+01
   1.1111000e+03   9.9698677e+01
   1.1110500e+03   9.9689880e+01
   1.1110000e+03   9.9680534e+01
   1.1109500e+03   9.9670639e+01
   1.1109000e+03   9.9660202e+01
   1.1108500e+03   9.9649208e+01
   1.1108000e+03   9.9637672e+01
   1.1107500e+03   9.9625587e+01
   1.1107000e+03   9.9612953e+01
   1.1106500e+03   9.9599770e+01
   1.1106000e+03   9.9586060e+01
   1.1105500e+03   9.9571808e+01
   1.1105000e+03   9.9557030e+01
   1.1104500e+03   9.9541733e+01
   1.1104000e+03   9.9525925e+01
   1.1103500e+03   9.9509605e+01
   1.1103000e+03   9.9492798e+01
   1.1102500e+03   9.9475510e+01
   1.1102000e+03   9.9457756e+01
   1.1101500e+03   9.9439537e+01
   1.1101000e+03   9.9420891e+01
   1.1100500e+03   9.9401810e+01
   1.1100000e+03   9.9382324e+01
   1.1099500e+03   9.9362442e+01
   1.1099000e+03   9.9342209e+01
   1.1098500e+03   9.9321617e+01
   1.1098000e+03   9.9300690e+01
   1.1097500e+03   9.9279472e+01
   1.1097000e+03   9.9257957e+01
   1.1096500e+03   9.9236198e+01
   1.1096000e+03   9.9214195e+01
   1.1095500e+03   9.9191994e+01
   1.1095000e+03   9.9169609e+01
   1.1094500e+03   9.9147072e+01
   1.1094000e+03   9.9124420e+01
   1.1093500e+03   9.9101677e+01
   1.1093000e+03   9.9078865e+01
   1.1092500e+03   9.9056015e+01
   1.1092000e+03   9.9033173e+01
   1.1091500e+03   9.9010361e+01
   1.1091000e+03   9.8987602e+01
   1.1090500e+03   9.8964943e+01
   1.1090000e+03   9.8942398e+01
   1.1089500e+03   9.8920021e+01
   1.1089000e+03   9.8897820e+01
   1.1088500e+03   9.8875847e+01
   1.1088000e+03   9.8854118e+01
   1.1087500e+03   9.8832672e+01
   1.1087000e+03   9.8811546e+01
   1.1086500e+03   9.8790749e+01
   1.1086000e+03   9.8770332e+01
   1.1085500e+03   9.8750320e+01
   1.1085000e+03   9.8730728e+01
   1.1084500e+03   9.8711601e+01
   1.1084000e+03   9.8692963e+01
   1.1083500e+03   9.8674828e+01
   1.1083000e+03   9.8657227e+01
   1.1082500e+03   9.8640190e+01
   1.1082000e+03   9.8623741e+01
   1.1081500e+03   9.8607895e+01
   1.1081000e+03   9.8592674e+01
   1.1080500e+03   9.8578094e+01
   1.1080000e+03   9.8564186e+01
   1.1079500e+03   9.8550957e+01
   1.1079000e+03   9.8538437e+01
   1.1078500e+03   9.8526627e+01
   1.1078000e+03   9.8515549e+01
   1.1077500e+03   9.8505211e+01
   1.1077000e+03   9.8495636e+01
   1.1076500e+03   9.8486824e+01
   1.1076000e+03   9.8478775e+01
   1.1075500e+03   9.8471519e+01
   1.1075000e+03   9.8465057e+01
   1.1074500e+03   9.8459396e+01
   1.1074000e+03   9.8454529e+01
   1.1073500e+03   9.8450462e+01
   1.1073000e+03   9.8447212e+01
   1.1072500e+03   9.8444763e+01
   1.1072000e+03   9.8443138e+01
   1.1071500e+03   9.8442314e+01
   1.1071000e+03   9.8442314e+01
   1.1070500e+03   9.8443123e+01
   1.1070000e+03   9.8444725e+01
   1.1069500e+03   9.8447144e+01
   1.1069000e+03   9.8450371e+01
   1.1068500e+03   9.8454384e+01
   1.1068000e+03   9.8459190e+01
   1.1067500e+03   9.8464790e+01
   1.1067000e+03   9.8471161e+01
   1.1066500e+03   9.8478317e+01
   1.1066000e+03   9.8486237e+01
   1.1065500e+03   9.8494919e+01
   1.1065000e+03   9.8504349e+01
   1.1064500e+03   9.8514542e+01
   1.1064000e+03   9.8525452e+01
   1.1063500e+03   9.8537102e+01
   1.1063000e+03   9.8549477e+01
   1.1062500e+03   9.8562553e+01
   1.1062000e+03   9.8576340e+01
   1.1061500e+03   9.8590820e+01
   1.1061000e+03   9.8605995e+01
   1.1060500e+03   9.8621841e+01
   1.1060000e+03   9.8638351e+01
   1.1059500e+03   9.8655525e+01
   1.1059000e+03   9.8673347e+01
   1.1058500e+03   9.8691818e+01
   1.1058000e+03   9.8710915e+01
   1.1057500e+03   9.8730637e+01
   1.1057000e+03   9.8750977e+01
   1.1056500e+03   9.8771927e+01
   1.1056000e+03   9.8793465e+01
   1.1055500e+03   9.8815605e+01
   1.1055000e+03   9.8838333e+01
   1.1054500e+03   9.8861626e+01
   1.1054000e+03   9.8885498e+01
   1.1053500e+03   9.8909935e+01
   1.1053000e+03   9.8934921e+01
   1.1052500e+03   9.8960457e+01
   1.1052000e+03   9.8986526e+01
   1.1051500e+03   9.9013145e+01
   1.1051000e+03   9.9040283e+01
   1.1050500e+03   9.9067955e+01
   1.1050000e+03   9.9096146e+01
   1.1049500e+03   9.9124847e+01
   1.1049000e+03   9.9154060e+01
   1.1048500e+03   9.9183777e+01
   1.1048000e+03   9.9213989e+01
   1.1047500e+03   9.9244705e+01
   1.1047000e+03   9.9275902e+01
   1.1046500e+03   9.9307594e+01
   1.1046000e+03   9.9339775e+01
   1.1045500e+03   9.9372429e+01
   1.1045000e+03   9.9405563e+01
   1.1044500e+03   9.9439171e+01
   1.1044000e+03   9.9473259e+01
   1.1043500e+03   9.9507813e+01
   1.1043000e+03   9.9542824e+01
   1.1042500e+03   9.9578308e+01
   1.1042000e+03   9.9614265e+01
   1.1041500e+03   9.9650665e+01
   1.1041000e+03   9.9687538e+01
   1.1040500e+03   9.9724854e+01
   1.1040000e+03   9.9762627e+01
   1.1039500e+03   9.9800850e+01
   1.1039000e+03   9.9839523e+01
   1.1038500e+03   9.9878647e+01
   1.1038000e+03   9.9918213e+01
   1.1037500e+03   9.9958214e+01
   1.1037000e+03   9.9998650e+01
   1.1036500e+03   1.0003953e+02
   1.1036000e+03   1.0008085e+02
   1.1035500e+03   1.0012257e+02
   1.1035000e+03   1.0016473e+02
   1.1034500e+03   1.0020729e+02
   1.1034000e+03   1.0025026e+02
   1.1033500e+03   1.0029362e+02
   1.1033000e+03   1.0033739e+02
   1.1032500e+03   1.0038152e+02
   1.1032000e+03   1.0042602e+02
   1.1031500e+03   1.0047086e+02
   1.1031000e+03   1.0051606e+02
   1.1030500e+03   1.0056157e+02
   1.1030000e+03   1.0060737e+02
   1.1029500e+03   1.0065346e+02
   1.1029000e+03   1.0069978e+02
   1.1028500e+03   1.0074635e+02
   1.1028000e+03   1.0079309e+02
   1.1027500e+03   1.0083998e+02
   1.1027000e+03   1.0088698e+02
   1.1026500e+03   1.0093403e+02
   1.1026000e+03   1.0098109e+02
   1.1025500e+03   1.0102810e+02
   1.1025000e+03   1.0107500e+02
   1.1024500e+03   1.0112167e+02
   1.1024000e+03   1.0116806e+02
   1.1023500e+03   1.0121407e+02
   1.1023000e+03   1.0125957e+02
   1.1022500e+03   1.0130444e+02
   1.1022000e+03   1.0134853e+02
   1.1021500e+03   1.0139169e+02
   1.1021000e+03   1.0143374e+02
   1.1020500e+03   1.0147445e+02
   1.1020000e+03   1.0151363e+02
   1.1019500e+03   1.0155099e+02
   1.1019000e+03   1.0158624e+02
   1.1018500e+03   1.0161900e+02
   1.1018000e+03   1.0164896e+02
   1.1017500e+03   1.0167564e+02
   1.1017000e+03   1.0169862e+02
   1.1016500e+03   1.0171727e+02
   1.1016000e+03   1.0173100e+02
   1.1015500e+03   1.0173911e+02
   1.1015000e+03   1.0174074e+02
   1.1014500e+03   1.0173505e+02
   1.1014000e+03   1.0172094e+02
   1.1013500e+03   1.0169724e+02
   1.1013000e+03   1.0166264e+02
   1.1012500e+03   1.0161554e+02
   1.1012000e+03   1.0155420e+02
   1.1011500e+03   1.0147665e+02
   1.1011000e+03   1.0138061e+02
   1.1010500e+03   1.0126353e+02
   1.1010000e+03   1.0112250e+02
   1.1009500e+03   1.0095414e+02
   1.1009000e+03   1.0075478e+02
   1.1008500e+03   1.0052020e+02
   1.1008000e+03   1.0024557e+02
   1.1007500e+03   9.9925705e+01
   1.1007000e+03   9.9554672e+01
   1.1006500e+03   9.9125908e+01
   1.1006000e+03   9.8632484e+01
   1.1005500e+03   9.8066818e+01
   1.1005000e+03   9.7420952e+01
   1.1004500e+03   9.6686607e+01
   1.1004000e+03   9.5855858e+01
   1.1003500e+03   9.4921074e+01
   1.1003000e+03   9.3876137e+01
   1.1002500e+03   9.2716309e+01
   1.1002000e+03   9.1440376e+01
   1.1001500e+03   9.0050575e+01
   1.1001000e+03   8.8554573e+01
   1.1000500e+03   8.6965454e+01
   1.1000000e+03   8.5303764e+01
   1.0999500e+03   8.3597359e+01
   1.0999000e+03   8.1880188e+01
   1.0998500e+03   8.0192093e+01
   1.0998000e+03   7.8575203e+01
   1.0997500e+03   7.7072525e+01
   1.0997000e+03   7.5722961e+01
   1.0996500e+03   7.4558846e+01
   1.0996000e+03   7.3603355e+01
   1.0995500e+03   7.2869278e+01
   1.0995000e+03   7.2358337e+01
   1.0994500e+03   7.2062454e+01
   1.0994000e+03   7.1965935e+01
   1.0993500e+03   7.2047333e+01
   1.0993000e+03   7.2282013e+01
   1.0992500e+03   7.2644447e+01
   1.0992000e+03   7.3109695e+01
   1.0991500e+03   7.3654388e+01
   1.0991000e+03   7.4257675e+01
   1.0990500e+03   7.4901726e+01
   1.0990000e+03   7.5571228e+01
   1.0989500e+03   7.6253891e+01
   1.0989000e+03   7.6939629e+01
   1.0988500e+03   7.7620758e+01
   1.0988000e+03   7.8291084e+01
   1.0987500e+03   7.8946365e+01
   1.0987000e+03   7.9583153e+01
   1.0986500e+03   8.0199524e+01
   1.0986000e+03   8.0794052e+01
   1.0985500e+03   8.1365776e+01
   1.0985000e+03   8.1914642e+01
   1.0984500e+03   8.2440605e+01
   1.0984000e+03   8.2944115e+01
   1.0983500e+03   8.3425613e+01
   1.0983000e+03   8.3885986e+01
   1.0982500e+03   8.4325829e+01
   1.0982000e+03   8.4746048e+01
   1.0981500e+03   8.5147446e+01
   1.0981000e+03   8.5530952e+01
   1.0980500e+03   8.5897461e+01
   1.0980000e+03   8.6247803e+01
   1.0979500e+03   8.6582771e+01
   1.0979000e+03   8.6903229e+01
   1.0978500e+03   8.7209930e+01
   1.0978000e+03   8.7503593e+01
   1.0977500e+03   8.7784904e+01
   1.0977000e+03   8.8054611e+01
   1.0976500e+03   8.8313286e+01
   1.0976000e+03   8.8561478e+01
   1.0975500e+03   8.8799843e+01
   1.0975000e+03   8.9028839e+01
   1.0974500e+03   8.9249023e+01
   1.0974000e+03   8.9460831e+01
   1.0973500e+03   8.9664680e+01
   1.0973000e+03   8.9860985e+01
   1.0972500e+03   9.0050148e+01
   1.0972000e+03   9.0232544e+01
   1.0971500e+03   9.0408524e+01
   1.0971000e+03   9.0578415e+01
   1.0970500e+03   9.0742485e+01
   1.0970000e+03   9.0901031e+01
   1.0969500e+03   9.1054298e+01
   1.0969000e+03   9.1202560e+01
   1.0968500e+03   9.1346092e+01
   1.0968000e+03   9.1485092e+01
   1.0967500e+03   9.1619766e+01
   1.0967000e+03   9.1750313e+01
   1.0966500e+03   9.1876915e+01
   1.0966000e+03   9.1999771e+01
   1.0965500e+03   9.2119026e+01
   1.0965000e+03   9.2234863e+01
   1.0964500e+03   9.2347404e+01
   1.0964000e+03   9.2456818e+01
   1.0963500e+03   9.2563217e+01
   1.0963000e+03   9.2666725e+01
   1.0962500e+03   9.2767487e+01
   1.0962000e+03   9.2865585e+01
   1.0961500e+03   9.2961159e+01
   1.0961000e+03   9.3054276e+01
   1.0960500e+03   9.3145073e+01
   1.0960000e+03   9.3233612e+01
   1.0959500e+03   9.3319984e+01
   1.0959000e+03   9.3404274e+01
   1.0958500e+03   9.3486572e+01
   1.0958000e+03   9.3566956e+01
   1.0957500e+03   9.3645477e+01
   1.0957000e+03   9.3722221e+01
   1.0956500e+03   9.3797234e+01
   1.0956000e+03   9.3870590e+01
   1.0955500e+03   9.3942352e+01
   1.0955000e+03   9.4012573e+01
   1.0954500e+03   9.4081299e+01
   1.0954000e+03   9.4148605e+01
   1.0953500e+03   9.4214516e+01
   1.0953000e+03   9.4279083e+01
   1.0952500e+03   9.4342354e+01
   1.0952000e+03   9.4404373e+01
   1.0951500e+03   9.4465187e+01
   1.0951000e+03   9.4524818e+01
   1.0950500e+03   9.4583305e+01
   1.0950000e+03   9.4640709e+01
   1.0949500e+03   9.4697044e+01
   1.0949000e+03   9.4752350e+01
   1.0948500e+03   9.4806656e+01
   1.0948000e+03   9.4859985e+01
   1.0947500e+03   9.4912376e+01
   1.0947000e+03   9.4963852e+01
   1.0946500e+03   9.5014450e+01
   1.0946000e+03   9.5064178e+01
   1.0945500e+03   9.5113083e+01
   1.0945000e+03   9.5161179e+01
   1.0944500e+03   9.5208473e+01
   1.0944000e+03   9.5255013e+01
   1.0943500e+03   9.5300797e+01
   1.0943000e+03   9.5345863e+01
   1.0942500e+03   9.5390228e+01
   1.0942000e+03   9.5433899e+01
   1.0941500e+03   9.5476906e+01
   1.0941000e+03   9.5519257e+01
   1.0940500e+03   9.5560982e+01
   1.0940000e+03   9.5602074e+01
   1.0939500e+03   9.5642586e+01
   1.0939000e+03   9.5682487e+01
   1.0938500e+03   9.5721825e+01
   1.0938000e+03   9.5760597e+01
   1.0937500e+03   9.5798828e+01
   1.0937000e+03   9.5836525e+01
   1.0936500e+03   9.5873703e+01
   1.0936000e+03   9.5910370e+01
   1.0935500e+03   9.5946541e+01
   1.0935000e+03   9.5982231e+01
   1.0934500e+03   9.6017433e+01
   1.0934000e+03   9.6052185e+01
   1.0933500e+03   9.6086472e+01
   1.0933000e+03   9.6120316e+01
   1.0932500e+03   9.6153732e+01
   1.0932000e+03   9.6186707e+01
   1.0931500e+03   9.6219269e+01
   1.0931000e+03   9.6251419e+01
   1.0930500e+03   9.6283165e+01
   1.0930000e+03   9.6314514e+01
   1.0929500e+03   9.6345474e+01
   1.0929000e+03   9.6376053e+01
   1.0928500e+03   9.6406258e+01
   1.0928000e+03   9.6436104e+01
   1.0927500e+03   9.6465576e+01
   1.0927000e+03   9.6494698e+01
   1.0926500e+03   9.6523468e+01
   1.0926000e+03   9.6551903e+01
   1.0925500e+03   9.6579994e+01
   1.0925000e+03   9.6607750e+01
   1.0924500e+03   9.6635178e+01
   1.0924000e+03   9.6662285e+01
   1.0923500e+03   9.6689072e+01
   1.0923000e+03   9.6715538e+01
   1.0922500e+03   9.6741692e+01
   1.0922000e+03   9.6767548e+01
   1.0921500e+03   9.6793098e+01
   1.0921000e+03   9.6818344e+01
   1.0920500e+03   9.6843292e+01
   1.0920000e+03   9.6867950e+01
   1.0919500e+03   9.6892311e+01
   1.0919000e+03   9.6916382e+01
   1.0918500e+03   9.6940163e+01
   1.0918000e+03   9.6963669e+01
   1.0917500e+03   9.6986893e+01
   1.0917000e+03   9.7009827e+01
   1.0916500e+03   9.7032486e+01
   1.0916000e+03   9.7054878e+01
   1.0915500e+03   9.7076973e+01
   1.0915000e+03   9.7098816e+01
   1.0914500e+03   9.7120377e+01
   1.0914000e+03   9.7141663e+01
   1.0913500e+03   9.7162689e+01
   1.0913000e+03   9.7183434e+01
   1.0912500e+03   9.7203918e+01
   1.0912000e+03   9.7224129e+01
   1.0911500e+03   9.7244064e+01
   1.0911000e+03   9.7263741e+01
   1.0910500e+03   9.7283142e+01
   1.0910000e+03   9.7302277e+01
   1.0909500e+03   9.7321144e+01
   1.0909000e+03   9.7339729e+01
   1.0908500e+03   9.7358047e+01
   1.0908000e+03   9.7376099e+01
   1.0907500e+03   9.7393867e+01
   1.0907000e+03   9.7411377e+01
   1.0906500e+03   9.7428604e+01
   1.0906000e+03   9.7445557e+01
   1.0905500e+03   9.7462227e+01
   1.0905000e+03   9.7478615e+01
   1.0904500e+03   9.7494728e+01
   1.0904000e+03   9.7510551e+01
   1.0903500e+03   9.7526093e+01
   1.0903000e+03   9.7541344e+01
   1.0902500e+03   9.7556313e+01
   1.0902000e+03   9.7570976e+01
   1.0901500e+03   9.7585350e+01
   1.0901000e+03   9.7599426e+01
   1.0900500e+03   9.7613205e+01
   1.0900000e+03   9.7626671e+01
   1.0899500e+03   9.7639839e+01
   1.0899000e+03   9.7652695e+01
   1.0898500e+03   9.7665237e+01
   1.0898000e+03   9.7677460e+01
   1.0897500e+03   9.7689369e+01
   1.0897000e+03   9.7700951e+01
   1.0896500e+03   9.7712204e+01
   1.0896000e+03   9.7723129e+01
   1.0895500e+03   9.7733727e+01
   1.0895000e+03   9.7743973e+01
   1.0894500e+03   9.7753891e+01
   1.0894000e+03   9.7763458e+01
   1.0893500e+03   9.7772675e+01
   1.0893000e+03   9.7781540e+01
   1.0892500e+03   9.7790054e+01
   1.0892000e+03   9.7798195e+01
   1.0891500e+03   9.7805984e+01
   1.0891000e+03   9.7813400e+01
   1.0890500e+03   9.7820442e+01
   1.0890000e+03   9.7827110e+01
   1.0889500e+03   9.7833405e+01
   1.0889000e+03   9.7839317e+01
   1.0888500e+03   9.7844841e+01
   1.0888000e+03   9.7849976e+01
   1.0887500e+03   9.7854721e+01
   1.0887000e+03   9.7859070e+01
   1.0886500e+03   9.7863022e+01
   1.0886000e+03   9.7866577e+01
   1.0885500e+03   9.7869720e+01
   1.0885000e+03   9.7872475e+01
   1.0884500e+03   9.7874817e+01
   1.0884000e+03   9.7876755e+01
   1.0883500e+03   9.7878281e+01
   1.0883000e+03   9.7879395e+01
   1.0882500e+03   9.7880104e+01
   1.0882000e+03   9.7880402e+01
   1.0881500e+03   9.7880287e+01
   1.0881000e+03   9.7879776e+01
   1.0880500e+03   9.7878845e+01
   1.0880000e+03   9.7877518e+01
   1.0879500e+03   9.7875778e+01
   1.0879000e+03   9.7873650e+01
   1.0878500e+03   9.7871109e+01
   1.0878000e+03   9.7868187e+01
   1.0877500e+03   9.7864876e+01
   1.0877000e+03   9.7861176e+01
   1.0876500e+03   9.7857101e+01
   1.0876000e+03   9.7852646e+01
   1.0875500e+03   9.7847832e+01
   1.0875000e+03   9.7842659e+01
   1.0874500e+03   9.7837135e+01
   1.0874000e+03   9.7831268e+01
   1.0873500e+03   9.7825066e+01
   1.0873000e+03   9.7818550e+01
   1.0872500e+03   9.7811714e+01
   1.0872000e+03   9.7804581e+01
   1.0871500e+03   9.7797165e+01
   1.0871000e+03   9.7789467e+01
   1.0870500e+03   9.7781509e+01
   1.0870000e+03   9.7773300e+01
   1.0869500e+03   9.7764854e+01
   1.0869000e+03   9.7756195e+01
   1.0868500e+03   9.7747330e+01
   1.0868000e+03   9.7738274e+01
   1.0867500e+03   9.7729042e+01
   1.0867000e+03   9.7719666e+01
   1.0866500e+03   9.7710152e+01
   1.0866000e+03   9.7700516e+01
   1.0865500e+03   9.7690781e+01
   1.0865000e+03   9.7680954e+01
   1.0864500e+03   9.7671066e+01
   1.0864000e+03   9.7661140e+01
   1.0863500e+03   9.7651184e+01
   1.0863000e+03   9.7641220e+01
   1.0862500e+03   9.7631264e+01
   1.0862000e+03   9.7621338e+01
   1.0861500e+03   9.7611465e+01
   1.0861000e+03   9.7601662e+01
   1.0860500e+03   9.7591934e+01
   1.0860000e+03   9.7582321e+01
   1.0859500e+03   9.7572830e+01
   1.0859000e+03   9.7563484e+01
   1.0858500e+03   9.7554291e+01
   1.0858000e+03   9.7545280e+01
   1.0857500e+03   9.7536453e+01
   1.0857000e+03   9.7527847e+01
   1.0856500e+03   9.7519455e+01
   1.0856000e+03   9.7511307e+01
   1.0855500e+03   9.7503418e+01
   1.0855000e+03   9.7495789e+01
   1.0854500e+03   9.7488441e+01
   1.0854000e+03   9.7481392e+01
   1.0853500e+03   9.7474648e+01
   1.0853000e+03   9.7468216e+01
   1.0852500e+03   9.7462105e+01
   1.0852000e+03   9.7456337e+01
   1.0851500e+03   9.7450905e+01
   1.0851000e+03   9.7445831e+01
   1.0850500e+03   9.7441116e+01
   1.0850000e+03   9.7436752e+01
   1.0849500e+03   9.7432770e+01
   1.0849000e+03   9.7429161e+01
   1.0848500e+03   9.7425926e+01
   1.0848000e+03   9.7423080e+01
   1.0847500e+03   9.7420601e+01
   1.0847000e+03   9.7418526e+01
   1.0846500e+03   9.7416824e+01
   1.0846000e+03   9.7415504e+01
   1.0845500e+03   9.7414574e+01
   1.0845000e+03   9.7414032e+01
   1.0844500e+03   9.7413864e+01
   1.0844000e+03   9.7414085e+01
   1.0843500e+03   9.7414680e+01
   1.0843000e+03   9.7415642e+01
   1.0842500e+03   9.7416977e+01
   1.0842000e+03   9.7418671e+01
   1.0841500e+03   9.7420731e+01
   1.0841000e+03   9.7423141e+01
   1.0840500e+03   9.7425903e+01
   1.0840000e+03   9.7429001e+01
   1.0839500e+03   9.7432434e+01
   1.0839000e+03   9.7436195e+01
   1.0838500e+03   9.7440277e+01
   1.0838000e+03   9.7444679e+01
   1.0837500e+03   9.7449379e+01
   1.0837000e+03   9.7454384e+01
   1.0836500e+03   9.7459671e+01
   1.0836000e+03   9.7465240e+01
   1.0835500e+03   9.7471085e+01
   1.0835000e+03   9.7477196e+01
   1.0834500e+03   9.7483566e+01
   1.0834000e+03   9.7490181e+01
   1.0833500e+03   9.7497032e+01
   1.0833000e+03   9.7504112e+01
   1.0832500e+03   9.7511414e+01
   1.0832000e+03   9.7518936e+01
   1.0831500e+03   9.7526642e+01
   1.0831000e+03   9.7534561e+01
   1.0830500e+03   9.7542656e+01
   1.0830000e+03   9.7550934e+01
   1.0829500e+03   9.7559372e+01
   1.0829000e+03   9.7567978e+01
   1.0828500e+03   9.7576729e+01
   1.0828000e+03   9.7585617e+01
   1.0827500e+03   9.7594643e+01
   1.0827000e+03   9.7603798e+01
   1.0826500e+03   9.7613068e+01
   1.0826000e+03   9.7622444e+01
   1.0825500e+03   9.7631920e+01
   1.0825000e+03   9.7641487e+01
   1.0824500e+03   9.7651138e+01
   1.0824000e+03   9.7660873e+01
   1.0823500e+03   9.7670677e+01
   1.0823000e+03   9.7680534e+01
   1.0822500e+03   9.7690445e+01
   1.0822000e+03   9.7700409e+01
   1.0821500e+03   9.7710403e+01
   1.0821000e+03   9.7720436e+01
   1.0820500e+03   9.7730492e+01
   1.0820000e+03   9.7740570e+01
   1.0819500e+03   9.7750656e+01
   1.0819000e+03   9.7760742e+01
   1.0818500e+03   9.7770828e+01
   1.0818000e+03   9.7780907e+01
   1.0817500e+03   9.7790970e+01
   1.0817000e+03   9.7801010e+01
   1.0816500e+03   9.7811020e+01
   1.0816000e+03   9.7821007e+01
   1.0815500e+03   9.7830940e+01
   1.0815000e+03   9.7840828e+01
   1.0814500e+03   9.7850670e+01
   1.0814000e+03   9.7860451e+01
   1.0813500e+03   9.7870163e+01
   1.0813000e+03   9.7879814e+01
   1.0812500e+03   9.7889389e+01
   1.0812000e+03   9.7898880e+01
   1.0811500e+03   9.7908287e+01
   1.0811000e+03   9.7917603e+01
   1.0810500e+03   9.7926826e+01
   1.0810000e+03   9.7935944e+01
   1.0809500e+03   9.7944954e+01
   1.0809000e+03   9.7953857e+01
   1.0808500e+03   9.7962639e+01
   1.0808000e+03   9.7971298e+01
   1.0807500e+03   9.7979828e+01
   1.0807000e+03   9.7988243e+01
   1.0806500e+03   9.7996506e+01
   1.0806000e+03   9.8004639e+01
   1.0805500e+03   9.8012619e+01
   1.0805000e+03   9.8020462e+01
   1.0804500e+03   9.8028137e+01
   1.0804000e+03   9.8035660e+01
   1.0803500e+03   9.8043022e+01
   1.0803000e+03   9.8050217e+01
   1.0802500e+03   9.8057243e+01
   1.0802000e+03   9.8064087e+01
   1.0801500e+03   9.8070763e+01
   1.0801000e+03   9.8077248e+01
   1.0800500e+03   9.8083557e+01
   1.0800000e+03   9.8089668e+01
   1.0799500e+03   9.8095589e+01
   1.0799000e+03   9.8101311e+01
   1.0798500e+03   9.8106834e+01
   1.0798000e+03   9.8112160e+01
   1.0797500e+03   9.8117271e+01
   1.0797000e+03   9.8122177e+01
   1.0796500e+03   9.8126862e+01
   1.0796000e+03   9.8131340e+01
   1.0795500e+03   9.8135597e+01
   1.0795000e+03   9.8139641e+01
   1.0794500e+03   9.8143448e+01
   1.0794000e+03   9.8147034e+01
   1.0793500e+03   9.8150398e+01
   1.0793000e+03   9.8153534e+01
   1.0792500e+03   9.8156425e+01
   1.0792000e+03   9.8159096e+01
   1.0791500e+03   9.8161530e+01
   1.0791000e+03   9.8163727e+01
   1.0790500e+03   9.8165688e+01
   1.0790000e+03   9.8167412e+01
   1.0789500e+03   9.8168900e+01
   1.0789000e+03   9.8170151e+01
   1.0788500e+03   9.8171158e+01
   1.0788000e+03   9.8171928e+01
   1.0787500e+03   9.8172455e+01
   1.0787000e+03   9.8172752e+01
   1.0786500e+03   9.8172806e+01
   1.0786000e+03   9.8172630e+01
   1.0785500e+03   9.8172211e+01
   1.0785000e+03   9.8171570e+01
   1.0784500e+03   9.8170685e+01
   1.0784000e+03   9.8169579e+01
   1.0783500e+03   9.8168243e+01
   1.0783000e+03   9.8166679e+01
   1.0782500e+03   9.8164902e+01
   1.0782000e+03   9.8162903e+01
   1.0781500e+03   9.8160683e+01
   1.0781000e+03   9.8158264e+01
   1.0780500e+03   9.8155632e+01
   1.0780000e+03   9.8152794e+01
   1.0779500e+03   9.8149765e+01
   1.0779000e+03   9.8146538e+01
   1.0778500e+03   9.8143127e+01
   1.0778000e+03   9.8139534e+01
   1.0777500e+03   9.8135757e+01
   1.0777000e+03   9.8131821e+01
   1.0776500e+03   9.8127716e+01
   1.0776000e+03   9.8123459e+01
   1.0775500e+03   9.8119049e+01
   1.0775000e+03   9.8114494e+01
   1.0774500e+03   9.8109810e+01
   1.0774000e+03   9.8105003e+01
   1.0773500e+03   9.8100067e+01
   1.0773000e+03   9.8095024e+01
   1.0772500e+03   9.8089882e+01
   1.0772000e+03   9.8084641e+01
   1.0771500e+03   9.8079315e+01
   1.0771000e+03   9.8073914e+01
   1.0770500e+03   9.8068443e+01
   1.0770000e+03   9.8062920e+01
   1.0769500e+03   9.8057343e+01
   1.0769000e+03   9.8051727e+01
   1.0768500e+03   9.8046082e+01
   1.0768000e+03   9.8040413e+01
   1.0767500e+03   9.8034737e+01
   1.0767000e+03   9.8029060e+01
   1.0766500e+03   9.8023392e+01
   1.0766000e+03   9.8017738e+01
   1.0765500e+03   9.8012115e+01
   1.0765000e+03   9.8006523e+01
   1.0764500e+03   9.8000977e+01
   1.0764000e+03   9.7995491e+01
   1.0763500e+03   9.7990067e+01
   1.0763000e+03   9.7984711e+01
   1.0762500e+03   9.7979446e+01
   1.0762000e+03   9.7974266e+01
   1.0761500e+03   9.7969185e+01
   1.0761000e+03   9.7964218e+01
   1.0760500e+03   9.7959358e+01
   1.0760000e+03   9.7954620e+01
   1.0759500e+03   9.7950020e+01
   1.0759000e+03   9.7945557e+01
   1.0758500e+03   9.7941231e+01
   1.0758000e+03   9.7937057e+01
   1.0757500e+03   9.7933044e+01
   1.0757000e+03   9.7929207e+01
   1.0756500e+03   9.7925529e+01
   1.0756000e+03   9.7922020e+01
   1.0755500e+03   9.7918694e+01
   1.0755000e+03   9.7915558e+01
   1.0754500e+03   9.7915344e+01
   1.0754000e+03   9.7915123e+01
   1.0753500e+03   9.7914909e+01
   1.0753000e+03   9.7914696e+01
   1.0752500e+03   9.7914474e+01
   1.0752000e+03   9.7914253e+01
   1.0751500e+03   9.7914040e+01
   1.0751000e+03   9.7913826e+01
   1.0750500e+03   9.7913612e+01
   1.0750000e+03   9.7913391e+01


==> Data/Lorentzians/LSA_21C.dat <==
   1.1250000e+03   9.9517998e+01
   1.1249500e+03   9.9519875e+01
   1.1249000e+03   9.9521767e+01
   1.1248500e+03   9.9523697e+01
   1.1248000e+03   9.9525658e+01
   1.1247500e+03   9.9527634e+01
   1.1247000e+03   9.9529633e+01
   1.1246500e+03   9.9531654e+01
   1.1246000e+03   9.9533699e+01
   1.1245500e+03   9.9535759e+01
   1.1245000e+03   9.9537834e+01
   1.1244500e+03   9.9539917e+01
   1.1244000e+03   9.9542015e+01
   1.1243500e+03   9.9544128e+01
   1.1243000e+03   9.9546234e+01
   1.1242500e+03   9.9548355e+01
   1.1242000e+03   9.9550476e+01
   1.1241500e+03   9.9552589e+01
   1.1241000e+03   9.9554703e+01
   1.1240500e+03   9.9556816e+01
   1.1240000e+03   9.9558922e+01
   1.1239500e+03   9.9561012e+01
   1.1239000e+03   9.9563095e+01
   1.1238500e+03   9.9565163e+01
   1.1238000e+03   9.9567215e+01
   1.1237500e+03   9.9569252e+01
   1.1237000e+03   9.9571259e+01
   1.1236500e+03   9.9573242e+01
   1.1236000e+03   9.9575203e+01
   1.1235500e+03   9.9577133e+01
   1.1235000e+03   9.9579033e+01
   1.1234500e+03   9.9580902e+01
   1.1234000e+03   9.9582733e+01
   1.1233500e+03   9.9584526e+01
   1.1233000e+03   9.9586281e+01
   1.1232500e+03   9.9587982e+01
   1.1232000e+03   9.9589645e+01
   1.1231500e+03   9.9591255e+01
   1.1231000e+03   9.9592819e+01
   1.1230500e+03   9.9594322e+01
   1.1230000e+03   9.9595779e+01
   1.1229500e+03   9.9597176e+01
   1.1229000e+03   9.9598511e+01
   1.1228500e+03   9.9599777e+01
   1.1228000e+03   9.9600983e+01
   1.1227500e+03   9.9602119e+01
   1.1227000e+03   9.9603188e+01
   1.1226500e+03   9.9604187e+01
   1.1226000e+03   9.9605110e+01
   1.1225500e+03   9.9605949e+01
   1.1225000e+03   9.9606720e+01
   1.1224500e+03   9.9607399e+01
   1.1224000e+03   9.9608002e+01
   1.1223500e+03   9.9608521e+01
   1.1223000e+03   9.9608948e+01
   1.1222500e+03   9.9609283e+01
   1.1222000e+03   9.9609535e+01
   1.1221500e+03   9.9609688e+01
   1.1221000e+03   9.9609749e+01
   1.1220500e+03   9.9609718e+01
   1.1220000e+03   9.9609581e+01
   1.1219500e+03   9.9609352e+01
   1.1219000e+03   9.9609016e+01
   1.1218500e+03   9.9608582e+01
   1.1218000e+03   9.9608047e+01
   1.1217500e+03   9.9607399e+01
   1.1217000e+03   9.9606651e+01
   1.1216500e+03   9.9605797e+01
   1.1216000e+03   9.9604836e+01
   1.1215500e+03   9.9603760e+01
   1.1215000e+03   9.9602577e+01
   1.1214500e+03   9.9601288e+01
   1.1214000e+03   9.9599884e+01
   1.1213500e+03   9.9598373e+01
   1.1213000e+03   9.9596748e+01
   1.1212500e+03   9.9595001e+01
   1.1212000e+03   9.9593155e+01
   1.1211500e+03   9.9591194e+01
   1.1211000e+03   9.9589119e+01
   1.1210500e+03   9.9586937e+01
   1.1210000e+03   9.9584641e+01
   1.1209500e+03   9.9582230e+01
   1.1209000e+03   9.9579712e+01
   1.1208500e+03   9.9577087e+01
   1.1208000e+03   9.9574348e+01
   1.1207500e+03   9.9571510e+01
   1.1207000e+03   9.9568550e+01
   1.1206500e+03   9.9565498e+01
   1.1206000e+03   9.9562340e+01
   1.1205500e+03   9.9559074e+01
   1.1205000e+03   9.9555710e+01
   1.1204500e+03   9.9552246e+01
   1.1204000e+03   9.9548691e+01
   1.1203500e+03   9.9545029e+01
   1.1203000e+03   9.9541290e+01
   1.1202500e+03   9.9537453e+01
   1.1202000e+03   9.9533531e+01
   1.1201500e+03   9.9529518e+01
   1.1201000e+03   9.9525421e+01
   1.1200500e+03   9.9521248e+01
   1.1200000e+03   9.9517006e+01
   1.1199500e+03   9.9512688e+01
   1.1199000e+03   9.9508293e+01
   1.1198500e+03   9.9503838e+01
   1.1198000e+03   9.9499313e+01
   1.1197500e+03   9.9494736e+01
   1.1197000e+03   9.9490105e+01
   1.1196500e+03   9.9485420e+01
   1.1196000e+03   9.9480682e+01
   1.1195500e+03   9.9475906e+01
   1.1195000e+03   9.9471092e+01
   1.1194500e+03   9.9466240e+01
   1.1194000e+03   9.9461365e+01
   1.1193500e+03   9.9456451e+01
   1.1193000e+03   9.9451523e+01
   1.1192500e+03   9.9446579e+01
   1.1192000e+03   9.9441620e+01
   1.1191500e+03   9.9436661e+01
   1.1191000e+03   9.9431686e+01
   1.1190500e+03   9.9426720e+01
   1.1190000e+03   9.9421768e+01
   1.1189500e+03   9.9416824e+01
   1.1189000e+03   9.9411896e+01
   1.1188500e+03   9.9406990e+01
   1.1188000e+03   9.9402115e+01
   1.1187500e+03   9.9397263e+01
   1.1187000e+03   9.9392456e+01
   1.1186500e+03   9.9387695e+01
   1.1186000e+03   9.9382973e+01
   1.1185500e+03   9.9378304e+01
   1.1185000e+03   9.9373695e+01
   1.1184500e+03   9.9369148e+01
   1.1184000e+03   9.9364677e+01
   1.1183500e+03   9.9360268e+01
   1.1183000e+03   9.9355942e+01
   1.1182500e+03   9.9351692e+01
   1.1182000e+03   9.9347534e+01
   1.1181500e+03   9.9343468e+01
   1.1181000e+03   9.9339493e+01
   1.1180500e+03   9.9335625e+01
   1.1180000e+03   9.9331848e+01
   1.1179500e+03   9.9328194e+01
   1.1179000e+03   9.9324646e+01
   1.1178500e+03   9.9321213e+01
   1.1178000e+03   9.9317917e+01
   1.1177500e+03   9.9314728e+01
   1.1177000e+03   9.9311676e+01
   1.1176500e+03   9.9308762e+01
   1.1176000e+03   9.9305977e+01
   1.1175500e+03   9.9303329e+01
   1.1175000e+03   9.9300827e+01
   1.1174500e+03   9.9298470e+01
   1.1174000e+03   9.9296257e+01
   1.1173500e+03   9.9294205e+01
   1.1173000e+03   9.9292305e+01
   1.1172500e+03   9.9290558e+01
   1.1172000e+03   9.9288963e+01
   1.1171500e+03   9.9287537e+01
   1.1171000e+03   9.9286270e+01
   1.1170500e+03   9.9285164e+01
   1.1170000e+03   9.9284233e+01
   1.1169500e+03   9.9283470e+01
   1.1169000e+03   9.9282867e+01
   1.1168500e+03   9.9282440e+01
   1.1168000e+03   9.9282173e+01
   1.1167500e+03   9.9282089e+01
   1.1167000e+03   9.9282173e+01
   1.1166500e+03   9.9282440e+01
   1.1166000e+03   9.9282867e+01
   1.1165500e+03   9.9283470e+01
   1.1165000e+03   9.9284248e+01
   1.1164500e+03   9.9285194e+01
   1.1164000e+03   9.9286324e+01
   1.1163500e+03   9.9287621e+01
   1.1163000e+03   9.9289093e+01
   1.1162500e+03   9.9290726e+01
   1.1162000e+03   9.9292542e+01
   1.1161500e+03   9.9294510e+01
   1.1161000e+03   9.9296661e+01
   1.1160500e+03   9.9298973e+01
   1.1160000e+03   9.9301445e+01
   1.1159500e+03   9.9304077e+01
   1.1159000e+03   9.9306885e+01
   1.1158500e+03   9.9309837e+01
   1.1158000e+03   9.9312950e+01
   1.1157500e+03   9.9316216e+01
   1.1157000e+03   9.9319633e+01
   1.1156500e+03   9.9323204e+01
   1.1156000e+03   9.9326920e+01
   1.1155500e+03   9.9330780e+01
   1.1155000e+03   9.9334778e+01
   1.1154500e+03   9.9338913e+01
   1.1154000e+03   9.9343185e+01
   1.1153500e+03   9.9347588e+01
   1.1153000e+03   9.9352112e+01
   1.1152500e+03   9.9356766e+01
   1.1152000e+03   9.9361542e+01
   1.1151500e+03   9.9366425e+01
   1.1151000e+03   9.9371429e+01
   1.1150500e+03   9.9376534e+01
   1.1150000e+03   9.9381752e+01
   1.1149500e+03   9.9387062e+01
   1.1149000e+03   9.9392471e+01
   1.1148500e+03   9.9397972e+01
   1.1148000e+03   9.9403557e+01
   1.1147500e+03   9.9409233e+01
   1.1147000e+03   9.9414978e+01
   1.1146500e+03   9.9420799e+01
   1.1146000e+03   9.9426689e+01
   1.1145500e+03   9.9432632e+01
   1.1145000e+03   9.9438644e+01
   1.1144500e+03   9.9444702e+01
   1.1144000e+03   9.9450806e+01
   1.1143500e+03   9.9456955e+01
   1.1143000e+03   9.9463135e+01
   1.1142500e+03   9.9469345e+01
   1.1142000e+03   9.9475586e+01
   1.1141500e+03   9.9481842e+01
   1.1141000e+03   9.9488106e+01
   1.1140500e+03   9.9494385e+01
   1.1140000e+03   9.9500664e+01
   1.1139500e+03   9.9506935e+01
   1.1139000e+03   9.9513191e+01
   1.1138500e+03   9.9519440e+01
   1.1138000e+03   9.9525658e+01
   1.1137500e+03   9.9531845e+01
   1.1137000e+03   9.9537987e+01
   1.1136500e+03   9.9544098e+01
   1.1136000e+03   9.9550156e+01
   1.1135500e+03   9.9556152e+01
   1.1135000e+03   9.9562088e+01
   1.1134500e+03   9.9567947e+01
   1.1134000e+03   9.9573730e+01
   1.1133500e+03   9.9579437e+01
   1.1133000e+03   9.9585037e+01
   1.1132500e+03   9.9590546e+01
   1.1132000e+03   9.9595947e+01
   1.1131500e+03   9.9601234e+01
   1.1131000e+03   9.9606392e+01
   1.1130500e+03   9.9611435e+01
   1.1130000e+03   9.9616333e+01
   1.1129500e+03   9.9621078e+01
   1.1129000e+03   9.9625687e+01
   1.1128500e+03   9.9630127e+01
   1.1128000e+03   9.9634399e+01
   1.1127500e+03   9.9638489e+01
   1.1127000e+03   9.9642410e+01
   1.1126500e+03   9.9646126e+01
   1.1126000e+03   9.9649651e+01
   1.1125500e+03   9.9652962e+01
   1.1125000e+03   9.9656067e+01
   1.1124500e+03   9.9658943e+01
   1.1124000e+03   9.9661583e+01
   1.1123500e+03   9.9663994e+01
   1.1123000e+03   9.9666145e+01
   1.1122500e+03   9.9668053e+01
   1.1122000e+03   9.9669693e+01
   1.1121500e+03   9.9671066e+01
   1.1121000e+03   9.9672165e+01
   1.1120500e+03   9.9672966e+01
   1.1120000e+03   9.9673477e+01
   1.1119500e+03   9.9673691e+01
   1.1119000e+03   9.9673592e+01
   1.1118500e+03   9.9673172e+01
   1.1118000e+03   9.9672440e+01
   1.1117500e+03   9.9671379e+01
   1.1117000e+03   9.9669968e+01
   1.1116500e+03   9.9668221e+01
   1.1116000e+03   9.9666122e+01
   1.1115500e+03   9.9663666e+01
   1.1115000e+03   9.9660851e+01
   1.1114500e+03   9.9657669e+01
   1.1114000e+03   9.9654106e+01
   1.1113500e+03   9.9650177e+01
   1.1113000e+03   9.9645851e+01
   1.1112500e+03   9.9641151e+01
   1.1112000e+03   9.9636047e+01
   1.1111500e+03   9.9630554e+01
   1.1111000e+03   9.9624664e+01
   1.1110500e+03   9.9618370e+01
   1.1110000e+03   9.9611671e+01
   1.1109500e+03   9.9604568e+01
   1.1109000e+03   9.9597046e+01
   1.1108500e+03   9.9589127e+01
   1.1108000e+03   9.9580788e+01
   1.1107500e+03   9.9572044e+01
   1.1107000e+03   9.9562897e+01
   1.1106500e+03   9.9553337e+01
   1.1106000e+03   9.9543365e+01
   1.1105500e+03   9.9533005e+01
   1.1105000e+03   9.9522232e+01
   1.1104500e+03   9.9511070e+01
   1.1104000e+03   9.9499519e+01
   1.1103500e+03   9.9487579e+01
   1.1103000e+03   9.9475258e+01
   1.1102500e+03   9.9462563e+01
   1.1102000e+03   9.9449501e+01
   1.1101500e+03   9.9436089e+01
   1.1101000e+03   9.9422310e+01
   1.1100500e+03   9.9408203e+01
   1.1100000e+03   9.9393776e+01
   1.1099500e+03   9.9379013e+01
   1.1099000e+03   9.9363960e+01
   1.1098500e+03   9.9348602e+01
   1.1098000e+03   9.9332970e+01
   1.1097500e+03   9.9317078e+01
   1.1097000e+03   9.9300926e+01
   1.1096500e+03   9.9284538e+01
   1.1096000e+03   9.9267944e+01
   1.1095500e+03   9.9251137e+01
   1.1095000e+03   9.9234154e+01
   1.1094500e+03   9.9217003e+01
   1.1094000e+03   9.9199699e+01
   1.1093500e+03   9.9182274e+01
   1.1093000e+03   9.9164734e+01
   1.1092500e+03   9.9147102e+01
   1.1092000e+03   9.9129417e+01
   1.1091500e+03   9.9111679e+01
   1.1091000e+03   9.9093918e+01
   1.1090500e+03   9.9076157e+01
   1.1090000e+03   9.9058411e+01
   1.1089500e+03   9.9040718e+01
   1.1089000e+03   9.9023087e+01
   1.1088500e+03   9.9005539e+01
   1.1088000e+03   9.8988113e+01
   1.1087500e+03   9.8970810e+01
   1.1087000e+03   9.8953667e+01
   1.1086500e+03   9.8936707e+01
   1.1086000e+03   9.8919945e+01
   1.1085500e+03   9.8903404e+01
   1.1085000e+03   9.8887123e+01
   1.1084500e+03   9.8871109e+01
   1.1084000e+03   9.8855377e+01
   1.1083500e+03   9.8839966e+01
   1.1083000e+03   9.8824875e+01
   1.1082500e+03   9.8810150e+01
   1.1082000e+03   9.8795792e+01
   1.1081500e+03   9.8781830e+01
   1.1081000e+03   9.8768280e+01
   1.1080500e+03   9.8755165e+01
   1.1080000e+03   9.8742493e+01
   1.1079500e+03   9.8730286e+01
   1.1079000e+03   9.8718559e+01
   1.1078500e+03   9.8707329e+01
   1.1078000e+03   9.8696617e+01
   1.1077500e+03   9.8686432e+01
   1.1077000e+03   9.8676781e+01
   1.1076500e+03   9.8667694e+01
   1.1076000e+03   9.8659164e+01
   1.1075500e+03   9.8651207e+01
   1.1075000e+03   9.8643837e+01
   1.1074500e+03   9.8637077e+01
   1.1074000e+03   9.8630913e+01
   1.1073500e+03   9.8625359e+01
   1.1073000e+03   9.8620430e+01
   1.1072500e+03   9.8616119e+01
   1.1072000e+03   9.8612450e+01
   1.1071500e+03   9.8609421e+01
   1.1071000e+03   9.8607025e+01
   1.1070500e+03   9.8605278e+01
   1.1070000e+03   9.8604187e+01
   1.1069500e+03   9.8603729e+01
   1.1069000e+03   9.8603935e+01
   1.1068500e+03   9.8604790e+01
   1.1068000e+03   9.8606308e+01
   1.1067500e+03   9.8608467e+01
   1.1067000e+03   9.8611282e+01
   1.1066500e+03   9.8614746e+01
   1.1066000e+03   9.8618866e+01
   1.1065500e+03   9.8623634e+01
   1.1065000e+03   9.8629036e+01
   1.1064500e+03   9.8635086e+01
   1.1064000e+03   9.8641777e+01
   1.1063500e+03   9.8649101e+01
   1.1063000e+03   9.8657059e+01
   1.1062500e+03   9.8665634e+01
   1.1062000e+03   9.8674843e+01
   1.1061500e+03   9.8684669e+01
   1.1061000e+03   9.8695091e+01
   1.1060500e+03   9.8706123e+01
   1.1060000e+03   9.8717766e+01
   1.1059500e+03   9.8729996e+01
   1.1059000e+03   9.8742805e+01
   1.1058500e+03   9.8756203e+01
   1.1058000e+03   9.8770164e+01
   1.1057500e+03   9.8784706e+01
   1.1057000e+03   9.8799812e+01
   1.1056500e+03   9.8815468e+01
   1.1056000e+03   9.8831673e+01
   1.1055500e+03   9.8848427e+01
   1.1055000e+03   9.8865707e+01
   1.1054500e+03   9.8883514e+01
   1.1054000e+03   9.8901855e+01
   1.1053500e+03   9.8920708e+01
   1.1053000e+03   9.8940079e+01
   1.1052500e+03   9.8959946e+01
   1.1052000e+03   9.8980309e+01
   1.1051500e+03   9.9001167e+01
   1.1051000e+03   9.9022507e+01
   1.1050500e+03   9.9044319e+01
   1.1050000e+03   9.9066612e+01
   1.1049500e+03   9.9089363e+01
   1.1049000e+03   9.9112572e+01
   1.1048500e+03   9.9136230e+01
   1.1048000e+03   9.9160332e+01
   1.1047500e+03   9.9184875e+01
   1.1047000e+03   9.9209854e+01
   1.1046500e+03   9.9235260e+01
   1.1046000e+03   9.9261093e+01
   1.1045500e+03   9.9287338e+01
   1.1045000e+03   9.9313995e+01
   1.1044500e+03   9.9341049e+01
   1.1044000e+03   9.9368515e+01
   1.1043500e+03   9.9396362e+01
   1.1043000e+03   9.9424599e+01
   1.1042500e+03   9.9453217e+01
   1.1042000e+03   9.9482208e+01
   1.1041500e+03   9.9511566e+01
   1.1041000e+03   9.9541283e+01
   1.1040500e+03   9.9571350e+01
   1.1040000e+03   9.9601761e+01
   1.1039500e+03   9.9632523e+01
   1.1039000e+03   9.9663597e+01
   1.1038500e+03   9.9695000e+01
   1.1038000e+03   9.9726715e+01
   1.1037500e+03   9.9758743e+01
   1.1037000e+03   9.9791061e+01
   1.1036500e+03   9.9823662e+01
   1.1036000e+03   9.9856529e+01
   1.1035500e+03   9.9889664e+01
   1.1035000e+03   9.9923050e+01
   1.1034500e+03   9.9956673e+01
   1.1034000e+03   9.9990509e+01
   1.1033500e+03   1.0002456e+02
   1.1033000e+03   1.0005878e+02
   1.1032500e+03   1.0009317e+02
   1.1032000e+03   1.0012772e+02
   1.1031500e+03   1.0016238e+02
   1.1031000e+03   1.0019716e+02
   1.1030500e+03   1.0023199e+02
   1.1030000e+03   1.0026688e+02
   1.1029500e+03   1.0030177e+02
   1.1029000e+03   1.0033663e+02
   1.1028500e+03   1.0037144e+02
   1.1028000e+03   1.0040614e+02
   1.1027500e+03   1.0044069e+02
   1.1027000e+03   1.0047504e+02
   1.1026500e+03   1.0050912e+02
   1.1026000e+03   1.0054288e+02
   1.1025500e+03   1.0057625e+02
   1.1025000e+03   1.0060916e+02
   1.1024500e+03   1.0064151e+02
   1.1024000e+03   1.0067323e+02
   1.1023500e+03   1.0070419e+02
   1.1023000e+03   1.0073431e+02
   1.1022500e+03   1.0076344e+02
   1.1022000e+03   1.0079146e+02
   1.1021500e+03   1.0081821e+02
   1.1021000e+03   1.0084351e+02
   1.1020500e+03   1.0086720e+02
   1.1020000e+03   1.0088906e+02
   1.1019500e+03   1.0090889e+02
   1.1019000e+03   1.0092638e+02
   1.1018500e+03   1.0094131e+02
   1.1018000e+03   1.0095334e+02
   1.1017500e+03   1.0096211e+02
   1.1017000e+03   1.0096728e+02
   1.1016500e+03   1.0096838e+02
   1.1016000e+03   1.0096500e+02
   1.1015500e+03   1.0095656e+02
   1.1015000e+03   1.0094246e+02
   1.1014500e+03   1.0092207e+02
   1.1014000e+03   1.0089470e+02
   1.1013500e+03   1.0085945e+02
   1.1013000e+03   1.0081552e+02
   1.1012500e+03   1.0076189e+02
   1.1012000e+03   1.0069737e+02
   1.1011500e+03   1.0062082e+02
   1.1011000e+03   1.0053075e+02
   1.1010500e+03   1.0042567e+02
   1.1010000e+03   1.0030395e+02
   1.1009500e+03   1.0016359e+02
   1.1009000e+03   1.0000262e+02
   1.1008500e+03   9.9818741e+01
   1.1008000e+03   9.9609360e+01
   1.1007500e+03   9.9371773e+01
   1.1007000e+03   9.9103012e+01
   1.1006500e+03   9.8799843e+01
   1.1006000e+03   9.8458710e+01
   1.1005500e+03   9.8076042e+01
   1.1005000e+03   9.7647972e+01
   1.1004500e+03   9.7170395e+01
   1.1004000e+03   9.6639442e+01
   1.1003500e+03   9.6051224e+01
   1.1003000e+03   9.5401932e+01
   1.1002500e+03   9.4688484e+01
   1.1002000e+03   9.3908249e+01
   1.1001500e+03   9.3059669e+01
   1.1001000e+03   9.2142990e+01
   1.1000500e+03   9.1159515e+01
   1.1000000e+03   9.0112885e+01
   1.0999500e+03   8.9009773e+01
   1.0999000e+03   8.7858704e+01
   1.0998500e+03   8.6671707e+01
   1.0998000e+03   8.5463753e+01
   1.0997500e+03   8.4252342e+01
   1.0997000e+03   8.3057175e+01
   1.0996500e+03   8.1899139e+01
   1.0996000e+03   8.0799118e+01
   1.0995500e+03   7.9777542e+01
   1.0995000e+03   7.8852882e+01
   1.0994500e+03   7.8040192e+01
   1.0994000e+03   7.7350845e+01
   1.0993500e+03   7.6791664e+01
   1.0993000e+03   7.6364876e+01
   1.0992500e+03   7.6068771e+01
   1.0992000e+03   7.5897568e+01
   1.0991500e+03   7.5842873e+01
   1.0991000e+03   7.5894043e+01
   1.0990500e+03   7.6038849e+01
   1.0990000e+03   7.6264801e+01
   1.0989500e+03   7.6559120e+01
   1.0989000e+03   7.6909706e+01
   1.0988500e+03   7.7305260e+01
   1.0988000e+03   7.7735733e+01
   1.0987500e+03   7.8191879e+01
   1.0987000e+03   7.8665970e+01
   1.0986500e+03   7.9151199e+01
   1.0986000e+03   7.9641869e+01
   1.0985500e+03   8.0133453e+01
   1.0985000e+03   8.0622086e+01
   1.0984500e+03   8.1104813e+01
   1.0984000e+03   8.1579178e+01
   1.0983500e+03   8.2043457e+01
   1.0983000e+03   8.2496117e+01
   1.0982500e+03   8.2936386e+01
   1.0982000e+03   8.3363503e+01
   1.0981500e+03   8.3777092e+01
   1.0981000e+03   8.4177063e+01
   1.0980500e+03   8.4563423e+01
   1.0980000e+03   8.4936157e+01
   1.0979500e+03   8.5295471e+01
   1.0979000e+03   8.5641685e+01
   1.0978500e+03   8.5975151e+01
   1.0978000e+03   8.6296341e+01
   1.0977500e+03   8.6605576e+01
   1.0977000e+03   8.6903259e+01
   1.0976500e+03   8.7189903e+01
   1.0976000e+03   8.7465874e+01
   1.0975500e+03   8.7731613e+01
   1.0975000e+03   8.7987541e+01
   1.0974500e+03   8.8234154e+01
   1.0974000e+03   8.8471825e+01
   1.0973500e+03   8.8700958e+01
   1.0973000e+03   8.8921860e+01
   1.0972500e+03   8.9134979e+01
   1.0972000e+03   8.9340683e+01
   1.0971500e+03   8.9539246e+01
   1.0971000e+03   8.9731026e+01
   1.0970500e+03   8.9916313e+01
   1.0970000e+03   9.0095428e+01
   1.0969500e+03   9.0268631e+01
   1.0969000e+03   9.0436188e+01
   1.0968500e+03   9.0598335e+01
   1.0968000e+03   9.0755363e+01
   1.0967500e+03   9.0907440e+01
   1.0967000e+03   9.1054825e+01
   1.0966500e+03   9.1197701e+01
   1.0966000e+03   9.1336266e+01
   1.0965500e+03   9.1470734e+01
   1.0965000e+03   9.1601250e+01
   1.0964500e+03   9.1727966e+01
   1.0964000e+03   9.1851082e+01
   1.0963500e+03   9.1970718e+01
   1.0963000e+03   9.2087044e+01
   1.0962500e+03   9.2200172e+01
   1.0962000e+03   9.2310242e+01
   1.0961500e+03   9.2417381e+01
   1.0961000e+03   9.2521706e+01
   1.0960500e+03   9.2623299e+01
   1.0960000e+03   9.2722305e+01
   1.0959500e+03   9.2818832e+01
   1.0959000e+03   9.2912933e+01
   1.0958500e+03   9.3004723e+01
   1.0958000e+03   9.3094284e+01
   1.0957500e+03   9.3181717e+01
   1.0957000e+03   9.3267075e+01
   1.0956500e+03   9.3350441e+01
   1.0956000e+03   9.3431892e+01
   1.0955500e+03   9.3511497e+01
   1.0955000e+03   9.3589333e+01
   1.0954500e+03   9.3665436e+01
   1.0954000e+03   9.3739891e+01
   1.0953500e+03   9.3812737e+01
   1.0953000e+03   9.3884041e+01
   1.0952500e+03   9.3953835e+01
   1.0952000e+03   9.4022194e+01
   1.0951500e+03   9.4089165e+01
   1.0951000e+03   9.4154778e+01
   1.0950500e+03   9.4219086e+01
   1.0950000e+03   9.4282112e+01
   1.0949500e+03   9.4343925e+01
   1.0949000e+03   9.4404541e+01
   1.0948500e+03   9.4464020e+01
   1.0948000e+03   9.4522377e+01
   1.0947500e+03   9.4579659e+01
   1.0947000e+03   9.4635887e+01
   1.0946500e+03   9.4691101e+01
   1.0946000e+03   9.4745338e+01
   1.0945500e+03   9.4798615e+01
   1.0945000e+03   9.4850952e+01
   1.0944500e+03   9.4902397e+01
   1.0944000e+03   9.4952965e+01
   1.0943500e+03   9.5002678e+01
   1.0943000e+03   9.5051567e+01
   1.0942500e+03   9.5099655e+01
   1.0942000e+03   9.5146965e+01
   1.0941500e+03   9.5193512e+01
   1.0941000e+03   9.5239311e+01
   1.0940500e+03   9.5284393e+01
   1.0940000e+03   9.5328781e+01
   1.0939500e+03   9.5372482e+01
   1.0939000e+03   9.5415520e+01
   1.0938500e+03   9.5457909e+01
   1.0938000e+03   9.5499657e+01
   1.0937500e+03   9.5540794e+01
   1.0937000e+03   9.5581322e+01
   1.0936500e+03   9.5621262e+01
   1.0936000e+03   9.5660629e+01
   1.0935500e+03   9.5699448e+01
   1.0935000e+03   9.5737701e+01
   1.0934500e+03   9.5775429e+01
   1.0934000e+03   9.5812630e+01
   1.0933500e+03   9.5849327e+01
   1.0933000e+03   9.5885536e+01
   1.0932500e+03   9.5921234e+01
   1.0932000e+03   9.5956467e+01
   1.0931500e+03   9.5991226e+01
   1.0931000e+03   9.6025536e+01
   1.0930500e+03   9.6059395e+01
   1.0930000e+03   9.6092812e+01
   1.0929500e+03   9.6125809e+01
   1.0929000e+03   9.6158371e+01
   1.0928500e+03   9.6190521e+01
   1.0928000e+03   9.6222267e+01
   1.0927500e+03   9.6253624e+01
   1.0927000e+03   9.6284576e+01
   1.0926500e+03   9.6315163e+01
   1.0926000e+03   9.6345360e+01
   1.0925500e+03   9.6375191e+01
   1.0925000e+03   9.6404655e+01
   1.0924500e+03   9.6433762e+01
   1.0924000e+03   9.6462509e+01
   1.0923500e+03   9.6490921e+01
   1.0923000e+03   9.6518982e+01
   1.0922500e+03   9.6546707e+01
   1.0922000e+03   9.6574104e+01
   1.0921500e+03   9.6601173e+01
   1.0921000e+03   9.6627922e+01
   1.0920500e+03   9.6654343e+01
   1.0920000e+03   9.6680450e+01
   1.0919500e+03   9.6706253e+01
   1.0919000e+03   9.6731743e+01
   1.0918500e+03   9.6756943e+01
   1.0918000e+03   9.6781830e+01
   1.0917500e+03   9.6806419e+01
   1.0917000e+03   9.6830719e+01
   1.0916500e+03   9.6854721e+01
   1.0916000e+03   9.6878441e+01
   1.0915500e+03   9.6901878e+01
   1.0915000e+03   9.6925018e+01
   1.0914500e+03   9.6947891e+01
   1.0914000e+03   9.6970474e+01
   1.0913500e+03   9.6992783e+01
   1.0913000e+03   9.7014809e+01
   1.0912500e+03   9.7036568e+01
   1.0912000e+03   9.7058044e+01
   1.0911500e+03   9.7079254e+01
   1.0911000e+03   9.7100189e+01
   1.0910500e+03   9.7120857e+01
   1.0910000e+03   9.7141258e+01
   1.0909500e+03   9.7161385e+01
   1.0909000e+03   9.7181244e+01
   1.0908500e+03   9.7200836e+01
   1.0908000e+03   9.7220161e+01
   1.0907500e+03   9.7239212e+01
   1.0907000e+03   9.7257996e+01
   1.0906500e+03   9.7276512e+01
   1.0906000e+03   9.7294769e+01
   1.0905500e+03   9.7312744e+01
   1.0905000e+03   9.7330452e+01
   1.0904500e+03   9.7347893e+01
   1.0904000e+03   9.7365059e+01
   1.0903500e+03   9.7381950e+01
   1.0903000e+03   9.7398567e+01
   1.0902500e+03   9.7414909e+01
   1.0902000e+03   9.7430977e+01
   1.0901500e+03   9.7446770e+01
   1.0901000e+03   9.7462280e+01
   1.0900500e+03   9.7477501e+01
   1.0900000e+03   9.7492447e+01
   1.0899500e+03   9.7507111e+01
   1.0899000e+03   9.7521477e+01
   1.0898500e+03   9.7535561e+01
   1.0898000e+03   9.7549355e+01
   1.0897500e+03   9.7562859e+01
   1.0897000e+03   9.7576057e+01
   1.0896500e+03   9.7588959e+01
   1.0896000e+03   9.7601570e+01
   1.0895500e+03   9.7613869e+01
   1.0895000e+03   9.7625862e+01
   1.0894500e+03   9.7637550e+01
   1.0894000e+03   9.7648926e+01
   1.0893500e+03   9.7659981e+01
   1.0893000e+03   9.7670731e+01
   1.0892500e+03   9.7681145e+01
   1.0892000e+03   9.7691246e+01
   1.0891500e+03   9.7701012e+01
   1.0891000e+03   9.7710457e+01
   1.0890500e+03   9.7719566e+01
   1.0890000e+03   9.7728340e+01
   1.0889500e+03   9.7736778e+01
   1.0889000e+03   9.7744873e+01
   1.0888500e+03   9.7752625e+01
   1.0888000e+03   9.7760033e+01
   1.0887500e+03   9.7767090e+01
   1.0887000e+03   9.7773796e+01
   1.0886500e+03   9.7780144e+01
   1.0886000e+03   9.7786140e+01
   1.0885500e+03   9.7791771e+01
   1.0885000e+03   9.7797043e+01
   1.0884500e+03   9.7801956e+01
   1.0884000e+03   9.7806496e+01
   1.0883500e+03   9.7810669e+01
   1.0883000e+03   9.7814476e+01
   1.0882500e+03   9.7817917e+01
   1.0882000e+03   9.7820976e+01
   1.0881500e+03   9.7823677e+01
   1.0881000e+03   9.7825989e+01
   1.0880500e+03   9.7827942e+01
   1.0880000e+03   9.7829521e+01
   1.0879500e+03   9.7830727e+01
   1.0879000e+03   9.7831551e+01
   1.0878500e+03   9.7832016e+01
   1.0878000e+03   9.7832108e+01
   1.0877500e+03   9.7831833e+01
   1.0877000e+03   9.7831192e+01
   1.0876500e+03   9.7830193e+01
   1.0876000e+03   9.7828827e+01
   1.0875500e+03   9.7827110e+01
   1.0875000e+03   9.7825043e+01
   1.0874500e+03   9.7822632e+01
   1.0874000e+03   9.7819878e+01
   1.0873500e+03   9.7816780e+01
   1.0873000e+03   9.7813354e+01
   1.0872500e+03   9.7809608e+01
   1.0872000e+03   9.7805542e+01
   1.0871500e+03   9.7801170e+01
   1.0871000e+03   9.7796486e+01
   1.0870500e+03   9.7791519e+01
   1.0870000e+03   9.7786270e+01
   1.0869500e+03   9.7780739e+01
   1.0869000e+03   9.7774956e+01
   1.0868500e+03   9.7768906e+01
   1.0868000e+03   9.7762619e+01
   1.0867500e+03   9.7756104e+01
   1.0867000e+03   9.7749374e+01
   1.0866500e+03   9.7742439e+01
   1.0866000e+03   9.7735306e+01
   1.0865500e+03   9.7728004e+01
   1.0865000e+03   9.7720528e+01
   1.0864500e+03   9.7712914e+01
   1.0864000e+03   9.7705147e+01
   1.0863500e+03   9.7697273e+01
   1.0863000e+03   9.7689285e+01
   1.0862500e+03   9.7681221e+01
   1.0862000e+03   9.7673073e+01
   1.0861500e+03   9.7664864e+01
   1.0861000e+03   9.7656616e+01
   1.0860500e+03   9.7648346e+01
   1.0860000e+03   9.7640060e+01
   1.0859500e+03   9.7631790e+01
   1.0859000e+03   9.7623535e+01
   1.0858500e+03   9.7615318e+01
   1.0858000e+03   9.7607162e+01
   1.0857500e+03   9.7599068e+01
   1.0857000e+03   9.7591064e+01
   1.0856500e+03   9.7583168e+01
   1.0856000e+03   9.7575386e+01
   1.0855500e+03   9.7567734e+01
   1.0855000e+03   9.7560226e+01
   1.0854500e+03   9.7552887e+01
   1.0854000e+03   9.7545715e+01
   1.0853500e+03   9.7538734e+01
   1.0853000e+03   9.7531960e+01
   1.0852500e+03   9.7525391e+01
   1.0852000e+03   9.7519043e+01
   1.0851500e+03   9.7512939e+01
   1.0851000e+03   9.7507080e+01
   1.0850500e+03   9.7501488e+01
   1.0850000e+03   9.7496155e+01
   1.0849500e+03   9.7491096e+01
   1.0849000e+03   9.7486320e+01
   1.0848500e+03   9.7481842e+01
   1.0848000e+03   9.7477654e+01
   1.0847500e+03   9.7473785e+01
   1.0847000e+03   9.7470215e+01
   1.0846500e+03   9.7466965e+01
   1.0846000e+03   9.7464027e+01
   1.0845500e+03   9.7461426e+01
   1.0845000e+03   9.7459145e+01
   1.0844500e+03   9.7457191e+01
   1.0844000e+03   9.7455574e+01
   1.0843500e+03   9.7454285e+01
   1.0843000e+03   9.7453323e+01
   1.0842500e+03   9.7452705e+01
   1.0842000e+03   9.7452415e+01
   1.0841500e+03   9.7452454e+01
   1.0841000e+03   9.7452827e+01
   1.0840500e+03   9.7453529e+01
   1.0840000e+03   9.7454552e+01
   1.0839500e+03   9.7455902e+01
   1.0839000e+03   9.7457573e+01
   1.0838500e+03   9.7459549e+01
   1.0838000e+03   9.7461845e+01
   1.0837500e+03   9.7464439e+01
   1.0837000e+03   9.7467346e+01
   1.0836500e+03   9.7470543e+01
   1.0836000e+03   9.7474030e+01
   1.0835500e+03   9.7477798e+01
   1.0835000e+03   9.7481857e+01
   1.0834500e+03   9.7486183e+01
   1.0834000e+03   9.7490768e+01
   1.0833500e+03   9.7495621e+01
   1.0833000e+03   9.7500732e+01
   1.0832500e+03   9.7506073e+01
   1.0832000e+03   9.7511665e+01
   1.0831500e+03   9.7517487e+01
   1.0831000e+03   9.7523529e+01
   1.0830500e+03   9.7529785e+01
   1.0830000e+03   9.7536255e+01
   1.0829500e+03   9.7542923e+01
   1.0829000e+03   9.7549782e+01
   1.0828500e+03   9.7556839e+01
   1.0828000e+03   9.7564056e+01
   1.0827500e+03   9.7571457e+01
   1.0827000e+03   9.7579018e+01
   1.0826500e+03   9.7586731e+01
   1.0826000e+03   9.7594597e+01
   1.0825500e+03   9.7602600e+01
   1.0825000e+03   9.7610733e+01
   1.0824500e+03   9.7618988e+01
   1.0824000e+03   9.7627365e+01
   1.0823500e+03   9.7635849e+01
   1.0823000e+03   9.7644440e+01
   1.0822500e+03   9.7653122e+01
   1.0822000e+03   9.7661888e+01
   1.0821500e+03   9.7670731e+01
   1.0821000e+03   9.7679657e+01
   1.0820500e+03   9.7688644e+01
   1.0820000e+03   9.7697693e+01
   1.0819500e+03   9.7706795e+01
   1.0819000e+03   9.7715935e+01
   1.0818500e+03   9.7725121e+01
   1.0818000e+03   9.7734337e+01
   1.0817500e+03   9.7743576e+01
   1.0817000e+03   9.7752838e+01
   1.0816500e+03   9.7762115e+01
   1.0816000e+03   9.7771385e+01
   1.0815500e+03   9.7780670e+01
   1.0815000e+03   9.7789940e+01
   1.0814500e+03   9.7799202e+01
   1.0814000e+03   9.7808441e+01
   1.0813500e+03   9.7817657e+01
   1.0813000e+03   9.7826843e+01
   1.0812500e+03   9.7835999e+01
   1.0812000e+03   9.7845108e+01
   1.0811500e+03   9.7854172e+01
   1.0811000e+03   9.7863190e+01
   1.0810500e+03   9.7872147e+01
   1.0810000e+03   9.7881035e+01
   1.0809500e+03   9.7889862e+01
   1.0809000e+03   9.7898605e+01
   1.0808500e+03   9.7907280e+01
   1.0808000e+03   9.7915871e+01
   1.0807500e+03   9.7924370e+01
   1.0807000e+03   9.7932777e+01
   1.0806500e+03   9.7941078e+01
   1.0806000e+03   9.7949287e+01
   1.0805500e+03   9.7957382e+01
   1.0805000e+03   9.7965363e+01
   1.0804500e+03   9.7973236e+01
   1.0804000e+03   9.7980972e+01
   1.0803500e+03   9.7988602e+01
   1.0803000e+03   9.7996094e+01
   1.0802500e+03   9.8003448e+01
   1.0802000e+03   9.8010666e+01
   1.0801500e+03   9.8017738e+01
   1.0801000e+03   9.8024673e+01
   1.0800500e+03   9.8031448e+01
   1.0800000e+03   9.8038071e+01
   1.0799500e+03   9.8044540e+01
   1.0799000e+03   9.8050842e+01
   1.0798500e+03   9.8056984e+01
   1.0798000e+03   9.8062950e+01
   1.0797500e+03   9.8068748e+01
   1.0797000e+03   9.8074371e+01
   1.0796500e+03   9.8079811e+01
   1.0796000e+03   9.8085075e+01
   1.0795500e+03   9.8090149e+01
   1.0795000e+03   9.8095032e+01
   1.0794500e+03   9.8099731e+01
   1.0794000e+03   9.8104233e+01
   1.0793500e+03   9.8108543e+01
   1.0793000e+03   9.8112648e+01
   1.0792500e+03   9.8116554e+01
   1.0792000e+03   9.8120255e+01
   1.0791500e+03   9.8123756e+01
   1.0791000e+03   9.8127045e+01
   1.0790500e+03   9.8130127e+01
   1.0790000e+03   9.8132996e+01
   1.0789500e+03   9.8135658e+01
   1.0789000e+03   9.8138100e+01
   1.0788500e+03   9.8140327e+01
   1.0788000e+03   9.8142349e+01
   1.0787500e+03   9.8144142e+01
   1.0787000e+03   9.8145729e+01
   1.0786500e+03   9.8147095e+01
   1.0786000e+03   9.8148247e+01
   1.0785500e+03   9.8149178e+01
   1.0785000e+03   9.8149887e+01
   1.0784500e+03   9.8150391e+01
   1.0784000e+03   9.8150673e+01
   1.0783500e+03   9.8150749e+01
   1.0783000e+03   9.8150604e+01
   1.0782500e+03   9.8150246e+01
   1.0782000e+03   9.8149681e+01
   1.0781500e+03   9.8148903e+01
   1.0781000e+03   9.8147926e+01
   1.0780500e+03   9.8146744e+01
   1.0780000e+03   9.8145355e+01
   1.0779500e+03   9.8143776e+01
   1.0779000e+03   9.8141991e+01
   1.0778500e+03   9.8140022e+01
   1.0778000e+03   9.8137871e+01
   1.0777500e+03   9.8135529e+01
   1.0777000e+03   9.8133011e+01
   1.0776500e+03   9.8130318e+01
   1.0776000e+03   9.8127449e+01
   1.0775500e+03   9.8124420e+01
   1.0775000e+03   9.8121231e+01
   1.0774500e+03   9.8117889e+01
   1.0774000e+03   9.8114395e+01
   1.0773500e+03   9.8110756e+01
   1.0773000e+03   9.8106987e+01
   1.0772500e+03   9.8103088e+01
   1.0772000e+03   9.8099060e+01
   1.0771500e+03   9.8094917e+01
   1.0771000e+03   9.8090668e+01
   1.0770500e+03   9.8086319e+01
   1.0770000e+03   9.8081871e+01
   1.0769500e+03   9.8077332e+01
   1.0769000e+03   9.8072723e+01
   1.0768500e+03   9.8068031e+01
   1.0768000e+03   9.8063286e+01
   1.0767500e+03   9.8058479e+01
   1.0767000e+03   9.8053627e+01
   1.0766500e+03   9.8048744e+01
   1.0766000e+03   9.8043816e+01
   1.0765500e+03   9.8038879e+01
   1.0765000e+03   9.8033920e+01
   1.0764500e+03   9.8028961e+01
   1.0764000e+03   9.8024002e+01
   1.0763500e+03   9.8019051e+01
   1.0763000e+03   9.8014122e+01
   1.0762500e+03   9.8009224e+01
   1.0762000e+03   9.8004364e+01
   1.0761500e+03   9.7999542e+01
   1.0761000e+03   9.7994781e+01
   1.0760500e+03   9.7990074e+01
   1.0760000e+03   9.7985443e+01
   1.0759500e+03   9.7980896e+01
   1.0759000e+03   9.7976425e+01
   1.0758500e+03   9.7972038e+01
   1.0758000e+03   9.7967758e+01
   1.0757500e+03   9.7963585e+01
   1.0757000e+03   9.7959526e+01
   1.0756500e+03   9.7955582e+01
   1.0756000e+03   9.7951767e+01
   1.0755500e+03   9.7948082e+01
   1.0755000e+03   9.7944534e+01
   1.0754500e+03   9.7944206e+01
   1.0754000e+03   9.7943871e+01
   1.0753500e+03   9.7943542e+01
   1.0753000e+03   9.7943214e+01
   1.0752500e+03   9.7942886e+01
   1.0752000e+03   9.7942558e+01
   1.0751500e+03   9.7942230e+01
   1.0751000e+03   9.7941902e+01
   1.0750500e+03   9.7941566e+01
   1.0750000e+03   9.7941238e+01


==> Data/Lorentzians/LSA_23C.dat <==
   1.1250000e+03   9.9536514e+01
   1.1249500e+03   9.9537216e+01
   1.1249000e+03   9.9537933e+01
   1.1248500e+03   9.9538651e+01
   1.1248000e+03   9.9539391e+01
   1.1247500e+03   9.9540123e+01
   1.1247000e+03   9.9540863e+01
   1.1246500e+03   9.9541618e+01
   1.1246000e+03   9.9542366e+01
   1.1245500e+03   9.9543121e+01
   1.1245000e+03   9.9543884e+01
   1.1244500e+03   9.9544647e+01
   1.1244000e+03   9.9545410e+01
   1.1243500e+03   9.9546173e+01
   1.1243000e+03   9.9546928e+01
   1.1242500e+03   9.9547684e+01
   1.1242000e+03   9.9548439e+01
   1.1241500e+03   9.9549194e+01
   1.1241000e+03   9.9549934e+01
   1.1240500e+03   9.9550674e+01
   1.1240000e+03   9.9551407e+01
   1.1239500e+03   9.9552132e+01
   1.1239000e+03   9.9552841e+01
   1.1238500e+03   9.9553543e+01
   1.1238000e+03   9.9554237e+01
   1.1237500e+03   9.9554916e+01
   1.1237000e+03   9.9555573e+01
   1.1236500e+03   9.9556229e+01
   1.1236000e+03   9.9556854e+01
   1.1235500e+03   9.9557472e+01
   1.1235000e+03   9.9558067e+01
   1.1234500e+03   9.9558640e+01
   1.1234000e+03   9.9559196e+01
   1.1233500e+03   9.9559731e+01
   1.1233000e+03   9.9560234e+01
   1.1232500e+03   9.9560722e+01
   1.1232000e+03   9.9561180e+01
   1.1231500e+03   9.9561615e+01
   1.1231000e+03   9.9562012e+01
   1.1230500e+03   9.9562386e+01
   1.1230000e+03   9.9562729e+01
   1.1229500e+03   9.9563042e+01
   1.1229000e+03   9.9563316e+01
   1.1228500e+03   9.9563560e+01
   1.1228000e+03   9.9563774e+01
   1.1227500e+03   9.9563942e+01
   1.1227000e+03   9.9564079e+01
   1.1226500e+03   9.9564178e+01
   1.1226000e+03   9.9564232e+01
   1.1225500e+03   9.9564247e+01
   1.1225000e+03   9.9564224e+01
   1.1224500e+03   9.9564156e+01
   1.1224000e+03   9.9564041e+01
   1.1223500e+03   9.9563889e+01
   1.1223000e+03   9.9563683e+01
   1.1222500e+03   9.9563431e+01
   1.1222000e+03   9.9563133e+01
   1.1221500e+03   9.9562790e+01
   1.1221000e+03   9.9562386e+01
   1.1220500e+03   9.9561943e+01
   1.1220000e+03   9.9561447e+01
   1.1219500e+03   9.9560898e+01
   1.1219000e+03   9.9560295e+01
   1.1218500e+03   9.9559639e+01
   1.1218000e+03   9.9558929e+01
   1.1217500e+03   9.9558167e+01
   1.1217000e+03   9.9557350e+01
   1.1216500e+03   9.9556480e+01
   1.1216000e+03   9.9555557e+01
   1.1215500e+03   9.9554573e+01
   1.1215000e+03   9.9553528e+01
   1.1214500e+03   9.9552437e+01
   1.1214000e+03   9.9551277e+01
   1.1213500e+03   9.9550072e+01
   1.1213000e+03   9.9548798e+01
   1.1212500e+03   9.9547470e+01
   1.1212000e+03   9.9546089e+01
   1.1211500e+03   9.9544647e+01
   1.1211000e+03   9.9543144e+01
   1.1210500e+03   9.9541580e+01
   1.1210000e+03   9.9539963e+01
   1.1209500e+03   9.9538300e+01
   1.1209000e+03   9.9536568e+01
   1.1208500e+03   9.9534782e+01
   1.1208000e+03   9.9532936e+01
   1.1207500e+03   9.9531044e+01
   1.1207000e+03   9.9529091e+01
   1.1206500e+03   9.9527092e+01
   1.1206000e+03   9.9525032e+01
   1.1205500e+03   9.9522926e+01
   1.1205000e+03   9.9520760e+01
   1.1204500e+03   9.9518547e+01
   1.1204000e+03   9.9516289e+01
   1.1203500e+03   9.9513977e+01
   1.1203000e+03   9.9511627e+01
   1.1202500e+03   9.9509216e+01
   1.1202000e+03   9.9506767e+01
   1.1201500e+03   9.9504272e+01
   1.1201000e+03   9.9501740e+01
   1.1200500e+03   9.9499161e+01
   1.1200000e+03   9.9496552e+01
   1.1199500e+03   9.9493889e+01
   1.1199000e+03   9.9491203e+01
   1.1198500e+03   9.9488487e+01
   1.1198000e+03   9.9485725e+01
   1.1197500e+03   9.9482941e+01
   1.1197000e+03   9.9480125e+01
   1.1196500e+03   9.9477287e+01
   1.1196000e+03   9.9474426e+01
   1.1195500e+03   9.9471535e+01
   1.1195000e+03   9.9468628e+01
   1.1194500e+03   9.9465698e+01
   1.1194000e+03   9.9462761e+01
   1.1193500e+03   9.9459801e+01
   1.1193000e+03   9.9456833e+01
   1.1192500e+03   9.9453857e+01
   1.1192000e+03   9.9450874e+01
   1.1191500e+03   9.9447891e+01
   1.1191000e+03   9.9444901e+01
   1.1190500e+03   9.9441917e+01
   1.1190000e+03   9.9438927e+01
   1.1189500e+03   9.9435959e+01
   1.1189000e+03   9.9432983e+01
   1.1188500e+03   9.9430031e+01
   1.1188000e+03   9.9427094e+01
   1.1187500e+03   9.9424171e+01
   1.1187000e+03   9.9421272e+01
   1.1186500e+03   9.9418388e+01
   1.1186000e+03   9.9415535e+01
   1.1185500e+03   9.9412704e+01
   1.1185000e+03   9.9409904e+01
   1.1184500e+03   9.9407143e+01
   1.1184000e+03   9.9404419e+01
   1.1183500e+03   9.9401733e+01
   1.1183000e+03   9.9399086e+01
   1.1182500e+03   9.9396484e+01
   1.1182000e+03   9.9393929e+01
   1.1181500e+03   9.9391426e+01
   1.1181000e+03   9.9388969e+01
   1.1180500e+03   9.9386574e+01
   1.1180000e+03   9.9384232e+01
   1.1179500e+03   9.9381950e+01
   1.1179000e+03   9.9379738e+01
   1.1178500e+03   9.9377586e+01
   1.1178000e+03   9.9375504e+01
   1.1177500e+03   9.9373489e+01
   1.1177000e+03   9.9371544e+01
   1.1176500e+03   9.9369682e+01
   1.1176000e+03   9.9367889e+01
   1.1175500e+03   9.9366173e+01
   1.1175000e+03   9.9364540e+01
   1.1174500e+03   9.9362999e+01
   1.1174000e+03   9.9361534e+01
   1.1173500e+03   9.9360153e+01
   1.1173000e+03   9.9358871e+01
   1.1172500e+03   9.9357674e+01
   1.1172000e+03   9.9356560e+01
   1.1171500e+03   9.9355545e+01
   1.1171000e+03   9.9354630e+01
   1.1170500e+03   9.9353806e+01
   1.1170000e+03   9.9353073e+01
   1.1169500e+03   9.9352448e+01
   1.1169000e+03   9.9351921e+01
   1.1168500e+03   9.9351501e+01
   1.1168000e+03   9.9351173e+01
   1.1167500e+03   9.9350952e+01
   1.1167000e+03   9.9350838e+01
   1.1166500e+03   9.9350830e+01
   1.1166000e+03   9.9350914e+01
   1.1165500e+03   9.9351120e+01
   1.1165000e+03   9.9351418e+01
   1.1164500e+03   9.9351830e+01
   1.1164000e+03   9.9352341e+01
   1.1163500e+03   9.9352959e+01
   1.1163000e+03   9.9353683e+01
   1.1162500e+03   9.9354515e+01
   1.1162000e+03   9.9355453e+01
   1.1161500e+03   9.9356499e+01
   1.1161000e+03   9.9357643e+01
   1.1160500e+03   9.9358894e+01
   1.1160000e+03   9.9360252e+01
   1.1159500e+03   9.9361710e+01
   1.1159000e+03   9.9363266e+01
   1.1158500e+03   9.9364929e+01
   1.1158000e+03   9.9366692e+01
   1.1157500e+03   9.9368546e+01
   1.1157000e+03   9.9370506e+01
   1.1156500e+03   9.9372559e+01
   1.1156000e+03   9.9374710e+01
   1.1155500e+03   9.9376953e+01
   1.1155000e+03   9.9379288e+01
   1.1154500e+03   9.9381706e+01
   1.1154000e+03   9.9384216e+01
   1.1153500e+03   9.9386818e+01
   1.1153000e+03   9.9389496e+01
   1.1152500e+03   9.9392258e+01
   1.1152000e+03   9.9395103e+01
   1.1151500e+03   9.9398026e+01
   1.1151000e+03   9.9401024e+01
   1.1150500e+03   9.9404083e+01
   1.1150000e+03   9.9407219e+01
   1.1149500e+03   9.9410423e+01
   1.1149000e+03   9.9413696e+01
   1.1148500e+03   9.9417023e+01
   1.1148000e+03   9.9420403e+01
   1.1147500e+03   9.9423843e+01
   1.1147000e+03   9.9427345e+01
   1.1146500e+03   9.9430885e+01
   1.1146000e+03   9.9434464e+01
   1.1145500e+03   9.9438095e+01
   1.1145000e+03   9.9441765e+01
   1.1144500e+03   9.9445473e+01
   1.1144000e+03   9.9449203e+01
   1.1143500e+03   9.9452972e+01
   1.1143000e+03   9.9456764e+01
   1.1142500e+03   9.9460571e+01
   1.1142000e+03   9.9464394e+01
   1.1141500e+03   9.9468231e+01
   1.1141000e+03   9.9472076e+01
   1.1140500e+03   9.9475929e+01
   1.1140000e+03   9.9479774e+01
   1.1139500e+03   9.9483620e+01
   1.1139000e+03   9.9487457e+01
   1.1138500e+03   9.9491280e+01
   1.1138000e+03   9.9495087e+01
   1.1137500e+03   9.9498871e+01
   1.1137000e+03   9.9502632e+01
   1.1136500e+03   9.9506348e+01
   1.1136000e+03   9.9510040e+01
   1.1135500e+03   9.9513687e+01
   1.1135000e+03   9.9517288e+01
   1.1134500e+03   9.9520836e+01
   1.1134000e+03   9.9524330e+01
   1.1133500e+03   9.9527771e+01
   1.1133000e+03   9.9531136e+01
   1.1132500e+03   9.9534431e+01
   1.1132000e+03   9.9537651e+01
   1.1131500e+03   9.9540794e+01
   1.1131000e+03   9.9543846e+01
   1.1130500e+03   9.9546806e+01
   1.1130000e+03   9.9549675e+01
   1.1129500e+03   9.9552437e+01
   1.1129000e+03   9.9555084e+01
   1.1128500e+03   9.9557632e+01
   1.1128000e+03   9.9560051e+01
   1.1127500e+03   9.9562355e+01
   1.1127000e+03   9.9564522e+01
   1.1126500e+03   9.9566559e+01
   1.1126000e+03   9.9568459e+01
   1.1125500e+03   9.9570206e+01
   1.1125000e+03   9.9571808e+01
   1.1124500e+03   9.9573257e+01
   1.1124000e+03   9.9574539e+01
   1.1123500e+03   9.9575653e+01
   1.1123000e+03   9.9576591e+01
   1.1122500e+03   9.9577354e+01
   1.1122000e+03   9.9577942e+01
   1.1121500e+03   9.9578331e+01
   1.1121000e+03   9.9578537e+01
   1.1120500e+03   9.9578537e+01
   1.1120000e+03   9.9578339e+01
   1.1119500e+03   9.9577934e+01
   1.1119000e+03   9.9577309e+01
   1.1118500e+03   9.9576477e+01
   1.1118000e+03   9.9575409e+01
   1.1117500e+03   9.9574127e+01
   1.1117000e+03   9.9572609e+01
   1.1116500e+03   9.9570862e+01
   1.1116000e+03   9.9568878e+01
   1.1115500e+03   9.9566650e+01
   1.1115000e+03   9.9564171e+01
   1.1114500e+03   9.9561440e+01
   1.1114000e+03   9.9558464e+01
   1.1113500e+03   9.9555222e+01
   1.1113000e+03   9.9551735e+01
   1.1112500e+03   9.9547974e+01
   1.1112000e+03   9.9543945e+01
   1.1111500e+03   9.9539658e+01
   1.1111000e+03   9.9535103e+01
   1.1110500e+03   9.9530273e+01
   1.1110000e+03   9.9525177e+01
   1.1109500e+03   9.9519806e+01
   1.1109000e+03   9.9514168e+01
   1.1108500e+03   9.9508247e+01
   1.1108000e+03   9.9502060e+01
   1.1107500e+03   9.9495605e+01
   1.1107000e+03   9.9488861e+01
   1.1106500e+03   9.9481857e+01
   1.1106000e+03   9.9474571e+01
   1.1105500e+03   9.9467026e+01
   1.1105000e+03   9.9459213e+01
   1.1104500e+03   9.9451134e+01
   1.1104000e+03   9.9442795e+01
   1.1103500e+03   9.9434189e+01
   1.1103000e+03   9.9425331e+01
   1.1102500e+03   9.9416229e+01
   1.1102000e+03   9.9406883e+01
   1.1101500e+03   9.9397293e+01
   1.1101000e+03   9.9387466e+01
   1.1100500e+03   9.9377419e+01
   1.1100000e+03   9.9367142e+01
   1.1099500e+03   9.9356651e+01
   1.1099000e+03   9.9345955e+01
   1.1098500e+03   9.9335052e+01
   1.1098000e+03   9.9323959e+01
   1.1097500e+03   9.9312683e+01
   1.1097000e+03   9.9301239e+01
   1.1096500e+03   9.9289627e+01
   1.1096000e+03   9.9277863e+01
   1.1095500e+03   9.9265945e+01
   1.1095000e+03   9.9253906e+01
   1.1094500e+03   9.9241737e+01
   1.1094000e+03   9.9229469e+01
   1.1093500e+03   9.9217094e+01
   1.1093000e+03   9.9204636e+01
   1.1092500e+03   9.9192101e+01
   1.1092000e+03   9.9179504e+01
   1.1091500e+03   9.9166855e+01
   1.1091000e+03   9.9154190e+01
   1.1090500e+03   9.9141487e+01
   1.1090000e+03   9.9128784e+01
   1.1089500e+03   9.9116089e+01
   1.1089000e+03   9.9103416e+01
   1.1088500e+03   9.9090782e+01
   1.1088000e+03   9.9078194e+01
   1.1087500e+03   9.9065681e+01
   1.1087000e+03   9.9053238e+01
   1.1086500e+03   9.9040901e+01
   1.1086000e+03   9.9028679e+01
   1.1085500e+03   9.9016579e+01
   1.1085000e+03   9.9004616e+01
   1.1084500e+03   9.8992813e+01
   1.1084000e+03   9.8981178e+01
   1.1083500e+03   9.8969727e+01
   1.1083000e+03   9.8958481e+01
   1.1082500e+03   9.8947456e+01
   1.1082000e+03   9.8936646e+01
   1.1081500e+03   9.8926094e+01
   1.1081000e+03   9.8915794e+01
   1.1080500e+03   9.8905762e+01
   1.1080000e+03   9.8896011e+01
   1.1079500e+03   9.8886566e+01
   1.1079000e+03   9.8877426e+01
   1.1078500e+03   9.8868614e+01
   1.1078000e+03   9.8860130e+01
   1.1077500e+03   9.8851990e+01
   1.1077000e+03   9.8844215e+01
   1.1076500e+03   9.8836807e+01
   1.1076000e+03   9.8829773e+01
   1.1075500e+03   9.8823128e+01
   1.1075000e+03   9.8816879e+01
   1.1074500e+03   9.8811043e+01
   1.1074000e+03   9.8805618e+01
   1.1073500e+03   9.8800621e+01
   1.1073000e+03   9.8796051e+01
   1.1072500e+03   9.8791931e+01
   1.1072000e+03   9.8788246e+01
   1.1071500e+03   9.8785027e+01
   1.1071000e+03   9.8782257e+01
   1.1070500e+03   9.8779953e+01
   1.1070000e+03   9.8778114e+01
   1.1069500e+03   9.8776756e+01
   1.1069000e+03   9.8775871e+01
   1.1068500e+03   9.8775467e+01
   1.1068000e+03   9.8775543e+01
   1.1067500e+03   9.8776108e+01
   1.1067000e+03   9.8777161e+01
   1.1066500e+03   9.8778709e+01
   1.1066000e+03   9.8780746e+01
   1.1065500e+03   9.8783272e+01
   1.1065000e+03   9.8786293e+01
   1.1064500e+03   9.8789818e+01
   1.1064000e+03   9.8793839e+01
   1.1063500e+03   9.8798347e+01
   1.1063000e+03   9.8803345e+01
   1.1062500e+03   9.8808838e+01
   1.1062000e+03   9.8814812e+01
   1.1061500e+03   9.8821289e+01
   1.1061000e+03   9.8828247e+01
   1.1060500e+03   9.8835693e+01
   1.1060000e+03   9.8843620e+01
   1.1059500e+03   9.8852020e+01
   1.1059000e+03   9.8860893e+01
   1.1058500e+03   9.8870255e+01
   1.1058000e+03   9.8880074e+01
   1.1057500e+03   9.8890366e+01
   1.1057000e+03   9.8901115e+01
   1.1056500e+03   9.8912315e+01
   1.1056000e+03   9.8923973e+01
   1.1055500e+03   9.8936089e+01
   1.1055000e+03   9.8948631e+01
   1.1054500e+03   9.8961617e+01
   1.1054000e+03   9.8975037e+01
   1.1053500e+03   9.8988884e+01
   1.1053000e+03   9.9003159e+01
   1.1052500e+03   9.9017860e+01
   1.1052000e+03   9.9032959e+01
   1.1051500e+03   9.9048485e+01
   1.1051000e+03   9.9064407e+01
   1.1050500e+03   9.9080711e+01
   1.1050000e+03   9.9097420e+01
   1.1049500e+03   9.9114510e+01
   1.1049000e+03   9.9131966e+01
   1.1048500e+03   9.9149796e+01
   1.1048000e+03   9.9167999e+01
   1.1047500e+03   9.9186554e+01
   1.1047000e+03   9.9205460e+01
   1.1046500e+03   9.9224701e+01
   1.1046000e+03   9.9244293e+01
   1.1045500e+03   9.9264206e+01
   1.1045000e+03   9.9284447e+01
   1.1044500e+03   9.9305000e+01
   1.1044000e+03   9.9325859e+01
   1.1043500e+03   9.9347015e+01
   1.1043000e+03   9.9368462e+01
   1.1042500e+03   9.9390190e+01
   1.1042000e+03   9.9412193e+01
   1.1041500e+03   9.9434448e+01
   1.1041000e+03   9.9456963e+01
   1.1040500e+03   9.9479713e+01
   1.1040000e+03   9.9502701e+01
   1.1039500e+03   9.9525909e+01
   1.1039000e+03   9.9549324e+01
   1.1038500e+03   9.9572937e+01
   1.1038000e+03   9.9596733e+01
   1.1037500e+03   9.9620697e+01
   1.1037000e+03   9.9644814e+01
   1.1036500e+03   9.9669075e+01
   1.1036000e+03   9.9693451e+01
   1.1035500e+03   9.9717941e+01
   1.1035000e+03   9.9742516e+01
   1.1034500e+03   9.9767151e+01
   1.1034000e+03   9.9791840e+01
   1.1033500e+03   9.9816559e+01
   1.1033000e+03   9.9841278e+01
   1.1032500e+03   9.9865967e+01
   1.1032000e+03   9.9890610e+01
   1.1031500e+03   9.9915161e+01
   1.1031000e+03   9.9939606e+01
   1.1030500e+03   9.9963898e+01
   1.1030000e+03   9.9988014e+01
   1.1029500e+03   1.0001191e+02
   1.1029000e+03   1.0003554e+02
   1.1028500e+03   1.0005884e+02
   1.1028000e+03   1.0008180e+02
   1.1027500e+03   1.0010435e+02
   1.1027000e+03   1.0012642e+02
   1.1026500e+03   1.0014795e+02
   1.1026000e+03   1.0016891e+02
   1.1025500e+03   1.0018917e+02
   1.1025000e+03   1.0020869e+02
   1.1024500e+03   1.0022737e+02
   1.1024000e+03   1.0024511e+02
   1.1023500e+03   1.0026181e+02
   1.1023000e+03   1.0027737e+02
   1.1022500e+03   1.0029168e+02
   1.1022000e+03   1.0030458e+02
   1.1021500e+03   1.0031595e+02
   1.1021000e+03   1.0032560e+02
   1.1020500e+03   1.0033340e+02
   1.1020000e+03   1.0033917e+02
   1.1019500e+03   1.0034270e+02
   1.1019000e+03   1.0034374e+02
   1.1018500e+03   1.0034209e+02
   1.1018000e+03   1.0033746e+02
   1.1017500e+03   1.0032957e+02
   1.1017000e+03   1.0031816e+02
   1.1016500e+03   1.0030282e+02
   1.1016000e+03   1.0028324e+02
   1.1015500e+03   1.0025896e+02
   1.1015000e+03   1.0022955e+02
   1.1014500e+03   1.0019453e+02
   1.1014000e+03   1.0015339e+02
   1.1013500e+03   1.0010556e+02
   1.1013000e+03   1.0005039e+02
   1.1012500e+03   9.9987152e+01
   1.1012000e+03   9.9915146e+01
   1.1011500e+03   9.9833557e+01
   1.1011000e+03   9.9741417e+01
   1.1010500e+03   9.9637901e+01
   1.1010000e+03   9.9521881e+01
   1.1009500e+03   9.9392227e+01
   1.1009000e+03   9.9247749e+01
   1.1008500e+03   9.9086975e+01
   1.1008000e+03   9.8908600e+01
   1.1007500e+03   9.8711143e+01
   1.1007000e+03   9.8492966e+01
   1.1006500e+03   9.8252388e+01
   1.1006000e+03   9.7987625e+01
   1.1005500e+03   9.7696648e+01
   1.1005000e+03   9.7377693e+01
   1.1004500e+03   9.7028854e+01
   1.1004000e+03   9.6648079e+01
   1.1003500e+03   9.6233711e+01
   1.1003000e+03   9.5783768e+01
   1.1002500e+03   9.5296768e+01
   1.1002000e+03   9.4771263e+01
   1.1001500e+03   9.4206383e+01
   1.1001000e+03   9.3601501e+01
   1.1000500e+03   9.2956772e+01
   1.1000000e+03   9.2273041e+01
   1.0999500e+03   9.1551758e+01
   1.0999000e+03   9.0795654e+01
   1.0998500e+03   9.0008453e+01
   1.0998000e+03   8.9194908e+01
   1.0997500e+03   8.8360954e+01
   1.0997000e+03   8.7513870e+01
   1.0996500e+03   8.6661972e+01
   1.0996000e+03   8.5814453e+01
   1.0995500e+03   8.4981285e+01
   1.0995000e+03   8.4172562e+01
   1.0994500e+03   8.3398781e+01
   1.0994000e+03   8.2669884e+01
   1.0993500e+03   8.1994835e+01
   1.0993000e+03   8.1381844e+01
   1.0992500e+03   8.0837509e+01
   1.0992000e+03   8.0366577e+01
   1.0991500e+03   7.9972099e+01
   1.0991000e+03   7.9655495e+01
   1.0990500e+03   7.9416245e+01
   1.0990000e+03   7.9252258e+01
   1.0989500e+03   7.9160103e+01
   1.0989000e+03   7.9135239e+01
   1.0988500e+03   7.9172371e+01
   1.0988000e+03   7.9265610e+01
   1.0987500e+03   7.9408714e+01
   1.0987000e+03   7.9595688e+01
   1.0986500e+03   7.9820213e+01
   1.0986000e+03   8.0076477e+01
   1.0985500e+03   8.0359131e+01
   1.0985000e+03   8.0663063e+01
   1.0984500e+03   8.0983635e+01
   1.0984000e+03   8.1316879e+01
   1.0983500e+03   8.1659111e+01
   1.0983000e+03   8.2007172e+01
   1.0982500e+03   8.2358437e+01
   1.0982000e+03   8.2710495e+01
   1.0981500e+03   8.3061501e+01
   1.0981000e+03   8.3409714e+01
   1.0980500e+03   8.3753815e+01
   1.0980000e+03   8.4092712e+01
   1.0979500e+03   8.4425613e+01
   1.0979000e+03   8.4751831e+01
   1.0978500e+03   8.5070824e+01
   1.0978000e+03   8.5382172e+01
   1.0977500e+03   8.5685692e+01
   1.0977000e+03   8.5981148e+01
   1.0976500e+03   8.6268494e+01
   1.0976000e+03   8.6547745e+01
   1.0975500e+03   8.6818893e+01
   1.0975000e+03   8.7082085e+01
   1.0974500e+03   8.7337387e+01
   1.0974000e+03   8.7584961e+01
   1.0973500e+03   8.7824974e+01
   1.0973000e+03   8.8057625e+01
   1.0972500e+03   8.8283127e+01
   1.0972000e+03   8.8501656e+01
   1.0971500e+03   8.8713463e+01
   1.0971000e+03   8.8918747e+01
   1.0970500e+03   8.9117752e+01
   1.0970000e+03   8.9310654e+01
   1.0969500e+03   8.9497681e+01
   1.0969000e+03   8.9678993e+01
   1.0968500e+03   8.9854866e+01
   1.0968000e+03   9.0025482e+01
   1.0967500e+03   9.0191010e+01
   1.0967000e+03   9.0351700e+01
   1.0966500e+03   9.0507683e+01
   1.0966000e+03   9.0659157e+01
   1.0965500e+03   9.0806267e+01
   1.0965000e+03   9.0949181e+01
   1.0964500e+03   9.1088089e+01
   1.0964000e+03   9.1223160e+01
   1.0963500e+03   9.1354485e+01
   1.0963000e+03   9.1482224e+01
   1.0962500e+03   9.1606522e+01
   1.0962000e+03   9.1727470e+01
   1.0961500e+03   9.1845245e+01
   1.0961000e+03   9.1959915e+01
   1.0960500e+03   9.2071640e+01
   1.0960000e+03   9.2180511e+01
   1.0959500e+03   9.2286621e+01
   1.0959000e+03   9.2390076e+01
   1.0958500e+03   9.2490997e+01
   1.0958000e+03   9.2589447e+01
   1.0957500e+03   9.2685524e+01
   1.0957000e+03   9.2779320e+01
   1.0956500e+03   9.2870888e+01
   1.0956000e+03   9.2960342e+01
   1.0955500e+03   9.3047722e+01
   1.0955000e+03   9.3133125e+01
   1.0954500e+03   9.3216599e+01
   1.0954000e+03   9.3298233e+01
   1.0953500e+03   9.3378067e+01
   1.0953000e+03   9.3456177e+01
   1.0952500e+03   9.3532623e+01
   1.0952000e+03   9.3607430e+01
   1.0951500e+03   9.3680687e+01
   1.0951000e+03   9.3752419e+01
   1.0950500e+03   9.3822701e+01
   1.0950000e+03   9.3891556e+01
   1.0949500e+03   9.3959030e+01
   1.0949000e+03   9.4025185e+01
   1.0948500e+03   9.4090027e+01
   1.0948000e+03   9.4153633e+01
   1.0947500e+03   9.4216011e+01
   1.0947000e+03   9.4277229e+01
   1.0946500e+03   9.4337288e+01
   1.0946000e+03   9.4396255e+01
   1.0945500e+03   9.4454147e+01
   1.0945000e+03   9.4510994e+01
   1.0944500e+03   9.4566818e+01
   1.0944000e+03   9.4621674e+01
   1.0943500e+03   9.4675568e+01
   1.0943000e+03   9.4728523e+01
   1.0942500e+03   9.4780586e+01
   1.0942000e+03   9.4831764e+01
   1.0941500e+03   9.4882103e+01
   1.0941000e+03   9.4931595e+01
   1.0940500e+03   9.4980278e+01
   1.0940000e+03   9.5028175e+01
   1.0939500e+03   9.5075302e+01
   1.0939000e+03   9.5121681e+01
   1.0938500e+03   9.5167336e+01
   1.0938000e+03   9.5212288e+01
   1.0937500e+03   9.5256546e+01
   1.0937000e+03   9.5300117e+01
   1.0936500e+03   9.5343048e+01
   1.0936000e+03   9.5385323e+01
   1.0935500e+03   9.5426987e+01
   1.0935000e+03   9.5468040e+01
   1.0934500e+03   9.5508492e+01
   1.0934000e+03   9.5548370e+01
   1.0933500e+03   9.5587669e+01
   1.0933000e+03   9.5626411e+01
   1.0932500e+03   9.5664619e+01
   1.0932000e+03   9.5702293e+01
   1.0931500e+03   9.5739456e+01
   1.0931000e+03   9.5776100e+01
   1.0930500e+03   9.5812248e+01
   1.0930000e+03   9.5847908e+01
   1.0929500e+03   9.5883102e+01
   1.0929000e+03   9.5917824e+01
   1.0928500e+03   9.5952087e+01
   1.0928000e+03   9.5985916e+01
   1.0927500e+03   9.6019295e+01
   1.0927000e+03   9.6052238e+01
   1.0926500e+03   9.6084770e+01
   1.0926000e+03   9.6116890e+01
   1.0925500e+03   9.6148598e+01
   1.0925000e+03   9.6179909e+01
   1.0924500e+03   9.6210823e+01
   1.0924000e+03   9.6241364e+01
   1.0923500e+03   9.6271515e+01
   1.0923000e+03   9.6301300e+01
   1.0922500e+03   9.6330711e+01
   1.0922000e+03   9.6359772e+01
   1.0921500e+03   9.6388481e+01
   1.0921000e+03   9.6416832e+01
   1.0920500e+03   9.6444839e+01
   1.0920000e+03   9.6472519e+01
   1.0919500e+03   9.6499863e+01
   1.0919000e+03   9.6526871e+01
   1.0918500e+03   9.6553558e+01
   1.0918000e+03   9.6579933e+01
   1.0917500e+03   9.6605980e+01
   1.0917000e+03   9.6631721e+01
   1.0916500e+03   9.6657158e+01
   1.0916000e+03   9.6682289e+01
   1.0915500e+03   9.6707115e+01
   1.0915000e+03   9.6731636e+01
   1.0914500e+03   9.6755867e+01
   1.0914000e+03   9.6779808e+01
   1.0913500e+03   9.6803459e+01
   1.0913000e+03   9.6826828e+01
   1.0912500e+03   9.6849915e+01
   1.0912000e+03   9.6872711e+01
   1.0911500e+03   9.6895233e+01
   1.0911000e+03   9.6917465e+01
   1.0910500e+03   9.6939430e+01
   1.0910000e+03   9.6961128e+01
   1.0909500e+03   9.6982544e+01
   1.0909000e+03   9.7003693e+01
   1.0908500e+03   9.7024567e+01
   1.0908000e+03   9.7045174e+01
   1.0907500e+03   9.7065506e+01
   1.0907000e+03   9.7085587e+01
   1.0906500e+03   9.7105392e+01
   1.0906000e+03   9.7124924e+01
   1.0905500e+03   9.7144196e+01
   1.0905000e+03   9.7163200e+01
   1.0904500e+03   9.7181946e+01
   1.0904000e+03   9.7200417e+01
   1.0903500e+03   9.7218636e+01
   1.0903000e+03   9.7236572e+01
   1.0902500e+03   9.7254257e+01
   1.0902000e+03   9.7271675e+01
   1.0901500e+03   9.7288826e+01
   1.0901000e+03   9.7305710e+01
   1.0900500e+03   9.7322334e+01
   1.0900000e+03   9.7338684e+01
   1.0899500e+03   9.7354767e+01
   1.0899000e+03   9.7370583e+01
   1.0898500e+03   9.7386131e+01
   1.0898000e+03   9.7401398e+01
   1.0897500e+03   9.7416397e+01
   1.0897000e+03   9.7431129e+01
   1.0896500e+03   9.7445587e+01
   1.0896000e+03   9.7459755e+01
   1.0895500e+03   9.7473648e+01
   1.0895000e+03   9.7487267e+01
   1.0894500e+03   9.7500595e+01
   1.0894000e+03   9.7513649e+01
   1.0893500e+03   9.7526413e+01
   1.0893000e+03   9.7538887e+01
   1.0892500e+03   9.7551079e+01
   1.0892000e+03   9.7562965e+01
   1.0891500e+03   9.7574577e+01
   1.0891000e+03   9.7585884e+01
   1.0890500e+03   9.7596893e+01
   1.0890000e+03   9.7607605e+01
   1.0889500e+03   9.7618011e+01
   1.0889000e+03   9.7628113e+01
   1.0888500e+03   9.7637924e+01
   1.0888000e+03   9.7647415e+01
   1.0887500e+03   9.7656593e+01
   1.0887000e+03   9.7665474e+01
   1.0886500e+03   9.7674026e+01
   1.0886000e+03   9.7682259e+01
   1.0885500e+03   9.7690186e+01
   1.0885000e+03   9.7697792e+01
   1.0884500e+03   9.7705063e+01
   1.0884000e+03   9.7712029e+01
   1.0883500e+03   9.7718658e+01
   1.0883000e+03   9.7724960e+01
   1.0882500e+03   9.7730942e+01
   1.0882000e+03   9.7736588e+01
   1.0881500e+03   9.7741905e+01
   1.0881000e+03   9.7746895e+01
   1.0880500e+03   9.7751549e+01
   1.0880000e+03   9.7755867e+01
   1.0879500e+03   9.7759857e+01
   1.0879000e+03   9.7763512e+01
   1.0878500e+03   9.7766830e+01
   1.0878000e+03   9.7769814e+01
   1.0877500e+03   9.7772469e+01
   1.0877000e+03   9.7774788e+01
   1.0876500e+03   9.7776772e+01
   1.0876000e+03   9.7778427e+01
   1.0875500e+03   9.7779755e+01
   1.0875000e+03   9.7780754e+01
   1.0874500e+03   9.7781433e+01
   1.0874000e+03   9.7781784e+01
   1.0873500e+03   9.7781822e+01
   1.0873000e+03   9.7781532e+01
   1.0872500e+03   9.7780937e+01
   1.0872000e+03   9.7780029e+01
   1.0871500e+03   9.7778816e+01
   1.0871000e+03   9.7777306e+01
   1.0870500e+03   9.7775497e+01
   1.0870000e+03   9.7773399e+01
   1.0869500e+03   9.7771027e+01
   1.0869000e+03   9.7768364e+01
   1.0868500e+03   9.7765442e+01
   1.0868000e+03   9.7762245e+01
   1.0867500e+03   9.7758797e+01
   1.0867000e+03   9.7755096e+01
   1.0866500e+03   9.7751167e+01
   1.0866000e+03   9.7747002e+01
   1.0865500e+03   9.7742615e+01
   1.0865000e+03   9.7738007e+01
   1.0864500e+03   9.7733208e+01
   1.0864000e+03   9.7728210e+01
   1.0863500e+03   9.7723030e+01
   1.0863000e+03   9.7717682e+01
   1.0862500e+03   9.7712173e+01
   1.0862000e+03   9.7706520e+01
   1.0861500e+03   9.7700729e+01
   1.0861000e+03   9.7694817e+01
   1.0860500e+03   9.7688789e+01
   1.0860000e+03   9.7682663e+01
   1.0859500e+03   9.7676445e+01
   1.0859000e+03   9.7670158e+01
   1.0858500e+03   9.7663811e+01
   1.0858000e+03   9.7657425e+01
   1.0857500e+03   9.7650993e+01
   1.0857000e+03   9.7644547e+01
   1.0856500e+03   9.7638092e+01
   1.0856000e+03   9.7631653e+01
   1.0855500e+03   9.7625221e+01
   1.0855000e+03   9.7618828e+01
   1.0854500e+03   9.7612473e+01
   1.0854000e+03   9.7606186e+01
   1.0853500e+03   9.7599968e+01
   1.0853000e+03   9.7593834e+01
   1.0852500e+03   9.7587791e+01
   1.0852000e+03   9.7581863e+01
   1.0851500e+03   9.7576050e+01
   1.0851000e+03   9.7570381e+01
   1.0850500e+03   9.7564842e+01
   1.0850000e+03   9.7559464e+01
   1.0849500e+03   9.7554245e+01
   1.0849000e+03   9.7549210e+01
   1.0848500e+03   9.7544357e+01
   1.0848000e+03   9.7539696e+01
   1.0847500e+03   9.7535233e+01
   1.0847000e+03   9.7530991e+01
   1.0846500e+03   9.7526962e+01
   1.0846000e+03   9.7523155e+01
   1.0845500e+03   9.7519592e+01
   1.0845000e+03   9.7516266e+01
   1.0844500e+03   9.7513176e+01
   1.0844000e+03   9.7510345e+01
   1.0843500e+03   9.7507767e+01
   1.0843000e+03   9.7505447e+01
   1.0842500e+03   9.7503403e+01
   1.0842000e+03   9.7501610e+01
   1.0841500e+03   9.7500099e+01
   1.0841000e+03   9.7498856e+01
   1.0840500e+03   9.7497887e+01
   1.0840000e+03   9.7497192e+01
   1.0839500e+03   9.7496780e+01
   1.0839000e+03   9.7496643e+01
   1.0838500e+03   9.7496780e+01
   1.0838000e+03   9.7497192e+01
   1.0837500e+03   9.7497879e+01
   1.0837000e+03   9.7498840e+01
   1.0836500e+03   9.7500076e+01
   1.0836000e+03   9.7501579e+01
   1.0835500e+03   9.7503349e+01
   1.0835000e+03   9.7505394e+01
   1.0834500e+03   9.7507690e+01
   1.0834000e+03   9.7510254e+01
   1.0833500e+03   9.7513062e+01
   1.0833000e+03   9.7516129e+01
   1.0832500e+03   9.7519440e+01
   1.0832000e+03   9.7522995e+01
   1.0831500e+03   9.7526779e+01
   1.0831000e+03   9.7530807e+01
   1.0830500e+03   9.7535065e+01
   1.0830000e+03   9.7539536e+01
   1.0829500e+03   9.7544220e+01
   1.0829000e+03   9.7549118e+01
   1.0828500e+03   9.7554222e+01
   1.0828000e+03   9.7559532e+01
   1.0827500e+03   9.7565025e+01
   1.0827000e+03   9.7570709e+01
   1.0826500e+03   9.7576576e+01
   1.0826000e+03   9.7582611e+01
   1.0825500e+03   9.7588821e+01
   1.0825000e+03   9.7595184e+01
   1.0824500e+03   9.7601715e+01
   1.0824000e+03   9.7608383e+01
   1.0823500e+03   9.7615196e+01
   1.0823000e+03   9.7622139e+01
   1.0822500e+03   9.7629219e+01
   1.0822000e+03   9.7636421e+01
   1.0821500e+03   9.7643730e+01
   1.0821000e+03   9.7651161e+01
   1.0820500e+03   9.7658691e+01
   1.0820000e+03   9.7666313e+01
   1.0819500e+03   9.7674026e+01
   1.0819000e+03   9.7681824e+01
   1.0818500e+03   9.7689705e+01
   1.0818000e+03   9.7697655e+01
   1.0817500e+03   9.7705666e+01
   1.0817000e+03   9.7713730e+01
   1.0816500e+03   9.7721855e+01
   1.0816000e+03   9.7730026e+01
   1.0815500e+03   9.7738235e+01
   1.0815000e+03   9.7746483e+01
   1.0814500e+03   9.7754745e+01
   1.0814000e+03   9.7763046e+01
   1.0813500e+03   9.7771355e+01
   1.0813000e+03   9.7779671e+01
   1.0812500e+03   9.7787994e+01
   1.0812000e+03   9.7796318e+01
   1.0811500e+03   9.7804642e+01
   1.0811000e+03   9.7812943e+01
   1.0810500e+03   9.7821236e+01
   1.0810000e+03   9.7829506e+01
   1.0809500e+03   9.7837738e+01
   1.0809000e+03   9.7845947e+01
   1.0808500e+03   9.7854118e+01
   1.0808000e+03   9.7862244e+01
   1.0807500e+03   9.7870323e+01
   1.0807000e+03   9.7878342e+01
   1.0806500e+03   9.7886307e+01
   1.0806000e+03   9.7894211e+01
   1.0805500e+03   9.7902046e+01
   1.0805000e+03   9.7909805e+01
   1.0804500e+03   9.7917488e+01
   1.0804000e+03   9.7925095e+01
   1.0803500e+03   9.7932617e+01
   1.0803000e+03   9.7940048e+01
   1.0802500e+03   9.7947380e+01
   1.0802000e+03   9.7954613e+01
   1.0801500e+03   9.7961739e+01
   1.0801000e+03   9.7968765e+01
   1.0800500e+03   9.7975685e+01
   1.0800000e+03   9.7982475e+01
   1.0799500e+03   9.7989151e+01
   1.0799000e+03   9.7995712e+01
   1.0798500e+03   9.8002144e+01
   1.0798000e+03   9.8008438e+01
   1.0797500e+03   9.8014603e+01
   1.0797000e+03   9.8020622e+01
   1.0796500e+03   9.8026512e+01
   1.0796000e+03   9.8032257e+01
   1.0795500e+03   9.8037842e+01
   1.0795000e+03   9.8043289e+01
   1.0794500e+03   9.8048576e+01
   1.0794000e+03   9.8053711e+01
   1.0793500e+03   9.8058685e+01
   1.0793000e+03   9.8063492e+01
   1.0792500e+03   9.8068138e+01
   1.0792000e+03   9.8072609e+01
   1.0791500e+03   9.8076920e+01
   1.0791000e+03   9.8081047e+01
   1.0790500e+03   9.8085007e+01
   1.0790000e+03   9.8088783e+01
   1.0789500e+03   9.8092392e+01
   1.0789000e+03   9.8095810e+01
   1.0788500e+03   9.8099045e+01
   1.0788000e+03   9.8102097e+01
   1.0787500e+03   9.8104973e+01
   1.0787000e+03   9.8107651e+01
   1.0786500e+03   9.8110146e+01
   1.0786000e+03   9.8112450e+01
   1.0785500e+03   9.8114571e+01
   1.0785000e+03   9.8116493e+01
   1.0784500e+03   9.8118225e+01
   1.0784000e+03   9.8119774e+01
   1.0783500e+03   9.8121124e+01
   1.0783000e+03   9.8122284e+01
   1.0782500e+03   9.8123260e+01
   1.0782000e+03   9.8124039e+01
   1.0781500e+03   9.8124626e+01
   1.0781000e+03   9.8125031e+01
   1.0780500e+03   9.8125237e+01
   1.0780000e+03   9.8125267e+01
   1.0779500e+03   9.8125107e+01
   1.0779000e+03   9.8124763e+01
   1.0778500e+03   9.8124237e+01
   1.0778000e+03   9.8123535e+01
   1.0777500e+03   9.8122650e+01
   1.0777000e+03   9.8121597e+01
   1.0776500e+03   9.8120369e+01
   1.0776000e+03   9.8118965e+01
   1.0775500e+03   9.8117409e+01
   1.0775000e+03   9.8115685e+01
   1.0774500e+03   9.8113800e+01
   1.0774000e+03   9.8111755e+01
   1.0773500e+03   9.8109566e+01
   1.0773000e+03   9.8107231e+01
   1.0772500e+03   9.8104752e+01
   1.0772000e+03   9.8102135e+01
   1.0771500e+03   9.8099388e+01
   1.0771000e+03   9.8096504e+01
   1.0770500e+03   9.8093506e+01
   1.0770000e+03   9.8090401e+01
   1.0769500e+03   9.8087166e+01
   1.0769000e+03   9.8083839e+01
   1.0768500e+03   9.8080406e+01
   1.0768000e+03   9.8076889e+01
   1.0767500e+03   9.8073280e+01
   1.0767000e+03   9.8069588e+01
   1.0766500e+03   9.8065826e+01
   1.0766000e+03   9.8061989e+01
   1.0765500e+03   9.8058105e+01
   1.0765000e+03   9.8054161e+01
   1.0764500e+03   9.8050171e+01
   1.0764000e+03   9.8046143e+01
   1.0763500e+03   9.8042084e+01
   1.0763000e+03   9.8037994e+01
   1.0762500e+03   9.8033890e+01
   1.0762000e+03   9.8029778e+01
   1.0761500e+03   9.8025665e+01
   1.0761000e+03   9.8021545e+01
   1.0760500e+03   9.8017448e+01
   1.0760000e+03   9.8013367e+01
   1.0759500e+03   9.8009308e+01
   1.0759000e+03   9.8005280e+01
   1.0758500e+03   9.8001297e+01
   1.0758000e+03   9.7997360e+01
   1.0757500e+03   9.7993477e+01
   1.0757000e+03   9.7989647e+01
   1.0756500e+03   9.7985893e+01
   1.0756000e+03   9.7982208e+01
   1.0755500e+03   9.7978607e+01
   1.0755000e+03   9.7975090e+01
   1.0754500e+03   9.7974686e+01
   1.0754000e+03   9.7974274e+01
   1.0753500e+03   9.7973869e+01
   1.0753000e+03   9.7973473e+01
   1.0752500e+03   9.7973068e+01
   1.0752000e+03   9.7972664e+01
   1.0751500e+03   9.7972260e+01
   1.0751000e+03   9.7971848e+01
   1.0750500e+03   9.7971436e+01
   1.0750000e+03   9.7971031e+01


==> Data/Lorentzians/LSA_25C.dat <==
   1.1250000e+03   9.9565422e+01
   1.1249500e+03   9.9565216e+01
   1.1249000e+03   9.9564980e+01
   1.1248500e+03   9.9564728e+01
   1.1248000e+03   9.9564445e+01
   1.1247500e+03   9.9564148e+01
   1.1247000e+03   9.9563828e+01
   1.1246500e+03   9.9563484e+01
   1.1246000e+03   9.9563126e+01
   1.1245500e+03   9.9562737e+01
   1.1245000e+03   9.9562325e+01
   1.1244500e+03   9.9561897e+01
   1.1244000e+03   9.9561440e+01
   1.1243500e+03   9.9560966e+01
   1.1243000e+03   9.9560478e+01
   1.1242500e+03   9.9559959e+01
   1.1242000e+03   9.9559425e+01
   1.1241500e+03   9.9558868e+01
   1.1241000e+03   9.9558289e+01
   1.1240500e+03   9.9557686e+01
   1.1240000e+03   9.9557068e+01
   1.1239500e+03   9.9556427e+01
   1.1239000e+03   9.9555763e+01
   1.1238500e+03   9.9555084e+01
   1.1238000e+03   9.9554390e+01
   1.1237500e+03   9.9553665e+01
   1.1237000e+03   9.9552933e+01
   1.1236500e+03   9.9552177e+01
   1.1236000e+03   9.9551399e+01
   1.1235500e+03   9.9550606e+01
   1.1235000e+03   9.9549789e+01
   1.1234500e+03   9.9548958e+01
   1.1234000e+03   9.9548111e+01
   1.1233500e+03   9.9547234e+01
   1.1233000e+03   9.9546356e+01
   1.1232500e+03   9.9545448e+01
   1.1232000e+03   9.9544533e+01
   1.1231500e+03   9.9543587e+01
   1.1231000e+03   9.9542633e+01
   1.1230500e+03   9.9541664e+01
   1.1230000e+03   9.9540680e+01
   1.1229500e+03   9.9539680e+01
   1.1229000e+03   9.9538658e+01
   1.1228500e+03   9.9537621e+01
   1.1228000e+03   9.9536575e+01
   1.1227500e+03   9.9535515e+01
   1.1227000e+03   9.9534431e+01
   1.1226500e+03   9.9533340e+01
   1.1226000e+03   9.9532227e+01
   1.1225500e+03   9.9531105e+01
   1.1225000e+03   9.9529976e+01
   1.1224500e+03   9.9528824e+01
   1.1224000e+03   9.9527672e+01
   1.1223500e+03   9.9526497e+01
   1.1223000e+03   9.9525307e+01
   1.1222500e+03   9.9524109e+01
   1.1222000e+03   9.9522903e+01
   1.1221500e+03   9.9521675e+01
   1.1221000e+03   9.9520447e+01
   1.1220500e+03   9.9519196e+01
   1.1220000e+03   9.9517944e+01
   1.1219500e+03   9.9516678e+01
   1.1219000e+03   9.9515404e+01
   1.1218500e+03   9.9514122e+01
   1.1218000e+03   9.9512825e+01
   1.1217500e+03   9.9511520e+01
   1.1217000e+03   9.9510208e+01
   1.1216500e+03   9.9508896e+01
   1.1216000e+03   9.9507561e+01
   1.1215500e+03   9.9506226e+01
   1.1215000e+03   9.9504890e+01
   1.1214500e+03   9.9503540e+01
   1.1214000e+03   9.9502182e+01
   1.1213500e+03   9.9500824e+01
   1.1213000e+03   9.9499451e+01
   1.1212500e+03   9.9498077e+01
   1.1212000e+03   9.9496696e+01
   1.1211500e+03   9.9495316e+01
   1.1211000e+03   9.9493927e+01
   1.1210500e+03   9.9492538e+01
   1.1210000e+03   9.9491142e+01
   1.1209500e+03   9.9489746e+01
   1.1209000e+03   9.9488350e+01
   1.1208500e+03   9.9486938e+01
   1.1208000e+03   9.9485542e+01
   1.1207500e+03   9.9484131e+01
   1.1207000e+03   9.9482727e+01
   1.1206500e+03   9.9481323e+01
   1.1206000e+03   9.9479912e+01
   1.1205500e+03   9.9478508e+01
   1.1205000e+03   9.9477097e+01
   1.1204500e+03   9.9475693e+01
   1.1204000e+03   9.9474289e+01
   1.1203500e+03   9.9472885e+01
   1.1203000e+03   9.9471489e+01
   1.1202500e+03   9.9470100e+01
   1.1202000e+03   9.9468704e+01
   1.1201500e+03   9.9467323e+01
   1.1201000e+03   9.9465942e+01
   1.1200500e+03   9.9464569e+01
   1.1200000e+03   9.9463203e+01
   1.1199500e+03   9.9461838e+01
   1.1199000e+03   9.9460480e+01
   1.1198500e+03   9.9459145e+01
   1.1198000e+03   9.9457809e+01
   1.1197500e+03   9.9456474e+01
   1.1197000e+03   9.9455154e+01
   1.1196500e+03   9.9453850e+01
   1.1196000e+03   9.9452553e+01
   1.1195500e+03   9.9451271e+01
   1.1195000e+03   9.9449989e+01
   1.1194500e+03   9.9448738e+01
   1.1194000e+03   9.9447479e+01
   1.1193500e+03   9.9446251e+01
   1.1193000e+03   9.9445030e+01
   1.1192500e+03   9.9443832e+01
   1.1192000e+03   9.9442642e+01
   1.1191500e+03   9.9441467e+01
   1.1191000e+03   9.9440315e+01
   1.1190500e+03   9.9439178e+01
   1.1190000e+03   9.9438065e+01
   1.1189500e+03   9.9436966e+01
   1.1189000e+03   9.9435890e+01
   1.1188500e+03   9.9434837e+01
   1.1188000e+03   9.9433807e+01
   1.1187500e+03   9.9432793e+01
   1.1187000e+03   9.9431801e+01
   1.1186500e+03   9.9430832e+01
   1.1186000e+03   9.9429893e+01
   1.1185500e+03   9.9428978e+01
   1.1185000e+03   9.9428085e+01
   1.1184500e+03   9.9427223e+01
   1.1184000e+03   9.9426384e+01
   1.1183500e+03   9.9425575e+01
   1.1183000e+03   9.9424782e+01
   1.1182500e+03   9.9424034e+01
   1.1182000e+03   9.9423309e+01
   1.1181500e+03   9.9422615e+01
   1.1181000e+03   9.9421951e+01
   1.1180500e+03   9.9421318e+01
   1.1180000e+03   9.9420715e+01
   1.1179500e+03   9.9420151e+01
   1.1179000e+03   9.9419609e+01
   1.1178500e+03   9.9419113e+01
   1.1178000e+03   9.9418640e+01
   1.1177500e+03   9.9418205e+01
   1.1177000e+03   9.9417809e+01
   1.1176500e+03   9.9417450e+01
   1.1176000e+03   9.9417122e+01
   1.1175500e+03   9.9416824e+01
   1.1175000e+03   9.9416573e+01
   1.1174500e+03   9.9416359e+01
   1.1174000e+03   9.9416176e+01
   1.1173500e+03   9.9416039e+01
   1.1173000e+03   9.9415932e+01
   1.1172500e+03   9.9415878e+01
   1.1172000e+03   9.9415848e+01
   1.1171500e+03   9.9415863e+01
   1.1171000e+03   9.9415916e+01
   1.1170500e+03   9.9416008e+01
   1.1170000e+03   9.9416145e+01
   1.1169500e+03   9.9416321e+01
   1.1169000e+03   9.9416534e+01
   1.1168500e+03   9.9416794e+01
   1.1168000e+03   9.9417084e+01
   1.1167500e+03   9.9417427e+01
   1.1167000e+03   9.9417801e+01
   1.1166500e+03   9.9418221e+01
   1.1166000e+03   9.9418678e+01
   1.1165500e+03   9.9419174e+01
   1.1165000e+03   9.9419708e+01
   1.1164500e+03   9.9420288e+01
   1.1164000e+03   9.9420898e+01
   1.1163500e+03   9.9421555e+01
   1.1163000e+03   9.9422249e+01
   1.1162500e+03   9.9422989e+01
   1.1162000e+03   9.9423759e+01
   1.1161500e+03   9.9424568e+01
   1.1161000e+03   9.9425415e+01
   1.1160500e+03   9.9426300e+01
   1.1160000e+03   9.9427223e+01
   1.1159500e+03   9.9428177e+01
   1.1159000e+03   9.9429169e+01
   1.1158500e+03   9.9430199e+01
   1.1158000e+03   9.9431259e+01
   1.1157500e+03   9.9432350e+01
   1.1157000e+03   9.9433479e+01
   1.1156500e+03   9.9434639e+01
   1.1156000e+03   9.9435822e+01
   1.1155500e+03   9.9437042e+01
   1.1155000e+03   9.9438301e+01
   1.1154500e+03   9.9439575e+01
   1.1154000e+03   9.9440880e+01
   1.1153500e+03   9.9442200e+01
   1.1153000e+03   9.9443558e+01
   1.1152500e+03   9.9444931e+01
   1.1152000e+03   9.9446327e+01
   1.1151500e+03   9.9447739e+01
   1.1151000e+03   9.9449173e+01
   1.1150500e+03   9.9450630e+01
   1.1150000e+03   9.9452095e+01
   1.1149500e+03   9.9453583e+01
   1.1149000e+03   9.9455078e+01
   1.1148500e+03   9.9456581e+01
   1.1148000e+03   9.9458107e+01
   1.1147500e+03   9.9459633e+01
   1.1147000e+03   9.9461166e+01
   1.1146500e+03   9.9462708e+01
   1.1146000e+03   9.9464249e+01
   1.1145500e+03   9.9465790e+01
   1.1145000e+03   9.9467331e+01
   1.1144500e+03   9.9468872e+01
   1.1144000e+03   9.9470406e+01
   1.1143500e+03   9.9471931e+01
   1.1143000e+03   9.9473450e+01
   1.1142500e+03   9.9474960e+01
   1.1142000e+03   9.9476456e+01
   1.1141500e+03   9.9477936e+01
   1.1141000e+03   9.9479393e+01
   1.1140500e+03   9.9480835e+01
   1.1140000e+03   9.9482254e+01
   1.1139500e+03   9.9483643e+01
   1.1139000e+03   9.9485008e+01
   1.1138500e+03   9.9486343e+01
   1.1138000e+03   9.9487648e+01
   1.1137500e+03   9.9488922e+01
   1.1137000e+03   9.9490150e+01
   1.1136500e+03   9.9491348e+01
   1.1136000e+03   9.9492500e+01
   1.1135500e+03   9.9493607e+01
   1.1135000e+03   9.9494667e+01
   1.1134500e+03   9.9495674e+01
   1.1134000e+03   9.9496635e+01
   1.1133500e+03   9.9497536e+01
   1.1133000e+03   9.9498375e+01
   1.1132500e+03   9.9499161e+01
   1.1132000e+03   9.9499878e+01
   1.1131500e+03   9.9500526e+01
   1.1131000e+03   9.9501106e+01
   1.1130500e+03   9.9501625e+01
   1.1130000e+03   9.9502060e+01
   1.1129500e+03   9.9502411e+01
   1.1129000e+03   9.9502693e+01
   1.1128500e+03   9.9502884e+01
   1.1128000e+03   9.9502998e+01
   1.1127500e+03   9.9503014e+01
   1.1127000e+03   9.9502945e+01
   1.1126500e+03   9.9502777e+01
   1.1126000e+03   9.9502518e+01
   1.1125500e+03   9.9502151e+01
   1.1125000e+03   9.9501686e+01
   1.1124500e+03   9.9501122e+01
   1.1124000e+03   9.9500450e+01
   1.1123500e+03   9.9499664e+01
   1.1123000e+03   9.9498764e+01
   1.1122500e+03   9.9497749e+01
   1.1122000e+03   9.9496620e+01
   1.1121500e+03   9.9495369e+01
   1.1121000e+03   9.9493996e+01
   1.1120500e+03   9.9492508e+01
   1.1120000e+03   9.9490891e+01
   1.1119500e+03   9.9489136e+01
   1.1119000e+03   9.9487251e+01
   1.1118500e+03   9.9485237e+01
   1.1118000e+03   9.9483086e+01
   1.1117500e+03   9.9480797e+01
   1.1117000e+03   9.9478378e+01
   1.1116500e+03   9.9475807e+01
   1.1116000e+03   9.9473099e+01
   1.1115500e+03   9.9470253e+01
   1.1115000e+03   9.9467262e+01
   1.1114500e+03   9.9464127e+01
   1.1114000e+03   9.9460846e+01
   1.1113500e+03   9.9457420e+01
   1.1113000e+03   9.9453842e+01
   1.1112500e+03   9.9450119e+01
   1.1112000e+03   9.9446243e+01
   1.1111500e+03   9.9442223e+01
   1.1111000e+03   9.9438057e+01
   1.1110500e+03   9.9433739e+01
   1.1110000e+03   9.9429268e+01
   1.1109500e+03   9.9424652e+01
   1.1109000e+03   9.9419876e+01
   1.1108500e+03   9.9414970e+01
   1.1108000e+03   9.9409904e+01
   1.1107500e+03   9.9404701e+01
   1.1107000e+03   9.9399361e+01
   1.1106500e+03   9.9393867e+01
   1.1106000e+03   9.9388237e+01
   1.1105500e+03   9.9382469e+01
   1.1105000e+03   9.9376556e+01
   1.1104500e+03   9.9370529e+01
   1.1104000e+03   9.9364349e+01
   1.1103500e+03   9.9358055e+01
   1.1103000e+03   9.9351624e+01
   1.1102500e+03   9.9345078e+01
   1.1102000e+03   9.9338409e+01
   1.1101500e+03   9.9331619e+01
   1.1101000e+03   9.9324715e+01
   1.1100500e+03   9.9317703e+01
   1.1100000e+03   9.9310593e+01
   1.1099500e+03   9.9303375e+01
   1.1099000e+03   9.9296074e+01
   1.1098500e+03   9.9288673e+01
   1.1098000e+03   9.9281189e+01
   1.1097500e+03   9.9273636e+01
   1.1097000e+03   9.9265991e+01
   1.1096500e+03   9.9258293e+01
   1.1096000e+03   9.9250526e+01
   1.1095500e+03   9.9242706e+01
   1.1095000e+03   9.9234825e+01
   1.1094500e+03   9.9226913e+01
   1.1094000e+03   9.9218956e+01
   1.1093500e+03   9.9210968e+01
   1.1093000e+03   9.9202965e+01
   1.1092500e+03   9.9194946e+01
   1.1092000e+03   9.9186913e+01
   1.1091500e+03   9.9178886e+01
   1.1091000e+03   9.9170860e+01
   1.1090500e+03   9.9162857e+01
   1.1090000e+03   9.9154869e+01
   1.1089500e+03   9.9146919e+01
   1.1089000e+03   9.9139008e+01
   1.1088500e+03   9.9131134e+01
   1.1088000e+03   9.9123322e+01
   1.1087500e+03   9.9115570e+01
   1.1087000e+03   9.9107895e+01
   1.1086500e+03   9.9100288e+01
   1.1086000e+03   9.9092781e+01
   1.1085500e+03   9.9085365e+01
   1.1085000e+03   9.9078056e+01
   1.1084500e+03   9.9070862e+01
   1.1084000e+03   9.9063782e+01
   1.1083500e+03   9.9056839e+01
   1.1083000e+03   9.9050034e+01
   1.1082500e+03   9.9043373e+01
   1.1082000e+03   9.9036865e+01
   1.1081500e+03   9.9030533e+01
   1.1081000e+03   9.9024361e+01
   1.1080500e+03   9.9018372e+01
   1.1080000e+03   9.9012566e+01
   1.1079500e+03   9.9006958e+01
   1.1079000e+03   9.9001549e+01
   1.1078500e+03   9.8996361e+01
   1.1078000e+03   9.8991379e+01
   1.1077500e+03   9.8986626e+01
   1.1077000e+03   9.8982101e+01
   1.1076500e+03   9.8977821e+01
   1.1076000e+03   9.8973778e+01
   1.1075500e+03   9.8969994e+01
   1.1075000e+03   9.8966461e+01
   1.1074500e+03   9.8963188e+01
   1.1074000e+03   9.8960190e+01
   1.1073500e+03   9.8957466e+01
   1.1073000e+03   9.8955025e+01
   1.1072500e+03   9.8952858e+01
   1.1072000e+03   9.8950989e+01
   1.1071500e+03   9.8949417e+01
   1.1071000e+03   9.8948135e+01
   1.1070500e+03   9.8947166e+01
   1.1070000e+03   9.8946503e+01
   1.1069500e+03   9.8946152e+01
   1.1069000e+03   9.8946106e+01
   1.1068500e+03   9.8946381e+01
   1.1068000e+03   9.8946976e+01
   1.1067500e+03   9.8947899e+01
   1.1067000e+03   9.8949142e+01
   1.1066500e+03   9.8950714e+01
   1.1066000e+03   9.8952606e+01
   1.1065500e+03   9.8954842e+01
   1.1065000e+03   9.8957397e+01
   1.1064500e+03   9.8960289e+01
   1.1064000e+03   9.8963531e+01
   1.1063500e+03   9.8967094e+01
   1.1063000e+03   9.8970993e+01
   1.1062500e+03   9.8975227e+01
   1.1062000e+03   9.8979797e+01
   1.1061500e+03   9.8984703e+01
   1.1061000e+03   9.8989944e+01
   1.1060500e+03   9.8995522e+01
   1.1060000e+03   9.9001434e+01
   1.1059500e+03   9.9007675e+01
   1.1059000e+03   9.9014244e+01
   1.1058500e+03   9.9021149e+01
   1.1058000e+03   9.9028374e+01
   1.1057500e+03   9.9035919e+01
   1.1057000e+03   9.9043800e+01
   1.1056500e+03   9.9051987e+01
   1.1056000e+03   9.9060493e+01
   1.1055500e+03   9.9069321e+01
   1.1055000e+03   9.9078445e+01
   1.1054500e+03   9.9087891e+01
   1.1054000e+03   9.9097626e+01
   1.1053500e+03   9.9107674e+01
   1.1053000e+03   9.9118011e+01
   1.1052500e+03   9.9128654e+01
   1.1052000e+03   9.9139572e+01
   1.1051500e+03   9.9150780e+01
   1.1051000e+03   9.9162262e+01
   1.1050500e+03   9.9174026e+01
   1.1050000e+03   9.9186043e+01
   1.1049500e+03   9.9198326e+01
   1.1049000e+03   9.9210869e+01
   1.1048500e+03   9.9223663e+01
   1.1048000e+03   9.9236694e+01
   1.1047500e+03   9.9249962e+01
   1.1047000e+03   9.9263451e+01
   1.1046500e+03   9.9277168e+01
   1.1046000e+03   9.9291107e+01
   1.1045500e+03   9.9305244e+01
   1.1045000e+03   9.9319580e+01
   1.1044500e+03   9.9334106e+01
   1.1044000e+03   9.9348824e+01
   1.1043500e+03   9.9363708e+01
   1.1043000e+03   9.9378761e+01
   1.1042500e+03   9.9393959e+01
   1.1042000e+03   9.9409294e+01
   1.1041500e+03   9.9424767e+01
   1.1041000e+03   9.9440353e+01
   1.1040500e+03   9.9456039e+01
   1.1040000e+03   9.9471825e+01
   1.1039500e+03   9.9487686e+01
   1.1039000e+03   9.9503609e+01
   1.1038500e+03   9.9519577e+01
   1.1038000e+03   9.9535583e+01
   1.1037500e+03   9.9551605e+01
   1.1037000e+03   9.9567619e+01
   1.1036500e+03   9.9583618e+01
   1.1036000e+03   9.9599571e+01
   1.1035500e+03   9.9615456e+01
   1.1035000e+03   9.9631264e+01
   1.1034500e+03   9.9646950e+01
   1.1034000e+03   9.9662506e+01
   1.1033500e+03   9.9677895e+01
   1.1033000e+03   9.9693100e+01
   1.1032500e+03   9.9708084e+01
   1.1032000e+03   9.9722816e+01
   1.1031500e+03   9.9737259e+01
   1.1031000e+03   9.9751373e+01
   1.1030500e+03   9.9765137e+01
   1.1030000e+03   9.9778481e+01
   1.1029500e+03   9.9791397e+01
   1.1029000e+03   9.9803802e+01
   1.1028500e+03   9.9815666e+01
   1.1028000e+03   9.9826927e+01
   1.1027500e+03   9.9837532e+01
   1.1027000e+03   9.9847412e+01
   1.1026500e+03   9.9856514e+01
   1.1026000e+03   9.9864761e+01
   1.1025500e+03   9.9872086e+01
   1.1025000e+03   9.9878387e+01
   1.1024500e+03   9.9883583e+01
   1.1024000e+03   9.9887589e+01
   1.1023500e+03   9.9890297e+01
   1.1023000e+03   9.9891624e+01
   1.1022500e+03   9.9891411e+01
   1.1022000e+03   9.9889572e+01
   1.1021500e+03   9.9885956e+01
   1.1021000e+03   9.9880432e+01
   1.1020500e+03   9.9872849e+01
   1.1020000e+03   9.9863014e+01
   1.1019500e+03   9.9850769e+01
   1.1019000e+03   9.9835930e+01
   1.1018500e+03   9.9818268e+01
   1.1018000e+03   9.9797592e+01
   1.1017500e+03   9.9773674e+01
   1.1017000e+03   9.9746216e+01
   1.1016500e+03   9.9714966e+01
   1.1016000e+03   9.9679604e+01
   1.1015500e+03   9.9639839e+01
   1.1015000e+03   9.9595352e+01
   1.1014500e+03   9.9545738e+01
   1.1014000e+03   9.9490623e+01
   1.1013500e+03   9.9429611e+01
   1.1013000e+03   9.9362175e+01
   1.1012500e+03   9.9287865e+01
   1.1012000e+03   9.9206230e+01
   1.1011500e+03   9.9116661e+01
   1.1011000e+03   9.9018585e+01
   1.1010500e+03   9.8911369e+01
   1.1010000e+03   9.8794342e+01
   1.1009500e+03   9.8666855e+01
   1.1009000e+03   9.8528107e+01
   1.1008500e+03   9.8377357e+01
   1.1008000e+03   9.8213806e+01
   1.1007500e+03   9.8036591e+01
   1.1007000e+03   9.7844719e+01
   1.1006500e+03   9.7637405e+01
   1.1006000e+03   9.7413750e+01
   1.1005500e+03   9.7172791e+01
   1.1005000e+03   9.6913544e+01
   1.1004500e+03   9.6635147e+01
   1.1004000e+03   9.6336731e+01
   1.1003500e+03   9.6017357e+01
   1.1003000e+03   9.5676384e+01
   1.1002500e+03   9.5313057e+01
   1.1002000e+03   9.4927040e+01
   1.1001500e+03   9.4517807e+01
   1.1001000e+03   9.4085281e+01
   1.1000500e+03   9.3629494e+01
   1.1000000e+03   9.3150955e+01
   1.0999500e+03   9.2650269e+01
   1.0999000e+03   9.2128693e+01
   1.0998500e+03   9.1587730e+01
   1.0998000e+03   9.1029289e+01
   1.0997500e+03   9.0455902e+01
   1.0997000e+03   8.9870354e+01
   1.0996500e+03   8.9276215e+01
   1.0996000e+03   8.8677200e+01
   1.0995500e+03   8.8077652e+01
   1.0995000e+03   8.7482224e+01
   1.0994500e+03   8.6895714e+01
   1.0994000e+03   8.6322975e+01
   1.0993500e+03   8.5769180e+01
   1.0993000e+03   8.5239105e+01
   1.0992500e+03   8.4737518e+01
   1.0992000e+03   8.4268700e+01
   1.0991500e+03   8.3836395e+01
   1.0991000e+03   8.3443893e+01
   1.0990500e+03   8.3093773e+01
   1.0990000e+03   8.2787773e+01
   1.0989500e+03   8.2526970e+01
   1.0989000e+03   8.2311913e+01
   1.0988500e+03   8.2142212e+01
   1.0988000e+03   8.2016991e+01
   1.0987500e+03   8.1934669e+01
   1.0987000e+03   8.1893188e+01
   1.0986500e+03   8.1890289e+01
   1.0986000e+03   8.1923271e+01
   1.0985500e+03   8.1989136e+01
   1.0985000e+03   8.2085037e+01
   1.0984500e+03   8.2208015e+01
   1.0984000e+03   8.2354897e+01
   1.0983500e+03   8.2522842e+01
   1.0983000e+03   8.2709000e+01
   1.0982500e+03   8.2910622e+01
   1.0982000e+03   8.3125374e+01
   1.0981500e+03   8.3350868e+01
   1.0981000e+03   8.3585121e+01
   1.0980500e+03   8.3826195e+01
   1.0980000e+03   8.4072304e+01
   1.0979500e+03   8.4321907e+01
   1.0979000e+03   8.4573669e+01
   1.0978500e+03   8.4826401e+01
   1.0978000e+03   8.5079117e+01
   1.0977500e+03   8.5330925e+01
   1.0977000e+03   8.5581001e+01
   1.0976500e+03   8.5828743e+01
   1.0976000e+03   8.6073471e+01
   1.0975500e+03   8.6314865e+01
   1.0975000e+03   8.6552490e+01
   1.0974500e+03   8.6786095e+01
   1.0974000e+03   8.7015381e+01
   1.0973500e+03   8.7240219e+01
   1.0973000e+03   8.7460365e+01
   1.0972500e+03   8.7675835e+01
   1.0972000e+03   8.7886551e+01
   1.0971500e+03   8.8092445e+01
   1.0971000e+03   8.8293541e+01
   1.0970500e+03   8.8489838e+01
   1.0970000e+03   8.8681412e+01
   1.0969500e+03   8.8868271e+01
   1.0969000e+03   8.9050545e+01
   1.0968500e+03   8.9228256e+01
   1.0968000e+03   8.9401512e+01
   1.0967500e+03   8.9570396e+01
   1.0967000e+03   8.9734993e+01
   1.0966500e+03   8.9895416e+01
   1.0966000e+03   9.0051781e+01
   1.0965500e+03   9.0204170e+01
   1.0965000e+03   9.0352722e+01
   1.0964500e+03   9.0497520e+01
   1.0964000e+03   9.0638649e+01
   1.0963500e+03   9.0776230e+01
   1.0963000e+03   9.0910408e+01
   1.0962500e+03   9.1041245e+01
   1.0962000e+03   9.1168846e+01
   1.0961500e+03   9.1293304e+01
   1.0961000e+03   9.1414742e+01
   1.0960500e+03   9.1533234e+01
   1.0960000e+03   9.1648849e+01
   1.0959500e+03   9.1761711e+01
   1.0959000e+03   9.1871895e+01
   1.0958500e+03   9.1979507e+01
   1.0958000e+03   9.2084595e+01
   1.0957500e+03   9.2187241e+01
   1.0957000e+03   9.2287537e+01
   1.0956500e+03   9.2385551e+01
   1.0956000e+03   9.2481354e+01
   1.0955500e+03   9.2575020e+01
   1.0955000e+03   9.2666626e+01
   1.0954500e+03   9.2756218e+01
   1.0954000e+03   9.2843857e+01
   1.0953500e+03   9.2929604e+01
   1.0953000e+03   9.3013504e+01
   1.0952500e+03   9.3095657e+01
   1.0952000e+03   9.3176094e+01
   1.0951500e+03   9.3254852e+01
   1.0951000e+03   9.3332016e+01
   1.0950500e+03   9.3407608e+01
   1.0950000e+03   9.3481674e+01
   1.0949500e+03   9.3554268e+01
   1.0949000e+03   9.3625435e+01
   1.0948500e+03   9.3695213e+01
   1.0948000e+03   9.3763649e+01
   1.0947500e+03   9.3830772e+01
   1.0947000e+03   9.3896637e+01
   1.0946500e+03   9.3961258e+01
   1.0946000e+03   9.4024673e+01
   1.0945500e+03   9.4086929e+01
   1.0945000e+03   9.4148056e+01
   1.0944500e+03   9.4208076e+01
   1.0944000e+03   9.4267044e+01
   1.0943500e+03   9.4324959e+01
   1.0943000e+03   9.4381866e+01
   1.0942500e+03   9.4437782e+01
   1.0942000e+03   9.4492744e+01
   1.0941500e+03   9.4546776e+01
   1.0941000e+03   9.4599899e+01
   1.0940500e+03   9.4652138e+01
   1.0940000e+03   9.4703506e+01
   1.0939500e+03   9.4754051e+01
   1.0939000e+03   9.4803772e+01
   1.0938500e+03   9.4852699e+01
   1.0938000e+03   9.4900848e+01
   1.0937500e+03   9.4948250e+01
   1.0937000e+03   9.4994911e+01
   1.0936500e+03   9.5040855e+01
   1.0936000e+03   9.5086090e+01
   1.0935500e+03   9.5130661e+01
   1.0935000e+03   9.5174553e+01
   1.0934500e+03   9.5217789e+01
   1.0934000e+03   9.5260391e+01
   1.0933500e+03   9.5302368e+01
   1.0933000e+03   9.5343742e+01
   1.0932500e+03   9.5384506e+01
   1.0932000e+03   9.5424706e+01
   1.0931500e+03   9.5464325e+01
   1.0931000e+03   9.5503403e+01
   1.0930500e+03   9.5541916e+01
   1.0930000e+03   9.5579910e+01
   1.0929500e+03   9.5617386e+01
   1.0929000e+03   9.5654358e+01
   1.0928500e+03   9.5690826e+01
   1.0928000e+03   9.5726807e+01
   1.0927500e+03   9.5762306e+01
   1.0927000e+03   9.5797333e+01
   1.0926500e+03   9.5831909e+01
   1.0926000e+03   9.5866035e+01
   1.0925500e+03   9.5899719e+01
   1.0925000e+03   9.5932968e+01
   1.0924500e+03   9.5965790e+01
   1.0924000e+03   9.5998199e+01
   1.0923500e+03   9.6030205e+01
   1.0923000e+03   9.6061798e+01
   1.0922500e+03   9.6093002e+01
   1.0922000e+03   9.6123817e+01
   1.0921500e+03   9.6154251e+01
   1.0921000e+03   9.6184311e+01
   1.0920500e+03   9.6214005e+01
   1.0920000e+03   9.6243324e+01
   1.0919500e+03   9.6272301e+01
   1.0919000e+03   9.6300911e+01
   1.0918500e+03   9.6329185e+01
   1.0918000e+03   9.6357109e+01
   1.0917500e+03   9.6384705e+01
   1.0917000e+03   9.6411964e+01
   1.0916500e+03   9.6438904e+01
   1.0916000e+03   9.6465515e+01
   1.0915500e+03   9.6491806e+01
   1.0915000e+03   9.6517792e+01
   1.0914500e+03   9.6543465e+01
   1.0914000e+03   9.6568832e+01
   1.0913500e+03   9.6593895e+01
   1.0913000e+03   9.6618660e+01
   1.0912500e+03   9.6643127e+01
   1.0912000e+03   9.6667297e+01
   1.0911500e+03   9.6691177e+01
   1.0911000e+03   9.6714767e+01
   1.0910500e+03   9.6738083e+01
   1.0910000e+03   9.6761116e+01
   1.0909500e+03   9.6783867e+01
   1.0909000e+03   9.6806335e+01
   1.0908500e+03   9.6828529e+01
   1.0908000e+03   9.6850456e+01
   1.0907500e+03   9.6872101e+01
   1.0907000e+03   9.6893486e+01
   1.0906500e+03   9.6914604e+01
   1.0906000e+03   9.6935455e+01
   1.0905500e+03   9.6956039e+01
   1.0905000e+03   9.6976357e+01
   1.0904500e+03   9.6996422e+01
   1.0904000e+03   9.7016212e+01
   1.0903500e+03   9.7035759e+01
   1.0903000e+03   9.7055038e+01
   1.0902500e+03   9.7074059e+01
   1.0902000e+03   9.7092819e+01
   1.0901500e+03   9.7111328e+01
   1.0901000e+03   9.7129570e+01
   1.0900500e+03   9.7147560e+01
   1.0900000e+03   9.7165291e+01
   1.0899500e+03   9.7182770e+01
   1.0899000e+03   9.7199989e+01
   1.0898500e+03   9.7216949e+01
   1.0898000e+03   9.7233665e+01
   1.0897500e+03   9.7250107e+01
   1.0897000e+03   9.7266304e+01
   1.0896500e+03   9.7282234e+01
   1.0896000e+03   9.7297920e+01
   1.0895500e+03   9.7313339e+01
   1.0895000e+03   9.7328499e+01
   1.0894500e+03   9.7343407e+01
   1.0894000e+03   9.7358040e+01
   1.0893500e+03   9.7372421e+01
   1.0893000e+03   9.7386528e+01
   1.0892500e+03   9.7400375e+01
   1.0892000e+03   9.7413979e+01
   1.0891500e+03   9.7427299e+01
   1.0891000e+03   9.7440353e+01
   1.0890500e+03   9.7453140e+01
   1.0890000e+03   9.7465668e+01
   1.0889500e+03   9.7477913e+01
   1.0889000e+03   9.7489891e+01
   1.0888500e+03   9.7501595e+01
   1.0888000e+03   9.7513023e+01
   1.0887500e+03   9.7524185e+01
   1.0887000e+03   9.7535065e+01
   1.0886500e+03   9.7545662e+01
   1.0886000e+03   9.7555992e+01
   1.0885500e+03   9.7566025e+01
   1.0885000e+03   9.7575783e+01
   1.0884500e+03   9.7585266e+01
   1.0884000e+03   9.7594460e+01
   1.0883500e+03   9.7603371e+01
   1.0883000e+03   9.7611984e+01
   1.0882500e+03   9.7620323e+01
   1.0882000e+03   9.7628365e+01
   1.0881500e+03   9.7636116e+01
   1.0881000e+03   9.7643578e+01
   1.0880500e+03   9.7650749e+01
   1.0880000e+03   9.7657623e+01
   1.0879500e+03   9.7664207e+01
   1.0879000e+03   9.7670494e+01
   1.0878500e+03   9.7676491e+01
   1.0878000e+03   9.7682198e+01
   1.0877500e+03   9.7687599e+01
   1.0877000e+03   9.7692703e+01
   1.0876500e+03   9.7697517e+01
   1.0876000e+03   9.7702042e+01
   1.0875500e+03   9.7706261e+01
   1.0875000e+03   9.7710190e+01
   1.0874500e+03   9.7713837e+01
   1.0874000e+03   9.7717178e+01
   1.0873500e+03   9.7720238e+01
   1.0873000e+03   9.7722992e+01
   1.0872500e+03   9.7725471e+01
   1.0872000e+03   9.7727661e+01
   1.0871500e+03   9.7729568e+01
   1.0871000e+03   9.7731194e+01
   1.0870500e+03   9.7732544e+01
   1.0870000e+03   9.7733612e+01
   1.0869500e+03   9.7734413e+01
   1.0869000e+03   9.7734932e+01
   1.0868500e+03   9.7735199e+01
   1.0868000e+03   9.7735199e+01
   1.0867500e+03   9.7734940e+01
   1.0867000e+03   9.7734436e+01
   1.0866500e+03   9.7733673e+01
   1.0866000e+03   9.7732674e+01
   1.0865500e+03   9.7731438e+01
   1.0865000e+03   9.7729965e+01
   1.0864500e+03   9.7728279e+01
   1.0864000e+03   9.7726364e+01
   1.0863500e+03   9.7724243e+01
   1.0863000e+03   9.7721909e+01
   1.0862500e+03   9.7719383e+01
   1.0862000e+03   9.7716667e+01
   1.0861500e+03   9.7713768e+01
   1.0861000e+03   9.7710693e+01
   1.0860500e+03   9.7707458e+01
   1.0860000e+03   9.7704056e+01
   1.0859500e+03   9.7700516e+01
   1.0859000e+03   9.7696831e+01
   1.0858500e+03   9.7693024e+01
   1.0858000e+03   9.7689087e+01
   1.0857500e+03   9.7685043e+01
   1.0857000e+03   9.7680901e+01
   1.0856500e+03   9.7676666e+01
   1.0856000e+03   9.7672356e+01
   1.0855500e+03   9.7667969e+01
   1.0855000e+03   9.7663521e+01
   1.0854500e+03   9.7659035e+01
   1.0854000e+03   9.7654495e+01
   1.0853500e+03   9.7649940e+01
   1.0853000e+03   9.7645363e+01
   1.0852500e+03   9.7640778e+01
   1.0852000e+03   9.7636192e+01
   1.0851500e+03   9.7631630e+01
   1.0851000e+03   9.7627083e+01
   1.0850500e+03   9.7622581e+01
   1.0850000e+03   9.7618118e+01
   1.0849500e+03   9.7613708e+01
   1.0849000e+03   9.7609367e+01
   1.0848500e+03   9.7605095e+01
   1.0848000e+03   9.7600914e+01
   1.0847500e+03   9.7596825e+01
   1.0847000e+03   9.7592834e+01
   1.0846500e+03   9.7588959e+01
   1.0846000e+03   9.7585205e+01
   1.0845500e+03   9.7581573e+01
   1.0845000e+03   9.7578079e+01
   1.0844500e+03   9.7574730e+01
   1.0844000e+03   9.7571526e+01
   1.0843500e+03   9.7568489e+01
   1.0843000e+03   9.7565613e+01
   1.0842500e+03   9.7562904e+01
   1.0842000e+03   9.7560379e+01
   1.0841500e+03   9.7558029e+01
   1.0841000e+03   9.7555870e+01
   1.0840500e+03   9.7553902e+01
   1.0840000e+03   9.7552132e+01
   1.0839500e+03   9.7550560e+01
   1.0839000e+03   9.7549194e+01
   1.0838500e+03   9.7548035e+01
   1.0838000e+03   9.7547089e+01
   1.0837500e+03   9.7546356e+01
   1.0837000e+03   9.7545830e+01
   1.0836500e+03   9.7545532e+01
   1.0836000e+03   9.7545448e+01
   1.0835500e+03   9.7545578e+01
   1.0835000e+03   9.7545929e+01
   1.0834500e+03   9.7546509e+01
   1.0834000e+03   9.7547302e+01
   1.0833500e+03   9.7548309e+01
   1.0833000e+03   9.7549545e+01
   1.0832500e+03   9.7550995e+01
   1.0832000e+03   9.7552658e+01
   1.0831500e+03   9.7554543e+01
   1.0831000e+03   9.7556633e+01
   1.0830500e+03   9.7558937e+01
   1.0830000e+03   9.7561447e+01
   1.0829500e+03   9.7564163e+01
   1.0829000e+03   9.7567085e+01
   1.0828500e+03   9.7570206e+01
   1.0828000e+03   9.7573524e+01
   1.0827500e+03   9.7577034e+01
   1.0827000e+03   9.7580734e+01
   1.0826500e+03   9.7584618e+01
   1.0826000e+03   9.7588684e+01
   1.0825500e+03   9.7592926e+01
   1.0825000e+03   9.7597343e+01
   1.0824500e+03   9.7601929e+01
   1.0824000e+03   9.7606674e+01
   1.0823500e+03   9.7611580e+01
   1.0823000e+03   9.7616638e+01
   1.0822500e+03   9.7621849e+01
   1.0822000e+03   9.7627197e+01
   1.0821500e+03   9.7632690e+01
   1.0821000e+03   9.7638313e+01
   1.0820500e+03   9.7644073e+01
   1.0820000e+03   9.7649948e+01
   1.0819500e+03   9.7655945e+01
   1.0819000e+03   9.7662056e+01
   1.0818500e+03   9.7668274e+01
   1.0818000e+03   9.7674599e+01
   1.0817500e+03   9.7681007e+01
   1.0817000e+03   9.7687515e+01
   1.0816500e+03   9.7694115e+01
   1.0816000e+03   9.7700790e+01
   1.0815500e+03   9.7707542e+01
   1.0815000e+03   9.7714355e+01
   1.0814500e+03   9.7721245e+01
   1.0814000e+03   9.7728188e+01
   1.0813500e+03   9.7735191e+01
   1.0813000e+03   9.7742233e+01
   1.0812500e+03   9.7749321e+01
   1.0812000e+03   9.7756454e+01
   1.0811500e+03   9.7763618e+01
   1.0811000e+03   9.7770805e+01
   1.0810500e+03   9.7778015e+01
   1.0810000e+03   9.7785248e+01
   1.0809500e+03   9.7792488e+01
   1.0809000e+03   9.7799736e+01
   1.0808500e+03   9.7806992e+01
   1.0808000e+03   9.7814240e+01
   1.0807500e+03   9.7821480e+01
   1.0807000e+03   9.7828712e+01
   1.0806500e+03   9.7835930e+01
   1.0806000e+03   9.7843124e+01
   1.0805500e+03   9.7850296e+01
   1.0805000e+03   9.7857430e+01
   1.0804500e+03   9.7864525e+01
   1.0804000e+03   9.7871590e+01
   1.0803500e+03   9.7878609e+01
   1.0803000e+03   9.7885582e+01
   1.0802500e+03   9.7892494e+01
   1.0802000e+03   9.7899353e+01
   1.0801500e+03   9.7906151e+01
   1.0801000e+03   9.7912888e+01
   1.0800500e+03   9.7919548e+01
   1.0800000e+03   9.7926140e+01
   1.0799500e+03   9.7932655e+01
   1.0799000e+03   9.7939087e+01
   1.0798500e+03   9.7945435e+01
   1.0798000e+03   9.7951691e+01
   1.0797500e+03   9.7957863e+01
   1.0797000e+03   9.7963928e+01
   1.0796500e+03   9.7969902e+01
   1.0796000e+03   9.7975769e+01
   1.0795500e+03   9.7981537e+01
   1.0795000e+03   9.7987190e+01
   1.0794500e+03   9.7992722e+01
   1.0794000e+03   9.7998154e+01
   1.0793500e+03   9.8003456e+01
   1.0793000e+03   9.8008636e+01
   1.0792500e+03   9.8013702e+01
   1.0792000e+03   9.8018631e+01
   1.0791500e+03   9.8023430e+01
   1.0791000e+03   9.8028091e+01
   1.0790500e+03   9.8032631e+01
   1.0790000e+03   9.8037025e+01
   1.0789500e+03   9.8041275e+01
   1.0789000e+03   9.8045387e+01
   1.0788500e+03   9.8049347e+01
   1.0788000e+03   9.8053169e+01
   1.0787500e+03   9.8056839e+01
   1.0787000e+03   9.8060364e+01
   1.0786500e+03   9.8063728e+01
   1.0786000e+03   9.8066940e+01
   1.0785500e+03   9.8070007e+01
   1.0785000e+03   9.8072906e+01
   1.0784500e+03   9.8075653e+01
   1.0784000e+03   9.8078239e+01
   1.0783500e+03   9.8080673e+01
   1.0783000e+03   9.8082939e+01
   1.0782500e+03   9.8085037e+01
   1.0782000e+03   9.8086983e+01
   1.0781500e+03   9.8088768e+01
   1.0781000e+03   9.8090385e+01
   1.0780500e+03   9.8091850e+01
   1.0780000e+03   9.8093140e+01
   1.0779500e+03   9.8094276e+01
   1.0779000e+03   9.8095253e+01
   1.0778500e+03   9.8096062e+01
   1.0778000e+03   9.8096718e+01
   1.0777500e+03   9.8097214e+01
   1.0777000e+03   9.8097542e+01
   1.0776500e+03   9.8097725e+01
   1.0776000e+03   9.8097755e+01
   1.0775500e+03   9.8097626e+01
   1.0775000e+03   9.8097343e+01
   1.0774500e+03   9.8096916e+01
   1.0774000e+03   9.8096336e+01
   1.0773500e+03   9.8095612e+01
   1.0773000e+03   9.8094757e+01
   1.0772500e+03   9.8093750e+01
   1.0772000e+03   9.8092613e+01
   1.0771500e+03   9.8091339e+01
   1.0771000e+03   9.8089935e+01
   1.0770500e+03   9.8088402e+01
   1.0770000e+03   9.8086754e+01
   1.0769500e+03   9.8084976e+01
   1.0769000e+03   9.8083084e+01
   1.0768500e+03   9.8081085e+01
   1.0768000e+03   9.8078979e+01
   1.0767500e+03   9.8076767e+01
   1.0767000e+03   9.8074463e+01
   1.0766500e+03   9.8072052e+01
   1.0766000e+03   9.8069557e+01
   1.0765500e+03   9.8066986e+01
   1.0765000e+03   9.8064331e+01
   1.0764500e+03   9.8061600e+01
   1.0764000e+03   9.8058807e+01
   1.0763500e+03   9.8055946e+01
   1.0763000e+03   9.8053032e+01
   1.0762500e+03   9.8050064e+01
   1.0762000e+03   9.8047050e+01
   1.0761500e+03   9.8043999e+01
   1.0761000e+03   9.8040909e+01
   1.0760500e+03   9.8037788e+01
   1.0760000e+03   9.8034645e+01
   1.0759500e+03   9.8031494e+01
   1.0759000e+03   9.8028320e+01
   1.0758500e+03   9.8025146e+01
   1.0758000e+03   9.8021973e+01
   1.0757500e+03   9.8018799e+01
   1.0757000e+03   9.8015648e+01
   1.0756500e+03   9.8012512e+01
   1.0756000e+03   9.8009399e+01
   1.0755500e+03   9.8006317e+01
   1.0755000e+03   9.8003273e+01
   1.0754500e+03   9.8002846e+01
   1.0754000e+03   9.8002411e+01
   1.0753500e+03   9.8001984e+01
   1.0753000e+03   9.8001549e+01
   1.0752500e+03   9.8001114e+01
   1.0752000e+03   9.8000679e+01
   1.0751500e+03   9.8000252e+01
   1.0751000e+03   9.7999825e+01
   1.0750500e+03   9.7999397e+01
   1.0750000e+03   9.7998955e+01


==> Data/Lorentzians/LSA_27C.dat <==
   1.1250000e+03   9.9601913e+01
   1.1249500e+03   9.9601135e+01
   1.1249000e+03   9.9600288e+01
   1.1248500e+03   9.9599388e+01
   1.1248000e+03   9.9598419e+01
   1.1247500e+03   9.9597397e+01
   1.1247000e+03   9.9596313e+01
   1.1246500e+03   9.9595177e+01
   1.1246000e+03   9.9593979e+01
   1.1245500e+03   9.9592728e+01
   1.1245000e+03   9.9591415e+01
   1.1244500e+03   9.9590042e+01
   1.1244000e+03   9.9588623e+01
   1.1243500e+03   9.9587158e+01
   1.1243000e+03   9.9585625e+01
   1.1242500e+03   9.9584045e+01
   1.1242000e+03   9.9582413e+01
   1.1241500e+03   9.9580734e+01
   1.1241000e+03   9.9579010e+01
   1.1240500e+03   9.9577232e+01
   1.1240000e+03   9.9575409e+01
   1.1239500e+03   9.9573540e+01
   1.1239000e+03   9.9571625e+01
   1.1238500e+03   9.9569679e+01
   1.1238000e+03   9.9567680e+01
   1.1237500e+03   9.9565651e+01
   1.1237000e+03   9.9563576e+01
   1.1236500e+03   9.9561462e+01
   1.1236000e+03   9.9559326e+01
   1.1235500e+03   9.9557144e+01
   1.1235000e+03   9.9554939e+01
   1.1234500e+03   9.9552696e+01
   1.1234000e+03   9.9550423e+01
   1.1233500e+03   9.9548134e+01
   1.1233000e+03   9.9545815e+01
   1.1232500e+03   9.9543472e+01
   1.1232000e+03   9.9541107e+01
   1.1231500e+03   9.9538719e+01
   1.1231000e+03   9.9536308e+01
   1.1230500e+03   9.9533890e+01
   1.1230000e+03   9.9531464e+01
   1.1229500e+03   9.9529007e+01
   1.1229000e+03   9.9526558e+01
   1.1228500e+03   9.9524078e+01
   1.1228000e+03   9.9521606e+01
   1.1227500e+03   9.9519127e+01
   1.1227000e+03   9.9516640e+01
   1.1226500e+03   9.9514153e+01
   1.1226000e+03   9.9511665e+01
   1.1225500e+03   9.9509178e+01
   1.1225000e+03   9.9506691e+01
   1.1224500e+03   9.9504219e+01
   1.1224000e+03   9.9501747e+01
   1.1223500e+03   9.9499290e+01
   1.1223000e+03   9.9496834e+01
   1.1222500e+03   9.9494400e+01
   1.1222000e+03   9.9491974e+01
   1.1221500e+03   9.9489571e+01
   1.1221000e+03   9.9487183e+01
   1.1220500e+03   9.9484810e+01
   1.1220000e+03   9.9482460e+01
   1.1219500e+03   9.9480133e+01
   1.1219000e+03   9.9477829e+01
   1.1218500e+03   9.9475548e+01
   1.1218000e+03   9.9473305e+01
   1.1217500e+03   9.9471077e+01
   1.1217000e+03   9.9468895e+01
   1.1216500e+03   9.9466736e+01
   1.1216000e+03   9.9464615e+01
   1.1215500e+03   9.9462524e+01
   1.1215000e+03   9.9460472e+01
   1.1214500e+03   9.9458450e+01
   1.1214000e+03   9.9456474e+01
   1.1213500e+03   9.9454536e+01
   1.1213000e+03   9.9452637e+01
   1.1212500e+03   9.9450783e+01
   1.1212000e+03   9.9448982e+01
   1.1211500e+03   9.9447212e+01
   1.1211000e+03   9.9445496e+01
   1.1210500e+03   9.9443817e+01
   1.1210000e+03   9.9442192e+01
   1.1209500e+03   9.9440613e+01
   1.1209000e+03   9.9439087e+01
   1.1208500e+03   9.9437607e+01
   1.1208000e+03   9.9436172e+01
   1.1207500e+03   9.9434799e+01
   1.1207000e+03   9.9433479e+01
   1.1206500e+03   9.9432205e+01
   1.1206000e+03   9.9430984e+01
   1.1205500e+03   9.9429825e+01
   1.1205000e+03   9.9428711e+01
   1.1204500e+03   9.9427658e+01
   1.1204000e+03   9.9426651e+01
   1.1203500e+03   9.9425713e+01
   1.1203000e+03   9.9424820e+01
   1.1202500e+03   9.9423988e+01
   1.1202000e+03   9.9423203e+01
   1.1201500e+03   9.9422485e+01
   1.1201000e+03   9.9421814e+01
   1.1200500e+03   9.9421211e+01
   1.1200000e+03   9.9420654e+01
   1.1199500e+03   9.9420151e+01
   1.1199000e+03   9.9419716e+01
   1.1198500e+03   9.9419327e+01
   1.1198000e+03   9.9418999e+01
   1.1197500e+03   9.9418716e+01
   1.1197000e+03   9.9418503e+01
   1.1196500e+03   9.9418335e+01
   1.1196000e+03   9.9418221e+01
   1.1195500e+03   9.9418167e+01
   1.1195000e+03   9.9418167e+01
   1.1194500e+03   9.9418221e+01
   1.1194000e+03   9.9418320e+01
   1.1193500e+03   9.9418480e+01
   1.1193000e+03   9.9418678e+01
   1.1192500e+03   9.9418945e+01
   1.1192000e+03   9.9419250e+01
   1.1191500e+03   9.9419609e+01
   1.1191000e+03   9.9420013e+01
   1.1190500e+03   9.9420464e+01
   1.1190000e+03   9.9420967e+01
   1.1189500e+03   9.9421516e+01
   1.1189000e+03   9.9422112e+01
   1.1188500e+03   9.9422745e+01
   1.1188000e+03   9.9423424e+01
   1.1187500e+03   9.9424156e+01
   1.1187000e+03   9.9424919e+01
   1.1186500e+03   9.9425728e+01
   1.1186000e+03   9.9426582e+01
   1.1185500e+03   9.9427460e+01
   1.1185000e+03   9.9428383e+01
   1.1184500e+03   9.9429344e+01
   1.1184000e+03   9.9430344e+01
   1.1183500e+03   9.9431381e+01
   1.1183000e+03   9.9432442e+01
   1.1182500e+03   9.9433533e+01
   1.1182000e+03   9.9434662e+01
   1.1181500e+03   9.9435822e+01
   1.1181000e+03   9.9437012e+01
   1.1180500e+03   9.9438225e+01
   1.1180000e+03   9.9439468e+01
   1.1179500e+03   9.9440727e+01
   1.1179000e+03   9.9442017e+01
   1.1178500e+03   9.9443329e+01
   1.1178000e+03   9.9444664e+01
   1.1177500e+03   9.9446014e+01
   1.1177000e+03   9.9447388e+01
   1.1176500e+03   9.9448769e+01
   1.1176000e+03   9.9450180e+01
   1.1175500e+03   9.9451599e+01
   1.1175000e+03   9.9453026e+01
   1.1174500e+03   9.9454468e+01
   1.1174000e+03   9.9455925e+01
   1.1173500e+03   9.9457382e+01
   1.1173000e+03   9.9458855e+01
   1.1172500e+03   9.9460335e+01
   1.1172000e+03   9.9461815e+01
   1.1171500e+03   9.9463303e+01
   1.1171000e+03   9.9464790e+01
   1.1170500e+03   9.9466286e+01
   1.1170000e+03   9.9467773e+01
   1.1169500e+03   9.9469254e+01
   1.1169000e+03   9.9470741e+01
   1.1168500e+03   9.9472221e+01
   1.1168000e+03   9.9473694e+01
   1.1167500e+03   9.9475166e+01
   1.1167000e+03   9.9476624e+01
   1.1166500e+03   9.9478073e+01
   1.1166000e+03   9.9479515e+01
   1.1165500e+03   9.9480942e+01
   1.1165000e+03   9.9482346e+01
   1.1164500e+03   9.9483749e+01
   1.1164000e+03   9.9485123e+01
   1.1163500e+03   9.9486481e+01
   1.1163000e+03   9.9487823e+01
   1.1162500e+03   9.9489143e+01
   1.1162000e+03   9.9490448e+01
   1.1161500e+03   9.9491722e+01
   1.1161000e+03   9.9492966e+01
   1.1160500e+03   9.9494194e+01
   1.1160000e+03   9.9495392e+01
   1.1159500e+03   9.9496567e+01
   1.1159000e+03   9.9497711e+01
   1.1158500e+03   9.9498817e+01
   1.1158000e+03   9.9499901e+01
   1.1157500e+03   9.9500946e+01
   1.1157000e+03   9.9501953e+01
   1.1156500e+03   9.9502930e+01
   1.1156000e+03   9.9503868e+01
   1.1155500e+03   9.9504768e+01
   1.1155000e+03   9.9505630e+01
   1.1154500e+03   9.9506447e+01
   1.1154000e+03   9.9507225e+01
   1.1153500e+03   9.9507957e+01
   1.1153000e+03   9.9508652e+01
   1.1152500e+03   9.9509300e+01
   1.1152000e+03   9.9509903e+01
   1.1151500e+03   9.9510452e+01
   1.1151000e+03   9.9510963e+01
   1.1150500e+03   9.9511414e+01
   1.1150000e+03   9.9511818e+01
   1.1149500e+03   9.9512177e+01
   1.1149000e+03   9.9512482e+01
   1.1148500e+03   9.9512733e+01
   1.1148000e+03   9.9512924e+01
   1.1147500e+03   9.9513062e+01
   1.1147000e+03   9.9513145e+01
   1.1146500e+03   9.9513168e+01
   1.1146000e+03   9.9513138e+01
   1.1145500e+03   9.9513039e+01
   1.1145000e+03   9.9512886e+01
   1.1144500e+03   9.9512680e+01
   1.1144000e+03   9.9512405e+01
   1.1143500e+03   9.9512070e+01
   1.1143000e+03   9.9511673e+01
   1.1142500e+03   9.9511215e+01
   1.1142000e+03   9.9510681e+01
   1.1141500e+03   9.9510094e+01
   1.1141000e+03   9.9509430e+01
   1.1140500e+03   9.9508705e+01
   1.1140000e+03   9.9507919e+01
   1.1139500e+03   9.9507057e+01
   1.1139000e+03   9.9506126e+01
   1.1138500e+03   9.9505135e+01
   1.1138000e+03   9.9504066e+01
   1.1137500e+03   9.9502930e+01
   1.1137000e+03   9.9501717e+01
   1.1136500e+03   9.9500435e+01
   1.1136000e+03   9.9499092e+01
   1.1135500e+03   9.9497665e+01
   1.1135000e+03   9.9496170e+01
   1.1134500e+03   9.9494598e+01
   1.1134000e+03   9.9492958e+01
   1.1133500e+03   9.9491241e+01
   1.1133000e+03   9.9489456e+01
   1.1132500e+03   9.9487595e+01
   1.1132000e+03   9.9485657e+01
   1.1131500e+03   9.9483643e+01
   1.1131000e+03   9.9481567e+01
   1.1130500e+03   9.9479408e+01
   1.1130000e+03   9.9477173e+01
   1.1129500e+03   9.9474869e+01
   1.1129000e+03   9.9472481e+01
   1.1128500e+03   9.9470024e+01
   1.1128000e+03   9.9467491e+01
   1.1127500e+03   9.9464890e+01
   1.1127000e+03   9.9462204e+01
   1.1126500e+03   9.9459450e+01
   1.1126000e+03   9.9456627e+01
   1.1125500e+03   9.9453728e+01
   1.1125000e+03   9.9450752e+01
   1.1124500e+03   9.9447708e+01
   1.1124000e+03   9.9444588e+01
   1.1123500e+03   9.9441399e+01
   1.1123000e+03   9.9438141e+01
   1.1122500e+03   9.9434814e+01
   1.1122000e+03   9.9431419e+01
   1.1121500e+03   9.9427948e+01
   1.1121000e+03   9.9424416e+01
   1.1120500e+03   9.9420807e+01
   1.1120000e+03   9.9417137e+01
   1.1119500e+03   9.9413406e+01
   1.1119000e+03   9.9409607e+01
   1.1118500e+03   9.9405739e+01
   1.1118000e+03   9.9401817e+01
   1.1117500e+03   9.9397820e+01
   1.1117000e+03   9.9393776e+01
   1.1116500e+03   9.9389664e+01
   1.1116000e+03   9.9385498e+01
   1.1115500e+03   9.9381271e+01
   1.1115000e+03   9.9376999e+01
   1.1114500e+03   9.9372665e+01
   1.1114000e+03   9.9368286e+01
   1.1113500e+03   9.9363853e+01
   1.1113000e+03   9.9359367e+01
   1.1112500e+03   9.9354843e+01
   1.1112000e+03   9.9350266e+01
   1.1111500e+03   9.9345650e+01
   1.1111000e+03   9.9340988e+01
   1.1110500e+03   9.9336288e+01
   1.1110000e+03   9.9331558e+01
   1.1109500e+03   9.9326790e+01
   1.1109000e+03   9.9321983e+01
   1.1108500e+03   9.9317146e+01
   1.1108000e+03   9.9312279e+01
   1.1107500e+03   9.9307396e+01
   1.1107000e+03   9.9302483e+01
   1.1106500e+03   9.9297546e+01
   1.1106000e+03   9.9292595e+01
   1.1105500e+03   9.9287628e+01
   1.1105000e+03   9.9282646e+01
   1.1104500e+03   9.9277649e+01
   1.1104000e+03   9.9272652e+01
   1.1103500e+03   9.9267647e+01
   1.1103000e+03   9.9262634e+01
   1.1102500e+03   9.9257629e+01
   1.1102000e+03   9.9252625e+01
   1.1101500e+03   9.9247620e+01
   1.1101000e+03   9.9242630e+01
   1.1100500e+03   9.9237656e+01
   1.1100000e+03   9.9232689e+01
   1.1099500e+03   9.9227753e+01
   1.1099000e+03   9.9222824e+01
   1.1098500e+03   9.9217934e+01
   1.1098000e+03   9.9213066e+01
   1.1097500e+03   9.9208229e+01
   1.1097000e+03   9.9203430e+01
   1.1096500e+03   9.9198677e+01
   1.1096000e+03   9.9193954e+01
   1.1095500e+03   9.9189285e+01
   1.1095000e+03   9.9184662e+01
   1.1094500e+03   9.9180092e+01
   1.1094000e+03   9.9175583e+01
   1.1093500e+03   9.9171135e+01
   1.1093000e+03   9.9166748e+01
   1.1092500e+03   9.9162422e+01
   1.1092000e+03   9.9158165e+01
   1.1091500e+03   9.9153992e+01
   1.1091000e+03   9.9149902e+01
   1.1090500e+03   9.9145882e+01
   1.1090000e+03   9.9141953e+01
   1.1089500e+03   9.9138107e+01
   1.1089000e+03   9.9134361e+01
   1.1088500e+03   9.9130707e+01
   1.1088000e+03   9.9127159e+01
   1.1087500e+03   9.9123703e+01
   1.1087000e+03   9.9120361e+01
   1.1086500e+03   9.9117126e+01
   1.1086000e+03   9.9114006e+01
   1.1085500e+03   9.9111000e+01
   1.1085000e+03   9.9108116e+01
   1.1084500e+03   9.9105362e+01
   1.1084000e+03   9.9102722e+01
   1.1083500e+03   9.9100220e+01
   1.1083000e+03   9.9097847e+01
   1.1082500e+03   9.9095612e+01
   1.1082000e+03   9.9093521e+01
   1.1081500e+03   9.9091568e+01
   1.1081000e+03   9.9089760e+01
   1.1080500e+03   9.9088104e+01
   1.1080000e+03   9.9086594e+01
   1.1079500e+03   9.9085243e+01
   1.1079000e+03   9.9084045e+01
   1.1078500e+03   9.9083008e+01
   1.1078000e+03   9.9082130e+01
   1.1077500e+03   9.9081413e+01
   1.1077000e+03   9.9080872e+01
   1.1076500e+03   9.9080505e+01
   1.1076000e+03   9.9080292e+01
   1.1075500e+03   9.9080261e+01
   1.1075000e+03   9.9080414e+01
   1.1074500e+03   9.9080734e+01
   1.1074000e+03   9.9081245e+01
   1.1073500e+03   9.9081924e+01
   1.1073000e+03   9.9082794e+01
   1.1072500e+03   9.9083839e+01
   1.1072000e+03   9.9085068e+01
   1.1071500e+03   9.9086494e+01
   1.1071000e+03   9.9088104e+01
   1.1070500e+03   9.9089905e+01
   1.1070000e+03   9.9091896e+01
   1.1069500e+03   9.9094070e+01
   1.1069000e+03   9.9096443e+01
   1.1068500e+03   9.9099007e+01
   1.1068000e+03   9.9101761e+01
   1.1067500e+03   9.9104721e+01
   1.1067000e+03   9.9107872e+01
   1.1066500e+03   9.9111214e+01
   1.1066000e+03   9.9114738e+01
   1.1065500e+03   9.9118462e+01
   1.1065000e+03   9.9122383e+01
   1.1064500e+03   9.9126503e+01
   1.1064000e+03   9.9130806e+01
   1.1063500e+03   9.9135315e+01
   1.1063000e+03   9.9139999e+01
   1.1062500e+03   9.9144882e+01
   1.1062000e+03   9.9149940e+01
   1.1061500e+03   9.9155205e+01
   1.1061000e+03   9.9160652e+01
   1.1060500e+03   9.9166283e+01
   1.1060000e+03   9.9172104e+01
   1.1059500e+03   9.9178101e+01
   1.1059000e+03   9.9184265e+01
   1.1058500e+03   9.9190620e+01
   1.1058000e+03   9.9197151e+01
   1.1057500e+03   9.9203850e+01
   1.1057000e+03   9.9210724e+01
   1.1056500e+03   9.9217766e+01
   1.1056000e+03   9.9224968e+01
   1.1055500e+03   9.9232330e+01
   1.1055000e+03   9.9239853e+01
   1.1054500e+03   9.9247536e+01
   1.1054000e+03   9.9255363e+01
   1.1053500e+03   9.9263344e+01
   1.1053000e+03   9.9271461e+01
   1.1052500e+03   9.9279716e+01
   1.1052000e+03   9.9288101e+01
   1.1051500e+03   9.9296608e+01
   1.1051000e+03   9.9305252e+01
   1.1050500e+03   9.9313995e+01
   1.1050000e+03   9.9322876e+01
   1.1049500e+03   9.9331856e+01
   1.1049000e+03   9.9340935e+01
   1.1048500e+03   9.9350098e+01
   1.1048000e+03   9.9359352e+01
   1.1047500e+03   9.9368698e+01
   1.1047000e+03   9.9378105e+01
   1.1046500e+03   9.9387573e+01
   1.1046000e+03   9.9397102e+01
   1.1045500e+03   9.9406677e+01
   1.1045000e+03   9.9416275e+01
   1.1044500e+03   9.9425903e+01
   1.1044000e+03   9.9435547e+01
   1.1043500e+03   9.9445198e+01
   1.1043000e+03   9.9454849e+01
   1.1042500e+03   9.9464470e+01
   1.1042000e+03   9.9474068e+01
   1.1041500e+03   9.9483620e+01
   1.1041000e+03   9.9493118e+01
   1.1040500e+03   9.9502533e+01
   1.1040000e+03   9.9511871e+01
   1.1039500e+03   9.9521103e+01
   1.1039000e+03   9.9530220e+01
   1.1038500e+03   9.9539192e+01
   1.1038000e+03   9.9547997e+01
   1.1037500e+03   9.9556641e+01
   1.1037000e+03   9.9565079e+01
   1.1036500e+03   9.9573288e+01
   1.1036000e+03   9.9581268e+01
   1.1035500e+03   9.9588974e+01
   1.1035000e+03   9.9596382e+01
   1.1034500e+03   9.9603477e+01
   1.1034000e+03   9.9610207e+01
   1.1033500e+03   9.9616577e+01
   1.1033000e+03   9.9622520e+01
   1.1032500e+03   9.9628021e+01
   1.1032000e+03   9.9633041e+01
   1.1031500e+03   9.9637535e+01
   1.1031000e+03   9.9641464e+01
   1.1030500e+03   9.9644791e+01
   1.1030000e+03   9.9647469e+01
   1.1029500e+03   9.9649452e+01
   1.1029000e+03   9.9650673e+01
   1.1028500e+03   9.9651108e+01
   1.1028000e+03   9.9650673e+01
   1.1027500e+03   9.9649323e+01
   1.1027000e+03   9.9646988e+01
   1.1026500e+03   9.9643616e+01
   1.1026000e+03   9.9639099e+01
   1.1025500e+03   9.9633392e+01
   1.1025000e+03   9.9626396e+01
   1.1024500e+03   9.9618050e+01
   1.1024000e+03   9.9608246e+01
   1.1023500e+03   9.9596886e+01
   1.1023000e+03   9.9583878e+01
   1.1022500e+03   9.9569099e+01
   1.1022000e+03   9.9552414e+01
   1.1021500e+03   9.9533737e+01
   1.1021000e+03   9.9512932e+01
   1.1020500e+03   9.9489861e+01
   1.1020000e+03   9.9464371e+01
   1.1019500e+03   9.9436279e+01
   1.1019000e+03   9.9405464e+01
   1.1018500e+03   9.9371735e+01
   1.1018000e+03   9.9334892e+01
   1.1017500e+03   9.9294777e+01
   1.1017000e+03   9.9251183e+01
   1.1016500e+03   9.9203850e+01
   1.1016000e+03   9.9152542e+01
   1.1015500e+03   9.9097046e+01
   1.1015000e+03   9.9037079e+01
   1.1014500e+03   9.8972412e+01
   1.1014000e+03   9.8902702e+01
   1.1013500e+03   9.8827637e+01
   1.1013000e+03   9.8746994e+01
   1.1012500e+03   9.8660347e+01
   1.1012000e+03   9.8567345e+01
   1.1011500e+03   9.8467674e+01
   1.1011000e+03   9.8360962e+01
   1.1010500e+03   9.8246758e+01
   1.1010000e+03   9.8124695e+01
   1.1009500e+03   9.7994331e+01
   1.1009000e+03   9.7855255e+01
   1.1008500e+03   9.7707054e+01
   1.1008000e+03   9.7549179e+01
   1.1007500e+03   9.7381287e+01
   1.1007000e+03   9.7202911e+01
   1.1006500e+03   9.7013588e+01
   1.1006000e+03   9.6812820e+01
   1.1005500e+03   9.6600258e+01
   1.1005000e+03   9.6375511e+01
   1.1004500e+03   9.6138199e+01
   1.1004000e+03   9.5887917e+01
   1.1003500e+03   9.5624451e+01
   1.1003000e+03   9.5347504e+01
   1.1002500e+03   9.5056999e+01
   1.1002000e+03   9.4752769e+01
   1.1001500e+03   9.4434959e+01
   1.1001000e+03   9.4103691e+01
   1.1000500e+03   9.3759140e+01
   1.1000000e+03   9.3401810e+01
   1.0999500e+03   9.3032181e+01
   1.0999000e+03   9.2651054e+01
   1.0998500e+03   9.2259277e+01
   1.0998000e+03   9.1858086e+01
   1.0997500e+03   9.1448616e+01
   1.0997000e+03   9.1032394e+01
   1.0996500e+03   9.0611015e+01
   1.0996000e+03   9.0186401e+01
   1.0995500e+03   8.9760559e+01
   1.0995000e+03   8.9335541e+01
   1.0994500e+03   8.8913719e+01
   1.0994000e+03   8.8497475e+01
   1.0993500e+03   8.8089172e+01
   1.0993000e+03   8.7691154e+01
   1.0992500e+03   8.7305984e+01
   1.0992000e+03   8.6935959e+01
   1.0991500e+03   8.6583260e+01
   1.0991000e+03   8.6249931e+01
   1.0990500e+03   8.5937836e+01
   1.0990000e+03   8.5648643e+01
   1.0989500e+03   8.5383728e+01
   1.0989000e+03   8.5144135e+01
   1.0988500e+03   8.4930717e+01
   1.0988000e+03   8.4743965e+01
   1.0987500e+03   8.4584061e+01
   1.0987000e+03   8.4450951e+01
   1.0986500e+03   8.4344330e+01
   1.0986000e+03   8.4263641e+01
   1.0985500e+03   8.4208076e+01
   1.0985000e+03   8.4176651e+01
   1.0984500e+03   8.4168243e+01
   1.0984000e+03   8.4181587e+01
   1.0983500e+03   8.4215355e+01
   1.0983000e+03   8.4268127e+01
   1.0982500e+03   8.4338425e+01
   1.0982000e+03   8.4424782e+01
   1.0981500e+03   8.4525787e+01
   1.0981000e+03   8.4639908e+01
   1.0980500e+03   8.4765778e+01
   1.0980000e+03   8.4902084e+01
   1.0979500e+03   8.5047493e+01
   1.0979000e+03   8.5200813e+01
   1.0978500e+03   8.5360924e+01
   1.0978000e+03   8.5526749e+01
   1.0977500e+03   8.5697266e+01
   1.0977000e+03   8.5871658e+01
   1.0976500e+03   8.6049011e+01
   1.0976000e+03   8.6228584e+01
   1.0975500e+03   8.6409775e+01
   1.0975000e+03   8.6591873e+01
   1.0974500e+03   8.6774406e+01
   1.0974000e+03   8.6956825e+01
   1.0973500e+03   8.7138687e+01
   1.0973000e+03   8.7319679e+01
   1.0972500e+03   8.7499390e+01
   1.0972000e+03   8.7677544e+01
   1.0971500e+03   8.7853935e+01
   1.0971000e+03   8.8028343e+01
   1.0970500e+03   8.8200485e+01
   1.0970000e+03   8.8370308e+01
   1.0969500e+03   8.8537643e+01
   1.0969000e+03   8.8702415e+01
   1.0968500e+03   8.8864517e+01
   1.0968000e+03   8.9023857e+01
   1.0967500e+03   8.9180458e+01
   1.0967000e+03   8.9334229e+01
   1.0966500e+03   8.9485168e+01
   1.0966000e+03   8.9633247e+01
   1.0965500e+03   8.9778542e+01
   1.0965000e+03   8.9920998e+01
   1.0964500e+03   9.0060638e+01
   1.0964000e+03   9.0197487e+01
   1.0963500e+03   9.0331589e+01
   1.0963000e+03   9.0462967e+01
   1.0962500e+03   9.0591682e+01
   1.0962000e+03   9.0717743e+01
   1.0961500e+03   9.0841202e+01
   1.0961000e+03   9.0962120e+01
   1.0960500e+03   9.1080513e+01
   1.0960000e+03   9.1196465e+01
   1.0959500e+03   9.1310028e+01
   1.0959000e+03   9.1421234e+01
   1.0958500e+03   9.1530136e+01
   1.0958000e+03   9.1636803e+01
   1.0957500e+03   9.1741272e+01
   1.0957000e+03   9.1843590e+01
   1.0956500e+03   9.1943832e+01
   1.0956000e+03   9.2042023e+01
   1.0955500e+03   9.2138229e+01
   1.0955000e+03   9.2232483e+01
   1.0954500e+03   9.2324844e+01
   1.0954000e+03   9.2415375e+01
   1.0953500e+03   9.2504082e+01
   1.0953000e+03   9.2591049e+01
   1.0952500e+03   9.2676300e+01
   1.0952000e+03   9.2759895e+01
   1.0951500e+03   9.2841873e+01
   1.0951000e+03   9.2922279e+01
   1.0950500e+03   9.3001137e+01
   1.0950000e+03   9.3078491e+01
   1.0949500e+03   9.3154396e+01
   1.0949000e+03   9.3228874e+01
   1.0948500e+03   9.3301979e+01
   1.0948000e+03   9.3373718e+01
   1.0947500e+03   9.3444153e+01
   1.0947000e+03   9.3513313e+01
   1.0946500e+03   9.3581215e+01
   1.0946000e+03   9.3647896e+01
   1.0945500e+03   9.3713402e+01
   1.0945000e+03   9.3777756e+01
   1.0944500e+03   9.3840981e+01
   1.0944000e+03   9.3903122e+01
   1.0943500e+03   9.3964180e+01
   1.0943000e+03   9.4024208e+01
   1.0942500e+03   9.4083221e+01
   1.0942000e+03   9.4141235e+01
   1.0941500e+03   9.4198296e+01
   1.0941000e+03   9.4254402e+01
   1.0940500e+03   9.4309608e+01
   1.0940000e+03   9.4363907e+01
   1.0939500e+03   9.4417343e+01
   1.0939000e+03   9.4469917e+01
   1.0938500e+03   9.4521660e+01
   1.0938000e+03   9.4572586e+01
   1.0937500e+03   9.4622719e+01
   1.0937000e+03   9.4672081e+01
   1.0936500e+03   9.4720688e+01
   1.0936000e+03   9.4768562e+01
   1.0935500e+03   9.4815704e+01
   1.0935000e+03   9.4862152e+01
   1.0934500e+03   9.4907898e+01
   1.0934000e+03   9.4952980e+01
   1.0933500e+03   9.4997406e+01
   1.0933000e+03   9.5041183e+01
   1.0932500e+03   9.5084343e+01
   1.0932000e+03   9.5126877e+01
   1.0931500e+03   9.5168808e+01
   1.0931000e+03   9.5210159e+01
   1.0930500e+03   9.5250931e+01
   1.0930000e+03   9.5291130e+01
   1.0929500e+03   9.5330788e+01
   1.0929000e+03   9.5369896e+01
   1.0928500e+03   9.5408478e+01
   1.0928000e+03   9.5446548e+01
   1.0927500e+03   9.5484093e+01
   1.0927000e+03   9.5521149e+01
   1.0926500e+03   9.5557716e+01
   1.0926000e+03   9.5593803e+01
   1.0925500e+03   9.5629425e+01
   1.0925000e+03   9.5664581e+01
   1.0924500e+03   9.5699272e+01
   1.0924000e+03   9.5733536e+01
   1.0923500e+03   9.5767365e+01
   1.0923000e+03   9.5800758e+01
   1.0922500e+03   9.5833740e+01
   1.0922000e+03   9.5866310e+01
   1.0921500e+03   9.5898476e+01
   1.0921000e+03   9.5930244e+01
   1.0920500e+03   9.5961609e+01
   1.0920000e+03   9.5992615e+01
   1.0919500e+03   9.6023232e+01
   1.0919000e+03   9.6053474e+01
   1.0918500e+03   9.6083359e+01
   1.0918000e+03   9.6112877e+01
   1.0917500e+03   9.6142044e+01
   1.0917000e+03   9.6170853e+01
   1.0916500e+03   9.6199326e+01
   1.0916000e+03   9.6227455e+01
   1.0915500e+03   9.6255264e+01
   1.0915000e+03   9.6282730e+01
   1.0914500e+03   9.6309875e+01
   1.0914000e+03   9.6336708e+01
   1.0913500e+03   9.6363220e+01
   1.0913000e+03   9.6389427e+01
   1.0912500e+03   9.6415314e+01
   1.0912000e+03   9.6440910e+01
   1.0911500e+03   9.6466202e+01
   1.0911000e+03   9.6491196e+01
   1.0910500e+03   9.6515892e+01
   1.0910000e+03   9.6540306e+01
   1.0909500e+03   9.6564438e+01
   1.0909000e+03   9.6588280e+01
   1.0908500e+03   9.6611847e+01
   1.0908000e+03   9.6635124e+01
   1.0907500e+03   9.6658127e+01
   1.0907000e+03   9.6680862e+01
   1.0906500e+03   9.6703331e+01
   1.0906000e+03   9.6725533e+01
   1.0905500e+03   9.6747467e+01
   1.0905000e+03   9.6769127e+01
   1.0904500e+03   9.6790543e+01
   1.0904000e+03   9.6811684e+01
   1.0903500e+03   9.6832573e+01
   1.0903000e+03   9.6853203e+01
   1.0902500e+03   9.6873581e+01
   1.0902000e+03   9.6893707e+01
   1.0901500e+03   9.6913574e+01
   1.0901000e+03   9.6933197e+01
   1.0900500e+03   9.6952568e+01
   1.0900000e+03   9.6971695e+01
   1.0899500e+03   9.6990570e+01
   1.0899000e+03   9.7009201e+01
   1.0898500e+03   9.7027588e+01
   1.0898000e+03   9.7045731e+01
   1.0897500e+03   9.7063622e+01
   1.0897000e+03   9.7081276e+01
   1.0896500e+03   9.7098679e+01
   1.0896000e+03   9.7115845e+01
   1.0895500e+03   9.7132767e+01
   1.0895000e+03   9.7149437e+01
   1.0894500e+03   9.7165871e+01
   1.0894000e+03   9.7182060e+01
   1.0893500e+03   9.7198006e+01
   1.0893000e+03   9.7213707e+01
   1.0892500e+03   9.7229172e+01
   1.0892000e+03   9.7244385e+01
   1.0891500e+03   9.7259369e+01
   1.0891000e+03   9.7274109e+01
   1.0890500e+03   9.7288597e+01
   1.0890000e+03   9.7302856e+01
   1.0889500e+03   9.7316864e+01
   1.0889000e+03   9.7330627e+01
   1.0888500e+03   9.7344139e+01
   1.0888000e+03   9.7357414e+01
   1.0887500e+03   9.7370445e+01
   1.0887000e+03   9.7383224e+01
   1.0886500e+03   9.7395760e+01
   1.0886000e+03   9.7408051e+01
   1.0885500e+03   9.7420082e+01
   1.0885000e+03   9.7431877e+01
   1.0884500e+03   9.7443413e+01
   1.0884000e+03   9.7454704e+01
   1.0883500e+03   9.7465744e+01
   1.0883000e+03   9.7476524e+01
   1.0882500e+03   9.7487061e+01
   1.0882000e+03   9.7497337e+01
   1.0881500e+03   9.7507362e+01
   1.0881000e+03   9.7517136e+01
   1.0880500e+03   9.7526649e+01
   1.0880000e+03   9.7535912e+01
   1.0879500e+03   9.7544922e+01
   1.0879000e+03   9.7553673e+01
   1.0878500e+03   9.7562164e+01
   1.0878000e+03   9.7570396e+01
   1.0877500e+03   9.7578377e+01
   1.0877000e+03   9.7586098e+01
   1.0876500e+03   9.7593559e+01
   1.0876000e+03   9.7600761e+01
   1.0875500e+03   9.7607712e+01
   1.0875000e+03   9.7614395e+01
   1.0874500e+03   9.7620819e+01
   1.0874000e+03   9.7626999e+01
   1.0873500e+03   9.7632912e+01
   1.0873000e+03   9.7638565e+01
   1.0872500e+03   9.7643967e+01
   1.0872000e+03   9.7649109e+01
   1.0871500e+03   9.7653999e+01
   1.0871000e+03   9.7658630e+01
   1.0870500e+03   9.7663017e+01
   1.0870000e+03   9.7667137e+01
   1.0869500e+03   9.7671021e+01
   1.0869000e+03   9.7674652e+01
   1.0868500e+03   9.7678040e+01
   1.0868000e+03   9.7681183e+01
   1.0867500e+03   9.7684082e+01
   1.0867000e+03   9.7686737e+01
   1.0866500e+03   9.7689156e+01
   1.0866000e+03   9.7691345e+01
   1.0865500e+03   9.7693291e+01
   1.0865000e+03   9.7695015e+01
   1.0864500e+03   9.7696518e+01
   1.0864000e+03   9.7697792e+01
   1.0863500e+03   9.7698853e+01
   1.0863000e+03   9.7699699e+01
   1.0862500e+03   9.7700325e+01
   1.0862000e+03   9.7700752e+01
   1.0861500e+03   9.7700974e+01
   1.0861000e+03   9.7701004e+01
   1.0860500e+03   9.7700844e+01
   1.0860000e+03   9.7700493e+01
   1.0859500e+03   9.7699966e+01
   1.0859000e+03   9.7699257e+01
   1.0858500e+03   9.7698380e+01
   1.0858000e+03   9.7697342e+01
   1.0857500e+03   9.7696144e+01
   1.0857000e+03   9.7694794e+01
   1.0856500e+03   9.7693306e+01
   1.0856000e+03   9.7691673e+01
   1.0855500e+03   9.7689911e+01
   1.0855000e+03   9.7688034e+01
   1.0854500e+03   9.7686035e+01
   1.0854000e+03   9.7683922e+01
   1.0853500e+03   9.7681717e+01
   1.0853000e+03   9.7679405e+01
   1.0852500e+03   9.7677017e+01
   1.0852000e+03   9.7674545e+01
   1.0851500e+03   9.7672012e+01
   1.0851000e+03   9.7669411e+01
   1.0850500e+03   9.7666756e+01
   1.0850000e+03   9.7664055e+01
   1.0849500e+03   9.7661308e+01
   1.0849000e+03   9.7658539e+01
   1.0848500e+03   9.7655746e+01
   1.0848000e+03   9.7652939e+01
   1.0847500e+03   9.7650124e+01
   1.0847000e+03   9.7647308e+01
   1.0846500e+03   9.7644508e+01
   1.0846000e+03   9.7641716e+01
   1.0845500e+03   9.7638962e+01
   1.0845000e+03   9.7636238e+01
   1.0844500e+03   9.7633545e+01
   1.0844000e+03   9.7630905e+01
   1.0843500e+03   9.7628319e+01
   1.0843000e+03   9.7625801e+01
   1.0842500e+03   9.7623344e+01
   1.0842000e+03   9.7620964e+01
   1.0841500e+03   9.7618675e+01
   1.0841000e+03   9.7616463e+01
   1.0840500e+03   9.7614357e+01
   1.0840000e+03   9.7612343e+01
   1.0839500e+03   9.7610443e+01
   1.0839000e+03   9.7608658e+01
   1.0838500e+03   9.7606979e+01
   1.0838000e+03   9.7605431e+01
   1.0837500e+03   9.7604004e+01
   1.0837000e+03   9.7602715e+01
   1.0836500e+03   9.7601555e+01
   1.0836000e+03   9.7600540e+01
   1.0835500e+03   9.7599663e+01
   1.0835000e+03   9.7598938e+01
   1.0834500e+03   9.7598358e+01
   1.0834000e+03   9.7597931e+01
   1.0833500e+03   9.7597664e+01
   1.0833000e+03   9.7597549e+01
   1.0832500e+03   9.7597595e+01
   1.0832000e+03   9.7597809e+01
   1.0831500e+03   9.7598175e+01
   1.0831000e+03   9.7598709e+01
   1.0830500e+03   9.7599411e+01
   1.0830000e+03   9.7600266e+01
   1.0829500e+03   9.7601303e+01
   1.0829000e+03   9.7602493e+01
   1.0828500e+03   9.7603851e+01
   1.0828000e+03   9.7605377e+01
   1.0827500e+03   9.7607071e+01
   1.0827000e+03   9.7608925e+01
   1.0826500e+03   9.7610939e+01
   1.0826000e+03   9.7613113e+01
   1.0825500e+03   9.7615448e+01
   1.0825000e+03   9.7617950e+01
   1.0824500e+03   9.7620598e+01
   1.0824000e+03   9.7623405e+01
   1.0823500e+03   9.7626366e+01
   1.0823000e+03   9.7629478e+01
   1.0822500e+03   9.7632729e+01
   1.0822000e+03   9.7636124e+01
   1.0821500e+03   9.7639671e+01
   1.0821000e+03   9.7643349e+01
   1.0820500e+03   9.7647171e+01
   1.0820000e+03   9.7651115e+01
   1.0819500e+03   9.7655197e+01
   1.0819000e+03   9.7659401e+01
   1.0818500e+03   9.7663727e+01
   1.0818000e+03   9.7668175e+01
   1.0817500e+03   9.7672737e+01
   1.0817000e+03   9.7677406e+01
   1.0816500e+03   9.7682182e+01
   1.0816000e+03   9.7687073e+01
   1.0815500e+03   9.7692047e+01
   1.0815000e+03   9.7697128e+01
   1.0814500e+03   9.7702293e+01
   1.0814000e+03   9.7707550e+01
   1.0813500e+03   9.7712883e+01
   1.0813000e+03   9.7718300e+01
   1.0812500e+03   9.7723793e+01
   1.0812000e+03   9.7729347e+01
   1.0811500e+03   9.7734978e+01
   1.0811000e+03   9.7740662e+01
   1.0810500e+03   9.7746407e+01
   1.0810000e+03   9.7752205e+01
   1.0809500e+03   9.7758057e+01
   1.0809000e+03   9.7763947e+01
   1.0808500e+03   9.7769875e+01
   1.0808000e+03   9.7775841e+01
   1.0807500e+03   9.7781845e+01
   1.0807000e+03   9.7787865e+01
   1.0806500e+03   9.7793915e+01
   1.0806000e+03   9.7799980e+01
   1.0805500e+03   9.7806061e+01
   1.0805000e+03   9.7812149e+01
   1.0804500e+03   9.7818253e+01
   1.0804000e+03   9.7824348e+01
   1.0803500e+03   9.7830444e+01
   1.0803000e+03   9.7836533e+01
   1.0802500e+03   9.7842613e+01
   1.0802000e+03   9.7848686e+01
   1.0801500e+03   9.7854729e+01
   1.0801000e+03   9.7860756e+01
   1.0800500e+03   9.7866753e+01
   1.0800000e+03   9.7872726e+01
   1.0799500e+03   9.7878662e+01
   1.0799000e+03   9.7884567e+01
   1.0798500e+03   9.7890427e+01
   1.0798000e+03   9.7896240e+01
   1.0797500e+03   9.7902008e+01
   1.0797000e+03   9.7907722e+01
   1.0796500e+03   9.7913383e+01
   1.0796000e+03   9.7918991e+01
   1.0795500e+03   9.7924530e+01
   1.0795000e+03   9.7930008e+01
   1.0794500e+03   9.7935417e+01
   1.0794000e+03   9.7940750e+01
   1.0793500e+03   9.7946014e+01
   1.0793000e+03   9.7951195e+01
   1.0792500e+03   9.7956291e+01
   1.0792000e+03   9.7961311e+01
   1.0791500e+03   9.7966248e+01
   1.0791000e+03   9.7971085e+01
   1.0790500e+03   9.7975838e+01
   1.0790000e+03   9.7980492e+01
   1.0789500e+03   9.7985054e+01
   1.0789000e+03   9.7989510e+01
   1.0788500e+03   9.7993866e+01
   1.0788000e+03   9.7998123e+01
   1.0787500e+03   9.8002274e+01
   1.0787000e+03   9.8006310e+01
   1.0786500e+03   9.8010239e+01
   1.0786000e+03   9.8014053e+01
   1.0785500e+03   9.8017754e+01
   1.0785000e+03   9.8021332e+01
   1.0784500e+03   9.8024796e+01
   1.0784000e+03   9.8028145e+01
   1.0783500e+03   9.8031364e+01
   1.0783000e+03   9.8034470e+01
   1.0782500e+03   9.8037445e+01
   1.0782000e+03   9.8040298e+01
   1.0781500e+03   9.8043022e+01
   1.0781000e+03   9.8045624e+01
   1.0780500e+03   9.8048096e+01
   1.0780000e+03   9.8050438e+01
   1.0779500e+03   9.8052650e+01
   1.0779000e+03   9.8054733e+01
   1.0778500e+03   9.8056694e+01
   1.0778000e+03   9.8058510e+01
   1.0777500e+03   9.8060204e+01
   1.0777000e+03   9.8061768e+01
   1.0776500e+03   9.8063202e+01
   1.0776000e+03   9.8064499e+01
   1.0775500e+03   9.8065674e+01
   1.0775000e+03   9.8066719e+01
   1.0774500e+03   9.8067635e+01
   1.0774000e+03   9.8068413e+01
   1.0773500e+03   9.8069077e+01
   1.0773000e+03   9.8069611e+01
   1.0772500e+03   9.8070023e+01
   1.0772000e+03   9.8070313e+01
   1.0771500e+03   9.8070480e+01
   1.0771000e+03   9.8070526e+01
   1.0770500e+03   9.8070457e+01
   1.0770000e+03   9.8070267e+01
   1.0769500e+03   9.8069962e+01
   1.0769000e+03   9.8069550e+01
   1.0768500e+03   9.8069023e+01
   1.0768000e+03   9.8068398e+01
   1.0767500e+03   9.8067665e+01
   1.0767000e+03   9.8066826e+01
   1.0766500e+03   9.8065887e+01
   1.0766000e+03   9.8064857e+01
   1.0765500e+03   9.8063736e+01
   1.0765000e+03   9.8062523e+01
   1.0764500e+03   9.8061218e+01
   1.0764000e+03   9.8059845e+01
   1.0763500e+03   9.8058380e+01
   1.0763000e+03   9.8056847e+01
   1.0762500e+03   9.8055237e+01
   1.0762000e+03   9.8053566e+01
   1.0761500e+03   9.8051819e+01
   1.0761000e+03   9.8050018e+01
   1.0760500e+03   9.8048172e+01
   1.0760000e+03   9.8046265e+01
   1.0759500e+03   9.8044312e+01
   1.0759000e+03   9.8042313e+01
   1.0758500e+03   9.8040283e+01
   1.0758000e+03   9.8038208e+01
   1.0757500e+03   9.8036118e+01
   1.0757000e+03   9.8033989e+01
   1.0756500e+03   9.8031845e+01
   1.0756000e+03   9.8029694e+01
   1.0755500e+03   9.8027519e+01
   1.0755000e+03   9.8025345e+01
   1.0754500e+03   9.8024940e+01
   1.0754000e+03   9.8024529e+01
   1.0753500e+03   9.8024124e+01
   1.0753000e+03   9.8023712e+01
   1.0752500e+03   9.8023308e+01
   1.0752000e+03   9.8022903e+01
   1.0751500e+03   9.8022491e+01
   1.0751000e+03   9.8022095e+01
   1.0750500e+03   9.8021683e+01
   1.0750000e+03   9.8021271e+01


==> Data/Lorentzians/LSA_29C.dat <==
   1.1250000e+03   9.9642410e+01
   1.1249500e+03   9.9641464e+01
   1.1249000e+03   9.9640411e+01
   1.1248500e+03   9.9639252e+01
   1.1248000e+03   9.9638000e+01
   1.1247500e+03   9.9636635e+01
   1.1247000e+03   9.9635178e+01
   1.1246500e+03   9.9633614e+01
   1.1246000e+03   9.9631958e+01
   1.1245500e+03   9.9630203e+01
   1.1245000e+03   9.9628349e+01
   1.1244500e+03   9.9626396e+01
   1.1244000e+03   9.9624352e+01
   1.1243500e+03   9.9622215e+01
   1.1243000e+03   9.9619980e+01
   1.1242500e+03   9.9617653e+01
   1.1242000e+03   9.9615242e+01
   1.1241500e+03   9.9612740e+01
   1.1241000e+03   9.9610153e+01
   1.1240500e+03   9.9607483e+01
   1.1240000e+03   9.9604729e+01
   1.1239500e+03   9.9601891e+01
   1.1239000e+03   9.9598976e+01
   1.1238500e+03   9.9595978e+01
   1.1238000e+03   9.9592911e+01
   1.1237500e+03   9.9589767e+01
   1.1237000e+03   9.9586563e+01
   1.1236500e+03   9.9583290e+01
   1.1236000e+03   9.9579956e+01
   1.1235500e+03   9.9576553e+01
   1.1235000e+03   9.9573097e+01
   1.1234500e+03   9.9569580e+01
   1.1234000e+03   9.9566010e+01
   1.1233500e+03   9.9562386e+01
   1.1233000e+03   9.9558723e+01
   1.1232500e+03   9.9555016e+01
   1.1232000e+03   9.9551262e+01
   1.1231500e+03   9.9547478e+01
   1.1231000e+03   9.9543655e+01
   1.1230500e+03   9.9539795e+01
   1.1230000e+03   9.9535919e+01
   1.1229500e+03   9.9532013e+01
   1.1229000e+03   9.9528084e+01
   1.1228500e+03   9.9524139e+01
   1.1228000e+03   9.9520180e+01
   1.1227500e+03   9.9516220e+01
   1.1227000e+03   9.9512238e+01
   1.1226500e+03   9.9508263e+01
   1.1226000e+03   9.9504280e+01
   1.1225500e+03   9.9500305e+01
   1.1225000e+03   9.9496338e+01
   1.1224500e+03   9.9492386e+01
   1.1224000e+03   9.9488434e+01
   1.1223500e+03   9.9484512e+01
   1.1223000e+03   9.9480606e+01
   1.1222500e+03   9.9476723e+01
   1.1222000e+03   9.9472878e+01
   1.1221500e+03   9.9469055e+01
   1.1221000e+03   9.9465271e+01
   1.1220500e+03   9.9461517e+01
   1.1220000e+03   9.9457809e+01
   1.1219500e+03   9.9454155e+01
   1.1219000e+03   9.9450539e+01
   1.1218500e+03   9.9446983e+01
   1.1218000e+03   9.9443474e+01
   1.1217500e+03   9.9440018e+01
   1.1217000e+03   9.9436630e+01
   1.1216500e+03   9.9433304e+01
   1.1216000e+03   9.9430046e+01
   1.1215500e+03   9.9426849e+01
   1.1215000e+03   9.9423729e+01
   1.1214500e+03   9.9420685e+01
   1.1214000e+03   9.9417709e+01
   1.1213500e+03   9.9414818e+01
   1.1213000e+03   9.9412010e+01
   1.1212500e+03   9.9409286e+01
   1.1212000e+03   9.9406647e+01
   1.1211500e+03   9.9404099e+01
   1.1211000e+03   9.9401627e+01
   1.1210500e+03   9.9399254e+01
   1.1210000e+03   9.9396973e+01
   1.1209500e+03   9.9394791e+01
   1.1209000e+03   9.9392708e+01
   1.1208500e+03   9.9390717e+01
   1.1208000e+03   9.9388824e+01
   1.1207500e+03   9.9387039e+01
   1.1207000e+03   9.9385353e+01
   1.1206500e+03   9.9383766e+01
   1.1206000e+03   9.9382286e+01
   1.1205500e+03   9.9380913e+01
   1.1205000e+03   9.9379639e+01
   1.1204500e+03   9.9378487e+01
   1.1204000e+03   9.9377426e+01
   1.1203500e+03   9.9376480e+01
   1.1203000e+03   9.9375641e+01
   1.1202500e+03   9.9374908e+01
   1.1202000e+03   9.9374283e+01
   1.1201500e+03   9.9373764e+01
   1.1201000e+03   9.9373360e+01
   1.1200500e+03   9.9373062e+01
   1.1200000e+03   9.9372871e+01
   1.1199500e+03   9.9372780e+01
   1.1199000e+03   9.9372803e+01
   1.1198500e+03   9.9372932e+01
   1.1198000e+03   9.9373169e+01
   1.1197500e+03   9.9373505e+01
   1.1197000e+03   9.9373947e+01
   1.1196500e+03   9.9374496e+01
   1.1196000e+03   9.9375145e+01
   1.1195500e+03   9.9375900e+01
   1.1195000e+03   9.9376747e+01
   1.1194500e+03   9.9377701e+01
   1.1194000e+03   9.9378746e+01
   1.1193500e+03   9.9379890e+01
   1.1193000e+03   9.9381134e+01
   1.1192500e+03   9.9382469e+01
   1.1192000e+03   9.9383888e+01
   1.1191500e+03   9.9385414e+01
   1.1191000e+03   9.9387016e+01
   1.1190500e+03   9.9388710e+01
   1.1190000e+03   9.9390480e+01
   1.1189500e+03   9.9392342e+01
   1.1189000e+03   9.9394287e+01
   1.1188500e+03   9.9396309e+01
   1.1188000e+03   9.9398399e+01
   1.1187500e+03   9.9400566e+01
   1.1187000e+03   9.9402817e+01
   1.1186500e+03   9.9405128e+01
   1.1186000e+03   9.9407509e+01
   1.1185500e+03   9.9409958e+01
   1.1185000e+03   9.9412468e+01
   1.1184500e+03   9.9415039e+01
   1.1184000e+03   9.9417671e+01
   1.1183500e+03   9.9420357e+01
   1.1183000e+03   9.9423096e+01
   1.1182500e+03   9.9425888e+01
   1.1182000e+03   9.9428726e+01
   1.1181500e+03   9.9431610e+01
   1.1181000e+03   9.9434540e+01
   1.1180500e+03   9.9437500e+01
   1.1180000e+03   9.9440506e+01
   1.1179500e+03   9.9443542e+01
   1.1179000e+03   9.9446609e+01
   1.1178500e+03   9.9449715e+01
   1.1178000e+03   9.9452835e+01
   1.1177500e+03   9.9455986e+01
   1.1177000e+03   9.9459152e+01
   1.1176500e+03   9.9462341e+01
   1.1176000e+03   9.9465546e+01
   1.1175500e+03   9.9468758e+01
   1.1175000e+03   9.9471977e+01
   1.1174500e+03   9.9475212e+01
   1.1174000e+03   9.9478439e+01
   1.1173500e+03   9.9481674e+01
   1.1173000e+03   9.9484894e+01
   1.1172500e+03   9.9488113e+01
   1.1172000e+03   9.9491325e+01
   1.1171500e+03   9.9494530e+01
   1.1171000e+03   9.9497719e+01
   1.1170500e+03   9.9500885e+01
   1.1170000e+03   9.9504028e+01
   1.1169500e+03   9.9507156e+01
   1.1169000e+03   9.9510246e+01
   1.1168500e+03   9.9513313e+01
   1.1168000e+03   9.9516342e+01
   1.1167500e+03   9.9519341e+01
   1.1167000e+03   9.9522301e+01
   1.1166500e+03   9.9525215e+01
   1.1166000e+03   9.9528084e+01
   1.1165500e+03   9.9530907e+01
   1.1165000e+03   9.9533676e+01
   1.1164500e+03   9.9536392e+01
   1.1164000e+03   9.9539063e+01
   1.1163500e+03   9.9541664e+01
   1.1163000e+03   9.9544205e+01
   1.1162500e+03   9.9546684e+01
   1.1162000e+03   9.9549088e+01
   1.1161500e+03   9.9551430e+01
   1.1161000e+03   9.9553696e+01
   1.1160500e+03   9.9555885e+01
   1.1160000e+03   9.9557999e+01
   1.1159500e+03   9.9560028e+01
   1.1159000e+03   9.9561974e+01
   1.1158500e+03   9.9563835e+01
   1.1158000e+03   9.9565605e+01
   1.1157500e+03   9.9567291e+01
   1.1157000e+03   9.9568878e+01
   1.1156500e+03   9.9570374e+01
   1.1156000e+03   9.9571770e+01
   1.1155500e+03   9.9573067e+01
   1.1155000e+03   9.9574257e+01
   1.1154500e+03   9.9575340e+01
   1.1154000e+03   9.9576324e+01
   1.1153500e+03   9.9577194e+01
   1.1153000e+03   9.9577957e+01
   1.1152500e+03   9.9578606e+01
   1.1152000e+03   9.9579147e+01
   1.1151500e+03   9.9579559e+01
   1.1151000e+03   9.9579865e+01
   1.1150500e+03   9.9580048e+01
   1.1150000e+03   9.9580109e+01
   1.1149500e+03   9.9580048e+01
   1.1149000e+03   9.9579865e+01
   1.1148500e+03   9.9579552e+01
   1.1148000e+03   9.9579117e+01
   1.1147500e+03   9.9578552e+01
   1.1147000e+03   9.9577866e+01
   1.1146500e+03   9.9577042e+01
   1.1146000e+03   9.9576088e+01
   1.1145500e+03   9.9575005e+01
   1.1145000e+03   9.9573784e+01
   1.1144500e+03   9.9572441e+01
   1.1144000e+03   9.9570961e+01
   1.1143500e+03   9.9569344e+01
   1.1143000e+03   9.9567596e+01
   1.1142500e+03   9.9565720e+01
   1.1142000e+03   9.9563705e+01
   1.1141500e+03   9.9561562e+01
   1.1141000e+03   9.9559280e+01
   1.1140500e+03   9.9556870e+01
   1.1140000e+03   9.9554321e+01
   1.1139500e+03   9.9551643e+01
   1.1139000e+03   9.9548836e+01
   1.1138500e+03   9.9545898e+01
   1.1138000e+03   9.9542824e+01
   1.1137500e+03   9.9539627e+01
   1.1137000e+03   9.9536301e+01
   1.1136500e+03   9.9532852e+01
   1.1136000e+03   9.9529274e+01
   1.1135500e+03   9.9525566e+01
   1.1135000e+03   9.9521744e+01
   1.1134500e+03   9.9517799e+01
   1.1134000e+03   9.9513733e+01
   1.1133500e+03   9.9509552e+01
   1.1133000e+03   9.9505249e+01
   1.1132500e+03   9.9500839e+01
   1.1132000e+03   9.9496323e+01
   1.1131500e+03   9.9491699e+01
   1.1131000e+03   9.9486961e+01
   1.1130500e+03   9.9482124e+01
   1.1130000e+03   9.9477188e+01
   1.1129500e+03   9.9472153e+01
   1.1129000e+03   9.9467018e+01
   1.1128500e+03   9.9461807e+01
   1.1128000e+03   9.9456497e+01
   1.1127500e+03   9.9451103e+01
   1.1127000e+03   9.9445625e+01
   1.1126500e+03   9.9440071e+01
   1.1126000e+03   9.9434441e+01
   1.1125500e+03   9.9428741e+01
   1.1125000e+03   9.9422974e+01
   1.1124500e+03   9.9417145e+01
   1.1124000e+03   9.9411247e+01
   1.1123500e+03   9.9405304e+01
   1.1123000e+03   9.9399300e+01
   1.1122500e+03   9.9393250e+01
   1.1122000e+03   9.9387154e+01
   1.1121500e+03   9.9381027e+01
   1.1121000e+03   9.9374855e+01
   1.1120500e+03   9.9368652e+01
   1.1120000e+03   9.9362427e+01
   1.1119500e+03   9.9356178e+01
   1.1119000e+03   9.9349915e+01
   1.1118500e+03   9.9343643e+01
   1.1118000e+03   9.9337349e+01
   1.1117500e+03   9.9331055e+01
   1.1117000e+03   9.9324760e+01
   1.1116500e+03   9.9318474e+01
   1.1116000e+03   9.9312195e+01
   1.1115500e+03   9.9305931e+01
   1.1115000e+03   9.9299683e+01
   1.1114500e+03   9.9293449e+01
   1.1114000e+03   9.9287254e+01
   1.1113500e+03   9.9281082e+01
   1.1113000e+03   9.9274948e+01
   1.1112500e+03   9.9268860e+01
   1.1112000e+03   9.9262810e+01
   1.1111500e+03   9.9256805e+01
   1.1111000e+03   9.9250862e+01
   1.1110500e+03   9.9244980e+01
   1.1110000e+03   9.9239151e+01
   1.1109500e+03   9.9233398e+01
   1.1109000e+03   9.9227707e+01
   1.1108500e+03   9.9222092e+01
   1.1108000e+03   9.9216560e+01
   1.1107500e+03   9.9211105e+01
   1.1107000e+03   9.9205742e+01
   1.1106500e+03   9.9200470e+01
   1.1106000e+03   9.9195290e+01
   1.1105500e+03   9.9190208e+01
   1.1105000e+03   9.9185226e+01
   1.1104500e+03   9.9180351e+01
   1.1104000e+03   9.9175583e+01
   1.1103500e+03   9.9170937e+01
   1.1103000e+03   9.9166397e+01
   1.1102500e+03   9.9161980e+01
   1.1102000e+03   9.9157677e+01
   1.1101500e+03   9.9153503e+01
   1.1101000e+03   9.9149460e+01
   1.1100500e+03   9.9145546e+01
   1.1100000e+03   9.9141762e+01
   1.1099500e+03   9.9138107e+01
   1.1099000e+03   9.9134598e+01
   1.1098500e+03   9.9131226e+01
   1.1098000e+03   9.9127998e+01
   1.1097500e+03   9.9124924e+01
   1.1097000e+03   9.9121994e+01
   1.1096500e+03   9.9119209e+01
   1.1096000e+03   9.9116577e+01
   1.1095500e+03   9.9114098e+01
   1.1095000e+03   9.9111771e+01
   1.1094500e+03   9.9109604e+01
   1.1094000e+03   9.9107590e+01
   1.1093500e+03   9.9105743e+01
   1.1093000e+03   9.9104050e+01
   1.1092500e+03   9.9102524e+01
   1.1092000e+03   9.9101151e+01
   1.1091500e+03   9.9099945e+01
   1.1091000e+03   9.9098907e+01
   1.1090500e+03   9.9098030e+01
   1.1090000e+03   9.9097328e+01
   1.1089500e+03   9.9096786e+01
   1.1089000e+03   9.9096413e+01
   1.1088500e+03   9.9096207e+01
   1.1088000e+03   9.9096176e+01
   1.1087500e+03   9.9096306e+01
   1.1087000e+03   9.9096603e+01
   1.1086500e+03   9.9097069e+01
   1.1086000e+03   9.9097702e+01
   1.1085500e+03   9.9098495e+01
   1.1085000e+03   9.9099472e+01
   1.1084500e+03   9.9100609e+01
   1.1084000e+03   9.9101906e+01
   1.1083500e+03   9.9103378e+01
   1.1083000e+03   9.9105019e+01
   1.1082500e+03   9.9106819e+01
   1.1082000e+03   9.9108788e+01
   1.1081500e+03   9.9110916e+01
   1.1081000e+03   9.9113205e+01
   1.1080500e+03   9.9115662e+01
   1.1080000e+03   9.9118271e+01
   1.1079500e+03   9.9121056e+01
   1.1079000e+03   9.9123993e+01
   1.1078500e+03   9.9127075e+01
   1.1078000e+03   9.9130325e+01
   1.1077500e+03   9.9133728e+01
   1.1077000e+03   9.9137291e+01
   1.1076500e+03   9.9141006e+01
   1.1076000e+03   9.9144867e+01
   1.1075500e+03   9.9148880e+01
   1.1075000e+03   9.9153046e+01
   1.1074500e+03   9.9157349e+01
   1.1074000e+03   9.9161789e+01
   1.1073500e+03   9.9166382e+01
   1.1073000e+03   9.9171112e+01
   1.1072500e+03   9.9175987e+01
   1.1072000e+03   9.9180984e+01
   1.1071500e+03   9.9186127e+01
   1.1071000e+03   9.9191391e+01
   1.1070500e+03   9.9196800e+01
   1.1070000e+03   9.9202324e+01
   1.1069500e+03   9.9207977e+01
   1.1069000e+03   9.9213753e+01
   1.1068500e+03   9.9219650e+01
   1.1068000e+03   9.9225670e+01
   1.1067500e+03   9.9231796e+01
   1.1067000e+03   9.9238037e+01
   1.1066500e+03   9.9244385e+01
   1.1066000e+03   9.9250839e+01
   1.1065500e+03   9.9257401e+01
   1.1065000e+03   9.9264061e+01
   1.1064500e+03   9.9270828e+01
   1.1064000e+03   9.9277672e+01
   1.1063500e+03   9.9284622e+01
   1.1063000e+03   9.9291649e+01
   1.1062500e+03   9.9298767e+01
   1.1062000e+03   9.9305969e+01
   1.1061500e+03   9.9313248e+01
   1.1061000e+03   9.9320602e+01
   1.1060500e+03   9.9328026e+01
   1.1060000e+03   9.9335510e+01
   1.1059500e+03   9.9343063e+01
   1.1059000e+03   9.9350670e+01
   1.1058500e+03   9.9358330e+01
   1.1058000e+03   9.9366028e+01
   1.1057500e+03   9.9373779e+01
   1.1057000e+03   9.9381554e+01
   1.1056500e+03   9.9389374e+01
   1.1056000e+03   9.9397217e+01
   1.1055500e+03   9.9405083e+01
   1.1055000e+03   9.9412971e+01
   1.1054500e+03   9.9420860e+01
   1.1054000e+03   9.9428772e+01
   1.1053500e+03   9.9436668e+01
   1.1053000e+03   9.9444565e+01
   1.1052500e+03   9.9452438e+01
   1.1052000e+03   9.9460312e+01
   1.1051500e+03   9.9468147e+01
   1.1051000e+03   9.9475952e+01
   1.1050500e+03   9.9483711e+01
   1.1050000e+03   9.9491417e+01
   1.1049500e+03   9.9499062e+01
   1.1049000e+03   9.9506653e+01
   1.1048500e+03   9.9514168e+01
   1.1048000e+03   9.9521599e+01
   1.1047500e+03   9.9528923e+01
   1.1047000e+03   9.9536140e+01
   1.1046500e+03   9.9543243e+01
   1.1046000e+03   9.9550217e+01
   1.1045500e+03   9.9557053e+01
   1.1045000e+03   9.9563744e+01
   1.1044500e+03   9.9570267e+01
   1.1044000e+03   9.9576607e+01
   1.1043500e+03   9.9582756e+01
   1.1043000e+03   9.9588707e+01
   1.1042500e+03   9.9594429e+01
   1.1042000e+03   9.9599907e+01
   1.1041500e+03   9.9605148e+01
   1.1041000e+03   9.9610115e+01
   1.1040500e+03   9.9614784e+01
   1.1040000e+03   9.9619164e+01
   1.1039500e+03   9.9623199e+01
   1.1039000e+03   9.9626900e+01
   1.1038500e+03   9.9630226e+01
   1.1038000e+03   9.9633171e+01
   1.1037500e+03   9.9635689e+01
   1.1037000e+03   9.9637779e+01
   1.1036500e+03   9.9639404e+01
   1.1036000e+03   9.9640533e+01
   1.1035500e+03   9.9641136e+01
   1.1035000e+03   9.9641190e+01
   1.1034500e+03   9.9640663e+01
   1.1034000e+03   9.9639511e+01
   1.1033500e+03   9.9637703e+01
   1.1033000e+03   9.9635216e+01
   1.1032500e+03   9.9631996e+01
   1.1032000e+03   9.9628014e+01
   1.1031500e+03   9.9623215e+01
   1.1031000e+03   9.9617561e+01
   1.1030500e+03   9.9611015e+01
   1.1030000e+03   9.9603508e+01
   1.1029500e+03   9.9595001e+01
   1.1029000e+03   9.9585442e+01
   1.1028500e+03   9.9574776e+01
   1.1028000e+03   9.9562935e+01
   1.1027500e+03   9.9549858e+01
   1.1027000e+03   9.9535477e+01
   1.1026500e+03   9.9519730e+01
   1.1026000e+03   9.9502541e+01
   1.1025500e+03   9.9483833e+01
   1.1025000e+03   9.9463531e+01
   1.1024500e+03   9.9441544e+01
   1.1024000e+03   9.9417786e+01
   1.1023500e+03   9.9392166e+01
   1.1023000e+03   9.9364586e+01
   1.1022500e+03   9.9334946e+01
   1.1022000e+03   9.9303131e+01
   1.1021500e+03   9.9269066e+01
   1.1021000e+03   9.9232574e+01
   1.1020500e+03   9.9193581e+01
   1.1020000e+03   9.9151924e+01
   1.1019500e+03   9.9107506e+01
   1.1019000e+03   9.9060181e+01
   1.1018500e+03   9.9009773e+01
   1.1018000e+03   9.8956169e+01
   1.1017500e+03   9.8899170e+01
   1.1017000e+03   9.8838661e+01
   1.1016500e+03   9.8774437e+01
   1.1016000e+03   9.8706329e+01
   1.1015500e+03   9.8634155e+01
   1.1015000e+03   9.8557755e+01
   1.1014500e+03   9.8476875e+01
   1.1014000e+03   9.8391373e+01
   1.1013500e+03   9.8301025e+01
   1.1013000e+03   9.8205597e+01
   1.1012500e+03   9.8104897e+01
   1.1012000e+03   9.7998718e+01
   1.1011500e+03   9.7886818e+01
   1.1011000e+03   9.7768990e+01
   1.1010500e+03   9.7645012e+01
   1.1010000e+03   9.7514641e+01
   1.1009500e+03   9.7377670e+01
   1.1009000e+03   9.7233849e+01
   1.1008500e+03   9.7083023e+01
   1.1008000e+03   9.6924988e+01
   1.1007500e+03   9.6759560e+01
   1.1007000e+03   9.6586487e+01
   1.1006500e+03   9.6405602e+01
   1.1006000e+03   9.6216835e+01
   1.1005500e+03   9.6020081e+01
   1.1005000e+03   9.5815163e+01
   1.1004500e+03   9.5602104e+01
   1.1004000e+03   9.5380898e+01
   1.1003500e+03   9.5151466e+01
   1.1003000e+03   9.4913971e+01
   1.1002500e+03   9.4668427e+01
   1.1002000e+03   9.4415108e+01
   1.1001500e+03   9.4154228e+01
   1.1001000e+03   9.3886093e+01
   1.1000500e+03   9.3610970e+01
   1.1000000e+03   9.3329369e+01
   1.0999500e+03   9.3041824e+01
   1.0999000e+03   9.2748817e+01
   1.0998500e+03   9.2451096e+01
   1.0998000e+03   9.2149315e+01
   1.0997500e+03   9.1844383e+01
   1.0997000e+03   9.1537163e+01
   1.0996500e+03   9.1228630e+01
   1.0996000e+03   9.0919724e+01
   1.0995500e+03   9.0611580e+01
   1.0995000e+03   9.0305336e+01
   1.0994500e+03   9.0002060e+01
   1.0994000e+03   8.9702972e+01
   1.0993500e+03   8.9409286e+01
   1.0993000e+03   8.9122223e+01
   1.0992500e+03   8.8842918e+01
   1.0992000e+03   8.8572479e+01
   1.0991500e+03   8.8312057e+01
   1.0991000e+03   8.8062653e+01
   1.0990500e+03   8.7825272e+01
   1.0990000e+03   8.7600739e+01
   1.0989500e+03   8.7389931e+01
   1.0989000e+03   8.7193443e+01
   1.0988500e+03   8.7011871e+01
   1.0988000e+03   8.6845642e+01
   1.0987500e+03   8.6695107e+01
   1.0987000e+03   8.6560493e+01
   1.0986500e+03   8.6441872e+01
   1.0986000e+03   8.6339218e+01
   1.0985500e+03   8.6252419e+01
   1.0985000e+03   8.6181259e+01
   1.0984500e+03   8.6125420e+01
   1.0984000e+03   8.6084457e+01
   1.0983500e+03   8.6057922e+01
   1.0983000e+03   8.6045303e+01
   1.0982500e+03   8.6046043e+01
   1.0982000e+03   8.6059402e+01
   1.0981500e+03   8.6084770e+01
   1.0981000e+03   8.6121452e+01
   1.0980500e+03   8.6168777e+01
   1.0980000e+03   8.6225929e+01
   1.0979500e+03   8.6292252e+01
   1.0979000e+03   8.6367104e+01
   1.0978500e+03   8.6449684e+01
   1.0978000e+03   8.6539337e+01
   1.0977500e+03   8.6635361e+01
   1.0977000e+03   8.6737221e+01
   1.0976500e+03   8.6844208e+01
   1.0976000e+03   8.6955818e+01
   1.0975500e+03   8.7071457e+01
   1.0975000e+03   8.7190651e+01
   1.0974500e+03   8.7312836e+01
   1.0974000e+03   8.7437584e+01
   1.0973500e+03   8.7564453e+01
   1.0973000e+03   8.7693085e+01
   1.0972500e+03   8.7823120e+01
   1.0972000e+03   8.7954155e+01
   1.0971500e+03   8.8085945e+01
   1.0971000e+03   8.8218178e+01
   1.0970500e+03   8.8350609e+01
   1.0970000e+03   8.8482941e+01
   1.0969500e+03   8.8615044e+01
   1.0969000e+03   8.8746681e+01
   1.0968500e+03   8.8877724e+01
   1.0968000e+03   8.9007980e+01
   1.0967500e+03   8.9137306e+01
   1.0967000e+03   8.9265617e+01
   1.0966500e+03   8.9392761e+01
   1.0966000e+03   8.9518700e+01
   1.0965500e+03   8.9643288e+01
   1.0965000e+03   8.9766518e+01
   1.0964500e+03   8.9888260e+01
   1.0964000e+03   9.0008530e+01
   1.0963500e+03   9.0127228e+01
   1.0963000e+03   9.0244331e+01
   1.0962500e+03   9.0359840e+01
   1.0962000e+03   9.0473709e+01
   1.0961500e+03   9.0585938e+01
   1.0961000e+03   9.0696465e+01
   1.0960500e+03   9.0805344e+01
   1.0960000e+03   9.0912537e+01
   1.0959500e+03   9.1018089e+01
   1.0959000e+03   9.1121941e+01
   1.0958500e+03   9.1224159e+01
   1.0958000e+03   9.1324745e+01
   1.0957500e+03   9.1423691e+01
   1.0957000e+03   9.1521011e+01
   1.0956500e+03   9.1616737e+01
   1.0956000e+03   9.1710892e+01
   1.0955500e+03   9.1803482e+01
   1.0955000e+03   9.1894531e+01
   1.0954500e+03   9.1984062e+01
   1.0954000e+03   9.2072121e+01
   1.0953500e+03   9.2158684e+01
   1.0953000e+03   9.2243805e+01
   1.0952500e+03   9.2327484e+01
   1.0952000e+03   9.2409782e+01
   1.0951500e+03   9.2490707e+01
   1.0951000e+03   9.2570290e+01
   1.0950500e+03   9.2648529e+01
   1.0950000e+03   9.2725479e+01
   1.0949500e+03   9.2801147e+01
   1.0949000e+03   9.2875557e+01
   1.0948500e+03   9.2948746e+01
   1.0948000e+03   9.3020737e+01
   1.0947500e+03   9.3091553e+01
   1.0947000e+03   9.3161217e+01
   1.0946500e+03   9.3229736e+01
   1.0946000e+03   9.3297157e+01
   1.0945500e+03   9.3363487e+01
   1.0945000e+03   9.3428764e+01
   1.0944500e+03   9.3492981e+01
   1.0944000e+03   9.3556198e+01
   1.0943500e+03   9.3618416e+01
   1.0943000e+03   9.3679657e+01
   1.0942500e+03   9.3739937e+01
   1.0942000e+03   9.3799278e+01
   1.0941500e+03   9.3857719e+01
   1.0941000e+03   9.3915245e+01
   1.0940500e+03   9.3971893e+01
   1.0940000e+03   9.4027679e+01
   1.0939500e+03   9.4082634e+01
   1.0939000e+03   9.4136757e+01
   1.0938500e+03   9.4190071e+01
   1.0938000e+03   9.4242599e+01
   1.0937500e+03   9.4294350e+01
   1.0937000e+03   9.4345360e+01
   1.0936500e+03   9.4395615e+01
   1.0936000e+03   9.4445145e+01
   1.0935500e+03   9.4493958e+01
   1.0935000e+03   9.4542084e+01
   1.0934500e+03   9.4589523e+01
   1.0934000e+03   9.4636299e+01
   1.0933500e+03   9.4682411e+01
   1.0933000e+03   9.4727882e+01
   1.0932500e+03   9.4772736e+01
   1.0932000e+03   9.4816971e+01
   1.0931500e+03   9.4860603e+01
   1.0931000e+03   9.4903641e+01
   1.0930500e+03   9.4946106e+01
   1.0930000e+03   9.4987991e+01
   1.0929500e+03   9.5029327e+01
   1.0929000e+03   9.5070114e+01
   1.0928500e+03   9.5110367e+01
   1.0928000e+03   9.5150101e+01
   1.0927500e+03   9.5189301e+01
   1.0927000e+03   9.5228004e+01
   1.0926500e+03   9.5266220e+01
   1.0926000e+03   9.5303932e+01
   1.0925500e+03   9.5341179e+01
   1.0925000e+03   9.5377953e+01
   1.0924500e+03   9.5414261e+01
   1.0924000e+03   9.5450119e+01
   1.0923500e+03   9.5485535e+01
   1.0923000e+03   9.5520508e+01
   1.0922500e+03   9.5555061e+01
   1.0922000e+03   9.5589188e+01
   1.0921500e+03   9.5622894e+01
   1.0921000e+03   9.5656204e+01
   1.0920500e+03   9.5689110e+01
   1.0920000e+03   9.5721619e+01
   1.0919500e+03   9.5753738e+01
   1.0919000e+03   9.5785484e+01
   1.0918500e+03   9.5816856e+01
   1.0918000e+03   9.5847855e+01
   1.0917500e+03   9.5878494e+01
   1.0917000e+03   9.5908775e+01
   1.0916500e+03   9.5938705e+01
   1.0916000e+03   9.5968285e+01
   1.0915500e+03   9.5997528e+01
   1.0915000e+03   9.6026436e+01
   1.0914500e+03   9.6055008e+01
   1.0914000e+03   9.6083260e+01
   1.0913500e+03   9.6111183e+01
   1.0913000e+03   9.6138794e+01
   1.0912500e+03   9.6166084e+01
   1.0912000e+03   9.6193077e+01
   1.0911500e+03   9.6219757e+01
   1.0911000e+03   9.6246140e+01
   1.0910500e+03   9.6272232e+01
   1.0910000e+03   9.6298027e+01
   1.0909500e+03   9.6323524e+01
   1.0909000e+03   9.6348732e+01
   1.0908500e+03   9.6373665e+01
   1.0908000e+03   9.6398315e+01
   1.0907500e+03   9.6422699e+01
   1.0907000e+03   9.6446800e+01
   1.0906500e+03   9.6470634e+01
   1.0906000e+03   9.6494202e+01
   1.0905500e+03   9.6517494e+01
   1.0905000e+03   9.6540535e+01
   1.0904500e+03   9.6563316e+01
   1.0904000e+03   9.6585838e+01
   1.0903500e+03   9.6608109e+01
   1.0903000e+03   9.6630127e+01
   1.0902500e+03   9.6651878e+01
   1.0902000e+03   9.6673393e+01
   1.0901500e+03   9.6694656e+01
   1.0901000e+03   9.6715675e+01
   1.0900500e+03   9.6736458e+01
   1.0900000e+03   9.6756989e+01
   1.0899500e+03   9.6777283e+01
   1.0899000e+03   9.6797348e+01
   1.0898500e+03   9.6817169e+01
   1.0898000e+03   9.6836754e+01
   1.0897500e+03   9.6856102e+01
   1.0897000e+03   9.6875229e+01
   1.0896500e+03   9.6894112e+01
   1.0896000e+03   9.6912781e+01
   1.0895500e+03   9.6931206e+01
   1.0895000e+03   9.6949409e+01
   1.0894500e+03   9.6967384e+01
   1.0894000e+03   9.6985123e+01
   1.0893500e+03   9.7002640e+01
   1.0893000e+03   9.7019943e+01
   1.0892500e+03   9.7037010e+01
   1.0892000e+03   9.7053856e+01
   1.0891500e+03   9.7070480e+01
   1.0891000e+03   9.7086876e+01
   1.0890500e+03   9.7103050e+01
   1.0890000e+03   9.7119011e+01
   1.0889500e+03   9.7134743e+01
   1.0889000e+03   9.7150253e+01
   1.0888500e+03   9.7165543e+01
   1.0888000e+03   9.7180611e+01
   1.0887500e+03   9.7195450e+01
   1.0887000e+03   9.7210083e+01
   1.0886500e+03   9.7224487e+01
   1.0886000e+03   9.7238670e+01
   1.0885500e+03   9.7252632e+01
   1.0885000e+03   9.7266373e+01
   1.0884500e+03   9.7279892e+01
   1.0884000e+03   9.7293198e+01
   1.0883500e+03   9.7306274e+01
   1.0883000e+03   9.7319130e+01
   1.0882500e+03   9.7331772e+01
   1.0882000e+03   9.7344185e+01
   1.0881500e+03   9.7356377e+01
   1.0881000e+03   9.7368340e+01
   1.0880500e+03   9.7380081e+01
   1.0880000e+03   9.7391602e+01
   1.0879500e+03   9.7402908e+01
   1.0879000e+03   9.7413979e+01
   1.0878500e+03   9.7424828e+01
   1.0878000e+03   9.7435455e+01
   1.0877500e+03   9.7445854e+01
   1.0877000e+03   9.7456039e+01
   1.0876500e+03   9.7465988e+01
   1.0876000e+03   9.7475723e+01
   1.0875500e+03   9.7485229e+01
   1.0875000e+03   9.7494514e+01
   1.0874500e+03   9.7503571e+01
   1.0874000e+03   9.7512405e+01
   1.0873500e+03   9.7521011e+01
   1.0873000e+03   9.7529396e+01
   1.0872500e+03   9.7537552e+01
   1.0872000e+03   9.7545494e+01
   1.0871500e+03   9.7553200e+01
   1.0871000e+03   9.7560684e+01
   1.0870500e+03   9.7567940e+01
   1.0870000e+03   9.7574982e+01
   1.0869500e+03   9.7581795e+01
   1.0869000e+03   9.7588387e+01
   1.0868500e+03   9.7594757e+01
   1.0868000e+03   9.7600906e+01
   1.0867500e+03   9.7606834e+01
   1.0867000e+03   9.7612549e+01
   1.0866500e+03   9.7618042e+01
   1.0866000e+03   9.7623322e+01
   1.0865500e+03   9.7628380e+01
   1.0865000e+03   9.7633224e+01
   1.0864500e+03   9.7637863e+01
   1.0864000e+03   9.7642288e+01
   1.0863500e+03   9.7646492e+01
   1.0863000e+03   9.7650497e+01
   1.0862500e+03   9.7654297e+01
   1.0862000e+03   9.7657890e+01
   1.0861500e+03   9.7661278e+01
   1.0861000e+03   9.7664467e+01
   1.0860500e+03   9.7667465e+01
   1.0860000e+03   9.7670273e+01
   1.0859500e+03   9.7672882e+01
   1.0859000e+03   9.7675301e+01
   1.0858500e+03   9.7677536e+01
   1.0858000e+03   9.7679588e+01
   1.0857500e+03   9.7681465e+01
   1.0857000e+03   9.7683159e+01
   1.0856500e+03   9.7684685e+01
   1.0856000e+03   9.7686043e+01
   1.0855500e+03   9.7687241e+01
   1.0855000e+03   9.7688271e+01
   1.0854500e+03   9.7689148e+01
   1.0854000e+03   9.7689873e+01
   1.0853500e+03   9.7690453e+01
   1.0853000e+03   9.7690895e+01
   1.0852500e+03   9.7691193e+01
   1.0852000e+03   9.7691353e+01
   1.0851500e+03   9.7691391e+01
   1.0851000e+03   9.7691307e+01
   1.0850500e+03   9.7691101e+01
   1.0850000e+03   9.7690788e+01
   1.0849500e+03   9.7690361e+01
   1.0849000e+03   9.7689835e+01
   1.0848500e+03   9.7689217e+01
   1.0848000e+03   9.7688507e+01
   1.0847500e+03   9.7687714e+01
   1.0847000e+03   9.7686836e+01
   1.0846500e+03   9.7685890e+01
   1.0846000e+03   9.7684875e+01
   1.0845500e+03   9.7683807e+01
   1.0845000e+03   9.7682678e+01
   1.0844500e+03   9.7681496e+01
   1.0844000e+03   9.7680267e+01
   1.0843500e+03   9.7679016e+01
   1.0843000e+03   9.7677727e+01
   1.0842500e+03   9.7676407e+01
   1.0842000e+03   9.7675079e+01
   1.0841500e+03   9.7673729e+01
   1.0841000e+03   9.7672379e+01
   1.0840500e+03   9.7671021e+01
   1.0840000e+03   9.7669670e+01
   1.0839500e+03   9.7668335e+01
   1.0839000e+03   9.7667007e+01
   1.0838500e+03   9.7665710e+01
   1.0838000e+03   9.7664436e+01
   1.0837500e+03   9.7663185e+01
   1.0837000e+03   9.7661987e+01
   1.0836500e+03   9.7660820e+01
   1.0836000e+03   9.7659706e+01
   1.0835500e+03   9.7658638e+01
   1.0835000e+03   9.7657639e+01
   1.0834500e+03   9.7656693e+01
   1.0834000e+03   9.7655815e+01
   1.0833500e+03   9.7655014e+01
   1.0833000e+03   9.7654274e+01
   1.0832500e+03   9.7653625e+01
   1.0832000e+03   9.7653053e+01
   1.0831500e+03   9.7652580e+01
   1.0831000e+03   9.7652176e+01
   1.0830500e+03   9.7651878e+01
   1.0830000e+03   9.7651680e+01
   1.0829500e+03   9.7651573e+01
   1.0829000e+03   9.7651566e+01
   1.0828500e+03   9.7651665e+01
   1.0828000e+03   9.7651871e+01
   1.0827500e+03   9.7652184e+01
   1.0827000e+03   9.7652611e+01
   1.0826500e+03   9.7653137e+01
   1.0826000e+03   9.7653786e+01
   1.0825500e+03   9.7654549e+01
   1.0825000e+03   9.7655426e+01
   1.0824500e+03   9.7656425e+01
   1.0824000e+03   9.7657532e+01
   1.0823500e+03   9.7658760e+01
   1.0823000e+03   9.7660103e+01
   1.0822500e+03   9.7661575e+01
   1.0822000e+03   9.7663155e+01
   1.0821500e+03   9.7664856e+01
   1.0821000e+03   9.7666672e+01
   1.0820500e+03   9.7668610e+01
   1.0820000e+03   9.7670662e+01
   1.0819500e+03   9.7672829e+01
   1.0819000e+03   9.7675117e+01
   1.0818500e+03   9.7677513e+01
   1.0818000e+03   9.7680023e+01
   1.0817500e+03   9.7682640e+01
   1.0817000e+03   9.7685371e+01
   1.0816500e+03   9.7688210e+01
   1.0816000e+03   9.7691162e+01
   1.0815500e+03   9.7694206e+01
   1.0815000e+03   9.7697357e+01
   1.0814500e+03   9.7700615e+01
   1.0814000e+03   9.7703957e+01
   1.0813500e+03   9.7707405e+01
   1.0813000e+03   9.7710945e+01
   1.0812500e+03   9.7714569e+01
   1.0812000e+03   9.7718285e+01
   1.0811500e+03   9.7722092e+01
   1.0811000e+03   9.7725967e+01
   1.0810500e+03   9.7729942e+01
   1.0810000e+03   9.7733978e+01
   1.0809500e+03   9.7738091e+01
   1.0809000e+03   9.7742279e+01
   1.0808500e+03   9.7746536e+01
   1.0808000e+03   9.7750854e+01
   1.0807500e+03   9.7755234e+01
   1.0807000e+03   9.7759674e+01
   1.0806500e+03   9.7764175e+01
   1.0806000e+03   9.7768723e+01
   1.0805500e+03   9.7773323e+01
   1.0805000e+03   9.7777962e+01
   1.0804500e+03   9.7782646e+01
   1.0804000e+03   9.7787376e+01
   1.0803500e+03   9.7792137e+01
   1.0803000e+03   9.7796936e+01
   1.0802500e+03   9.7801758e+01
   1.0802000e+03   9.7806610e+01
   1.0801500e+03   9.7811485e+01
   1.0801000e+03   9.7816376e+01
   1.0800500e+03   9.7821281e+01
   1.0800000e+03   9.7826210e+01
   1.0799500e+03   9.7831139e+01
   1.0799000e+03   9.7836075e+01
   1.0798500e+03   9.7841019e+01
   1.0798000e+03   9.7845963e+01
   1.0797500e+03   9.7850899e+01
   1.0797000e+03   9.7855827e+01
   1.0796500e+03   9.7860756e+01
   1.0796000e+03   9.7865662e+01
   1.0795500e+03   9.7870552e+01
   1.0795000e+03   9.7875427e+01
   1.0794500e+03   9.7880280e+01
   1.0794000e+03   9.7885109e+01
   1.0793500e+03   9.7889908e+01
   1.0793000e+03   9.7894676e+01
   1.0792500e+03   9.7899406e+01
   1.0792000e+03   9.7904106e+01
   1.0791500e+03   9.7908768e+01
   1.0791000e+03   9.7913376e+01
   1.0790500e+03   9.7917953e+01
   1.0790000e+03   9.7922478e+01
   1.0789500e+03   9.7926949e+01
   1.0789000e+03   9.7931366e+01
   1.0788500e+03   9.7935730e+01
   1.0788000e+03   9.7940041e+01
   1.0787500e+03   9.7944283e+01
   1.0787000e+03   9.7948471e+01
   1.0786500e+03   9.7952583e+01
   1.0786000e+03   9.7956642e+01
   1.0785500e+03   9.7960625e+01
   1.0785000e+03   9.7964531e+01
   1.0784500e+03   9.7968369e+01
   1.0784000e+03   9.7972130e+01
   1.0783500e+03   9.7975822e+01
   1.0783000e+03   9.7979424e+01
   1.0782500e+03   9.7982948e+01
   1.0782000e+03   9.7986389e+01
   1.0781500e+03   9.7989746e+01
   1.0781000e+03   9.7993019e+01
   1.0780500e+03   9.7996208e+01
   1.0780000e+03   9.7999298e+01
   1.0779500e+03   9.8002312e+01
   1.0779000e+03   9.8005226e+01
   1.0778500e+03   9.8008041e+01
   1.0778000e+03   9.8010773e+01
   1.0777500e+03   9.8013412e+01
   1.0777000e+03   9.8015953e+01
   1.0776500e+03   9.8018394e+01
   1.0776000e+03   9.8020744e+01
   1.0775500e+03   9.8022995e+01
   1.0775000e+03   9.8025154e+01
   1.0774500e+03   9.8027214e+01
   1.0774000e+03   9.8029175e+01
   1.0773500e+03   9.8031029e+01
   1.0773000e+03   9.8032791e+01
   1.0772500e+03   9.8034454e+01
   1.0772000e+03   9.8036018e+01
   1.0771500e+03   9.8037491e+01
   1.0771000e+03   9.8038857e+01
   1.0770500e+03   9.8040131e+01
   1.0770000e+03   9.8041306e+01
   1.0769500e+03   9.8042381e+01
   1.0769000e+03   9.8043365e+01
   1.0768500e+03   9.8044243e+01
   1.0768000e+03   9.8045044e+01
   1.0767500e+03   9.8045746e+01
   1.0767000e+03   9.8046356e+01
   1.0766500e+03   9.8046875e+01
   1.0766000e+03   9.8047302e+01
   1.0765500e+03   9.8047646e+01
   1.0765000e+03   9.8047897e+01
   1.0764500e+03   9.8048073e+01
   1.0764000e+03   9.8048164e+01
   1.0763500e+03   9.8048172e+01
   1.0763000e+03   9.8048103e+01
   1.0762500e+03   9.8047958e+01
   1.0762000e+03   9.8047729e+01
   1.0761500e+03   9.8047440e+01
   1.0761000e+03   9.8047081e+01
   1.0760500e+03   9.8046646e+01
   1.0760000e+03   9.8046150e+01
   1.0759500e+03   9.8045586e+01
   1.0759000e+03   9.8044968e+01
   1.0758500e+03   9.8044289e+01
   1.0758000e+03   9.8043556e+01
   1.0757500e+03   9.8042770e+01
   1.0757000e+03   9.8041931e+01
   1.0756500e+03   9.8041061e+01
   1.0756000e+03   9.8040131e+01
   1.0755500e+03   9.8039177e+01
   1.0755000e+03   9.8038170e+01
   1.0754500e+03   9.8037842e+01
   1.0754000e+03   9.8037506e+01
   1.0753500e+03   9.8037170e+01
   1.0753000e+03   9.8036835e+01
   1.0752500e+03   9.8036507e+01
   1.0752000e+03   9.8036163e+01
   1.0751500e+03   9.8035828e+01
   1.0751000e+03   9.8035500e+01
   1.0750500e+03   9.8035164e+01
   1.0750000e+03   9.8034821e+01


==> Data/Lorentzians/LSA_31C.dat <==
   1.1250000e+03   9.9682991e+01
   1.1249500e+03   9.9682281e+01
   1.1249000e+03   9.9681435e+01
   1.1248500e+03   9.9680435e+01
   1.1248000e+03   9.9679306e+01
   1.1247500e+03   9.9678024e+01
   1.1247000e+03   9.9676605e+01
   1.1246500e+03   9.9675049e+01
   1.1246000e+03   9.9673340e+01
   1.1245500e+03   9.9671501e+01
   1.1245000e+03   9.9669518e+01
   1.1244500e+03   9.9667397e+01
   1.1244000e+03   9.9665138e+01
   1.1243500e+03   9.9662735e+01
   1.1243000e+03   9.9660202e+01
   1.1242500e+03   9.9657532e+01
   1.1242000e+03   9.9654724e+01
   1.1241500e+03   9.9651787e+01
   1.1241000e+03   9.9648720e+01
   1.1240500e+03   9.9645523e+01
   1.1240000e+03   9.9642197e+01
   1.1239500e+03   9.9638756e+01
   1.1239000e+03   9.9635193e+01
   1.1238500e+03   9.9631500e+01
   1.1238000e+03   9.9627701e+01
   1.1237500e+03   9.9623779e+01
   1.1237000e+03   9.9619751e+01
   1.1236500e+03   9.9615616e+01
   1.1236000e+03   9.9611374e+01
   1.1235500e+03   9.9607040e+01
   1.1235000e+03   9.9602600e+01
   1.1234500e+03   9.9598068e+01
   1.1234000e+03   9.9593445e+01
   1.1233500e+03   9.9588737e+01
   1.1233000e+03   9.9583939e+01
   1.1232500e+03   9.9579079e+01
   1.1232000e+03   9.9574135e+01
   1.1231500e+03   9.9569122e+01
   1.1231000e+03   9.9564049e+01
   1.1230500e+03   9.9558914e+01
   1.1230000e+03   9.9553726e+01
   1.1229500e+03   9.9548492e+01
   1.1229000e+03   9.9543205e+01
   1.1228500e+03   9.9537872e+01
   1.1228000e+03   9.9532516e+01
   1.1227500e+03   9.9527122e+01
   1.1227000e+03   9.9521706e+01
   1.1226500e+03   9.9516266e+01
   1.1226000e+03   9.9510811e+01
   1.1225500e+03   9.9505356e+01
   1.1225000e+03   9.9499878e+01
   1.1224500e+03   9.9494415e+01
   1.1224000e+03   9.9488953e+01
   1.1223500e+03   9.9483505e+01
   1.1223000e+03   9.9478073e+01
   1.1222500e+03   9.9472664e+01
   1.1222000e+03   9.9467278e+01
   1.1221500e+03   9.9461929e+01
   1.1221000e+03   9.9456612e+01
   1.1220500e+03   9.9451347e+01
   1.1220000e+03   9.9446121e+01
   1.1219500e+03   9.9440956e+01
   1.1219000e+03   9.9435844e+01
   1.1218500e+03   9.9430801e+01
   1.1218000e+03   9.9425819e+01
   1.1217500e+03   9.9420914e+01
   1.1217000e+03   9.9416092e+01
   1.1216500e+03   9.9411346e+01
   1.1216000e+03   9.9406693e+01
   1.1215500e+03   9.9402115e+01
   1.1215000e+03   9.9397644e+01
   1.1214500e+03   9.9393280e+01
   1.1214000e+03   9.9389008e+01
   1.1213500e+03   9.9384850e+01
   1.1213000e+03   9.9380806e+01
   1.1212500e+03   9.9376869e+01
   1.1212000e+03   9.9373062e+01
   1.1211500e+03   9.9369362e+01
   1.1211000e+03   9.9365799e+01
   1.1210500e+03   9.9362358e+01
   1.1210000e+03   9.9359062e+01
   1.1209500e+03   9.9355888e+01
   1.1209000e+03   9.9352852e+01
   1.1208500e+03   9.9349960e+01
   1.1208000e+03   9.9347214e+01
   1.1207500e+03   9.9344604e+01
   1.1207000e+03   9.9342140e+01
   1.1206500e+03   9.9339828e+01
   1.1206000e+03   9.9337677e+01
   1.1205500e+03   9.9335663e+01
   1.1205000e+03   9.9333809e+01
   1.1204500e+03   9.9332108e+01
   1.1204000e+03   9.9330559e+01
   1.1203500e+03   9.9329170e+01
   1.1203000e+03   9.9327942e+01
   1.1202500e+03   9.9326866e+01
   1.1202000e+03   9.9325958e+01
   1.1201500e+03   9.9325195e+01
   1.1201000e+03   9.9324593e+01
   1.1200500e+03   9.9324158e+01
   1.1200000e+03   9.9323875e+01
   1.1199500e+03   9.9323746e+01
   1.1199000e+03   9.9323784e+01
   1.1198500e+03   9.9323975e+01
   1.1198000e+03   9.9324326e+01
   1.1197500e+03   9.9324829e+01
   1.1197000e+03   9.9325493e+01
   1.1196500e+03   9.9326309e+01
   1.1196000e+03   9.9327263e+01
   1.1195500e+03   9.9328384e+01
   1.1195000e+03   9.9329651e+01
   1.1194500e+03   9.9331070e+01
   1.1194000e+03   9.9332634e+01
   1.1193500e+03   9.9334328e+01
   1.1193000e+03   9.9336174e+01
   1.1192500e+03   9.9338165e+01
   1.1192000e+03   9.9340286e+01
   1.1191500e+03   9.9342552e+01
   1.1191000e+03   9.9344948e+01
   1.1190500e+03   9.9347466e+01
   1.1190000e+03   9.9350121e+01
   1.1189500e+03   9.9352898e+01
   1.1189000e+03   9.9355789e+01
   1.1188500e+03   9.9358818e+01
   1.1188000e+03   9.9361954e+01
   1.1187500e+03   9.9365204e+01
   1.1187000e+03   9.9368561e+01
   1.1186500e+03   9.9372032e+01
   1.1186000e+03   9.9375603e+01
   1.1185500e+03   9.9379280e+01
   1.1185000e+03   9.9383057e+01
   1.1184500e+03   9.9386917e+01
   1.1184000e+03   9.9390884e+01
   1.1183500e+03   9.9394928e+01
   1.1183000e+03   9.9399063e+01
   1.1182500e+03   9.9403267e+01
   1.1182000e+03   9.9407555e+01
   1.1181500e+03   9.9411911e+01
   1.1181000e+03   9.9416336e+01
   1.1180500e+03   9.9420830e+01
   1.1180000e+03   9.9425385e+01
   1.1179500e+03   9.9429993e+01
   1.1179000e+03   9.9434654e+01
   1.1178500e+03   9.9439369e+01
   1.1178000e+03   9.9444130e+01
   1.1177500e+03   9.9448929e+01
   1.1177000e+03   9.9453758e+01
   1.1176500e+03   9.9458626e+01
   1.1176000e+03   9.9463524e+01
   1.1175500e+03   9.9468445e+01
   1.1175000e+03   9.9473389e+01
   1.1174500e+03   9.9478340e+01
   1.1174000e+03   9.9483315e+01
   1.1173500e+03   9.9488289e+01
   1.1173000e+03   9.9493263e+01
   1.1172500e+03   9.9498245e+01
   1.1172000e+03   9.9503212e+01
   1.1171500e+03   9.9508171e+01
   1.1171000e+03   9.9513123e+01
   1.1170500e+03   9.9518051e+01
   1.1170000e+03   9.9522949e+01
   1.1169500e+03   9.9527832e+01
   1.1169000e+03   9.9532677e+01
   1.1168500e+03   9.9537483e+01
   1.1168000e+03   9.9542252e+01
   1.1167500e+03   9.9546967e+01
   1.1167000e+03   9.9551636e+01
   1.1166500e+03   9.9556259e+01
   1.1166000e+03   9.9560806e+01
   1.1165500e+03   9.9565300e+01
   1.1165000e+03   9.9569733e+01
   1.1164500e+03   9.9574081e+01
   1.1164000e+03   9.9578354e+01
   1.1163500e+03   9.9582550e+01
   1.1163000e+03   9.9586662e+01
   1.1162500e+03   9.9590683e+01
   1.1162000e+03   9.9594604e+01
   1.1161500e+03   9.9598434e+01
   1.1161000e+03   9.9602158e+01
   1.1160500e+03   9.9605774e+01
   1.1160000e+03   9.9609283e+01
   1.1159500e+03   9.9612663e+01
   1.1159000e+03   9.9615936e+01
   1.1158500e+03   9.9619080e+01
   1.1158000e+03   9.9622101e+01
   1.1157500e+03   9.9624985e+01
   1.1157000e+03   9.9627731e+01
   1.1156500e+03   9.9630341e+01
   1.1156000e+03   9.9632805e+01
   1.1155500e+03   9.9635124e+01
   1.1155000e+03   9.9637291e+01
   1.1154500e+03   9.9639297e+01
   1.1154000e+03   9.9641144e+01
   1.1153500e+03   9.9642830e+01
   1.1153000e+03   9.9644348e+01
   1.1152500e+03   9.9645699e+01
   1.1152000e+03   9.9646873e+01
   1.1151500e+03   9.9647873e+01
   1.1151000e+03   9.9648697e+01
   1.1150500e+03   9.9649338e+01
   1.1150000e+03   9.9649796e+01
   1.1149500e+03   9.9650063e+01
   1.1149000e+03   9.9650131e+01
   1.1148500e+03   9.9650017e+01
   1.1148000e+03   9.9649712e+01
   1.1147500e+03   9.9649200e+01
   1.1147000e+03   9.9648491e+01
   1.1146500e+03   9.9647583e+01
   1.1146000e+03   9.9646469e+01
   1.1145500e+03   9.9645142e+01
   1.1145000e+03   9.9643616e+01
   1.1144500e+03   9.9641884e+01
   1.1144000e+03   9.9639938e+01
   1.1143500e+03   9.9637787e+01
   1.1143000e+03   9.9635422e+01
   1.1142500e+03   9.9632843e+01
   1.1142000e+03   9.9630058e+01
   1.1141500e+03   9.9627052e+01
   1.1141000e+03   9.9623833e+01
   1.1140500e+03   9.9620415e+01
   1.1140000e+03   9.9616776e+01
   1.1139500e+03   9.9612930e+01
   1.1139000e+03   9.9608871e+01
   1.1138500e+03   9.9604599e+01
   1.1138000e+03   9.9600128e+01
   1.1137500e+03   9.9595451e+01
   1.1137000e+03   9.9590561e+01
   1.1136500e+03   9.9585480e+01
   1.1136000e+03   9.9580193e+01
   1.1135500e+03   9.9574707e+01
   1.1135000e+03   9.9569031e+01
   1.1134500e+03   9.9563156e+01
   1.1134000e+03   9.9557098e+01
   1.1133500e+03   9.9550850e+01
   1.1133000e+03   9.9544426e+01
   1.1132500e+03   9.9537819e+01
   1.1132000e+03   9.9531044e+01
   1.1131500e+03   9.9524101e+01
   1.1131000e+03   9.9516991e+01
   1.1130500e+03   9.9509720e+01
   1.1130000e+03   9.9502289e+01
   1.1129500e+03   9.9494720e+01
   1.1129000e+03   9.9487000e+01
   1.1128500e+03   9.9479149e+01
   1.1128000e+03   9.9471161e+01
   1.1127500e+03   9.9463058e+01
   1.1127000e+03   9.9454826e+01
   1.1126500e+03   9.9446487e+01
   1.1126000e+03   9.9438034e+01
   1.1125500e+03   9.9429497e+01
   1.1125000e+03   9.9420860e+01
   1.1124500e+03   9.9412140e+01
   1.1124000e+03   9.9403336e+01
   1.1123500e+03   9.9394463e+01
   1.1123000e+03   9.9385536e+01
   1.1122500e+03   9.9376556e+01
   1.1122000e+03   9.9367531e+01
   1.1121500e+03   9.9358459e+01
   1.1121000e+03   9.9349365e+01
   1.1120500e+03   9.9340248e+01
   1.1120000e+03   9.9331123e+01
   1.1119500e+03   9.9321983e+01
   1.1119000e+03   9.9312859e+01
   1.1118500e+03   9.9303741e+01
   1.1118000e+03   9.9294647e+01
   1.1117500e+03   9.9285576e+01
   1.1117000e+03   9.9276550e+01
   1.1116500e+03   9.9267563e+01
   1.1116000e+03   9.9258636e+01
   1.1115500e+03   9.9249771e+01
   1.1115000e+03   9.9240967e+01
   1.1114500e+03   9.9232246e+01
   1.1114000e+03   9.9223618e+01
   1.1113500e+03   9.9215080e+01
   1.1113000e+03   9.9206635e+01
   1.1112500e+03   9.9198318e+01
   1.1112000e+03   9.9190109e+01
   1.1111500e+03   9.9182030e+01
   1.1111000e+03   9.9174080e+01
   1.1110500e+03   9.9166283e+01
   1.1110000e+03   9.9158623e+01
   1.1109500e+03   9.9151115e+01
   1.1109000e+03   9.9143768e+01
   1.1108500e+03   9.9136589e+01
   1.1108000e+03   9.9129593e+01
   1.1107500e+03   9.9122772e+01
   1.1107000e+03   9.9116135e+01
   1.1106500e+03   9.9109695e+01
   1.1106000e+03   9.9103455e+01
   1.1105500e+03   9.9097404e+01
   1.1105000e+03   9.9091576e+01
   1.1104500e+03   9.9085953e+01
   1.1104000e+03   9.9080551e+01
   1.1103500e+03   9.9075378e+01
   1.1103000e+03   9.9070427e+01
   1.1102500e+03   9.9065697e+01
   1.1102000e+03   9.9061211e+01
   1.1101500e+03   9.9056953e+01
   1.1101000e+03   9.9052940e+01
   1.1100500e+03   9.9049171e+01
   1.1100000e+03   9.9045647e+01
   1.1099500e+03   9.9042374e+01
   1.1099000e+03   9.9039352e+01
   1.1098500e+03   9.9036583e+01
   1.1098000e+03   9.9034058e+01
   1.1097500e+03   9.9031807e+01
   1.1097000e+03   9.9029800e+01
   1.1096500e+03   9.9028053e+01
   1.1096000e+03   9.9026573e+01
   1.1095500e+03   9.9025352e+01
   1.1095000e+03   9.9024384e+01
   1.1094500e+03   9.9023689e+01
   1.1094000e+03   9.9023247e+01
   1.1093500e+03   9.9023071e+01
   1.1093000e+03   9.9023148e+01
   1.1092500e+03   9.9023491e+01
   1.1092000e+03   9.9024094e+01
   1.1091500e+03   9.9024948e+01
   1.1091000e+03   9.9026070e+01
   1.1090500e+03   9.9027451e+01
   1.1090000e+03   9.9029083e+01
   1.1089500e+03   9.9030960e+01
   1.1089000e+03   9.9033096e+01
   1.1088500e+03   9.9035484e+01
   1.1088000e+03   9.9038109e+01
   1.1087500e+03   9.9041000e+01
   1.1087000e+03   9.9044121e+01
   1.1086500e+03   9.9047485e+01
   1.1086000e+03   9.9051079e+01
   1.1085500e+03   9.9054924e+01
   1.1085000e+03   9.9058990e+01
   1.1084500e+03   9.9063286e+01
   1.1084000e+03   9.9067818e+01
   1.1083500e+03   9.9072571e+01
   1.1083000e+03   9.9077545e+01
   1.1082500e+03   9.9082741e+01
   1.1082000e+03   9.9088142e+01
   1.1081500e+03   9.9093758e+01
   1.1081000e+03   9.9099579e+01
   1.1080500e+03   9.9105614e+01
   1.1080000e+03   9.9111847e+01
   1.1079500e+03   9.9118271e+01
   1.1079000e+03   9.9124886e+01
   1.1078500e+03   9.9131691e+01
   1.1078000e+03   9.9138680e+01
   1.1077500e+03   9.9145851e+01
   1.1077000e+03   9.9153191e+01
   1.1076500e+03   9.9160706e+01
   1.1076000e+03   9.9168396e+01
   1.1075500e+03   9.9176247e+01
   1.1075000e+03   9.9184250e+01
   1.1074500e+03   9.9192413e+01
   1.1074000e+03   9.9200729e+01
   1.1073500e+03   9.9209190e+01
   1.1073000e+03   9.9217789e+01
   1.1072500e+03   9.9226532e+01
   1.1072000e+03   9.9235405e+01
   1.1071500e+03   9.9244400e+01
   1.1071000e+03   9.9253517e+01
   1.1070500e+03   9.9262756e+01
   1.1070000e+03   9.9272102e+01
   1.1069500e+03   9.9281563e+01
   1.1069000e+03   9.9291122e+01
   1.1068500e+03   9.9300781e+01
   1.1068000e+03   9.9310524e+01
   1.1067500e+03   9.9320358e+01
   1.1067000e+03   9.9330276e+01
   1.1066500e+03   9.9340271e+01
   1.1066000e+03   9.9350342e+01
   1.1065500e+03   9.9360474e+01
   1.1065000e+03   9.9370667e+01
   1.1064500e+03   9.9380913e+01
   1.1064000e+03   9.9391197e+01
   1.1063500e+03   9.9401527e+01
   1.1063000e+03   9.9411896e+01
   1.1062500e+03   9.9422295e+01
   1.1062000e+03   9.9432716e+01
   1.1061500e+03   9.9443146e+01
   1.1061000e+03   9.9453590e+01
   1.1060500e+03   9.9464050e+01
   1.1060000e+03   9.9474487e+01
   1.1059500e+03   9.9484924e+01
   1.1059000e+03   9.9495346e+01
   1.1058500e+03   9.9505737e+01
   1.1058000e+03   9.9516106e+01
   1.1057500e+03   9.9526428e+01
   1.1057000e+03   9.9536705e+01
   1.1056500e+03   9.9546928e+01
   1.1056000e+03   9.9557076e+01
   1.1055500e+03   9.9567154e+01
   1.1055000e+03   9.9577156e+01
   1.1054500e+03   9.9587074e+01
   1.1054000e+03   9.9596878e+01
   1.1053500e+03   9.9606583e+01
   1.1053000e+03   9.9616158e+01
   1.1052500e+03   9.9625610e+01
   1.1052000e+03   9.9634918e+01
   1.1051500e+03   9.9644073e+01
   1.1051000e+03   9.9653084e+01
   1.1050500e+03   9.9661911e+01
   1.1050000e+03   9.9670540e+01
   1.1049500e+03   9.9678978e+01
   1.1049000e+03   9.9687210e+01
   1.1048500e+03   9.9695221e+01
   1.1048000e+03   9.9702988e+01
   1.1047500e+03   9.9710503e+01
   1.1047000e+03   9.9717751e+01
   1.1046500e+03   9.9724709e+01
   1.1046000e+03   9.9731377e+01
   1.1045500e+03   9.9737724e+01
   1.1045000e+03   9.9743752e+01
   1.1044500e+03   9.9749428e+01
   1.1044000e+03   9.9754753e+01
   1.1043500e+03   9.9759674e+01
   1.1043000e+03   9.9764191e+01
   1.1042500e+03   9.9768288e+01
   1.1042000e+03   9.9771935e+01
   1.1041500e+03   9.9775116e+01
   1.1041000e+03   9.9777794e+01
   1.1040500e+03   9.9779961e+01
   1.1040000e+03   9.9781586e+01
   1.1039500e+03   9.9782646e+01
   1.1039000e+03   9.9783112e+01
   1.1038500e+03   9.9782951e+01
   1.1038000e+03   9.9782135e+01
   1.1037500e+03   9.9780640e+01
   1.1037000e+03   9.9778419e+01
   1.1036500e+03   9.9775467e+01
   1.1036000e+03   9.9771729e+01
   1.1035500e+03   9.9767181e+01
   1.1035000e+03   9.9761765e+01
   1.1034500e+03   9.9755463e+01
   1.1034000e+03   9.9748215e+01
   1.1033500e+03   9.9739990e+01
   1.1033000e+03   9.9730766e+01
   1.1032500e+03   9.9720459e+01
   1.1032000e+03   9.9709053e+01
   1.1031500e+03   9.9696472e+01
   1.1031000e+03   9.9682686e+01
   1.1030500e+03   9.9667618e+01
   1.1030000e+03   9.9651245e+01
   1.1029500e+03   9.9633484e+01
   1.1029000e+03   9.9614281e+01
   1.1028500e+03   9.9593575e+01
   1.1028000e+03   9.9571297e+01
   1.1027500e+03   9.9547401e+01
   1.1027000e+03   9.9521790e+01
   1.1026500e+03   9.9494400e+01
   1.1026000e+03   9.9465157e+01
   1.1025500e+03   9.9433990e+01
   1.1025000e+03   9.9400803e+01
   1.1024500e+03   9.9365540e+01
   1.1024000e+03   9.9328094e+01
   1.1023500e+03   9.9288376e+01
   1.1023000e+03   9.9246300e+01
   1.1022500e+03   9.9201759e+01
   1.1022000e+03   9.9154678e+01
   1.1021500e+03   9.9104919e+01
   1.1021000e+03   9.9052429e+01
   1.1020500e+03   9.8997078e+01
   1.1020000e+03   9.8938736e+01
   1.1019500e+03   9.8877327e+01
   1.1019000e+03   9.8812698e+01
   1.1018500e+03   9.8744781e+01
   1.1018000e+03   9.8673439e+01
   1.1017500e+03   9.8598534e+01
   1.1017000e+03   9.8519966e+01
   1.1016500e+03   9.8437622e+01
   1.1016000e+03   9.8351379e+01
   1.1015500e+03   9.8261086e+01
   1.1015000e+03   9.8166641e+01
   1.1014500e+03   9.8067909e+01
   1.1014000e+03   9.7964798e+01
   1.1013500e+03   9.7857193e+01
   1.1013000e+03   9.7744934e+01
   1.1012500e+03   9.7627953e+01
   1.1012000e+03   9.7506126e+01
   1.1011500e+03   9.7379372e+01
   1.1011000e+03   9.7247597e+01
   1.1010500e+03   9.7110733e+01
   1.1010000e+03   9.6968666e+01
   1.1009500e+03   9.6821365e+01
   1.1009000e+03   9.6668785e+01
   1.1008500e+03   9.6510864e+01
   1.1008000e+03   9.6347603e+01
   1.1007500e+03   9.6178963e+01
   1.1007000e+03   9.6005020e+01
   1.1006500e+03   9.5825806e+01
   1.1006000e+03   9.5641319e+01
   1.1005500e+03   9.5451721e+01
   1.1005000e+03   9.5257057e+01
   1.1004500e+03   9.5057526e+01
   1.1004000e+03   9.4853249e+01
   1.1003500e+03   9.4644455e+01
   1.1003000e+03   9.4431396e+01
   1.1002500e+03   9.4214348e+01
   1.1002000e+03   9.3993576e+01
   1.1001500e+03   9.3769363e+01
   1.1001000e+03   9.3542084e+01
   1.1000500e+03   9.3312187e+01
   1.1000000e+03   9.3080109e+01
   1.0999500e+03   9.2846237e+01
   1.0999000e+03   9.2611206e+01
   1.0998500e+03   9.2375389e+01
   1.0998000e+03   9.2139343e+01
   1.0997500e+03   9.1903702e+01
   1.0997000e+03   9.1669006e+01
   1.0996500e+03   9.1435883e+01
   1.0996000e+03   9.1204987e+01
   1.0995500e+03   9.0976852e+01
   1.0995000e+03   9.0752159e+01
   1.0994500e+03   9.0531532e+01
   1.0994000e+03   9.0315529e+01
   1.0993500e+03   9.0104797e+01
   1.0993000e+03   8.9899910e+01
   1.0992500e+03   8.9701431e+01
   1.0992000e+03   8.9509834e+01
   1.0991500e+03   8.9325638e+01
   1.0991000e+03   8.9149300e+01
   1.0990500e+03   8.8981232e+01
   1.0990000e+03   8.8821831e+01
   1.0989500e+03   8.8671402e+01
   1.0989000e+03   8.8530197e+01
   1.0988500e+03   8.8398499e+01
   1.0988000e+03   8.8276443e+01
   1.0987500e+03   8.8164154e+01
   1.0987000e+03   8.8061729e+01
   1.0986500e+03   8.7969223e+01
   1.0986000e+03   8.7886566e+01
   1.0985500e+03   8.7813721e+01
   1.0985000e+03   8.7750587e+01
   1.0984500e+03   8.7697044e+01
   1.0984000e+03   8.7652847e+01
   1.0983500e+03   8.7617836e+01
   1.0983000e+03   8.7591743e+01
   1.0982500e+03   8.7574348e+01
   1.0982000e+03   8.7565269e+01
   1.0981500e+03   8.7564270e+01
   1.0981000e+03   8.7571022e+01
   1.0980500e+03   8.7585129e+01
   1.0980000e+03   8.7606277e+01
   1.0979500e+03   8.7634148e+01
   1.0979000e+03   8.7668350e+01
   1.0978500e+03   8.7708511e+01
   1.0978000e+03   8.7754242e+01
   1.0977500e+03   8.7805267e+01
   1.0977000e+03   8.7861206e+01
   1.0976500e+03   8.7921646e+01
   1.0976000e+03   8.7986351e+01
   1.0975500e+03   8.8054947e+01
   1.0975000e+03   8.8127129e+01
   1.0974500e+03   8.8202515e+01
   1.0974000e+03   8.8280922e+01
   1.0973500e+03   8.8362022e+01
   1.0973000e+03   8.8445595e+01
   1.0972500e+03   8.8531319e+01
   1.0972000e+03   8.8618965e+01
   1.0971500e+03   8.8708359e+01
   1.0971000e+03   8.8799217e+01
   1.0970500e+03   8.8891373e+01
   1.0970000e+03   8.8984566e+01
   1.0969500e+03   8.9078720e+01
   1.0969000e+03   8.9173599e+01
   1.0968500e+03   8.9269081e+01
   1.0968000e+03   8.9364983e+01
   1.0967500e+03   8.9461174e+01
   1.0967000e+03   8.9557579e+01
   1.0966500e+03   8.9654015e+01
   1.0966000e+03   8.9750435e+01
   1.0965500e+03   8.9846703e+01
   1.0965000e+03   8.9942741e+01
   1.0964500e+03   9.0038445e+01
   1.0964000e+03   9.0133759e+01
   1.0963500e+03   9.0228584e+01
   1.0963000e+03   9.0322876e+01
   1.0962500e+03   9.0416588e+01
   1.0962000e+03   9.0509636e+01
   1.0961500e+03   9.0601990e+01
   1.0961000e+03   9.0693588e+01
   1.0960500e+03   9.0784431e+01
   1.0960000e+03   9.0874466e+01
   1.0959500e+03   9.0963676e+01
   1.0959000e+03   9.1051987e+01
   1.0958500e+03   9.1139442e+01
   1.0958000e+03   9.1225998e+01
   1.0957500e+03   9.1311630e+01
   1.0957000e+03   9.1396317e+01
   1.0956500e+03   9.1480087e+01
   1.0956000e+03   9.1562897e+01
   1.0955500e+03   9.1644730e+01
   1.0955000e+03   9.1725616e+01
   1.0954500e+03   9.1805527e+01
   1.0954000e+03   9.1884491e+01
   1.0953500e+03   9.1962471e+01
   1.0953000e+03   9.2039474e+01
   1.0952500e+03   9.2115517e+01
   1.0952000e+03   9.2190605e+01
   1.0951500e+03   9.2264748e+01
   1.0951000e+03   9.2337929e+01
   1.0950500e+03   9.2410172e+01
   1.0950000e+03   9.2481468e+01
   1.0949500e+03   9.2551842e+01
   1.0949000e+03   9.2621300e+01
   1.0948500e+03   9.2689850e+01
   1.0948000e+03   9.2757484e+01
   1.0947500e+03   9.2824226e+01
   1.0947000e+03   9.2890099e+01
   1.0946500e+03   9.2955093e+01
   1.0946000e+03   9.3019226e+01
   1.0945500e+03   9.3082512e+01
   1.0945000e+03   9.3144958e+01
   1.0944500e+03   9.3206573e+01
   1.0944000e+03   9.3267372e+01
   1.0943500e+03   9.3327362e+01
   1.0943000e+03   9.3386574e+01
   1.0942500e+03   9.3445000e+01
   1.0942000e+03   9.3502655e+01
   1.0941500e+03   9.3559532e+01
   1.0941000e+03   9.3615685e+01
   1.0940500e+03   9.3671082e+01
   1.0940000e+03   9.3725777e+01
   1.0939500e+03   9.3779739e+01
   1.0939000e+03   9.3833015e+01
   1.0938500e+03   9.3885597e+01
   1.0938000e+03   9.3937485e+01
   1.0937500e+03   9.3988716e+01
   1.0937000e+03   9.4039284e+01
   1.0936500e+03   9.4089218e+01
   1.0936000e+03   9.4138496e+01
   1.0935500e+03   9.4187149e+01
   1.0935000e+03   9.4235191e+01
   1.0934500e+03   9.4282623e+01
   1.0934000e+03   9.4329468e+01
   1.0933500e+03   9.4375710e+01
   1.0933000e+03   9.4421379e+01
   1.0932500e+03   9.4466484e+01
   1.0932000e+03   9.4511024e+01
   1.0931500e+03   9.4555023e+01
   1.0931000e+03   9.4598488e+01
   1.0930500e+03   9.4641418e+01
   1.0930000e+03   9.4683823e+01
   1.0929500e+03   9.4725716e+01
   1.0929000e+03   9.4767090e+01
   1.0928500e+03   9.4807991e+01
   1.0928000e+03   9.4848396e+01
   1.0927500e+03   9.4888321e+01
   1.0927000e+03   9.4927773e+01
   1.0926500e+03   9.4966743e+01
   1.0926000e+03   9.5005272e+01
   1.0925500e+03   9.5043343e+01
   1.0925000e+03   9.5080978e+01
   1.0924500e+03   9.5118172e+01
   1.0924000e+03   9.5154938e+01
   1.0923500e+03   9.5191284e+01
   1.0923000e+03   9.5227211e+01
   1.0922500e+03   9.5262733e+01
   1.0922000e+03   9.5297852e+01
   1.0921500e+03   9.5332581e+01
   1.0921000e+03   9.5366913e+01
   1.0920500e+03   9.5400864e+01
   1.0920000e+03   9.5434433e+01
   1.0919500e+03   9.5467636e+01
   1.0919000e+03   9.5500473e+01
   1.0918500e+03   9.5532944e+01
   1.0918000e+03   9.5565056e+01
   1.0917500e+03   9.5596817e+01
   1.0917000e+03   9.5628235e+01
   1.0916500e+03   9.5659309e+01
   1.0916000e+03   9.5690048e+01
   1.0915500e+03   9.5720451e+01
   1.0915000e+03   9.5750526e+01
   1.0914500e+03   9.5780289e+01
   1.0914000e+03   9.5809731e+01
   1.0913500e+03   9.5838852e+01
   1.0913000e+03   9.5867668e+01
   1.0912500e+03   9.5896179e+01
   1.0912000e+03   9.5924393e+01
   1.0911500e+03   9.5952316e+01
   1.0911000e+03   9.5979927e+01
   1.0910500e+03   9.6007263e+01
   1.0910000e+03   9.6034317e+01
   1.0909500e+03   9.6061073e+01
   1.0909000e+03   9.6087563e+01
   1.0908500e+03   9.6113777e+01
   1.0908000e+03   9.6139717e+01
   1.0907500e+03   9.6165390e+01
   1.0907000e+03   9.6190796e+01
   1.0906500e+03   9.6215942e+01
   1.0906000e+03   9.6240822e+01
   1.0905500e+03   9.6265450e+01
   1.0905000e+03   9.6289818e+01
   1.0904500e+03   9.6313942e+01
   1.0904000e+03   9.6337814e+01
   1.0903500e+03   9.6361435e+01
   1.0903000e+03   9.6384819e+01
   1.0902500e+03   9.6407959e+01
   1.0902000e+03   9.6430847e+01
   1.0901500e+03   9.6453514e+01
   1.0901000e+03   9.6475937e+01
   1.0900500e+03   9.6498123e+01
   1.0900000e+03   9.6520088e+01
   1.0899500e+03   9.6541824e+01
   1.0899000e+03   9.6563332e+01
   1.0898500e+03   9.6584610e+01
   1.0898000e+03   9.6605667e+01
   1.0897500e+03   9.6626511e+01
   1.0897000e+03   9.6647125e+01
   1.0896500e+03   9.6667519e+01
   1.0896000e+03   9.6687698e+01
   1.0895500e+03   9.6707672e+01
   1.0895000e+03   9.6727425e+01
   1.0894500e+03   9.6746964e+01
   1.0894000e+03   9.6766296e+01
   1.0893500e+03   9.6785423e+01
   1.0893000e+03   9.6804337e+01
   1.0892500e+03   9.6823029e+01
   1.0892000e+03   9.6841522e+01
   1.0891500e+03   9.6859810e+01
   1.0891000e+03   9.6877899e+01
   1.0890500e+03   9.6895775e+01
   1.0890000e+03   9.6913445e+01
   1.0889500e+03   9.6930916e+01
   1.0889000e+03   9.6948174e+01
   1.0888500e+03   9.6965248e+01
   1.0888000e+03   9.6982117e+01
   1.0887500e+03   9.6998772e+01
   1.0887000e+03   9.7015244e+01
   1.0886500e+03   9.7031509e+01
   1.0886000e+03   9.7047585e+01
   1.0885500e+03   9.7063461e+01
   1.0885000e+03   9.7079132e+01
   1.0884500e+03   9.7094604e+01
   1.0884000e+03   9.7109894e+01
   1.0883500e+03   9.7124977e+01
   1.0883000e+03   9.7139862e+01
   1.0882500e+03   9.7154549e+01
   1.0882000e+03   9.7169044e+01
   1.0881500e+03   9.7183350e+01
   1.0881000e+03   9.7197456e+01
   1.0880500e+03   9.7211365e+01
   1.0880000e+03   9.7225082e+01
   1.0879500e+03   9.7238602e+01
   1.0879000e+03   9.7251923e+01
   1.0878500e+03   9.7265053e+01
   1.0878000e+03   9.7277985e+01
   1.0877500e+03   9.7290718e+01
   1.0877000e+03   9.7303261e+01
   1.0876500e+03   9.7315605e+01
   1.0876000e+03   9.7327751e+01
   1.0875500e+03   9.7339699e+01
   1.0875000e+03   9.7351463e+01
   1.0874500e+03   9.7363022e+01
   1.0874000e+03   9.7374382e+01
   1.0873500e+03   9.7385559e+01
   1.0873000e+03   9.7396530e+01
   1.0872500e+03   9.7407310e+01
   1.0872000e+03   9.7417892e+01
   1.0871500e+03   9.7428284e+01
   1.0871000e+03   9.7438469e+01
   1.0870500e+03   9.7448463e+01
   1.0870000e+03   9.7458260e+01
   1.0869500e+03   9.7467865e+01
   1.0869000e+03   9.7477272e+01
   1.0868500e+03   9.7486481e+01
   1.0868000e+03   9.7495499e+01
   1.0867500e+03   9.7504311e+01
   1.0867000e+03   9.7512939e+01
   1.0866500e+03   9.7521362e+01
   1.0866000e+03   9.7529587e+01
   1.0865500e+03   9.7537628e+01
   1.0865000e+03   9.7545471e+01
   1.0864500e+03   9.7553116e+01
   1.0864000e+03   9.7560570e+01
   1.0863500e+03   9.7567818e+01
   1.0863000e+03   9.7574890e+01
   1.0862500e+03   9.7581757e+01
   1.0862000e+03   9.7588440e+01
   1.0861500e+03   9.7594925e+01
   1.0861000e+03   9.7601227e+01
   1.0860500e+03   9.7607330e+01
   1.0860000e+03   9.7613243e+01
   1.0859500e+03   9.7618980e+01
   1.0859000e+03   9.7624519e+01
   1.0858500e+03   9.7629875e+01
   1.0858000e+03   9.7635048e+01
   1.0857500e+03   9.7640038e+01
   1.0857000e+03   9.7644844e+01
   1.0856500e+03   9.7649475e+01
   1.0856000e+03   9.7653923e+01
   1.0855500e+03   9.7658188e+01
   1.0855000e+03   9.7662285e+01
   1.0854500e+03   9.7666206e+01
   1.0854000e+03   9.7669952e+01
   1.0853500e+03   9.7673531e+01
   1.0853000e+03   9.7676941e+01
   1.0852500e+03   9.7680191e+01
   1.0852000e+03   9.7683266e+01
   1.0851500e+03   9.7686188e+01
   1.0851000e+03   9.7688957e+01
   1.0850500e+03   9.7691559e+01
   1.0850000e+03   9.7694016e+01
   1.0849500e+03   9.7696320e+01
   1.0849000e+03   9.7698479e+01
   1.0848500e+03   9.7700493e+01
   1.0848000e+03   9.7702370e+01
   1.0847500e+03   9.7704109e+01
   1.0847000e+03   9.7705711e+01
   1.0846500e+03   9.7707184e+01
   1.0846000e+03   9.7708527e+01
   1.0845500e+03   9.7709747e+01
   1.0845000e+03   9.7710846e+01
   1.0844500e+03   9.7711830e+01
   1.0844000e+03   9.7712700e+01
   1.0843500e+03   9.7713463e+01
   1.0843000e+03   9.7714127e+01
   1.0842500e+03   9.7714684e+01
   1.0842000e+03   9.7715149e+01
   1.0841500e+03   9.7715523e+01
   1.0841000e+03   9.7715805e+01
   1.0840500e+03   9.7716011e+01
   1.0840000e+03   9.7716133e+01
   1.0839500e+03   9.7716179e+01
   1.0839000e+03   9.7716164e+01
   1.0838500e+03   9.7716080e+01
   1.0838000e+03   9.7715935e+01
   1.0837500e+03   9.7715729e+01
   1.0837000e+03   9.7715477e+01
   1.0836500e+03   9.7715179e+01
   1.0836000e+03   9.7714836e+01
   1.0835500e+03   9.7714455e+01
   1.0835000e+03   9.7714043e+01
   1.0834500e+03   9.7713600e+01
   1.0834000e+03   9.7713135e+01
   1.0833500e+03   9.7712654e+01
   1.0833000e+03   9.7712151e+01
   1.0832500e+03   9.7711639e+01
   1.0832000e+03   9.7711128e+01
   1.0831500e+03   9.7710609e+01
   1.0831000e+03   9.7710098e+01
   1.0830500e+03   9.7709587e+01
   1.0830000e+03   9.7709091e+01
   1.0829500e+03   9.7708611e+01
   1.0829000e+03   9.7708145e+01
   1.0828500e+03   9.7707710e+01
   1.0828000e+03   9.7707298e+01
   1.0827500e+03   9.7706917e+01
   1.0827000e+03   9.7706573e+01
   1.0826500e+03   9.7706261e+01
   1.0826000e+03   9.7706001e+01
   1.0825500e+03   9.7705772e+01
   1.0825000e+03   9.7705605e+01
   1.0824500e+03   9.7705475e+01
   1.0824000e+03   9.7705406e+01
   1.0823500e+03   9.7705391e+01
   1.0823000e+03   9.7705444e+01
   1.0822500e+03   9.7705551e+01
   1.0822000e+03   9.7705727e+01
   1.0821500e+03   9.7705963e+01
   1.0821000e+03   9.7706276e+01
   1.0820500e+03   9.7706657e+01
   1.0820000e+03   9.7707108e+01
   1.0819500e+03   9.7707634e+01
   1.0819000e+03   9.7708244e+01
   1.0818500e+03   9.7708931e+01
   1.0818000e+03   9.7709686e+01
   1.0817500e+03   9.7710533e+01
   1.0817000e+03   9.7711456e+01
   1.0816500e+03   9.7712463e+01
   1.0816000e+03   9.7713554e+01
   1.0815500e+03   9.7714729e+01
   1.0815000e+03   9.7715988e+01
   1.0814500e+03   9.7717323e+01
   1.0814000e+03   9.7718758e+01
   1.0813500e+03   9.7720268e+01
   1.0813000e+03   9.7721863e+01
   1.0812500e+03   9.7723549e+01
   1.0812000e+03   9.7725311e+01
   1.0811500e+03   9.7727165e+01
   1.0811000e+03   9.7729095e+01
   1.0810500e+03   9.7731117e+01
   1.0810000e+03   9.7733223e+01
   1.0809500e+03   9.7735405e+01
   1.0809000e+03   9.7737671e+01
   1.0808500e+03   9.7740013e+01
   1.0808000e+03   9.7742432e+01
   1.0807500e+03   9.7744934e+01
   1.0807000e+03   9.7747513e+01
   1.0806500e+03   9.7750160e+01
   1.0806000e+03   9.7752884e+01
   1.0805500e+03   9.7755676e+01
   1.0805000e+03   9.7758545e+01
   1.0804500e+03   9.7761475e+01
   1.0804000e+03   9.7764473e+01
   1.0803500e+03   9.7767540e+01
   1.0803000e+03   9.7770668e+01
   1.0802500e+03   9.7773857e+01
   1.0802000e+03   9.7777100e+01
   1.0801500e+03   9.7780403e+01
   1.0801000e+03   9.7783760e+01
   1.0800500e+03   9.7787170e+01
   1.0800000e+03   9.7790627e+01
   1.0799500e+03   9.7794136e+01
   1.0799000e+03   9.7797691e+01
   1.0798500e+03   9.7801285e+01
   1.0798000e+03   9.7804932e+01
   1.0797500e+03   9.7808601e+01
   1.0797000e+03   9.7812309e+01
   1.0796500e+03   9.7816055e+01
   1.0796000e+03   9.7819832e+01
   1.0795500e+03   9.7823639e+01
   1.0795000e+03   9.7827469e+01
   1.0794500e+03   9.7831329e+01
   1.0794000e+03   9.7835197e+01
   1.0793500e+03   9.7839096e+01
   1.0793000e+03   9.7843010e+01
   1.0792500e+03   9.7846931e+01
   1.0792000e+03   9.7850868e+01
   1.0791500e+03   9.7854813e+01
   1.0791000e+03   9.7858765e+01
   1.0790500e+03   9.7862717e+01
   1.0790000e+03   9.7866669e+01
   1.0789500e+03   9.7870621e+01
   1.0789000e+03   9.7874573e+01
   1.0788500e+03   9.7878525e+01
   1.0788000e+03   9.7882462e+01
   1.0787500e+03   9.7886383e+01
   1.0787000e+03   9.7890297e+01
   1.0786500e+03   9.7894196e+01
   1.0786000e+03   9.7898079e+01
   1.0785500e+03   9.7901932e+01
   1.0785000e+03   9.7905769e+01
   1.0784500e+03   9.7909584e+01
   1.0784000e+03   9.7913376e+01
   1.0783500e+03   9.7917130e+01
   1.0783000e+03   9.7920853e+01
   1.0782500e+03   9.7924545e+01
   1.0782000e+03   9.7928200e+01
   1.0781500e+03   9.7931824e+01
   1.0781000e+03   9.7935410e+01
   1.0780500e+03   9.7938950e+01
   1.0780000e+03   9.7942444e+01
   1.0779500e+03   9.7945900e+01
   1.0779000e+03   9.7949310e+01
   1.0778500e+03   9.7952667e+01
   1.0778000e+03   9.7955978e+01
   1.0777500e+03   9.7959236e+01
   1.0777000e+03   9.7962448e+01
   1.0776500e+03   9.7965599e+01
   1.0776000e+03   9.7968697e+01
   1.0775500e+03   9.7971741e+01
   1.0775000e+03   9.7974716e+01
   1.0774500e+03   9.7977638e+01
   1.0774000e+03   9.7980507e+01
   1.0773500e+03   9.7983299e+01
   1.0773000e+03   9.7986038e+01
   1.0772500e+03   9.7988716e+01
   1.0772000e+03   9.7991325e+01
   1.0771500e+03   9.7993866e+01
   1.0771000e+03   9.7996338e+01
   1.0770500e+03   9.7998749e+01
   1.0770000e+03   9.8001083e+01
   1.0769500e+03   9.8003365e+01
   1.0769000e+03   9.8005562e+01
   1.0768500e+03   9.8007706e+01
   1.0768000e+03   9.8009766e+01
   1.0767500e+03   9.8011765e+01
   1.0767000e+03   9.8013687e+01
   1.0766500e+03   9.8015541e+01
   1.0766000e+03   9.8017326e+01
   1.0765500e+03   9.8019035e+01
   1.0765000e+03   9.8020676e+01
   1.0764500e+03   9.8022255e+01
   1.0764000e+03   9.8023758e+01
   1.0763500e+03   9.8025192e+01
   1.0763000e+03   9.8026558e+01
   1.0762500e+03   9.8027847e+01
   1.0762000e+03   9.8029076e+01
   1.0761500e+03   9.8030235e+01
   1.0761000e+03   9.8031326e+01
   1.0760500e+03   9.8032356e+01
   1.0760000e+03   9.8033318e+01
   1.0759500e+03   9.8034218e+01
   1.0759000e+03   9.8035042e+01
   1.0758500e+03   9.8035820e+01
   1.0758000e+03   9.8036530e+01
   1.0757500e+03   9.8037170e+01
   1.0757000e+03   9.8037766e+01
   1.0756500e+03   9.8038300e+01
   1.0756000e+03   9.8038773e+01
   1.0755500e+03   9.8039200e+01
   1.0755000e+03   9.8039558e+01
   1.0754500e+03   9.8039337e+01
   1.0754000e+03   9.8039124e+01
   1.0753500e+03   9.8038902e+01
   1.0753000e+03   9.8038673e+01
   1.0752500e+03   9.8038460e+01
   1.0752000e+03   9.8038231e+01
   1.0751500e+03   9.8038017e+01
   1.0751000e+03   9.8037796e+01
   1.0750500e+03   9.8037575e+01
   1.0750000e+03   9.8037354e+01


==> Data/Lorentzians/LSA_33C.dat <==
   1.1250000e+03   9.9719833e+01
   1.1249500e+03   9.9719734e+01
   1.1249000e+03   9.9719460e+01
   1.1248500e+03   9.9719009e+01
   1.1248000e+03   9.9718391e+01
   1.1247500e+03   9.9717590e+01
   1.1247000e+03   9.9716614e+01
   1.1246500e+03   9.9715462e+01
   1.1246000e+03   9.9714127e+01
   1.1245500e+03   9.9712608e+01
   1.1245000e+03   9.9710915e+01
   1.1244500e+03   9.9709045e+01
   1.1244000e+03   9.9706993e+01
   1.1243500e+03   9.9704765e+01
   1.1243000e+03   9.9702362e+01
   1.1242500e+03   9.9699768e+01
   1.1242000e+03   9.9697006e+01
   1.1241500e+03   9.9694061e+01
   1.1241000e+03   9.9690948e+01
   1.1240500e+03   9.9687660e+01
   1.1240000e+03   9.9684196e+01
   1.1239500e+03   9.9680565e+01
   1.1239000e+03   9.9676773e+01
   1.1238500e+03   9.9672806e+01
   1.1238000e+03   9.9668678e+01
   1.1237500e+03   9.9664391e+01
   1.1237000e+03   9.9659943e+01
   1.1236500e+03   9.9655342e+01
   1.1236000e+03   9.9650589e+01
   1.1235500e+03   9.9645699e+01
   1.1235000e+03   9.9640656e+01
   1.1234500e+03   9.9635468e+01
   1.1234000e+03   9.9630150e+01
   1.1233500e+03   9.9624702e+01
   1.1233000e+03   9.9619133e+01
   1.1232500e+03   9.9613441e+01
   1.1232000e+03   9.9607628e+01
   1.1231500e+03   9.9601700e+01
   1.1231000e+03   9.9595673e+01
   1.1230500e+03   9.9589539e+01
   1.1230000e+03   9.9583313e+01
   1.1229500e+03   9.9576988e+01
   1.1229000e+03   9.9570587e+01
   1.1228500e+03   9.9564110e+01
   1.1228000e+03   9.9557564e+01
   1.1227500e+03   9.9550941e+01
   1.1227000e+03   9.9544273e+01
   1.1226500e+03   9.9537544e+01
   1.1226000e+03   9.9530777e+01
   1.1225500e+03   9.9523964e+01
   1.1225000e+03   9.9517128e+01
   1.1224500e+03   9.9510262e+01
   1.1224000e+03   9.9503372e+01
   1.1223500e+03   9.9496483e+01
   1.1223000e+03   9.9489578e+01
   1.1222500e+03   9.9482689e+01
   1.1222000e+03   9.9475800e+01
   1.1221500e+03   9.9468941e+01
   1.1221000e+03   9.9462090e+01
   1.1220500e+03   9.9455284e+01
   1.1220000e+03   9.9448517e+01
   1.1219500e+03   9.9441788e+01
   1.1219000e+03   9.9435112e+01
   1.1218500e+03   9.9428497e+01
   1.1218000e+03   9.9421951e+01
   1.1217500e+03   9.9415482e+01
   1.1217000e+03   9.9409088e+01
   1.1216500e+03   9.9402786e+01
   1.1216000e+03   9.9396576e+01
   1.1215500e+03   9.9390457e+01
   1.1215000e+03   9.9384460e+01
   1.1214500e+03   9.9378563e+01
   1.1214000e+03   9.9372787e+01
   1.1213500e+03   9.9367134e+01
   1.1213000e+03   9.9361610e+01
   1.1212500e+03   9.9356224e+01
   1.1212000e+03   9.9350975e+01
   1.1211500e+03   9.9345879e+01
   1.1211000e+03   9.9340927e+01
   1.1210500e+03   9.9336136e+01
   1.1210000e+03   9.9331497e+01
   1.1209500e+03   9.9327026e+01
   1.1209000e+03   9.9322723e+01
   1.1208500e+03   9.9318604e+01
   1.1208000e+03   9.9314644e+01
   1.1207500e+03   9.9310867e+01
   1.1207000e+03   9.9307281e+01
   1.1206500e+03   9.9303879e+01
   1.1206000e+03   9.9300667e+01
   1.1205500e+03   9.9297638e+01
   1.1205000e+03   9.9294815e+01
   1.1204500e+03   9.9292183e+01
   1.1204000e+03   9.9289742e+01
   1.1203500e+03   9.9287506e+01
   1.1203000e+03   9.9285484e+01
   1.1202500e+03   9.9283653e+01
   1.1202000e+03   9.9282028e+01
   1.1201500e+03   9.9280609e+01
   1.1201000e+03   9.9279396e+01
   1.1200500e+03   9.9278381e+01
   1.1200000e+03   9.9277588e+01
   1.1199500e+03   9.9276993e+01
   1.1199000e+03   9.9276604e+01
   1.1198500e+03   9.9276421e+01
   1.1198000e+03   9.9276443e+01
   1.1197500e+03   9.9276680e+01
   1.1197000e+03   9.9277107e+01
   1.1196500e+03   9.9277748e+01
   1.1196000e+03   9.9278587e+01
   1.1195500e+03   9.9279625e+01
   1.1195000e+03   9.9280861e+01
   1.1194500e+03   9.9282295e+01
   1.1194000e+03   9.9283928e+01
   1.1193500e+03   9.9285751e+01
   1.1193000e+03   9.9287766e+01
   1.1192500e+03   9.9289963e+01
   1.1192000e+03   9.9292351e+01
   1.1191500e+03   9.9294922e+01
   1.1191000e+03   9.9297676e+01
   1.1190500e+03   9.9300598e+01
   1.1190000e+03   9.9303703e+01
   1.1189500e+03   9.9306976e+01
   1.1189000e+03   9.9310417e+01
   1.1188500e+03   9.9314026e+01
   1.1188000e+03   9.9317787e+01
   1.1187500e+03   9.9321709e+01
   1.1187000e+03   9.9325790e+01
   1.1186500e+03   9.9330017e+01
   1.1186000e+03   9.9334396e+01
   1.1185500e+03   9.9338905e+01
   1.1185000e+03   9.9343559e+01
   1.1184500e+03   9.9348351e+01
   1.1184000e+03   9.9353264e+01
   1.1183500e+03   9.9358307e+01
   1.1183000e+03   9.9363472e+01
   1.1182500e+03   9.9368744e+01
   1.1182000e+03   9.9374138e+01
   1.1181500e+03   9.9379639e+01
   1.1181000e+03   9.9385239e+01
   1.1180500e+03   9.9390938e+01
   1.1180000e+03   9.9396729e+01
   1.1179500e+03   9.9402603e+01
   1.1179000e+03   9.9408569e+01
   1.1178500e+03   9.9414619e+01
   1.1178000e+03   9.9420731e+01
   1.1177500e+03   9.9426918e+01
   1.1177000e+03   9.9433174e+01
   1.1176500e+03   9.9439476e+01
   1.1176000e+03   9.9445839e+01
   1.1175500e+03   9.9452248e+01
   1.1175000e+03   9.9458702e+01
   1.1174500e+03   9.9465195e+01
   1.1174000e+03   9.9471710e+01
   1.1173500e+03   9.9478264e+01
   1.1173000e+03   9.9484840e+01
   1.1172500e+03   9.9491425e+01
   1.1172000e+03   9.9498024e+01
   1.1171500e+03   9.9504631e+01
   1.1171000e+03   9.9511238e+01
   1.1170500e+03   9.9517838e+01
   1.1170000e+03   9.9524429e+01
   1.1169500e+03   9.9530998e+01
   1.1169000e+03   9.9537552e+01
   1.1168500e+03   9.9544075e+01
   1.1168000e+03   9.9550560e+01
   1.1167500e+03   9.9557022e+01
   1.1167000e+03   9.9563423e+01
   1.1166500e+03   9.9569778e+01
   1.1166000e+03   9.9576080e+01
   1.1165500e+03   9.9582321e+01
   1.1165000e+03   9.9588493e+01
   1.1164500e+03   9.9594589e+01
   1.1164000e+03   9.9600616e+01
   1.1163500e+03   9.9606552e+01
   1.1163000e+03   9.9612396e+01
   1.1162500e+03   9.9618149e+01
   1.1162000e+03   9.9623795e+01
   1.1161500e+03   9.9629333e+01
   1.1161000e+03   9.9634758e+01
   1.1160500e+03   9.9640068e+01
   1.1160000e+03   9.9645248e+01
   1.1159500e+03   9.9650299e+01
   1.1159000e+03   9.9655220e+01
   1.1158500e+03   9.9659988e+01
   1.1158000e+03   9.9664612e+01
   1.1157500e+03   9.9669075e+01
   1.1157000e+03   9.9673386e+01
   1.1156500e+03   9.9677528e+01
   1.1156000e+03   9.9681503e+01
   1.1155500e+03   9.9685303e+01
   1.1155000e+03   9.9688911e+01
   1.1154500e+03   9.9692329e+01
   1.1154000e+03   9.9695572e+01
   1.1153500e+03   9.9698601e+01
   1.1153000e+03   9.9701431e+01
   1.1152500e+03   9.9704056e+01
   1.1152000e+03   9.9706467e+01
   1.1151500e+03   9.9708649e+01
   1.1151000e+03   9.9710617e+01
   1.1150500e+03   9.9712349e+01
   1.1150000e+03   9.9713852e+01
   1.1149500e+03   9.9715111e+01
   1.1149000e+03   9.9716125e+01
   1.1148500e+03   9.9716904e+01
   1.1148000e+03   9.9717422e+01
   1.1147500e+03   9.9717690e+01
   1.1147000e+03   9.9717690e+01
   1.1146500e+03   9.9717430e+01
   1.1146000e+03   9.9716911e+01
   1.1145500e+03   9.9716110e+01
   1.1145000e+03   9.9715042e+01
   1.1144500e+03   9.9713692e+01
   1.1144000e+03   9.9712067e+01
   1.1143500e+03   9.9710152e+01
   1.1143000e+03   9.9707962e+01
   1.1142500e+03   9.9705475e+01
   1.1142000e+03   9.9702713e+01
   1.1141500e+03   9.9699646e+01
   1.1141000e+03   9.9696297e+01
   1.1140500e+03   9.9692650e+01
   1.1140000e+03   9.9688705e+01
   1.1139500e+03   9.9684486e+01
   1.1139000e+03   9.9679955e+01
   1.1138500e+03   9.9675140e+01
   1.1138000e+03   9.9670021e+01
   1.1137500e+03   9.9664619e+01
   1.1137000e+03   9.9658928e+01
   1.1136500e+03   9.9652939e+01
   1.1136000e+03   9.9646667e+01
   1.1135500e+03   9.9640114e+01
   1.1135000e+03   9.9633278e+01
   1.1134500e+03   9.9626160e+01
   1.1134000e+03   9.9618767e+01
   1.1133500e+03   9.9611107e+01
   1.1133000e+03   9.9603172e+01
   1.1132500e+03   9.9594971e+01
   1.1132000e+03   9.9586517e+01
   1.1131500e+03   9.9577812e+01
   1.1131000e+03   9.9568863e+01
   1.1130500e+03   9.9559669e+01
   1.1130000e+03   9.9550240e+01
   1.1129500e+03   9.9540588e+01
   1.1129000e+03   9.9530724e+01
   1.1128500e+03   9.9520638e+01
   1.1128000e+03   9.9510345e+01
   1.1127500e+03   9.9499870e+01
   1.1127000e+03   9.9489197e+01
   1.1126500e+03   9.9478355e+01
   1.1126000e+03   9.9467346e+01
   1.1125500e+03   9.9456177e+01
   1.1125000e+03   9.9444870e+01
   1.1124500e+03   9.9433418e+01
   1.1124000e+03   9.9421844e+01
   1.1123500e+03   9.9410149e+01
   1.1123000e+03   9.9398354e+01
   1.1122500e+03   9.9386475e+01
   1.1122000e+03   9.9374512e+01
   1.1121500e+03   9.9362473e+01
   1.1121000e+03   9.9350388e+01
   1.1120500e+03   9.9338249e+01
   1.1120000e+03   9.9326096e+01
   1.1119500e+03   9.9313911e+01
   1.1119000e+03   9.9301727e+01
   1.1118500e+03   9.9289551e+01
   1.1118000e+03   9.9277390e+01
   1.1117500e+03   9.9265259e+01
   1.1117000e+03   9.9253181e+01
   1.1116500e+03   9.9241158e+01
   1.1116000e+03   9.9229210e+01
   1.1115500e+03   9.9217346e+01
   1.1115000e+03   9.9205574e+01
   1.1114500e+03   9.9193916e+01
   1.1114000e+03   9.9182381e+01
   1.1113500e+03   9.9170975e+01
   1.1113000e+03   9.9159714e+01
   1.1112500e+03   9.9148621e+01
   1.1112000e+03   9.9137688e+01
   1.1111500e+03   9.9126945e+01
   1.1111000e+03   9.9116394e+01
   1.1110500e+03   9.9106041e+01
   1.1110000e+03   9.9095901e+01
   1.1109500e+03   9.9085991e+01
   1.1109000e+03   9.9076309e+01
   1.1108500e+03   9.9066887e+01
   1.1108000e+03   9.9057701e+01
   1.1107500e+03   9.9048782e+01
   1.1107000e+03   9.9040138e+01
   1.1106500e+03   9.9031776e+01
   1.1106000e+03   9.9023697e+01
   1.1105500e+03   9.9015923e+01
   1.1105000e+03   9.9008446e+01
   1.1104500e+03   9.9001289e+01
   1.1104000e+03   9.8994446e+01
   1.1103500e+03   9.8987923e+01
   1.1103000e+03   9.8981728e+01
   1.1102500e+03   9.8975861e+01
   1.1102000e+03   9.8970345e+01
   1.1101500e+03   9.8965164e+01
   1.1101000e+03   9.8960327e+01
   1.1100500e+03   9.8955849e+01
   1.1100000e+03   9.8951714e+01
   1.1099500e+03   9.8947937e+01
   1.1099000e+03   9.8944527e+01
   1.1098500e+03   9.8941475e+01
   1.1098000e+03   9.8938782e+01
   1.1097500e+03   9.8936462e+01
   1.1097000e+03   9.8934502e+01
   1.1096500e+03   9.8932907e+01
   1.1096000e+03   9.8931679e+01
   1.1095500e+03   9.8930824e+01
   1.1095000e+03   9.8930328e+01
   1.1094500e+03   9.8930206e+01
   1.1094000e+03   9.8930443e+01
   1.1093500e+03   9.8931046e+01
   1.1093000e+03   9.8932007e+01
   1.1092500e+03   9.8933327e+01
   1.1092000e+03   9.8935005e+01
   1.1091500e+03   9.8937050e+01
   1.1091000e+03   9.8939438e+01
   1.1090500e+03   9.8942169e+01
   1.1090000e+03   9.8945259e+01
   1.1089500e+03   9.8948685e+01
   1.1089000e+03   9.8952461e+01
   1.1088500e+03   9.8956573e+01
   1.1088000e+03   9.8961014e+01
   1.1087500e+03   9.8965790e+01
   1.1087000e+03   9.8970886e+01
   1.1086500e+03   9.8976303e+01
   1.1086000e+03   9.8982040e+01
   1.1085500e+03   9.8988083e+01
   1.1085000e+03   9.8994438e+01
   1.1084500e+03   9.9001099e+01
   1.1084000e+03   9.9008057e+01
   1.1083500e+03   9.9015305e+01
   1.1083000e+03   9.9022842e+01
   1.1082500e+03   9.9030663e+01
   1.1082000e+03   9.9038757e+01
   1.1081500e+03   9.9047127e+01
   1.1081000e+03   9.9055756e+01
   1.1080500e+03   9.9064651e+01
   1.1080000e+03   9.9073807e+01
   1.1079500e+03   9.9083199e+01
   1.1079000e+03   9.9092842e+01
   1.1078500e+03   9.9102715e+01
   1.1078000e+03   9.9112823e+01
   1.1077500e+03   9.9123169e+01
   1.1077000e+03   9.9133720e+01
   1.1076500e+03   9.9144493e+01
   1.1076000e+03   9.9155472e+01
   1.1075500e+03   9.9166656e+01
   1.1075000e+03   9.9178024e+01
   1.1074500e+03   9.9189590e+01
   1.1074000e+03   9.9201347e+01
   1.1073500e+03   9.9213272e+01
   1.1073000e+03   9.9225357e+01
   1.1072500e+03   9.9237617e+01
   1.1072000e+03   9.9250038e+01
   1.1071500e+03   9.9262604e+01
   1.1071000e+03   9.9275322e+01
   1.1070500e+03   9.9288162e+01
   1.1070000e+03   9.9301155e+01
   1.1069500e+03   9.9314262e+01
   1.1069000e+03   9.9327484e+01
   1.1068500e+03   9.9340820e+01
   1.1068000e+03   9.9354263e+01
   1.1067500e+03   9.9367805e+01
   1.1067000e+03   9.9381432e+01
   1.1066500e+03   9.9395142e+01
   1.1066000e+03   9.9408928e+01
   1.1065500e+03   9.9422783e+01
   1.1065000e+03   9.9436691e+01
   1.1064500e+03   9.9450661e+01
   1.1064000e+03   9.9464676e+01
   1.1063500e+03   9.9478729e+01
   1.1063000e+03   9.9492813e+01
   1.1062500e+03   9.9506912e+01
   1.1062000e+03   9.9521027e+01
   1.1061500e+03   9.9535149e+01
   1.1061000e+03   9.9549278e+01
   1.1060500e+03   9.9563385e+01
   1.1060000e+03   9.9577469e+01
   1.1059500e+03   9.9591522e+01
   1.1059000e+03   9.9605545e+01
   1.1058500e+03   9.9619499e+01
   1.1058000e+03   9.9633408e+01
   1.1057500e+03   9.9647240e+01
   1.1057000e+03   9.9660995e+01
   1.1056500e+03   9.9674667e+01
   1.1056000e+03   9.9688232e+01
   1.1055500e+03   9.9701675e+01
   1.1055000e+03   9.9715004e+01
   1.1054500e+03   9.9728188e+01
   1.1054000e+03   9.9741226e+01
   1.1053500e+03   9.9754097e+01
   1.1053000e+03   9.9766800e+01
   1.1052500e+03   9.9779305e+01
   1.1052000e+03   9.9791603e+01
   1.1051500e+03   9.9803688e+01
   1.1051000e+03   9.9815536e+01
   1.1050500e+03   9.9827148e+01
   1.1050000e+03   9.9838478e+01
   1.1049500e+03   9.9849525e+01
   1.1049000e+03   9.9860291e+01
   1.1048500e+03   9.9870735e+01
   1.1048000e+03   9.9880844e+01
   1.1047500e+03   9.9890594e+01
   1.1047000e+03   9.9899971e+01
   1.1046500e+03   9.9908951e+01
   1.1046000e+03   9.9917519e+01
   1.1045500e+03   9.9925652e+01
   1.1045000e+03   9.9933311e+01
   1.1044500e+03   9.9940491e+01
   1.1044000e+03   9.9947151e+01
   1.1043500e+03   9.9953285e+01
   1.1043000e+03   9.9958839e+01
   1.1042500e+03   9.9963806e+01
   1.1042000e+03   9.9968147e+01
   1.1041500e+03   9.9971848e+01
   1.1041000e+03   9.9974861e+01
   1.1040500e+03   9.9977150e+01
   1.1040000e+03   9.9978699e+01
   1.1039500e+03   9.9979462e+01
   1.1039000e+03   9.9979401e+01
   1.1038500e+03   9.9978477e+01
   1.1038000e+03   9.9976662e+01
   1.1037500e+03   9.9973907e+01
   1.1037000e+03   9.9970177e+01
   1.1036500e+03   9.9965416e+01
   1.1036000e+03   9.9959579e+01
   1.1035500e+03   9.9952629e+01
   1.1035000e+03   9.9944519e+01
   1.1034500e+03   9.9935188e+01
   1.1034000e+03   9.9924591e+01
   1.1033500e+03   9.9912682e+01
   1.1033000e+03   9.9899384e+01
   1.1032500e+03   9.9884644e+01
   1.1032000e+03   9.9868416e+01
   1.1031500e+03   9.9850624e+01
   1.1031000e+03   9.9831215e+01
   1.1030500e+03   9.9810120e+01
   1.1030000e+03   9.9787270e+01
   1.1029500e+03   9.9762596e+01
   1.1029000e+03   9.9736015e+01
   1.1028500e+03   9.9707466e+01
   1.1028000e+03   9.9676872e+01
   1.1027500e+03   9.9644150e+01
   1.1027000e+03   9.9609215e+01
   1.1026500e+03   9.9571999e+01
   1.1026000e+03   9.9532402e+01
   1.1025500e+03   9.9490349e+01
   1.1025000e+03   9.9445747e+01
   1.1024500e+03   9.9398514e+01
   1.1024000e+03   9.9348549e+01
   1.1023500e+03   9.9295769e+01
   1.1023000e+03   9.9240082e+01
   1.1022500e+03   9.9181396e+01
   1.1022000e+03   9.9119614e+01
   1.1021500e+03   9.9054642e+01
   1.1021000e+03   9.8986397e+01
   1.1020500e+03   9.8914772e+01
   1.1020000e+03   9.8839699e+01
   1.1019500e+03   9.8761040e+01
   1.1019000e+03   9.8678749e+01
   1.1018500e+03   9.8592720e+01
   1.1018000e+03   9.8502861e+01
   1.1017500e+03   9.8409111e+01
   1.1017000e+03   9.8311348e+01
   1.1016500e+03   9.8209549e+01
   1.1016000e+03   9.8103600e+01
   1.1015500e+03   9.7993484e+01
   1.1015000e+03   9.7879112e+01
   1.1014500e+03   9.7760490e+01
   1.1014000e+03   9.7637520e+01
   1.1013500e+03   9.7510185e+01
   1.1013000e+03   9.7378525e+01
   1.1012500e+03   9.7242462e+01
   1.1012000e+03   9.7102043e+01
   1.1011500e+03   9.6957245e+01
   1.1011000e+03   9.6808151e+01
   1.1010500e+03   9.6654747e+01
   1.1010000e+03   9.6497208e+01
   1.1009500e+03   9.6335533e+01
   1.1009000e+03   9.6169838e+01
   1.1008500e+03   9.6000191e+01
   1.1008000e+03   9.5826752e+01
   1.1007500e+03   9.5649712e+01
   1.1007000e+03   9.5469269e+01
   1.1006500e+03   9.5285591e+01
   1.1006000e+03   9.5098946e+01
   1.1005500e+03   9.4909462e+01
   1.1005000e+03   9.4717422e+01
   1.1004500e+03   9.4523178e+01
   1.1004000e+03   9.4326942e+01
   1.1003500e+03   9.4129181e+01
   1.1003000e+03   9.3930092e+01
   1.1002500e+03   9.3730080e+01
   1.1002000e+03   9.3529465e+01
   1.1001500e+03   9.3328667e+01
   1.1001000e+03   9.3128006e+01
   1.1000500e+03   9.2928032e+01
   1.1000000e+03   9.2729012e+01
   1.0999500e+03   9.2531349e+01
   1.0999000e+03   9.2335571e+01
   1.0998500e+03   9.2141968e+01
   1.0998000e+03   9.1951012e+01
   1.0997500e+03   9.1763054e+01
   1.0997000e+03   9.1578522e+01
   1.0996500e+03   9.1397751e+01
   1.0996000e+03   9.1221153e+01
   1.0995500e+03   9.1049042e+01
   1.0995000e+03   9.0881790e+01
   1.0994500e+03   9.0719711e+01
   1.0994000e+03   9.0563057e+01
   1.0993500e+03   9.0412125e+01
   1.0993000e+03   9.0267159e+01
   1.0992500e+03   9.0128372e+01
   1.0992000e+03   8.9995934e+01
   1.0991500e+03   8.9870010e+01
   1.0991000e+03   8.9750763e+01
   1.0990500e+03   8.9638260e+01
   1.0990000e+03   8.9532600e+01
   1.0989500e+03   8.9433846e+01
   1.0989000e+03   8.9341988e+01
   1.0988500e+03   8.9257034e+01
   1.0988000e+03   8.9179008e+01
   1.0987500e+03   8.9107819e+01
   1.0987000e+03   8.9043404e+01
   1.0986500e+03   8.8985718e+01
   1.0986000e+03   8.8934601e+01
   1.0985500e+03   8.8889931e+01
   1.0985000e+03   8.8851616e+01
   1.0984500e+03   8.8819466e+01
   1.0984000e+03   8.8793335e+01
   1.0983500e+03   8.8773071e+01
   1.0983000e+03   8.8758430e+01
   1.0982500e+03   8.8749275e+01
   1.0982000e+03   8.8745361e+01
   1.0981500e+03   8.8746483e+01
   1.0981000e+03   8.8752487e+01
   1.0980500e+03   8.8763138e+01
   1.0980000e+03   8.8778236e+01
   1.0979500e+03   8.8797592e+01
   1.0979000e+03   8.8820946e+01
   1.0978500e+03   8.8848122e+01
   1.0978000e+03   8.8878899e+01
   1.0977500e+03   8.8913116e+01
   1.0977000e+03   8.8950562e+01
   1.0976500e+03   8.8991005e+01
   1.0976000e+03   8.9034325e+01
   1.0975500e+03   8.9080276e+01
   1.0975000e+03   8.9128746e+01
   1.0974500e+03   8.9179459e+01
   1.0974000e+03   8.9232346e+01
   1.0973500e+03   8.9287224e+01
   1.0973000e+03   8.9343956e+01
   1.0972500e+03   8.9402374e+01
   1.0972000e+03   8.9462318e+01
   1.0971500e+03   8.9523705e+01
   1.0971000e+03   8.9586365e+01
   1.0970500e+03   8.9650246e+01
   1.0970000e+03   8.9715111e+01
   1.0969500e+03   8.9780960e+01
   1.0969000e+03   8.9847626e+01
   1.0968500e+03   8.9915047e+01
   1.0968000e+03   8.9983109e+01
   1.0967500e+03   9.0051727e+01
   1.0967000e+03   9.0120857e+01
   1.0966500e+03   9.0190384e+01
   1.0966000e+03   9.0260208e+01
   1.0965500e+03   9.0330299e+01
   1.0965000e+03   9.0400627e+01
   1.0964500e+03   9.0471046e+01
   1.0964000e+03   9.0541557e+01
   1.0963500e+03   9.0612099e+01
   1.0963000e+03   9.0682617e+01
   1.0962500e+03   9.0753021e+01
   1.0962000e+03   9.0823349e+01
   1.0961500e+03   9.0893494e+01
   1.0961000e+03   9.0963486e+01
   1.0960500e+03   9.1033188e+01
   1.0960000e+03   9.1102646e+01
   1.0959500e+03   9.1171837e+01
   1.0959000e+03   9.1240700e+01
   1.0958500e+03   9.1309212e+01
   1.0958000e+03   9.1377373e+01
   1.0957500e+03   9.1445145e+01
   1.0957000e+03   9.1512482e+01
   1.0956500e+03   9.1579422e+01
   1.0956000e+03   9.1645912e+01
   1.0955500e+03   9.1711960e+01
   1.0955000e+03   9.1777542e+01
   1.0954500e+03   9.1842628e+01
   1.0954000e+03   9.1907242e+01
   1.0953500e+03   9.1971352e+01
   1.0953000e+03   9.2034943e+01
   1.0952500e+03   9.2098030e+01
   1.0952000e+03   9.2160606e+01
   1.0951500e+03   9.2222641e+01
   1.0951000e+03   9.2284164e+01
   1.0950500e+03   9.2345139e+01
   1.0950000e+03   9.2405579e+01
   1.0949500e+03   9.2465469e+01
   1.0949000e+03   9.2524841e+01
   1.0948500e+03   9.2583664e+01
   1.0948000e+03   9.2641953e+01
   1.0947500e+03   9.2699699e+01
   1.0947000e+03   9.2756912e+01
   1.0946500e+03   9.2813583e+01
   1.0946000e+03   9.2869720e+01
   1.0945500e+03   9.2925308e+01
   1.0945000e+03   9.2980370e+01
   1.0944500e+03   9.3034912e+01
   1.0944000e+03   9.3088913e+01
   1.0943500e+03   9.3142387e+01
   1.0943000e+03   9.3195328e+01
   1.0942500e+03   9.3247765e+01
   1.0942000e+03   9.3299683e+01
   1.0941500e+03   9.3351082e+01
   1.0941000e+03   9.3401978e+01
   1.0940500e+03   9.3452370e+01
   1.0940000e+03   9.3502266e+01
   1.0939500e+03   9.3551651e+01
   1.0939000e+03   9.3600555e+01
   1.0938500e+03   9.3648972e+01
   1.0938000e+03   9.3696907e+01
   1.0937500e+03   9.3744362e+01
   1.0937000e+03   9.3791336e+01
   1.0936500e+03   9.3837845e+01
   1.0936000e+03   9.3883888e+01
   1.0935500e+03   9.3929466e+01
   1.0935000e+03   9.3974602e+01
   1.0934500e+03   9.4019279e+01
   1.0934000e+03   9.4063515e+01
   1.0933500e+03   9.4107307e+01
   1.0933000e+03   9.4150665e+01
   1.0932500e+03   9.4193581e+01
   1.0932000e+03   9.4236084e+01
   1.0931500e+03   9.4278160e+01
   1.0931000e+03   9.4319824e+01
   1.0930500e+03   9.4361076e+01
   1.0930000e+03   9.4401917e+01
   1.0929500e+03   9.4442360e+01
   1.0929000e+03   9.4482407e+01
   1.0928500e+03   9.4522049e+01
   1.0928000e+03   9.4561310e+01
   1.0927500e+03   9.4600197e+01
   1.0927000e+03   9.4638695e+01
   1.0926500e+03   9.4676819e+01
   1.0926000e+03   9.4714561e+01
   1.0925500e+03   9.4751953e+01
   1.0925000e+03   9.4788971e+01
   1.0924500e+03   9.4825638e+01
   1.0924000e+03   9.4861954e+01
   1.0923500e+03   9.4897919e+01
   1.0923000e+03   9.4933540e+01
   1.0922500e+03   9.4968819e+01
   1.0922000e+03   9.5003761e+01
   1.0921500e+03   9.5038376e+01
   1.0921000e+03   9.5072662e+01
   1.0920500e+03   9.5106613e+01
   1.0920000e+03   9.5140251e+01
   1.0919500e+03   9.5173576e+01
   1.0919000e+03   9.5206581e+01
   1.0918500e+03   9.5239281e+01
   1.0918000e+03   9.5271675e+01
   1.0917500e+03   9.5303757e+01
   1.0917000e+03   9.5335541e+01
   1.0916500e+03   9.5367035e+01
   1.0916000e+03   9.5398239e+01
   1.0915500e+03   9.5429161e+01
   1.0915000e+03   9.5459785e+01
   1.0914500e+03   9.5490128e+01
   1.0914000e+03   9.5520187e+01
   1.0913500e+03   9.5549980e+01
   1.0913000e+03   9.5579491e+01
   1.0912500e+03   9.5608742e+01
   1.0912000e+03   9.5637726e+01
   1.0911500e+03   9.5666443e+01
   1.0911000e+03   9.5694885e+01
   1.0910500e+03   9.5723083e+01
   1.0910000e+03   9.5751030e+01
   1.0909500e+03   9.5778725e+01
   1.0909000e+03   9.5806160e+01
   1.0908500e+03   9.5833351e+01
   1.0908000e+03   9.5860298e+01
   1.0907500e+03   9.5887009e+01
   1.0907000e+03   9.5913467e+01
   1.0906500e+03   9.5939690e+01
   1.0906000e+03   9.5965683e+01
   1.0905500e+03   9.5991447e+01
   1.0905000e+03   9.6016975e+01
   1.0904500e+03   9.6042274e+01
   1.0904000e+03   9.6067345e+01
   1.0903500e+03   9.6092201e+01
   1.0903000e+03   9.6116829e+01
   1.0902500e+03   9.6141228e+01
   1.0902000e+03   9.6165421e+01
   1.0901500e+03   9.6189400e+01
   1.0901000e+03   9.6213165e+01
   1.0900500e+03   9.6236710e+01
   1.0900000e+03   9.6260048e+01
   1.0899500e+03   9.6283173e+01
   1.0899000e+03   9.6306099e+01
   1.0898500e+03   9.6328812e+01
   1.0898000e+03   9.6351326e+01
   1.0897500e+03   9.6373634e+01
   1.0897000e+03   9.6395752e+01
   1.0896500e+03   9.6417656e+01
   1.0896000e+03   9.6439369e+01
   1.0895500e+03   9.6460892e+01
   1.0895000e+03   9.6482216e+01
   1.0894500e+03   9.6503342e+01
   1.0894000e+03   9.6524277e+01
   1.0893500e+03   9.6545021e+01
   1.0893000e+03   9.6565575e+01
   1.0892500e+03   9.6585945e+01
   1.0892000e+03   9.6606117e+01
   1.0891500e+03   9.6626106e+01
   1.0891000e+03   9.6645912e+01
   1.0890500e+03   9.6665520e+01
   1.0890000e+03   9.6684959e+01
   1.0889500e+03   9.6704216e+01
   1.0889000e+03   9.6723289e+01
   1.0888500e+03   9.6742180e+01
   1.0888000e+03   9.6760880e+01
   1.0887500e+03   9.6779404e+01
   1.0887000e+03   9.6797760e+01
   1.0886500e+03   9.6815933e+01
   1.0886000e+03   9.6833923e+01
   1.0885500e+03   9.6851746e+01
   1.0885000e+03   9.6869377e+01
   1.0884500e+03   9.6886841e+01
   1.0884000e+03   9.6904129e+01
   1.0883500e+03   9.6921242e+01
   1.0883000e+03   9.6938179e+01
   1.0882500e+03   9.6954948e+01
   1.0882000e+03   9.6971542e+01
   1.0881500e+03   9.6987953e+01
   1.0881000e+03   9.7004196e+01
   1.0880500e+03   9.7020271e+01
   1.0880000e+03   9.7036163e+01
   1.0879500e+03   9.7051888e+01
   1.0879000e+03   9.7067444e+01
   1.0878500e+03   9.7082825e+01
   1.0878000e+03   9.7098038e+01
   1.0877500e+03   9.7113075e+01
   1.0877000e+03   9.7127930e+01
   1.0876500e+03   9.7142624e+01
   1.0876000e+03   9.7157143e+01
   1.0875500e+03   9.7171494e+01
   1.0875000e+03   9.7185677e+01
   1.0874500e+03   9.7199677e+01
   1.0874000e+03   9.7213516e+01
   1.0873500e+03   9.7227173e+01
   1.0873000e+03   9.7240654e+01
   1.0872500e+03   9.7253975e+01
   1.0872000e+03   9.7267120e+01
   1.0871500e+03   9.7280090e+01
   1.0871000e+03   9.7292885e+01
   1.0870500e+03   9.7305511e+01
   1.0870000e+03   9.7317963e+01
   1.0869500e+03   9.7330246e+01
   1.0869000e+03   9.7342346e+01
   1.0868500e+03   9.7354279e+01
   1.0868000e+03   9.7366028e+01
   1.0867500e+03   9.7377609e+01
   1.0867000e+03   9.7389015e+01
   1.0866500e+03   9.7400246e+01
   1.0866000e+03   9.7411301e+01
   1.0865500e+03   9.7422180e+01
   1.0865000e+03   9.7432884e+01
   1.0864500e+03   9.7443413e+01
   1.0864000e+03   9.7453758e+01
   1.0863500e+03   9.7463943e+01
   1.0863000e+03   9.7473938e+01
   1.0862500e+03   9.7483757e+01
   1.0862000e+03   9.7493401e+01
   1.0861500e+03   9.7502861e+01
   1.0861000e+03   9.7512146e+01
   1.0860500e+03   9.7521263e+01
   1.0860000e+03   9.7530190e+01
   1.0859500e+03   9.7538948e+01
   1.0859000e+03   9.7547516e+01
   1.0858500e+03   9.7555916e+01
   1.0858000e+03   9.7564140e+01
   1.0857500e+03   9.7572174e+01
   1.0857000e+03   9.7580040e+01
   1.0856500e+03   9.7587730e+01
   1.0856000e+03   9.7595230e+01
   1.0855500e+03   9.7602562e+01
   1.0855000e+03   9.7609711e+01
   1.0854500e+03   9.7616692e+01
   1.0854000e+03   9.7623482e+01
   1.0853500e+03   9.7630104e+01
   1.0853000e+03   9.7636551e+01
   1.0852500e+03   9.7642822e+01
   1.0852000e+03   9.7648911e+01
   1.0851500e+03   9.7654831e+01
   1.0851000e+03   9.7660576e+01
   1.0850500e+03   9.7666153e+01
   1.0850000e+03   9.7671547e+01
   1.0849500e+03   9.7676773e+01
   1.0849000e+03   9.7681824e+01
   1.0848500e+03   9.7686714e+01
   1.0848000e+03   9.7691429e+01
   1.0847500e+03   9.7695976e+01
   1.0847000e+03   9.7700356e+01
   1.0846500e+03   9.7704575e+01
   1.0846000e+03   9.7708626e+01
   1.0845500e+03   9.7712517e+01
   1.0845000e+03   9.7716240e+01
   1.0844500e+03   9.7719810e+01
   1.0844000e+03   9.7723228e+01
   1.0843500e+03   9.7726479e+01
   1.0843000e+03   9.7729584e+01
   1.0842500e+03   9.7732536e+01
   1.0842000e+03   9.7735344e+01
   1.0841500e+03   9.7737999e+01
   1.0841000e+03   9.7740509e+01
   1.0840500e+03   9.7742874e+01
   1.0840000e+03   9.7745094e+01
   1.0839500e+03   9.7747192e+01
   1.0839000e+03   9.7749146e+01
   1.0838500e+03   9.7750961e+01
   1.0838000e+03   9.7752655e+01
   1.0837500e+03   9.7754219e+01
   1.0837000e+03   9.7755661e+01
   1.0836500e+03   9.7756973e+01
   1.0836000e+03   9.7758171e+01
   1.0835500e+03   9.7759262e+01
   1.0835000e+03   9.7760239e+01
   1.0834500e+03   9.7761108e+01
   1.0834000e+03   9.7761871e+01
   1.0833500e+03   9.7762527e+01
   1.0833000e+03   9.7763100e+01
   1.0832500e+03   9.7763565e+01
   1.0832000e+03   9.7763947e+01
   1.0831500e+03   9.7764244e+01
   1.0831000e+03   9.7764465e+01
   1.0830500e+03   9.7764595e+01
   1.0830000e+03   9.7764656e+01
   1.0829500e+03   9.7764648e+01
   1.0829000e+03   9.7764572e+01
   1.0828500e+03   9.7764427e+01
   1.0828000e+03   9.7764229e+01
   1.0827500e+03   9.7763977e+01
   1.0827000e+03   9.7763672e+01
   1.0826500e+03   9.7763321e+01
   1.0826000e+03   9.7762932e+01
   1.0825500e+03   9.7762505e+01
   1.0825000e+03   9.7762039e+01
   1.0824500e+03   9.7761551e+01
   1.0824000e+03   9.7761032e+01
   1.0823500e+03   9.7760483e+01
   1.0823000e+03   9.7759926e+01
   1.0822500e+03   9.7759354e+01
   1.0822000e+03   9.7758774e+01
   1.0821500e+03   9.7758179e+01
   1.0821000e+03   9.7757591e+01
   1.0820500e+03   9.7756996e+01
   1.0820000e+03   9.7756416e+01
   1.0819500e+03   9.7755836e+01
   1.0819000e+03   9.7755280e+01
   1.0818500e+03   9.7754730e+01
   1.0818000e+03   9.7754196e+01
   1.0817500e+03   9.7753700e+01
   1.0817000e+03   9.7753220e+01
   1.0816500e+03   9.7752777e+01
   1.0816000e+03   9.7752357e+01
   1.0815500e+03   9.7751984e+01
   1.0815000e+03   9.7751640e+01
   1.0814500e+03   9.7751343e+01
   1.0814000e+03   9.7751091e+01
   1.0813500e+03   9.7750893e+01
   1.0813000e+03   9.7750732e+01
   1.0812500e+03   9.7750626e+01
   1.0812000e+03   9.7750580e+01
   1.0811500e+03   9.7750595e+01
   1.0811000e+03   9.7750656e+01
   1.0810500e+03   9.7750786e+01
   1.0810000e+03   9.7750977e+01
   1.0809500e+03   9.7751228e+01
   1.0809000e+03   9.7751549e+01
   1.0808500e+03   9.7751938e+01
   1.0808000e+03   9.7752396e+01
   1.0807500e+03   9.7752930e+01
   1.0807000e+03   9.7753525e+01
   1.0806500e+03   9.7754196e+01
   1.0806000e+03   9.7754944e+01
   1.0805500e+03   9.7755768e+01
   1.0805000e+03   9.7756660e+01
   1.0804500e+03   9.7757629e+01
   1.0804000e+03   9.7758675e+01
   1.0803500e+03   9.7759796e+01
   1.0803000e+03   9.7760986e+01
   1.0802500e+03   9.7762260e+01
   1.0802000e+03   9.7763611e+01
   1.0801500e+03   9.7765038e+01
   1.0801000e+03   9.7766533e+01
   1.0800500e+03   9.7768112e+01
   1.0800000e+03   9.7769768e+01
   1.0799500e+03   9.7771492e+01
   1.0799000e+03   9.7773293e+01
   1.0798500e+03   9.7775169e+01
   1.0798000e+03   9.7777115e+01
   1.0797500e+03   9.7779129e+01
   1.0797000e+03   9.7781219e+01
   1.0796500e+03   9.7783371e+01
   1.0796000e+03   9.7785606e+01
   1.0795500e+03   9.7787895e+01
   1.0795000e+03   9.7790253e+01
   1.0794500e+03   9.7792679e+01
   1.0794000e+03   9.7795166e+01
   1.0793500e+03   9.7797714e+01
   1.0793000e+03   9.7800323e+01
   1.0792500e+03   9.7802994e+01
   1.0792000e+03   9.7805717e+01
   1.0791500e+03   9.7808495e+01
   1.0791000e+03   9.7811325e+01
   1.0790500e+03   9.7814209e+01
   1.0790000e+03   9.7817139e+01
   1.0789500e+03   9.7820114e+01
   1.0789000e+03   9.7823143e+01
   1.0788500e+03   9.7826210e+01
   1.0788000e+03   9.7829323e+01
   1.0787500e+03   9.7832474e+01
   1.0787000e+03   9.7835663e+01
   1.0786500e+03   9.7838890e+01
   1.0786000e+03   9.7842148e+01
   1.0785500e+03   9.7845444e+01
   1.0785000e+03   9.7848763e+01
   1.0784500e+03   9.7852112e+01
   1.0784000e+03   9.7855484e+01
   1.0783500e+03   9.7858879e+01
   1.0783000e+03   9.7862297e+01
   1.0782500e+03   9.7865738e+01
   1.0782000e+03   9.7869186e+01
   1.0781500e+03   9.7872658e+01
   1.0781000e+03   9.7876129e+01
   1.0780500e+03   9.7879623e+01
   1.0780000e+03   9.7883125e+01
   1.0779500e+03   9.7886620e+01
   1.0779000e+03   9.7890129e+01
   1.0778500e+03   9.7893639e+01
   1.0778000e+03   9.7897148e+01
   1.0777500e+03   9.7900650e+01
   1.0777000e+03   9.7904160e+01
   1.0776500e+03   9.7907654e+01
   1.0776000e+03   9.7911140e+01
   1.0775500e+03   9.7914612e+01
   1.0775000e+03   9.7918076e+01
   1.0774500e+03   9.7921524e+01
   1.0774000e+03   9.7924957e+01
   1.0773500e+03   9.7928368e+01
   1.0773000e+03   9.7931763e+01
   1.0772500e+03   9.7935135e+01
   1.0772000e+03   9.7938484e+01
   1.0771500e+03   9.7941803e+01
   1.0771000e+03   9.7945099e+01
   1.0770500e+03   9.7948364e+01
   1.0770000e+03   9.7951599e+01
   1.0769500e+03   9.7954811e+01
   1.0769000e+03   9.7957977e+01
   1.0768500e+03   9.7961113e+01
   1.0768000e+03   9.7964218e+01
   1.0767500e+03   9.7967278e+01
   1.0767000e+03   9.7970299e+01
   1.0766500e+03   9.7973282e+01
   1.0766000e+03   9.7976219e+01
   1.0765500e+03   9.7979118e+01
   1.0765000e+03   9.7981972e+01
   1.0764500e+03   9.7984779e+01
   1.0764000e+03   9.7987541e+01
   1.0763500e+03   9.7990250e+01
   1.0763000e+03   9.7992912e+01
   1.0762500e+03   9.7995529e+01
   1.0762000e+03   9.7998093e+01
   1.0761500e+03   9.8000610e+01
   1.0761000e+03   9.8003075e+01
   1.0760500e+03   9.8005478e+01
   1.0760000e+03   9.8007843e+01
   1.0759500e+03   9.8010139e+01
   1.0759000e+03   9.8012390e+01
   1.0758500e+03   9.8014580e+01
   1.0758000e+03   9.8016724e+01
   1.0757500e+03   9.8018806e+01
   1.0757000e+03   9.8020836e+01
   1.0756500e+03   9.8022804e+01
   1.0756000e+03   9.8024727e+01
   1.0755500e+03   9.8026588e+01
   1.0755000e+03   9.8028389e+01
   1.0754500e+03   9.8028305e+01
   1.0754000e+03   9.8028229e+01
   1.0753500e+03   9.8028152e+01
   1.0753000e+03   9.8028076e+01
   1.0752500e+03   9.8028000e+01
   1.0752000e+03   9.8027924e+01
   1.0751500e+03   9.8027840e+01
   1.0751000e+03   9.8027779e+01
   1.0750500e+03   9.8027695e+01
   1.0750000e+03   9.8027626e+01


==> Data/Lorentzians/LSA_35C.dat <==
   1.1250000e+03   9.9749687e+01
   1.1249500e+03   9.9750488e+01
   1.1249000e+03   9.9751099e+01
   1.1248500e+03   9.9751503e+01
   1.1248000e+03   9.9751709e+01
   1.1247500e+03   9.9751717e+01
   1.1247000e+03   9.9751518e+01
   1.1246500e+03   9.9751122e+01
   1.1246000e+03   9.9750511e+01
   1.1245500e+03   9.9749687e+01
   1.1245000e+03   9.9748665e+01
   1.1244500e+03   9.9747429e+01
   1.1244000e+03   9.9745972e+01
   1.1243500e+03   9.9744308e+01
   1.1243000e+03   9.9742424e+01
   1.1242500e+03   9.9740334e+01
   1.1242000e+03   9.9738022e+01
   1.1241500e+03   9.9735497e+01
   1.1241000e+03   9.9732758e+01
   1.1240500e+03   9.9729805e+01
   1.1240000e+03   9.9726639e+01
   1.1239500e+03   9.9723259e+01
   1.1239000e+03   9.9719666e+01
   1.1238500e+03   9.9715874e+01
   1.1238000e+03   9.9711861e+01
   1.1237500e+03   9.9707642e+01
   1.1237000e+03   9.9703232e+01
   1.1236500e+03   9.9698608e+01
   1.1236000e+03   9.9693794e+01
   1.1235500e+03   9.9688782e+01
   1.1235000e+03   9.9683578e+01
   1.1234500e+03   9.9678185e+01
   1.1234000e+03   9.9672607e+01
   1.1233500e+03   9.9666847e+01
   1.1233000e+03   9.9660912e+01
   1.1232500e+03   9.9654808e+01
   1.1232000e+03   9.9648537e+01
   1.1231500e+03   9.9642097e+01
   1.1231000e+03   9.9635513e+01
   1.1230500e+03   9.9628769e+01
   1.1230000e+03   9.9621887e+01
   1.1229500e+03   9.9614868e+01
   1.1229000e+03   9.9607712e+01
   1.1228500e+03   9.9600433e+01
   1.1228000e+03   9.9593040e+01
   1.1227500e+03   9.9585526e+01
   1.1227000e+03   9.9577919e+01
   1.1226500e+03   9.9570206e+01
   1.1226000e+03   9.9562408e+01
   1.1225500e+03   9.9554535e+01
   1.1225000e+03   9.9546585e+01
   1.1224500e+03   9.9538567e+01
   1.1224000e+03   9.9530487e+01
   1.1223500e+03   9.9522362e+01
   1.1223000e+03   9.9514206e+01
   1.1222500e+03   9.9506012e+01
   1.1222000e+03   9.9497803e+01
   1.1221500e+03   9.9489571e+01
   1.1221000e+03   9.9481339e+01
   1.1220500e+03   9.9473114e+01
   1.1220000e+03   9.9464897e+01
   1.1219500e+03   9.9456711e+01
   1.1219000e+03   9.9448547e+01
   1.1218500e+03   9.9440422e+01
   1.1218000e+03   9.9432358e+01
   1.1217500e+03   9.9424339e+01
   1.1217000e+03   9.9416389e+01
   1.1216500e+03   9.9408516e+01
   1.1216000e+03   9.9400726e+01
   1.1215500e+03   9.9393028e+01
   1.1215000e+03   9.9385429e+01
   1.1214500e+03   9.9377937e+01
   1.1214000e+03   9.9370560e+01
   1.1213500e+03   9.9363312e+01
   1.1213000e+03   9.9356201e+01
   1.1212500e+03   9.9349220e+01
   1.1212000e+03   9.9342384e+01
   1.1211500e+03   9.9335709e+01
   1.1211000e+03   9.9329201e+01
   1.1210500e+03   9.9322853e+01
   1.1210000e+03   9.9316681e+01
   1.1209500e+03   9.9310692e+01
   1.1209000e+03   9.9304886e+01
   1.1208500e+03   9.9299278e+01
   1.1208000e+03   9.9293861e+01
   1.1207500e+03   9.9288651e+01
   1.1207000e+03   9.9283653e+01
   1.1206500e+03   9.9278870e+01
   1.1206000e+03   9.9274292e+01
   1.1205500e+03   9.9269951e+01
   1.1205000e+03   9.9265823e+01
   1.1204500e+03   9.9261932e+01
   1.1204000e+03   9.9258270e+01
   1.1203500e+03   9.9254845e+01
   1.1203000e+03   9.9251663e+01
   1.1202500e+03   9.9248711e+01
   1.1202000e+03   9.9246010e+01
   1.1201500e+03   9.9243561e+01
   1.1201000e+03   9.9241348e+01
   1.1200500e+03   9.9239388e+01
   1.1200000e+03   9.9237671e+01
   1.1199500e+03   9.9236214e+01
   1.1199000e+03   9.9235001e+01
   1.1198500e+03   9.9234039e+01
   1.1198000e+03   9.9233322e+01
   1.1197500e+03   9.9232864e+01
   1.1197000e+03   9.9232658e+01
   1.1196500e+03   9.9232697e+01
   1.1196000e+03   9.9232986e+01
   1.1195500e+03   9.9233521e+01
   1.1195000e+03   9.9234306e+01
   1.1194500e+03   9.9235329e+01
   1.1194000e+03   9.9236595e+01
   1.1193500e+03   9.9238113e+01
   1.1193000e+03   9.9239853e+01
   1.1192500e+03   9.9241844e+01
   1.1192000e+03   9.9244049e+01
   1.1191500e+03   9.9246506e+01
   1.1191000e+03   9.9249176e+01
   1.1190500e+03   9.9252075e+01
   1.1190000e+03   9.9255196e+01
   1.1189500e+03   9.9258537e+01
   1.1189000e+03   9.9262093e+01
   1.1188500e+03   9.9265854e+01
   1.1188000e+03   9.9269829e+01
   1.1187500e+03   9.9273994e+01
   1.1187000e+03   9.9278374e+01
   1.1186500e+03   9.9282936e+01
   1.1186000e+03   9.9287697e+01
   1.1185500e+03   9.9292633e+01
   1.1185000e+03   9.9297752e+01
   1.1184500e+03   9.9303055e+01
   1.1184000e+03   9.9308525e+01
   1.1183500e+03   9.9314163e+01
   1.1183000e+03   9.9319962e+01
   1.1182500e+03   9.9325920e+01
   1.1182000e+03   9.9332031e+01
   1.1181500e+03   9.9338280e+01
   1.1181000e+03   9.9344673e+01
   1.1180500e+03   9.9351212e+01
   1.1180000e+03   9.9357872e+01
   1.1179500e+03   9.9364662e+01
   1.1179000e+03   9.9371567e+01
   1.1178500e+03   9.9378593e+01
   1.1178000e+03   9.9385727e+01
   1.1177500e+03   9.9392960e+01
   1.1177000e+03   9.9400291e+01
   1.1176500e+03   9.9407715e+01
   1.1176000e+03   9.9415222e+01
   1.1175500e+03   9.9422813e+01
   1.1175000e+03   9.9430481e+01
   1.1174500e+03   9.9438210e+01
   1.1174000e+03   9.9445999e+01
   1.1173500e+03   9.9453850e+01
   1.1173000e+03   9.9461754e+01
   1.1172500e+03   9.9469688e+01
   1.1172000e+03   9.9477676e+01
   1.1171500e+03   9.9485687e+01
   1.1171000e+03   9.9493729e+01
   1.1170500e+03   9.9501785e+01
   1.1170000e+03   9.9509857e+01
   1.1169500e+03   9.9517937e+01
   1.1169000e+03   9.9526009e+01
   1.1168500e+03   9.9534073e+01
   1.1168000e+03   9.9542137e+01
   1.1167500e+03   9.9550171e+01
   1.1167000e+03   9.9558182e+01
   1.1166500e+03   9.9566162e+01
   1.1166000e+03   9.9574104e+01
   1.1165500e+03   9.9581993e+01
   1.1165000e+03   9.9589836e+01
   1.1164500e+03   9.9597618e+01
   1.1164000e+03   9.9605331e+01
   1.1163500e+03   9.9612976e+01
   1.1163000e+03   9.9620537e+01
   1.1162500e+03   9.9628021e+01
   1.1162000e+03   9.9635406e+01
   1.1161500e+03   9.9642685e+01
   1.1161000e+03   9.9649864e+01
   1.1160500e+03   9.9656929e+01
   1.1160000e+03   9.9663872e+01
   1.1159500e+03   9.9670685e+01
   1.1159000e+03   9.9677368e+01
   1.1158500e+03   9.9683899e+01
   1.1158000e+03   9.9690285e+01
   1.1157500e+03   9.9696518e+01
   1.1157000e+03   9.9702583e+01
   1.1156500e+03   9.9708473e+01
   1.1156000e+03   9.9714195e+01
   1.1155500e+03   9.9719727e+01
   1.1155000e+03   9.9725067e+01
   1.1154500e+03   9.9730209e+01
   1.1154000e+03   9.9735138e+01
   1.1153500e+03   9.9739861e+01
   1.1153000e+03   9.9744362e+01
   1.1152500e+03   9.9748634e+01
   1.1152000e+03   9.9752670e+01
   1.1151500e+03   9.9756470e+01
   1.1151000e+03   9.9760017e+01
   1.1150500e+03   9.9763306e+01
   1.1150000e+03   9.9766335e+01
   1.1149500e+03   9.9769096e+01
   1.1149000e+03   9.9771584e+01
   1.1148500e+03   9.9773781e+01
   1.1148000e+03   9.9775703e+01
   1.1147500e+03   9.9777321e+01
   1.1147000e+03   9.9778648e+01
   1.1146500e+03   9.9779663e+01
   1.1146000e+03   9.9780365e+01
   1.1145500e+03   9.9780746e+01
   1.1145000e+03   9.9780807e+01
   1.1144500e+03   9.9780540e+01
   1.1144000e+03   9.9779938e+01
   1.1143500e+03   9.9778999e+01
   1.1143000e+03   9.9777710e+01
   1.1142500e+03   9.9776070e+01
   1.1142000e+03   9.9774086e+01
   1.1141500e+03   9.9771744e+01
   1.1141000e+03   9.9769043e+01
   1.1140500e+03   9.9765984e+01
   1.1140000e+03   9.9762550e+01
   1.1139500e+03   9.9758751e+01
   1.1139000e+03   9.9754578e+01
   1.1138500e+03   9.9750038e+01
   1.1138000e+03   9.9745125e+01
   1.1137500e+03   9.9739838e+01
   1.1137000e+03   9.9734169e+01
   1.1136500e+03   9.9728134e+01
   1.1136000e+03   9.9721718e+01
   1.1135500e+03   9.9714928e+01
   1.1135000e+03   9.9707771e+01
   1.1134500e+03   9.9700233e+01
   1.1134000e+03   9.9692337e+01
   1.1133500e+03   9.9684074e+01
   1.1133000e+03   9.9675438e+01
   1.1132500e+03   9.9666458e+01
   1.1132000e+03   9.9657120e+01
   1.1131500e+03   9.9647430e+01
   1.1131000e+03   9.9637398e+01
   1.1130500e+03   9.9627022e+01
   1.1130000e+03   9.9616325e+01
   1.1129500e+03   9.9605301e+01
   1.1129000e+03   9.9593964e+01
   1.1128500e+03   9.9582314e+01
   1.1128000e+03   9.9570374e+01
   1.1127500e+03   9.9558136e+01
   1.1127000e+03   9.9545624e+01
   1.1126500e+03   9.9532845e+01
   1.1126000e+03   9.9519806e+01
   1.1125500e+03   9.9506523e+01
   1.1125000e+03   9.9493011e+01
   1.1124500e+03   9.9479279e+01
   1.1124000e+03   9.9465340e+01
   1.1123500e+03   9.9451218e+01
   1.1123000e+03   9.9436913e+01
   1.1122500e+03   9.9422440e+01
   1.1122000e+03   9.9407822e+01
   1.1121500e+03   9.9393066e+01
   1.1121000e+03   9.9378204e+01
   1.1120500e+03   9.9363235e+01
   1.1120000e+03   9.9348190e+01
   1.1119500e+03   9.9333069e+01
   1.1119000e+03   9.9317894e+01
   1.1118500e+03   9.9302689e+01
   1.1118000e+03   9.9287476e+01
   1.1117500e+03   9.9272255e+01
   1.1117000e+03   9.9257057e+01
   1.1116500e+03   9.9241898e+01
   1.1116000e+03   9.9226791e+01
   1.1115500e+03   9.9211761e+01
   1.1115000e+03   9.9196815e+01
   1.1114500e+03   9.9181976e+01
   1.1114000e+03   9.9167267e+01
   1.1113500e+03   9.9152695e+01
   1.1113000e+03   9.9138283e+01
   1.1112500e+03   9.9124054e+01
   1.1112000e+03   9.9110008e+01
   1.1111500e+03   9.9096176e+01
   1.1111000e+03   9.9082565e+01
   1.1110500e+03   9.9069199e+01
   1.1110000e+03   9.9056084e+01
   1.1109500e+03   9.9043236e+01
   1.1109000e+03   9.9030685e+01
   1.1108500e+03   9.9018425e+01
   1.1108000e+03   9.9006477e+01
   1.1107500e+03   9.8994865e+01
   1.1107000e+03   9.8983582e+01
   1.1106500e+03   9.8972649e+01
   1.1106000e+03   9.8962082e+01
   1.1105500e+03   9.8951881e+01
   1.1105000e+03   9.8942070e+01
   1.1104500e+03   9.8932648e+01
   1.1104000e+03   9.8923630e+01
   1.1103500e+03   9.8915016e+01
   1.1103000e+03   9.8906830e+01
   1.1102500e+03   9.8899063e+01
   1.1102000e+03   9.8891724e+01
   1.1101500e+03   9.8884827e+01
   1.1101000e+03   9.8878380e+01
   1.1100500e+03   9.8872375e+01
   1.1100000e+03   9.8866829e+01
   1.1099500e+03   9.8861748e+01
   1.1099000e+03   9.8857117e+01
   1.1098500e+03   9.8852959e+01
   1.1098000e+03   9.8849266e+01
   1.1097500e+03   9.8846039e+01
   1.1097000e+03   9.8843285e+01
   1.1096500e+03   9.8841003e+01
   1.1096000e+03   9.8839180e+01
   1.1095500e+03   9.8837837e+01
   1.1095000e+03   9.8836960e+01
   1.1094500e+03   9.8836555e+01
   1.1094000e+03   9.8836609e+01
   1.1093500e+03   9.8837128e+01
   1.1093000e+03   9.8838112e+01
   1.1092500e+03   9.8839561e+01
   1.1092000e+03   9.8841461e+01
   1.1091500e+03   9.8843819e+01
   1.1091000e+03   9.8846626e+01
   1.1090500e+03   9.8849884e+01
   1.1090000e+03   9.8853577e+01
   1.1089500e+03   9.8857704e+01
   1.1089000e+03   9.8862267e+01
   1.1088500e+03   9.8867256e+01
   1.1088000e+03   9.8872665e+01
   1.1087500e+03   9.8878494e+01
   1.1087000e+03   9.8884735e+01
   1.1086500e+03   9.8891380e+01
   1.1086000e+03   9.8898422e+01
   1.1085500e+03   9.8905853e+01
   1.1085000e+03   9.8913666e+01
   1.1084500e+03   9.8921875e+01
   1.1084000e+03   9.8930443e+01
   1.1083500e+03   9.8939384e+01
   1.1083000e+03   9.8948685e+01
   1.1082500e+03   9.8958336e+01
   1.1082000e+03   9.8968330e+01
   1.1081500e+03   9.8978668e+01
   1.1081000e+03   9.8989334e+01
   1.1080500e+03   9.9000336e+01
   1.1080000e+03   9.9011650e+01
   1.1079500e+03   9.9023270e+01
   1.1079000e+03   9.9035194e+01
   1.1078500e+03   9.9047417e+01
   1.1078000e+03   9.9059929e+01
   1.1077500e+03   9.9072716e+01
   1.1077000e+03   9.9085785e+01
   1.1076500e+03   9.9099121e+01
   1.1076000e+03   9.9112709e+01
   1.1075500e+03   9.9126549e+01
   1.1075000e+03   9.9140640e+01
   1.1074500e+03   9.9154961e+01
   1.1074000e+03   9.9169518e+01
   1.1073500e+03   9.9184296e+01
   1.1073000e+03   9.9199287e+01
   1.1072500e+03   9.9214485e+01
   1.1072000e+03   9.9229889e+01
   1.1071500e+03   9.9245476e+01
   1.1071000e+03   9.9261261e+01
   1.1070500e+03   9.9277214e+01
   1.1070000e+03   9.9293343e+01
   1.1069500e+03   9.9309631e+01
   1.1069000e+03   9.9326073e+01
   1.1068500e+03   9.9342659e+01
   1.1068000e+03   9.9359390e+01
   1.1067500e+03   9.9376251e+01
   1.1067000e+03   9.9393234e+01
   1.1066500e+03   9.9410339e+01
   1.1066000e+03   9.9427544e+01
   1.1065500e+03   9.9444855e+01
   1.1065000e+03   9.9462250e+01
   1.1064500e+03   9.9479729e+01
   1.1064000e+03   9.9497284e+01
   1.1063500e+03   9.9514900e+01
   1.1063000e+03   9.9532578e+01
   1.1062500e+03   9.9550301e+01
   1.1062000e+03   9.9568062e+01
   1.1061500e+03   9.9585854e+01
   1.1061000e+03   9.9603661e+01
   1.1060500e+03   9.9621475e+01
   1.1060000e+03   9.9639297e+01
   1.1059500e+03   9.9657097e+01
   1.1059000e+03   9.9674896e+01
   1.1058500e+03   9.9692650e+01
   1.1058000e+03   9.9710358e+01
   1.1057500e+03   9.9728020e+01
   1.1057000e+03   9.9745613e+01
   1.1056500e+03   9.9763123e+01
   1.1056000e+03   9.9780548e+01
   1.1055500e+03   9.9797867e+01
   1.1055000e+03   9.9815071e+01
   1.1054500e+03   9.9832138e+01
   1.1054000e+03   9.9849068e+01
   1.1053500e+03   9.9865837e+01
   1.1053000e+03   9.9882439e+01
   1.1052500e+03   9.9898842e+01
   1.1052000e+03   9.9915024e+01
   1.1051500e+03   9.9931000e+01
   1.1051000e+03   9.9946724e+01
   1.1050500e+03   9.9962189e+01
   1.1050000e+03   9.9977379e+01
   1.1049500e+03   9.9992279e+01
   1.1049000e+03   1.0000684e+02
   1.1048500e+03   1.0002107e+02
   1.1048000e+03   1.0003493e+02
   1.1047500e+03   1.0004840e+02
   1.1047000e+03   1.0006148e+02
   1.1046500e+03   1.0007410e+02
   1.1046000e+03   1.0008626e+02
   1.1045500e+03   1.0009793e+02
   1.1045000e+03   1.0010908e+02
   1.1044500e+03   1.0011967e+02
   1.1044000e+03   1.0012968e+02
   1.1043500e+03   1.0013909e+02
   1.1043000e+03   1.0014786e+02
   1.1042500e+03   1.0015593e+02
   1.1042000e+03   1.0016328e+02
   1.1041500e+03   1.0016988e+02
   1.1041000e+03   1.0017570e+02
   1.1040500e+03   1.0018066e+02
   1.1040000e+03   1.0018475e+02
   1.1039500e+03   1.0018790e+02
   1.1039000e+03   1.0019008e+02
   1.1038500e+03   1.0019124e+02
   1.1038000e+03   1.0019133e+02
   1.1037500e+03   1.0019029e+02
   1.1037000e+03   1.0018806e+02
   1.1036500e+03   1.0018461e+02
   1.1036000e+03   1.0017985e+02
   1.1035500e+03   1.0017372e+02
   1.1035000e+03   1.0016618e+02
   1.1034500e+03   1.0015715e+02
   1.1034000e+03   1.0014658e+02
   1.1033500e+03   1.0013436e+02
   1.1033000e+03   1.0012045e+02
   1.1032500e+03   1.0010476e+02
   1.1032000e+03   1.0008721e+02
   1.1031500e+03   1.0006773e+02
   1.1031000e+03   1.0004622e+02
   1.1030500e+03   1.0002261e+02
   1.1030000e+03   9.9996803e+01
   1.1029500e+03   9.9968712e+01
   1.1029000e+03   9.9938240e+01
   1.1028500e+03   9.9905304e+01
   1.1028000e+03   9.9869797e+01
   1.1027500e+03   9.9831612e+01
   1.1027000e+03   9.9790657e+01
   1.1026500e+03   9.9746826e+01
   1.1026000e+03   9.9700035e+01
   1.1025500e+03   9.9650146e+01
   1.1025000e+03   9.9597069e+01
   1.1024500e+03   9.9540695e+01
   1.1024000e+03   9.9480911e+01
   1.1023500e+03   9.9417625e+01
   1.1023000e+03   9.9350723e+01
   1.1022500e+03   9.9280106e+01
   1.1022000e+03   9.9205673e+01
   1.1021500e+03   9.9127312e+01
   1.1021000e+03   9.9044937e+01
   1.1020500e+03   9.8958458e+01
   1.1020000e+03   9.8867760e+01
   1.1019500e+03   9.8772797e+01
   1.1019000e+03   9.8673485e+01
   1.1018500e+03   9.8569756e+01
   1.1018000e+03   9.8461517e+01
   1.1017500e+03   9.8348763e+01
   1.1017000e+03   9.8231400e+01
   1.1016500e+03   9.8109444e+01
   1.1016000e+03   9.7982834e+01
   1.1015500e+03   9.7851616e+01
   1.1015000e+03   9.7715782e+01
   1.1014500e+03   9.7575378e+01
   1.1014000e+03   9.7430405e+01
   1.1013500e+03   9.7280899e+01
   1.1013000e+03   9.7127068e+01
   1.1012500e+03   9.6968895e+01
   1.1012000e+03   9.6806557e+01
   1.1011500e+03   9.6640137e+01
   1.1011000e+03   9.6469856e+01
   1.1010500e+03   9.6295845e+01
   1.1010000e+03   9.6118362e+01
   1.1009500e+03   9.5937592e+01
   1.1009000e+03   9.5753822e+01
   1.1008500e+03   9.5567352e+01
   1.1008000e+03   9.5378387e+01
   1.1007500e+03   9.5187325e+01
   1.1007000e+03   9.4994476e+01
   1.1006500e+03   9.4800186e+01
   1.1006000e+03   9.4604851e+01
   1.1005500e+03   9.4408752e+01
   1.1005000e+03   9.4212341e+01
   1.1004500e+03   9.4016037e+01
   1.1004000e+03   9.3820175e+01
   1.1003500e+03   9.3625214e+01
   1.1003000e+03   9.3431503e+01
   1.1002500e+03   9.3239540e+01
   1.1002000e+03   9.3049644e+01
   1.1001500e+03   9.2862274e+01
   1.1001000e+03   9.2677780e+01
   1.1000500e+03   9.2496643e+01
   1.1000000e+03   9.2319130e+01
   1.0999500e+03   9.2145561e+01
   1.0999000e+03   9.1976387e+01
   1.0998500e+03   9.1811806e+01
   1.0998000e+03   9.1652161e+01
   1.0997500e+03   9.1497650e+01
   1.0997000e+03   9.1348572e+01
   1.0996500e+03   9.1205093e+01
   1.0996000e+03   9.1067429e+01
   1.0995500e+03   9.0935684e+01
   1.0995000e+03   9.0810051e+01
   1.0994500e+03   9.0690613e+01
   1.0994000e+03   9.0577415e+01
   1.0993500e+03   9.0470543e+01
   1.0993000e+03   9.0370026e+01
   1.0992500e+03   9.0275848e+01
   1.0992000e+03   9.0187973e+01
   1.0991500e+03   9.0106377e+01
   1.0991000e+03   9.0030991e+01
   1.0990500e+03   8.9961739e+01
   1.0990000e+03   8.9898506e+01
   1.0989500e+03   8.9841171e+01
   1.0989000e+03   8.9789650e+01
   1.0988500e+03   8.9743744e+01
   1.0988000e+03   8.9703346e+01
   1.0987500e+03   8.9668289e+01
   1.0987000e+03   8.9638397e+01
   1.0986500e+03   8.9613518e+01
   1.0986000e+03   8.9593437e+01
   1.0985500e+03   8.9577995e+01
   1.0985000e+03   8.9567017e+01
   1.0984500e+03   8.9560326e+01
   1.0984000e+03   8.9557686e+01
   1.0983500e+03   8.9558945e+01
   1.0983000e+03   8.9563919e+01
   1.0982500e+03   8.9572433e+01
   1.0982000e+03   8.9584297e+01
   1.0981500e+03   8.9599342e+01
   1.0981000e+03   8.9617393e+01
   1.0980500e+03   8.9638290e+01
   1.0980000e+03   8.9661850e+01
   1.0979500e+03   8.9687904e+01
   1.0979000e+03   8.9716354e+01
   1.0978500e+03   8.9747009e+01
   1.0978000e+03   8.9779739e+01
   1.0977500e+03   8.9814400e+01
   1.0977000e+03   8.9850876e+01
   1.0976500e+03   8.9889008e+01
   1.0976000e+03   8.9928688e+01
   1.0975500e+03   8.9969810e+01
   1.0975000e+03   9.0012260e+01
   1.0974500e+03   9.0055969e+01
   1.0974000e+03   9.0100761e+01
   1.0973500e+03   9.0146614e+01
   1.0973000e+03   9.0193413e+01
   1.0972500e+03   9.0241051e+01
   1.0972000e+03   9.0289452e+01
   1.0971500e+03   9.0338585e+01
   1.0971000e+03   9.0388351e+01
   1.0970500e+03   9.0438667e+01
   1.0970000e+03   9.0489479e+01
   1.0969500e+03   9.0540703e+01
   1.0969000e+03   9.0592331e+01
   1.0968500e+03   9.0644272e+01
   1.0968000e+03   9.0696480e+01
   1.0967500e+03   9.0748940e+01
   1.0967000e+03   9.0801575e+01
   1.0966500e+03   9.0854347e+01
   1.0966000e+03   9.0907227e+01
   1.0965500e+03   9.0960190e+01
   1.0965000e+03   9.1013214e+01
   1.0964500e+03   9.1066231e+01
   1.0964000e+03   9.1119225e+01
   1.0963500e+03   9.1172173e+01
   1.0963000e+03   9.1225067e+01
   1.0962500e+03   9.1277863e+01
   1.0962000e+03   9.1330566e+01
   1.0961500e+03   9.1383118e+01
   1.0961000e+03   9.1435555e+01
   1.0960500e+03   9.1487793e+01
   1.0960000e+03   9.1539856e+01
   1.0959500e+03   9.1591728e+01
   1.0959000e+03   9.1643402e+01
   1.0958500e+03   9.1694878e+01
   1.0958000e+03   9.1746086e+01
   1.0957500e+03   9.1797089e+01
   1.0957000e+03   9.1847832e+01
   1.0956500e+03   9.1898346e+01
   1.0956000e+03   9.1948578e+01
   1.0955500e+03   9.1998550e+01
   1.0955000e+03   9.2048248e+01
   1.0954500e+03   9.2097679e+01
   1.0954000e+03   9.2146828e+01
   1.0953500e+03   9.2195686e+01
   1.0953000e+03   9.2244301e+01
   1.0952500e+03   9.2292618e+01
   1.0952000e+03   9.2340645e+01
   1.0951500e+03   9.2388367e+01
   1.0951000e+03   9.2435799e+01
   1.0950500e+03   9.2482971e+01
   1.0950000e+03   9.2529846e+01
   1.0949500e+03   9.2576424e+01
   1.0949000e+03   9.2622711e+01
   1.0948500e+03   9.2668709e+01
   1.0948000e+03   9.2714378e+01
   1.0947500e+03   9.2759781e+01
   1.0947000e+03   9.2804886e+01
   1.0946500e+03   9.2849709e+01
   1.0946000e+03   9.2894257e+01
   1.0945500e+03   9.2938492e+01
   1.0945000e+03   9.2982460e+01
   1.0944500e+03   9.3026146e+01
   1.0944000e+03   9.3069534e+01
   1.0943500e+03   9.3112648e+01
   1.0943000e+03   9.3155495e+01
   1.0942500e+03   9.3198051e+01
   1.0942000e+03   9.3240356e+01
   1.0941500e+03   9.3282372e+01
   1.0941000e+03   9.3324112e+01
   1.0940500e+03   9.3365585e+01
   1.0940000e+03   9.3406799e+01
   1.0939500e+03   9.3447731e+01
   1.0939000e+03   9.3488411e+01
   1.0938500e+03   9.3528831e+01
   1.0938000e+03   9.3568985e+01
   1.0937500e+03   9.3608871e+01
   1.0937000e+03   9.3648514e+01
   1.0936500e+03   9.3687904e+01
   1.0936000e+03   9.3727036e+01
   1.0935500e+03   9.3765923e+01
   1.0935000e+03   9.3804550e+01
   1.0934500e+03   9.3842934e+01
   1.0934000e+03   9.3881073e+01
   1.0933500e+03   9.3918976e+01
   1.0933000e+03   9.3956642e+01
   1.0932500e+03   9.3994072e+01
   1.0932000e+03   9.4031250e+01
   1.0931500e+03   9.4068192e+01
   1.0931000e+03   9.4104912e+01
   1.0930500e+03   9.4141388e+01
   1.0930000e+03   9.4177643e+01
   1.0929500e+03   9.4213661e+01
   1.0929000e+03   9.4249466e+01
   1.0928500e+03   9.4285034e+01
   1.0928000e+03   9.4320389e+01
   1.0927500e+03   9.4355507e+01
   1.0927000e+03   9.4390404e+01
   1.0926500e+03   9.4425079e+01
   1.0926000e+03   9.4459541e+01
   1.0925500e+03   9.4493774e+01
   1.0925000e+03   9.4527802e+01
   1.0924500e+03   9.4561607e+01
   1.0924000e+03   9.4595200e+01
   1.0923500e+03   9.4628571e+01
   1.0923000e+03   9.4661743e+01
   1.0922500e+03   9.4694702e+01
   1.0922000e+03   9.4727448e+01
   1.0921500e+03   9.4759987e+01
   1.0921000e+03   9.4792328e+01
   1.0920500e+03   9.4824455e+01
   1.0920000e+03   9.4856384e+01
   1.0919500e+03   9.4888100e+01
   1.0919000e+03   9.4919624e+01
   1.0918500e+03   9.4950943e+01
   1.0918000e+03   9.4982056e+01
   1.0917500e+03   9.5012978e+01
   1.0917000e+03   9.5043701e+01
   1.0916500e+03   9.5074226e+01
   1.0916000e+03   9.5104561e+01
   1.0915500e+03   9.5134697e+01
   1.0915000e+03   9.5164627e+01
   1.0914500e+03   9.5194374e+01
   1.0914000e+03   9.5223930e+01
   1.0913500e+03   9.5253288e+01
   1.0913000e+03   9.5282463e+01
   1.0912500e+03   9.5311447e+01
   1.0912000e+03   9.5340233e+01
   1.0911500e+03   9.5368835e+01
   1.0911000e+03   9.5397255e+01
   1.0910500e+03   9.5425476e+01
   1.0910000e+03   9.5453522e+01
   1.0909500e+03   9.5481377e+01
   1.0909000e+03   9.5509048e+01
   1.0908500e+03   9.5536545e+01
   1.0908000e+03   9.5563850e+01
   1.0907500e+03   9.5590988e+01
   1.0907000e+03   9.5617935e+01
   1.0906500e+03   9.5644691e+01
   1.0906000e+03   9.5671288e+01
   1.0905500e+03   9.5697708e+01
   1.0905000e+03   9.5723938e+01
   1.0904500e+03   9.5750000e+01
   1.0904000e+03   9.5775894e+01
   1.0903500e+03   9.5801598e+01
   1.0903000e+03   9.5827141e+01
   1.0902500e+03   9.5852509e+01
   1.0902000e+03   9.5877708e+01
   1.0901500e+03   9.5902725e+01
   1.0901000e+03   9.5927582e+01
   1.0900500e+03   9.5952248e+01
   1.0900000e+03   9.5976761e+01
   1.0899500e+03   9.6001091e+01
   1.0899000e+03   9.6025261e+01
   1.0898500e+03   9.6049248e+01
   1.0898000e+03   9.6073082e+01
   1.0897500e+03   9.6096748e+01
   1.0897000e+03   9.6120239e+01
   1.0896500e+03   9.6143570e+01
   1.0896000e+03   9.6166733e+01
   1.0895500e+03   9.6189735e+01
   1.0895000e+03   9.6212578e+01
   1.0894500e+03   9.6235260e+01
   1.0894000e+03   9.6257774e+01
   1.0893500e+03   9.6280136e+01
   1.0893000e+03   9.6302322e+01
   1.0892500e+03   9.6324356e+01
   1.0892000e+03   9.6346230e+01
   1.0891500e+03   9.6367943e+01
   1.0891000e+03   9.6389496e+01
   1.0890500e+03   9.6410896e+01
   1.0890000e+03   9.6432129e+01
   1.0889500e+03   9.6453209e+01
   1.0889000e+03   9.6474129e+01
   1.0888500e+03   9.6494888e+01
   1.0888000e+03   9.6515495e+01
   1.0887500e+03   9.6535950e+01
   1.0887000e+03   9.6556244e+01
   1.0886500e+03   9.6576378e+01
   1.0886000e+03   9.6596359e+01
   1.0885500e+03   9.6616188e+01
   1.0885000e+03   9.6635857e+01
   1.0884500e+03   9.6655373e+01
   1.0884000e+03   9.6674744e+01
   1.0883500e+03   9.6693954e+01
   1.0883000e+03   9.6712997e+01
   1.0882500e+03   9.6731903e+01
   1.0882000e+03   9.6750648e+01
   1.0881500e+03   9.6769241e+01
   1.0881000e+03   9.6787682e+01
   1.0880500e+03   9.6805969e+01
   1.0880000e+03   9.6824112e+01
   1.0879500e+03   9.6842087e+01
   1.0879000e+03   9.6859917e+01
   1.0878500e+03   9.6877586e+01
   1.0878000e+03   9.6895119e+01
   1.0877500e+03   9.6912483e+01
   1.0877000e+03   9.6929703e+01
   1.0876500e+03   9.6946754e+01
   1.0876000e+03   9.6963669e+01
   1.0875500e+03   9.6980423e+01
   1.0875000e+03   9.6997032e+01
   1.0874500e+03   9.7013481e+01
   1.0874000e+03   9.7029778e+01
   1.0873500e+03   9.7045914e+01
   1.0873000e+03   9.7061905e+01
   1.0872500e+03   9.7077728e+01
   1.0872000e+03   9.7093407e+01
   1.0871500e+03   9.7108932e+01
   1.0871000e+03   9.7124298e+01
   1.0870500e+03   9.7139511e+01
   1.0870000e+03   9.7154564e+01
   1.0869500e+03   9.7169456e+01
   1.0869000e+03   9.7184196e+01
   1.0868500e+03   9.7198784e+01
   1.0868000e+03   9.7213211e+01
   1.0867500e+03   9.7227486e+01
   1.0867000e+03   9.7241592e+01
   1.0866500e+03   9.7255539e+01
   1.0866000e+03   9.7269333e+01
   1.0865500e+03   9.7282967e+01
   1.0865000e+03   9.7296440e+01
   1.0864500e+03   9.7309753e+01
   1.0864000e+03   9.7322899e+01
   1.0863500e+03   9.7335884e+01
   1.0863000e+03   9.7348717e+01
   1.0862500e+03   9.7361374e+01
   1.0862000e+03   9.7373871e+01
   1.0861500e+03   9.7386208e+01
   1.0861000e+03   9.7398369e+01
   1.0860500e+03   9.7410370e+01
   1.0860000e+03   9.7422203e+01
   1.0859500e+03   9.7433868e+01
   1.0859000e+03   9.7445366e+01
   1.0858500e+03   9.7456696e+01
   1.0858000e+03   9.7467850e+01
   1.0857500e+03   9.7478836e+01
   1.0857000e+03   9.7489662e+01
   1.0856500e+03   9.7500305e+01
   1.0856000e+03   9.7510780e+01
   1.0855500e+03   9.7521088e+01
   1.0855000e+03   9.7531212e+01
   1.0854500e+03   9.7541168e+01
   1.0854000e+03   9.7550949e+01
   1.0853500e+03   9.7560547e+01
   1.0853000e+03   9.7569977e+01
   1.0852500e+03   9.7579231e+01
   1.0852000e+03   9.7588310e+01
   1.0851500e+03   9.7597206e+01
   1.0851000e+03   9.7605919e+01
   1.0850500e+03   9.7614464e+01
   1.0850000e+03   9.7622826e+01
   1.0849500e+03   9.7631004e+01
   1.0849000e+03   9.7639008e+01
   1.0848500e+03   9.7646828e+01
   1.0848000e+03   9.7654465e+01
   1.0847500e+03   9.7661919e+01
   1.0847000e+03   9.7669197e+01
   1.0846500e+03   9.7676292e+01
   1.0846000e+03   9.7683205e+01
   1.0845500e+03   9.7689934e+01
   1.0845000e+03   9.7696480e+01
   1.0844500e+03   9.7702843e+01
   1.0844000e+03   9.7709023e+01
   1.0843500e+03   9.7715027e+01
   1.0843000e+03   9.7720848e+01
   1.0842500e+03   9.7726479e+01
   1.0842000e+03   9.7731934e+01
   1.0841500e+03   9.7737213e+01
   1.0841000e+03   9.7742302e+01
   1.0840500e+03   9.7747215e+01
   1.0840000e+03   9.7751945e+01
   1.0839500e+03   9.7756500e+01
   1.0839000e+03   9.7760872e+01
   1.0838500e+03   9.7765068e+01
   1.0838000e+03   9.7769096e+01
   1.0837500e+03   9.7772942e+01
   1.0837000e+03   9.7776604e+01
   1.0836500e+03   9.7780106e+01
   1.0836000e+03   9.7783432e+01
   1.0835500e+03   9.7786583e+01
   1.0835000e+03   9.7789566e+01
   1.0834500e+03   9.7792381e+01
   1.0834000e+03   9.7795036e+01
   1.0833500e+03   9.7797516e+01
   1.0833000e+03   9.7799843e+01
   1.0832500e+03   9.7802010e+01
   1.0832000e+03   9.7804016e+01
   1.0831500e+03   9.7805870e+01
   1.0831000e+03   9.7807564e+01
   1.0830500e+03   9.7809113e+01
   1.0830000e+03   9.7810516e+01
   1.0829500e+03   9.7811768e+01
   1.0829000e+03   9.7812874e+01
   1.0828500e+03   9.7813843e+01
   1.0828000e+03   9.7814682e+01
   1.0827500e+03   9.7815376e+01
   1.0827000e+03   9.7815948e+01
   1.0826500e+03   9.7816391e+01
   1.0826000e+03   9.7816704e+01
   1.0825500e+03   9.7816902e+01
   1.0825000e+03   9.7816986e+01
   1.0824500e+03   9.7816956e+01
   1.0824000e+03   9.7816811e+01
   1.0823500e+03   9.7816566e+01
   1.0823000e+03   9.7816223e+01
   1.0822500e+03   9.7815773e+01
   1.0822000e+03   9.7815239e+01
   1.0821500e+03   9.7814613e+01
   1.0821000e+03   9.7813896e+01
   1.0820500e+03   9.7813110e+01
   1.0820000e+03   9.7812241e+01
   1.0819500e+03   9.7811302e+01
   1.0819000e+03   9.7810295e+01
   1.0818500e+03   9.7809235e+01
   1.0818000e+03   9.7808098e+01
   1.0817500e+03   9.7806923e+01
   1.0817000e+03   9.7805695e+01
   1.0816500e+03   9.7804428e+01
   1.0816000e+03   9.7803116e+01
   1.0815500e+03   9.7801765e+01
   1.0815000e+03   9.7800392e+01
   1.0814500e+03   9.7798988e+01
   1.0814000e+03   9.7797569e+01
   1.0813500e+03   9.7796135e+01
   1.0813000e+03   9.7794685e+01
   1.0812500e+03   9.7793228e+01
   1.0812000e+03   9.7791771e+01
   1.0811500e+03   9.7790314e+01
   1.0811000e+03   9.7788864e+01
   1.0810500e+03   9.7787422e+01
   1.0810000e+03   9.7785995e+01
   1.0809500e+03   9.7784599e+01
   1.0809000e+03   9.7783211e+01
   1.0808500e+03   9.7781860e+01
   1.0808000e+03   9.7780540e+01
   1.0807500e+03   9.7779251e+01
   1.0807000e+03   9.7778008e+01
   1.0806500e+03   9.7776802e+01
   1.0806000e+03   9.7775642e+01
   1.0805500e+03   9.7774536e+01
   1.0805000e+03   9.7773483e+01
   1.0804500e+03   9.7772484e+01
   1.0804000e+03   9.7771545e+01
   1.0803500e+03   9.7770676e+01
   1.0803000e+03   9.7769859e+01
   1.0802500e+03   9.7769119e+01
   1.0802000e+03   9.7768448e+01
   1.0801500e+03   9.7767853e+01
   1.0801000e+03   9.7767334e+01
   1.0800500e+03   9.7766891e+01
   1.0800000e+03   9.7766533e+01
   1.0799500e+03   9.7766251e+01
   1.0799000e+03   9.7766052e+01
   1.0798500e+03   9.7765938e+01
   1.0798000e+03   9.7765923e+01
   1.0797500e+03   9.7765984e+01
   1.0797000e+03   9.7766136e+01
   1.0796500e+03   9.7766388e+01
   1.0796000e+03   9.7766724e+01
   1.0795500e+03   9.7767151e+01
   1.0795000e+03   9.7767677e+01
   1.0794500e+03   9.7768288e+01
   1.0794000e+03   9.7768997e+01
   1.0793500e+03   9.7769806e+01
   1.0793000e+03   9.7770706e+01
   1.0792500e+03   9.7771698e+01
   1.0792000e+03   9.7772789e+01
   1.0791500e+03   9.7773972e+01
   1.0791000e+03   9.7775246e+01
   1.0790500e+03   9.7776619e+01
   1.0790000e+03   9.7778076e+01
   1.0789500e+03   9.7779633e+01
   1.0789000e+03   9.7781281e+01
   1.0788500e+03   9.7783012e+01
   1.0788000e+03   9.7784843e+01
   1.0787500e+03   9.7786751e+01
   1.0787000e+03   9.7788750e+01
   1.0786500e+03   9.7790840e+01
   1.0786000e+03   9.7793007e+01
   1.0785500e+03   9.7795258e+01
   1.0785000e+03   9.7797600e+01
   1.0784500e+03   9.7800011e+01
   1.0784000e+03   9.7802505e+01
   1.0783500e+03   9.7805069e+01
   1.0783000e+03   9.7807709e+01
   1.0782500e+03   9.7810432e+01
   1.0782000e+03   9.7813217e+01
   1.0781500e+03   9.7816071e+01
   1.0781000e+03   9.7818985e+01
   1.0780500e+03   9.7821976e+01
   1.0780000e+03   9.7825027e+01
   1.0779500e+03   9.7828133e+01
   1.0779000e+03   9.7831299e+01
   1.0778500e+03   9.7834518e+01
   1.0778000e+03   9.7837791e+01
   1.0777500e+03   9.7841110e+01
   1.0777000e+03   9.7844490e+01
   1.0776500e+03   9.7847900e+01
   1.0776000e+03   9.7851364e+01
   1.0775500e+03   9.7854874e+01
   1.0775000e+03   9.7858414e+01
   1.0774500e+03   9.7861992e+01
   1.0774000e+03   9.7865608e+01
   1.0773500e+03   9.7869247e+01
   1.0773000e+03   9.7872925e+01
   1.0772500e+03   9.7876617e+01
   1.0772000e+03   9.7880348e+01
   1.0771500e+03   9.7884087e+01
   1.0771000e+03   9.7887856e+01
   1.0770500e+03   9.7891640e+01
   1.0770000e+03   9.7895432e+01
   1.0769500e+03   9.7899239e+01
   1.0769000e+03   9.7903053e+01
   1.0768500e+03   9.7906883e+01
   1.0768000e+03   9.7910706e+01
   1.0767500e+03   9.7914543e+01
   1.0767000e+03   9.7918365e+01
   1.0766500e+03   9.7922195e+01
   1.0766000e+03   9.7926018e+01
   1.0765500e+03   9.7929832e+01
   1.0765000e+03   9.7933640e+01
   1.0764500e+03   9.7937431e+01
   1.0764000e+03   9.7941208e+01
   1.0763500e+03   9.7944969e+01
   1.0763000e+03   9.7948715e+01
   1.0762500e+03   9.7952446e+01
   1.0762000e+03   9.7956146e+01
   1.0761500e+03   9.7959824e+01
   1.0761000e+03   9.7963478e+01
   1.0760500e+03   9.7967102e+01
   1.0760000e+03   9.7970695e+01
   1.0759500e+03   9.7974251e+01
   1.0759000e+03   9.7977783e+01
   1.0758500e+03   9.7981277e+01
   1.0758000e+03   9.7984734e+01
   1.0757500e+03   9.7988144e+01
   1.0757000e+03   9.7991524e+01
   1.0756500e+03   9.7994850e+01
   1.0756000e+03   9.7998138e+01
   1.0755500e+03   9.8001381e+01
   1.0755000e+03   9.8004578e+01
   1.0754500e+03   9.8004662e+01
   1.0754000e+03   9.8004745e+01
   1.0753500e+03   9.8004837e+01
   1.0753000e+03   9.8004921e+01
   1.0752500e+03   9.8005005e+01
   1.0752000e+03   9.8005089e+01
   1.0751500e+03   9.8005173e+01
   1.0751000e+03   9.8005257e+01
   1.0750500e+03   9.8005341e+01
   1.0750000e+03   9.8005424e+01


==> Data/Lorentzians/LSA_37C.dat <==
   1.1250000e+03   9.9770203e+01
   1.1249500e+03   9.9772087e+01
   1.1249000e+03   9.9773766e+01
   1.1248500e+03   9.9775230e+01
   1.1248000e+03   9.9776489e+01
   1.1247500e+03   9.9777534e+01
   1.1247000e+03   9.9778358e+01
   1.1246500e+03   9.9778961e+01
   1.1246000e+03   9.9779343e+01
   1.1245500e+03   9.9779495e+01
   1.1245000e+03   9.9779419e+01
   1.1244500e+03   9.9779106e+01
   1.1244000e+03   9.9778564e+01
   1.1243500e+03   9.9777779e+01
   1.1243000e+03   9.9776756e+01
   1.1242500e+03   9.9775497e+01
   1.1242000e+03   9.9773994e+01
   1.1241500e+03   9.9772247e+01
   1.1241000e+03   9.9770256e+01
   1.1240500e+03   9.9768021e+01
   1.1240000e+03   9.9765533e+01
   1.1239500e+03   9.9762802e+01
   1.1239000e+03   9.9759827e+01
   1.1238500e+03   9.9756607e+01
   1.1238000e+03   9.9753136e+01
   1.1237500e+03   9.9749420e+01
   1.1237000e+03   9.9745468e+01
   1.1236500e+03   9.9741264e+01
   1.1236000e+03   9.9736824e+01
   1.1235500e+03   9.9732140e+01
   1.1235000e+03   9.9727219e+01
   1.1234500e+03   9.9722069e+01
   1.1234000e+03   9.9716690e+01
   1.1233500e+03   9.9711075e+01
   1.1233000e+03   9.9705246e+01
   1.1232500e+03   9.9699181e+01
   1.1232000e+03   9.9692909e+01
   1.1231500e+03   9.9686424e+01
   1.1231000e+03   9.9679733e+01
   1.1230500e+03   9.9672844e+01
   1.1230000e+03   9.9665756e+01
   1.1229500e+03   9.9658470e+01
   1.1229000e+03   9.9651009e+01
   1.1228500e+03   9.9643364e+01
   1.1228000e+03   9.9635559e+01
   1.1227500e+03   9.9627586e+01
   1.1227000e+03   9.9619446e+01
   1.1226500e+03   9.9611168e+01
   1.1226000e+03   9.9602753e+01
   1.1225500e+03   9.9594200e+01
   1.1225000e+03   9.9585518e+01
   1.1224500e+03   9.9576729e+01
   1.1224000e+03   9.9567833e+01
   1.1223500e+03   9.9558830e+01
   1.1223000e+03   9.9549744e+01
   1.1222500e+03   9.9540588e+01
   1.1222000e+03   9.9531349e+01
   1.1221500e+03   9.9522064e+01
   1.1221000e+03   9.9512726e+01
   1.1220500e+03   9.9503349e+01
   1.1220000e+03   9.9493942e+01
   1.1219500e+03   9.9484520e+01
   1.1219000e+03   9.9475090e+01
   1.1218500e+03   9.9465668e+01
   1.1218000e+03   9.9456253e+01
   1.1217500e+03   9.9446869e+01
   1.1217000e+03   9.9437515e+01
   1.1216500e+03   9.9428215e+01
   1.1216000e+03   9.9418961e+01
   1.1215500e+03   9.9409775e+01
   1.1215000e+03   9.9400673e+01
   1.1214500e+03   9.9391647e+01
   1.1214000e+03   9.9382729e+01
   1.1213500e+03   9.9373917e+01
   1.1213000e+03   9.9365219e+01
   1.1212500e+03   9.9356644e+01
   1.1212000e+03   9.9348213e+01
   1.1211500e+03   9.9339928e+01
   1.1211000e+03   9.9331787e+01
   1.1210500e+03   9.9323830e+01
   1.1210000e+03   9.9316032e+01
   1.1209500e+03   9.9308418e+01
   1.1209000e+03   9.9300995e+01
   1.1208500e+03   9.9293777e+01
   1.1208000e+03   9.9286751e+01
   1.1207500e+03   9.9279945e+01
   1.1207000e+03   9.9273361e+01
   1.1206500e+03   9.9266991e+01
   1.1206000e+03   9.9260864e+01
   1.1205500e+03   9.9254982e+01
   1.1205000e+03   9.9249336e+01
   1.1204500e+03   9.9243942e+01
   1.1204000e+03   9.9238800e+01
   1.1203500e+03   9.9233917e+01
   1.1203000e+03   9.9229309e+01
   1.1202500e+03   9.9224960e+01
   1.1202000e+03   9.9220886e+01
   1.1201500e+03   9.9217079e+01
   1.1201000e+03   9.9213562e+01
   1.1200500e+03   9.9210320e+01
   1.1200000e+03   9.9207367e+01
   1.1199500e+03   9.9204689e+01
   1.1199000e+03   9.9202309e+01
   1.1198500e+03   9.9200211e+01
   1.1198000e+03   9.9198402e+01
   1.1197500e+03   9.9196884e+01
   1.1197000e+03   9.9195656e+01
   1.1196500e+03   9.9194725e+01
   1.1196000e+03   9.9194077e+01
   1.1195500e+03   9.9193718e+01
   1.1195000e+03   9.9193649e+01
   1.1194500e+03   9.9193871e+01
   1.1194000e+03   9.9194374e+01
   1.1193500e+03   9.9195168e+01
   1.1193000e+03   9.9196243e+01
   1.1192500e+03   9.9197594e+01
   1.1192000e+03   9.9199234e+01
   1.1191500e+03   9.9201141e+01
   1.1191000e+03   9.9203323e+01
   1.1190500e+03   9.9205780e+01
   1.1190000e+03   9.9208496e+01
   1.1189500e+03   9.9211487e+01
   1.1189000e+03   9.9214729e+01
   1.1188500e+03   9.9218224e+01
   1.1188000e+03   9.9221977e+01
   1.1187500e+03   9.9225983e+01
   1.1187000e+03   9.9230225e+01
   1.1186500e+03   9.9234703e+01
   1.1186000e+03   9.9239426e+01
   1.1185500e+03   9.9244377e+01
   1.1185000e+03   9.9249550e+01
   1.1184500e+03   9.9254944e+01
   1.1184000e+03   9.9260551e+01
   1.1183500e+03   9.9266365e+01
   1.1183000e+03   9.9272392e+01
   1.1182500e+03   9.9278618e+01
   1.1182000e+03   9.9285034e+01
   1.1181500e+03   9.9291641e+01
   1.1181000e+03   9.9298431e+01
   1.1180500e+03   9.9305397e+01
   1.1180000e+03   9.9312531e+01
   1.1179500e+03   9.9319832e+01
   1.1179000e+03   9.9327293e+01
   1.1178500e+03   9.9334915e+01
   1.1178000e+03   9.9342674e+01
   1.1177500e+03   9.9350578e+01
   1.1177000e+03   9.9358612e+01
   1.1176500e+03   9.9366783e+01
   1.1176000e+03   9.9375076e+01
   1.1175500e+03   9.9383476e+01
   1.1175000e+03   9.9391998e+01
   1.1174500e+03   9.9400620e+01
   1.1174000e+03   9.9409332e+01
   1.1173500e+03   9.9418137e+01
   1.1173000e+03   9.9427025e+01
   1.1172500e+03   9.9435997e+01
   1.1172000e+03   9.9445038e+01
   1.1171500e+03   9.9454132e+01
   1.1171000e+03   9.9463295e+01
   1.1170500e+03   9.9472504e+01
   1.1170000e+03   9.9481758e+01
   1.1169500e+03   9.9491043e+01
   1.1169000e+03   9.9500366e+01
   1.1168500e+03   9.9509705e+01
   1.1168000e+03   9.9519058e+01
   1.1167500e+03   9.9528419e+01
   1.1167000e+03   9.9537788e+01
   1.1166500e+03   9.9547150e+01
   1.1166000e+03   9.9556496e+01
   1.1165500e+03   9.9565819e+01
   1.1165000e+03   9.9575127e+01
   1.1164500e+03   9.9584396e+01
   1.1164000e+03   9.9593613e+01
   1.1163500e+03   9.9602791e+01
   1.1163000e+03   9.9611908e+01
   1.1162500e+03   9.9620956e+01
   1.1162000e+03   9.9629936e+01
   1.1161500e+03   9.9638840e+01
   1.1161000e+03   9.9647652e+01
   1.1160500e+03   9.9656364e+01
   1.1160000e+03   9.9664986e+01
   1.1159500e+03   9.9673485e+01
   1.1159000e+03   9.9681870e+01
   1.1158500e+03   9.9690125e+01
   1.1158000e+03   9.9698250e+01
   1.1157500e+03   9.9706230e+01
   1.1157000e+03   9.9714050e+01
   1.1156500e+03   9.9721725e+01
   1.1156000e+03   9.9729225e+01
   1.1155500e+03   9.9736549e+01
   1.1155000e+03   9.9743683e+01
   1.1154500e+03   9.9750633e+01
   1.1154000e+03   9.9757378e+01
   1.1153500e+03   9.9763908e+01
   1.1153000e+03   9.9770233e+01
   1.1152500e+03   9.9776321e+01
   1.1152000e+03   9.9782181e+01
   1.1151500e+03   9.9787788e+01
   1.1151000e+03   9.9793152e+01
   1.1150500e+03   9.9798256e+01
   1.1150000e+03   9.9803093e+01
   1.1149500e+03   9.9807648e+01
   1.1149000e+03   9.9811913e+01
   1.1148500e+03   9.9815880e+01
   1.1148000e+03   9.9819557e+01
   1.1147500e+03   9.9822922e+01
   1.1147000e+03   9.9825966e+01
   1.1146500e+03   9.9828682e+01
   1.1146000e+03   9.9831062e+01
   1.1145500e+03   9.9833099e+01
   1.1145000e+03   9.9834785e+01
   1.1144500e+03   9.9836121e+01
   1.1144000e+03   9.9837082e+01
   1.1143500e+03   9.9837669e+01
   1.1143000e+03   9.9837883e+01
   1.1142500e+03   9.9837700e+01
   1.1142000e+03   9.9837128e+01
   1.1141500e+03   9.9836159e+01
   1.1141000e+03   9.9834785e+01
   1.1140500e+03   9.9832985e+01
   1.1140000e+03   9.9830772e+01
   1.1139500e+03   9.9828133e+01
   1.1139000e+03   9.9825073e+01
   1.1138500e+03   9.9821579e+01
   1.1138000e+03   9.9817642e+01
   1.1137500e+03   9.9813271e+01
   1.1137000e+03   9.9808449e+01
   1.1136500e+03   9.9803177e+01
   1.1136000e+03   9.9797455e+01
   1.1135500e+03   9.9791290e+01
   1.1135000e+03   9.9784676e+01
   1.1134500e+03   9.9777588e+01
   1.1134000e+03   9.9770065e+01
   1.1133500e+03   9.9762085e+01
   1.1133000e+03   9.9753639e+01
   1.1132500e+03   9.9744759e+01
   1.1132000e+03   9.9735420e+01
   1.1131500e+03   9.9725639e+01
   1.1131000e+03   9.9715416e+01
   1.1130500e+03   9.9704758e+01
   1.1130000e+03   9.9693665e+01
   1.1129500e+03   9.9682152e+01
   1.1129000e+03   9.9670212e+01
   1.1128500e+03   9.9657860e+01
   1.1128000e+03   9.9645111e+01
   1.1127500e+03   9.9631958e+01
   1.1127000e+03   9.9618423e+01
   1.1126500e+03   9.9604507e+01
   1.1126000e+03   9.9590233e+01
   1.1125500e+03   9.9575615e+01
   1.1125000e+03   9.9560646e+01
   1.1124500e+03   9.9545357e+01
   1.1124000e+03   9.9529762e+01
   1.1123500e+03   9.9513863e+01
   1.1123000e+03   9.9497688e+01
   1.1122500e+03   9.9481247e+01
   1.1122000e+03   9.9464569e+01
   1.1121500e+03   9.9447647e+01
   1.1121000e+03   9.9430527e+01
   1.1120500e+03   9.9413208e+01
   1.1120000e+03   9.9395721e+01
   1.1119500e+03   9.9378082e+01
   1.1119000e+03   9.9360313e+01
   1.1118500e+03   9.9342430e+01
   1.1118000e+03   9.9324455e+01
   1.1117500e+03   9.9306419e+01
   1.1117000e+03   9.9288330e+01
   1.1116500e+03   9.9270233e+01
   1.1116000e+03   9.9252121e+01
   1.1115500e+03   9.9234032e+01
   1.1115000e+03   9.9215988e+01
   1.1114500e+03   9.9198006e+01
   1.1114000e+03   9.9180130e+01
   1.1113500e+03   9.9162354e+01
   1.1113000e+03   9.9144707e+01
   1.1112500e+03   9.9127220e+01
   1.1112000e+03   9.9109909e+01
   1.1111500e+03   9.9092804e+01
   1.1111000e+03   9.9075912e+01
   1.1110500e+03   9.9059273e+01
   1.1110000e+03   9.9042892e+01
   1.1109500e+03   9.9026802e+01
   1.1109000e+03   9.9011002e+01
   1.1108500e+03   9.8995537e+01
   1.1108000e+03   9.8980400e+01
   1.1107500e+03   9.8965630e+01
   1.1107000e+03   9.8951248e+01
   1.1106500e+03   9.8937241e+01
   1.1106000e+03   9.8923660e+01
   1.1105500e+03   9.8910500e+01
   1.1105000e+03   9.8897774e+01
   1.1104500e+03   9.8885506e+01
   1.1104000e+03   9.8873695e+01
   1.1103500e+03   9.8862381e+01
   1.1103000e+03   9.8851547e+01
   1.1102500e+03   9.8841209e+01
   1.1102000e+03   9.8831390e+01
   1.1101500e+03   9.8822090e+01
   1.1101000e+03   9.8813316e+01
   1.1100500e+03   9.8805077e+01
   1.1100000e+03   9.8797379e+01
   1.1099500e+03   9.8790237e+01
   1.1099000e+03   9.8783646e+01
   1.1098500e+03   9.8777611e+01
   1.1098000e+03   9.8772133e+01
   1.1097500e+03   9.8767227e+01
   1.1097000e+03   9.8762878e+01
   1.1096500e+03   9.8759109e+01
   1.1096000e+03   9.8755905e+01
   1.1095500e+03   9.8753265e+01
   1.1095000e+03   9.8751205e+01
   1.1094500e+03   9.8749710e+01
   1.1094000e+03   9.8748772e+01
   1.1093500e+03   9.8748413e+01
   1.1093000e+03   9.8748604e+01
   1.1092500e+03   9.8749359e+01
   1.1092000e+03   9.8750671e+01
   1.1091500e+03   9.8752525e+01
   1.1091000e+03   9.8754929e+01
   1.1090500e+03   9.8757874e+01
   1.1090000e+03   9.8761353e+01
   1.1089500e+03   9.8765366e+01
   1.1089000e+03   9.8769905e+01
   1.1088500e+03   9.8774956e+01
   1.1088000e+03   9.8780525e+01
   1.1087500e+03   9.8786591e+01
   1.1087000e+03   9.8793159e+01
   1.1086500e+03   9.8800217e+01
   1.1086000e+03   9.8807762e+01
   1.1085500e+03   9.8815781e+01
   1.1085000e+03   9.8824265e+01
   1.1084500e+03   9.8833206e+01
   1.1084000e+03   9.8842606e+01
   1.1083500e+03   9.8852440e+01
   1.1083000e+03   9.8862717e+01
   1.1082500e+03   9.8873421e+01
   1.1082000e+03   9.8884544e+01
   1.1081500e+03   9.8896065e+01
   1.1081000e+03   9.8908005e+01
   1.1080500e+03   9.8920319e+01
   1.1080000e+03   9.8933029e+01
   1.1079500e+03   9.8946114e+01
   1.1079000e+03   9.8959564e+01
   1.1078500e+03   9.8973373e+01
   1.1078000e+03   9.8987541e+01
   1.1077500e+03   9.9002037e+01
   1.1077000e+03   9.9016876e+01
   1.1076500e+03   9.9032036e+01
   1.1076000e+03   9.9047508e+01
   1.1075500e+03   9.9063293e+01
   1.1075000e+03   9.9079384e+01
   1.1074500e+03   9.9095757e+01
   1.1074000e+03   9.9112411e+01
   1.1073500e+03   9.9129349e+01
   1.1073000e+03   9.9146553e+01
   1.1072500e+03   9.9164009e+01
   1.1072000e+03   9.9181709e+01
   1.1071500e+03   9.9199661e+01
   1.1071000e+03   9.9217850e+01
   1.1070500e+03   9.9236259e+01
   1.1070000e+03   9.9254883e+01
   1.1069500e+03   9.9273720e+01
   1.1069000e+03   9.9292755e+01
   1.1068500e+03   9.9311981e+01
   1.1068000e+03   9.9331406e+01
   1.1067500e+03   9.9350990e+01
   1.1067000e+03   9.9370750e+01
   1.1066500e+03   9.9390671e+01
   1.1066000e+03   9.9410744e+01
   1.1065500e+03   9.9430962e+01
   1.1065000e+03   9.9451309e+01
   1.1064500e+03   9.9471786e+01
   1.1064000e+03   9.9492386e+01
   1.1063500e+03   9.9513092e+01
   1.1063000e+03   9.9533897e+01
   1.1062500e+03   9.9554794e+01
   1.1062000e+03   9.9575783e+01
   1.1061500e+03   9.9596840e+01
   1.1061000e+03   9.9617950e+01
   1.1060500e+03   9.9639130e+01
   1.1060000e+03   9.9660339e+01
   1.1059500e+03   9.9681595e+01
   1.1059000e+03   9.9702873e+01
   1.1058500e+03   9.9724159e+01
   1.1058000e+03   9.9745453e+01
   1.1057500e+03   9.9766731e+01
   1.1057000e+03   9.9787987e+01
   1.1056500e+03   9.9809219e+01
   1.1056000e+03   9.9830399e+01
   1.1055500e+03   9.9851517e+01
   1.1055000e+03   9.9872574e+01
   1.1054500e+03   9.9893539e+01
   1.1054000e+03   9.9914398e+01
   1.1053500e+03   9.9935150e+01
   1.1053000e+03   9.9955765e+01
   1.1052500e+03   9.9976242e+01
   1.1052000e+03   9.9996552e+01
   1.1051500e+03   1.0001668e+02
   1.1051000e+03   1.0003660e+02
   1.1050500e+03   1.0005630e+02
   1.1050000e+03   1.0007577e+02
   1.1049500e+03   1.0009497e+02
   1.1049000e+03   1.0011391e+02
   1.1048500e+03   1.0013251e+02
   1.1048000e+03   1.0015080e+02
   1.1047500e+03   1.0016873e+02
   1.1047000e+03   1.0018628e+02
   1.1046500e+03   1.0020341e+02
   1.1046000e+03   1.0022013e+02
   1.1045500e+03   1.0023637e+02
   1.1045000e+03   1.0025211e+02
   1.1044500e+03   1.0026730e+02
   1.1044000e+03   1.0028194e+02
   1.1043500e+03   1.0029598e+02
   1.1043000e+03   1.0030939e+02
   1.1042500e+03   1.0032211e+02
   1.1042000e+03   1.0033410e+02
   1.1041500e+03   1.0034532e+02
   1.1041000e+03   1.0035574e+02
   1.1040500e+03   1.0036528e+02
   1.1040000e+03   1.0037392e+02
   1.1039500e+03   1.0038161e+02
   1.1039000e+03   1.0038827e+02
   1.1038500e+03   1.0039384e+02
   1.1038000e+03   1.0039828e+02
   1.1037500e+03   1.0040152e+02
   1.1037000e+03   1.0040347e+02
   1.1036500e+03   1.0040411e+02
   1.1036000e+03   1.0040334e+02
   1.1035500e+03   1.0040107e+02
   1.1035000e+03   1.0039724e+02
   1.1034500e+03   1.0039177e+02
   1.1034000e+03   1.0038457e+02
   1.1033500e+03   1.0037554e+02
   1.1033000e+03   1.0036460e+02
   1.1032500e+03   1.0035165e+02
   1.1032000e+03   1.0033660e+02
   1.1031500e+03   1.0031934e+02
   1.1031000e+03   1.0029974e+02
   1.1030500e+03   1.0027773e+02
   1.1030000e+03   1.0025314e+02
   1.1029500e+03   1.0022591e+02
   1.1029000e+03   1.0019588e+02
   1.1028500e+03   1.0016295e+02
   1.1028000e+03   1.0012698e+02
   1.1027500e+03   1.0008783e+02
   1.1027000e+03   1.0004538e+02
   1.1026500e+03   9.9999504e+01
   1.1026000e+03   9.9950043e+01
   1.1025500e+03   9.9896866e+01
   1.1025000e+03   9.9839828e+01
   1.1024500e+03   9.9778801e+01
   1.1024000e+03   9.9713623e+01
   1.1023500e+03   9.9644157e+01
   1.1023000e+03   9.9570282e+01
   1.1022500e+03   9.9491844e+01
   1.1022000e+03   9.9408722e+01
   1.1021500e+03   9.9320778e+01
   1.1021000e+03   9.9227905e+01
   1.1020500e+03   9.9129974e+01
   1.1020000e+03   9.9026878e+01
   1.1019500e+03   9.8918518e+01
   1.1019000e+03   9.8804832e+01
   1.1018500e+03   9.8685745e+01
   1.1018000e+03   9.8561150e+01
   1.1017500e+03   9.8431061e+01
   1.1017000e+03   9.8295418e+01
   1.1016500e+03   9.8154236e+01
   1.1016000e+03   9.8007500e+01
   1.1015500e+03   9.7855293e+01
   1.1015000e+03   9.7697678e+01
   1.1014500e+03   9.7534744e+01
   1.1014000e+03   9.7366577e+01
   1.1013500e+03   9.7193321e+01
   1.1013000e+03   9.7015236e+01
   1.1012500e+03   9.6832451e+01
   1.1012000e+03   9.6645241e+01
   1.1011500e+03   9.6453842e+01
   1.1011000e+03   9.6258598e+01
   1.1010500e+03   9.6059807e+01
   1.1010000e+03   9.5857933e+01
   1.1009500e+03   9.5653244e+01
   1.1009000e+03   9.5446236e+01
   1.1008500e+03   9.5237282e+01
   1.1008000e+03   9.5026871e+01
   1.1007500e+03   9.4815514e+01
   1.1007000e+03   9.4603760e+01
   1.1006500e+03   9.4392090e+01
   1.1006000e+03   9.4181053e+01
   1.1005500e+03   9.3971100e+01
   1.1005000e+03   9.3762764e+01
   1.1004500e+03   9.3556641e+01
   1.1004000e+03   9.3353180e+01
   1.1003500e+03   9.3153015e+01
   1.1003000e+03   9.2956566e+01
   1.1002500e+03   9.2764252e+01
   1.1002000e+03   9.2576584e+01
   1.1001500e+03   9.2393898e+01
   1.1001000e+03   9.2216599e+01
   1.1000500e+03   9.2045166e+01
   1.1000000e+03   9.1879784e+01
   1.0999500e+03   9.1720741e+01
   1.0999000e+03   9.1568413e+01
   1.0998500e+03   9.1422882e+01
   1.0998000e+03   9.1284340e+01
   1.0997500e+03   9.1152954e+01
   1.0997000e+03   9.1028770e+01
   1.0996500e+03   9.0911903e+01
   1.0996000e+03   9.0802406e+01
   1.0995500e+03   9.0700188e+01
   1.0995000e+03   9.0605255e+01
   1.0994500e+03   9.0517517e+01
   1.0994000e+03   9.0436852e+01
   1.0993500e+03   9.0363190e+01
   1.0993000e+03   9.0296379e+01
   1.0992500e+03   9.0236259e+01
   1.0992000e+03   9.0182632e+01
   1.0991500e+03   9.0135315e+01
   1.0991000e+03   9.0094086e+01
   1.0990500e+03   9.0058746e+01
   1.0990000e+03   9.0029076e+01
   1.0989500e+03   9.0004852e+01
   1.0989000e+03   8.9985809e+01
   1.0988500e+03   8.9971733e+01
   1.0988000e+03   8.9962387e+01
   1.0987500e+03   8.9957520e+01
   1.0987000e+03   8.9956924e+01
   1.0986500e+03   8.9960327e+01
   1.0986000e+03   8.9967529e+01
   1.0985500e+03   8.9978317e+01
   1.0985000e+03   8.9992455e+01
   1.0984500e+03   9.0009720e+01
   1.0984000e+03   9.0029922e+01
   1.0983500e+03   9.0052879e+01
   1.0983000e+03   9.0078369e+01
   1.0982500e+03   9.0106232e+01
   1.0982000e+03   9.0136284e+01
   1.0981500e+03   9.0168365e+01
   1.0981000e+03   9.0202293e+01
   1.0980500e+03   9.0237907e+01
   1.0980000e+03   9.0275078e+01
   1.0979500e+03   9.0313675e+01
   1.0979000e+03   9.0353561e+01
   1.0978500e+03   9.0394630e+01
   1.0978000e+03   9.0436737e+01
   1.0977500e+03   9.0479759e+01
   1.0977000e+03   9.0523598e+01
   1.0976500e+03   9.0568192e+01
   1.0976000e+03   9.0613426e+01
   1.0975500e+03   9.0659241e+01
   1.0975000e+03   9.0705513e+01
   1.0974500e+03   9.0752205e+01
   1.0974000e+03   9.0799210e+01
   1.0973500e+03   9.0846466e+01
   1.0973000e+03   9.0893913e+01
   1.0972500e+03   9.0941544e+01
   1.0972000e+03   9.0989265e+01
   1.0971500e+03   9.1037010e+01
   1.0971000e+03   9.1084763e+01
   1.0970500e+03   9.1132477e+01
   1.0970000e+03   9.1180107e+01
   1.0969500e+03   9.1227631e+01
   1.0969000e+03   9.1275024e+01
   1.0968500e+03   9.1322220e+01
   1.0968000e+03   9.1369240e+01
   1.0967500e+03   9.1416016e+01
   1.0967000e+03   9.1462532e+01
   1.0966500e+03   9.1508804e+01
   1.0966000e+03   9.1554787e+01
   1.0965500e+03   9.1600441e+01
   1.0965000e+03   9.1645775e+01
   1.0964500e+03   9.1690781e+01
   1.0964000e+03   9.1735443e+01
   1.0963500e+03   9.1779747e+01
   1.0963000e+03   9.1823677e+01
   1.0962500e+03   9.1867271e+01
   1.0962000e+03   9.1910484e+01
   1.0961500e+03   9.1953339e+01
   1.0961000e+03   9.1995789e+01
   1.0960500e+03   9.2037872e+01
   1.0960000e+03   9.2079582e+01
   1.0959500e+03   9.2120903e+01
   1.0959000e+03   9.2161842e+01
   1.0958500e+03   9.2202393e+01
   1.0958000e+03   9.2242577e+01
   1.0957500e+03   9.2282364e+01
   1.0957000e+03   9.2321762e+01
   1.0956500e+03   9.2360771e+01
   1.0956000e+03   9.2399429e+01
   1.0955500e+03   9.2437714e+01
   1.0955000e+03   9.2475647e+01
   1.0954500e+03   9.2513222e+01
   1.0954000e+03   9.2550430e+01
   1.0953500e+03   9.2587303e+01
   1.0953000e+03   9.2623825e+01
   1.0952500e+03   9.2660004e+01
   1.0952000e+03   9.2695877e+01
   1.0951500e+03   9.2731422e+01
   1.0951000e+03   9.2766655e+01
   1.0950500e+03   9.2801575e+01
   1.0950000e+03   9.2836182e+01
   1.0949500e+03   9.2870506e+01
   1.0949000e+03   9.2904541e+01
   1.0948500e+03   9.2938286e+01
   1.0948000e+03   9.2971771e+01
   1.0947500e+03   9.3004990e+01
   1.0947000e+03   9.3037956e+01
   1.0946500e+03   9.3070648e+01
   1.0946000e+03   9.3103111e+01
   1.0945500e+03   9.3135345e+01
   1.0945000e+03   9.3167343e+01
   1.0944500e+03   9.3199120e+01
   1.0944000e+03   9.3230698e+01
   1.0943500e+03   9.3262077e+01
   1.0943000e+03   9.3293236e+01
   1.0942500e+03   9.3324219e+01
   1.0942000e+03   9.3355011e+01
   1.0941500e+03   9.3385635e+01
   1.0941000e+03   9.3416092e+01
   1.0940500e+03   9.3446381e+01
   1.0940000e+03   9.3476517e+01
   1.0939500e+03   9.3506500e+01
   1.0939000e+03   9.3536339e+01
   1.0938500e+03   9.3566040e+01
   1.0938000e+03   9.3595627e+01
   1.0937500e+03   9.3625084e+01
   1.0937000e+03   9.3654419e+01
   1.0936500e+03   9.3683640e+01
   1.0936000e+03   9.3712761e+01
   1.0935500e+03   9.3741776e+01
   1.0935000e+03   9.3770691e+01
   1.0934500e+03   9.3799522e+01
   1.0934000e+03   9.3828270e+01
   1.0933500e+03   9.3856934e+01
   1.0933000e+03   9.3885513e+01
   1.0932500e+03   9.3914017e+01
   1.0932000e+03   9.3942467e+01
   1.0931500e+03   9.3970840e+01
   1.0931000e+03   9.3999153e+01
   1.0930500e+03   9.4027412e+01
   1.0930000e+03   9.4055618e+01
   1.0929500e+03   9.4083763e+01
   1.0929000e+03   9.4111862e+01
   1.0928500e+03   9.4139915e+01
   1.0928000e+03   9.4167931e+01
   1.0927500e+03   9.4195900e+01
   1.0927000e+03   9.4223824e+01
   1.0926500e+03   9.4251709e+01
   1.0926000e+03   9.4279564e+01
   1.0925500e+03   9.4307373e+01
   1.0925000e+03   9.4335159e+01
   1.0924500e+03   9.4362915e+01
   1.0924000e+03   9.4390640e+01
   1.0923500e+03   9.4418320e+01
   1.0923000e+03   9.4445984e+01
   1.0922500e+03   9.4473610e+01
   1.0922000e+03   9.4501205e+01
   1.0921500e+03   9.4528778e+01
   1.0921000e+03   9.4556320e+01
   1.0920500e+03   9.4583824e+01
   1.0920000e+03   9.4611313e+01
   1.0919500e+03   9.4638756e+01
   1.0919000e+03   9.4666168e+01
   1.0918500e+03   9.4693550e+01
   1.0918000e+03   9.4720909e+01
   1.0917500e+03   9.4748238e+01
   1.0917000e+03   9.4775513e+01
   1.0916500e+03   9.4802765e+01
   1.0916000e+03   9.4829979e+01
   1.0915500e+03   9.4857162e+01
   1.0915000e+03   9.4884293e+01
   1.0914500e+03   9.4911400e+01
   1.0914000e+03   9.4938454e+01
   1.0913500e+03   9.4965462e+01
   1.0913000e+03   9.4992432e+01
   1.0912500e+03   9.5019356e+01
   1.0912000e+03   9.5046219e+01
   1.0911500e+03   9.5073044e+01
   1.0911000e+03   9.5099815e+01
   1.0910500e+03   9.5126526e+01
   1.0910000e+03   9.5153183e+01
   1.0909500e+03   9.5179787e+01
   1.0909000e+03   9.5206337e+01
   1.0908500e+03   9.5232819e+01
   1.0908000e+03   9.5259247e+01
   1.0907500e+03   9.5285599e+01
   1.0907000e+03   9.5311890e+01
   1.0906500e+03   9.5338112e+01
   1.0906000e+03   9.5364258e+01
   1.0905500e+03   9.5390335e+01
   1.0905000e+03   9.5416344e+01
   1.0904500e+03   9.5442268e+01
   1.0904000e+03   9.5468124e+01
   1.0903500e+03   9.5493889e+01
   1.0903000e+03   9.5519569e+01
   1.0902500e+03   9.5545174e+01
   1.0902000e+03   9.5570694e+01
   1.0901500e+03   9.5596138e+01
   1.0901000e+03   9.5621475e+01
   1.0900500e+03   9.5646721e+01
   1.0900000e+03   9.5671883e+01
   1.0899500e+03   9.5696953e+01
   1.0899000e+03   9.5721916e+01
   1.0898500e+03   9.5746788e+01
   1.0898000e+03   9.5771576e+01
   1.0897500e+03   9.5796249e+01
   1.0897000e+03   9.5820824e+01
   1.0896500e+03   9.5845291e+01
   1.0896000e+03   9.5869652e+01
   1.0895500e+03   9.5893921e+01
   1.0895000e+03   9.5918068e+01
   1.0894500e+03   9.5942116e+01
   1.0894000e+03   9.5966049e+01
   1.0893500e+03   9.5989876e+01
   1.0893000e+03   9.6013588e+01
   1.0892500e+03   9.6037178e+01
   1.0892000e+03   9.6060661e+01
   1.0891500e+03   9.6084030e+01
   1.0891000e+03   9.6107285e+01
   1.0890500e+03   9.6130417e+01
   1.0890000e+03   9.6153435e+01
   1.0889500e+03   9.6176338e+01
   1.0889000e+03   9.6199104e+01
   1.0888500e+03   9.6221771e+01
   1.0888000e+03   9.6244293e+01
   1.0887500e+03   9.6266708e+01
   1.0887000e+03   9.6288994e+01
   1.0886500e+03   9.6311157e+01
   1.0886000e+03   9.6333191e+01
   1.0885500e+03   9.6355095e+01
   1.0885000e+03   9.6376877e+01
   1.0884500e+03   9.6398529e+01
   1.0884000e+03   9.6420052e+01
   1.0883500e+03   9.6441437e+01
   1.0883000e+03   9.6462700e+01
   1.0882500e+03   9.6483833e+01
   1.0882000e+03   9.6504822e+01
   1.0881500e+03   9.6525696e+01
   1.0881000e+03   9.6546432e+01
   1.0880500e+03   9.6567032e+01
   1.0880000e+03   9.6587502e+01
   1.0879500e+03   9.6607841e+01
   1.0879000e+03   9.6628036e+01
   1.0878500e+03   9.6648109e+01
   1.0878000e+03   9.6668037e+01
   1.0877500e+03   9.6687828e+01
   1.0877000e+03   9.6707497e+01
   1.0876500e+03   9.6727005e+01
   1.0876000e+03   9.6746391e+01
   1.0875500e+03   9.6765633e+01
   1.0875000e+03   9.6784737e+01
   1.0874500e+03   9.6803696e+01
   1.0874000e+03   9.6822517e+01
   1.0873500e+03   9.6841202e+01
   1.0873000e+03   9.6859734e+01
   1.0872500e+03   9.6878136e+01
   1.0872000e+03   9.6896385e+01
   1.0871500e+03   9.6914505e+01
   1.0871000e+03   9.6932480e+01
   1.0870500e+03   9.6950302e+01
   1.0870000e+03   9.6967987e+01
   1.0869500e+03   9.6985527e+01
   1.0869000e+03   9.7002914e+01
   1.0868500e+03   9.7020164e+01
   1.0868000e+03   9.7037262e+01
   1.0867500e+03   9.7054207e+01
   1.0867000e+03   9.7071014e+01
   1.0866500e+03   9.7087662e+01
   1.0866000e+03   9.7104172e+01
   1.0865500e+03   9.7120514e+01
   1.0865000e+03   9.7136719e+01
   1.0864500e+03   9.7152771e+01
   1.0864000e+03   9.7168663e+01
   1.0863500e+03   9.7184410e+01
   1.0863000e+03   9.7199997e+01
   1.0862500e+03   9.7215439e+01
   1.0862000e+03   9.7230713e+01
   1.0861500e+03   9.7245842e+01
   1.0861000e+03   9.7260811e+01
   1.0860500e+03   9.7275612e+01
   1.0860000e+03   9.7290268e+01
   1.0859500e+03   9.7304756e+01
   1.0859000e+03   9.7319084e+01
   1.0858500e+03   9.7333252e+01
   1.0858000e+03   9.7347252e+01
   1.0857500e+03   9.7361092e+01
   1.0857000e+03   9.7374771e+01
   1.0856500e+03   9.7388283e+01
   1.0856000e+03   9.7401627e+01
   1.0855500e+03   9.7414795e+01
   1.0855000e+03   9.7427803e+01
   1.0854500e+03   9.7440643e+01
   1.0854000e+03   9.7453308e+01
   1.0853500e+03   9.7465805e+01
   1.0853000e+03   9.7478134e+01
   1.0852500e+03   9.7490273e+01
   1.0852000e+03   9.7502251e+01
   1.0851500e+03   9.7514053e+01
   1.0851000e+03   9.7525665e+01
   1.0850500e+03   9.7537109e+01
   1.0850000e+03   9.7548370e+01
   1.0849500e+03   9.7559448e+01
   1.0849000e+03   9.7570351e+01
   1.0848500e+03   9.7581062e+01
   1.0848000e+03   9.7591599e+01
   1.0847500e+03   9.7601944e+01
   1.0847000e+03   9.7612099e+01
   1.0846500e+03   9.7622070e+01
   1.0846000e+03   9.7631859e+01
   1.0845500e+03   9.7641449e+01
   1.0845000e+03   9.7650848e+01
   1.0844500e+03   9.7660057e+01
   1.0844000e+03   9.7669075e+01
   1.0843500e+03   9.7677902e+01
   1.0843000e+03   9.7686523e+01
   1.0842500e+03   9.7694954e+01
   1.0842000e+03   9.7703186e+01
   1.0841500e+03   9.7711220e+01
   1.0841000e+03   9.7719055e+01
   1.0840500e+03   9.7726700e+01
   1.0840000e+03   9.7734131e+01
   1.0839500e+03   9.7741364e+01
   1.0839000e+03   9.7748398e+01
   1.0838500e+03   9.7755226e+01
   1.0838000e+03   9.7761848e+01
   1.0837500e+03   9.7768272e+01
   1.0837000e+03   9.7774490e+01
   1.0836500e+03   9.7780502e+01
   1.0836000e+03   9.7786308e+01
   1.0835500e+03   9.7791908e+01
   1.0835000e+03   9.7797302e+01
   1.0834500e+03   9.7802498e+01
   1.0834000e+03   9.7807480e+01
   1.0833500e+03   9.7812256e+01
   1.0833000e+03   9.7816833e+01
   1.0832500e+03   9.7821198e+01
   1.0832000e+03   9.7825363e+01
   1.0831500e+03   9.7829315e+01
   1.0831000e+03   9.7833076e+01
   1.0830500e+03   9.7836624e+01
   1.0830000e+03   9.7839973e+01
   1.0829500e+03   9.7843124e+01
   1.0829000e+03   9.7846069e+01
   1.0828500e+03   9.7848816e+01
   1.0828000e+03   9.7851364e+01
   1.0827500e+03   9.7853714e+01
   1.0827000e+03   9.7855881e+01
   1.0826500e+03   9.7857841e+01
   1.0826000e+03   9.7859612e+01
   1.0825500e+03   9.7861198e+01
   1.0825000e+03   9.7862602e+01
   1.0824500e+03   9.7863808e+01
   1.0824000e+03   9.7864845e+01
   1.0823500e+03   9.7865692e+01
   1.0823000e+03   9.7866371e+01
   1.0822500e+03   9.7866867e+01
   1.0822000e+03   9.7867195e+01
   1.0821500e+03   9.7867363e+01
   1.0821000e+03   9.7867363e+01
   1.0820500e+03   9.7867195e+01
   1.0820000e+03   9.7866882e+01
   1.0819500e+03   9.7866409e+01
   1.0819000e+03   9.7865784e+01
   1.0818500e+03   9.7865021e+01
   1.0818000e+03   9.7864113e+01
   1.0817500e+03   9.7863075e+01
   1.0817000e+03   9.7861900e+01
   1.0816500e+03   9.7860596e+01
   1.0816000e+03   9.7859169e+01
   1.0815500e+03   9.7857628e+01
   1.0815000e+03   9.7855972e+01
   1.0814500e+03   9.7854218e+01
   1.0814000e+03   9.7852348e+01
   1.0813500e+03   9.7850395e+01
   1.0813000e+03   9.7848343e+01
   1.0812500e+03   9.7846207e+01
   1.0812000e+03   9.7843994e+01
   1.0811500e+03   9.7841705e+01
   1.0811000e+03   9.7839348e+01
   1.0810500e+03   9.7836929e+01
   1.0810000e+03   9.7834457e+01
   1.0809500e+03   9.7831932e+01
   1.0809000e+03   9.7829361e+01
   1.0808500e+03   9.7826752e+01
   1.0808000e+03   9.7824112e+01
   1.0807500e+03   9.7821442e+01
   1.0807000e+03   9.7818756e+01
   1.0806500e+03   9.7816055e+01
   1.0806000e+03   9.7813347e+01
   1.0805500e+03   9.7810631e+01
   1.0805000e+03   9.7807922e+01
   1.0804500e+03   9.7805222e+01
   1.0804000e+03   9.7802536e+01
   1.0803500e+03   9.7799873e+01
   1.0803000e+03   9.7797234e+01
   1.0802500e+03   9.7794632e+01
   1.0802000e+03   9.7792061e+01
   1.0801500e+03   9.7789536e+01
   1.0801000e+03   9.7787056e+01
   1.0800500e+03   9.7784630e+01
   1.0800000e+03   9.7782265e+01
   1.0799500e+03   9.7779968e+01
   1.0799000e+03   9.7777733e+01
   1.0798500e+03   9.7775566e+01
   1.0798000e+03   9.7773483e+01
   1.0797500e+03   9.7771469e+01
   1.0797000e+03   9.7769554e+01
   1.0796500e+03   9.7767723e+01
   1.0796000e+03   9.7765991e+01
   1.0795500e+03   9.7764351e+01
   1.0795000e+03   9.7762802e+01
   1.0794500e+03   9.7761368e+01
   1.0794000e+03   9.7760033e+01
   1.0793500e+03   9.7758812e+01
   1.0793000e+03   9.7757706e+01
   1.0792500e+03   9.7756706e+01
   1.0792000e+03   9.7755829e+01
   1.0791500e+03   9.7755066e+01
   1.0791000e+03   9.7754417e+01
   1.0790500e+03   9.7753899e+01
   1.0790000e+03   9.7753510e+01
   1.0789500e+03   9.7753235e+01
   1.0789000e+03   9.7753090e+01
   1.0788500e+03   9.7753075e+01
   1.0788000e+03   9.7753181e+01
   1.0787500e+03   9.7753426e+01
   1.0787000e+03   9.7753784e+01
   1.0786500e+03   9.7754288e+01
   1.0786000e+03   9.7754906e+01
   1.0785500e+03   9.7755661e+01
   1.0785000e+03   9.7756546e+01
   1.0784500e+03   9.7757553e+01
   1.0784000e+03   9.7758690e+01
   1.0783500e+03   9.7759956e+01
   1.0783000e+03   9.7761345e+01
   1.0782500e+03   9.7762856e+01
   1.0782000e+03   9.7764496e+01
   1.0781500e+03   9.7766258e+01
   1.0781000e+03   9.7768143e+01
   1.0780500e+03   9.7770134e+01
   1.0780000e+03   9.7772255e+01
   1.0779500e+03   9.7774490e+01
   1.0779000e+03   9.7776833e+01
   1.0778500e+03   9.7779289e+01
   1.0778000e+03   9.7781860e+01
   1.0777500e+03   9.7784538e+01
   1.0777000e+03   9.7787315e+01
   1.0776500e+03   9.7790192e+01
   1.0776000e+03   9.7793175e+01
   1.0775500e+03   9.7796249e+01
   1.0775000e+03   9.7799423e+01
   1.0774500e+03   9.7802689e+01
   1.0774000e+03   9.7806046e+01
   1.0773500e+03   9.7809479e+01
   1.0773000e+03   9.7813004e+01
   1.0772500e+03   9.7816605e+01
   1.0772000e+03   9.7820290e+01
   1.0771500e+03   9.7824043e+01
   1.0771000e+03   9.7827873e+01
   1.0770500e+03   9.7831764e+01
   1.0770000e+03   9.7835716e+01
   1.0769500e+03   9.7839745e+01
   1.0769000e+03   9.7843819e+01
   1.0768500e+03   9.7847954e+01
   1.0768000e+03   9.7852150e+01
   1.0767500e+03   9.7856377e+01
   1.0767000e+03   9.7860664e+01
   1.0766500e+03   9.7864983e+01
   1.0766000e+03   9.7869347e+01
   1.0765500e+03   9.7873756e+01
   1.0765000e+03   9.7878181e+01
   1.0764500e+03   9.7882645e+01
   1.0764000e+03   9.7887138e+01
   1.0763500e+03   9.7891655e+01
   1.0763000e+03   9.7896187e+01
   1.0762500e+03   9.7900734e+01
   1.0762000e+03   9.7905304e+01
   1.0761500e+03   9.7909882e+01
   1.0761000e+03   9.7914467e+01
   1.0760500e+03   9.7919052e+01
   1.0760000e+03   9.7923645e+01
   1.0759500e+03   9.7928230e+01
   1.0759000e+03   9.7932816e+01
   1.0758500e+03   9.7937393e+01
   1.0758000e+03   9.7941956e+01
   1.0757500e+03   9.7946510e+01
   1.0757000e+03   9.7951050e+01
   1.0756500e+03   9.7955574e+01
   1.0756000e+03   9.7960075e+01
   1.0755500e+03   9.7964546e+01
   1.0755000e+03   9.7968987e+01
   1.0754500e+03   9.7969238e+01
   1.0754000e+03   9.7969490e+01
   1.0753500e+03   9.7969749e+01
   1.0753000e+03   9.7969994e+01
   1.0752500e+03   9.7970245e+01
   1.0752000e+03   9.7970497e+01
   1.0751500e+03   9.7970757e+01
   1.0751000e+03   9.7971001e+01
   1.0750500e+03   9.7971252e+01
   1.0750000e+03   9.7971497e+01


==> Data/Lorentzians/LSA_39C.dat <==
   1.1250000e+03   9.9780106e+01
   1.1249500e+03   9.9783134e+01
   1.1249000e+03   9.9785957e+01
   1.1248500e+03   9.9788574e+01
   1.1248000e+03   9.9790985e+01
   1.1247500e+03   9.9793175e+01
   1.1247000e+03   9.9795143e+01
   1.1246500e+03   9.9796898e+01
   1.1246000e+03   9.9798409e+01
   1.1245500e+03   9.9799698e+01
   1.1245000e+03   9.9800751e+01
   1.1244500e+03   9.9801559e+01
   1.1244000e+03   9.9802116e+01
   1.1243500e+03   9.9802437e+01
   1.1243000e+03   9.9802498e+01
   1.1242500e+03   9.9802307e+01
   1.1242000e+03   9.9801865e+01
   1.1241500e+03   9.9801155e+01
   1.1241000e+03   9.9800179e+01
   1.1240500e+03   9.9798950e+01
   1.1240000e+03   9.9797447e+01
   1.1239500e+03   9.9795677e+01
   1.1239000e+03   9.9793640e+01
   1.1238500e+03   9.9791321e+01
   1.1238000e+03   9.9788734e+01
   1.1237500e+03   9.9785881e+01
   1.1237000e+03   9.9782745e+01
   1.1236500e+03   9.9779343e+01
   1.1236000e+03   9.9775665e+01
   1.1235500e+03   9.9771706e+01
   1.1235000e+03   9.9767487e+01
   1.1234500e+03   9.9762985e+01
   1.1234000e+03   9.9758224e+01
   1.1233500e+03   9.9753189e+01
   1.1233000e+03   9.9747887e+01
   1.1232500e+03   9.9742332e+01
   1.1232000e+03   9.9736504e+01
   1.1231500e+03   9.9730423e+01
   1.1231000e+03   9.9724098e+01
   1.1230500e+03   9.9717514e+01
   1.1230000e+03   9.9710693e+01
   1.1229500e+03   9.9703629e+01
   1.1229000e+03   9.9696327e+01
   1.1228500e+03   9.9688797e+01
   1.1228000e+03   9.9681046e+01
   1.1227500e+03   9.9673073e+01
   1.1227000e+03   9.9664894e+01
   1.1226500e+03   9.9656517e+01
   1.1226000e+03   9.9647942e+01
   1.1225500e+03   9.9639175e+01
   1.1225000e+03   9.9630234e+01
   1.1224500e+03   9.9621124e+01
   1.1224000e+03   9.9611847e+01
   1.1223500e+03   9.9602425e+01
   1.1223000e+03   9.9592850e+01
   1.1222500e+03   9.9583145e+01
   1.1222000e+03   9.9573318e+01
   1.1221500e+03   9.9563385e+01
   1.1221000e+03   9.9553337e+01
   1.1220500e+03   9.9543205e+01
   1.1220000e+03   9.9532990e+01
   1.1219500e+03   9.9522713e+01
   1.1219000e+03   9.9512360e+01
   1.1218500e+03   9.9501976e+01
   1.1218000e+03   9.9491554e+01
   1.1217500e+03   9.9481110e+01
   1.1217000e+03   9.9470650e+01
   1.1216500e+03   9.9460197e+01
   1.1216000e+03   9.9449753e+01
   1.1215500e+03   9.9439331e+01
   1.1215000e+03   9.9428955e+01
   1.1214500e+03   9.9418625e+01
   1.1214000e+03   9.9408356e+01
   1.1213500e+03   9.9398163e+01
   1.1213000e+03   9.9388054e+01
   1.1212500e+03   9.9378036e+01
   1.1212000e+03   9.9368134e+01
   1.1211500e+03   9.9358353e+01
   1.1211000e+03   9.9348694e+01
   1.1210500e+03   9.9339188e+01
   1.1210000e+03   9.9329826e+01
   1.1209500e+03   9.9320633e+01
   1.1209000e+03   9.9311615e+01
   1.1208500e+03   9.9302780e+01
   1.1208000e+03   9.9294144e+01
   1.1207500e+03   9.9285713e+01
   1.1207000e+03   9.9277489e+01
   1.1206500e+03   9.9269493e+01
   1.1206000e+03   9.9261726e+01
   1.1205500e+03   9.9254204e+01
   1.1205000e+03   9.9246925e+01
   1.1204500e+03   9.9239906e+01
   1.1204000e+03   9.9233147e+01
   1.1203500e+03   9.9226654e+01
   1.1203000e+03   9.9220436e+01
   1.1202500e+03   9.9214508e+01
   1.1202000e+03   9.9208855e+01
   1.1201500e+03   9.9203506e+01
   1.1201000e+03   9.9198448e+01
   1.1200500e+03   9.9193695e+01
   1.1200000e+03   9.9189247e+01
   1.1199500e+03   9.9185104e+01
   1.1199000e+03   9.9181274e+01
   1.1198500e+03   9.9177765e+01
   1.1198000e+03   9.9174568e+01
   1.1197500e+03   9.9171700e+01
   1.1197000e+03   9.9169144e+01
   1.1196500e+03   9.9166916e+01
   1.1196000e+03   9.9165009e+01
   1.1195500e+03   9.9163429e+01
   1.1195000e+03   9.9162170e+01
   1.1194500e+03   9.9161240e+01
   1.1194000e+03   9.9160637e+01
   1.1193500e+03   9.9160347e+01
   1.1193000e+03   9.9160393e+01
   1.1192500e+03   9.9160751e+01
   1.1192000e+03   9.9161423e+01
   1.1191500e+03   9.9162415e+01
   1.1191000e+03   9.9163727e+01
   1.1190500e+03   9.9165352e+01
   1.1190000e+03   9.9167282e+01
   1.1189500e+03   9.9169518e+01
   1.1189000e+03   9.9172058e+01
   1.1188500e+03   9.9174896e+01
   1.1188000e+03   9.9178024e+01
   1.1187500e+03   9.9181450e+01
   1.1187000e+03   9.9185165e+01
   1.1186500e+03   9.9189156e+01
   1.1186000e+03   9.9193428e+01
   1.1185500e+03   9.9197975e+01
   1.1185000e+03   9.9202797e+01
   1.1184500e+03   9.9207870e+01
   1.1184000e+03   9.9213203e+01
   1.1183500e+03   9.9218803e+01
   1.1183000e+03   9.9224640e+01
   1.1182500e+03   9.9230721e+01
   1.1182000e+03   9.9237038e+01
   1.1181500e+03   9.9243584e+01
   1.1181000e+03   9.9250366e+01
   1.1180500e+03   9.9257355e+01
   1.1180000e+03   9.9264565e+01
   1.1179500e+03   9.9271973e+01
   1.1179000e+03   9.9279579e+01
   1.1178500e+03   9.9287392e+01
   1.1178000e+03   9.9295387e+01
   1.1177500e+03   9.9303558e+01
   1.1177000e+03   9.9311905e+01
   1.1176500e+03   9.9320427e+01
   1.1176000e+03   9.9329102e+01
   1.1175500e+03   9.9337936e+01
   1.1175000e+03   9.9346916e+01
   1.1174500e+03   9.9356041e+01
   1.1174000e+03   9.9365303e+01
   1.1173500e+03   9.9374680e+01
   1.1173000e+03   9.9384186e+01
   1.1172500e+03   9.9393806e+01
   1.1172000e+03   9.9403534e+01
   1.1171500e+03   9.9413361e+01
   1.1171000e+03   9.9423279e+01
   1.1170500e+03   9.9433289e+01
   1.1170000e+03   9.9443367e+01
   1.1169500e+03   9.9453522e+01
   1.1169000e+03   9.9463737e+01
   1.1168500e+03   9.9474014e+01
   1.1168000e+03   9.9484337e+01
   1.1167500e+03   9.9494705e+01
   1.1167000e+03   9.9505096e+01
   1.1166500e+03   9.9515518e+01
   1.1166000e+03   9.9525963e+01
   1.1165500e+03   9.9536423e+01
   1.1165000e+03   9.9546883e+01
   1.1164500e+03   9.9557343e+01
   1.1164000e+03   9.9567780e+01
   1.1163500e+03   9.9578209e+01
   1.1163000e+03   9.9588608e+01
   1.1162500e+03   9.9598969e+01
   1.1162000e+03   9.9609291e+01
   1.1161500e+03   9.9619560e+01
   1.1161000e+03   9.9629768e+01
   1.1160500e+03   9.9639908e+01
   1.1160000e+03   9.9649979e+01
   1.1159500e+03   9.9659958e+01
   1.1159000e+03   9.9669846e+01
   1.1158500e+03   9.9679634e+01
   1.1158000e+03   9.9689308e+01
   1.1157500e+03   9.9698868e+01
   1.1157000e+03   9.9708298e+01
   1.1156500e+03   9.9717598e+01
   1.1156000e+03   9.9726753e+01
   1.1155500e+03   9.9735756e+01
   1.1155000e+03   9.9744591e+01
   1.1154500e+03   9.9753258e+01
   1.1154000e+03   9.9761742e+01
   1.1153500e+03   9.9770035e+01
   1.1153000e+03   9.9778130e+01
   1.1152500e+03   9.9786011e+01
   1.1152000e+03   9.9793686e+01
   1.1151500e+03   9.9801125e+01
   1.1151000e+03   9.9808327e+01
   1.1150500e+03   9.9815277e+01
   1.1150000e+03   9.9821976e+01
   1.1149500e+03   9.9828407e+01
   1.1149000e+03   9.9834564e+01
   1.1148500e+03   9.9840431e+01
   1.1148000e+03   9.9846008e+01
   1.1147500e+03   9.9851273e+01
   1.1147000e+03   9.9856224e+01
   1.1146500e+03   9.9860855e+01
   1.1146000e+03   9.9865150e+01
   1.1145500e+03   9.9869095e+01
   1.1145000e+03   9.9872681e+01
   1.1144500e+03   9.9875916e+01
   1.1144000e+03   9.9878761e+01
   1.1143500e+03   9.9881241e+01
   1.1143000e+03   9.9883308e+01
   1.1142500e+03   9.9884987e+01
   1.1142000e+03   9.9886253e+01
   1.1141500e+03   9.9887093e+01
   1.1141000e+03   9.9887505e+01
   1.1140500e+03   9.9887482e+01
   1.1140000e+03   9.9887016e+01
   1.1139500e+03   9.9886086e+01
   1.1139000e+03   9.9884705e+01
   1.1138500e+03   9.9882851e+01
   1.1138000e+03   9.9880508e+01
   1.1137500e+03   9.9877693e+01
   1.1137000e+03   9.9874390e+01
   1.1136500e+03   9.9870590e+01
   1.1136000e+03   9.9866280e+01
   1.1135500e+03   9.9861465e+01
   1.1135000e+03   9.9856148e+01
   1.1134500e+03   9.9850304e+01
   1.1134000e+03   9.9843941e+01
   1.1133500e+03   9.9837067e+01
   1.1133000e+03   9.9829659e+01
   1.1132500e+03   9.9821732e+01
   1.1132000e+03   9.9813271e+01
   1.1131500e+03   9.9804283e+01
   1.1131000e+03   9.9794769e+01
   1.1130500e+03   9.9784729e+01
   1.1130000e+03   9.9774170e+01
   1.1129500e+03   9.9763092e+01
   1.1129000e+03   9.9751488e+01
   1.1128500e+03   9.9739380e+01
   1.1128000e+03   9.9726761e+01
   1.1127500e+03   9.9713646e+01
   1.1127000e+03   9.9700043e+01
   1.1126500e+03   9.9685944e+01
   1.1126000e+03   9.9671379e+01
   1.1125500e+03   9.9656342e+01
   1.1125000e+03   9.9640862e+01
   1.1124500e+03   9.9624931e+01
   1.1124000e+03   9.9608574e+01
   1.1123500e+03   9.9591812e+01
   1.1123000e+03   9.9574646e+01
   1.1122500e+03   9.9557098e+01
   1.1122000e+03   9.9539200e+01
   1.1121500e+03   9.9520943e+01
   1.1121000e+03   9.9502357e+01
   1.1120500e+03   9.9483467e+01
   1.1120000e+03   9.9464294e+01
   1.1119500e+03   9.9444847e+01
   1.1119000e+03   9.9425163e+01
   1.1118500e+03   9.9405266e+01
   1.1118000e+03   9.9385162e+01
   1.1117500e+03   9.9364891e+01
   1.1117000e+03   9.9344475e+01
   1.1116500e+03   9.9323936e+01
   1.1116000e+03   9.9303299e+01
   1.1115500e+03   9.9282608e+01
   1.1115000e+03   9.9261864e+01
   1.1114500e+03   9.9241104e+01
   1.1114000e+03   9.9220367e+01
   1.1113500e+03   9.9199654e+01
   1.1113000e+03   9.9179024e+01
   1.1112500e+03   9.9158478e+01
   1.1112000e+03   9.9138054e+01
   1.1111500e+03   9.9117790e+01
   1.1111000e+03   9.9097702e+01
   1.1110500e+03   9.9077812e+01
   1.1110000e+03   9.9058151e+01
   1.1109500e+03   9.9038750e+01
   1.1109000e+03   9.9019638e+01
   1.1108500e+03   9.9000824e+01
   1.1108000e+03   9.8982346e+01
   1.1107500e+03   9.8964226e+01
   1.1107000e+03   9.8946487e+01
   1.1106500e+03   9.8929146e+01
   1.1106000e+03   9.8912231e+01
   1.1105500e+03   9.8895760e+01
   1.1105000e+03   9.8879753e+01
   1.1104500e+03   9.8864227e+01
   1.1104000e+03   9.8849205e+01
   1.1103500e+03   9.8834702e+01
   1.1103000e+03   9.8820724e+01
   1.1102500e+03   9.8807312e+01
   1.1102000e+03   9.8794464e+01
   1.1101500e+03   9.8782188e+01
   1.1101000e+03   9.8770500e+01
   1.1100500e+03   9.8759422e+01
   1.1100000e+03   9.8748955e+01
   1.1099500e+03   9.8739105e+01
   1.1099000e+03   9.8729889e+01
   1.1098500e+03   9.8721313e+01
   1.1098000e+03   9.8713371e+01
   1.1097500e+03   9.8706085e+01
   1.1097000e+03   9.8699448e+01
   1.1096500e+03   9.8693474e+01
   1.1096000e+03   9.8688148e+01
   1.1095500e+03   9.8683487e+01
   1.1095000e+03   9.8679489e+01
   1.1094500e+03   9.8676147e+01
   1.1094000e+03   9.8673462e+01
   1.1093500e+03   9.8671440e+01
   1.1093000e+03   9.8670074e+01
   1.1092500e+03   9.8669365e+01
   1.1092000e+03   9.8669304e+01
   1.1091500e+03   9.8669884e+01
   1.1091000e+03   9.8671112e+01
   1.1090500e+03   9.8672966e+01
   1.1090000e+03   9.8675453e+01
   1.1089500e+03   9.8678566e+01
   1.1089000e+03   9.8682297e+01
   1.1088500e+03   9.8686638e+01
   1.1088000e+03   9.8691574e+01
   1.1087500e+03   9.8697113e+01
   1.1087000e+03   9.8703232e+01
   1.1086500e+03   9.8709930e+01
   1.1086000e+03   9.8717194e+01
   1.1085500e+03   9.8725029e+01
   1.1085000e+03   9.8733398e+01
   1.1084500e+03   9.8742317e+01
   1.1084000e+03   9.8751770e+01
   1.1083500e+03   9.8761742e+01
   1.1083000e+03   9.8772232e+01
   1.1082500e+03   9.8783226e+01
   1.1082000e+03   9.8794708e+01
   1.1081500e+03   9.8806671e+01
   1.1081000e+03   9.8819115e+01
   1.1080500e+03   9.8832016e+01
   1.1080000e+03   9.8845375e+01
   1.1079500e+03   9.8859177e+01
   1.1079000e+03   9.8873413e+01
   1.1078500e+03   9.8888077e+01
   1.1078000e+03   9.8903152e+01
   1.1077500e+03   9.8918625e+01
   1.1077000e+03   9.8934502e+01
   1.1076500e+03   9.8950760e+01
   1.1076000e+03   9.8967392e+01
   1.1075500e+03   9.8984398e+01
   1.1075000e+03   9.9001755e+01
   1.1074500e+03   9.9019455e+01
   1.1074000e+03   9.9037506e+01
   1.1073500e+03   9.9055878e+01
   1.1073000e+03   9.9074570e+01
   1.1072500e+03   9.9093575e+01
   1.1072000e+03   9.9112877e+01
   1.1071500e+03   9.9132477e+01
   1.1071000e+03   9.9152367e+01
   1.1070500e+03   9.9172523e+01
   1.1070000e+03   9.9192963e+01
   1.1069500e+03   9.9213646e+01
   1.1069000e+03   9.9234589e+01
   1.1068500e+03   9.9255768e+01
   1.1068000e+03   9.9277191e+01
   1.1067500e+03   9.9298836e+01
   1.1067000e+03   9.9320694e+01
   1.1066500e+03   9.9342766e+01
   1.1066000e+03   9.9365036e+01
   1.1065500e+03   9.9387505e+01
   1.1065000e+03   9.9410149e+01
   1.1064500e+03   9.9432976e+01
   1.1064000e+03   9.9455971e+01
   1.1063500e+03   9.9479118e+01
   1.1063000e+03   9.9502426e+01
   1.1062500e+03   9.9525871e+01
   1.1062000e+03   9.9549454e+01
   1.1061500e+03   9.9573158e+01
   1.1061000e+03   9.9596985e+01
   1.1060500e+03   9.9620911e+01
   1.1060000e+03   9.9644943e+01
   1.1059500e+03   9.9669060e+01
   1.1059000e+03   9.9693260e+01
   1.1058500e+03   9.9717529e+01
   1.1058000e+03   9.9741844e+01
   1.1057500e+03   9.9766220e+01
   1.1057000e+03   9.9790627e+01
   1.1056500e+03   9.9815071e+01
   1.1056000e+03   9.9839516e+01
   1.1055500e+03   9.9863968e+01
   1.1055000e+03   9.9888412e+01
   1.1054500e+03   9.9912827e+01
   1.1054000e+03   9.9937210e+01
   1.1053500e+03   9.9961548e+01
   1.1053000e+03   9.9985817e+01
   1.1052500e+03   1.0001001e+02
   1.1052000e+03   1.0003412e+02
   1.1051500e+03   1.0005811e+02
   1.1051000e+03   1.0008197e+02
   1.1050500e+03   1.0010569e+02
   1.1050000e+03   1.0012923e+02
   1.1049500e+03   1.0015260e+02
   1.1049000e+03   1.0017577e+02
   1.1048500e+03   1.0019868e+02
   1.1048000e+03   1.0022137e+02
   1.1047500e+03   1.0024377e+02
   1.1047000e+03   1.0026587e+02
   1.1046500e+03   1.0028764e+02
   1.1046000e+03   1.0030906e+02
   1.1045500e+03   1.0033009e+02
   1.1045000e+03   1.0035070e+02
   1.1044500e+03   1.0037086e+02
   1.1044000e+03   1.0039053e+02
   1.1043500e+03   1.0040968e+02
   1.1043000e+03   1.0042830e+02
   1.1042500e+03   1.0044628e+02
   1.1042000e+03   1.0046363e+02
   1.1041500e+03   1.0048029e+02
   1.1041000e+03   1.0049620e+02
   1.1040500e+03   1.0051132e+02
   1.1040000e+03   1.0052562e+02
   1.1039500e+03   1.0053900e+02
   1.1039000e+03   1.0055144e+02
   1.1038500e+03   1.0056284e+02
   1.1038000e+03   1.0057317e+02
   1.1037500e+03   1.0058234e+02
   1.1037000e+03   1.0059028e+02
   1.1036500e+03   1.0059692e+02
   1.1036000e+03   1.0060217e+02
   1.1035500e+03   1.0060594e+02
   1.1035000e+03   1.0060815e+02
   1.1034500e+03   1.0060872e+02
   1.1034000e+03   1.0060754e+02
   1.1033500e+03   1.0060450e+02
   1.1033000e+03   1.0059949e+02
   1.1032500e+03   1.0059241e+02
   1.1032000e+03   1.0058315e+02
   1.1031500e+03   1.0057156e+02
   1.1031000e+03   1.0055752e+02
   1.1030500e+03   1.0054090e+02
   1.1030000e+03   1.0052155e+02
   1.1029500e+03   1.0049934e+02
   1.1029000e+03   1.0047411e+02
   1.1028500e+03   1.0044571e+02
   1.1028000e+03   1.0041396e+02
   1.1027500e+03   1.0037873e+02
   1.1027000e+03   1.0033981e+02
   1.1026500e+03   1.0029702e+02
   1.1026000e+03   1.0025021e+02
   1.1025500e+03   1.0019917e+02
   1.1025000e+03   1.0014375e+02
   1.1024500e+03   1.0008369e+02
   1.1024000e+03   1.0001886e+02
   1.1023500e+03   9.9949043e+01
   1.1023000e+03   9.9874046e+01
   1.1022500e+03   9.9793678e+01
   1.1022000e+03   9.9707764e+01
   1.1021500e+03   9.9616104e+01
   1.1021000e+03   9.9518524e+01
   1.1020500e+03   9.9414864e+01
   1.1020000e+03   9.9304962e+01
   1.1019500e+03   9.9188652e+01
   1.1019000e+03   9.9065819e+01
   1.1018500e+03   9.8936363e+01
   1.1018000e+03   9.8800140e+01
   1.1017500e+03   9.8657135e+01
   1.1017000e+03   9.8507271e+01
   1.1016500e+03   9.8350517e+01
   1.1016000e+03   9.8186920e+01
   1.1015500e+03   9.8016487e+01
   1.1015000e+03   9.7839294e+01
   1.1014500e+03   9.7655556e+01
   1.1014000e+03   9.7465355e+01
   1.1013500e+03   9.7268936e+01
   1.1013000e+03   9.7066559e+01
   1.1012500e+03   9.6858482e+01
   1.1012000e+03   9.6645058e+01
   1.1011500e+03   9.6426727e+01
   1.1011000e+03   9.6203949e+01
   1.1010500e+03   9.5977203e+01
   1.1010000e+03   9.5747032e+01
   1.1009500e+03   9.5513977e+01
   1.1009000e+03   9.5278679e+01
   1.1008500e+03   9.5041748e+01
   1.1008000e+03   9.4803917e+01
   1.1007500e+03   9.4565819e+01
   1.1007000e+03   9.4328239e+01
   1.1006500e+03   9.4091904e+01
   1.1006000e+03   9.3857491e+01
   1.1005500e+03   9.3625763e+01
   1.1005000e+03   9.3397408e+01
   1.1004500e+03   9.3173157e+01
   1.1004000e+03   9.2953690e+01
   1.1003500e+03   9.2739578e+01
   1.1003000e+03   9.2531494e+01
   1.1002500e+03   9.2329994e+01
   1.1002000e+03   9.2135590e+01
   1.1001500e+03   9.1948700e+01
   1.1001000e+03   9.1769753e+01
   1.1000500e+03   9.1599045e+01
   1.1000000e+03   9.1436935e+01
   1.0999500e+03   9.1283630e+01
   1.0999000e+03   9.1139290e+01
   1.0998500e+03   9.1004059e+01
   1.0998000e+03   9.0877937e+01
   1.0997500e+03   9.0761040e+01
   1.0997000e+03   9.0653229e+01
   1.0996500e+03   9.0554451e+01
   1.0996000e+03   9.0464569e+01
   1.0995500e+03   9.0383438e+01
   1.0995000e+03   9.0310860e+01
   1.0994500e+03   9.0246574e+01
   1.0994000e+03   9.0190353e+01
   1.0993500e+03   9.0141922e+01
   1.0993000e+03   9.0100983e+01
   1.0992500e+03   9.0067200e+01
   1.0992000e+03   9.0040298e+01
   1.0991500e+03   9.0019943e+01
   1.0991000e+03   9.0005798e+01
   1.0990500e+03   8.9997543e+01
   1.0990000e+03   8.9994835e+01
   1.0989500e+03   8.9997360e+01
   1.0989000e+03   9.0004799e+01
   1.0988500e+03   9.0016830e+01
   1.0988000e+03   9.0033142e+01
   1.0987500e+03   9.0053444e+01
   1.0987000e+03   9.0077446e+01
   1.0986500e+03   9.0104866e+01
   1.0986000e+03   9.0135452e+01
   1.0985500e+03   9.0168915e+01
   1.0985000e+03   9.0205025e+01
   1.0984500e+03   9.0243568e+01
   1.0984000e+03   9.0284309e+01
   1.0983500e+03   9.0327049e+01
   1.0983000e+03   9.0371582e+01
   1.0982500e+03   9.0417694e+01
   1.0982000e+03   9.0465248e+01
   1.0981500e+03   9.0514061e+01
   1.0981000e+03   9.0563965e+01
   1.0980500e+03   9.0614876e+01
   1.0980000e+03   9.0666595e+01
   1.0979500e+03   9.0719009e+01
   1.0979000e+03   9.0771996e+01
   1.0978500e+03   9.0825447e+01
   1.0978000e+03   9.0879257e+01
   1.0977500e+03   9.0933380e+01
   1.0977000e+03   9.0987663e+01
   1.0976500e+03   9.1042046e+01
   1.0976000e+03   9.1096474e+01
   1.0975500e+03   9.1150833e+01
   1.0975000e+03   9.1205101e+01
   1.0974500e+03   9.1259201e+01
   1.0974000e+03   9.1313095e+01
   1.0973500e+03   9.1366714e+01
   1.0973000e+03   9.1420029e+01
   1.0972500e+03   9.1472992e+01
   1.0972000e+03   9.1525558e+01
   1.0971500e+03   9.1577705e+01
   1.0971000e+03   9.1629395e+01
   1.0970500e+03   9.1680626e+01
   1.0970000e+03   9.1731308e+01
   1.0969500e+03   9.1781479e+01
   1.0969000e+03   9.1831085e+01
   1.0968500e+03   9.1880150e+01
   1.0968000e+03   9.1928627e+01
   1.0967500e+03   9.1976479e+01
   1.0967000e+03   9.2023758e+01
   1.0966500e+03   9.2070412e+01
   1.0966000e+03   9.2116425e+01
   1.0965500e+03   9.2161812e+01
   1.0965000e+03   9.2206589e+01
   1.0964500e+03   9.2250717e+01
   1.0964000e+03   9.2294189e+01
   1.0963500e+03   9.2337021e+01
   1.0963000e+03   9.2379196e+01
   1.0962500e+03   9.2420715e+01
   1.0962000e+03   9.2461601e+01
   1.0961500e+03   9.2501816e+01
   1.0961000e+03   9.2541428e+01
   1.0960500e+03   9.2580345e+01
   1.0960000e+03   9.2618629e+01
   1.0959500e+03   9.2656273e+01
   1.0959000e+03   9.2693314e+01
   1.0958500e+03   9.2729706e+01
   1.0958000e+03   9.2765472e+01
   1.0957500e+03   9.2800644e+01
   1.0957000e+03   9.2835197e+01
   1.0956500e+03   9.2869171e+01
   1.0956000e+03   9.2902527e+01
   1.0955500e+03   9.2935333e+01
   1.0955000e+03   9.2967529e+01
   1.0954500e+03   9.2999153e+01
   1.0954000e+03   9.3030212e+01
   1.0953500e+03   9.3060722e+01
   1.0953000e+03   9.3090714e+01
   1.0952500e+03   9.3120163e+01
   1.0952000e+03   9.3149094e+01
   1.0951500e+03   9.3177483e+01
   1.0951000e+03   9.3205376e+01
   1.0950500e+03   9.3232758e+01
   1.0950000e+03   9.3259689e+01
   1.0949500e+03   9.3286148e+01
   1.0949000e+03   9.3312134e+01
   1.0948500e+03   9.3337685e+01
   1.0948000e+03   9.3362770e+01
   1.0947500e+03   9.3387436e+01
   1.0947000e+03   9.3411674e+01
   1.0946500e+03   9.3435524e+01
   1.0946000e+03   9.3458977e+01
   1.0945500e+03   9.3482063e+01
   1.0945000e+03   9.3504776e+01
   1.0944500e+03   9.3527122e+01
   1.0944000e+03   9.3549141e+01
   1.0943500e+03   9.3570816e+01
   1.0943000e+03   9.3592194e+01
   1.0942500e+03   9.3613243e+01
   1.0942000e+03   9.3634003e+01
   1.0941500e+03   9.3654480e+01
   1.0941000e+03   9.3674690e+01
   1.0940500e+03   9.3694641e+01
   1.0940000e+03   9.3714355e+01
   1.0939500e+03   9.3733849e+01
   1.0939000e+03   9.3753128e+01
   1.0938500e+03   9.3772202e+01
   1.0938000e+03   9.3791077e+01
   1.0937500e+03   9.3809792e+01
   1.0937000e+03   9.3828346e+01
   1.0936500e+03   9.3846748e+01
   1.0936000e+03   9.3865028e+01
   1.0935500e+03   9.3883171e+01
   1.0935000e+03   9.3901199e+01
   1.0934500e+03   9.3919136e+01
   1.0934000e+03   9.3936974e+01
   1.0933500e+03   9.3954742e+01
   1.0933000e+03   9.3972458e+01
   1.0932500e+03   9.3990112e+01
   1.0932000e+03   9.4007736e+01
   1.0931500e+03   9.4025330e+01
   1.0931000e+03   9.4042900e+01
   1.0930500e+03   9.4060486e+01
   1.0930000e+03   9.4078079e+01
   1.0929500e+03   9.4095680e+01
   1.0929000e+03   9.4113312e+01
   1.0928500e+03   9.4130989e+01
   1.0928000e+03   9.4148705e+01
   1.0927500e+03   9.4166489e+01
   1.0927000e+03   9.4184341e+01
   1.0926500e+03   9.4202255e+01
   1.0926000e+03   9.4220268e+01
   1.0925500e+03   9.4238373e+01
   1.0925000e+03   9.4256577e+01
   1.0924500e+03   9.4274887e+01
   1.0924000e+03   9.4293312e+01
   1.0923500e+03   9.4311867e+01
   1.0923000e+03   9.4330551e+01
   1.0922500e+03   9.4349358e+01
   1.0922000e+03   9.4368309e+01
   1.0921500e+03   9.4387398e+01
   1.0921000e+03   9.4406647e+01
   1.0920500e+03   9.4426033e+01
   1.0920000e+03   9.4445587e+01
   1.0919500e+03   9.4465294e+01
   1.0919000e+03   9.4485161e+01
   1.0918500e+03   9.4505188e+01
   1.0918000e+03   9.4525383e+01
   1.0917500e+03   9.4545746e+01
   1.0917000e+03   9.4566284e+01
   1.0916500e+03   9.4586983e+01
   1.0916000e+03   9.4607857e+01
   1.0915500e+03   9.4628899e+01
   1.0915000e+03   9.4650116e+01
   1.0914500e+03   9.4671494e+01
   1.0914000e+03   9.4693031e+01
   1.0913500e+03   9.4714752e+01
   1.0913000e+03   9.4736626e+01
   1.0912500e+03   9.4758667e+01
   1.0912000e+03   9.4780861e+01
   1.0911500e+03   9.4803223e+01
   1.0911000e+03   9.4825722e+01
   1.0910500e+03   9.4848373e+01
   1.0910000e+03   9.4871178e+01
   1.0909500e+03   9.4894119e+01
   1.0909000e+03   9.4917221e+01
   1.0908500e+03   9.4940445e+01
   1.0908000e+03   9.4963799e+01
   1.0907500e+03   9.4987267e+01
   1.0907000e+03   9.5010864e+01
   1.0906500e+03   9.5034584e+01
   1.0906000e+03   9.5058411e+01
   1.0905500e+03   9.5082344e+01
   1.0905000e+03   9.5106384e+01
   1.0904500e+03   9.5130508e+01
   1.0904000e+03   9.5154739e+01
   1.0903500e+03   9.5179047e+01
   1.0903000e+03   9.5203438e+01
   1.0902500e+03   9.5227890e+01
   1.0902000e+03   9.5252426e+01
   1.0901500e+03   9.5277023e+01
   1.0901000e+03   9.5301674e+01
   1.0900500e+03   9.5326385e+01
   1.0900000e+03   9.5351135e+01
   1.0899500e+03   9.5375938e+01
   1.0899000e+03   9.5400772e+01
   1.0898500e+03   9.5425629e+01
   1.0898000e+03   9.5450508e+01
   1.0897500e+03   9.5475410e+01
   1.0897000e+03   9.5500336e+01
   1.0896500e+03   9.5525253e+01
   1.0896000e+03   9.5550186e+01
   1.0895500e+03   9.5575127e+01
   1.0895000e+03   9.5600052e+01
   1.0894500e+03   9.5624962e+01
   1.0894000e+03   9.5649857e+01
   1.0893500e+03   9.5674744e+01
   1.0893000e+03   9.5699608e+01
   1.0892500e+03   9.5724442e+01
   1.0892000e+03   9.5749245e+01
   1.0891500e+03   9.5773994e+01
   1.0891000e+03   9.5798714e+01
   1.0890500e+03   9.5823380e+01
   1.0890000e+03   9.5847992e+01
   1.0889500e+03   9.5872559e+01
   1.0889000e+03   9.5897064e+01
   1.0888500e+03   9.5921501e+01
   1.0888000e+03   9.5945877e+01
   1.0887500e+03   9.5970192e+01
   1.0887000e+03   9.5994423e+01
   1.0886500e+03   9.6018585e+01
   1.0886000e+03   9.6042671e+01
   1.0885500e+03   9.6066666e+01
   1.0885000e+03   9.6090576e+01
   1.0884500e+03   9.6114410e+01
   1.0884000e+03   9.6138138e+01
   1.0883500e+03   9.6161789e+01
   1.0883000e+03   9.6185333e+01
   1.0882500e+03   9.6208778e+01
   1.0882000e+03   9.6232132e+01
   1.0881500e+03   9.6255386e+01
   1.0881000e+03   9.6278534e+01
   1.0880500e+03   9.6301567e+01
   1.0880000e+03   9.6324501e+01
   1.0879500e+03   9.6347313e+01
   1.0879000e+03   9.6370018e+01
   1.0878500e+03   9.6392609e+01
   1.0878000e+03   9.6415077e+01
   1.0877500e+03   9.6437439e+01
   1.0877000e+03   9.6459663e+01
   1.0876500e+03   9.6481773e+01
   1.0876000e+03   9.6503761e+01
   1.0875500e+03   9.6525627e+01
   1.0875000e+03   9.6547356e+01
   1.0874500e+03   9.6568970e+01
   1.0874000e+03   9.6590454e+01
   1.0873500e+03   9.6611801e+01
   1.0873000e+03   9.6633018e+01
   1.0872500e+03   9.6654099e+01
   1.0872000e+03   9.6675049e+01
   1.0871500e+03   9.6695862e+01
   1.0871000e+03   9.6716537e+01
   1.0870500e+03   9.6737083e+01
   1.0870000e+03   9.6757484e+01
   1.0869500e+03   9.6777748e+01
   1.0869000e+03   9.6797874e+01
   1.0868500e+03   9.6817856e+01
   1.0868000e+03   9.6837692e+01
   1.0867500e+03   9.6857391e+01
   1.0867000e+03   9.6876945e+01
   1.0866500e+03   9.6896347e+01
   1.0866000e+03   9.6915611e+01
   1.0865500e+03   9.6934723e+01
   1.0865000e+03   9.6953690e+01
   1.0864500e+03   9.6972511e+01
   1.0864000e+03   9.6991173e+01
   1.0863500e+03   9.7009689e+01
   1.0863000e+03   9.7028053e+01
   1.0862500e+03   9.7046265e+01
   1.0862000e+03   9.7064323e+01
   1.0861500e+03   9.7082230e+01
   1.0861000e+03   9.7099976e+01
   1.0860500e+03   9.7117577e+01
   1.0860000e+03   9.7135010e+01
   1.0859500e+03   9.7152283e+01
   1.0859000e+03   9.7169403e+01
   1.0858500e+03   9.7186363e+01
   1.0858000e+03   9.7203156e+01
   1.0857500e+03   9.7219795e+01
   1.0857000e+03   9.7236267e+01
   1.0856500e+03   9.7252579e+01
   1.0856000e+03   9.7268715e+01
   1.0855500e+03   9.7284698e+01
   1.0855000e+03   9.7300514e+01
   1.0854500e+03   9.7316154e+01
   1.0854000e+03   9.7331635e+01
   1.0853500e+03   9.7346939e+01
   1.0853000e+03   9.7362068e+01
   1.0852500e+03   9.7377029e+01
   1.0852000e+03   9.7391815e+01
   1.0851500e+03   9.7406418e+01
   1.0851000e+03   9.7420845e+01
   1.0850500e+03   9.7435104e+01
   1.0850000e+03   9.7449181e+01
   1.0849500e+03   9.7463074e+01
   1.0849000e+03   9.7476784e+01
   1.0848500e+03   9.7490311e+01
   1.0848000e+03   9.7503647e+01
   1.0847500e+03   9.7516808e+01
   1.0847000e+03   9.7529778e+01
   1.0846500e+03   9.7542557e+01
   1.0846000e+03   9.7555153e+01
   1.0845500e+03   9.7567551e+01
   1.0845000e+03   9.7579758e+01
   1.0844500e+03   9.7591766e+01
   1.0844000e+03   9.7603584e+01
   1.0843500e+03   9.7615196e+01
   1.0843000e+03   9.7626617e+01
   1.0842500e+03   9.7637825e+01
   1.0842000e+03   9.7648834e+01
   1.0841500e+03   9.7659645e+01
   1.0841000e+03   9.7670242e+01
   1.0840500e+03   9.7680626e+01
   1.0840000e+03   9.7690811e+01
   1.0839500e+03   9.7700790e+01
   1.0839000e+03   9.7710541e+01
   1.0838500e+03   9.7720093e+01
   1.0838000e+03   9.7729424e+01
   1.0837500e+03   9.7738533e+01
   1.0837000e+03   9.7747429e+01
   1.0836500e+03   9.7756104e+01
   1.0836000e+03   9.7764557e+01
   1.0835500e+03   9.7772789e+01
   1.0835000e+03   9.7780792e+01
   1.0834500e+03   9.7788574e+01
   1.0834000e+03   9.7796127e+01
   1.0833500e+03   9.7803452e+01
   1.0833000e+03   9.7810547e+01
   1.0832500e+03   9.7817413e+01
   1.0832000e+03   9.7824043e+01
   1.0831500e+03   9.7830444e+01
   1.0831000e+03   9.7836617e+01
   1.0830500e+03   9.7842545e+01
   1.0830000e+03   9.7848236e+01
   1.0829500e+03   9.7853699e+01
   1.0829000e+03   9.7858925e+01
   1.0828500e+03   9.7863907e+01
   1.0828000e+03   9.7868660e+01
   1.0827500e+03   9.7873161e+01
   1.0827000e+03   9.7877434e+01
   1.0826500e+03   9.7881470e+01
   1.0826000e+03   9.7885269e+01
   1.0825500e+03   9.7888824e+01
   1.0825000e+03   9.7892151e+01
   1.0824500e+03   9.7895233e+01
   1.0824000e+03   9.7898079e+01
   1.0823500e+03   9.7900688e+01
   1.0823000e+03   9.7903069e+01
   1.0822500e+03   9.7905212e+01
   1.0822000e+03   9.7907120e+01
   1.0821500e+03   9.7908798e+01
   1.0821000e+03   9.7910255e+01
   1.0820500e+03   9.7911476e+01
   1.0820000e+03   9.7912476e+01
   1.0819500e+03   9.7913254e+01
   1.0819000e+03   9.7913811e+01
   1.0818500e+03   9.7914139e+01
   1.0818000e+03   9.7914268e+01
   1.0817500e+03   9.7914177e+01
   1.0817000e+03   9.7913879e+01
   1.0816500e+03   9.7913376e+01
   1.0816000e+03   9.7912674e+01
   1.0815500e+03   9.7911766e+01
   1.0815000e+03   9.7910675e+01
   1.0814500e+03   9.7909393e+01
   1.0814000e+03   9.7907921e+01
   1.0813500e+03   9.7906273e+01
   1.0813000e+03   9.7904442e+01
   1.0812500e+03   9.7902451e+01
   1.0812000e+03   9.7900299e+01
   1.0811500e+03   9.7897980e+01
   1.0811000e+03   9.7895500e+01
   1.0810500e+03   9.7892883e+01
   1.0810000e+03   9.7890129e+01
   1.0809500e+03   9.7887230e+01
   1.0809000e+03   9.7884216e+01
   1.0808500e+03   9.7881065e+01
   1.0808000e+03   9.7877815e+01
   1.0807500e+03   9.7874443e+01
   1.0807000e+03   9.7870979e+01
   1.0806500e+03   9.7867416e+01
   1.0806000e+03   9.7863777e+01
   1.0805500e+03   9.7860046e+01
   1.0805000e+03   9.7856255e+01
   1.0804500e+03   9.7852394e+01
   1.0804000e+03   9.7848473e+01
   1.0803500e+03   9.7844513e+01
   1.0803000e+03   9.7840508e+01
   1.0802500e+03   9.7836464e+01
   1.0802000e+03   9.7832397e+01
   1.0801500e+03   9.7828323e+01
   1.0801000e+03   9.7824234e+01
   1.0800500e+03   9.7820137e+01
   1.0800000e+03   9.7816055e+01
   1.0799500e+03   9.7811981e+01
   1.0799000e+03   9.7807938e+01
   1.0798500e+03   9.7803917e+01
   1.0798000e+03   9.7799934e+01
   1.0797500e+03   9.7795990e+01
   1.0797000e+03   9.7792107e+01
   1.0796500e+03   9.7788277e+01
   1.0796000e+03   9.7784508e+01
   1.0795500e+03   9.7780815e+01
   1.0795000e+03   9.7777199e+01
   1.0794500e+03   9.7773666e+01
   1.0794000e+03   9.7770226e+01
   1.0793500e+03   9.7766891e+01
   1.0793000e+03   9.7763649e+01
   1.0792500e+03   9.7760513e+01
   1.0792000e+03   9.7757500e+01
   1.0791500e+03   9.7754608e+01
   1.0791000e+03   9.7751839e+01
   1.0790500e+03   9.7749191e+01
   1.0790000e+03   9.7746689e+01
   1.0789500e+03   9.7744316e+01
   1.0789000e+03   9.7742088e+01
   1.0788500e+03   9.7740005e+01
   1.0788000e+03   9.7738068e+01
   1.0787500e+03   9.7736290e+01
   1.0787000e+03   9.7734657e+01
   1.0786500e+03   9.7733185e+01
   1.0786000e+03   9.7731873e+01
   1.0785500e+03   9.7730728e+01
   1.0785000e+03   9.7729752e+01
   1.0784500e+03   9.7728935e+01
   1.0784000e+03   9.7728279e+01
   1.0783500e+03   9.7727791e+01
   1.0783000e+03   9.7727478e+01
   1.0782500e+03   9.7727333e+01
   1.0782000e+03   9.7727356e+01
   1.0781500e+03   9.7727554e+01
   1.0781000e+03   9.7727921e+01
   1.0780500e+03   9.7728455e+01
   1.0780000e+03   9.7729156e+01
   1.0779500e+03   9.7730026e+01
   1.0779000e+03   9.7731064e+01
   1.0778500e+03   9.7732269e+01
   1.0778000e+03   9.7733635e+01
   1.0777500e+03   9.7735168e+01
   1.0777000e+03   9.7736862e+01
   1.0776500e+03   9.7738708e+01
   1.0776000e+03   9.7740715e+01
   1.0775500e+03   9.7742882e+01
   1.0775000e+03   9.7745193e+01
   1.0774500e+03   9.7747658e+01
   1.0774000e+03   9.7750267e+01
   1.0773500e+03   9.7753021e+01
   1.0773000e+03   9.7755920e+01
   1.0772500e+03   9.7758957e+01
   1.0772000e+03   9.7762123e+01
   1.0771500e+03   9.7765427e+01
   1.0771000e+03   9.7768860e+01
   1.0770500e+03   9.7772415e+01
   1.0770000e+03   9.7776093e+01
   1.0769500e+03   9.7779884e+01
   1.0769000e+03   9.7783791e+01
   1.0768500e+03   9.7787811e+01
   1.0768000e+03   9.7791931e+01
   1.0767500e+03   9.7796158e+01
   1.0767000e+03   9.7800484e+01
   1.0766500e+03   9.7804901e+01
   1.0766000e+03   9.7809410e+01
   1.0765500e+03   9.7814003e+01
   1.0765000e+03   9.7818687e+01
   1.0764500e+03   9.7823441e+01
   1.0764000e+03   9.7828270e+01
   1.0763500e+03   9.7833176e+01
   1.0763000e+03   9.7838142e+01
   1.0762500e+03   9.7843170e+01
   1.0762000e+03   9.7848251e+01
   1.0761500e+03   9.7853401e+01
   1.0761000e+03   9.7858582e+01
   1.0760500e+03   9.7863823e+01
   1.0760000e+03   9.7869095e+01
   1.0759500e+03   9.7874413e+01
   1.0759000e+03   9.7879761e+01
   1.0758500e+03   9.7885147e+01
   1.0758000e+03   9.7890541e+01
   1.0757500e+03   9.7895966e+01
   1.0757000e+03   9.7901413e+01
   1.0756500e+03   9.7906860e+01
   1.0756000e+03   9.7912331e+01
   1.0755500e+03   9.7917801e+01
   1.0755000e+03   9.7923279e+01
   1.0754500e+03   9.7923691e+01
   1.0754000e+03   9.7924110e+01
   1.0753500e+03   9.7924515e+01
   1.0753000e+03   9.7924927e+01
   1.0752500e+03   9.7925339e+01
   1.0752000e+03   9.7925758e+01
   1.0751500e+03   9.7926170e+01
   1.0751000e+03   9.7926582e+01
   1.0750500e+03   9.7927002e+01
   1.0750000e+03   9.7927406e+01


==> Data/Lorentzians/LSA_lorentz_11C.dat <==
   1.1250000e+03   9.8979242e+01
   1.1249500e+03   9.8979159e+01
   1.1249000e+03   9.8979074e+01
   1.1248500e+03   9.8978990e+01
   1.1248000e+03   9.8978904e+01
   1.1247500e+03   9.8978818e+01
   1.1247000e+03   9.8978732e+01
   1.1246500e+03   9.8978645e+01
   1.1246000e+03   9.8978558e+01
   1.1245500e+03   9.8978470e+01
   1.1245000e+03   9.8978381e+01
   1.1244500e+03   9.8978292e+01
   1.1244000e+03   9.8978202e+01
   1.1243500e+03   9.8978112e+01
   1.1243000e+03   9.8978021e+01
   1.1242500e+03   9.8977930e+01
   1.1242000e+03   9.8977838e+01
   1.1241500e+03   9.8977746e+01
   1.1241000e+03   9.8977653e+01
   1.1240500e+03   9.8977559e+01
   1.1240000e+03   9.8977465e+01
   1.1239500e+03   9.8977370e+01
   1.1239000e+03   9.8977275e+01
   1.1238500e+03   9.8977179e+01
   1.1238000e+03   9.8977082e+01
   1.1237500e+03   9.8976985e+01
   1.1237000e+03   9.8976887e+01
   1.1236500e+03   9.8976789e+01
   1.1236000e+03   9.8976689e+01
   1.1235500e+03   9.8976590e+01
   1.1235000e+03   9.8976489e+01
   1.1234500e+03   9.8976388e+01
   1.1234000e+03   9.8976287e+01
   1.1233500e+03   9.8976184e+01
   1.1233000e+03   9.8976081e+01
   1.1232500e+03   9.8975978e+01
   1.1232000e+03   9.8975873e+01
   1.1231500e+03   9.8975768e+01
   1.1231000e+03   9.8975662e+01
   1.1230500e+03   9.8975556e+01
   1.1230000e+03   9.8975449e+01
   1.1229500e+03   9.8975341e+01
   1.1229000e+03   9.8975233e+01
   1.1228500e+03   9.8975123e+01
   1.1228000e+03   9.8975013e+01
   1.1227500e+03   9.8974903e+01
   1.1227000e+03   9.8974791e+01
   1.1226500e+03   9.8974679e+01
   1.1226000e+03   9.8974566e+01
   1.1225500e+03   9.8974452e+01
   1.1225000e+03   9.8974338e+01
   1.1224500e+03   9.8974223e+01
   1.1224000e+03   9.8974107e+01
   1.1223500e+03   9.8973990e+01
   1.1223000e+03   9.8973872e+01
   1.1222500e+03   9.8973754e+01
   1.1222000e+03   9.8973635e+01
   1.1221500e+03   9.8973515e+01
   1.1221000e+03   9.8973394e+01
   1.1220500e+03   9.8973272e+01
   1.1220000e+03   9.8973150e+01
   1.1219500e+03   9.8973027e+01
   1.1219000e+03   9.8972902e+01
   1.1218500e+03   9.8972777e+01
   1.1218000e+03   9.8972651e+01
   1.1217500e+03   9.8972525e+01
   1.1217000e+03   9.8972397e+01
   1.1216500e+03   9.8972268e+01
   1.1216000e+03   9.8972139e+01
   1.1215500e+03   9.8972009e+01
   1.1215000e+03   9.8971877e+01
   1.1214500e+03   9.8971745e+01
   1.1214000e+03   9.8971612e+01
   1.1213500e+03   9.8971478e+01
   1.1213000e+03   9.8971343e+01
   1.1212500e+03   9.8971207e+01
   1.1212000e+03   9.8971070e+01
   1.1211500e+03   9.8970932e+01
   1.1211000e+03   9.8970793e+01
   1.1210500e+03   9.8970653e+01
   1.1210000e+03   9.8970512e+01
   1.1209500e+03   9.8970370e+01
   1.1209000e+03   9.8970227e+01
   1.1208500e+03   9.8970083e+01
   1.1208000e+03   9.8969938e+01
   1.1207500e+03   9.8969792e+01
   1.1207000e+03   9.8969645e+01
   1.1206500e+03   9.8969497e+01
   1.1206000e+03   9.8969347e+01
   1.1205500e+03   9.8969197e+01
   1.1205000e+03   9.8969045e+01
   1.1204500e+03   9.8968892e+01
   1.1204000e+03   9.8968739e+01
   1.1203500e+03   9.8968584e+01
   1.1203000e+03   9.8968428e+01
   1.1202500e+03   9.8968270e+01
   1.1202000e+03   9.8968112e+01
   1.1201500e+03   9.8967952e+01
   1.1201000e+03   9.8967791e+01
   1.1200500e+03   9.8967629e+01
   1.1200000e+03   9.8967466e+01
   1.1199500e+03   9.8967301e+01
   1.1199000e+03   9.8967136e+01
   1.1198500e+03   9.8966969e+01
   1.1198000e+03   9.8966800e+01
   1.1197500e+03   9.8966631e+01
   1.1197000e+03   9.8966460e+01
   1.1196500e+03   9.8966287e+01
   1.1196000e+03   9.8966114e+01
   1.1195500e+03   9.8965939e+01
   1.1195000e+03   9.8965763e+01
   1.1194500e+03   9.8965585e+01
   1.1194000e+03   9.8965406e+01
   1.1193500e+03   9.8965226e+01
   1.1193000e+03   9.8965044e+01
   1.1192500e+03   9.8964860e+01
   1.1192000e+03   9.8964676e+01
   1.1191500e+03   9.8964490e+01
   1.1191000e+03   9.8964302e+01
   1.1190500e+03   9.8964113e+01
   1.1190000e+03   9.8963922e+01
   1.1189500e+03   9.8963730e+01
   1.1189000e+03   9.8963536e+01
   1.1188500e+03   9.8963341e+01
   1.1188000e+03   9.8963144e+01
   1.1187500e+03   9.8962946e+01
   1.1187000e+03   9.8962746e+01
   1.1186500e+03   9.8962544e+01
   1.1186000e+03   9.8962341e+01
   1.1185500e+03   9.8962136e+01
   1.1185000e+03   9.8961929e+01
   1.1184500e+03   9.8961721e+01
   1.1184000e+03   9.8961511e+01
   1.1183500e+03   9.8961299e+01
   1.1183000e+03   9.8961085e+01
   1.1182500e+03   9.8960870e+01
   1.1182000e+03   9.8960653e+01
   1.1181500e+03   9.8960434e+01
   1.1181000e+03   9.8960213e+01
   1.1180500e+03   9.8959991e+01
   1.1180000e+03   9.8959766e+01
   1.1179500e+03   9.8959540e+01
   1.1179000e+03   9.8959312e+01
   1.1178500e+03   9.8959082e+01
   1.1178000e+03   9.8958849e+01
   1.1177500e+03   9.8958615e+01
   1.1177000e+03   9.8958379e+01
   1.1176500e+03   9.8958141e+01
   1.1176000e+03   9.8957901e+01
   1.1175500e+03   9.8957658e+01
   1.1175000e+03   9.8957414e+01
   1.1174500e+03   9.8957167e+01
   1.1174000e+03   9.8956919e+01
   1.1173500e+03   9.8956668e+01
   1.1173000e+03   9.8956415e+01
   1.1172500e+03   9.8956160e+01
   1.1172000e+03   9.8955902e+01
   1.1171500e+03   9.8955642e+01
   1.1171000e+03   9.8955380e+01
   1.1170500e+03   9.8955116e+01
   1.1170000e+03   9.8954849e+01
   1.1169500e+03   9.8954580e+01
   1.1169000e+03   9.8954308e+01
   1.1168500e+03   9.8954034e+01
   1.1168000e+03   9.8953758e+01
   1.1167500e+03   9.8953479e+01
   1.1167000e+03   9.8953198e+01
   1.1166500e+03   9.8952913e+01
   1.1166000e+03   9.8952627e+01
   1.1165500e+03   9.8952338e+01
   1.1165000e+03   9.8952046e+01
   1.1164500e+03   9.8951751e+01
   1.1164000e+03   9.8951454e+01
   1.1163500e+03   9.8951153e+01
   1.1163000e+03   9.8950851e+01
   1.1162500e+03   9.8950545e+01
   1.1162000e+03   9.8950236e+01
   1.1161500e+03   9.8949925e+01
   1.1161000e+03   9.8949610e+01
   1.1160500e+03   9.8949293e+01
   1.1160000e+03   9.8948973e+01
   1.1159500e+03   9.8948649e+01
   1.1159000e+03   9.8948323e+01
   1.1158500e+03   9.8947993e+01
   1.1158000e+03   9.8947660e+01
   1.1157500e+03   9.8947324e+01
   1.1157000e+03   9.8946985e+01
   1.1156500e+03   9.8946642e+01
   1.1156000e+03   9.8946297e+01
   1.1155500e+03   9.8945947e+01
   1.1155000e+03   9.8945595e+01
   1.1154500e+03   9.8945239e+01
   1.1154000e+03   9.8944879e+01
   1.1153500e+03   9.8944516e+01
   1.1153000e+03   9.8944149e+01
   1.1152500e+03   9.8943779e+01
   1.1152000e+03   9.8943404e+01
   1.1151500e+03   9.8943027e+01
   1.1151000e+03   9.8942645e+01
   1.1150500e+03   9.8942259e+01
   1.1150000e+03   9.8941870e+01
   1.1149500e+03   9.8941477e+01
   1.1149000e+03   9.8941079e+01
   1.1148500e+03   9.8940678e+01
   1.1148000e+03   9.8940272e+01
   1.1147500e+03   9.8939863e+01
   1.1147000e+03   9.8939449e+01
   1.1146500e+03   9.8939030e+01
   1.1146000e+03   9.8938608e+01
   1.1145500e+03   9.8938181e+01
   1.1145000e+03   9.8937749e+01
   1.1144500e+03   9.8937313e+01
   1.1144000e+03   9.8936873e+01
   1.1143500e+03   9.8936428e+01
   1.1143000e+03   9.8935978e+01
   1.1142500e+03   9.8935523e+01
   1.1142000e+03   9.8935063e+01
   1.1141500e+03   9.8934599e+01
   1.1141000e+03   9.8934129e+01
   1.1140500e+03   9.8933655e+01
   1.1140000e+03   9.8933175e+01
   1.1139500e+03   9.8932690e+01
   1.1139000e+03   9.8932200e+01
   1.1138500e+03   9.8931704e+01
   1.1138000e+03   9.8931203e+01
   1.1137500e+03   9.8930696e+01
   1.1137000e+03   9.8930184e+01
   1.1136500e+03   9.8929666e+01
   1.1136000e+03   9.8929143e+01
   1.1135500e+03   9.8928613e+01
   1.1135000e+03   9.8928077e+01
   1.1134500e+03   9.8927536e+01
   1.1134000e+03   9.8926988e+01
   1.1133500e+03   9.8926434e+01
   1.1133000e+03   9.8925874e+01
   1.1132500e+03   9.8925307e+01
   1.1132000e+03   9.8924734e+01
   1.1131500e+03   9.8924154e+01
   1.1131000e+03   9.8923568e+01
   1.1130500e+03   9.8922974e+01
   1.1130000e+03   9.8922374e+01
   1.1129500e+03   9.8921767e+01
   1.1129000e+03   9.8921152e+01
   1.1128500e+03   9.8920530e+01
   1.1128000e+03   9.8919901e+01
   1.1127500e+03   9.8919265e+01
   1.1127000e+03   9.8918620e+01
   1.1126500e+03   9.8917968e+01
   1.1126000e+03   9.8917308e+01
   1.1125500e+03   9.8916641e+01
   1.1125000e+03   9.8915965e+01
   1.1124500e+03   9.8915280e+01
   1.1124000e+03   9.8914588e+01
   1.1123500e+03   9.8913887e+01
   1.1123000e+03   9.8913177e+01
   1.1122500e+03   9.8912458e+01
   1.1122000e+03   9.8911731e+01
   1.1121500e+03   9.8910994e+01
   1.1121000e+03   9.8910248e+01
   1.1120500e+03   9.8909493e+01
   1.1120000e+03   9.8908728e+01
   1.1119500e+03   9.8907953e+01
   1.1119000e+03   9.8907169e+01
   1.1118500e+03   9.8906374e+01
   1.1118000e+03   9.8905569e+01
   1.1117500e+03   9.8904754e+01
   1.1117000e+03   9.8903928e+01
   1.1116500e+03   9.8903092e+01
   1.1116000e+03   9.8902244e+01
   1.1115500e+03   9.8901386e+01
   1.1115000e+03   9.8900515e+01
   1.1114500e+03   9.8899634e+01
   1.1114000e+03   9.8898740e+01
   1.1113500e+03   9.8897835e+01
   1.1113000e+03   9.8896917e+01
   1.1112500e+03   9.8895987e+01
   1.1112000e+03   9.8895045e+01
   1.1111500e+03   9.8894089e+01
   1.1111000e+03   9.8893121e+01
   1.1110500e+03   9.8892139e+01
   1.1110000e+03   9.8891143e+01
   1.1109500e+03   9.8890134e+01
   1.1109000e+03   9.8889111e+01
   1.1108500e+03   9.8888073e+01
   1.1108000e+03   9.8887021e+01
   1.1107500e+03   9.8885953e+01
   1.1107000e+03   9.8884871e+01
   1.1106500e+03   9.8883773e+01
   1.1106000e+03   9.8882659e+01
   1.1105500e+03   9.8881529e+01
   1.1105000e+03   9.8880383e+01
   1.1104500e+03   9.8879220e+01
   1.1104000e+03   9.8878041e+01
   1.1103500e+03   9.8876843e+01
   1.1103000e+03   9.8875628e+01
   1.1102500e+03   9.8874395e+01
   1.1102000e+03   9.8873144e+01
   1.1101500e+03   9.8871874e+01
   1.1101000e+03   9.8870585e+01
   1.1100500e+03   9.8869276e+01
   1.1100000e+03   9.8867947e+01
   1.1099500e+03   9.8866598e+01
   1.1099000e+03   9.8865228e+01
   1.1098500e+03   9.8863837e+01
   1.1098000e+03   9.8862424e+01
   1.1097500e+03   9.8860989e+01
   1.1097000e+03   9.8859532e+01
   1.1096500e+03   9.8858052e+01
   1.1096000e+03   9.8856548e+01
   1.1095500e+03   9.8855020e+01
   1.1095000e+03   9.8853467e+01
   1.1094500e+03   9.8851890e+01
   1.1094000e+03   9.8850287e+01
   1.1093500e+03   9.8848658e+01
   1.1093000e+03   9.8847002e+01
   1.1092500e+03   9.8845319e+01
   1.1092000e+03   9.8843608e+01
   1.1091500e+03   9.8841869e+01
   1.1091000e+03   9.8840100e+01
   1.1090500e+03   9.8838301e+01
   1.1090000e+03   9.8836473e+01
   1.1089500e+03   9.8834612e+01
   1.1089000e+03   9.8832720e+01
   1.1088500e+03   9.8830796e+01
   1.1088000e+03   9.8828838e+01
   1.1087500e+03   9.8826846e+01
   1.1087000e+03   9.8824819e+01
   1.1086500e+03   9.8822756e+01
   1.1086000e+03   9.8820657e+01
   1.1085500e+03   9.8818520e+01
   1.1085000e+03   9.8816344e+01
   1.1084500e+03   9.8814130e+01
   1.1084000e+03   9.8811875e+01
   1.1083500e+03   9.8809579e+01
   1.1083000e+03   9.8807241e+01
   1.1082500e+03   9.8804860e+01
   1.1082000e+03   9.8802434e+01
   1.1081500e+03   9.8799962e+01
   1.1081000e+03   9.8797445e+01
   1.1080500e+03   9.8794879e+01
   1.1080000e+03   9.8792264e+01
   1.1079500e+03   9.8789600e+01
   1.1079000e+03   9.8786883e+01
   1.1078500e+03   9.8784114e+01
   1.1078000e+03   9.8781291e+01
   1.1077500e+03   9.8778412e+01
   1.1077000e+03   9.8775475e+01
   1.1076500e+03   9.8772481e+01
   1.1076000e+03   9.8769425e+01
   1.1075500e+03   9.8766308e+01
   1.1075000e+03   9.8763128e+01
   1.1074500e+03   9.8759882e+01
   1.1074000e+03   9.8756570e+01
   1.1073500e+03   9.8753188e+01
   1.1073000e+03   9.8749736e+01
   1.1072500e+03   9.8746210e+01
   1.1072000e+03   9.8742610e+01
   1.1071500e+03   9.8738933e+01
   1.1071000e+03   9.8735177e+01
   1.1070500e+03   9.8731339e+01
   1.1070000e+03   9.8727417e+01
   1.1069500e+03   9.8723409e+01
   1.1069000e+03   9.8719312e+01
   1.1068500e+03   9.8715124e+01
   1.1068000e+03   9.8710841e+01
   1.1067500e+03   9.8706462e+01
   1.1067000e+03   9.8701982e+01
   1.1066500e+03   9.8697399e+01
   1.1066000e+03   9.8692710e+01
   1.1065500e+03   9.8687911e+01
   1.1065000e+03   9.8682999e+01
   1.1064500e+03   9.8677971e+01
   1.1064000e+03   9.8672822e+01
   1.1063500e+03   9.8667550e+01
   1.1063000e+03   9.8662149e+01
   1.1062500e+03   9.8656616e+01
   1.1062000e+03   9.8650946e+01
   1.1061500e+03   9.8645134e+01
   1.1061000e+03   9.8639177e+01
   1.1060500e+03   9.8633069e+01
   1.1060000e+03   9.8626805e+01
   1.1059500e+03   9.8620380e+01
   1.1059000e+03   9.8613788e+01
   1.1058500e+03   9.8607023e+01
   1.1058000e+03   9.8600080e+01
   1.1057500e+03   9.8592951e+01
   1.1057000e+03   9.8585631e+01
   1.1056500e+03   9.8578112e+01
   1.1056000e+03   9.8570387e+01
   1.1055500e+03   9.8562449e+01
   1.1055000e+03   9.8554289e+01
   1.1054500e+03   9.8545900e+01
   1.1054000e+03   9.8537273e+01
   1.1053500e+03   9.8528398e+01
   1.1053000e+03   9.8519267e+01
   1.1052500e+03   9.8509869e+01
   1.1052000e+03   9.8500193e+01
   1.1051500e+03   9.8490229e+01
   1.1051000e+03   9.8479966e+01
   1.1050500e+03   9.8469390e+01
   1.1050000e+03   9.8458490e+01
   1.1049500e+03   9.8447253e+01
   1.1049000e+03   9.8435663e+01
   1.1048500e+03   9.8423707e+01
   1.1048000e+03   9.8411368e+01
   1.1047500e+03   9.8398630e+01
   1.1047000e+03   9.8385477e+01
   1.1046500e+03   9.8371889e+01
   1.1046000e+03   9.8357848e+01
   1.1045500e+03   9.8343333e+01
   1.1045000e+03   9.8328323e+01
   1.1044500e+03   9.8312796e+01
   1.1044000e+03   9.8296726e+01
   1.1043500e+03   9.8280089e+01
   1.1043000e+03   9.8262859e+01
   1.1042500e+03   9.8245006e+01
   1.1042000e+03   9.8226500e+01
   1.1041500e+03   9.8207309e+01
   1.1041000e+03   9.8187401e+01
   1.1040500e+03   9.8166737e+01
   1.1040000e+03   9.8145281e+01
   1.1039500e+03   9.8122990e+01
   1.1039000e+03   9.8099822e+01
   1.1038500e+03   9.8075731e+01
   1.1038000e+03   9.8050667e+01
   1.1037500e+03   9.8024577e+01
   1.1037000e+03   9.7997405e+01
   1.1036500e+03   9.7969091e+01
   1.1036000e+03   9.7939570e+01
   1.1035500e+03   9.7908774e+01
   1.1035000e+03   9.7876629e+01
   1.1034500e+03   9.7843055e+01
   1.1034000e+03   9.7807968e+01
   1.1033500e+03   9.7771275e+01
   1.1033000e+03   9.7732879e+01
   1.1032500e+03   9.7692674e+01
   1.1032000e+03   9.7650545e+01
   1.1031500e+03   9.7606368e+01
   1.1031000e+03   9.7560012e+01
   1.1030500e+03   9.7511331e+01
   1.1030000e+03   9.7460170e+01
   1.1029500e+03   9.7406359e+01
   1.1029000e+03   9.7349715e+01
   1.1028500e+03   9.7290039e+01
   1.1028000e+03   9.7227112e+01
   1.1027500e+03   9.7160699e+01
   1.1027000e+03   9.7090541e+01
   1.1026500e+03   9.7016356e+01
   1.1026000e+03   9.6937835e+01
   1.1025500e+03   9.6854639e+01
   1.1025000e+03   9.6766398e+01
   1.1024500e+03   9.6672704e+01
   1.1024000e+03   9.6573106e+01
   1.1023500e+03   9.6467110e+01
   1.1023000e+03   9.6354167e+01
   1.1022500e+03   9.6233673e+01
   1.1022000e+03   9.6104957e+01
   1.1021500e+03   9.5967272e+01
   1.1021000e+03   9.5819791e+01
   1.1020500e+03   9.5661590e+01
   1.1020000e+03   9.5491637e+01
   1.1019500e+03   9.5308778e+01
   1.1019000e+03   9.5111722e+01
   1.1018500e+03   9.4899015e+01
   1.1018000e+03   9.4669025e+01
   1.1017500e+03   9.4419911e+01
   1.1017000e+03   9.4149592e+01
   1.1016500e+03   9.3855715e+01
   1.1016000e+03   9.3535613e+01
   1.1015500e+03   9.3186257e+01
   1.1015000e+03   9.2804202e+01
   1.1014500e+03   9.2385527e+01
   1.1014000e+03   9.1925759e+01
   1.1013500e+03   9.1419799e+01
   1.1013000e+03   9.0861830e+01
   1.1012500e+03   9.0245216e+01
   1.1012000e+03   8.9562405e+01
   1.1011500e+03   8.8804817e+01
   1.1011000e+03   8.7962750e+01
   1.1010500e+03   8.7025305e+01
   1.1010000e+03   8.5980352e+01
   1.1009500e+03   8.4814589e+01
   1.1009000e+03   8.3513732e+01
   1.1008500e+03   8.2062939e+01
   1.1008000e+03   8.0447575e+01
   1.1007500e+03   7.8654496e+01
   1.1007000e+03   7.6674043e+01
   1.1006500e+03   7.4503000e+01
   1.1006000e+03   7.2148700e+01
   1.1005500e+03   6.9634333e+01
   1.1005000e+03   6.7005127e+01
   1.1004500e+03   6.4334410e+01
   1.1004000e+03   6.1727594e+01
   1.1003500e+03   5.9321171e+01
   1.1003000e+03   5.7273562e+01
   1.1002500e+03   5.5746082e+01
   1.1002000e+03   5.4875940e+01
   1.1001500e+03   5.4748020e+01
   1.1001000e+03   5.5375223e+01
   1.1000500e+03   5.6695335e+01
   1.1000000e+03   5.8585777e+01
   1.0999500e+03   6.0890070e+01
   1.0999000e+03   6.3446220e+01
   1.0998500e+03   6.6108872e+01
   1.0998000e+03   6.8761729e+01
   1.0997500e+03   7.1320960e+01
   1.0997000e+03   7.3732527e+01
   1.0996500e+03   7.5966558e+01
   1.0996000e+03   7.8011044e+01
   1.0995500e+03   7.9866180e+01
   1.0995000e+03   8.1539846e+01
   1.0994500e+03   8.3044281e+01
   1.0994000e+03   8.4393795e+01
   1.0993500e+03   8.5603266e+01
   1.0993000e+03   8.6687227e+01
   1.0992500e+03   8.7659340e+01
   1.0992000e+03   8.8532141e+01
   1.0991500e+03   8.9316941e+01
   1.0991000e+03   9.0023839e+01
   1.0990500e+03   9.0661778e+01
   1.0990000e+03   9.1238646e+01
   1.0989500e+03   9.1761374e+01
   1.0989000e+03   9.2236042e+01
   1.0988500e+03   9.2667981e+01
   1.0988000e+03   9.3061864e+01
   1.0987500e+03   9.3421788e+01
   1.0987000e+03   9.3751351e+01
   1.0986500e+03   9.4053715e+01
   1.0986000e+03   9.4331663e+01
   1.0985500e+03   9.4587649e+01
   1.0985000e+03   9.4823841e+01
   1.0984500e+03   9.5042156e+01
   1.0984000e+03   9.5244295e+01
   1.0983500e+03   9.5431767e+01
   1.0983000e+03   9.5605916e+01
   1.0982500e+03   9.5767941e+01
   1.0982000e+03   9.5918912e+01
   1.0981500e+03   9.6059787e+01
   1.0981000e+03   9.6191426e+01
   1.0980500e+03   9.6314601e+01
   1.0980000e+03   9.6430008e+01
   1.0979500e+03   9.6538271e+01
   1.0979000e+03   9.6639959e+01
   1.0978500e+03   9.6735583e+01
   1.0978000e+03   9.6825606e+01
   1.0977500e+03   9.6910452e+01
   1.0977000e+03   9.6990502e+01
   1.0976500e+03   9.7066107e+01
   1.0976000e+03   9.7137584e+01
   1.0975500e+03   9.7205224e+01
   1.0975000e+03   9.7269293e+01
   1.0974500e+03   9.7330036e+01
   1.0974000e+03   9.7387674e+01
   1.0973500e+03   9.7442415e+01
   1.0973000e+03   9.7494445e+01
   1.0972500e+03   9.7543941e+01
   1.0972000e+03   9.7591061e+01
   1.0971500e+03   9.7635953e+01
   1.0971000e+03   9.7678755e+01
   1.0970500e+03   9.7719593e+01
   1.0970000e+03   9.7758584e+01
   1.0969500e+03   9.7795837e+01
   1.0969000e+03   9.7831453e+01
   1.0968500e+03   9.7865525e+01
   1.0968000e+03   9.7898140e+01
   1.0967500e+03   9.7929381e+01
   1.0967000e+03   9.7959321e+01
   1.0966500e+03   9.7988033e+01
   1.0966000e+03   9.8015581e+01
   1.0965500e+03   9.8042028e+01
   1.0965000e+03   9.8067430e+01
   1.0964500e+03   9.8091842e+01
   1.0964000e+03   9.8115315e+01
   1.0963500e+03   9.8137895e+01
   1.0963000e+03   9.8159626e+01
   1.0962500e+03   9.8180552e+01
   1.0962000e+03   9.8200710e+01
   1.0961500e+03   9.8220137e+01
   1.0961000e+03   9.8238869e+01
   1.0960500e+03   9.8256938e+01
   1.0960000e+03   9.8274374e+01
   1.0959500e+03   9.8291207e+01
   1.0959000e+03   9.8307464e+01
   1.0958500e+03   9.8323171e+01
   1.0958000e+03   9.8338352e+01
   1.0957500e+03   9.8353031e+01
   1.0957000e+03   9.8367228e+01
   1.0956500e+03   9.8380966e+01
   1.0956000e+03   9.8394263e+01
   1.0955500e+03   9.8407138e+01
   1.0955000e+03   9.8419609e+01
   1.0954500e+03   9.8431692e+01
   1.0954000e+03   9.8443403e+01
   1.0953500e+03   9.8454757e+01
   1.0953000e+03   9.8465769e+01
   1.0952500e+03   9.8476452e+01
   1.0952000e+03   9.8486819e+01
   1.0951500e+03   9.8496882e+01
   1.0951000e+03   9.8506653e+01
   1.0950500e+03   9.8516143e+01
   1.0950000e+03   9.8525363e+01
   1.0949500e+03   9.8534323e+01
   1.0949000e+03   9.8543032e+01
   1.0948500e+03   9.8551500e+01
   1.0948000e+03   9.8559736e+01
   1.0947500e+03   9.8567747e+01
   1.0947000e+03   9.8575543e+01
   1.0946500e+03   9.8583130e+01
   1.0946000e+03   9.8590516e+01
   1.0945500e+03   9.8597708e+01
   1.0945000e+03   9.8604713e+01
   1.0944500e+03   9.8611537e+01
   1.0944000e+03   9.8618187e+01
   1.0943500e+03   9.8624667e+01
   1.0943000e+03   9.8630985e+01
   1.0942500e+03   9.8637144e+01
   1.0942000e+03   9.8643152e+01
   1.0941500e+03   9.8649011e+01
   1.0941000e+03   9.8654728e+01
   1.0940500e+03   9.8660307e+01
   1.0940000e+03   9.8665752e+01
   1.0939500e+03   9.8671067e+01
   1.0939000e+03   9.8676257e+01
   1.0938500e+03   9.8681325e+01
   1.0938000e+03   9.8686275e+01
   1.0937500e+03   9.8691112e+01
   1.0937000e+03   9.8695837e+01
   1.0936500e+03   9.8700455e+01
   1.0936000e+03   9.8704969e+01
   1.0935500e+03   9.8709382e+01
   1.0935000e+03   9.8713697e+01
   1.0934500e+03   9.8717917e+01
   1.0934000e+03   9.8722044e+01
   1.0933500e+03   9.8726082e+01
   1.0933000e+03   9.8730032e+01
   1.0932500e+03   9.8733898e+01
   1.0932000e+03   9.8737681e+01
   1.0931500e+03   9.8741385e+01
   1.0931000e+03   9.8745010e+01
   1.0930500e+03   9.8748561e+01
   1.0930000e+03   9.8752037e+01
   1.0929500e+03   9.8755442e+01
   1.0929000e+03   9.8758778e+01
   1.0928500e+03   9.8762046e+01
   1.0928000e+03   9.8765248e+01
   1.0927500e+03   9.8768386e+01
   1.0927000e+03   9.8771462e+01
   1.0926500e+03   9.8774477e+01
   1.0926000e+03   9.8777433e+01
   1.0925500e+03   9.8780331e+01
   1.0925000e+03   9.8783173e+01
   1.0924500e+03   9.8785960e+01
   1.0924000e+03   9.8788694e+01
   1.0923500e+03   9.8791376e+01
   1.0923000e+03   9.8794007e+01
   1.0922500e+03   9.8796589e+01
   1.0922000e+03   9.8799123e+01
   1.0921500e+03   9.8801609e+01
   1.0921000e+03   9.8804050e+01
   1.0920500e+03   9.8806447e+01
   1.0920000e+03   9.8808799e+01
   1.0919500e+03   9.8811109e+01
   1.0919000e+03   9.8813378e+01
   1.0918500e+03   9.8815606e+01
   1.0918000e+03   9.8817794e+01
   1.0917500e+03   9.8819944e+01
   1.0917000e+03   9.8822055e+01
   1.0916500e+03   9.8824130e+01
   1.0916000e+03   9.8826169e+01
   1.0915500e+03   9.8828173e+01
   1.0915000e+03   9.8830142e+01
   1.0914500e+03   9.8832078e+01
   1.0914000e+03   9.8833981e+01
   1.0913500e+03   9.8835852e+01
   1.0913000e+03   9.8837691e+01
   1.0912500e+03   9.8839500e+01
   1.0912000e+03   9.8841278e+01
   1.0911500e+03   9.8843027e+01
   1.0911000e+03   9.8844748e+01
   1.0910500e+03   9.8846440e+01
   1.0910000e+03   9.8848105e+01
   1.0909500e+03   9.8849743e+01
   1.0909000e+03   9.8851355e+01
   1.0908500e+03   9.8852941e+01
   1.0908000e+03   9.8854502e+01
   1.0907500e+03   9.8856038e+01
   1.0907000e+03   9.8857549e+01
   1.0906500e+03   9.8859038e+01
   1.0906000e+03   9.8860503e+01
   1.0905500e+03   9.8861945e+01
   1.0905000e+03   9.8863365e+01
   1.0904500e+03   9.8864763e+01
   1.0904000e+03   9.8866140e+01
   1.0903500e+03   9.8867496e+01
   1.0903000e+03   9.8868832e+01
   1.0902500e+03   9.8870147e+01
   1.0902000e+03   9.8871443e+01
   1.0901500e+03   9.8872720e+01
   1.0901000e+03   9.8873977e+01
   1.0900500e+03   9.8875217e+01
   1.0900000e+03   9.8876438e+01
   1.0899500e+03   9.8877641e+01
   1.0899000e+03   9.8878826e+01
   1.0898500e+03   9.8879995e+01
   1.0898000e+03   9.8881147e+01
   1.0897500e+03   9.8882282e+01
   1.0897000e+03   9.8883401e+01
   1.0896500e+03   9.8884504e+01
   1.0896000e+03   9.8885592e+01
   1.0895500e+03   9.8886664e+01
   1.0895000e+03   9.8887721e+01
   1.0894500e+03   9.8888764e+01
   1.0894000e+03   9.8889792e+01
   1.0893500e+03   9.8890806e+01
   1.0893000e+03   9.8891806e+01
   1.0892500e+03   9.8892793e+01
   1.0892000e+03   9.8893766e+01
   1.0891500e+03   9.8894726e+01
   1.0891000e+03   9.8895673e+01
   1.0890500e+03   9.8896607e+01
   1.0890000e+03   9.8897528e+01
   1.0889500e+03   9.8898438e+01
   1.0889000e+03   9.8899335e+01
   1.0888500e+03   9.8900221e+01
   1.0888000e+03   9.8901095e+01
   1.0887500e+03   9.8901957e+01
   1.0887000e+03   9.8902809e+01
   1.0886500e+03   9.8903649e+01
   1.0886000e+03   9.8904478e+01
   1.0885500e+03   9.8905297e+01
   1.0885000e+03   9.8906105e+01
   1.0884500e+03   9.8906903e+01
   1.0884000e+03   9.8907691e+01
   1.0883500e+03   9.8908469e+01
   1.0883000e+03   9.8909237e+01
   1.0882500e+03   9.8909996e+01
   1.0882000e+03   9.8910745e+01
   1.0881500e+03   9.8911485e+01
   1.0881000e+03   9.8912215e+01
   1.0880500e+03   9.8912937e+01
   1.0880000e+03   9.8913649e+01
   1.0879500e+03   9.8914353e+01
   1.0879000e+03   9.8915049e+01
   1.0878500e+03   9.8915736e+01
   1.0878000e+03   9.8916415e+01
   1.0877500e+03   9.8917085e+01
   1.0877000e+03   9.8917748e+01
   1.0876500e+03   9.8918402e+01
   1.0876000e+03   9.8919049e+01
   1.0875500e+03   9.8919688e+01
   1.0875000e+03   9.8920320e+01
   1.0874500e+03   9.8920944e+01
   1.0874000e+03   9.8921561e+01
   1.0873500e+03   9.8922171e+01
   1.0873000e+03   9.8922774e+01
   1.0872500e+03   9.8923369e+01
   1.0872000e+03   9.8923958e+01
   1.0871500e+03   9.8924540e+01
   1.0871000e+03   9.8925116e+01
   1.0870500e+03   9.8925684e+01
   1.0870000e+03   9.8926247e+01
   1.0869500e+03   9.8926803e+01
   1.0869000e+03   9.8927353e+01
   1.0868500e+03   9.8927896e+01
   1.0868000e+03   9.8928434e+01
   1.0867500e+03   9.8928965e+01
   1.0867000e+03   9.8929491e+01
   1.0866500e+03   9.8930011e+01
   1.0866000e+03   9.8930525e+01
   1.0865500e+03   9.8931034e+01
   1.0865000e+03   9.8931537e+01
   1.0864500e+03   9.8932034e+01
   1.0864000e+03   9.8932526e+01
   1.0863500e+03   9.8933013e+01
   1.0863000e+03   9.8933494e+01
   1.0862500e+03   9.8933971e+01
   1.0862000e+03   9.8934442e+01
   1.0861500e+03   9.8934908e+01
   1.0861000e+03   9.8935369e+01
   1.0860500e+03   9.8935826e+01
   1.0860000e+03   9.8936277e+01
   1.0859500e+03   9.8936724e+01
   1.0859000e+03   9.8937166e+01
   1.0858500e+03   9.8937604e+01
   1.0858000e+03   9.8938037e+01
   1.0857500e+03   9.8938465e+01
   1.0857000e+03   9.8938889e+01
   1.0856500e+03   9.8939309e+01
   1.0856000e+03   9.8939724e+01
   1.0855500e+03   9.8940135e+01
   1.0855000e+03   9.8940542e+01
   1.0854500e+03   9.8940945e+01
   1.0854000e+03   9.8941344e+01
   1.0853500e+03   9.8941738e+01
   1.0853000e+03   9.8942129e+01
   1.0852500e+03   9.8942516e+01
   1.0852000e+03   9.8942899e+01
   1.0851500e+03   9.8943278e+01
   1.0851000e+03   9.8943653e+01
   1.0850500e+03   9.8944025e+01
   1.0850000e+03   9.8944393e+01
   1.0849500e+03   9.8944757e+01
   1.0849000e+03   9.8945118e+01
   1.0848500e+03   9.8945475e+01
   1.0848000e+03   9.8945829e+01
   1.0847500e+03   9.8946180e+01
   1.0847000e+03   9.8946527e+01
   1.0846500e+03   9.8946870e+01
   1.0846000e+03   9.8947211e+01
   1.0845500e+03   9.8947548e+01
   1.0845000e+03   9.8947882e+01
   1.0844500e+03   9.8948212e+01
   1.0844000e+03   9.8948540e+01
   1.0843500e+03   9.8948864e+01
   1.0843000e+03   9.8949186e+01
   1.0842500e+03   9.8949504e+01
   1.0842000e+03   9.8949820e+01
   1.0841500e+03   9.8950132e+01
   1.0841000e+03   9.8950442e+01
   1.0840500e+03   9.8950748e+01
   1.0840000e+03   9.8951052e+01
   1.0839500e+03   9.8951353e+01
   1.0839000e+03   9.8951651e+01
   1.0838500e+03   9.8951947e+01
   1.0838000e+03   9.8952240e+01
   1.0837500e+03   9.8952530e+01
   1.0837000e+03   9.8952818e+01
   1.0836500e+03   9.8953102e+01
   1.0836000e+03   9.8953385e+01
   1.0835500e+03   9.8953665e+01
   1.0835000e+03   9.8953942e+01
   1.0834500e+03   9.8954217e+01
   1.0834000e+03   9.8954489e+01
   1.0833500e+03   9.8954759e+01
   1.0833000e+03   9.8955027e+01
   1.0832500e+03   9.8955292e+01
   1.0832000e+03   9.8955555e+01
   1.0831500e+03   9.8955815e+01
   1.0831000e+03   9.8956074e+01
   1.0830500e+03   9.8956330e+01
   1.0830000e+03   9.8956583e+01
   1.0829500e+03   9.8956835e+01
   1.0829000e+03   9.8957084e+01
   1.0828500e+03   9.8957331e+01
   1.0828000e+03   9.8957577e+01
   1.0827500e+03   9.8957820e+01
   1.0827000e+03   9.8958060e+01
   1.0826500e+03   9.8958299e+01
   1.0826000e+03   9.8958536e+01
   1.0825500e+03   9.8958771e+01
   1.0825000e+03   9.8959004e+01
   1.0824500e+03   9.8959235e+01
   1.0824000e+03   9.8959464e+01
   1.0823500e+03   9.8959691e+01
   1.0823000e+03   9.8959916e+01
   1.0822500e+03   9.8960139e+01
   1.0822000e+03   9.8960360e+01
   1.0821500e+03   9.8960580e+01
   1.0821000e+03   9.8960797e+01
   1.0820500e+03   9.8961013e+01
   1.0820000e+03   9.8961227e+01
   1.0819500e+03   9.8961440e+01
   1.0819000e+03   9.8961650e+01
   1.0818500e+03   9.8961859e+01
   1.0818000e+03   9.8962067e+01
   1.0817500e+03   9.8962272e+01
   1.0817000e+03   9.8962476e+01
   1.0816500e+03   9.8962678e+01
   1.0816000e+03   9.8962879e+01
   1.0815500e+03   9.8963078e+01
   1.0815000e+03   9.8963275e+01
   1.0814500e+03   9.8963471e+01
   1.0814000e+03   9.8963665e+01
   1.0813500e+03   9.8963858e+01
   1.0813000e+03   9.8964049e+01
   1.0812500e+03   9.8964239e+01
   1.0812000e+03   9.8964427e+01
   1.0811500e+03   9.8964613e+01
   1.0811000e+03   9.8964799e+01
   1.0810500e+03   9.8964982e+01
   1.0810000e+03   9.8965165e+01
   1.0809500e+03   9.8965346e+01
   1.0809000e+03   9.8965525e+01
   1.0808500e+03   9.8965703e+01
   1.0808000e+03   9.8965880e+01
   1.0807500e+03   9.8966055e+01
   1.0807000e+03   9.8966229e+01
   1.0806500e+03   9.8966402e+01
   1.0806000e+03   9.8966573e+01
   1.0805500e+03   9.8966743e+01
   1.0805000e+03   9.8966912e+01
   1.0804500e+03   9.8967080e+01
   1.0804000e+03   9.8967246e+01
   1.0803500e+03   9.8967411e+01
   1.0803000e+03   9.8967575e+01
   1.0802500e+03   9.8967737e+01
   1.0802000e+03   9.8967898e+01
   1.0801500e+03   9.8968058e+01
   1.0801000e+03   9.8968217e+01
   1.0800500e+03   9.8968375e+01
   1.0800000e+03   9.8968531e+01
   1.0799500e+03   9.8968687e+01
   1.0799000e+03   9.8968841e+01
   1.0798500e+03   9.8968994e+01
   1.0798000e+03   9.8969146e+01
   1.0797500e+03   9.8969297e+01
   1.0797000e+03   9.8969447e+01
   1.0796500e+03   9.8969595e+01
   1.0796000e+03   9.8969743e+01
   1.0795500e+03   9.8969889e+01
   1.0795000e+03   9.8970035e+01
   1.0794500e+03   9.8970179e+01
   1.0794000e+03   9.8970322e+01
   1.0793500e+03   9.8970465e+01
   1.0793000e+03   9.8970606e+01
   1.0792500e+03   9.8970746e+01
   1.0792000e+03   9.8970885e+01
   1.0791500e+03   9.8971024e+01
   1.0791000e+03   9.8971161e+01
   1.0790500e+03   9.8971297e+01
   1.0790000e+03   9.8971433e+01
   1.0789500e+03   9.8971567e+01
   1.0789000e+03   9.8971701e+01
   1.0788500e+03   9.8971833e+01
   1.0788000e+03   9.8971965e+01
   1.0787500e+03   9.8972095e+01
   1.0787000e+03   9.8972225e+01
   1.0786500e+03   9.8972354e+01
   1.0786000e+03   9.8972482e+01
   1.0785500e+03   9.8972609e+01
   1.0785000e+03   9.8972735e+01
   1.0784500e+03   9.8972861e+01
   1.0784000e+03   9.8972985e+01
   1.0783500e+03   9.8973109e+01
   1.0783000e+03   9.8973231e+01
   1.0782500e+03   9.8973353e+01
   1.0782000e+03   9.8973474e+01
   1.0781500e+03   9.8973595e+01
   1.0781000e+03   9.8973714e+01
   1.0780500e+03   9.8973833e+01
   1.0780000e+03   9.8973951e+01
   1.0779500e+03   9.8974068e+01
   1.0779000e+03   9.8974184e+01
   1.0778500e+03   9.8974299e+01
   1.0778000e+03   9.8974414e+01
   1.0777500e+03   9.8974528e+01
   1.0777000e+03   9.8974641e+01
   1.0776500e+03   9.8974754e+01
   1.0776000e+03   9.8974865e+01
   1.0775500e+03   9.8974976e+01
   1.0775000e+03   9.8975087e+01
   1.0774500e+03   9.8975196e+01
   1.0774000e+03   9.8975305e+01
   1.0773500e+03   9.8975413e+01
   1.0773000e+03   9.8975520e+01
   1.0772500e+03   9.8975627e+01
   1.0772000e+03   9.8975733e+01
   1.0771500e+03   9.8975838e+01
   1.0771000e+03   9.8975943e+01
   1.0770500e+03   9.8976047e+01
   1.0770000e+03   9.8976150e+01
   1.0769500e+03   9.8976252e+01
   1.0769000e+03   9.8976354e+01
   1.0768500e+03   9.8976455e+01
   1.0768000e+03   9.8976556e+01
   1.0767500e+03   9.8976656e+01
   1.0767000e+03   9.8976755e+01
   1.0766500e+03   9.8976854e+01
   1.0766000e+03   9.8976952e+01
   1.0765500e+03   9.8977050e+01
   1.0765000e+03   9.8977146e+01
   1.0764500e+03   9.8977243e+01
   1.0764000e+03   9.8977338e+01
   1.0763500e+03   9.8977433e+01
   1.0763000e+03   9.8977528e+01
   1.0762500e+03   9.8977621e+01
   1.0762000e+03   9.8977715e+01
   1.0761500e+03   9.8977807e+01
   1.0761000e+03   9.8977899e+01
   1.0760500e+03   9.8977991e+01
   1.0760000e+03   9.8978082e+01
   1.0759500e+03   9.8978172e+01
   1.0759000e+03   9.8978262e+01
   1.0758500e+03   9.8978351e+01
   1.0758000e+03   9.8978440e+01
   1.0757500e+03   9.8978528e+01
   1.0757000e+03   9.8978616e+01
   1.0756500e+03   9.8978703e+01
   1.0756000e+03   9.8978789e+01
   1.0755500e+03   9.8978875e+01
   1.0755000e+03   9.8978961e+01
   1.0754500e+03   9.8979046e+01
   1.0754000e+03   9.8979130e+01
   1.0753500e+03   9.8979214e+01
   1.0753000e+03   9.8979298e+01
   1.0752500e+03   9.8979381e+01
   1.0752000e+03   9.8979463e+01
   1.0751500e+03   9.8979545e+01
   1.0751000e+03   9.8979627e+01
   1.0750500e+03   9.8979708e+01
   1.0750000e+03   9.8979788e+01


==> Data/Lorentzians/LSA_lorentz_13C.dat <==
   1.1250000e+03   9.8976356e+01
   1.1249500e+03   9.8976261e+01
   1.1249000e+03   9.8976166e+01
   1.1248500e+03   9.8976071e+01
   1.1248000e+03   9.8975975e+01
   1.1247500e+03   9.8975878e+01
   1.1247000e+03   9.8975781e+01
   1.1246500e+03   9.8975683e+01
   1.1246000e+03   9.8975584e+01
   1.1245500e+03   9.8975485e+01
   1.1245000e+03   9.8975386e+01
   1.1244500e+03   9.8975285e+01
   1.1244000e+03   9.8975184e+01
   1.1243500e+03   9.8975083e+01
   1.1243000e+03   9.8974981e+01
   1.1242500e+03   9.8974878e+01
   1.1242000e+03   9.8974775e+01
   1.1241500e+03   9.8974671e+01
   1.1241000e+03   9.8974566e+01
   1.1240500e+03   9.8974461e+01
   1.1240000e+03   9.8974355e+01
   1.1239500e+03   9.8974248e+01
   1.1239000e+03   9.8974141e+01
   1.1238500e+03   9.8974033e+01
   1.1238000e+03   9.8973924e+01
   1.1237500e+03   9.8973815e+01
   1.1237000e+03   9.8973705e+01
   1.1236500e+03   9.8973594e+01
   1.1236000e+03   9.8973482e+01
   1.1235500e+03   9.8973370e+01
   1.1235000e+03   9.8973257e+01
   1.1234500e+03   9.8973144e+01
   1.1234000e+03   9.8973029e+01
   1.1233500e+03   9.8972914e+01
   1.1233000e+03   9.8972799e+01
   1.1232500e+03   9.8972682e+01
   1.1232000e+03   9.8972565e+01
   1.1231500e+03   9.8972447e+01
   1.1231000e+03   9.8972328e+01
   1.1230500e+03   9.8972209e+01
   1.1230000e+03   9.8972088e+01
   1.1229500e+03   9.8971967e+01
   1.1229000e+03   9.8971845e+01
   1.1228500e+03   9.8971723e+01
   1.1228000e+03   9.8971599e+01
   1.1227500e+03   9.8971475e+01
   1.1227000e+03   9.8971350e+01
   1.1226500e+03   9.8971224e+01
   1.1226000e+03   9.8971097e+01
   1.1225500e+03   9.8970969e+01
   1.1225000e+03   9.8970841e+01
   1.1224500e+03   9.8970711e+01
   1.1224000e+03   9.8970581e+01
   1.1223500e+03   9.8970450e+01
   1.1223000e+03   9.8970318e+01
   1.1222500e+03   9.8970185e+01
   1.1222000e+03   9.8970052e+01
   1.1221500e+03   9.8969917e+01
   1.1221000e+03   9.8969782e+01
   1.1220500e+03   9.8969645e+01
   1.1220000e+03   9.8969508e+01
   1.1219500e+03   9.8969370e+01
   1.1219000e+03   9.8969230e+01
   1.1218500e+03   9.8969090e+01
   1.1218000e+03   9.8968949e+01
   1.1217500e+03   9.8968807e+01
   1.1217000e+03   9.8968664e+01
   1.1216500e+03   9.8968520e+01
   1.1216000e+03   9.8968375e+01
   1.1215500e+03   9.8968228e+01
   1.1215000e+03   9.8968081e+01
   1.1214500e+03   9.8967933e+01
   1.1214000e+03   9.8967784e+01
   1.1213500e+03   9.8967634e+01
   1.1213000e+03   9.8967483e+01
   1.1212500e+03   9.8967330e+01
   1.1212000e+03   9.8967177e+01
   1.1211500e+03   9.8967022e+01
   1.1211000e+03   9.8966867e+01
   1.1210500e+03   9.8966710e+01
   1.1210000e+03   9.8966552e+01
   1.1209500e+03   9.8966393e+01
   1.1209000e+03   9.8966233e+01
   1.1208500e+03   9.8966072e+01
   1.1208000e+03   9.8965910e+01
   1.1207500e+03   9.8965746e+01
   1.1207000e+03   9.8965582e+01
   1.1206500e+03   9.8965416e+01
   1.1206000e+03   9.8965249e+01
   1.1205500e+03   9.8965080e+01
   1.1205000e+03   9.8964911e+01
   1.1204500e+03   9.8964740e+01
   1.1204000e+03   9.8964568e+01
   1.1203500e+03   9.8964395e+01
   1.1203000e+03   9.8964220e+01
   1.1202500e+03   9.8964045e+01
   1.1202000e+03   9.8963867e+01
   1.1201500e+03   9.8963689e+01
   1.1201000e+03   9.8963509e+01
   1.1200500e+03   9.8963328e+01
   1.1200000e+03   9.8963146e+01
   1.1199500e+03   9.8962962e+01
   1.1199000e+03   9.8962777e+01
   1.1198500e+03   9.8962590e+01
   1.1198000e+03   9.8962402e+01
   1.1197500e+03   9.8962213e+01
   1.1197000e+03   9.8962022e+01
   1.1196500e+03   9.8961830e+01
   1.1196000e+03   9.8961636e+01
   1.1195500e+03   9.8961441e+01
   1.1195000e+03   9.8961244e+01
   1.1194500e+03   9.8961046e+01
   1.1194000e+03   9.8960846e+01
   1.1193500e+03   9.8960644e+01
   1.1193000e+03   9.8960442e+01
   1.1192500e+03   9.8960237e+01
   1.1192000e+03   9.8960031e+01
   1.1191500e+03   9.8959824e+01
   1.1191000e+03   9.8959614e+01
   1.1190500e+03   9.8959403e+01
   1.1190000e+03   9.8959191e+01
   1.1189500e+03   9.8958977e+01
   1.1189000e+03   9.8958761e+01
   1.1188500e+03   9.8958543e+01
   1.1188000e+03   9.8958324e+01
   1.1187500e+03   9.8958103e+01
   1.1187000e+03   9.8957880e+01
   1.1186500e+03   9.8957655e+01
   1.1186000e+03   9.8957429e+01
   1.1185500e+03   9.8957201e+01
   1.1185000e+03   9.8956970e+01
   1.1184500e+03   9.8956738e+01
   1.1184000e+03   9.8956505e+01
   1.1183500e+03   9.8956269e+01
   1.1183000e+03   9.8956031e+01
   1.1182500e+03   9.8955792e+01
   1.1182000e+03   9.8955550e+01
   1.1181500e+03   9.8955307e+01
   1.1181000e+03   9.8955061e+01
   1.1180500e+03   9.8954813e+01
   1.1180000e+03   9.8954564e+01
   1.1179500e+03   9.8954312e+01
   1.1179000e+03   9.8954058e+01
   1.1178500e+03   9.8953802e+01
   1.1178000e+03   9.8953544e+01
   1.1177500e+03   9.8953284e+01
   1.1177000e+03   9.8953022e+01
   1.1176500e+03   9.8952757e+01
   1.1176000e+03   9.8952490e+01
   1.1175500e+03   9.8952221e+01
   1.1175000e+03   9.8951950e+01
   1.1174500e+03   9.8951676e+01
   1.1174000e+03   9.8951400e+01
   1.1173500e+03   9.8951121e+01
   1.1173000e+03   9.8950840e+01
   1.1172500e+03   9.8950557e+01
   1.1172000e+03   9.8950271e+01
   1.1171500e+03   9.8949983e+01
   1.1171000e+03   9.8949692e+01
   1.1170500e+03   9.8949399e+01
   1.1170000e+03   9.8949103e+01
   1.1169500e+03   9.8948805e+01
   1.1169000e+03   9.8948504e+01
   1.1168500e+03   9.8948200e+01
   1.1168000e+03   9.8947893e+01
   1.1167500e+03   9.8947584e+01
   1.1167000e+03   9.8947272e+01
   1.1166500e+03   9.8946958e+01
   1.1166000e+03   9.8946640e+01
   1.1165500e+03   9.8946320e+01
   1.1165000e+03   9.8945996e+01
   1.1164500e+03   9.8945670e+01
   1.1164000e+03   9.8945341e+01
   1.1163500e+03   9.8945009e+01
   1.1163000e+03   9.8944673e+01
   1.1162500e+03   9.8944335e+01
   1.1162000e+03   9.8943994e+01
   1.1161500e+03   9.8943649e+01
   1.1161000e+03   9.8943301e+01
   1.1160500e+03   9.8942950e+01
   1.1160000e+03   9.8942596e+01
   1.1159500e+03   9.8942238e+01
   1.1159000e+03   9.8941878e+01
   1.1158500e+03   9.8941513e+01
   1.1158000e+03   9.8941145e+01
   1.1157500e+03   9.8940774e+01
   1.1157000e+03   9.8940400e+01
   1.1156500e+03   9.8940021e+01
   1.1156000e+03   9.8939639e+01
   1.1155500e+03   9.8939254e+01
   1.1155000e+03   9.8938864e+01
   1.1154500e+03   9.8938471e+01
   1.1154000e+03   9.8938075e+01
   1.1153500e+03   9.8937674e+01
   1.1153000e+03   9.8937269e+01
   1.1152500e+03   9.8936861e+01
   1.1152000e+03   9.8936448e+01
   1.1151500e+03   9.8936032e+01
   1.1151000e+03   9.8935611e+01
   1.1150500e+03   9.8935186e+01
   1.1150000e+03   9.8934757e+01
   1.1149500e+03   9.8934324e+01
   1.1149000e+03   9.8933886e+01
   1.1148500e+03   9.8933444e+01
   1.1148000e+03   9.8932997e+01
   1.1147500e+03   9.8932546e+01
   1.1147000e+03   9.8932091e+01
   1.1146500e+03   9.8931631e+01
   1.1146000e+03   9.8931166e+01
   1.1145500e+03   9.8930696e+01
   1.1145000e+03   9.8930222e+01
   1.1144500e+03   9.8929742e+01
   1.1144000e+03   9.8929258e+01
   1.1143500e+03   9.8928769e+01
   1.1143000e+03   9.8928274e+01
   1.1142500e+03   9.8927775e+01
   1.1142000e+03   9.8927270e+01
   1.1141500e+03   9.8926760e+01
   1.1141000e+03   9.8926244e+01
   1.1140500e+03   9.8925723e+01
   1.1140000e+03   9.8925197e+01
   1.1139500e+03   9.8924665e+01
   1.1139000e+03   9.8924127e+01
   1.1138500e+03   9.8923583e+01
   1.1138000e+03   9.8923034e+01
   1.1137500e+03   9.8922478e+01
   1.1137000e+03   9.8921917e+01
   1.1136500e+03   9.8921349e+01
   1.1136000e+03   9.8920776e+01
   1.1135500e+03   9.8920195e+01
   1.1135000e+03   9.8919609e+01
   1.1134500e+03   9.8919016e+01
   1.1134000e+03   9.8918417e+01
   1.1133500e+03   9.8917810e+01
   1.1133000e+03   9.8917197e+01
   1.1132500e+03   9.8916578e+01
   1.1132000e+03   9.8915951e+01
   1.1131500e+03   9.8915317e+01
   1.1131000e+03   9.8914676e+01
   1.1130500e+03   9.8914027e+01
   1.1130000e+03   9.8913372e+01
   1.1129500e+03   9.8912708e+01
   1.1129000e+03   9.8912037e+01
   1.1128500e+03   9.8911359e+01
   1.1128000e+03   9.8910672e+01
   1.1127500e+03   9.8909977e+01
   1.1127000e+03   9.8909275e+01
   1.1126500e+03   9.8908564e+01
   1.1126000e+03   9.8907844e+01
   1.1125500e+03   9.8907116e+01
   1.1125000e+03   9.8906380e+01
   1.1124500e+03   9.8905634e+01
   1.1124000e+03   9.8904880e+01
   1.1123500e+03   9.8904117e+01
   1.1123000e+03   9.8903344e+01
   1.1122500e+03   9.8902562e+01
   1.1122000e+03   9.8901771e+01
   1.1121500e+03   9.8900970e+01
   1.1121000e+03   9.8900159e+01
   1.1120500e+03   9.8899338e+01
   1.1120000e+03   9.8898507e+01
   1.1119500e+03   9.8897665e+01
   1.1119000e+03   9.8896813e+01
   1.1118500e+03   9.8895951e+01
   1.1118000e+03   9.8895077e+01
   1.1117500e+03   9.8894193e+01
   1.1117000e+03   9.8893297e+01
   1.1116500e+03   9.8892390e+01
   1.1116000e+03   9.8891471e+01
   1.1115500e+03   9.8890541e+01
   1.1115000e+03   9.8889598e+01
   1.1114500e+03   9.8888643e+01
   1.1114000e+03   9.8887676e+01
   1.1113500e+03   9.8886696e+01
   1.1113000e+03   9.8885703e+01
   1.1112500e+03   9.8884698e+01
   1.1112000e+03   9.8883678e+01
   1.1111500e+03   9.8882646e+01
   1.1111000e+03   9.8881599e+01
   1.1110500e+03   9.8880539e+01
   1.1110000e+03   9.8879464e+01
   1.1109500e+03   9.8878375e+01
   1.1109000e+03   9.8877270e+01
   1.1108500e+03   9.8876151e+01
   1.1108000e+03   9.8875016e+01
   1.1107500e+03   9.8873866e+01
   1.1107000e+03   9.8872700e+01
   1.1106500e+03   9.8871517e+01
   1.1106000e+03   9.8870318e+01
   1.1105500e+03   9.8869103e+01
   1.1105000e+03   9.8867870e+01
   1.1104500e+03   9.8866619e+01
   1.1104000e+03   9.8865351e+01
   1.1103500e+03   9.8864064e+01
   1.1103000e+03   9.8862759e+01
   1.1102500e+03   9.8861435e+01
   1.1102000e+03   9.8860092e+01
   1.1101500e+03   9.8858730e+01
   1.1101000e+03   9.8857347e+01
   1.1100500e+03   9.8855944e+01
   1.1100000e+03   9.8854520e+01
   1.1099500e+03   9.8853075e+01
   1.1099000e+03   9.8851609e+01
   1.1098500e+03   9.8850120e+01
   1.1098000e+03   9.8848609e+01
   1.1097500e+03   9.8847075e+01
   1.1097000e+03   9.8845518e+01
   1.1096500e+03   9.8843936e+01
   1.1096000e+03   9.8842330e+01
   1.1095500e+03   9.8840700e+01
   1.1095000e+03   9.8839044e+01
   1.1094500e+03   9.8837362e+01
   1.1094000e+03   9.8835654e+01
   1.1093500e+03   9.8833918e+01
   1.1093000e+03   9.8832155e+01
   1.1092500e+03   9.8830364e+01
   1.1092000e+03   9.8828544e+01
   1.1091500e+03   9.8826695e+01
   1.1091000e+03   9.8824815e+01
   1.1090500e+03   9.8822905e+01
   1.1090000e+03   9.8820964e+01
   1.1089500e+03   9.8818990e+01
   1.1089000e+03   9.8816984e+01
   1.1088500e+03   9.8814944e+01
   1.1088000e+03   9.8812870e+01
   1.1087500e+03   9.8810761e+01
   1.1087000e+03   9.8808617e+01
   1.1086500e+03   9.8806435e+01
   1.1086000e+03   9.8804216e+01
   1.1085500e+03   9.8801959e+01
   1.1085000e+03   9.8799663e+01
   1.1084500e+03   9.8797327e+01
   1.1084000e+03   9.8794949e+01
   1.1083500e+03   9.8792530e+01
   1.1083000e+03   9.8790067e+01
   1.1082500e+03   9.8787561e+01
   1.1082000e+03   9.8785009e+01
   1.1081500e+03   9.8782411e+01
   1.1081000e+03   9.8779766e+01
   1.1080500e+03   9.8777073e+01
   1.1080000e+03   9.8774330e+01
   1.1079500e+03   9.8771536e+01
   1.1079000e+03   9.8768690e+01
   1.1078500e+03   9.8765790e+01
   1.1078000e+03   9.8762836e+01
   1.1077500e+03   9.8759826e+01
   1.1077000e+03   9.8756758e+01
   1.1076500e+03   9.8753631e+01
   1.1076000e+03   9.8750443e+01
   1.1075500e+03   9.8747194e+01
   1.1075000e+03   9.8743880e+01
   1.1074500e+03   9.8740501e+01
   1.1074000e+03   9.8737056e+01
   1.1073500e+03   9.8733541e+01
   1.1073000e+03   9.8729955e+01
   1.1072500e+03   9.8726297e+01
   1.1072000e+03   9.8722563e+01
   1.1071500e+03   9.8718754e+01
   1.1071000e+03   9.8714865e+01
   1.1070500e+03   9.8710895e+01
   1.1070000e+03   9.8706843e+01
   1.1069500e+03   9.8702704e+01
   1.1069000e+03   9.8698478e+01
   1.1068500e+03   9.8694160e+01
   1.1068000e+03   9.8689750e+01
   1.1067500e+03   9.8685244e+01
   1.1067000e+03   9.8680640e+01
   1.1066500e+03   9.8675933e+01
   1.1066000e+03   9.8671123e+01
   1.1065500e+03   9.8666204e+01
   1.1065000e+03   9.8661175e+01
   1.1064500e+03   9.8656032e+01
   1.1064000e+03   9.8650771e+01
   1.1063500e+03   9.8645389e+01
   1.1063000e+03   9.8639882e+01
   1.1062500e+03   9.8634245e+01
   1.1062000e+03   9.8628476e+01
   1.1061500e+03   9.8622570e+01
   1.1061000e+03   9.8616522e+01
   1.1060500e+03   9.8610329e+01
   1.1060000e+03   9.8603984e+01
   1.1059500e+03   9.8597484e+01
   1.1059000e+03   9.8590823e+01
   1.1058500e+03   9.8583996e+01
   1.1058000e+03   9.8576997e+01
   1.1057500e+03   9.8569821e+01
   1.1057000e+03   9.8562461e+01
   1.1056500e+03   9.8554911e+01
   1.1056000e+03   9.8547165e+01
   1.1055500e+03   9.8539216e+01
   1.1055000e+03   9.8531057e+01
   1.1054500e+03   9.8522679e+01
   1.1054000e+03   9.8514077e+01
   1.1053500e+03   9.8505240e+01
   1.1053000e+03   9.8496161e+01
   1.1052500e+03   9.8486832e+01
   1.1052000e+03   9.8477241e+01
   1.1051500e+03   9.8467381e+01
   1.1051000e+03   9.8457241e+01
   1.1050500e+03   9.8446809e+01
   1.1050000e+03   9.8436075e+01
   1.1049500e+03   9.8425027e+01
   1.1049000e+03   9.8413653e+01
   1.1048500e+03   9.8401940e+01
   1.1048000e+03   9.8389874e+01
   1.1047500e+03   9.8377442e+01
   1.1047000e+03   9.8364627e+01
   1.1046500e+03   9.8351415e+01
   1.1046000e+03   9.8337789e+01
   1.1045500e+03   9.8323732e+01
   1.1045000e+03   9.8309224e+01
   1.1044500e+03   9.8294248e+01
   1.1044000e+03   9.8278782e+01
   1.1043500e+03   9.8262806e+01
   1.1043000e+03   9.8246296e+01
   1.1042500e+03   9.8229229e+01
   1.1042000e+03   9.8211580e+01
   1.1041500e+03   9.8193322e+01
   1.1041000e+03   9.8174426e+01
   1.1040500e+03   9.8154864e+01
   1.1040000e+03   9.8134604e+01
   1.1039500e+03   9.8113611e+01
   1.1039000e+03   9.8091852e+01
   1.1038500e+03   9.8069288e+01
   1.1038000e+03   9.8045879e+01
   1.1037500e+03   9.8021584e+01
   1.1037000e+03   9.7996356e+01
   1.1036500e+03   9.7970149e+01
   1.1036000e+03   9.7942912e+01
   1.1035500e+03   9.7914590e+01
   1.1035000e+03   9.7885125e+01
   1.1034500e+03   9.7854457e+01
   1.1034000e+03   9.7822518e+01
   1.1033500e+03   9.7789239e+01
   1.1033000e+03   9.7754545e+01
   1.1032500e+03   9.7718354e+01
   1.1032000e+03   9.7680581e+01
   1.1031500e+03   9.7641134e+01
   1.1031000e+03   9.7599913e+01
   1.1030500e+03   9.7556811e+01
   1.1030000e+03   9.7511714e+01
   1.1029500e+03   9.7464499e+01
   1.1029000e+03   9.7415033e+01
   1.1028500e+03   9.7363172e+01
   1.1028000e+03   9.7308763e+01
   1.1027500e+03   9.7251637e+01
   1.1027000e+03   9.7191615e+01
   1.1026500e+03   9.7128499e+01
   1.1026000e+03   9.7062079e+01
   1.1025500e+03   9.6992124e+01
   1.1025000e+03   9.6918383e+01
   1.1024500e+03   9.6840584e+01
   1.1024000e+03   9.6758430e+01
   1.1023500e+03   9.6671596e+01
   1.1023000e+03   9.6579730e+01
   1.1022500e+03   9.6482443e+01
   1.1022000e+03   9.6379313e+01
   1.1021500e+03   9.6269874e+01
   1.1021000e+03   9.6153616e+01
   1.1020500e+03   9.6029976e+01
   1.1020000e+03   9.5898337e+01
   1.1019500e+03   9.5758015e+01
   1.1019000e+03   9.5608257e+01
   1.1018500e+03   9.5448228e+01
   1.1018000e+03   9.5277003e+01
   1.1017500e+03   9.5093557e+01
   1.1017000e+03   9.4896749e+01
   1.1016500e+03   9.4685309e+01
   1.1016000e+03   9.4457823e+01
   1.1015500e+03   9.4212711e+01
   1.1015000e+03   9.3948207e+01
   1.1014500e+03   9.3662335e+01
   1.1014000e+03   9.3352882e+01
   1.1013500e+03   9.3017364e+01
   1.1013000e+03   9.2652995e+01
   1.1012500e+03   9.2256645e+01
   1.1012000e+03   9.1824802e+01
   1.1011500e+03   9.1353518e+01
   1.1011000e+03   9.0838368e+01
   1.1010500e+03   9.0274396e+01
   1.1010000e+03   8.9656063e+01
   1.1009500e+03   8.8977207e+01
   1.1009000e+03   8.8231009e+01
   1.1008500e+03   8.7409981e+01
   1.1008000e+03   8.6505990e+01
   1.1007500e+03   8.5510344e+01
   1.1007000e+03   8.4413959e+01
   1.1006500e+03   8.3207655e+01
   1.1006000e+03   8.1882644e+01
   1.1005500e+03   8.0431262e+01
   1.1005000e+03   7.8848043e+01
   1.1004500e+03   7.7131221e+01
   1.1004000e+03   7.5284720e+01
   1.1003500e+03   7.3320668e+01
   1.1003000e+03   7.1262318e+01
   1.1002500e+03   6.9147074e+01
   1.1002000e+03   6.7029024e+01
   1.1001500e+03   6.4980011e+01
   1.1001000e+03   6.3088066e+01
   1.1000500e+03   6.1452047e+01
   1.1000000e+03   6.0172019e+01
   1.0999500e+03   5.9336245e+01
   1.0999000e+03   5.9007272e+01
   1.0998500e+03   5.9210814e+01
   1.0998000e+03   5.9930887e+01
   1.0997500e+03   6.1112855e+01
   1.0997000e+03   6.2673332e+01
   1.0996500e+03   6.4513786e+01
   1.0996000e+03   6.6534051e+01
   1.0995500e+03   6.8642888e+01
   1.0995000e+03   7.0764347e+01
   1.0994500e+03   7.2840153e+01
   1.0994000e+03   7.4829139e+01
   1.0993500e+03   7.6704964e+01
   1.0993000e+03   7.8453141e+01
   1.0992500e+03   8.0068044e+01
   1.0992000e+03   8.1550291e+01
   1.0991500e+03   8.2904625e+01
   1.0991000e+03   8.4138300e+01
   1.0990500e+03   8.5259915e+01
   1.0990000e+03   8.6278609e+01
   1.0989500e+03   8.7203521e+01
   1.0989000e+03   8.8043456e+01
   1.0988500e+03   8.8806690e+01
   1.0988000e+03   8.9500866e+01
   1.0987500e+03   9.0132964e+01
   1.0987000e+03   9.0709298e+01
   1.0986500e+03   9.1235552e+01
   1.0986000e+03   9.1716814e+01
   1.0985500e+03   9.2157632e+01
   1.0985000e+03   9.2562062e+01
   1.0984500e+03   9.2933715e+01
   1.0984000e+03   9.3275808e+01
   1.0983500e+03   9.3591204e+01
   1.0983000e+03   9.3882456e+01
   1.0982500e+03   9.4151837e+01
   1.0982000e+03   9.4401379e+01
   1.0981500e+03   9.4632894e+01
   1.0981000e+03   9.4848004e+01
   1.0980500e+03   9.5048160e+01
   1.0980000e+03   9.5234666e+01
   1.0979500e+03   9.5408690e+01
   1.0979000e+03   9.5571286e+01
   1.0978500e+03   9.5723400e+01
   1.0978000e+03   9.5865888e+01
   1.0977500e+03   9.5999521e+01
   1.0977000e+03   9.6124998e+01
   1.0976500e+03   9.6242954e+01
   1.0976000e+03   9.6353961e+01
   1.0975500e+03   9.6458543e+01
   1.0975000e+03   9.6557175e+01
   1.0974500e+03   9.6650289e+01
   1.0974000e+03   9.6738283e+01
   1.0973500e+03   9.6821516e+01
   1.0973000e+03   9.6900320e+01
   1.0972500e+03   9.6974997e+01
   1.0972000e+03   9.7045826e+01
   1.0971500e+03   9.7113063e+01
   1.0971000e+03   9.7176941e+01
   1.0970500e+03   9.7237679e+01
   1.0970000e+03   9.7295474e+01
   1.0969500e+03   9.7350512e+01
   1.0969000e+03   9.7402962e+01
   1.0968500e+03   9.7452982e+01
   1.0968000e+03   9.7500719e+01
   1.0967500e+03   9.7546306e+01
   1.0967000e+03   9.7589870e+01
   1.0966500e+03   9.7631527e+01
   1.0966000e+03   9.7671386e+01
   1.0965500e+03   9.7709547e+01
   1.0965000e+03   9.7746104e+01
   1.0964500e+03   9.7781146e+01
   1.0964000e+03   9.7814754e+01
   1.0963500e+03   9.7847004e+01
   1.0963000e+03   9.7877967e+01
   1.0962500e+03   9.7907711e+01
   1.0962000e+03   9.7936299e+01
   1.0961500e+03   9.7963788e+01
   1.0961000e+03   9.7990235e+01
   1.0960500e+03   9.8015690e+01
   1.0960000e+03   9.8040202e+01
   1.0959500e+03   9.8063817e+01
   1.0959000e+03   9.8086578e+01
   1.0958500e+03   9.8108524e+01
   1.0958000e+03   9.8129695e+01
   1.0957500e+03   9.8150126e+01
   1.0957000e+03   9.8169851e+01
   1.0956500e+03   9.8188902e+01
   1.0956000e+03   9.8207308e+01
   1.0955500e+03   9.8225099e+01
   1.0955000e+03   9.8242302e+01
   1.0954500e+03   9.8258942e+01
   1.0954000e+03   9.8275042e+01
   1.0953500e+03   9.8290627e+01
   1.0953000e+03   9.8305717e+01
   1.0952500e+03   9.8320334e+01
   1.0952000e+03   9.8334497e+01
   1.0951500e+03   9.8348223e+01
   1.0951000e+03   9.8361532e+01
   1.0950500e+03   9.8374439e+01
   1.0950000e+03   9.8386961e+01
   1.0949500e+03   9.8399113e+01
   1.0949000e+03   9.8410908e+01
   1.0948500e+03   9.8422361e+01
   1.0948000e+03   9.8433485e+01
   1.0947500e+03   9.8444292e+01
   1.0947000e+03   9.8454795e+01
   1.0946500e+03   9.8465003e+01
   1.0946000e+03   9.8474929e+01
   1.0945500e+03   9.8484582e+01
   1.0945000e+03   9.8493973e+01
   1.0944500e+03   9.8503110e+01
   1.0944000e+03   9.8512003e+01
   1.0943500e+03   9.8520661e+01
   1.0943000e+03   9.8529091e+01
   1.0942500e+03   9.8537301e+01
   1.0942000e+03   9.8545300e+01
   1.0941500e+03   9.8553093e+01
   1.0941000e+03   9.8560689e+01
   1.0940500e+03   9.8568093e+01
   1.0940000e+03   9.8575312e+01
   1.0939500e+03   9.8582352e+01
   1.0939000e+03   9.8589220e+01
   1.0938500e+03   9.8595920e+01
   1.0938000e+03   9.8602458e+01
   1.0937500e+03   9.8608839e+01
   1.0937000e+03   9.8615068e+01
   1.0936500e+03   9.8621150e+01
   1.0936000e+03   9.8627089e+01
   1.0935500e+03   9.8632890e+01
   1.0935000e+03   9.8638557e+01
   1.0934500e+03   9.8644095e+01
   1.0934000e+03   9.8649506e+01
   1.0933500e+03   9.8654796e+01
   1.0933000e+03   9.8659967e+01
   1.0932500e+03   9.8665023e+01
   1.0932000e+03   9.8669967e+01
   1.0931500e+03   9.8674803e+01
   1.0931000e+03   9.8679533e+01
   1.0930500e+03   9.8684162e+01
   1.0930000e+03   9.8688691e+01
   1.0929500e+03   9.8693124e+01
   1.0929000e+03   9.8697463e+01
   1.0928500e+03   9.8701710e+01
   1.0928000e+03   9.8705869e+01
   1.0927500e+03   9.8709942e+01
   1.0927000e+03   9.8713932e+01
   1.0926500e+03   9.8717839e+01
   1.0926000e+03   9.8721667e+01
   1.0925500e+03   9.8725418e+01
   1.0925000e+03   9.8729094e+01
   1.0924500e+03   9.8732697e+01
   1.0924000e+03   9.8736229e+01
   1.0923500e+03   9.8739691e+01
   1.0923000e+03   9.8743085e+01
   1.0922500e+03   9.8746414e+01
   1.0922000e+03   9.8749679e+01
   1.0921500e+03   9.8752881e+01
   1.0921000e+03   9.8756022e+01
   1.0920500e+03   9.8759104e+01
   1.0920000e+03   9.8762128e+01
   1.0919500e+03   9.8765095e+01
   1.0919000e+03   9.8768007e+01
   1.0918500e+03   9.8770866e+01
   1.0918000e+03   9.8773672e+01
   1.0917500e+03   9.8776427e+01
   1.0917000e+03   9.8779132e+01
   1.0916500e+03   9.8781789e+01
   1.0916000e+03   9.8784397e+01
   1.0915500e+03   9.8786960e+01
   1.0915000e+03   9.8789477e+01
   1.0914500e+03   9.8791950e+01
   1.0914000e+03   9.8794379e+01
   1.0913500e+03   9.8796767e+01
   1.0913000e+03   9.8799113e+01
   1.0912500e+03   9.8801419e+01
   1.0912000e+03   9.8803685e+01
   1.0911500e+03   9.8805913e+01
   1.0911000e+03   9.8808103e+01
   1.0910500e+03   9.8810256e+01
   1.0910000e+03   9.8812374e+01
   1.0909500e+03   9.8814456e+01
   1.0909000e+03   9.8816504e+01
   1.0908500e+03   9.8818518e+01
   1.0908000e+03   9.8820499e+01
   1.0907500e+03   9.8822448e+01
   1.0907000e+03   9.8824365e+01
   1.0906500e+03   9.8826252e+01
   1.0906000e+03   9.8828108e+01
   1.0905500e+03   9.8829935e+01
   1.0905000e+03   9.8831733e+01
   1.0904500e+03   9.8833503e+01
   1.0904000e+03   9.8835245e+01
   1.0903500e+03   9.8836959e+01
   1.0903000e+03   9.8838648e+01
   1.0902500e+03   9.8840310e+01
   1.0902000e+03   9.8841946e+01
   1.0901500e+03   9.8843558e+01
   1.0901000e+03   9.8845145e+01
   1.0900500e+03   9.8846708e+01
   1.0900000e+03   9.8848247e+01
   1.0899500e+03   9.8849764e+01
   1.0899000e+03   9.8851258e+01
   1.0898500e+03   9.8852730e+01
   1.0898000e+03   9.8854180e+01
   1.0897500e+03   9.8855608e+01
   1.0897000e+03   9.8857016e+01
   1.0896500e+03   9.8858404e+01
   1.0896000e+03   9.8859771e+01
   1.0895500e+03   9.8861119e+01
   1.0895000e+03   9.8862447e+01
   1.0894500e+03   9.8863757e+01
   1.0894000e+03   9.8865047e+01
   1.0893500e+03   9.8866320e+01
   1.0893000e+03   9.8867575e+01
   1.0892500e+03   9.8868812e+01
   1.0892000e+03   9.8870032e+01
   1.0891500e+03   9.8871235e+01
   1.0891000e+03   9.8872421e+01
   1.0890500e+03   9.8873591e+01
   1.0890000e+03   9.8874745e+01
   1.0889500e+03   9.8875884e+01
   1.0889000e+03   9.8877006e+01
   1.0888500e+03   9.8878114e+01
   1.0888000e+03   9.8879207e+01
   1.0887500e+03   9.8880285e+01
   1.0887000e+03   9.8881349e+01
   1.0886500e+03   9.8882399e+01
   1.0886000e+03   9.8883435e+01
   1.0885500e+03   9.8884457e+01
   1.0885000e+03   9.8885466e+01
   1.0884500e+03   9.8886462e+01
   1.0884000e+03   9.8887445e+01
   1.0883500e+03   9.8888415e+01
   1.0883000e+03   9.8889373e+01
   1.0882500e+03   9.8890318e+01
   1.0882000e+03   9.8891252e+01
   1.0881500e+03   9.8892173e+01
   1.0881000e+03   9.8893083e+01
   1.0880500e+03   9.8893981e+01
   1.0880000e+03   9.8894869e+01
   1.0879500e+03   9.8895745e+01
   1.0879000e+03   9.8896610e+01
   1.0878500e+03   9.8897464e+01
   1.0878000e+03   9.8898308e+01
   1.0877500e+03   9.8899142e+01
   1.0877000e+03   9.8899965e+01
   1.0876500e+03   9.8900778e+01
   1.0876000e+03   9.8901582e+01
   1.0875500e+03   9.8902376e+01
   1.0875000e+03   9.8903160e+01
   1.0874500e+03   9.8903934e+01
   1.0874000e+03   9.8904700e+01
   1.0873500e+03   9.8905456e+01
   1.0873000e+03   9.8906204e+01
   1.0872500e+03   9.8906942e+01
   1.0872000e+03   9.8907672e+01
   1.0871500e+03   9.8908394e+01
   1.0871000e+03   9.8909107e+01
   1.0870500e+03   9.8909812e+01
   1.0870000e+03   9.8910508e+01
   1.0869500e+03   9.8911197e+01
   1.0869000e+03   9.8911877e+01
   1.0868500e+03   9.8912550e+01
   1.0868000e+03   9.8913215e+01
   1.0867500e+03   9.8913873e+01
   1.0867000e+03   9.8914523e+01
   1.0866500e+03   9.8915166e+01
   1.0866000e+03   9.8915801e+01
   1.0865500e+03   9.8916430e+01
   1.0865000e+03   9.8917051e+01
   1.0864500e+03   9.8917666e+01
   1.0864000e+03   9.8918274e+01
   1.0863500e+03   9.8918875e+01
   1.0863000e+03   9.8919469e+01
   1.0862500e+03   9.8920057e+01
   1.0862000e+03   9.8920639e+01
   1.0861500e+03   9.8921214e+01
   1.0861000e+03   9.8921783e+01
   1.0860500e+03   9.8922346e+01
   1.0860000e+03   9.8922903e+01
   1.0859500e+03   9.8923453e+01
   1.0859000e+03   9.8923998e+01
   1.0858500e+03   9.8924538e+01
   1.0858000e+03   9.8925071e+01
   1.0857500e+03   9.8925599e+01
   1.0857000e+03   9.8926121e+01
   1.0856500e+03   9.8926638e+01
   1.0856000e+03   9.8927149e+01
   1.0855500e+03   9.8927655e+01
   1.0855000e+03   9.8928156e+01
   1.0854500e+03   9.8928652e+01
   1.0854000e+03   9.8929142e+01
   1.0853500e+03   9.8929628e+01
   1.0853000e+03   9.8930108e+01
   1.0852500e+03   9.8930584e+01
   1.0852000e+03   9.8931055e+01
   1.0851500e+03   9.8931521e+01
   1.0851000e+03   9.8931982e+01
   1.0850500e+03   9.8932439e+01
   1.0850000e+03   9.8932891e+01
   1.0849500e+03   9.8933339e+01
   1.0849000e+03   9.8933782e+01
   1.0848500e+03   9.8934220e+01
   1.0848000e+03   9.8934655e+01
   1.0847500e+03   9.8935085e+01
   1.0847000e+03   9.8935511e+01
   1.0846500e+03   9.8935932e+01
   1.0846000e+03   9.8936350e+01
   1.0845500e+03   9.8936763e+01
   1.0845000e+03   9.8937173e+01
   1.0844500e+03   9.8937578e+01
   1.0844000e+03   9.8937980e+01
   1.0843500e+03   9.8938378e+01
   1.0843000e+03   9.8938772e+01
   1.0842500e+03   9.8939162e+01
   1.0842000e+03   9.8939548e+01
   1.0841500e+03   9.8939931e+01
   1.0841000e+03   9.8940310e+01
   1.0840500e+03   9.8940686e+01
   1.0840000e+03   9.8941058e+01
   1.0839500e+03   9.8941426e+01
   1.0839000e+03   9.8941791e+01
   1.0838500e+03   9.8942153e+01
   1.0838000e+03   9.8942512e+01
   1.0837500e+03   9.8942867e+01
   1.0837000e+03   9.8943218e+01
   1.0836500e+03   9.8943567e+01
   1.0836000e+03   9.8943912e+01
   1.0835500e+03   9.8944254e+01
   1.0835000e+03   9.8944593e+01
   1.0834500e+03   9.8944929e+01
   1.0834000e+03   9.8945262e+01
   1.0833500e+03   9.8945592e+01
   1.0833000e+03   9.8945919e+01
   1.0832500e+03   9.8946243e+01
   1.0832000e+03   9.8946564e+01
   1.0831500e+03   9.8946882e+01
   1.0831000e+03   9.8947198e+01
   1.0830500e+03   9.8947510e+01
   1.0830000e+03   9.8947820e+01
   1.0829500e+03   9.8948127e+01
   1.0829000e+03   9.8948432e+01
   1.0828500e+03   9.8948734e+01
   1.0828000e+03   9.8949033e+01
   1.0827500e+03   9.8949329e+01
   1.0827000e+03   9.8949623e+01
   1.0826500e+03   9.8949914e+01
   1.0826000e+03   9.8950203e+01
   1.0825500e+03   9.8950490e+01
   1.0825000e+03   9.8950773e+01
   1.0824500e+03   9.8951055e+01
   1.0824000e+03   9.8951334e+01
   1.0823500e+03   9.8951611e+01
   1.0823000e+03   9.8951885e+01
   1.0822500e+03   9.8952157e+01
   1.0822000e+03   9.8952427e+01
   1.0821500e+03   9.8952694e+01
   1.0821000e+03   9.8952959e+01
   1.0820500e+03   9.8953222e+01
   1.0820000e+03   9.8953483e+01
   1.0819500e+03   9.8953741e+01
   1.0819000e+03   9.8953998e+01
   1.0818500e+03   9.8954252e+01
   1.0818000e+03   9.8954504e+01
   1.0817500e+03   9.8954754e+01
   1.0817000e+03   9.8955003e+01
   1.0816500e+03   9.8955249e+01
   1.0816000e+03   9.8955493e+01
   1.0815500e+03   9.8955735e+01
   1.0815000e+03   9.8955975e+01
   1.0814500e+03   9.8956213e+01
   1.0814000e+03   9.8956449e+01
   1.0813500e+03   9.8956683e+01
   1.0813000e+03   9.8956916e+01
   1.0812500e+03   9.8957146e+01
   1.0812000e+03   9.8957375e+01
   1.0811500e+03   9.8957602e+01
   1.0811000e+03   9.8957827e+01
   1.0810500e+03   9.8958050e+01
   1.0810000e+03   9.8958272e+01
   1.0809500e+03   9.8958491e+01
   1.0809000e+03   9.8958709e+01
   1.0808500e+03   9.8958926e+01
   1.0808000e+03   9.8959140e+01
   1.0807500e+03   9.8959353e+01
   1.0807000e+03   9.8959564e+01
   1.0806500e+03   9.8959774e+01
   1.0806000e+03   9.8959982e+01
   1.0805500e+03   9.8960188e+01
   1.0805000e+03   9.8960393e+01
   1.0804500e+03   9.8960597e+01
   1.0804000e+03   9.8960798e+01
   1.0803500e+03   9.8960998e+01
   1.0803000e+03   9.8961197e+01
   1.0802500e+03   9.8961394e+01
   1.0802000e+03   9.8961590e+01
   1.0801500e+03   9.8961784e+01
   1.0801000e+03   9.8961976e+01
   1.0800500e+03   9.8962168e+01
   1.0800000e+03   9.8962357e+01
   1.0799500e+03   9.8962546e+01
   1.0799000e+03   9.8962733e+01
   1.0798500e+03   9.8962918e+01
   1.0798000e+03   9.8963102e+01
   1.0797500e+03   9.8963285e+01
   1.0797000e+03   9.8963466e+01
   1.0796500e+03   9.8963646e+01
   1.0796000e+03   9.8963825e+01
   1.0795500e+03   9.8964003e+01
   1.0795000e+03   9.8964179e+01
   1.0794500e+03   9.8964354e+01
   1.0794000e+03   9.8964527e+01
   1.0793500e+03   9.8964700e+01
   1.0793000e+03   9.8964871e+01
   1.0792500e+03   9.8965040e+01
   1.0792000e+03   9.8965209e+01
   1.0791500e+03   9.8965376e+01
   1.0791000e+03   9.8965543e+01
   1.0790500e+03   9.8965707e+01
   1.0790000e+03   9.8965871e+01
   1.0789500e+03   9.8966034e+01
   1.0789000e+03   9.8966195e+01
   1.0788500e+03   9.8966356e+01
   1.0788000e+03   9.8966515e+01
   1.0787500e+03   9.8966673e+01
   1.0787000e+03   9.8966830e+01
   1.0786500e+03   9.8966986e+01
   1.0786000e+03   9.8967140e+01
   1.0785500e+03   9.8967294e+01
   1.0785000e+03   9.8967447e+01
   1.0784500e+03   9.8967598e+01
   1.0784000e+03   9.8967749e+01
   1.0783500e+03   9.8967898e+01
   1.0783000e+03   9.8968046e+01
   1.0782500e+03   9.8968194e+01
   1.0782000e+03   9.8968340e+01
   1.0781500e+03   9.8968485e+01
   1.0781000e+03   9.8968630e+01
   1.0780500e+03   9.8968773e+01
   1.0780000e+03   9.8968915e+01
   1.0779500e+03   9.8969057e+01
   1.0779000e+03   9.8969197e+01
   1.0778500e+03   9.8969337e+01
   1.0778000e+03   9.8969475e+01
   1.0777500e+03   9.8969613e+01
   1.0777000e+03   9.8969749e+01
   1.0776500e+03   9.8969885e+01
   1.0776000e+03   9.8970020e+01
   1.0775500e+03   9.8970154e+01
   1.0775000e+03   9.8970287e+01
   1.0774500e+03   9.8970419e+01
   1.0774000e+03   9.8970550e+01
   1.0773500e+03   9.8970681e+01
   1.0773000e+03   9.8970810e+01
   1.0772500e+03   9.8970939e+01
   1.0772000e+03   9.8971067e+01
   1.0771500e+03   9.8971194e+01
   1.0771000e+03   9.8971320e+01
   1.0770500e+03   9.8971445e+01
   1.0770000e+03   9.8971570e+01
   1.0769500e+03   9.8971693e+01
   1.0769000e+03   9.8971816e+01
   1.0768500e+03   9.8971938e+01
   1.0768000e+03   9.8972060e+01
   1.0767500e+03   9.8972180e+01
   1.0767000e+03   9.8972300e+01
   1.0766500e+03   9.8972419e+01
   1.0766000e+03   9.8972537e+01
   1.0765500e+03   9.8972654e+01
   1.0765000e+03   9.8972771e+01
   1.0764500e+03   9.8972887e+01
   1.0764000e+03   9.8973002e+01
   1.0763500e+03   9.8973117e+01
   1.0763000e+03   9.8973230e+01
   1.0762500e+03   9.8973344e+01
   1.0762000e+03   9.8973456e+01
   1.0761500e+03   9.8973567e+01
   1.0761000e+03   9.8973678e+01
   1.0760500e+03   9.8973789e+01
   1.0760000e+03   9.8973898e+01
   1.0759500e+03   9.8974007e+01
   1.0759000e+03   9.8974115e+01
   1.0758500e+03   9.8974222e+01
   1.0758000e+03   9.8974329e+01
   1.0757500e+03   9.8974435e+01
   1.0757000e+03   9.8974541e+01
   1.0756500e+03   9.8974646e+01
   1.0756000e+03   9.8974750e+01
   1.0755500e+03   9.8974854e+01
   1.0755000e+03   9.8974956e+01
   1.0754500e+03   9.8975059e+01
   1.0754000e+03   9.8975160e+01
   1.0753500e+03   9.8975261e+01
   1.0753000e+03   9.8975362e+01
   1.0752500e+03   9.8975462e+01
   1.0752000e+03   9.8975561e+01
   1.0751500e+03   9.8975659e+01
   1.0751000e+03   9.8975757e+01
   1.0750500e+03   9.8975855e+01
   1.0750000e+03   9.8975952e+01


==> Data/Lorentzians/LSA_lorentz_15C.dat <==
   1.1250000e+03   9.8971813e+01
   1.1249500e+03   9.8971701e+01
   1.1249000e+03   9.8971589e+01
   1.1248500e+03   9.8971477e+01
   1.1248000e+03   9.8971364e+01
   1.1247500e+03   9.8971250e+01
   1.1247000e+03   9.8971135e+01
   1.1246500e+03   9.8971020e+01
   1.1246000e+03   9.8970904e+01
   1.1245500e+03   9.8970787e+01
   1.1245000e+03   9.8970670e+01
   1.1244500e+03   9.8970552e+01
   1.1244000e+03   9.8970433e+01
   1.1243500e+03   9.8970314e+01
   1.1243000e+03   9.8970193e+01
   1.1242500e+03   9.8970072e+01
   1.1242000e+03   9.8969951e+01
   1.1241500e+03   9.8969828e+01
   1.1241000e+03   9.8969705e+01
   1.1240500e+03   9.8969581e+01
   1.1240000e+03   9.8969456e+01
   1.1239500e+03   9.8969331e+01
   1.1239000e+03   9.8969205e+01
   1.1238500e+03   9.8969078e+01
   1.1238000e+03   9.8968950e+01
   1.1237500e+03   9.8968821e+01
   1.1237000e+03   9.8968692e+01
   1.1236500e+03   9.8968561e+01
   1.1236000e+03   9.8968430e+01
   1.1235500e+03   9.8968298e+01
   1.1235000e+03   9.8968166e+01
   1.1234500e+03   9.8968032e+01
   1.1234000e+03   9.8967898e+01
   1.1233500e+03   9.8967763e+01
   1.1233000e+03   9.8967627e+01
   1.1232500e+03   9.8967490e+01
   1.1232000e+03   9.8967352e+01
   1.1231500e+03   9.8967213e+01
   1.1231000e+03   9.8967074e+01
   1.1230500e+03   9.8966933e+01
   1.1230000e+03   9.8966792e+01
   1.1229500e+03   9.8966649e+01
   1.1229000e+03   9.8966506e+01
   1.1228500e+03   9.8966362e+01
   1.1228000e+03   9.8966217e+01
   1.1227500e+03   9.8966071e+01
   1.1227000e+03   9.8965924e+01
   1.1226500e+03   9.8965776e+01
   1.1226000e+03   9.8965627e+01
   1.1225500e+03   9.8965478e+01
   1.1225000e+03   9.8965327e+01
   1.1224500e+03   9.8965175e+01
   1.1224000e+03   9.8965022e+01
   1.1223500e+03   9.8964868e+01
   1.1223000e+03   9.8964714e+01
   1.1222500e+03   9.8964558e+01
   1.1222000e+03   9.8964401e+01
   1.1221500e+03   9.8964243e+01
   1.1221000e+03   9.8964084e+01
   1.1220500e+03   9.8963924e+01
   1.1220000e+03   9.8963763e+01
   1.1219500e+03   9.8963601e+01
   1.1219000e+03   9.8963437e+01
   1.1218500e+03   9.8963273e+01
   1.1218000e+03   9.8963107e+01
   1.1217500e+03   9.8962941e+01
   1.1217000e+03   9.8962773e+01
   1.1216500e+03   9.8962604e+01
   1.1216000e+03   9.8962434e+01
   1.1215500e+03   9.8962263e+01
   1.1215000e+03   9.8962091e+01
   1.1214500e+03   9.8961917e+01
   1.1214000e+03   9.8961742e+01
   1.1213500e+03   9.8961566e+01
   1.1213000e+03   9.8961389e+01
   1.1212500e+03   9.8961211e+01
   1.1212000e+03   9.8961031e+01
   1.1211500e+03   9.8960850e+01
   1.1211000e+03   9.8960668e+01
   1.1210500e+03   9.8960485e+01
   1.1210000e+03   9.8960300e+01
   1.1209500e+03   9.8960114e+01
   1.1209000e+03   9.8959927e+01
   1.1208500e+03   9.8959738e+01
   1.1208000e+03   9.8959548e+01
   1.1207500e+03   9.8959357e+01
   1.1207000e+03   9.8959164e+01
   1.1206500e+03   9.8958970e+01
   1.1206000e+03   9.8958774e+01
   1.1205500e+03   9.8958578e+01
   1.1205000e+03   9.8958379e+01
   1.1204500e+03   9.8958180e+01
   1.1204000e+03   9.8957979e+01
   1.1203500e+03   9.8957776e+01
   1.1203000e+03   9.8957572e+01
   1.1202500e+03   9.8957366e+01
   1.1202000e+03   9.8957159e+01
   1.1201500e+03   9.8956951e+01
   1.1201000e+03   9.8956741e+01
   1.1200500e+03   9.8956529e+01
   1.1200000e+03   9.8956316e+01
   1.1199500e+03   9.8956101e+01
   1.1199000e+03   9.8955885e+01
   1.1198500e+03   9.8955667e+01
   1.1198000e+03   9.8955448e+01
   1.1197500e+03   9.8955226e+01
   1.1197000e+03   9.8955004e+01
   1.1196500e+03   9.8954779e+01
   1.1196000e+03   9.8954553e+01
   1.1195500e+03   9.8954325e+01
   1.1195000e+03   9.8954096e+01
   1.1194500e+03   9.8953864e+01
   1.1194000e+03   9.8953631e+01
   1.1193500e+03   9.8953396e+01
   1.1193000e+03   9.8953160e+01
   1.1192500e+03   9.8952921e+01
   1.1192000e+03   9.8952681e+01
   1.1191500e+03   9.8952439e+01
   1.1191000e+03   9.8952195e+01
   1.1190500e+03   9.8951949e+01
   1.1190000e+03   9.8951701e+01
   1.1189500e+03   9.8951452e+01
   1.1189000e+03   9.8951200e+01
   1.1188500e+03   9.8950947e+01
   1.1188000e+03   9.8950691e+01
   1.1187500e+03   9.8950433e+01
   1.1187000e+03   9.8950174e+01
   1.1186500e+03   9.8949912e+01
   1.1186000e+03   9.8949649e+01
   1.1185500e+03   9.8949383e+01
   1.1185000e+03   9.8949115e+01
   1.1184500e+03   9.8948845e+01
   1.1184000e+03   9.8948573e+01
   1.1183500e+03   9.8948299e+01
   1.1183000e+03   9.8948022e+01
   1.1182500e+03   9.8947743e+01
   1.1182000e+03   9.8947462e+01
   1.1181500e+03   9.8947179e+01
   1.1181000e+03   9.8946893e+01
   1.1180500e+03   9.8946606e+01
   1.1180000e+03   9.8946315e+01
   1.1179500e+03   9.8946023e+01
   1.1179000e+03   9.8945728e+01
   1.1178500e+03   9.8945430e+01
   1.1178000e+03   9.8945130e+01
   1.1177500e+03   9.8944828e+01
   1.1177000e+03   9.8944523e+01
   1.1176500e+03   9.8944216e+01
   1.1176000e+03   9.8943906e+01
   1.1175500e+03   9.8943593e+01
   1.1175000e+03   9.8943278e+01
   1.1174500e+03   9.8942960e+01
   1.1174000e+03   9.8942640e+01
   1.1173500e+03   9.8942317e+01
   1.1173000e+03   9.8941991e+01
   1.1172500e+03   9.8941662e+01
   1.1172000e+03   9.8941330e+01
   1.1171500e+03   9.8940996e+01
   1.1171000e+03   9.8940659e+01
   1.1170500e+03   9.8940319e+01
   1.1170000e+03   9.8939976e+01
   1.1169500e+03   9.8939630e+01
   1.1169000e+03   9.8939281e+01
   1.1168500e+03   9.8938929e+01
   1.1168000e+03   9.8938574e+01
   1.1167500e+03   9.8938216e+01
   1.1167000e+03   9.8937854e+01
   1.1166500e+03   9.8937490e+01
   1.1166000e+03   9.8937122e+01
   1.1165500e+03   9.8936751e+01
   1.1165000e+03   9.8936377e+01
   1.1164500e+03   9.8935999e+01
   1.1164000e+03   9.8935618e+01
   1.1163500e+03   9.8935234e+01
   1.1163000e+03   9.8934846e+01
   1.1162500e+03   9.8934455e+01
   1.1162000e+03   9.8934060e+01
   1.1161500e+03   9.8933661e+01
   1.1161000e+03   9.8933259e+01
   1.1160500e+03   9.8932854e+01
   1.1160000e+03   9.8932444e+01
   1.1159500e+03   9.8932031e+01
   1.1159000e+03   9.8931614e+01
   1.1158500e+03   9.8931193e+01
   1.1158000e+03   9.8930769e+01
   1.1157500e+03   9.8930340e+01
   1.1157000e+03   9.8929907e+01
   1.1156500e+03   9.8929471e+01
   1.1156000e+03   9.8929030e+01
   1.1155500e+03   9.8928585e+01
   1.1155000e+03   9.8928136e+01
   1.1154500e+03   9.8927682e+01
   1.1154000e+03   9.8927225e+01
   1.1153500e+03   9.8926763e+01
   1.1153000e+03   9.8926296e+01
   1.1152500e+03   9.8925825e+01
   1.1152000e+03   9.8925350e+01
   1.1151500e+03   9.8924870e+01
   1.1151000e+03   9.8924385e+01
   1.1150500e+03   9.8923896e+01
   1.1150000e+03   9.8923402e+01
   1.1149500e+03   9.8922903e+01
   1.1149000e+03   9.8922399e+01
   1.1148500e+03   9.8921890e+01
   1.1148000e+03   9.8921377e+01
   1.1147500e+03   9.8920858e+01
   1.1147000e+03   9.8920334e+01
   1.1146500e+03   9.8919805e+01
   1.1146000e+03   9.8919270e+01
   1.1145500e+03   9.8918730e+01
   1.1145000e+03   9.8918185e+01
   1.1144500e+03   9.8917634e+01
   1.1144000e+03   9.8917078e+01
   1.1143500e+03   9.8916516e+01
   1.1143000e+03   9.8915948e+01
   1.1142500e+03   9.8915374e+01
   1.1142000e+03   9.8914795e+01
   1.1141500e+03   9.8914209e+01
   1.1141000e+03   9.8913618e+01
   1.1140500e+03   9.8913020e+01
   1.1140000e+03   9.8912417e+01
   1.1139500e+03   9.8911806e+01
   1.1139000e+03   9.8911190e+01
   1.1138500e+03   9.8910567e+01
   1.1138000e+03   9.8909937e+01
   1.1137500e+03   9.8909301e+01
   1.1137000e+03   9.8908658e+01
   1.1136500e+03   9.8908008e+01
   1.1136000e+03   9.8907351e+01
   1.1135500e+03   9.8906688e+01
   1.1135000e+03   9.8906017e+01
   1.1134500e+03   9.8905338e+01
   1.1134000e+03   9.8904653e+01
   1.1133500e+03   9.8903959e+01
   1.1133000e+03   9.8903259e+01
   1.1132500e+03   9.8902550e+01
   1.1132000e+03   9.8901834e+01
   1.1131500e+03   9.8901110e+01
   1.1131000e+03   9.8900378e+01
   1.1130500e+03   9.8899638e+01
   1.1130000e+03   9.8898889e+01
   1.1129500e+03   9.8898132e+01
   1.1129000e+03   9.8897367e+01
   1.1128500e+03   9.8896593e+01
   1.1128000e+03   9.8895810e+01
   1.1127500e+03   9.8895018e+01
   1.1127000e+03   9.8894217e+01
   1.1126500e+03   9.8893407e+01
   1.1126000e+03   9.8892588e+01
   1.1125500e+03   9.8891759e+01
   1.1125000e+03   9.8890920e+01
   1.1124500e+03   9.8890072e+01
   1.1124000e+03   9.8889214e+01
   1.1123500e+03   9.8888345e+01
   1.1123000e+03   9.8887467e+01
   1.1122500e+03   9.8886578e+01
   1.1122000e+03   9.8885679e+01
   1.1121500e+03   9.8884768e+01
   1.1121000e+03   9.8883847e+01
   1.1120500e+03   9.8882915e+01
   1.1120000e+03   9.8881972e+01
   1.1119500e+03   9.8881017e+01
   1.1119000e+03   9.8880050e+01
   1.1118500e+03   9.8879072e+01
   1.1118000e+03   9.8878082e+01
   1.1117500e+03   9.8877079e+01
   1.1117000e+03   9.8876064e+01
   1.1116500e+03   9.8875037e+01
   1.1116000e+03   9.8873997e+01
   1.1115500e+03   9.8872943e+01
   1.1115000e+03   9.8871877e+01
   1.1114500e+03   9.8870797e+01
   1.1114000e+03   9.8869703e+01
   1.1113500e+03   9.8868595e+01
   1.1113000e+03   9.8867473e+01
   1.1112500e+03   9.8866337e+01
   1.1112000e+03   9.8865186e+01
   1.1111500e+03   9.8864020e+01
   1.1111000e+03   9.8862839e+01
   1.1110500e+03   9.8861643e+01
   1.1110000e+03   9.8860431e+01
   1.1109500e+03   9.8859202e+01
   1.1109000e+03   9.8857958e+01
   1.1108500e+03   9.8856697e+01
   1.1108000e+03   9.8855419e+01
   1.1107500e+03   9.8854124e+01
   1.1107000e+03   9.8852812e+01
   1.1106500e+03   9.8851482e+01
   1.1106000e+03   9.8850134e+01
   1.1105500e+03   9.8848767e+01
   1.1105000e+03   9.8847382e+01
   1.1104500e+03   9.8845977e+01
   1.1104000e+03   9.8844553e+01
   1.1103500e+03   9.8843110e+01
   1.1103000e+03   9.8841646e+01
   1.1102500e+03   9.8840161e+01
   1.1102000e+03   9.8838656e+01
   1.1101500e+03   9.8837129e+01
   1.1101000e+03   9.8835581e+01
   1.1100500e+03   9.8834010e+01
   1.1100000e+03   9.8832417e+01
   1.1099500e+03   9.8830801e+01
   1.1099000e+03   9.8829161e+01
   1.1098500e+03   9.8827497e+01
   1.1098000e+03   9.8825809e+01
   1.1097500e+03   9.8824097e+01
   1.1097000e+03   9.8822358e+01
   1.1096500e+03   9.8820594e+01
   1.1096000e+03   9.8818804e+01
   1.1095500e+03   9.8816987e+01
   1.1095000e+03   9.8815142e+01
   1.1094500e+03   9.8813269e+01
   1.1094000e+03   9.8811368e+01
   1.1093500e+03   9.8809438e+01
   1.1093000e+03   9.8807478e+01
   1.1092500e+03   9.8805487e+01
   1.1092000e+03   9.8803466e+01
   1.1091500e+03   9.8801413e+01
   1.1091000e+03   9.8799328e+01
   1.1090500e+03   9.8797209e+01
   1.1090000e+03   9.8795058e+01
   1.1089500e+03   9.8792871e+01
   1.1089000e+03   9.8790650e+01
   1.1088500e+03   9.8788393e+01
   1.1088000e+03   9.8786099e+01
   1.1087500e+03   9.8783768e+01
   1.1087000e+03   9.8781398e+01
   1.1086500e+03   9.8778990e+01
   1.1086000e+03   9.8776541e+01
   1.1085500e+03   9.8774052e+01
   1.1085000e+03   9.8771521e+01
   1.1084500e+03   9.8768947e+01
   1.1084000e+03   9.8766330e+01
   1.1083500e+03   9.8763668e+01
   1.1083000e+03   9.8760960e+01
   1.1082500e+03   9.8758206e+01
   1.1082000e+03   9.8755403e+01
   1.1081500e+03   9.8752553e+01
   1.1081000e+03   9.8749651e+01
   1.1080500e+03   9.8746699e+01
   1.1080000e+03   9.8743695e+01
   1.1079500e+03   9.8740636e+01
   1.1079000e+03   9.8737523e+01
   1.1078500e+03   9.8734354e+01
   1.1078000e+03   9.8731127e+01
   1.1077500e+03   9.8727841e+01
   1.1077000e+03   9.8724494e+01
   1.1076500e+03   9.8721086e+01
   1.1076000e+03   9.8717614e+01
   1.1075500e+03   9.8714077e+01
   1.1075000e+03   9.8710473e+01
   1.1074500e+03   9.8706801e+01
   1.1074000e+03   9.8703059e+01
   1.1073500e+03   9.8699245e+01
   1.1073000e+03   9.8695358e+01
   1.1072500e+03   9.8691394e+01
   1.1072000e+03   9.8687353e+01
   1.1071500e+03   9.8683233e+01
   1.1071000e+03   9.8679030e+01
   1.1070500e+03   9.8674744e+01
   1.1070000e+03   9.8670372e+01
   1.1069500e+03   9.8665911e+01
   1.1069000e+03   9.8661359e+01
   1.1068500e+03   9.8656714e+01
   1.1068000e+03   9.8651973e+01
   1.1067500e+03   9.8647133e+01
   1.1067000e+03   9.8642192e+01
   1.1066500e+03   9.8637147e+01
   1.1066000e+03   9.8631995e+01
   1.1065500e+03   9.8626732e+01
   1.1065000e+03   9.8621357e+01
   1.1064500e+03   9.8615865e+01
   1.1064000e+03   9.8610253e+01
   1.1063500e+03   9.8604517e+01
   1.1063000e+03   9.8598655e+01
   1.1062500e+03   9.8592662e+01
   1.1062000e+03   9.8586534e+01
   1.1061500e+03   9.8580267e+01
   1.1061000e+03   9.8573857e+01
   1.1060500e+03   9.8567300e+01
   1.1060000e+03   9.8560591e+01
   1.1059500e+03   9.8553726e+01
   1.1059000e+03   9.8546699e+01
   1.1058500e+03   9.8539505e+01
   1.1058000e+03   9.8532140e+01
   1.1057500e+03   9.8524597e+01
   1.1057000e+03   9.8516872e+01
   1.1056500e+03   9.8508957e+01
   1.1056000e+03   9.8500847e+01
   1.1055500e+03   9.8492536e+01
   1.1055000e+03   9.8484016e+01
   1.1054500e+03   9.8475282e+01
   1.1054000e+03   9.8466324e+01
   1.1053500e+03   9.8457137e+01
   1.1053000e+03   9.8447711e+01
   1.1052500e+03   9.8438039e+01
   1.1052000e+03   9.8428113e+01
   1.1051500e+03   9.8417922e+01
   1.1051000e+03   9.8407458e+01
   1.1050500e+03   9.8396712e+01
   1.1050000e+03   9.8385672e+01
   1.1049500e+03   9.8374328e+01
   1.1049000e+03   9.8362668e+01
   1.1048500e+03   9.8350682e+01
   1.1048000e+03   9.8338357e+01
   1.1047500e+03   9.8325680e+01
   1.1047000e+03   9.8312637e+01
   1.1046500e+03   9.8299215e+01
   1.1046000e+03   9.8285399e+01
   1.1045500e+03   9.8271173e+01
   1.1045000e+03   9.8256521e+01
   1.1044500e+03   9.8241426e+01
   1.1044000e+03   9.8225870e+01
   1.1043500e+03   9.8209834e+01
   1.1043000e+03   9.8193299e+01
   1.1042500e+03   9.8176244e+01
   1.1042000e+03   9.8158646e+01
   1.1041500e+03   9.8140483e+01
   1.1041000e+03   9.8121731e+01
   1.1040500e+03   9.8102364e+01
   1.1040000e+03   9.8082355e+01
   1.1039500e+03   9.8061676e+01
   1.1039000e+03   9.8040297e+01
   1.1038500e+03   9.8018185e+01
   1.1038000e+03   9.7995308e+01
   1.1037500e+03   9.7971631e+01
   1.1037000e+03   9.7947115e+01
   1.1036500e+03   9.7921721e+01
   1.1036000e+03   9.7895408e+01
   1.1035500e+03   9.7868131e+01
   1.1035000e+03   9.7839842e+01
   1.1034500e+03   9.7810492e+01
   1.1034000e+03   9.7780028e+01
   1.1033500e+03   9.7748393e+01
   1.1033000e+03   9.7715528e+01
   1.1032500e+03   9.7681368e+01
   1.1032000e+03   9.7645845e+01
   1.1031500e+03   9.7608888e+01
   1.1031000e+03   9.7570419e+01
   1.1030500e+03   9.7530356e+01
   1.1030000e+03   9.7488611e+01
   1.1029500e+03   9.7445089e+01
   1.1029000e+03   9.7399691e+01
   1.1028500e+03   9.7352309e+01
   1.1028000e+03   9.7302828e+01
   1.1027500e+03   9.7251123e+01
   1.1027000e+03   9.7197064e+01
   1.1026500e+03   9.7140506e+01
   1.1026000e+03   9.7081298e+01
   1.1025500e+03   9.7019274e+01
   1.1025000e+03   9.6954257e+01
   1.1024500e+03   9.6886055e+01
   1.1024000e+03   9.6814464e+01
   1.1023500e+03   9.6739258e+01
   1.1023000e+03   9.6660199e+01
   1.1022500e+03   9.6577024e+01
   1.1022000e+03   9.6489451e+01
   1.1021500e+03   9.6397175e+01
   1.1021000e+03   9.6299861e+01
   1.1020500e+03   9.6197149e+01
   1.1020000e+03   9.6088646e+01
   1.1019500e+03   9.5973922e+01
   1.1019000e+03   9.5852512e+01
   1.1018500e+03   9.5723904e+01
   1.1018000e+03   9.5587543e+01
   1.1017500e+03   9.5442818e+01
   1.1017000e+03   9.5289063e+01
   1.1016500e+03   9.5125546e+01
   1.1016000e+03   9.4951465e+01
   1.1015500e+03   9.4765938e+01
   1.1015000e+03   9.4567996e+01
   1.1014500e+03   9.4356572e+01
   1.1014000e+03   9.4130493e+01
   1.1013500e+03   9.3888465e+01
   1.1013000e+03   9.3629059e+01
   1.1012500e+03   9.3350702e+01
   1.1012000e+03   9.3051657e+01
   1.1011500e+03   9.2730007e+01
   1.1011000e+03   9.2383636e+01
   1.1010500e+03   9.2010214e+01
   1.1010000e+03   9.1607172e+01
   1.1009500e+03   9.1171685e+01
   1.1009000e+03   9.0700657e+01
   1.1008500e+03   9.0190699e+01
   1.1008000e+03   8.9638120e+01
   1.1007500e+03   8.9038925e+01
   1.1007000e+03   8.8388824e+01
   1.1006500e+03   8.7683252e+01
   1.1006000e+03   8.6917425e+01
   1.1005500e+03   8.6086423e+01
   1.1005000e+03   8.5185326e+01
   1.1004500e+03   8.4209416e+01
   1.1004000e+03   8.3154455e+01
   1.1003500e+03   8.2017089e+01
   1.1003000e+03   8.0795369e+01
   1.1002500e+03   7.9489440e+01
   1.1002000e+03   7.8102394e+01
   1.1001500e+03   7.6641294e+01
   1.1001000e+03   7.5118320e+01
   1.1000500e+03   7.3551958e+01
   1.1000000e+03   7.1968054e+01
   1.0999500e+03   7.0400493e+01
   1.0999000e+03   6.8891187e+01
   1.0998500e+03   6.7489006e+01
   1.0998000e+03   6.6247375e+01
   1.0997500e+03   6.5220450e+01
   1.0997000e+03   6.4458134e+01
   1.0996500e+03   6.4000578e+01
   1.0996000e+03   6.3873190e+01
   1.0995500e+03   6.4083221e+01
   1.0995000e+03   6.4618758e+01
   1.0994500e+03   6.5450370e+01
   1.0994000e+03   6.6535005e+01
   1.0993500e+03   6.7821210e+01
   1.0993000e+03   6.9254581e+01
   1.0992500e+03   7.0782514e+01
   1.0992000e+03   7.2357683e+01
   1.0991500e+03   7.3940099e+01
   1.0991000e+03   7.5497884e+01
   1.0990500e+03   7.7007086e+01
   1.0990000e+03   7.8450879e+01
   1.0989500e+03   7.9818451e+01
   1.0989000e+03   8.1103818e+01
   1.0988500e+03   8.2304703e+01
   1.0988000e+03   8.3421549e+01
   1.0987500e+03   8.4456707e+01
   1.0987000e+03   8.5413794e+01
   1.0986500e+03   8.6297195e+01
   1.0986000e+03   8.7111702e+01
   1.0985500e+03   8.7862251e+01
   1.0985000e+03   8.8553739e+01
   1.0984500e+03   8.9190902e+01
   1.0984000e+03   8.9778240e+01
   1.0983500e+03   9.0319974e+01
   1.0983000e+03   9.0820024e+01
   1.0982500e+03   9.1282004e+01
   1.0982000e+03   9.1709231e+01
   1.0981500e+03   9.2104734e+01
   1.0981000e+03   9.2471272e+01
   1.0980500e+03   9.2811353e+01
   1.0980000e+03   9.3127253e+01
   1.0979500e+03   9.3421038e+01
   1.0979000e+03   9.3694577e+01
   1.0978500e+03   9.3949567e+01
   1.0978000e+03   9.4187545e+01
   1.0977500e+03   9.4409903e+01
   1.0977000e+03   9.4617905e+01
   1.0976500e+03   9.4812697e+01
   1.0976000e+03   9.4995322e+01
   1.0975500e+03   9.5166725e+01
   1.0975000e+03   9.5327769e+01
   1.0974500e+03   9.5479237e+01
   1.0974000e+03   9.5621844e+01
   1.0973500e+03   9.5756243e+01
   1.0973000e+03   9.5883030e+01
   1.0972500e+03   9.6002750e+01
   1.0972000e+03   9.6115902e+01
   1.0971500e+03   9.6222942e+01
   1.0971000e+03   9.6324290e+01
   1.0970500e+03   9.6420332e+01
   1.0970000e+03   9.6511422e+01
   1.0969500e+03   9.6597885e+01
   1.0969000e+03   9.6680022e+01
   1.0968500e+03   9.6758110e+01
   1.0968000e+03   9.6832404e+01
   1.0967500e+03   9.6903142e+01
   1.0967000e+03   9.6970541e+01
   1.0966500e+03   9.7034805e+01
   1.0966000e+03   9.7096120e+01
   1.0965500e+03   9.7154661e+01
   1.0965000e+03   9.7210590e+01
   1.0964500e+03   9.7264058e+01
   1.0964000e+03   9.7315203e+01
   1.0963500e+03   9.7364157e+01
   1.0963000e+03   9.7411041e+01
   1.0962500e+03   9.7455967e+01
   1.0962000e+03   9.7499043e+01
   1.0961500e+03   9.7540366e+01
   1.0961000e+03   9.7580029e+01
   1.0960500e+03   9.7618118e+01
   1.0960000e+03   9.7654715e+01
   1.0959500e+03   9.7689896e+01
   1.0959000e+03   9.7723732e+01
   1.0958500e+03   9.7756289e+01
   1.0958000e+03   9.7787630e+01
   1.0957500e+03   9.7817815e+01
   1.0957000e+03   9.7846899e+01
   1.0956500e+03   9.7874934e+01
   1.0956000e+03   9.7901970e+01
   1.0955500e+03   9.7928053e+01
   1.0955000e+03   9.7953227e+01
   1.0954500e+03   9.7977533e+01
   1.0954000e+03   9.8001010e+01
   1.0953500e+03   9.8023695e+01
   1.0953000e+03   9.8045624e+01
   1.0952500e+03   9.8066828e+01
   1.0952000e+03   9.8087339e+01
   1.0951500e+03   9.8107188e+01
   1.0951000e+03   9.8126401e+01
   1.0950500e+03   9.8145006e+01
   1.0950000e+03   9.8163027e+01
   1.0949500e+03   9.8180489e+01
   1.0949000e+03   9.8197415e+01
   1.0948500e+03   9.8213825e+01
   1.0948000e+03   9.8229741e+01
   1.0947500e+03   9.8245182e+01
   1.0947000e+03   9.8260166e+01
   1.0946500e+03   9.8274712e+01
   1.0946000e+03   9.8288835e+01
   1.0945500e+03   9.8302553e+01
   1.0945000e+03   9.8315881e+01
   1.0944500e+03   9.8328832e+01
   1.0944000e+03   9.8341422e+01
   1.0943500e+03   9.8353662e+01
   1.0943000e+03   9.8365567e+01
   1.0942500e+03   9.8377147e+01
   1.0942000e+03   9.8388416e+01
   1.0941500e+03   9.8399383e+01
   1.0941000e+03   9.8410059e+01
   1.0940500e+03   9.8420454e+01
   1.0940000e+03   9.8430579e+01
   1.0939500e+03   9.8440442e+01
   1.0939000e+03   9.8450053e+01
   1.0938500e+03   9.8459419e+01
   1.0938000e+03   9.8468549e+01
   1.0937500e+03   9.8477451e+01
   1.0937000e+03   9.8486132e+01
   1.0936500e+03   9.8494600e+01
   1.0936000e+03   9.8502861e+01
   1.0935500e+03   9.8510922e+01
   1.0935000e+03   9.8518790e+01
   1.0934500e+03   9.8526470e+01
   1.0934000e+03   9.8533968e+01
   1.0933500e+03   9.8541291e+01
   1.0933000e+03   9.8548443e+01
   1.0932500e+03   9.8555430e+01
   1.0932000e+03   9.8562256e+01
   1.0931500e+03   9.8568927e+01
   1.0931000e+03   9.8575448e+01
   1.0930500e+03   9.8581822e+01
   1.0930000e+03   9.8588054e+01
   1.0929500e+03   9.8594148e+01
   1.0929000e+03   9.8600109e+01
   1.0928500e+03   9.8605940e+01
   1.0928000e+03   9.8611645e+01
   1.0927500e+03   9.8617227e+01
   1.0927000e+03   9.8622690e+01
   1.0926500e+03   9.8628037e+01
   1.0926000e+03   9.8633272e+01
   1.0925500e+03   9.8638398e+01
   1.0925000e+03   9.8643417e+01
   1.0924500e+03   9.8648333e+01
   1.0924000e+03   9.8653148e+01
   1.0923500e+03   9.8657865e+01
   1.0923000e+03   9.8662487e+01
   1.0922500e+03   9.8667017e+01
   1.0922000e+03   9.8671455e+01
   1.0921500e+03   9.8675807e+01
   1.0921000e+03   9.8680072e+01
   1.0920500e+03   9.8684254e+01
   1.0920000e+03   9.8688355e+01
   1.0919500e+03   9.8692377e+01
   1.0919000e+03   9.8696321e+01
   1.0918500e+03   9.8700191e+01
   1.0918000e+03   9.8703987e+01
   1.0917500e+03   9.8707711e+01
   1.0917000e+03   9.8711366e+01
   1.0916500e+03   9.8714953e+01
   1.0916000e+03   9.8718474e+01
   1.0915500e+03   9.8721930e+01
   1.0915000e+03   9.8725323e+01
   1.0914500e+03   9.8728655e+01
   1.0914000e+03   9.8731926e+01
   1.0913500e+03   9.8735139e+01
   1.0913000e+03   9.8738294e+01
   1.0912500e+03   9.8741394e+01
   1.0912000e+03   9.8744439e+01
   1.0911500e+03   9.8747430e+01
   1.0911000e+03   9.8750370e+01
   1.0910500e+03   9.8753259e+01
   1.0910000e+03   9.8756097e+01
   1.0909500e+03   9.8758888e+01
   1.0909000e+03   9.8761630e+01
   1.0908500e+03   9.8764327e+01
   1.0908000e+03   9.8766978e+01
   1.0907500e+03   9.8769584e+01
   1.0907000e+03   9.8772147e+01
   1.0906500e+03   9.8774668e+01
   1.0906000e+03   9.8777147e+01
   1.0905500e+03   9.8779586e+01
   1.0905000e+03   9.8781985e+01
   1.0904500e+03   9.8784345e+01
   1.0904000e+03   9.8786667e+01
   1.0903500e+03   9.8788951e+01
   1.0903000e+03   9.8791200e+01
   1.0902500e+03   9.8793412e+01
   1.0902000e+03   9.8795590e+01
   1.0901500e+03   9.8797734e+01
   1.0901000e+03   9.8799844e+01
   1.0900500e+03   9.8801921e+01
   1.0900000e+03   9.8803966e+01
   1.0899500e+03   9.8805980e+01
   1.0899000e+03   9.8807963e+01
   1.0898500e+03   9.8809915e+01
   1.0898000e+03   9.8811839e+01
   1.0897500e+03   9.8813733e+01
   1.0897000e+03   9.8815598e+01
   1.0896500e+03   9.8817436e+01
   1.0896000e+03   9.8819247e+01
   1.0895500e+03   9.8821031e+01
   1.0895000e+03   9.8822788e+01
   1.0894500e+03   9.8824520e+01
   1.0894000e+03   9.8826227e+01
   1.0893500e+03   9.8827909e+01
   1.0893000e+03   9.8829566e+01
   1.0892500e+03   9.8831200e+01
   1.0892000e+03   9.8832811e+01
   1.0891500e+03   9.8834398e+01
   1.0891000e+03   9.8835964e+01
   1.0890500e+03   9.8837507e+01
   1.0890000e+03   9.8839028e+01
   1.0889500e+03   9.8840528e+01
   1.0889000e+03   9.8842008e+01
   1.0888500e+03   9.8843467e+01
   1.0888000e+03   9.8844905e+01
   1.0887500e+03   9.8846325e+01
   1.0887000e+03   9.8847724e+01
   1.0886500e+03   9.8849105e+01
   1.0886000e+03   9.8850467e+01
   1.0885500e+03   9.8851811e+01
   1.0885000e+03   9.8853137e+01
   1.0884500e+03   9.8854445e+01
   1.0884000e+03   9.8855735e+01
   1.0883500e+03   9.8857009e+01
   1.0883000e+03   9.8858266e+01
   1.0882500e+03   9.8859506e+01
   1.0882000e+03   9.8860730e+01
   1.0881500e+03   9.8861939e+01
   1.0881000e+03   9.8863131e+01
   1.0880500e+03   9.8864308e+01
   1.0880000e+03   9.8865471e+01
   1.0879500e+03   9.8866618e+01
   1.0879000e+03   9.8867751e+01
   1.0878500e+03   9.8868869e+01
   1.0878000e+03   9.8869973e+01
   1.0877500e+03   9.8871064e+01
   1.0877000e+03   9.8872140e+01
   1.0876500e+03   9.8873204e+01
   1.0876000e+03   9.8874254e+01
   1.0875500e+03   9.8875291e+01
   1.0875000e+03   9.8876315e+01
   1.0874500e+03   9.8877327e+01
   1.0874000e+03   9.8878327e+01
   1.0873500e+03   9.8879314e+01
   1.0873000e+03   9.8880289e+01
   1.0872500e+03   9.8881253e+01
   1.0872000e+03   9.8882205e+01
   1.0871500e+03   9.8883146e+01
   1.0871000e+03   9.8884075e+01
   1.0870500e+03   9.8884993e+01
   1.0870000e+03   9.8885901e+01
   1.0869500e+03   9.8886798e+01
   1.0869000e+03   9.8887684e+01
   1.0868500e+03   9.8888560e+01
   1.0868000e+03   9.8889426e+01
   1.0867500e+03   9.8890282e+01
   1.0867000e+03   9.8891127e+01
   1.0866500e+03   9.8891964e+01
   1.0866000e+03   9.8892790e+01
   1.0865500e+03   9.8893607e+01
   1.0865000e+03   9.8894415e+01
   1.0864500e+03   9.8895214e+01
   1.0864000e+03   9.8896003e+01
   1.0863500e+03   9.8896784e+01
   1.0863000e+03   9.8897556e+01
   1.0862500e+03   9.8898319e+01
   1.0862000e+03   9.8899074e+01
   1.0861500e+03   9.8899821e+01
   1.0861000e+03   9.8900559e+01
   1.0860500e+03   9.8901289e+01
   1.0860000e+03   9.8902011e+01
   1.0859500e+03   9.8902725e+01
   1.0859000e+03   9.8903432e+01
   1.0858500e+03   9.8904131e+01
   1.0858000e+03   9.8904822e+01
   1.0857500e+03   9.8905506e+01
   1.0857000e+03   9.8906182e+01
   1.0856500e+03   9.8906852e+01
   1.0856000e+03   9.8907514e+01
   1.0855500e+03   9.8908169e+01
   1.0855000e+03   9.8908817e+01
   1.0854500e+03   9.8909458e+01
   1.0854000e+03   9.8910093e+01
   1.0853500e+03   9.8910721e+01
   1.0853000e+03   9.8911342e+01
   1.0852500e+03   9.8911957e+01
   1.0852000e+03   9.8912566e+01
   1.0851500e+03   9.8913168e+01
   1.0851000e+03   9.8913764e+01
   1.0850500e+03   9.8914354e+01
   1.0850000e+03   9.8914938e+01
   1.0849500e+03   9.8915516e+01
   1.0849000e+03   9.8916088e+01
   1.0848500e+03   9.8916654e+01
   1.0848000e+03   9.8917215e+01
   1.0847500e+03   9.8917770e+01
   1.0847000e+03   9.8918320e+01
   1.0846500e+03   9.8918864e+01
   1.0846000e+03   9.8919402e+01
   1.0845500e+03   9.8919935e+01
   1.0845000e+03   9.8920463e+01
   1.0844500e+03   9.8920986e+01
   1.0844000e+03   9.8921504e+01
   1.0843500e+03   9.8922016e+01
   1.0843000e+03   9.8922524e+01
   1.0842500e+03   9.8923026e+01
   1.0842000e+03   9.8923524e+01
   1.0841500e+03   9.8924017e+01
   1.0841000e+03   9.8924505e+01
   1.0840500e+03   9.8924989e+01
   1.0840000e+03   9.8925467e+01
   1.0839500e+03   9.8925942e+01
   1.0839000e+03   9.8926412e+01
   1.0838500e+03   9.8926877e+01
   1.0838000e+03   9.8927338e+01
   1.0837500e+03   9.8927794e+01
   1.0837000e+03   9.8928247e+01
   1.0836500e+03   9.8928695e+01
   1.0836000e+03   9.8929139e+01
   1.0835500e+03   9.8929578e+01
   1.0835000e+03   9.8930014e+01
   1.0834500e+03   9.8930446e+01
   1.0834000e+03   9.8930873e+01
   1.0833500e+03   9.8931297e+01
   1.0833000e+03   9.8931717e+01
   1.0832500e+03   9.8932133e+01
   1.0832000e+03   9.8932545e+01
   1.0831500e+03   9.8932954e+01
   1.0831000e+03   9.8933359e+01
   1.0830500e+03   9.8933760e+01
   1.0830000e+03   9.8934157e+01
   1.0829500e+03   9.8934551e+01
   1.0829000e+03   9.8934942e+01
   1.0828500e+03   9.8935329e+01
   1.0828000e+03   9.8935712e+01
   1.0827500e+03   9.8936092e+01
   1.0827000e+03   9.8936469e+01
   1.0826500e+03   9.8936843e+01
   1.0826000e+03   9.8937213e+01
   1.0825500e+03   9.8937580e+01
   1.0825000e+03   9.8937943e+01
   1.0824500e+03   9.8938304e+01
   1.0824000e+03   9.8938661e+01
   1.0823500e+03   9.8939016e+01
   1.0823000e+03   9.8939367e+01
   1.0822500e+03   9.8939715e+01
   1.0822000e+03   9.8940061e+01
   1.0821500e+03   9.8940403e+01
   1.0821000e+03   9.8940742e+01
   1.0820500e+03   9.8941079e+01
   1.0820000e+03   9.8941412e+01
   1.0819500e+03   9.8941743e+01
   1.0819000e+03   9.8942071e+01
   1.0818500e+03   9.8942396e+01
   1.0818000e+03   9.8942719e+01
   1.0817500e+03   9.8943039e+01
   1.0817000e+03   9.8943356e+01
   1.0816500e+03   9.8943670e+01
   1.0816000e+03   9.8943982e+01
   1.0815500e+03   9.8944292e+01
   1.0815000e+03   9.8944598e+01
   1.0814500e+03   9.8944903e+01
   1.0814000e+03   9.8945204e+01
   1.0813500e+03   9.8945504e+01
   1.0813000e+03   9.8945800e+01
   1.0812500e+03   9.8946095e+01
   1.0812000e+03   9.8946387e+01
   1.0811500e+03   9.8946677e+01
   1.0811000e+03   9.8946964e+01
   1.0810500e+03   9.8947249e+01
   1.0810000e+03   9.8947532e+01
   1.0809500e+03   9.8947812e+01
   1.0809000e+03   9.8948090e+01
   1.0808500e+03   9.8948366e+01
   1.0808000e+03   9.8948640e+01
   1.0807500e+03   9.8948912e+01
   1.0807000e+03   9.8949181e+01
   1.0806500e+03   9.8949448e+01
   1.0806000e+03   9.8949714e+01
   1.0805500e+03   9.8949977e+01
   1.0805000e+03   9.8950238e+01
   1.0804500e+03   9.8950497e+01
   1.0804000e+03   9.8950754e+01
   1.0803500e+03   9.8951009e+01
   1.0803000e+03   9.8951262e+01
   1.0802500e+03   9.8951513e+01
   1.0802000e+03   9.8951763e+01
   1.0801500e+03   9.8952010e+01
   1.0801000e+03   9.8952255e+01
   1.0800500e+03   9.8952499e+01
   1.0800000e+03   9.8952740e+01
   1.0799500e+03   9.8952980e+01
   1.0799000e+03   9.8953218e+01
   1.0798500e+03   9.8953454e+01
   1.0798000e+03   9.8953689e+01
   1.0797500e+03   9.8953921e+01
   1.0797000e+03   9.8954152e+01
   1.0796500e+03   9.8954381e+01
   1.0796000e+03   9.8954609e+01
   1.0795500e+03   9.8954835e+01
   1.0795000e+03   9.8955059e+01
   1.0794500e+03   9.8955281e+01
   1.0794000e+03   9.8955502e+01
   1.0793500e+03   9.8955721e+01
   1.0793000e+03   9.8955938e+01
   1.0792500e+03   9.8956154e+01
   1.0792000e+03   9.8956369e+01
   1.0791500e+03   9.8956581e+01
   1.0791000e+03   9.8956793e+01
   1.0790500e+03   9.8957002e+01
   1.0790000e+03   9.8957211e+01
   1.0789500e+03   9.8957417e+01
   1.0789000e+03   9.8957622e+01
   1.0788500e+03   9.8957826e+01
   1.0788000e+03   9.8958028e+01
   1.0787500e+03   9.8958229e+01
   1.0787000e+03   9.8958428e+01
   1.0786500e+03   9.8958626e+01
   1.0786000e+03   9.8958823e+01
   1.0785500e+03   9.8959018e+01
   1.0785000e+03   9.8959212e+01
   1.0784500e+03   9.8959404e+01
   1.0784000e+03   9.8959595e+01
   1.0783500e+03   9.8959785e+01
   1.0783000e+03   9.8959973e+01
   1.0782500e+03   9.8960160e+01
   1.0782000e+03   9.8960346e+01
   1.0781500e+03   9.8960530e+01
   1.0781000e+03   9.8960713e+01
   1.0780500e+03   9.8960895e+01
   1.0780000e+03   9.8961075e+01
   1.0779500e+03   9.8961255e+01
   1.0779000e+03   9.8961433e+01
   1.0778500e+03   9.8961610e+01
   1.0778000e+03   9.8961785e+01
   1.0777500e+03   9.8961960e+01
   1.0777000e+03   9.8962133e+01
   1.0776500e+03   9.8962305e+01
   1.0776000e+03   9.8962476e+01
   1.0775500e+03   9.8962646e+01
   1.0775000e+03   9.8962814e+01
   1.0774500e+03   9.8962982e+01
   1.0774000e+03   9.8963148e+01
   1.0773500e+03   9.8963314e+01
   1.0773000e+03   9.8963478e+01
   1.0772500e+03   9.8963641e+01
   1.0772000e+03   9.8963803e+01
   1.0771500e+03   9.8963963e+01
   1.0771000e+03   9.8964123e+01
   1.0770500e+03   9.8964282e+01
   1.0770000e+03   9.8964440e+01
   1.0769500e+03   9.8964596e+01
   1.0769000e+03   9.8964752e+01
   1.0768500e+03   9.8964906e+01
   1.0768000e+03   9.8965060e+01
   1.0767500e+03   9.8965212e+01
   1.0767000e+03   9.8965364e+01
   1.0766500e+03   9.8965515e+01
   1.0766000e+03   9.8965664e+01
   1.0765500e+03   9.8965813e+01
   1.0765000e+03   9.8965960e+01
   1.0764500e+03   9.8966107e+01
   1.0764000e+03   9.8966253e+01
   1.0763500e+03   9.8966398e+01
   1.0763000e+03   9.8966542e+01
   1.0762500e+03   9.8966685e+01
   1.0762000e+03   9.8966827e+01
   1.0761500e+03   9.8966968e+01
   1.0761000e+03   9.8967108e+01
   1.0760500e+03   9.8967247e+01
   1.0760000e+03   9.8967386e+01
   1.0759500e+03   9.8967523e+01
   1.0759000e+03   9.8967660e+01
   1.0758500e+03   9.8967796e+01
   1.0758000e+03   9.8967931e+01
   1.0757500e+03   9.8968065e+01
   1.0757000e+03   9.8968199e+01
   1.0756500e+03   9.8968331e+01
   1.0756000e+03   9.8968463e+01
   1.0755500e+03   9.8968594e+01
   1.0755000e+03   9.8968724e+01
   1.0754500e+03   9.8968853e+01
   1.0754000e+03   9.8968981e+01
   1.0753500e+03   9.8969109e+01
   1.0753000e+03   9.8969236e+01
   1.0752500e+03   9.8969362e+01
   1.0752000e+03   9.8969487e+01
   1.0751500e+03   9.8969612e+01
   1.0751000e+03   9.8969735e+01
   1.0750500e+03   9.8969858e+01
   1.0750000e+03   9.8969981e+01


==> Data/Lorentzians/LSA_lorentz_17C.dat <==
   1.1250000e+03   9.8965272e+01
   1.1249500e+03   9.8965137e+01
   1.1249000e+03   9.8965000e+01
   1.1248500e+03   9.8964863e+01
   1.1248000e+03   9.8964726e+01
   1.1247500e+03   9.8964587e+01
   1.1247000e+03   9.8964448e+01
   1.1246500e+03   9.8964307e+01
   1.1246000e+03   9.8964166e+01
   1.1245500e+03   9.8964024e+01
   1.1245000e+03   9.8963882e+01
   1.1244500e+03   9.8963738e+01
   1.1244000e+03   9.8963594e+01
   1.1243500e+03   9.8963448e+01
   1.1243000e+03   9.8963302e+01
   1.1242500e+03   9.8963155e+01
   1.1242000e+03   9.8963007e+01
   1.1241500e+03   9.8962858e+01
   1.1241000e+03   9.8962709e+01
   1.1240500e+03   9.8962558e+01
   1.1240000e+03   9.8962406e+01
   1.1239500e+03   9.8962254e+01
   1.1239000e+03   9.8962100e+01
   1.1238500e+03   9.8961946e+01
   1.1238000e+03   9.8961791e+01
   1.1237500e+03   9.8961634e+01
   1.1237000e+03   9.8961477e+01
   1.1236500e+03   9.8961319e+01
   1.1236000e+03   9.8961160e+01
   1.1235500e+03   9.8961000e+01
   1.1235000e+03   9.8960839e+01
   1.1234500e+03   9.8960676e+01
   1.1234000e+03   9.8960513e+01
   1.1233500e+03   9.8960349e+01
   1.1233000e+03   9.8960184e+01
   1.1232500e+03   9.8960018e+01
   1.1232000e+03   9.8959850e+01
   1.1231500e+03   9.8959682e+01
   1.1231000e+03   9.8959513e+01
   1.1230500e+03   9.8959342e+01
   1.1230000e+03   9.8959171e+01
   1.1229500e+03   9.8958998e+01
   1.1229000e+03   9.8958825e+01
   1.1228500e+03   9.8958650e+01
   1.1228000e+03   9.8958474e+01
   1.1227500e+03   9.8958297e+01
   1.1227000e+03   9.8958119e+01
   1.1226500e+03   9.8957939e+01
   1.1226000e+03   9.8957759e+01
   1.1225500e+03   9.8957577e+01
   1.1225000e+03   9.8957394e+01
   1.1224500e+03   9.8957210e+01
   1.1224000e+03   9.8957025e+01
   1.1223500e+03   9.8956839e+01
   1.1223000e+03   9.8956651e+01
   1.1222500e+03   9.8956462e+01
   1.1222000e+03   9.8956272e+01
   1.1221500e+03   9.8956081e+01
   1.1221000e+03   9.8955888e+01
   1.1220500e+03   9.8955694e+01
   1.1220000e+03   9.8955499e+01
   1.1219500e+03   9.8955303e+01
   1.1219000e+03   9.8955105e+01
   1.1218500e+03   9.8954906e+01
   1.1218000e+03   9.8954706e+01
   1.1217500e+03   9.8954504e+01
   1.1217000e+03   9.8954301e+01
   1.1216500e+03   9.8954096e+01
   1.1216000e+03   9.8953891e+01
   1.1215500e+03   9.8953684e+01
   1.1215000e+03   9.8953475e+01
   1.1214500e+03   9.8953265e+01
   1.1214000e+03   9.8953054e+01
   1.1213500e+03   9.8952841e+01
   1.1213000e+03   9.8952626e+01
   1.1212500e+03   9.8952411e+01
   1.1212000e+03   9.8952193e+01
   1.1211500e+03   9.8951975e+01
   1.1211000e+03   9.8951754e+01
   1.1210500e+03   9.8951533e+01
   1.1210000e+03   9.8951309e+01
   1.1209500e+03   9.8951085e+01
   1.1209000e+03   9.8950858e+01
   1.1208500e+03   9.8950630e+01
   1.1208000e+03   9.8950401e+01
   1.1207500e+03   9.8950170e+01
   1.1207000e+03   9.8949937e+01
   1.1206500e+03   9.8949702e+01
   1.1206000e+03   9.8949466e+01
   1.1205500e+03   9.8949229e+01
   1.1205000e+03   9.8948989e+01
   1.1204500e+03   9.8948748e+01
   1.1204000e+03   9.8948505e+01
   1.1203500e+03   9.8948261e+01
   1.1203000e+03   9.8948014e+01
   1.1202500e+03   9.8947766e+01
   1.1202000e+03   9.8947517e+01
   1.1201500e+03   9.8947265e+01
   1.1201000e+03   9.8947012e+01
   1.1200500e+03   9.8946756e+01
   1.1200000e+03   9.8946499e+01
   1.1199500e+03   9.8946240e+01
   1.1199000e+03   9.8945979e+01
   1.1198500e+03   9.8945717e+01
   1.1198000e+03   9.8945452e+01
   1.1197500e+03   9.8945185e+01
   1.1197000e+03   9.8944917e+01
   1.1196500e+03   9.8944646e+01
   1.1196000e+03   9.8944374e+01
   1.1195500e+03   9.8944099e+01
   1.1195000e+03   9.8943822e+01
   1.1194500e+03   9.8943544e+01
   1.1194000e+03   9.8943263e+01
   1.1193500e+03   9.8942980e+01
   1.1193000e+03   9.8942695e+01
   1.1192500e+03   9.8942408e+01
   1.1192000e+03   9.8942119e+01
   1.1191500e+03   9.8941827e+01
   1.1191000e+03   9.8941534e+01
   1.1190500e+03   9.8941238e+01
   1.1190000e+03   9.8940940e+01
   1.1189500e+03   9.8940639e+01
   1.1189000e+03   9.8940337e+01
   1.1188500e+03   9.8940032e+01
   1.1188000e+03   9.8939724e+01
   1.1187500e+03   9.8939415e+01
   1.1187000e+03   9.8939102e+01
   1.1186500e+03   9.8938788e+01
   1.1186000e+03   9.8938471e+01
   1.1185500e+03   9.8938151e+01
   1.1185000e+03   9.8937830e+01
   1.1184500e+03   9.8937505e+01
   1.1184000e+03   9.8937178e+01
   1.1183500e+03   9.8936848e+01
   1.1183000e+03   9.8936516e+01
   1.1182500e+03   9.8936182e+01
   1.1182000e+03   9.8935844e+01
   1.1181500e+03   9.8935504e+01
   1.1181000e+03   9.8935161e+01
   1.1180500e+03   9.8934816e+01
   1.1180000e+03   9.8934467e+01
   1.1179500e+03   9.8934116e+01
   1.1179000e+03   9.8933762e+01
   1.1178500e+03   9.8933405e+01
   1.1178000e+03   9.8933045e+01
   1.1177500e+03   9.8932683e+01
   1.1177000e+03   9.8932317e+01
   1.1176500e+03   9.8931949e+01
   1.1176000e+03   9.8931577e+01
   1.1175500e+03   9.8931202e+01
   1.1175000e+03   9.8930825e+01
   1.1174500e+03   9.8930444e+01
   1.1174000e+03   9.8930060e+01
   1.1173500e+03   9.8929673e+01
   1.1173000e+03   9.8929282e+01
   1.1172500e+03   9.8928889e+01
   1.1172000e+03   9.8928492e+01
   1.1171500e+03   9.8928091e+01
   1.1171000e+03   9.8927688e+01
   1.1170500e+03   9.8927281e+01
   1.1170000e+03   9.8926870e+01
   1.1169500e+03   9.8926456e+01
   1.1169000e+03   9.8926039e+01
   1.1168500e+03   9.8925618e+01
   1.1168000e+03   9.8925193e+01
   1.1167500e+03   9.8924765e+01
   1.1167000e+03   9.8924333e+01
   1.1166500e+03   9.8923897e+01
   1.1166000e+03   9.8923457e+01
   1.1165500e+03   9.8923014e+01
   1.1165000e+03   9.8922567e+01
   1.1164500e+03   9.8922116e+01
   1.1164000e+03   9.8921661e+01
   1.1163500e+03   9.8921202e+01
   1.1163000e+03   9.8920739e+01
   1.1162500e+03   9.8920272e+01
   1.1162000e+03   9.8919800e+01
   1.1161500e+03   9.8919325e+01
   1.1161000e+03   9.8918845e+01
   1.1160500e+03   9.8918361e+01
   1.1160000e+03   9.8917873e+01
   1.1159500e+03   9.8917380e+01
   1.1159000e+03   9.8916883e+01
   1.1158500e+03   9.8916381e+01
   1.1158000e+03   9.8915875e+01
   1.1157500e+03   9.8915364e+01
   1.1157000e+03   9.8914848e+01
   1.1156500e+03   9.8914328e+01
   1.1156000e+03   9.8913803e+01
   1.1155500e+03   9.8913273e+01
   1.1155000e+03   9.8912739e+01
   1.1154500e+03   9.8912199e+01
   1.1154000e+03   9.8911654e+01
   1.1153500e+03   9.8911105e+01
   1.1153000e+03   9.8910550e+01
   1.1152500e+03   9.8909989e+01
   1.1152000e+03   9.8909424e+01
   1.1151500e+03   9.8908853e+01
   1.1151000e+03   9.8908277e+01
   1.1150500e+03   9.8907696e+01
   1.1150000e+03   9.8907108e+01
   1.1149500e+03   9.8906516e+01
   1.1149000e+03   9.8905917e+01
   1.1148500e+03   9.8905313e+01
   1.1148000e+03   9.8904703e+01
   1.1147500e+03   9.8904087e+01
   1.1147000e+03   9.8903465e+01
   1.1146500e+03   9.8902837e+01
   1.1146000e+03   9.8902203e+01
   1.1145500e+03   9.8901562e+01
   1.1145000e+03   9.8900916e+01
   1.1144500e+03   9.8900263e+01
   1.1144000e+03   9.8899603e+01
   1.1143500e+03   9.8898937e+01
   1.1143000e+03   9.8898264e+01
   1.1142500e+03   9.8897585e+01
   1.1142000e+03   9.8896898e+01
   1.1141500e+03   9.8896205e+01
   1.1141000e+03   9.8895505e+01
   1.1140500e+03   9.8894798e+01
   1.1140000e+03   9.8894083e+01
   1.1139500e+03   9.8893361e+01
   1.1139000e+03   9.8892632e+01
   1.1138500e+03   9.8891895e+01
   1.1138000e+03   9.8891151e+01
   1.1137500e+03   9.8890399e+01
   1.1137000e+03   9.8889639e+01
   1.1136500e+03   9.8888871e+01
   1.1136000e+03   9.8888096e+01
   1.1135500e+03   9.8887312e+01
   1.1135000e+03   9.8886520e+01
   1.1134500e+03   9.8885719e+01
   1.1134000e+03   9.8884910e+01
   1.1133500e+03   9.8884092e+01
   1.1133000e+03   9.8883266e+01
   1.1132500e+03   9.8882431e+01
   1.1132000e+03   9.8881587e+01
   1.1131500e+03   9.8880733e+01
   1.1131000e+03   9.8879871e+01
   1.1130500e+03   9.8878999e+01
   1.1130000e+03   9.8878117e+01
   1.1129500e+03   9.8877226e+01
   1.1129000e+03   9.8876325e+01
   1.1128500e+03   9.8875414e+01
   1.1128000e+03   9.8874493e+01
   1.1127500e+03   9.8873562e+01
   1.1127000e+03   9.8872621e+01
   1.1126500e+03   9.8871669e+01
   1.1126000e+03   9.8870706e+01
   1.1125500e+03   9.8869732e+01
   1.1125000e+03   9.8868747e+01
   1.1124500e+03   9.8867751e+01
   1.1124000e+03   9.8866744e+01
   1.1123500e+03   9.8865725e+01
   1.1123000e+03   9.8864695e+01
   1.1122500e+03   9.8863653e+01
   1.1122000e+03   9.8862598e+01
   1.1121500e+03   9.8861531e+01
   1.1121000e+03   9.8860452e+01
   1.1120500e+03   9.8859360e+01
   1.1120000e+03   9.8858256e+01
   1.1119500e+03   9.8857138e+01
   1.1119000e+03   9.8856007e+01
   1.1118500e+03   9.8854863e+01
   1.1118000e+03   9.8853705e+01
   1.1117500e+03   9.8852533e+01
   1.1117000e+03   9.8851347e+01
   1.1116500e+03   9.8850146e+01
   1.1116000e+03   9.8848931e+01
   1.1115500e+03   9.8847701e+01
   1.1115000e+03   9.8846456e+01
   1.1114500e+03   9.8845196e+01
   1.1114000e+03   9.8843920e+01
   1.1113500e+03   9.8842629e+01
   1.1113000e+03   9.8841321e+01
   1.1112500e+03   9.8839997e+01
   1.1112000e+03   9.8838657e+01
   1.1111500e+03   9.8837299e+01
   1.1111000e+03   9.8835925e+01
   1.1110500e+03   9.8834533e+01
   1.1110000e+03   9.8833123e+01
   1.1109500e+03   9.8831695e+01
   1.1109000e+03   9.8830249e+01
   1.1108500e+03   9.8828784e+01
   1.1108000e+03   9.8827300e+01
   1.1107500e+03   9.8825796e+01
   1.1107000e+03   9.8824273e+01
   1.1106500e+03   9.8822730e+01
   1.1106000e+03   9.8821167e+01
   1.1105500e+03   9.8819583e+01
   1.1105000e+03   9.8817978e+01
   1.1104500e+03   9.8816351e+01
   1.1104000e+03   9.8814703e+01
   1.1103500e+03   9.8813032e+01
   1.1103000e+03   9.8811338e+01
   1.1102500e+03   9.8809622e+01
   1.1102000e+03   9.8807882e+01
   1.1101500e+03   9.8806118e+01
   1.1101000e+03   9.8804330e+01
   1.1100500e+03   9.8802517e+01
   1.1100000e+03   9.8800678e+01
   1.1099500e+03   9.8798814e+01
   1.1099000e+03   9.8796924e+01
   1.1098500e+03   9.8795007e+01
   1.1098000e+03   9.8793063e+01
   1.1097500e+03   9.8791091e+01
   1.1097000e+03   9.8789091e+01
   1.1096500e+03   9.8787062e+01
   1.1096000e+03   9.8785004e+01
   1.1095500e+03   9.8782915e+01
   1.1095000e+03   9.8780797e+01
   1.1094500e+03   9.8778647e+01
   1.1094000e+03   9.8776465e+01
   1.1093500e+03   9.8774252e+01
   1.1093000e+03   9.8772005e+01
   1.1092500e+03   9.8769724e+01
   1.1092000e+03   9.8767410e+01
   1.1091500e+03   9.8765060e+01
   1.1091000e+03   9.8762675e+01
   1.1090500e+03   9.8760253e+01
   1.1090000e+03   9.8757794e+01
   1.1089500e+03   9.8755297e+01
   1.1089000e+03   9.8752761e+01
   1.1088500e+03   9.8750186e+01
   1.1088000e+03   9.8747571e+01
   1.1087500e+03   9.8744914e+01
   1.1087000e+03   9.8742216e+01
   1.1086500e+03   9.8739474e+01
   1.1086000e+03   9.8736689e+01
   1.1085500e+03   9.8733859e+01
   1.1085000e+03   9.8730983e+01
   1.1084500e+03   9.8728060e+01
   1.1084000e+03   9.8725090e+01
   1.1083500e+03   9.8722070e+01
   1.1083000e+03   9.8719001e+01
   1.1082500e+03   9.8715881e+01
   1.1082000e+03   9.8712709e+01
   1.1081500e+03   9.8709484e+01
   1.1081000e+03   9.8706204e+01
   1.1080500e+03   9.8702869e+01
   1.1080000e+03   9.8699477e+01
   1.1079500e+03   9.8696026e+01
   1.1079000e+03   9.8692516e+01
   1.1078500e+03   9.8688945e+01
   1.1078000e+03   9.8685311e+01
   1.1077500e+03   9.8681614e+01
   1.1077000e+03   9.8677852e+01
   1.1076500e+03   9.8674022e+01
   1.1076000e+03   9.8670124e+01
   1.1075500e+03   9.8666156e+01
   1.1075000e+03   9.8662117e+01
   1.1074500e+03   9.8658004e+01
   1.1074000e+03   9.8653815e+01
   1.1073500e+03   9.8649550e+01
   1.1073000e+03   9.8645205e+01
   1.1072500e+03   9.8640780e+01
   1.1072000e+03   9.8636271e+01
   1.1071500e+03   9.8631677e+01
   1.1071000e+03   9.8626997e+01
   1.1070500e+03   9.8622226e+01
   1.1070000e+03   9.8617365e+01
   1.1069500e+03   9.8612409e+01
   1.1069000e+03   9.8607356e+01
   1.1068500e+03   9.8602205e+01
   1.1068000e+03   9.8596952e+01
   1.1067500e+03   9.8591595e+01
   1.1067000e+03   9.8586130e+01
   1.1066500e+03   9.8580556e+01
   1.1066000e+03   9.8574869e+01
   1.1065500e+03   9.8569066e+01
   1.1065000e+03   9.8563144e+01
   1.1064500e+03   9.8557100e+01
   1.1064000e+03   9.8550930e+01
   1.1063500e+03   9.8544631e+01
   1.1063000e+03   9.8538199e+01
   1.1062500e+03   9.8531631e+01
   1.1062000e+03   9.8524922e+01
   1.1061500e+03   9.8518069e+01
   1.1061000e+03   9.8511067e+01
   1.1060500e+03   9.8503912e+01
   1.1060000e+03   9.8496601e+01
   1.1059500e+03   9.8489127e+01
   1.1059000e+03   9.8481486e+01
   1.1058500e+03   9.8473674e+01
   1.1058000e+03   9.8465685e+01
   1.1057500e+03   9.8457514e+01
   1.1057000e+03   9.8449155e+01
   1.1056500e+03   9.8440603e+01
   1.1056000e+03   9.8431851e+01
   1.1055500e+03   9.8422894e+01
   1.1055000e+03   9.8413724e+01
   1.1054500e+03   9.8404336e+01
   1.1054000e+03   9.8394722e+01
   1.1053500e+03   9.8384875e+01
   1.1053000e+03   9.8374787e+01
   1.1052500e+03   9.8364451e+01
   1.1052000e+03   9.8353858e+01
   1.1051500e+03   9.8343001e+01
   1.1051000e+03   9.8331869e+01
   1.1050500e+03   9.8320454e+01
   1.1050000e+03   9.8308747e+01
   1.1049500e+03   9.8296737e+01
   1.1049000e+03   9.8284413e+01
   1.1048500e+03   9.8271766e+01
   1.1048000e+03   9.8258783e+01
   1.1047500e+03   9.8245453e+01
   1.1047000e+03   9.8231763e+01
   1.1046500e+03   9.8217700e+01
   1.1046000e+03   9.8203252e+01
   1.1045500e+03   9.8188403e+01
   1.1045000e+03   9.8173139e+01
   1.1044500e+03   9.8157444e+01
   1.1044000e+03   9.8141303e+01
   1.1043500e+03   9.8124698e+01
   1.1043000e+03   9.8107612e+01
   1.1042500e+03   9.8090025e+01
   1.1042000e+03   9.8071920e+01
   1.1041500e+03   9.8053274e+01
   1.1041000e+03   9.8034067e+01
   1.1040500e+03   9.8014277e+01
   1.1040000e+03   9.7993879e+01
   1.1039500e+03   9.7972848e+01
   1.1039000e+03   9.7951159e+01
   1.1038500e+03   9.7928785e+01
   1.1038000e+03   9.7905696e+01
   1.1037500e+03   9.7881862e+01
   1.1037000e+03   9.7857252e+01
   1.1036500e+03   9.7831830e+01
   1.1036000e+03   9.7805563e+01
   1.1035500e+03   9.7778413e+01
   1.1035000e+03   9.7750339e+01
   1.1034500e+03   9.7721302e+01
   1.1034000e+03   9.7691255e+01
   1.1033500e+03   9.7660154e+01
   1.1033000e+03   9.7627949e+01
   1.1032500e+03   9.7594588e+01
   1.1032000e+03   9.7560015e+01
   1.1031500e+03   9.7524174e+01
   1.1031000e+03   9.7487001e+01
   1.1030500e+03   9.7448432e+01
   1.1030000e+03   9.7408397e+01
   1.1029500e+03   9.7366822e+01
   1.1029000e+03   9.7323629e+01
   1.1028500e+03   9.7278735e+01
   1.1028000e+03   9.7232051e+01
   1.1027500e+03   9.7183484e+01
   1.1027000e+03   9.7132932e+01
   1.1026500e+03   9.7080288e+01
   1.1026000e+03   9.7025440e+01
   1.1025500e+03   9.6968264e+01
   1.1025000e+03   9.6908631e+01
   1.1024500e+03   9.6846403e+01
   1.1024000e+03   9.6781431e+01
   1.1023500e+03   9.6713555e+01
   1.1023000e+03   9.6642606e+01
   1.1022500e+03   9.6568401e+01
   1.1022000e+03   9.6490744e+01
   1.1021500e+03   9.6409427e+01
   1.1021000e+03   9.6324222e+01
   1.1020500e+03   9.6234888e+01
   1.1020000e+03   9.6141164e+01
   1.1019500e+03   9.6042770e+01
   1.1019000e+03   9.5939402e+01
   1.1018500e+03   9.5830735e+01
   1.1018000e+03   9.5716418e+01
   1.1017500e+03   9.5596071e+01
   1.1017000e+03   9.5469282e+01
   1.1016500e+03   9.5335611e+01
   1.1016000e+03   9.5194575e+01
   1.1015500e+03   9.5045658e+01
   1.1015000e+03   9.4888295e+01
   1.1014500e+03   9.4721879e+01
   1.1014000e+03   9.4545749e+01
   1.1013500e+03   9.4359188e+01
   1.1013000e+03   9.4161421e+01
   1.1012500e+03   9.3951604e+01
   1.1012000e+03   9.3728825e+01
   1.1011500e+03   9.3492090e+01
   1.1011000e+03   9.3240325e+01
   1.1010500e+03   9.2972365e+01
   1.1010000e+03   9.2686947e+01
   1.1009500e+03   9.2382706e+01
   1.1009000e+03   9.2058166e+01
   1.1008500e+03   9.1711738e+01
   1.1008000e+03   9.1341711e+01
   1.1007500e+03   9.0946253e+01
   1.1007000e+03   9.0523407e+01
   1.1006500e+03   9.0071097e+01
   1.1006000e+03   8.9587131e+01
   1.1005500e+03   8.9069218e+01
   1.1005000e+03   8.8514992e+01
   1.1004500e+03   8.7922038e+01
   1.1004000e+03   8.7287949e+01
   1.1003500e+03   8.6610385e+01
   1.1003000e+03   8.5887165e+01
   1.1002500e+03   8.5116383e+01
   1.1002000e+03   8.4296563e+01
   1.1001500e+03   8.3426844e+01
   1.1001000e+03   8.2507222e+01
   1.1000500e+03   8.1538827e+01
   1.1000000e+03   8.0524259e+01
   1.0999500e+03   7.9467956e+01
   1.0999000e+03   7.8376593e+01
   1.0998500e+03   7.7259478e+01
   1.0998000e+03   7.6128899e+01
   1.0997500e+03   7.5000382e+01
   1.0997000e+03   7.3892756e+01
   1.0996500e+03   7.2827979e+01
   1.0996000e+03   7.1830609e+01
   1.0995500e+03   7.0926903e+01
   1.0995000e+03   7.0143506e+01
   1.0994500e+03   6.9505809e+01
   1.0994000e+03   6.9036109e+01
   1.0993500e+03   6.8751792e+01
   1.0993000e+03   6.8663784e+01
   1.0992500e+03   6.8775531e+01
   1.0992000e+03   6.9082663e+01
   1.0991500e+03   6.9573417e+01
   1.0991000e+03   7.0229734e+01
   1.0990500e+03   7.1028850e+01
   1.0990000e+03   7.1945128e+01
   1.0989500e+03   7.2951891e+01
   1.0989000e+03   7.4023022e+01
   1.0988500e+03   7.5134233e+01
   1.0988000e+03   7.6263921e+01
   1.0987500e+03   7.7393645e+01
   1.0987000e+03   7.8508274e+01
   1.0986500e+03   7.9595890e+01
   1.0986000e+03   8.0647520e+01
   1.0985500e+03   8.1656776e+01
   1.0985000e+03   8.2619461e+01
   1.0984500e+03   8.3533168e+01
   1.0984000e+03   8.4396917e+01
   1.0983500e+03   8.5210832e+01
   1.0983000e+03   8.5975855e+01
   1.0982500e+03   8.6693525e+01
   1.0982000e+03   8.7365788e+01
   1.0981500e+03   8.7994847e+01
   1.0981000e+03   8.8583056e+01
   1.0980500e+03   8.9132827e+01
   1.0980000e+03   8.9646569e+01
   1.0979500e+03   9.0126643e+01
   1.0979000e+03   9.0575327e+01
   1.0978500e+03   9.0994801e+01
   1.0978000e+03   9.1387126e+01
   1.0977500e+03   9.1754246e+01
   1.0977000e+03   9.2097977e+01
   1.0976500e+03   9.2420015e+01
   1.0976000e+03   9.2721937e+01
   1.0975500e+03   9.3005204e+01
   1.0975000e+03   9.3271169e+01
   1.0974500e+03   9.3521083e+01
   1.0974000e+03   9.3756099e+01
   1.0973500e+03   9.3977282e+01
   1.0973000e+03   9.4185616e+01
   1.0972500e+03   9.4382004e+01
   1.0972000e+03   9.4567281e+01
   1.0971500e+03   9.4742217e+01
   1.0971000e+03   9.4907520e+01
   1.0970500e+03   9.5063845e+01
   1.0970000e+03   9.5211794e+01
   1.0969500e+03   9.5351925e+01
   1.0969000e+03   9.5484751e+01
   1.0968500e+03   9.5610749e+01
   1.0968000e+03   9.5730357e+01
   1.0967500e+03   9.5843981e+01
   1.0967000e+03   9.5951998e+01
   1.0966500e+03   9.6054756e+01
   1.0966000e+03   9.6152578e+01
   1.0965500e+03   9.6245764e+01
   1.0965000e+03   9.6334592e+01
   1.0964500e+03   9.6419321e+01
   1.0964000e+03   9.6500191e+01
   1.0963500e+03   9.6577425e+01
   1.0963000e+03   9.6651232e+01
   1.0962500e+03   9.6721805e+01
   1.0962000e+03   9.6789326e+01
   1.0961500e+03   9.6853964e+01
   1.0961000e+03   9.6915875e+01
   1.0960500e+03   9.6975207e+01
   1.0960000e+03   9.7032099e+01
   1.0959500e+03   9.7086678e+01
   1.0959000e+03   9.7139066e+01
   1.0958500e+03   9.7189376e+01
   1.0958000e+03   9.7237714e+01
   1.0957500e+03   9.7284180e+01
   1.0957000e+03   9.7328867e+01
   1.0956500e+03   9.7371862e+01
   1.0956000e+03   9.7413249e+01
   1.0955500e+03   9.7453106e+01
   1.0955000e+03   9.7491505e+01
   1.0954500e+03   9.7528516e+01
   1.0954000e+03   9.7564203e+01
   1.0953500e+03   9.7598628e+01
   1.0953000e+03   9.7631848e+01
   1.0952500e+03   9.7663919e+01
   1.0952000e+03   9.7694892e+01
   1.0951500e+03   9.7724816e+01
   1.0951000e+03   9.7753736e+01
   1.0950500e+03   9.7781698e+01
   1.0950000e+03   9.7808741e+01
   1.0949500e+03   9.7834905e+01
   1.0949000e+03   9.7860228e+01
   1.0948500e+03   9.7884744e+01
   1.0948000e+03   9.7908487e+01
   1.0947500e+03   9.7931490e+01
   1.0947000e+03   9.7953781e+01
   1.0946500e+03   9.7975390e+01
   1.0946000e+03   9.7996343e+01
   1.0945500e+03   9.8016668e+01
   1.0945000e+03   9.8036388e+01
   1.0944500e+03   9.8055526e+01
   1.0944000e+03   9.8074106e+01
   1.0943500e+03   9.8092149e+01
   1.0943000e+03   9.8109675e+01
   1.0942500e+03   9.8126703e+01
   1.0942000e+03   9.8143251e+01
   1.0941500e+03   9.8159338e+01
   1.0941000e+03   9.8174981e+01
   1.0940500e+03   9.8190195e+01
   1.0940000e+03   9.8204995e+01
   1.0939500e+03   9.8219397e+01
   1.0939000e+03   9.8233414e+01
   1.0938500e+03   9.8247061e+01
   1.0938000e+03   9.8260349e+01
   1.0937500e+03   9.8273291e+01
   1.0937000e+03   9.8285899e+01
   1.0936500e+03   9.8298185e+01
   1.0936000e+03   9.8310158e+01
   1.0935500e+03   9.8321830e+01
   1.0935000e+03   9.8333211e+01
   1.0934500e+03   9.8344309e+01
   1.0934000e+03   9.8355135e+01
   1.0933500e+03   9.8365697e+01
   1.0933000e+03   9.8376003e+01
   1.0932500e+03   9.8386061e+01
   1.0932000e+03   9.8395880e+01
   1.0931500e+03   9.8405467e+01
   1.0931000e+03   9.8414829e+01
   1.0930500e+03   9.8423973e+01
   1.0930000e+03   9.8432905e+01
   1.0929500e+03   9.8441633e+01
   1.0929000e+03   9.8450162e+01
   1.0928500e+03   9.8458498e+01
   1.0928000e+03   9.8466647e+01
   1.0927500e+03   9.8474615e+01
   1.0927000e+03   9.8482406e+01
   1.0926500e+03   9.8490027e+01
   1.0926000e+03   9.8497481e+01
   1.0925500e+03   9.8504774e+01
   1.0925000e+03   9.8511910e+01
   1.0924500e+03   9.8518894e+01
   1.0924000e+03   9.8525729e+01
   1.0923500e+03   9.8532421e+01
   1.0923000e+03   9.8538973e+01
   1.0922500e+03   9.8545389e+01
   1.0922000e+03   9.8551672e+01
   1.0921500e+03   9.8557827e+01
   1.0921000e+03   9.8563857e+01
   1.0920500e+03   9.8569764e+01
   1.0920000e+03   9.8575553e+01
   1.0919500e+03   9.8581227e+01
   1.0919000e+03   9.8586787e+01
   1.0918500e+03   9.8592239e+01
   1.0918000e+03   9.8597584e+01
   1.0917500e+03   9.8602824e+01
   1.0917000e+03   9.8607964e+01
   1.0916500e+03   9.8613005e+01
   1.0916000e+03   9.8617949e+01
   1.0915500e+03   9.8622800e+01
   1.0915000e+03   9.8627559e+01
   1.0914500e+03   9.8632230e+01
   1.0914000e+03   9.8636813e+01
   1.0913500e+03   9.8641311e+01
   1.0913000e+03   9.8645727e+01
   1.0912500e+03   9.8650062e+01
   1.0912000e+03   9.8654318e+01
   1.0911500e+03   9.8658498e+01
   1.0911000e+03   9.8662602e+01
   1.0910500e+03   9.8666633e+01
   1.0910000e+03   9.8670593e+01
   1.0909500e+03   9.8674482e+01
   1.0909000e+03   9.8678304e+01
   1.0908500e+03   9.8682058e+01
   1.0908000e+03   9.8685748e+01
   1.0907500e+03   9.8689374e+01
   1.0907000e+03   9.8692938e+01
   1.0906500e+03   9.8696441e+01
   1.0906000e+03   9.8699884e+01
   1.0905500e+03   9.8703270e+01
   1.0905000e+03   9.8706598e+01
   1.0904500e+03   9.8709871e+01
   1.0904000e+03   9.8713090e+01
   1.0903500e+03   9.8716256e+01
   1.0903000e+03   9.8719370e+01
   1.0902500e+03   9.8722433e+01
   1.0902000e+03   9.8725446e+01
   1.0901500e+03   9.8728411e+01
   1.0901000e+03   9.8731328e+01
   1.0900500e+03   9.8734198e+01
   1.0900000e+03   9.8737023e+01
   1.0899500e+03   9.8739803e+01
   1.0899000e+03   9.8742540e+01
   1.0898500e+03   9.8745233e+01
   1.0898000e+03   9.8747885e+01
   1.0897500e+03   9.8750495e+01
   1.0897000e+03   9.8753066e+01
   1.0896500e+03   9.8755597e+01
   1.0896000e+03   9.8758089e+01
   1.0895500e+03   9.8760544e+01
   1.0895000e+03   9.8762961e+01
   1.0894500e+03   9.8765342e+01
   1.0894000e+03   9.8767688e+01
   1.0893500e+03   9.8769998e+01
   1.0893000e+03   9.8772275e+01
   1.0892500e+03   9.8774517e+01
   1.0892000e+03   9.8776727e+01
   1.0891500e+03   9.8778905e+01
   1.0891000e+03   9.8781051e+01
   1.0890500e+03   9.8783166e+01
   1.0890000e+03   9.8785251e+01
   1.0889500e+03   9.8787305e+01
   1.0889000e+03   9.8789331e+01
   1.0888500e+03   9.8791328e+01
   1.0888000e+03   9.8793296e+01
   1.0887500e+03   9.8795237e+01
   1.0887000e+03   9.8797151e+01
   1.0886500e+03   9.8799038e+01
   1.0886000e+03   9.8800899e+01
   1.0885500e+03   9.8802734e+01
   1.0885000e+03   9.8804544e+01
   1.0884500e+03   9.8806330e+01
   1.0884000e+03   9.8808091e+01
   1.0883500e+03   9.8809828e+01
   1.0883000e+03   9.8811541e+01
   1.0882500e+03   9.8813232e+01
   1.0882000e+03   9.8814900e+01
   1.0881500e+03   9.8816546e+01
   1.0881000e+03   9.8818170e+01
   1.0880500e+03   9.8819773e+01
   1.0880000e+03   9.8821355e+01
   1.0879500e+03   9.8822916e+01
   1.0879000e+03   9.8824456e+01
   1.0878500e+03   9.8825977e+01
   1.0878000e+03   9.8827478e+01
   1.0877500e+03   9.8828959e+01
   1.0877000e+03   9.8830422e+01
   1.0876500e+03   9.8831866e+01
   1.0876000e+03   9.8833292e+01
   1.0875500e+03   9.8834700e+01
   1.0875000e+03   9.8836090e+01
   1.0874500e+03   9.8837462e+01
   1.0874000e+03   9.8838818e+01
   1.0873500e+03   9.8840156e+01
   1.0873000e+03   9.8841478e+01
   1.0872500e+03   9.8842784e+01
   1.0872000e+03   9.8844073e+01
   1.0871500e+03   9.8845347e+01
   1.0871000e+03   9.8846606e+01
   1.0870500e+03   9.8847849e+01
   1.0870000e+03   9.8849077e+01
   1.0869500e+03   9.8850290e+01
   1.0869000e+03   9.8851489e+01
   1.0868500e+03   9.8852673e+01
   1.0868000e+03   9.8853843e+01
   1.0867500e+03   9.8855000e+01
   1.0867000e+03   9.8856143e+01
   1.0866500e+03   9.8857272e+01
   1.0866000e+03   9.8858388e+01
   1.0865500e+03   9.8859491e+01
   1.0865000e+03   9.8860582e+01
   1.0864500e+03   9.8861659e+01
   1.0864000e+03   9.8862724e+01
   1.0863500e+03   9.8863777e+01
   1.0863000e+03   9.8864818e+01
   1.0862500e+03   9.8865848e+01
   1.0862000e+03   9.8866865e+01
   1.0861500e+03   9.8867871e+01
   1.0861000e+03   9.8868865e+01
   1.0860500e+03   9.8869849e+01
   1.0860000e+03   9.8870821e+01
   1.0859500e+03   9.8871783e+01
   1.0859000e+03   9.8872733e+01
   1.0858500e+03   9.8873674e+01
   1.0858000e+03   9.8874604e+01
   1.0857500e+03   9.8875523e+01
   1.0857000e+03   9.8876433e+01
   1.0856500e+03   9.8877333e+01
   1.0856000e+03   9.8878223e+01
   1.0855500e+03   9.8879103e+01
   1.0855000e+03   9.8879974e+01
   1.0854500e+03   9.8880835e+01
   1.0854000e+03   9.8881688e+01
   1.0853500e+03   9.8882531e+01
   1.0853000e+03   9.8883365e+01
   1.0852500e+03   9.8884190e+01
   1.0852000e+03   9.8885007e+01
   1.0851500e+03   9.8885815e+01
   1.0851000e+03   9.8886614e+01
   1.0850500e+03   9.8887406e+01
   1.0850000e+03   9.8888189e+01
   1.0849500e+03   9.8888963e+01
   1.0849000e+03   9.8889730e+01
   1.0848500e+03   9.8890489e+01
   1.0848000e+03   9.8891240e+01
   1.0847500e+03   9.8891984e+01
   1.0847000e+03   9.8892719e+01
   1.0846500e+03   9.8893448e+01
   1.0846000e+03   9.8894169e+01
   1.0845500e+03   9.8894882e+01
   1.0845000e+03   9.8895589e+01
   1.0844500e+03   9.8896288e+01
   1.0844000e+03   9.8896981e+01
   1.0843500e+03   9.8897666e+01
   1.0843000e+03   9.8898345e+01
   1.0842500e+03   9.8899017e+01
   1.0842000e+03   9.8899682e+01
   1.0841500e+03   9.8900341e+01
   1.0841000e+03   9.8900993e+01
   1.0840500e+03   9.8901639e+01
   1.0840000e+03   9.8902279e+01
   1.0839500e+03   9.8902912e+01
   1.0839000e+03   9.8903539e+01
   1.0838500e+03   9.8904161e+01
   1.0838000e+03   9.8904776e+01
   1.0837500e+03   9.8905385e+01
   1.0837000e+03   9.8905989e+01
   1.0836500e+03   9.8906587e+01
   1.0836000e+03   9.8907179e+01
   1.0835500e+03   9.8907765e+01
   1.0835000e+03   9.8908346e+01
   1.0834500e+03   9.8908922e+01
   1.0834000e+03   9.8909492e+01
   1.0833500e+03   9.8910057e+01
   1.0833000e+03   9.8910616e+01
   1.0832500e+03   9.8911170e+01
   1.0832000e+03   9.8911720e+01
   1.0831500e+03   9.8912264e+01
   1.0831000e+03   9.8912803e+01
   1.0830500e+03   9.8913337e+01
   1.0830000e+03   9.8913866e+01
   1.0829500e+03   9.8914391e+01
   1.0829000e+03   9.8914910e+01
   1.0828500e+03   9.8915425e+01
   1.0828000e+03   9.8915935e+01
   1.0827500e+03   9.8916441e+01
   1.0827000e+03   9.8916942e+01
   1.0826500e+03   9.8917439e+01
   1.0826000e+03   9.8917931e+01
   1.0825500e+03   9.8918419e+01
   1.0825000e+03   9.8918902e+01
   1.0824500e+03   9.8919382e+01
   1.0824000e+03   9.8919857e+01
   1.0823500e+03   9.8920327e+01
   1.0823000e+03   9.8920794e+01
   1.0822500e+03   9.8921257e+01
   1.0822000e+03   9.8921715e+01
   1.0821500e+03   9.8922170e+01
   1.0821000e+03   9.8922620e+01
   1.0820500e+03   9.8923067e+01
   1.0820000e+03   9.8923510e+01
   1.0819500e+03   9.8923949e+01
   1.0819000e+03   9.8924384e+01
   1.0818500e+03   9.8924816e+01
   1.0818000e+03   9.8925244e+01
   1.0817500e+03   9.8925668e+01
   1.0817000e+03   9.8926089e+01
   1.0816500e+03   9.8926506e+01
   1.0816000e+03   9.8926919e+01
   1.0815500e+03   9.8927329e+01
   1.0815000e+03   9.8927736e+01
   1.0814500e+03   9.8928139e+01
   1.0814000e+03   9.8928539e+01
   1.0813500e+03   9.8928936e+01
   1.0813000e+03   9.8929329e+01
   1.0812500e+03   9.8929719e+01
   1.0812000e+03   9.8930106e+01
   1.0811500e+03   9.8930489e+01
   1.0811000e+03   9.8930870e+01
   1.0810500e+03   9.8931247e+01
   1.0810000e+03   9.8931622e+01
   1.0809500e+03   9.8931993e+01
   1.0809000e+03   9.8932361e+01
   1.0808500e+03   9.8932726e+01
   1.0808000e+03   9.8933089e+01
   1.0807500e+03   9.8933448e+01
   1.0807000e+03   9.8933804e+01
   1.0806500e+03   9.8934158e+01
   1.0806000e+03   9.8934509e+01
   1.0805500e+03   9.8934857e+01
   1.0805000e+03   9.8935202e+01
   1.0804500e+03   9.8935545e+01
   1.0804000e+03   9.8935884e+01
   1.0803500e+03   9.8936222e+01
   1.0803000e+03   9.8936556e+01
   1.0802500e+03   9.8936888e+01
   1.0802000e+03   9.8937217e+01
   1.0801500e+03   9.8937544e+01
   1.0801000e+03   9.8937868e+01
   1.0800500e+03   9.8938190e+01
   1.0800000e+03   9.8938509e+01
   1.0799500e+03   9.8938825e+01
   1.0799000e+03   9.8939140e+01
   1.0798500e+03   9.8939452e+01
   1.0798000e+03   9.8939761e+01
   1.0797500e+03   9.8940068e+01
   1.0797000e+03   9.8940373e+01
   1.0796500e+03   9.8940675e+01
   1.0796000e+03   9.8940975e+01
   1.0795500e+03   9.8941273e+01
   1.0795000e+03   9.8941569e+01
   1.0794500e+03   9.8941862e+01
   1.0794000e+03   9.8942153e+01
   1.0793500e+03   9.8942442e+01
   1.0793000e+03   9.8942729e+01
   1.0792500e+03   9.8943014e+01
   1.0792000e+03   9.8943297e+01
   1.0791500e+03   9.8943577e+01
   1.0791000e+03   9.8943855e+01
   1.0790500e+03   9.8944132e+01
   1.0790000e+03   9.8944406e+01
   1.0789500e+03   9.8944678e+01
   1.0789000e+03   9.8944949e+01
   1.0788500e+03   9.8945217e+01
   1.0788000e+03   9.8945484e+01
   1.0787500e+03   9.8945748e+01
   1.0787000e+03   9.8946011e+01
   1.0786500e+03   9.8946271e+01
   1.0786000e+03   9.8946530e+01
   1.0785500e+03   9.8946787e+01
   1.0785000e+03   9.8947042e+01
   1.0784500e+03   9.8947295e+01
   1.0784000e+03   9.8947546e+01
   1.0783500e+03   9.8947796e+01
   1.0783000e+03   9.8948044e+01
   1.0782500e+03   9.8948290e+01
   1.0782000e+03   9.8948534e+01
   1.0781500e+03   9.8948777e+01
   1.0781000e+03   9.8949018e+01
   1.0780500e+03   9.8949257e+01
   1.0780000e+03   9.8949495e+01
   1.0779500e+03   9.8949730e+01
   1.0779000e+03   9.8949965e+01
   1.0778500e+03   9.8950197e+01
   1.0778000e+03   9.8950428e+01
   1.0777500e+03   9.8950657e+01
   1.0777000e+03   9.8950885e+01
   1.0776500e+03   9.8951111e+01
   1.0776000e+03   9.8951336e+01
   1.0775500e+03   9.8951559e+01
   1.0775000e+03   9.8951781e+01
   1.0774500e+03   9.8952001e+01
   1.0774000e+03   9.8952219e+01
   1.0773500e+03   9.8952436e+01
   1.0773000e+03   9.8952652e+01
   1.0772500e+03   9.8952866e+01
   1.0772000e+03   9.8953079e+01
   1.0771500e+03   9.8953290e+01
   1.0771000e+03   9.8953500e+01
   1.0770500e+03   9.8953708e+01
   1.0770000e+03   9.8953915e+01
   1.0769500e+03   9.8954121e+01
   1.0769000e+03   9.8954325e+01
   1.0768500e+03   9.8954528e+01
   1.0768000e+03   9.8954730e+01
   1.0767500e+03   9.8954930e+01
   1.0767000e+03   9.8955129e+01
   1.0766500e+03   9.8955326e+01
   1.0766000e+03   9.8955523e+01
   1.0765500e+03   9.8955718e+01
   1.0765000e+03   9.8955911e+01
   1.0764500e+03   9.8956104e+01
   1.0764000e+03   9.8956295e+01
   1.0763500e+03   9.8956485e+01
   1.0763000e+03   9.8956673e+01
   1.0762500e+03   9.8956861e+01
   1.0762000e+03   9.8957047e+01
   1.0761500e+03   9.8957232e+01
   1.0761000e+03   9.8957416e+01
   1.0760500e+03   9.8957599e+01
   1.0760000e+03   9.8957780e+01
   1.0759500e+03   9.8957961e+01
   1.0759000e+03   9.8958140e+01
   1.0758500e+03   9.8958318e+01
   1.0758000e+03   9.8958495e+01
   1.0757500e+03   9.8958671e+01
   1.0757000e+03   9.8958845e+01
   1.0756500e+03   9.8959019e+01
   1.0756000e+03   9.8959191e+01
   1.0755500e+03   9.8959363e+01
   1.0755000e+03   9.8959533e+01
   1.0754500e+03   9.8959702e+01
   1.0754000e+03   9.8959870e+01
   1.0753500e+03   9.8960038e+01
   1.0753000e+03   9.8960204e+01
   1.0752500e+03   9.8960369e+01
   1.0752000e+03   9.8960533e+01
   1.0751500e+03   9.8960696e+01
   1.0751000e+03   9.8960858e+01
   1.0750500e+03   9.8961019e+01
   1.0750000e+03   9.8961179e+01


==> Data/Lorentzians/LSA_lorentz_19C.dat <==
   1.1250000e+03   9.8956309e+01
   1.1249500e+03   9.8956141e+01
   1.1249000e+03   9.8955972e+01
   1.1248500e+03   9.8955801e+01
   1.1248000e+03   9.8955630e+01
   1.1247500e+03   9.8955458e+01
   1.1247000e+03   9.8955285e+01
   1.1246500e+03   9.8955111e+01
   1.1246000e+03   9.8954936e+01
   1.1245500e+03   9.8954760e+01
   1.1245000e+03   9.8954583e+01
   1.1244500e+03   9.8954404e+01
   1.1244000e+03   9.8954225e+01
   1.1243500e+03   9.8954045e+01
   1.1243000e+03   9.8953863e+01
   1.1242500e+03   9.8953681e+01
   1.1242000e+03   9.8953497e+01
   1.1241500e+03   9.8953313e+01
   1.1241000e+03   9.8953127e+01
   1.1240500e+03   9.8952940e+01
   1.1240000e+03   9.8952752e+01
   1.1239500e+03   9.8952563e+01
   1.1239000e+03   9.8952373e+01
   1.1238500e+03   9.8952181e+01
   1.1238000e+03   9.8951989e+01
   1.1237500e+03   9.8951795e+01
   1.1237000e+03   9.8951600e+01
   1.1236500e+03   9.8951404e+01
   1.1236000e+03   9.8951207e+01
   1.1235500e+03   9.8951008e+01
   1.1235000e+03   9.8950809e+01
   1.1234500e+03   9.8950608e+01
   1.1234000e+03   9.8950406e+01
   1.1233500e+03   9.8950202e+01
   1.1233000e+03   9.8949998e+01
   1.1232500e+03   9.8949792e+01
   1.1232000e+03   9.8949585e+01
   1.1231500e+03   9.8949376e+01
   1.1231000e+03   9.8949167e+01
   1.1230500e+03   9.8948956e+01
   1.1230000e+03   9.8948743e+01
   1.1229500e+03   9.8948529e+01
   1.1229000e+03   9.8948314e+01
   1.1228500e+03   9.8948098e+01
   1.1228000e+03   9.8947880e+01
   1.1227500e+03   9.8947661e+01
   1.1227000e+03   9.8947441e+01
   1.1226500e+03   9.8947219e+01
   1.1226000e+03   9.8946996e+01
   1.1225500e+03   9.8946771e+01
   1.1225000e+03   9.8946545e+01
   1.1224500e+03   9.8946317e+01
   1.1224000e+03   9.8946088e+01
   1.1223500e+03   9.8945858e+01
   1.1223000e+03   9.8945626e+01
   1.1222500e+03   9.8945392e+01
   1.1222000e+03   9.8945157e+01
   1.1221500e+03   9.8944921e+01
   1.1221000e+03   9.8944682e+01
   1.1220500e+03   9.8944443e+01
   1.1220000e+03   9.8944202e+01
   1.1219500e+03   9.8943959e+01
   1.1219000e+03   9.8943715e+01
   1.1218500e+03   9.8943469e+01
   1.1218000e+03   9.8943221e+01
   1.1217500e+03   9.8942972e+01
   1.1217000e+03   9.8942721e+01
   1.1216500e+03   9.8942469e+01
   1.1216000e+03   9.8942215e+01
   1.1215500e+03   9.8941959e+01
   1.1215000e+03   9.8941701e+01
   1.1214500e+03   9.8941442e+01
   1.1214000e+03   9.8941181e+01
   1.1213500e+03   9.8940919e+01
   1.1213000e+03   9.8940654e+01
   1.1212500e+03   9.8940388e+01
   1.1212000e+03   9.8940120e+01
   1.1211500e+03   9.8939850e+01
   1.1211000e+03   9.8939578e+01
   1.1210500e+03   9.8939305e+01
   1.1210000e+03   9.8939029e+01
   1.1209500e+03   9.8938752e+01
   1.1209000e+03   9.8938473e+01
   1.1208500e+03   9.8938192e+01
   1.1208000e+03   9.8937909e+01
   1.1207500e+03   9.8937624e+01
   1.1207000e+03   9.8937337e+01
   1.1206500e+03   9.8937048e+01
   1.1206000e+03   9.8936757e+01
   1.1205500e+03   9.8936465e+01
   1.1205000e+03   9.8936170e+01
   1.1204500e+03   9.8935873e+01
   1.1204000e+03   9.8935574e+01
   1.1203500e+03   9.8935272e+01
   1.1203000e+03   9.8934969e+01
   1.1202500e+03   9.8934664e+01
   1.1202000e+03   9.8934356e+01
   1.1201500e+03   9.8934046e+01
   1.1201000e+03   9.8933734e+01
   1.1200500e+03   9.8933420e+01
   1.1200000e+03   9.8933104e+01
   1.1199500e+03   9.8932785e+01
   1.1199000e+03   9.8932464e+01
   1.1198500e+03   9.8932141e+01
   1.1198000e+03   9.8931816e+01
   1.1197500e+03   9.8931488e+01
   1.1197000e+03   9.8931157e+01
   1.1196500e+03   9.8930825e+01
   1.1196000e+03   9.8930490e+01
   1.1195500e+03   9.8930152e+01
   1.1195000e+03   9.8929812e+01
   1.1194500e+03   9.8929470e+01
   1.1194000e+03   9.8929125e+01
   1.1193500e+03   9.8928777e+01
   1.1193000e+03   9.8928427e+01
   1.1192500e+03   9.8928074e+01
   1.1192000e+03   9.8927719e+01
   1.1191500e+03   9.8927361e+01
   1.1191000e+03   9.8927001e+01
   1.1190500e+03   9.8926637e+01
   1.1190000e+03   9.8926271e+01
   1.1189500e+03   9.8925903e+01
   1.1189000e+03   9.8925531e+01
   1.1188500e+03   9.8925157e+01
   1.1188000e+03   9.8924780e+01
   1.1187500e+03   9.8924400e+01
   1.1187000e+03   9.8924017e+01
   1.1186500e+03   9.8923631e+01
   1.1186000e+03   9.8923243e+01
   1.1185500e+03   9.8922851e+01
   1.1185000e+03   9.8922456e+01
   1.1184500e+03   9.8922059e+01
   1.1184000e+03   9.8921658e+01
   1.1183500e+03   9.8921254e+01
   1.1183000e+03   9.8920847e+01
   1.1182500e+03   9.8920437e+01
   1.1182000e+03   9.8920023e+01
   1.1181500e+03   9.8919607e+01
   1.1181000e+03   9.8919187e+01
   1.1180500e+03   9.8918764e+01
   1.1180000e+03   9.8918337e+01
   1.1179500e+03   9.8917908e+01
   1.1179000e+03   9.8917474e+01
   1.1178500e+03   9.8917038e+01
   1.1178000e+03   9.8916598e+01
   1.1177500e+03   9.8916154e+01
   1.1177000e+03   9.8915707e+01
   1.1176500e+03   9.8915256e+01
   1.1176000e+03   9.8914802e+01
   1.1175500e+03   9.8914344e+01
   1.1175000e+03   9.8913882e+01
   1.1174500e+03   9.8913416e+01
   1.1174000e+03   9.8912947e+01
   1.1173500e+03   9.8912474e+01
   1.1173000e+03   9.8911997e+01
   1.1172500e+03   9.8911516e+01
   1.1172000e+03   9.8911031e+01
   1.1171500e+03   9.8910543e+01
   1.1171000e+03   9.8910050e+01
   1.1170500e+03   9.8909553e+01
   1.1170000e+03   9.8909052e+01
   1.1169500e+03   9.8908547e+01
   1.1169000e+03   9.8908037e+01
   1.1168500e+03   9.8907524e+01
   1.1168000e+03   9.8907006e+01
   1.1167500e+03   9.8906483e+01
   1.1167000e+03   9.8905956e+01
   1.1166500e+03   9.8905425e+01
   1.1166000e+03   9.8904890e+01
   1.1165500e+03   9.8904349e+01
   1.1165000e+03   9.8903804e+01
   1.1164500e+03   9.8903255e+01
   1.1164000e+03   9.8902701e+01
   1.1163500e+03   9.8902142e+01
   1.1163000e+03   9.8901578e+01
   1.1162500e+03   9.8901009e+01
   1.1162000e+03   9.8900435e+01
   1.1161500e+03   9.8899857e+01
   1.1161000e+03   9.8899273e+01
   1.1160500e+03   9.8898684e+01
   1.1160000e+03   9.8898090e+01
   1.1159500e+03   9.8897491e+01
   1.1159000e+03   9.8896886e+01
   1.1158500e+03   9.8896276e+01
   1.1158000e+03   9.8895661e+01
   1.1157500e+03   9.8895040e+01
   1.1157000e+03   9.8894414e+01
   1.1156500e+03   9.8893782e+01
   1.1156000e+03   9.8893144e+01
   1.1155500e+03   9.8892501e+01
   1.1155000e+03   9.8891852e+01
   1.1154500e+03   9.8891196e+01
   1.1154000e+03   9.8890535e+01
   1.1153500e+03   9.8889868e+01
   1.1153000e+03   9.8889195e+01
   1.1152500e+03   9.8888516e+01
   1.1152000e+03   9.8887830e+01
   1.1151500e+03   9.8887138e+01
   1.1151000e+03   9.8886440e+01
   1.1150500e+03   9.8885735e+01
   1.1150000e+03   9.8885023e+01
   1.1149500e+03   9.8884305e+01
   1.1149000e+03   9.8883580e+01
   1.1148500e+03   9.8882848e+01
   1.1148000e+03   9.8882110e+01
   1.1147500e+03   9.8881364e+01
   1.1147000e+03   9.8880612e+01
   1.1146500e+03   9.8879852e+01
   1.1146000e+03   9.8879085e+01
   1.1145500e+03   9.8878310e+01
   1.1145000e+03   9.8877528e+01
   1.1144500e+03   9.8876739e+01
   1.1144000e+03   9.8875941e+01
   1.1143500e+03   9.8875137e+01
   1.1143000e+03   9.8874324e+01
   1.1142500e+03   9.8873503e+01
   1.1142000e+03   9.8872674e+01
   1.1141500e+03   9.8871838e+01
   1.1141000e+03   9.8870992e+01
   1.1140500e+03   9.8870139e+01
   1.1140000e+03   9.8869277e+01
   1.1139500e+03   9.8868406e+01
   1.1139000e+03   9.8867527e+01
   1.1138500e+03   9.8866639e+01
   1.1138000e+03   9.8865742e+01
   1.1137500e+03   9.8864836e+01
   1.1137000e+03   9.8863920e+01
   1.1136500e+03   9.8862996e+01
   1.1136000e+03   9.8862061e+01
   1.1135500e+03   9.8861118e+01
   1.1135000e+03   9.8860164e+01
   1.1134500e+03   9.8859201e+01
   1.1134000e+03   9.8858228e+01
   1.1133500e+03   9.8857245e+01
   1.1133000e+03   9.8856251e+01
   1.1132500e+03   9.8855247e+01
   1.1132000e+03   9.8854233e+01
   1.1131500e+03   9.8853208e+01
   1.1131000e+03   9.8852172e+01
   1.1130500e+03   9.8851125e+01
   1.1130000e+03   9.8850067e+01
   1.1129500e+03   9.8848997e+01
   1.1129000e+03   9.8847917e+01
   1.1128500e+03   9.8846824e+01
   1.1128000e+03   9.8845720e+01
   1.1127500e+03   9.8844604e+01
   1.1127000e+03   9.8843475e+01
   1.1126500e+03   9.8842335e+01
   1.1126000e+03   9.8841182e+01
   1.1125500e+03   9.8840016e+01
   1.1125000e+03   9.8838837e+01
   1.1124500e+03   9.8837645e+01
   1.1124000e+03   9.8836440e+01
   1.1123500e+03   9.8835222e+01
   1.1123000e+03   9.8833990e+01
   1.1122500e+03   9.8832744e+01
   1.1122000e+03   9.8831484e+01
   1.1121500e+03   9.8830210e+01
   1.1121000e+03   9.8828921e+01
   1.1120500e+03   9.8827618e+01
   1.1120000e+03   9.8826300e+01
   1.1119500e+03   9.8824967e+01
   1.1119000e+03   9.8823618e+01
   1.1118500e+03   9.8822253e+01
   1.1118000e+03   9.8820873e+01
   1.1117500e+03   9.8819477e+01
   1.1117000e+03   9.8818064e+01
   1.1116500e+03   9.8816635e+01
   1.1116000e+03   9.8815189e+01
   1.1115500e+03   9.8813725e+01
   1.1115000e+03   9.8812245e+01
   1.1114500e+03   9.8810746e+01
   1.1114000e+03   9.8809230e+01
   1.1113500e+03   9.8807695e+01
   1.1113000e+03   9.8806142e+01
   1.1112500e+03   9.8804570e+01
   1.1112000e+03   9.8802979e+01
   1.1111500e+03   9.8801368e+01
   1.1111000e+03   9.8799738e+01
   1.1110500e+03   9.8798087e+01
   1.1110000e+03   9.8796416e+01
   1.1109500e+03   9.8794725e+01
   1.1109000e+03   9.8793012e+01
   1.1108500e+03   9.8791278e+01
   1.1108000e+03   9.8789522e+01
   1.1107500e+03   9.8787743e+01
   1.1107000e+03   9.8785942e+01
   1.1106500e+03   9.8784119e+01
   1.1106000e+03   9.8782271e+01
   1.1105500e+03   9.8780400e+01
   1.1105000e+03   9.8778505e+01
   1.1104500e+03   9.8776586e+01
   1.1104000e+03   9.8774641e+01
   1.1103500e+03   9.8772671e+01
   1.1103000e+03   9.8770675e+01
   1.1102500e+03   9.8768653e+01
   1.1102000e+03   9.8766604e+01
   1.1101500e+03   9.8764528e+01
   1.1101000e+03   9.8762424e+01
   1.1100500e+03   9.8760291e+01
   1.1100000e+03   9.8758130e+01
   1.1099500e+03   9.8755940e+01
   1.1099000e+03   9.8753720e+01
   1.1098500e+03   9.8751470e+01
   1.1098000e+03   9.8749188e+01
   1.1097500e+03   9.8746876e+01
   1.1097000e+03   9.8744531e+01
   1.1096500e+03   9.8742153e+01
   1.1096000e+03   9.8739743e+01
   1.1095500e+03   9.8737298e+01
   1.1095000e+03   9.8734819e+01
   1.1094500e+03   9.8732305e+01
   1.1094000e+03   9.8729755e+01
   1.1093500e+03   9.8727169e+01
   1.1093000e+03   9.8724546e+01
   1.1092500e+03   9.8721884e+01
   1.1092000e+03   9.8719184e+01
   1.1091500e+03   9.8716445e+01
   1.1091000e+03   9.8713665e+01
   1.1090500e+03   9.8710845e+01
   1.1090000e+03   9.8707983e+01
   1.1089500e+03   9.8705078e+01
   1.1089000e+03   9.8702130e+01
   1.1088500e+03   9.8699137e+01
   1.1088000e+03   9.8696100e+01
   1.1087500e+03   9.8693016e+01
   1.1087000e+03   9.8689886e+01
   1.1086500e+03   9.8686708e+01
   1.1086000e+03   9.8683480e+01
   1.1085500e+03   9.8680203e+01
   1.1085000e+03   9.8676875e+01
   1.1084500e+03   9.8673494e+01
   1.1084000e+03   9.8670061e+01
   1.1083500e+03   9.8666574e+01
   1.1083000e+03   9.8663031e+01
   1.1082500e+03   9.8659431e+01
   1.1082000e+03   9.8655774e+01
   1.1081500e+03   9.8652058e+01
   1.1081000e+03   9.8648282e+01
   1.1080500e+03   9.8644444e+01
   1.1080000e+03   9.8640544e+01
   1.1079500e+03   9.8636579e+01
   1.1079000e+03   9.8632548e+01
   1.1078500e+03   9.8628450e+01
   1.1078000e+03   9.8624284e+01
   1.1077500e+03   9.8620048e+01
   1.1077000e+03   9.8615740e+01
   1.1076500e+03   9.8611358e+01
   1.1076000e+03   9.8606902e+01
   1.1075500e+03   9.8602369e+01
   1.1075000e+03   9.8597758e+01
   1.1074500e+03   9.8593066e+01
   1.1074000e+03   9.8588292e+01
   1.1073500e+03   9.8583434e+01
   1.1073000e+03   9.8578490e+01
   1.1072500e+03   9.8573458e+01
   1.1072000e+03   9.8568336e+01
   1.1071500e+03   9.8563122e+01
   1.1071000e+03   9.8557813e+01
   1.1070500e+03   9.8552407e+01
   1.1070000e+03   9.8546903e+01
   1.1069500e+03   9.8541296e+01
   1.1069000e+03   9.8535586e+01
   1.1068500e+03   9.8529769e+01
   1.1068000e+03   9.8523842e+01
   1.1067500e+03   9.8517804e+01
   1.1067000e+03   9.8511651e+01
   1.1066500e+03   9.8505380e+01
   1.1066000e+03   9.8498988e+01
   1.1065500e+03   9.8492472e+01
   1.1065000e+03   9.8485830e+01
   1.1064500e+03   9.8479056e+01
   1.1064000e+03   9.8472150e+01
   1.1063500e+03   9.8465105e+01
   1.1063000e+03   9.8457920e+01
   1.1062500e+03   9.8450590e+01
   1.1062000e+03   9.8443112e+01
   1.1061500e+03   9.8435481e+01
   1.1061000e+03   9.8427693e+01
   1.1060500e+03   9.8419745e+01
   1.1060000e+03   9.8411630e+01
   1.1059500e+03   9.8403346e+01
   1.1059000e+03   9.8394887e+01
   1.1058500e+03   9.8386248e+01
   1.1058000e+03   9.8377425e+01
   1.1057500e+03   9.8368411e+01
   1.1057000e+03   9.8359202e+01
   1.1056500e+03   9.8349792e+01
   1.1056000e+03   9.8340175e+01
   1.1055500e+03   9.8330344e+01
   1.1055000e+03   9.8320295e+01
   1.1054500e+03   9.8310019e+01
   1.1054000e+03   9.8299511e+01
   1.1053500e+03   9.8288763e+01
   1.1053000e+03   9.8277769e+01
   1.1052500e+03   9.8266520e+01
   1.1052000e+03   9.8255009e+01
   1.1051500e+03   9.8243227e+01
   1.1051000e+03   9.8231166e+01
   1.1050500e+03   9.8218818e+01
   1.1050000e+03   9.8206174e+01
   1.1049500e+03   9.8193223e+01
   1.1049000e+03   9.8179956e+01
   1.1048500e+03   9.8166363e+01
   1.1048000e+03   9.8152432e+01
   1.1047500e+03   9.8138154e+01
   1.1047000e+03   9.8123516e+01
   1.1046500e+03   9.8108507e+01
   1.1046000e+03   9.8093113e+01
   1.1045500e+03   9.8077322e+01
   1.1045000e+03   9.8061120e+01
   1.1044500e+03   9.8044494e+01
   1.1044000e+03   9.8027427e+01
   1.1043500e+03   9.8009906e+01
   1.1043000e+03   9.7991913e+01
   1.1042500e+03   9.7973431e+01
   1.1042000e+03   9.7954445e+01
   1.1041500e+03   9.7934934e+01
   1.1041000e+03   9.7914880e+01
   1.1040500e+03   9.7894262e+01
   1.1040000e+03   9.7873061e+01
   1.1039500e+03   9.7851253e+01
   1.1039000e+03   9.7828816e+01
   1.1038500e+03   9.7805727e+01
   1.1038000e+03   9.7781959e+01
   1.1037500e+03   9.7757486e+01
   1.1037000e+03   9.7732281e+01
   1.1036500e+03   9.7706316e+01
   1.1036000e+03   9.7679558e+01
   1.1035500e+03   9.7651978e+01
   1.1035000e+03   9.7623540e+01
   1.1034500e+03   9.7594210e+01
   1.1034000e+03   9.7563952e+01
   1.1033500e+03   9.7532726e+01
   1.1033000e+03   9.7500491e+01
   1.1032500e+03   9.7467205e+01
   1.1032000e+03   9.7432823e+01
   1.1031500e+03   9.7397296e+01
   1.1031000e+03   9.7360575e+01
   1.1030500e+03   9.7322607e+01
   1.1030000e+03   9.7283337e+01
   1.1029500e+03   9.7242705e+01
   1.1029000e+03   9.7200650e+01
   1.1028500e+03   9.7157106e+01
   1.1028000e+03   9.7112004e+01
   1.1027500e+03   9.7065271e+01
   1.1027000e+03   9.7016830e+01
   1.1026500e+03   9.6966600e+01
   1.1026000e+03   9.6914494e+01
   1.1025500e+03   9.6860420e+01
   1.1025000e+03   9.6804281e+01
   1.1024500e+03   9.6745975e+01
   1.1024000e+03   9.6685393e+01
   1.1023500e+03   9.6622419e+01
   1.1023000e+03   9.6556930e+01
   1.1022500e+03   9.6488797e+01
   1.1022000e+03   9.6417881e+01
   1.1021500e+03   9.6344034e+01
   1.1021000e+03   9.6267100e+01
   1.1020500e+03   9.6186914e+01
   1.1020000e+03   9.6103296e+01
   1.1019500e+03   9.6016059e+01
   1.1019000e+03   9.5925002e+01
   1.1018500e+03   9.5829910e+01
   1.1018000e+03   9.5730554e+01
   1.1017500e+03   9.5626692e+01
   1.1017000e+03   9.5518061e+01
   1.1016500e+03   9.5404386e+01
   1.1016000e+03   9.5285368e+01
   1.1015500e+03   9.5160692e+01
   1.1015000e+03   9.5030018e+01
   1.1014500e+03   9.4892986e+01
   1.1014000e+03   9.4749208e+01
   1.1013500e+03   9.4598271e+01
   1.1013000e+03   9.4439734e+01
   1.1012500e+03   9.4273126e+01
   1.1012000e+03   9.4097942e+01
   1.1011500e+03   9.3913645e+01
   1.1011000e+03   9.3719660e+01
   1.1010500e+03   9.3515375e+01
   1.1010000e+03   9.3300136e+01
   1.1009500e+03   9.3073251e+01
   1.1009000e+03   9.2833979e+01
   1.1008500e+03   9.2581537e+01
   1.1008000e+03   9.2315095e+01
   1.1007500e+03   9.2033777e+01
   1.1007000e+03   9.1736658e+01
   1.1006500e+03   9.1422770e+01
   1.1006000e+03   9.1091102e+01
   1.1005500e+03   9.0740601e+01
   1.1005000e+03   9.0370185e+01
   1.1004500e+03   8.9978744e+01
   1.1004000e+03   8.9565156e+01
   1.1003500e+03   8.9128303e+01
   1.1003000e+03   8.8667088e+01
   1.1002500e+03   8.8180462e+01
   1.1002000e+03   8.7667459e+01
   1.1001500e+03   8.7127232e+01
   1.1001000e+03   8.6559106e+01
   1.1000500e+03   8.5962634e+01
   1.1000000e+03   8.5337671e+01
   1.0999500e+03   8.4684457e+01
   1.0999000e+03   8.4003705e+01
   1.0998500e+03   8.3296719e+01
   1.0998000e+03   8.2565498e+01
   1.0997500e+03   8.1812866e+01
   1.0997000e+03   8.1042597e+01
   1.0996500e+03   8.0259525e+01
   1.0996000e+03   7.9469652e+01
   1.0995500e+03   7.8680211e+01
   1.0995000e+03   7.7899692e+01
   1.0994500e+03   7.7137804e+01
   1.0994000e+03   7.6405350e+01
   1.0993500e+03   7.5714018e+01
   1.0993000e+03   7.5076063e+01
   1.0992500e+03   7.4503890e+01
   1.0992000e+03   7.4009558e+01
   1.0991500e+03   7.3604212e+01
   1.0991000e+03   7.3297512e+01
   1.0990500e+03   7.3097084e+01
   1.0990000e+03   7.3008059e+01
   1.0989500e+03   7.3032758e+01
   1.0989000e+03   7.3170534e+01
   1.0988500e+03   7.3417819e+01
   1.0988000e+03   7.3768351e+01
   1.0987500e+03   7.4213561e+01
   1.0987000e+03   7.4743074e+01
   1.0986500e+03   7.5345278e+01
   1.0986000e+03   7.6007899e+01
   1.0985500e+03   7.6718537e+01
   1.0985000e+03   7.7465141e+01
   1.0984500e+03   7.8236372e+01
   1.0984000e+03   7.9021881e+01
   1.0983500e+03   7.9812479e+01
   1.0983000e+03   8.0600218e+01
   1.0982500e+03   8.1378406e+01
   1.0982000e+03   8.2141558e+01
   1.0981500e+03   8.2885312e+01
   1.0981000e+03   8.3606323e+01
   1.0980500e+03   8.4302138e+01
   1.0980000e+03   8.4971074e+01
   1.0979500e+03   8.5612099e+01
   1.0979000e+03   8.6224714e+01
   1.0978500e+03   8.6808861e+01
   1.0978000e+03   8.7364823e+01
   1.0977500e+03   8.7893153e+01
   1.0977000e+03   8.8394609e+01
   1.0976500e+03   8.8870094e+01
   1.0976000e+03   8.9320616e+01
   1.0975500e+03   8.9747247e+01
   1.0975000e+03   9.0151095e+01
   1.0974500e+03   9.0533284e+01
   1.0974000e+03   9.0894932e+01
   1.0973500e+03   9.1237137e+01
   1.0973000e+03   9.1560970e+01
   1.0972500e+03   9.1867466e+01
   1.0972000e+03   9.2157619e+01
   1.0971500e+03   9.2432378e+01
   1.0971000e+03   9.2692645e+01
   1.0970500e+03   9.2939278e+01
   1.0970000e+03   9.3173087e+01
   1.0969500e+03   9.3394835e+01
   1.0969000e+03   9.3605242e+01
   1.0968500e+03   9.3804984e+01
   1.0968000e+03   9.3994697e+01
   1.0967500e+03   9.4174975e+01
   1.0967000e+03   9.4346377e+01
   1.0966500e+03   9.4509426e+01
   1.0966000e+03   9.4664612e+01
   1.0965500e+03   9.4812393e+01
   1.0965000e+03   9.4953197e+01
   1.0964500e+03   9.5087427e+01
   1.0964000e+03   9.5215458e+01
   1.0963500e+03   9.5337641e+01
   1.0963000e+03   9.5454305e+01
   1.0962500e+03   9.5565758e+01
   1.0962000e+03   9.5672288e+01
   1.0961500e+03   9.5774166e+01
   1.0961000e+03   9.5871644e+01
   1.0960500e+03   9.5964960e+01
   1.0960000e+03   9.6054335e+01
   1.0959500e+03   9.6139979e+01
   1.0959000e+03   9.6222087e+01
   1.0958500e+03   9.6300842e+01
   1.0958000e+03   9.6376418e+01
   1.0957500e+03   9.6448976e+01
   1.0957000e+03   9.6518668e+01
   1.0956500e+03   9.6585638e+01
   1.0956000e+03   9.6650021e+01
   1.0955500e+03   9.6711943e+01
   1.0955000e+03   9.6771525e+01
   1.0954500e+03   9.6828878e+01
   1.0954000e+03   9.6884109e+01
   1.0953500e+03   9.6937319e+01
   1.0953000e+03   9.6988601e+01
   1.0952500e+03   9.7038045e+01
   1.0952000e+03   9.7085736e+01
   1.0951500e+03   9.7131752e+01
   1.0951000e+03   9.7176170e+01
   1.0950500e+03   9.7219060e+01
   1.0950000e+03   9.7260491e+01
   1.0949500e+03   9.7300525e+01
   1.0949000e+03   9.7339224e+01
   1.0948500e+03   9.7376644e+01
   1.0948000e+03   9.7412841e+01
   1.0947500e+03   9.7447866e+01
   1.0947000e+03   9.7481767e+01
   1.0946500e+03   9.7514592e+01
   1.0946000e+03   9.7546385e+01
   1.0945500e+03   9.7577186e+01
   1.0945000e+03   9.7607037e+01
   1.0944500e+03   9.7635976e+01
   1.0944000e+03   9.7664038e+01
   1.0943500e+03   9.7691257e+01
   1.0943000e+03   9.7717668e+01
   1.0942500e+03   9.7743300e+01
   1.0942000e+03   9.7768184e+01
   1.0941500e+03   9.7792348e+01
   1.0941000e+03   9.7815818e+01
   1.0940500e+03   9.7838622e+01
   1.0940000e+03   9.7860783e+01
   1.0939500e+03   9.7882325e+01
   1.0939000e+03   9.7903271e+01
   1.0938500e+03   9.7923641e+01
   1.0938000e+03   9.7943458e+01
   1.0937500e+03   9.7962739e+01
   1.0937000e+03   9.7981504e+01
   1.0936500e+03   9.7999772e+01
   1.0936000e+03   9.8017559e+01
   1.0935500e+03   9.8034881e+01
   1.0935000e+03   9.8051755e+01
   1.0934500e+03   9.8068196e+01
   1.0934000e+03   9.8084217e+01
   1.0933500e+03   9.8099834e+01
   1.0933000e+03   9.8115060e+01
   1.0932500e+03   9.8129907e+01
   1.0932000e+03   9.8144387e+01
   1.0931500e+03   9.8158513e+01
   1.0931000e+03   9.8172296e+01
   1.0930500e+03   9.8185747e+01
   1.0930000e+03   9.8198875e+01
   1.0929500e+03   9.8211692e+01
   1.0929000e+03   9.8224207e+01
   1.0928500e+03   9.8236430e+01
   1.0928000e+03   9.8248368e+01
   1.0927500e+03   9.8260032e+01
   1.0927000e+03   9.8271428e+01
   1.0926500e+03   9.8282566e+01
   1.0926000e+03   9.8293453e+01
   1.0925500e+03   9.8304096e+01
   1.0925000e+03   9.8314502e+01
   1.0924500e+03   9.8324679e+01
   1.0924000e+03   9.8334632e+01
   1.0923500e+03   9.8344370e+01
   1.0923000e+03   9.8353896e+01
   1.0922500e+03   9.8363219e+01
   1.0922000e+03   9.8372342e+01
   1.0921500e+03   9.8381273e+01
   1.0921000e+03   9.8390016e+01
   1.0920500e+03   9.8398576e+01
   1.0920000e+03   9.8406959e+01
   1.0919500e+03   9.8415169e+01
   1.0919000e+03   9.8423211e+01
   1.0918500e+03   9.8431089e+01
   1.0918000e+03   9.8438808e+01
   1.0917500e+03   9.8446373e+01
   1.0917000e+03   9.8453786e+01
   1.0916500e+03   9.8461053e+01
   1.0916000e+03   9.8468176e+01
   1.0915500e+03   9.8475160e+01
   1.0915000e+03   9.8482009e+01
   1.0914500e+03   9.8488725e+01
   1.0914000e+03   9.8495312e+01
   1.0913500e+03   9.8501774e+01
   1.0913000e+03   9.8508113e+01
   1.0912500e+03   9.8514333e+01
   1.0912000e+03   9.8520436e+01
   1.0911500e+03   9.8526425e+01
   1.0911000e+03   9.8532304e+01
   1.0910500e+03   9.8538074e+01
   1.0910000e+03   9.8543739e+01
   1.0909500e+03   9.8549301e+01
   1.0909000e+03   9.8554763e+01
   1.0908500e+03   9.8560126e+01
   1.0908000e+03   9.8565394e+01
   1.0907500e+03   9.8570568e+01
   1.0907000e+03   9.8575651e+01
   1.0906500e+03   9.8580644e+01
   1.0906000e+03   9.8585551e+01
   1.0905500e+03   9.8590372e+01
   1.0905000e+03   9.8595110e+01
   1.0904500e+03   9.8599767e+01
   1.0904000e+03   9.8604344e+01
   1.0903500e+03   9.8608843e+01
   1.0903000e+03   9.8613267e+01
   1.0902500e+03   9.8617616e+01
   1.0902000e+03   9.8621893e+01
   1.0901500e+03   9.8626099e+01
   1.0901000e+03   9.8630235e+01
   1.0900500e+03   9.8634304e+01
   1.0900000e+03   9.8638305e+01
   1.0899500e+03   9.8642242e+01
   1.0899000e+03   9.8646116e+01
   1.0898500e+03   9.8649927e+01
   1.0898000e+03   9.8653677e+01
   1.0897500e+03   9.8657367e+01
   1.0897000e+03   9.8660999e+01
   1.0896500e+03   9.8664574e+01
   1.0896000e+03   9.8668092e+01
   1.0895500e+03   9.8671556e+01
   1.0895000e+03   9.8674966e+01
   1.0894500e+03   9.8678324e+01
   1.0894000e+03   9.8681630e+01
   1.0893500e+03   9.8684885e+01
   1.0893000e+03   9.8688091e+01
   1.0892500e+03   9.8691249e+01
   1.0892000e+03   9.8694359e+01
   1.0891500e+03   9.8697422e+01
   1.0891000e+03   9.8700440e+01
   1.0890500e+03   9.8703413e+01
   1.0890000e+03   9.8706342e+01
   1.0889500e+03   9.8709229e+01
   1.0889000e+03   9.8712073e+01
   1.0888500e+03   9.8714875e+01
   1.0888000e+03   9.8717637e+01
   1.0887500e+03   9.8720359e+01
   1.0887000e+03   9.8723043e+01
   1.0886500e+03   9.8725687e+01
   1.0886000e+03   9.8728295e+01
   1.0885500e+03   9.8730865e+01
   1.0885000e+03   9.8733400e+01
   1.0884500e+03   9.8735898e+01
   1.0884000e+03   9.8738362e+01
   1.0883500e+03   9.8740792e+01
   1.0883000e+03   9.8743188e+01
   1.0882500e+03   9.8745551e+01
   1.0882000e+03   9.8747882e+01
   1.0881500e+03   9.8750181e+01
   1.0881000e+03   9.8752449e+01
   1.0880500e+03   9.8754686e+01
   1.0880000e+03   9.8756893e+01
   1.0879500e+03   9.8759071e+01
   1.0879000e+03   9.8761219e+01
   1.0878500e+03   9.8763339e+01
   1.0878000e+03   9.8765431e+01
   1.0877500e+03   9.8767495e+01
   1.0877000e+03   9.8769533e+01
   1.0876500e+03   9.8771544e+01
   1.0876000e+03   9.8773528e+01
   1.0875500e+03   9.8775487e+01
   1.0875000e+03   9.8777421e+01
   1.0874500e+03   9.8779330e+01
   1.0874000e+03   9.8781214e+01
   1.0873500e+03   9.8783075e+01
   1.0873000e+03   9.8784912e+01
   1.0872500e+03   9.8786726e+01
   1.0872000e+03   9.8788517e+01
   1.0871500e+03   9.8790286e+01
   1.0871000e+03   9.8792032e+01
   1.0870500e+03   9.8793757e+01
   1.0870000e+03   9.8795461e+01
   1.0869500e+03   9.8797143e+01
   1.0869000e+03   9.8798805e+01
   1.0868500e+03   9.8800447e+01
   1.0868000e+03   9.8802069e+01
   1.0867500e+03   9.8803671e+01
   1.0867000e+03   9.8805254e+01
   1.0866500e+03   9.8806818e+01
   1.0866000e+03   9.8808363e+01
   1.0865500e+03   9.8809889e+01
   1.0865000e+03   9.8811398e+01
   1.0864500e+03   9.8812889e+01
   1.0864000e+03   9.8814362e+01
   1.0863500e+03   9.8815818e+01
   1.0863000e+03   9.8817256e+01
   1.0862500e+03   9.8818679e+01
   1.0862000e+03   9.8820084e+01
   1.0861500e+03   9.8821473e+01
   1.0861000e+03   9.8822847e+01
   1.0860500e+03   9.8824204e+01
   1.0860000e+03   9.8825546e+01
   1.0859500e+03   9.8826873e+01
   1.0859000e+03   9.8828185e+01
   1.0858500e+03   9.8829482e+01
   1.0858000e+03   9.8830764e+01
   1.0857500e+03   9.8832032e+01
   1.0857000e+03   9.8833286e+01
   1.0856500e+03   9.8834526e+01
   1.0856000e+03   9.8835752e+01
   1.0855500e+03   9.8836964e+01
   1.0855000e+03   9.8838164e+01
   1.0854500e+03   9.8839350e+01
   1.0854000e+03   9.8840523e+01
   1.0853500e+03   9.8841683e+01
   1.0853000e+03   9.8842831e+01
   1.0852500e+03   9.8843966e+01
   1.0852000e+03   9.8845089e+01
   1.0851500e+03   9.8846200e+01
   1.0851000e+03   9.8847299e+01
   1.0850500e+03   9.8848387e+01
   1.0850000e+03   9.8849462e+01
   1.0849500e+03   9.8850527e+01
   1.0849000e+03   9.8851580e+01
   1.0848500e+03   9.8852622e+01
   1.0848000e+03   9.8853654e+01
   1.0847500e+03   9.8854674e+01
   1.0847000e+03   9.8855684e+01
   1.0846500e+03   9.8856683e+01
   1.0846000e+03   9.8857672e+01
   1.0845500e+03   9.8858651e+01
   1.0845000e+03   9.8859620e+01
   1.0844500e+03   9.8860579e+01
   1.0844000e+03   9.8861528e+01
   1.0843500e+03   9.8862468e+01
   1.0843000e+03   9.8863398e+01
   1.0842500e+03   9.8864318e+01
   1.0842000e+03   9.8865230e+01
   1.0841500e+03   9.8866132e+01
   1.0841000e+03   9.8867025e+01
   1.0840500e+03   9.8867909e+01
   1.0840000e+03   9.8868785e+01
   1.0839500e+03   9.8869652e+01
   1.0839000e+03   9.8870510e+01
   1.0838500e+03   9.8871360e+01
   1.0838000e+03   9.8872201e+01
   1.0837500e+03   9.8873035e+01
   1.0837000e+03   9.8873860e+01
   1.0836500e+03   9.8874677e+01
   1.0836000e+03   9.8875486e+01
   1.0835500e+03   9.8876288e+01
   1.0835000e+03   9.8877082e+01
   1.0834500e+03   9.8877868e+01
   1.0834000e+03   9.8878647e+01
   1.0833500e+03   9.8879418e+01
   1.0833000e+03   9.8880182e+01
   1.0832500e+03   9.8880939e+01
   1.0832000e+03   9.8881688e+01
   1.0831500e+03   9.8882431e+01
   1.0831000e+03   9.8883166e+01
   1.0830500e+03   9.8883895e+01
   1.0830000e+03   9.8884617e+01
   1.0829500e+03   9.8885332e+01
   1.0829000e+03   9.8886041e+01
   1.0828500e+03   9.8886743e+01
   1.0828000e+03   9.8887439e+01
   1.0827500e+03   9.8888128e+01
   1.0827000e+03   9.8888811e+01
   1.0826500e+03   9.8889488e+01
   1.0826000e+03   9.8890158e+01
   1.0825500e+03   9.8890823e+01
   1.0825000e+03   9.8891481e+01
   1.0824500e+03   9.8892134e+01
   1.0824000e+03   9.8892780e+01
   1.0823500e+03   9.8893421e+01
   1.0823000e+03   9.8894056e+01
   1.0822500e+03   9.8894686e+01
   1.0822000e+03   9.8895310e+01
   1.0821500e+03   9.8895928e+01
   1.0821000e+03   9.8896541e+01
   1.0820500e+03   9.8897149e+01
   1.0820000e+03   9.8897751e+01
   1.0819500e+03   9.8898348e+01
   1.0819000e+03   9.8898940e+01
   1.0818500e+03   9.8899526e+01
   1.0818000e+03   9.8900108e+01
   1.0817500e+03   9.8900685e+01
   1.0817000e+03   9.8901256e+01
   1.0816500e+03   9.8901823e+01
   1.0816000e+03   9.8902384e+01
   1.0815500e+03   9.8902941e+01
   1.0815000e+03   9.8903494e+01
   1.0814500e+03   9.8904041e+01
   1.0814000e+03   9.8904584e+01
   1.0813500e+03   9.8905122e+01
   1.0813000e+03   9.8905656e+01
   1.0812500e+03   9.8906185e+01
   1.0812000e+03   9.8906710e+01
   1.0811500e+03   9.8907231e+01
   1.0811000e+03   9.8907747e+01
   1.0810500e+03   9.8908259e+01
   1.0810000e+03   9.8908766e+01
   1.0809500e+03   9.8909270e+01
   1.0809000e+03   9.8909769e+01
   1.0808500e+03   9.8910264e+01
   1.0808000e+03   9.8910755e+01
   1.0807500e+03   9.8911242e+01
   1.0807000e+03   9.8911725e+01
   1.0806500e+03   9.8912204e+01
   1.0806000e+03   9.8912680e+01
   1.0805500e+03   9.8913151e+01
   1.0805000e+03   9.8913619e+01
   1.0804500e+03   9.8914082e+01
   1.0804000e+03   9.8914543e+01
   1.0803500e+03   9.8914999e+01
   1.0803000e+03   9.8915452e+01
   1.0802500e+03   9.8915901e+01
   1.0802000e+03   9.8916347e+01
   1.0801500e+03   9.8916789e+01
   1.0801000e+03   9.8917227e+01
   1.0800500e+03   9.8917663e+01
   1.0800000e+03   9.8918094e+01
   1.0799500e+03   9.8918523e+01
   1.0799000e+03   9.8918948e+01
   1.0798500e+03   9.8919369e+01
   1.0798000e+03   9.8919788e+01
   1.0797500e+03   9.8920203e+01
   1.0797000e+03   9.8920615e+01
   1.0796500e+03   9.8921024e+01
   1.0796000e+03   9.8921429e+01
   1.0795500e+03   9.8921832e+01
   1.0795000e+03   9.8922231e+01
   1.0794500e+03   9.8922628e+01
   1.0794000e+03   9.8923021e+01
   1.0793500e+03   9.8923411e+01
   1.0793000e+03   9.8923799e+01
   1.0792500e+03   9.8924183e+01
   1.0792000e+03   9.8924565e+01
   1.0791500e+03   9.8924944e+01
   1.0791000e+03   9.8925320e+01
   1.0790500e+03   9.8925693e+01
   1.0790000e+03   9.8926063e+01
   1.0789500e+03   9.8926430e+01
   1.0789000e+03   9.8926795e+01
   1.0788500e+03   9.8927157e+01
   1.0788000e+03   9.8927517e+01
   1.0787500e+03   9.8927873e+01
   1.0787000e+03   9.8928228e+01
   1.0786500e+03   9.8928579e+01
   1.0786000e+03   9.8928928e+01
   1.0785500e+03   9.8929275e+01
   1.0785000e+03   9.8929618e+01
   1.0784500e+03   9.8929960e+01
   1.0784000e+03   9.8930299e+01
   1.0783500e+03   9.8930635e+01
   1.0783000e+03   9.8930969e+01
   1.0782500e+03   9.8931301e+01
   1.0782000e+03   9.8931630e+01
   1.0781500e+03   9.8931957e+01
   1.0781000e+03   9.8932281e+01
   1.0780500e+03   9.8932604e+01
   1.0780000e+03   9.8932924e+01
   1.0779500e+03   9.8933241e+01
   1.0779000e+03   9.8933557e+01
   1.0778500e+03   9.8933870e+01
   1.0778000e+03   9.8934181e+01
   1.0777500e+03   9.8934490e+01
   1.0777000e+03   9.8934796e+01
   1.0776500e+03   9.8935101e+01
   1.0776000e+03   9.8935403e+01
   1.0775500e+03   9.8935703e+01
   1.0775000e+03   9.8936002e+01
   1.0774500e+03   9.8936298e+01
   1.0774000e+03   9.8936592e+01
   1.0773500e+03   9.8936884e+01
   1.0773000e+03   9.8937174e+01
   1.0772500e+03   9.8937462e+01
   1.0772000e+03   9.8937748e+01
   1.0771500e+03   9.8938032e+01
   1.0771000e+03   9.8938314e+01
   1.0770500e+03   9.8938594e+01
   1.0770000e+03   9.8938873e+01
   1.0769500e+03   9.8939149e+01
   1.0769000e+03   9.8939424e+01
   1.0768500e+03   9.8939696e+01
   1.0768000e+03   9.8939967e+01
   1.0767500e+03   9.8940236e+01
   1.0767000e+03   9.8940504e+01
   1.0766500e+03   9.8940769e+01
   1.0766000e+03   9.8941033e+01
   1.0765500e+03   9.8941295e+01
   1.0765000e+03   9.8941555e+01
   1.0764500e+03   9.8941813e+01
   1.0764000e+03   9.8942070e+01
   1.0763500e+03   9.8942325e+01
   1.0763000e+03   9.8942579e+01
   1.0762500e+03   9.8942830e+01
   1.0762000e+03   9.8943080e+01
   1.0761500e+03   9.8943329e+01
   1.0761000e+03   9.8943576e+01
   1.0760500e+03   9.8943821e+01
   1.0760000e+03   9.8944064e+01
   1.0759500e+03   9.8944306e+01
   1.0759000e+03   9.8944547e+01
   1.0758500e+03   9.8944786e+01
   1.0758000e+03   9.8945023e+01
   1.0757500e+03   9.8945259e+01
   1.0757000e+03   9.8945493e+01
   1.0756500e+03   9.8945726e+01
   1.0756000e+03   9.8945958e+01
   1.0755500e+03   9.8946188e+01
   1.0755000e+03   9.8946416e+01
   1.0754500e+03   9.8946643e+01
   1.0754000e+03   9.8946868e+01
   1.0753500e+03   9.8947093e+01
   1.0753000e+03   9.8947315e+01
   1.0752500e+03   9.8947536e+01
   1.0752000e+03   9.8947756e+01
   1.0751500e+03   9.8947975e+01
   1.0751000e+03   9.8948192e+01
   1.0750500e+03   9.8948408e+01
   1.0750000e+03   9.8948622e+01


==> Data/Lorentzians/LSA_lorentz_21C.dat <==
   1.1250000e+03   9.8944499e+01
   1.1249500e+03   9.8944288e+01
   1.1249000e+03   9.8944076e+01
   1.1248500e+03   9.8943863e+01
   1.1248000e+03   9.8943649e+01
   1.1247500e+03   9.8943433e+01
   1.1247000e+03   9.8943216e+01
   1.1246500e+03   9.8942998e+01
   1.1246000e+03   9.8942779e+01
   1.1245500e+03   9.8942558e+01
   1.1245000e+03   9.8942336e+01
   1.1244500e+03   9.8942113e+01
   1.1244000e+03   9.8941888e+01
   1.1243500e+03   9.8941663e+01
   1.1243000e+03   9.8941435e+01
   1.1242500e+03   9.8941207e+01
   1.1242000e+03   9.8940977e+01
   1.1241500e+03   9.8940746e+01
   1.1241000e+03   9.8940513e+01
   1.1240500e+03   9.8940280e+01
   1.1240000e+03   9.8940044e+01
   1.1239500e+03   9.8939808e+01
   1.1239000e+03   9.8939570e+01
   1.1238500e+03   9.8939330e+01
   1.1238000e+03   9.8939089e+01
   1.1237500e+03   9.8938847e+01
   1.1237000e+03   9.8938603e+01
   1.1236500e+03   9.8938358e+01
   1.1236000e+03   9.8938111e+01
   1.1235500e+03   9.8937863e+01
   1.1235000e+03   9.8937613e+01
   1.1234500e+03   9.8937362e+01
   1.1234000e+03   9.8937110e+01
   1.1233500e+03   9.8936855e+01
   1.1233000e+03   9.8936600e+01
   1.1232500e+03   9.8936342e+01
   1.1232000e+03   9.8936083e+01
   1.1231500e+03   9.8935823e+01
   1.1231000e+03   9.8935561e+01
   1.1230500e+03   9.8935297e+01
   1.1230000e+03   9.8935032e+01
   1.1229500e+03   9.8934765e+01
   1.1229000e+03   9.8934496e+01
   1.1228500e+03   9.8934226e+01
   1.1228000e+03   9.8933954e+01
   1.1227500e+03   9.8933680e+01
   1.1227000e+03   9.8933405e+01
   1.1226500e+03   9.8933128e+01
   1.1226000e+03   9.8932849e+01
   1.1225500e+03   9.8932569e+01
   1.1225000e+03   9.8932287e+01
   1.1224500e+03   9.8932003e+01
   1.1224000e+03   9.8931717e+01
   1.1223500e+03   9.8931429e+01
   1.1223000e+03   9.8931140e+01
   1.1222500e+03   9.8930848e+01
   1.1222000e+03   9.8930555e+01
   1.1221500e+03   9.8930260e+01
   1.1221000e+03   9.8929963e+01
   1.1220500e+03   9.8929665e+01
   1.1220000e+03   9.8929364e+01
   1.1219500e+03   9.8929061e+01
   1.1219000e+03   9.8928757e+01
   1.1218500e+03   9.8928450e+01
   1.1218000e+03   9.8928142e+01
   1.1217500e+03   9.8927831e+01
   1.1217000e+03   9.8927519e+01
   1.1216500e+03   9.8927204e+01
   1.1216000e+03   9.8926888e+01
   1.1215500e+03   9.8926569e+01
   1.1215000e+03   9.8926248e+01
   1.1214500e+03   9.8925925e+01
   1.1214000e+03   9.8925600e+01
   1.1213500e+03   9.8925273e+01
   1.1213000e+03   9.8924944e+01
   1.1212500e+03   9.8924612e+01
   1.1212000e+03   9.8924279e+01
   1.1211500e+03   9.8923943e+01
   1.1211000e+03   9.8923605e+01
   1.1210500e+03   9.8923264e+01
   1.1210000e+03   9.8922922e+01
   1.1209500e+03   9.8922577e+01
   1.1209000e+03   9.8922230e+01
   1.1208500e+03   9.8921880e+01
   1.1208000e+03   9.8921528e+01
   1.1207500e+03   9.8921174e+01
   1.1207000e+03   9.8920817e+01
   1.1206500e+03   9.8920458e+01
   1.1206000e+03   9.8920096e+01
   1.1205500e+03   9.8919732e+01
   1.1205000e+03   9.8919365e+01
   1.1204500e+03   9.8918996e+01
   1.1204000e+03   9.8918625e+01
   1.1203500e+03   9.8918250e+01
   1.1203000e+03   9.8917874e+01
   1.1202500e+03   9.8917494e+01
   1.1202000e+03   9.8917112e+01
   1.1201500e+03   9.8916728e+01
   1.1201000e+03   9.8916340e+01
   1.1200500e+03   9.8915950e+01
   1.1200000e+03   9.8915557e+01
   1.1199500e+03   9.8915162e+01
   1.1199000e+03   9.8914764e+01
   1.1198500e+03   9.8914362e+01
   1.1198000e+03   9.8913958e+01
   1.1197500e+03   9.8913552e+01
   1.1197000e+03   9.8913142e+01
   1.1196500e+03   9.8912729e+01
   1.1196000e+03   9.8912314e+01
   1.1195500e+03   9.8911895e+01
   1.1195000e+03   9.8911474e+01
   1.1194500e+03   9.8911049e+01
   1.1194000e+03   9.8910621e+01
   1.1193500e+03   9.8910191e+01
   1.1193000e+03   9.8909757e+01
   1.1192500e+03   9.8909320e+01
   1.1192000e+03   9.8908880e+01
   1.1191500e+03   9.8908436e+01
   1.1191000e+03   9.8907990e+01
   1.1190500e+03   9.8907540e+01
   1.1190000e+03   9.8907087e+01
   1.1189500e+03   9.8906630e+01
   1.1189000e+03   9.8906170e+01
   1.1188500e+03   9.8905707e+01
   1.1188000e+03   9.8905240e+01
   1.1187500e+03   9.8904770e+01
   1.1187000e+03   9.8904296e+01
   1.1186500e+03   9.8903819e+01
   1.1186000e+03   9.8903338e+01
   1.1185500e+03   9.8902854e+01
   1.1185000e+03   9.8902366e+01
   1.1184500e+03   9.8901874e+01
   1.1184000e+03   9.8901379e+01
   1.1183500e+03   9.8900879e+01
   1.1183000e+03   9.8900376e+01
   1.1182500e+03   9.8899870e+01
   1.1182000e+03   9.8899359e+01
   1.1181500e+03   9.8898844e+01
   1.1181000e+03   9.8898326e+01
   1.1180500e+03   9.8897803e+01
   1.1180000e+03   9.8897276e+01
   1.1179500e+03   9.8896746e+01
   1.1179000e+03   9.8896211e+01
   1.1178500e+03   9.8895672e+01
   1.1178000e+03   9.8895129e+01
   1.1177500e+03   9.8894581e+01
   1.1177000e+03   9.8894030e+01
   1.1176500e+03   9.8893474e+01
   1.1176000e+03   9.8892913e+01
   1.1175500e+03   9.8892348e+01
   1.1175000e+03   9.8891779e+01
   1.1174500e+03   9.8891205e+01
   1.1174000e+03   9.8890627e+01
   1.1173500e+03   9.8890044e+01
   1.1173000e+03   9.8889456e+01
   1.1172500e+03   9.8888864e+01
   1.1172000e+03   9.8888267e+01
   1.1171500e+03   9.8887665e+01
   1.1171000e+03   9.8887058e+01
   1.1170500e+03   9.8886446e+01
   1.1170000e+03   9.8885829e+01
   1.1169500e+03   9.8885208e+01
   1.1169000e+03   9.8884581e+01
   1.1168500e+03   9.8883949e+01
   1.1168000e+03   9.8883311e+01
   1.1167500e+03   9.8882669e+01
   1.1167000e+03   9.8882021e+01
   1.1166500e+03   9.8881368e+01
   1.1166000e+03   9.8880710e+01
   1.1165500e+03   9.8880045e+01
   1.1165000e+03   9.8879376e+01
   1.1164500e+03   9.8878701e+01
   1.1164000e+03   9.8878020e+01
   1.1163500e+03   9.8877333e+01
   1.1163000e+03   9.8876641e+01
   1.1162500e+03   9.8875942e+01
   1.1162000e+03   9.8875238e+01
   1.1161500e+03   9.8874528e+01
   1.1161000e+03   9.8873812e+01
   1.1160500e+03   9.8873089e+01
   1.1160000e+03   9.8872361e+01
   1.1159500e+03   9.8871626e+01
   1.1159000e+03   9.8870884e+01
   1.1158500e+03   9.8870137e+01
   1.1158000e+03   9.8869382e+01
   1.1157500e+03   9.8868622e+01
   1.1157000e+03   9.8867854e+01
   1.1156500e+03   9.8867080e+01
   1.1156000e+03   9.8866299e+01
   1.1155500e+03   9.8865511e+01
   1.1155000e+03   9.8864716e+01
   1.1154500e+03   9.8863914e+01
   1.1154000e+03   9.8863105e+01
   1.1153500e+03   9.8862289e+01
   1.1153000e+03   9.8861465e+01
   1.1152500e+03   9.8860634e+01
   1.1152000e+03   9.8859796e+01
   1.1151500e+03   9.8858950e+01
   1.1151000e+03   9.8858096e+01
   1.1150500e+03   9.8857235e+01
   1.1150000e+03   9.8856366e+01
   1.1149500e+03   9.8855488e+01
   1.1149000e+03   9.8854603e+01
   1.1148500e+03   9.8853710e+01
   1.1148000e+03   9.8852808e+01
   1.1147500e+03   9.8851898e+01
   1.1147000e+03   9.8850980e+01
   1.1146500e+03   9.8850053e+01
   1.1146000e+03   9.8849117e+01
   1.1145500e+03   9.8848172e+01
   1.1145000e+03   9.8847219e+01
   1.1144500e+03   9.8846257e+01
   1.1144000e+03   9.8845285e+01
   1.1143500e+03   9.8844305e+01
   1.1143000e+03   9.8843315e+01
   1.1142500e+03   9.8842316e+01
   1.1142000e+03   9.8841307e+01
   1.1141500e+03   9.8840288e+01
   1.1141000e+03   9.8839259e+01
   1.1140500e+03   9.8838221e+01
   1.1140000e+03   9.8837173e+01
   1.1139500e+03   9.8836114e+01
   1.1139000e+03   9.8835045e+01
   1.1138500e+03   9.8833966e+01
   1.1138000e+03   9.8832875e+01
   1.1137500e+03   9.8831775e+01
   1.1137000e+03   9.8830663e+01
   1.1136500e+03   9.8829540e+01
   1.1136000e+03   9.8828406e+01
   1.1135500e+03   9.8827261e+01
   1.1135000e+03   9.8826104e+01
   1.1134500e+03   9.8824936e+01
   1.1134000e+03   9.8823756e+01
   1.1133500e+03   9.8822564e+01
   1.1133000e+03   9.8821360e+01
   1.1132500e+03   9.8820143e+01
   1.1132000e+03   9.8818915e+01
   1.1131500e+03   9.8817673e+01
   1.1131000e+03   9.8816419e+01
   1.1130500e+03   9.8815152e+01
   1.1130000e+03   9.8813871e+01
   1.1129500e+03   9.8812578e+01
   1.1129000e+03   9.8811271e+01
   1.1128500e+03   9.8809950e+01
   1.1128000e+03   9.8808615e+01
   1.1127500e+03   9.8807267e+01
   1.1127000e+03   9.8805904e+01
   1.1126500e+03   9.8804526e+01
   1.1126000e+03   9.8803134e+01
   1.1125500e+03   9.8801727e+01
   1.1125000e+03   9.8800305e+01
   1.1124500e+03   9.8798867e+01
   1.1124000e+03   9.8797414e+01
   1.1123500e+03   9.8795946e+01
   1.1123000e+03   9.8794461e+01
   1.1122500e+03   9.8792960e+01
   1.1122000e+03   9.8791443e+01
   1.1121500e+03   9.8789909e+01
   1.1121000e+03   9.8788358e+01
   1.1120500e+03   9.8786790e+01
   1.1120000e+03   9.8785204e+01
   1.1119500e+03   9.8783601e+01
   1.1119000e+03   9.8781980e+01
   1.1118500e+03   9.8780340e+01
   1.1118000e+03   9.8778682e+01
   1.1117500e+03   9.8777006e+01
   1.1117000e+03   9.8775310e+01
   1.1116500e+03   9.8773595e+01
   1.1116000e+03   9.8771860e+01
   1.1115500e+03   9.8770105e+01
   1.1115000e+03   9.8768330e+01
   1.1114500e+03   9.8766535e+01
   1.1114000e+03   9.8764718e+01
   1.1113500e+03   9.8762881e+01
   1.1113000e+03   9.8761021e+01
   1.1112500e+03   9.8759140e+01
   1.1112000e+03   9.8757237e+01
   1.1111500e+03   9.8755311e+01
   1.1111000e+03   9.8753363e+01
   1.1110500e+03   9.8751391e+01
   1.1110000e+03   9.8749395e+01
   1.1109500e+03   9.8747375e+01
   1.1109000e+03   9.8745331e+01
   1.1108500e+03   9.8743262e+01
   1.1108000e+03   9.8741168e+01
   1.1107500e+03   9.8739048e+01
   1.1107000e+03   9.8736902e+01
   1.1106500e+03   9.8734730e+01
   1.1106000e+03   9.8732531e+01
   1.1105500e+03   9.8730304e+01
   1.1105000e+03   9.8728050e+01
   1.1104500e+03   9.8725767e+01
   1.1104000e+03   9.8723456e+01
   1.1103500e+03   9.8721116e+01
   1.1103000e+03   9.8718745e+01
   1.1102500e+03   9.8716345e+01
   1.1102000e+03   9.8713913e+01
   1.1101500e+03   9.8711451e+01
   1.1101000e+03   9.8708957e+01
   1.1100500e+03   9.8706430e+01
   1.1100000e+03   9.8703871e+01
   1.1099500e+03   9.8701278e+01
   1.1099000e+03   9.8698651e+01
   1.1098500e+03   9.8695989e+01
   1.1098000e+03   9.8693292e+01
   1.1097500e+03   9.8690559e+01
   1.1097000e+03   9.8687790e+01
   1.1096500e+03   9.8684983e+01
   1.1096000e+03   9.8682139e+01
   1.1095500e+03   9.8679256e+01
   1.1095000e+03   9.8676334e+01
   1.1094500e+03   9.8673372e+01
   1.1094000e+03   9.8670370e+01
   1.1093500e+03   9.8667326e+01
   1.1093000e+03   9.8664240e+01
   1.1092500e+03   9.8661111e+01
   1.1092000e+03   9.8657938e+01
   1.1091500e+03   9.8654721e+01
   1.1091000e+03   9.8651458e+01
   1.1090500e+03   9.8648149e+01
   1.1090000e+03   9.8644793e+01
   1.1089500e+03   9.8641389e+01
   1.1089000e+03   9.8637937e+01
   1.1088500e+03   9.8634434e+01
   1.1088000e+03   9.8630881e+01
   1.1087500e+03   9.8627275e+01
   1.1087000e+03   9.8623618e+01
   1.1086500e+03   9.8619906e+01
   1.1086000e+03   9.8616139e+01
   1.1085500e+03   9.8612317e+01
   1.1085000e+03   9.8608437e+01
   1.1084500e+03   9.8604499e+01
   1.1084000e+03   9.8600502e+01
   1.1083500e+03   9.8596445e+01
   1.1083000e+03   9.8592325e+01
   1.1082500e+03   9.8588143e+01
   1.1082000e+03   9.8583896e+01
   1.1081500e+03   9.8579584e+01
   1.1081000e+03   9.8575205e+01
   1.1080500e+03   9.8570758e+01
   1.1080000e+03   9.8566240e+01
   1.1079500e+03   9.8561652e+01
   1.1079000e+03   9.8556991e+01
   1.1078500e+03   9.8552255e+01
   1.1078000e+03   9.8547444e+01
   1.1077500e+03   9.8542556e+01
   1.1077000e+03   9.8537588e+01
   1.1076500e+03   9.8532540e+01
   1.1076000e+03   9.8527409e+01
   1.1075500e+03   9.8522193e+01
   1.1075000e+03   9.8516892e+01
   1.1074500e+03   9.8511502e+01
   1.1074000e+03   9.8506023e+01
   1.1073500e+03   9.8500451e+01
   1.1073000e+03   9.8494786e+01
   1.1072500e+03   9.8489024e+01
   1.1072000e+03   9.8483164e+01
   1.1071500e+03   9.8477203e+01
   1.1071000e+03   9.8471140e+01
   1.1070500e+03   9.8464971e+01
   1.1070000e+03   9.8458695e+01
   1.1069500e+03   9.8452308e+01
   1.1069000e+03   9.8445809e+01
   1.1068500e+03   9.8439194e+01
   1.1068000e+03   9.8432462e+01
   1.1067500e+03   9.8425608e+01
   1.1067000e+03   9.8418631e+01
   1.1066500e+03   9.8411527e+01
   1.1066000e+03   9.8404293e+01
   1.1065500e+03   9.8396926e+01
   1.1065000e+03   9.8389423e+01
   1.1064500e+03   9.8381780e+01
   1.1064000e+03   9.8373994e+01
   1.1063500e+03   9.8366062e+01
   1.1063000e+03   9.8357979e+01
   1.1062500e+03   9.8349743e+01
   1.1062000e+03   9.8341349e+01
   1.1061500e+03   9.8332792e+01
   1.1061000e+03   9.8324070e+01
   1.1060500e+03   9.8315178e+01
   1.1060000e+03   9.8306110e+01
   1.1059500e+03   9.8296864e+01
   1.1059000e+03   9.8287433e+01
   1.1058500e+03   9.8277813e+01
   1.1058000e+03   9.8268000e+01
   1.1057500e+03   9.8257987e+01
   1.1057000e+03   9.8247771e+01
   1.1056500e+03   9.8237344e+01
   1.1056000e+03   9.8226701e+01
   1.1055500e+03   9.8215837e+01
   1.1055000e+03   9.8204745e+01
   1.1054500e+03   9.8193419e+01
   1.1054000e+03   9.8181853e+01
   1.1053500e+03   9.8170039e+01
   1.1053000e+03   9.8157971e+01
   1.1052500e+03   9.8145641e+01
   1.1052000e+03   9.8133043e+01
   1.1051500e+03   9.8120167e+01
   1.1051000e+03   9.8107006e+01
   1.1050500e+03   9.8093553e+01
   1.1050000e+03   9.8079797e+01
   1.1049500e+03   9.8065730e+01
   1.1049000e+03   9.8051343e+01
   1.1048500e+03   9.8036627e+01
   1.1048000e+03   9.8021570e+01
   1.1047500e+03   9.8006164e+01
   1.1047000e+03   9.7990396e+01
   1.1046500e+03   9.7974256e+01
   1.1046000e+03   9.7957733e+01
   1.1045500e+03   9.7940814e+01
   1.1045000e+03   9.7923487e+01
   1.1044500e+03   9.7905738e+01
   1.1044000e+03   9.7887555e+01
   1.1043500e+03   9.7868922e+01
   1.1043000e+03   9.7849827e+01
   1.1042500e+03   9.7830252e+01
   1.1042000e+03   9.7810184e+01
   1.1041500e+03   9.7789604e+01
   1.1041000e+03   9.7768497e+01
   1.1040500e+03   9.7746843e+01
   1.1040000e+03   9.7724625e+01
   1.1039500e+03   9.7701824e+01
   1.1039000e+03   9.7678418e+01
   1.1038500e+03   9.7654388e+01
   1.1038000e+03   9.7629711e+01
   1.1037500e+03   9.7604364e+01
   1.1037000e+03   9.7578323e+01
   1.1036500e+03   9.7551564e+01
   1.1036000e+03   9.7524060e+01
   1.1035500e+03   9.7495785e+01
   1.1035000e+03   9.7466710e+01
   1.1034500e+03   9.7436805e+01
   1.1034000e+03   9.7406039e+01
   1.1033500e+03   9.7374381e+01
   1.1033000e+03   9.7341795e+01
   1.1032500e+03   9.7308248e+01
   1.1032000e+03   9.7273700e+01
   1.1031500e+03   9.7238115e+01
   1.1031000e+03   9.7201451e+01
   1.1030500e+03   9.7163664e+01
   1.1030000e+03   9.7124712e+01
   1.1029500e+03   9.7084547e+01
   1.1029000e+03   9.7043119e+01
   1.1028500e+03   9.7000378e+01
   1.1028000e+03   9.6956269e+01
   1.1027500e+03   9.6910736e+01
   1.1027000e+03   9.6863719e+01
   1.1026500e+03   9.6815155e+01
   1.1026000e+03   9.6764979e+01
   1.1025500e+03   9.6713122e+01
   1.1025000e+03   9.6659510e+01
   1.1024500e+03   9.6604069e+01
   1.1024000e+03   9.6546716e+01
   1.1023500e+03   9.6487369e+01
   1.1023000e+03   9.6425937e+01
   1.1022500e+03   9.6362328e+01
   1.1022000e+03   9.6296442e+01
   1.1021500e+03   9.6228175e+01
   1.1021000e+03   9.6157418e+01
   1.1020500e+03   9.6084056e+01
   1.1020000e+03   9.6007967e+01
   1.1019500e+03   9.5929022e+01
   1.1019000e+03   9.5847086e+01
   1.1018500e+03   9.5762016e+01
   1.1018000e+03   9.5673662e+01
   1.1017500e+03   9.5581865e+01
   1.1017000e+03   9.5486457e+01
   1.1016500e+03   9.5387260e+01
   1.1016000e+03   9.5284089e+01
   1.1015500e+03   9.5176746e+01
   1.1015000e+03   9.5065023e+01
   1.1014500e+03   9.4948700e+01
   1.1014000e+03   9.4827547e+01
   1.1013500e+03   9.4701318e+01
   1.1013000e+03   9.4569757e+01
   1.1012500e+03   9.4432592e+01
   1.1012000e+03   9.4289537e+01
   1.1011500e+03   9.4140292e+01
   1.1011000e+03   9.3984539e+01
   1.1010500e+03   9.3821947e+01
   1.1010000e+03   9.3652166e+01
   1.1009500e+03   9.3474831e+01
   1.1009000e+03   9.3289557e+01
   1.1008500e+03   9.3095944e+01
   1.1008000e+03   9.2893574e+01
   1.1007500e+03   9.2682012e+01
   1.1007000e+03   9.2460807e+01
   1.1006500e+03   9.2229492e+01
   1.1006000e+03   9.1987587e+01
   1.1005500e+03   9.1734596e+01
   1.1005000e+03   9.1470019e+01
   1.1004500e+03   9.1193343e+01
   1.1004000e+03   9.0904057e+01
   1.1003500e+03   9.0601651e+01
   1.1003000e+03   9.0285622e+01
   1.1002500e+03   8.9955485e+01
   1.1002000e+03   8.9610780e+01
   1.1001500e+03   8.9251082e+01
   1.1001000e+03   8.8876018e+01
   1.1000500e+03   8.8485277e+01
   1.1000000e+03   8.8078632e+01
   1.0999500e+03   8.7655959e+01
   1.0999000e+03   8.7217259e+01
   1.0998500e+03   8.6762687e+01
   1.0998000e+03   8.6292580e+01
   1.0997500e+03   8.5807489e+01
   1.0997000e+03   8.5308212e+01
   1.0996500e+03   8.4795835e+01
   1.0996000e+03   8.4271764e+01
   1.0995500e+03   8.3737765e+01
   1.0995000e+03   8.3195999e+01
   1.0994500e+03   8.2649052e+01
   1.0994000e+03   8.2099959e+01
   1.0993500e+03   8.1552219e+01
   1.0993000e+03   8.1009796e+01
   1.0992500e+03   8.0477103e+01
   1.0992000e+03   7.9958971e+01
   1.0991500e+03   7.9460586e+01
   1.0991000e+03   7.8987411e+01
   1.0990500e+03   7.8545079e+01
   1.0990000e+03   7.8139260e+01
   1.0989500e+03   7.7775511e+01
   1.0989000e+03   7.7459111e+01
   1.0988500e+03   7.7194884e+01
   1.0988000e+03   7.6987026e+01
   1.0987500e+03   7.6838952e+01
   1.0987000e+03   7.6753151e+01
   1.0986500e+03   7.6731090e+01
   1.0986000e+03   7.6773149e+01
   1.0985500e+03   7.6878604e+01
   1.0985000e+03   7.7045661e+01
   1.0984500e+03   7.7271529e+01
   1.0984000e+03   7.7552532e+01
   1.0983500e+03   7.7884261e+01
   1.0983000e+03   7.8261731e+01
   1.0982500e+03   7.8679558e+01
   1.0982000e+03   7.9132132e+01
   1.0981500e+03   7.9613779e+01
   1.0981000e+03   8.0118906e+01
   1.0980500e+03   8.0642127e+01
   1.0980000e+03   8.1178358e+01
   1.0979500e+03   8.1722895e+01
   1.0979000e+03   8.2271462e+01
   1.0978500e+03   8.2820239e+01
   1.0978000e+03   8.3365872e+01
   1.0977500e+03   8.3905469e+01
   1.0977000e+03   8.4436581e+01
   1.0976500e+03   8.4957172e+01
   1.0976000e+03   8.5465593e+01
   1.0975500e+03   8.5960542e+01
   1.0975000e+03   8.6441028e+01
   1.0974500e+03   8.6906332e+01
   1.0974000e+03   8.7355974e+01
   1.0973500e+03   8.7789678e+01
   1.0973000e+03   8.8207340e+01
   1.0972500e+03   8.8608999e+01
   1.0972000e+03   8.8994816e+01
   1.0971500e+03   8.9365044e+01
   1.0971000e+03   8.9720017e+01
   1.0970500e+03   9.0060126e+01
   1.0970000e+03   9.0385806e+01
   1.0969500e+03   9.0697528e+01
   1.0969000e+03   9.0995782e+01
   1.0968500e+03   9.1281075e+01
   1.0968000e+03   9.1553918e+01
   1.0967500e+03   9.1814822e+01
   1.0967000e+03   9.2064297e+01
   1.0966500e+03   9.2302843e+01
   1.0966000e+03   9.2530950e+01
   1.0965500e+03   9.2749094e+01
   1.0965000e+03   9.2957737e+01
   1.0964500e+03   9.3157327e+01
   1.0964000e+03   9.3348292e+01
   1.0963500e+03   9.3531044e+01
   1.0963000e+03   9.3705980e+01
   1.0962500e+03   9.3873478e+01
   1.0962000e+03   9.4033897e+01
   1.0961500e+03   9.4187583e+01
   1.0961000e+03   9.4334862e+01
   1.0960500e+03   9.4476046e+01
   1.0960000e+03   9.4611431e+01
   1.0959500e+03   9.4741298e+01
   1.0959000e+03   9.4865915e+01
   1.0958500e+03   9.4985534e+01
   1.0958000e+03   9.5100396e+01
   1.0957500e+03   9.5210728e+01
   1.0957000e+03   9.5316747e+01
   1.0956500e+03   9.5418656e+01
   1.0956000e+03   9.5516650e+01
   1.0955500e+03   9.5610912e+01
   1.0955000e+03   9.5701616e+01
   1.0954500e+03   9.5788928e+01
   1.0954000e+03   9.5873003e+01
   1.0953500e+03   9.5953990e+01
   1.0953000e+03   9.6032029e+01
   1.0952500e+03   9.6107253e+01
   1.0952000e+03   9.6179789e+01
   1.0951500e+03   9.6249756e+01
   1.0951000e+03   9.6317268e+01
   1.0950500e+03   9.6382432e+01
   1.0950000e+03   9.6445351e+01
   1.0949500e+03   9.6506122e+01
   1.0949000e+03   9.6564837e+01
   1.0948500e+03   9.6621584e+01
   1.0948000e+03   9.6676445e+01
   1.0947500e+03   9.6729501e+01
   1.0947000e+03   9.6780826e+01
   1.0946500e+03   9.6830491e+01
   1.0946000e+03   9.6878565e+01
   1.0945500e+03   9.6925112e+01
   1.0945000e+03   9.6970194e+01
   1.0944500e+03   9.7013870e+01
   1.0944000e+03   9.7056195e+01
   1.0943500e+03   9.7097223e+01
   1.0943000e+03   9.7137005e+01
   1.0942500e+03   9.7175588e+01
   1.0942000e+03   9.7213019e+01
   1.0941500e+03   9.7249342e+01
   1.0941000e+03   9.7284599e+01
   1.0940500e+03   9.7318830e+01
   1.0940000e+03   9.7352073e+01
   1.0939500e+03   9.7384365e+01
   1.0939000e+03   9.7415741e+01
   1.0938500e+03   9.7446235e+01
   1.0938000e+03   9.7475877e+01
   1.0937500e+03   9.7504700e+01
   1.0937000e+03   9.7532731e+01
   1.0936500e+03   9.7559999e+01
   1.0936000e+03   9.7586531e+01
   1.0935500e+03   9.7612353e+01
   1.0935000e+03   9.7637488e+01
   1.0934500e+03   9.7661961e+01
   1.0934000e+03   9.7685794e+01
   1.0933500e+03   9.7709008e+01
   1.0933000e+03   9.7731626e+01
   1.0932500e+03   9.7753665e+01
   1.0932000e+03   9.7775146e+01
   1.0931500e+03   9.7796087e+01
   1.0931000e+03   9.7816505e+01
   1.0930500e+03   9.7836418e+01
   1.0930000e+03   9.7855841e+01
   1.0929500e+03   9.7874790e+01
   1.0929000e+03   9.7893281e+01
   1.0928500e+03   9.7911327e+01
   1.0928000e+03   9.7928942e+01
   1.0927500e+03   9.7946141e+01
   1.0927000e+03   9.7962935e+01
   1.0926500e+03   9.7979337e+01
   1.0926000e+03   9.7995360e+01
   1.0925500e+03   9.8011013e+01
   1.0925000e+03   9.8026309e+01
   1.0924500e+03   9.8041259e+01
   1.0924000e+03   9.8055871e+01
   1.0923500e+03   9.8070157e+01
   1.0923000e+03   9.8084126e+01
   1.0922500e+03   9.8097786e+01
   1.0922000e+03   9.8111147e+01
   1.0921500e+03   9.8124218e+01
   1.0921000e+03   9.8137006e+01
   1.0920500e+03   9.8149520e+01
   1.0920000e+03   9.8161768e+01
   1.0919500e+03   9.8173755e+01
   1.0919000e+03   9.8185491e+01
   1.0918500e+03   9.8196982e+01
   1.0918000e+03   9.8208234e+01
   1.0917500e+03   9.8219254e+01
   1.0917000e+03   9.8230048e+01
   1.0916500e+03   9.8240623e+01
   1.0916000e+03   9.8250983e+01
   1.0915500e+03   9.8261136e+01
   1.0915000e+03   9.8271086e+01
   1.0914500e+03   9.8280838e+01
   1.0914000e+03   9.8290398e+01
   1.0913500e+03   9.8299771e+01
   1.0913000e+03   9.8308961e+01
   1.0912500e+03   9.8317973e+01
   1.0912000e+03   9.8326812e+01
   1.0911500e+03   9.8335482e+01
   1.0911000e+03   9.8343987e+01
   1.0910500e+03   9.8352332e+01
   1.0910000e+03   9.8360520e+01
   1.0909500e+03   9.8368555e+01
   1.0909000e+03   9.8376441e+01
   1.0908500e+03   9.8384182e+01
   1.0908000e+03   9.8391780e+01
   1.0907500e+03   9.8399241e+01
   1.0907000e+03   9.8406566e+01
   1.0906500e+03   9.8413759e+01
   1.0906000e+03   9.8420823e+01
   1.0905500e+03   9.8427762e+01
   1.0905000e+03   9.8434577e+01
   1.0904500e+03   9.8441273e+01
   1.0904000e+03   9.8447851e+01
   1.0903500e+03   9.8454315e+01
   1.0903000e+03   9.8460667e+01
   1.0902500e+03   9.8466909e+01
   1.0902000e+03   9.8473045e+01
   1.0901500e+03   9.8479076e+01
   1.0901000e+03   9.8485005e+01
   1.0900500e+03   9.8490834e+01
   1.0900000e+03   9.8496565e+01
   1.0899500e+03   9.8502201e+01
   1.0899000e+03   9.8507744e+01
   1.0898500e+03   9.8513195e+01
   1.0898000e+03   9.8518557e+01
   1.0897500e+03   9.8523831e+01
   1.0897000e+03   9.8529020e+01
   1.0896500e+03   9.8534125e+01
   1.0896000e+03   9.8539148e+01
   1.0895500e+03   9.8544091e+01
   1.0895000e+03   9.8548955e+01
   1.0894500e+03   9.8553742e+01
   1.0894000e+03   9.8558454e+01
   1.0893500e+03   9.8563093e+01
   1.0893000e+03   9.8567659e+01
   1.0892500e+03   9.8572154e+01
   1.0892000e+03   9.8576580e+01
   1.0891500e+03   9.8580938e+01
   1.0891000e+03   9.8585230e+01
   1.0890500e+03   9.8589456e+01
   1.0890000e+03   9.8593618e+01
   1.0889500e+03   9.8597718e+01
   1.0889000e+03   9.8601757e+01
   1.0888500e+03   9.8605735e+01
   1.0888000e+03   9.8609655e+01
   1.0887500e+03   9.8613516e+01
   1.0887000e+03   9.8617321e+01
   1.0886500e+03   9.8621071e+01
   1.0886000e+03   9.8624766e+01
   1.0885500e+03   9.8628407e+01
   1.0885000e+03   9.8631996e+01
   1.0884500e+03   9.8635533e+01
   1.0884000e+03   9.8639020e+01
   1.0883500e+03   9.8642458e+01
   1.0883000e+03   9.8645846e+01
   1.0882500e+03   9.8649188e+01
   1.0882000e+03   9.8652482e+01
   1.0881500e+03   9.8655730e+01
   1.0881000e+03   9.8658933e+01
   1.0880500e+03   9.8662092e+01
   1.0880000e+03   9.8665208e+01
   1.0879500e+03   9.8668281e+01
   1.0879000e+03   9.8671312e+01
   1.0878500e+03   9.8674302e+01
   1.0878000e+03   9.8677251e+01
   1.0877500e+03   9.8680161e+01
   1.0877000e+03   9.8683031e+01
   1.0876500e+03   9.8685864e+01
   1.0876000e+03   9.8688659e+01
   1.0875500e+03   9.8691416e+01
   1.0875000e+03   9.8694138e+01
   1.0874500e+03   9.8696824e+01
   1.0874000e+03   9.8699475e+01
   1.0873500e+03   9.8702091e+01
   1.0873000e+03   9.8704673e+01
   1.0872500e+03   9.8707223e+01
   1.0872000e+03   9.8709739e+01
   1.0871500e+03   9.8712223e+01
   1.0871000e+03   9.8714676e+01
   1.0870500e+03   9.8717098e+01
   1.0870000e+03   9.8719489e+01
   1.0869500e+03   9.8721850e+01
   1.0869000e+03   9.8724181e+01
   1.0868500e+03   9.8726483e+01
   1.0868000e+03   9.8728757e+01
   1.0867500e+03   9.8731003e+01
   1.0867000e+03   9.8733221e+01
   1.0866500e+03   9.8735411e+01
   1.0866000e+03   9.8737575e+01
   1.0865500e+03   9.8739713e+01
   1.0865000e+03   9.8741825e+01
   1.0864500e+03   9.8743911e+01
   1.0864000e+03   9.8745972e+01
   1.0863500e+03   9.8748009e+01
   1.0863000e+03   9.8750021e+01
   1.0862500e+03   9.8752009e+01
   1.0862000e+03   9.8753974e+01
   1.0861500e+03   9.8755915e+01
   1.0861000e+03   9.8757834e+01
   1.0860500e+03   9.8759730e+01
   1.0860000e+03   9.8761604e+01
   1.0859500e+03   9.8763457e+01
   1.0859000e+03   9.8765288e+01
   1.0858500e+03   9.8767098e+01
   1.0858000e+03   9.8768887e+01
   1.0857500e+03   9.8770655e+01
   1.0857000e+03   9.8772404e+01
   1.0856500e+03   9.8774132e+01
   1.0856000e+03   9.8775841e+01
   1.0855500e+03   9.8777531e+01
   1.0855000e+03   9.8779202e+01
   1.0854500e+03   9.8780854e+01
   1.0854000e+03   9.8782488e+01
   1.0853500e+03   9.8784104e+01
   1.0853000e+03   9.8785701e+01
   1.0852500e+03   9.8787281e+01
   1.0852000e+03   9.8788844e+01
   1.0851500e+03   9.8790390e+01
   1.0851000e+03   9.8791919e+01
   1.0850500e+03   9.8793431e+01
   1.0850000e+03   9.8794926e+01
   1.0849500e+03   9.8796406e+01
   1.0849000e+03   9.8797870e+01
   1.0848500e+03   9.8799318e+01
   1.0848000e+03   9.8800751e+01
   1.0847500e+03   9.8802168e+01
   1.0847000e+03   9.8803570e+01
   1.0846500e+03   9.8804958e+01
   1.0846000e+03   9.8806331e+01
   1.0845500e+03   9.8807689e+01
   1.0845000e+03   9.8809034e+01
   1.0844500e+03   9.8810364e+01
   1.0844000e+03   9.8811680e+01
   1.0843500e+03   9.8812983e+01
   1.0843000e+03   9.8814273e+01
   1.0842500e+03   9.8815549e+01
   1.0842000e+03   9.8816812e+01
   1.0841500e+03   9.8818062e+01
   1.0841000e+03   9.8819300e+01
   1.0840500e+03   9.8820525e+01
   1.0840000e+03   9.8821737e+01
   1.0839500e+03   9.8822937e+01
   1.0839000e+03   9.8824126e+01
   1.0838500e+03   9.8825302e+01
   1.0838000e+03   9.8826467e+01
   1.0837500e+03   9.8827620e+01
   1.0837000e+03   9.8828762e+01
   1.0836500e+03   9.8829892e+01
   1.0836000e+03   9.8831011e+01
   1.0835500e+03   9.8832120e+01
   1.0835000e+03   9.8833217e+01
   1.0834500e+03   9.8834304e+01
   1.0834000e+03   9.8835380e+01
   1.0833500e+03   9.8836446e+01
   1.0833000e+03   9.8837501e+01
   1.0832500e+03   9.8838546e+01
   1.0832000e+03   9.8839582e+01
   1.0831500e+03   9.8840607e+01
   1.0831000e+03   9.8841623e+01
   1.0830500e+03   9.8842629e+01
   1.0830000e+03   9.8843625e+01
   1.0829500e+03   9.8844612e+01
   1.0829000e+03   9.8845590e+01
   1.0828500e+03   9.8846558e+01
   1.0828000e+03   9.8847518e+01
   1.0827500e+03   9.8848468e+01
   1.0827000e+03   9.8849410e+01
   1.0826500e+03   9.8850343e+01
   1.0826000e+03   9.8851267e+01
   1.0825500e+03   9.8852183e+01
   1.0825000e+03   9.8853090e+01
   1.0824500e+03   9.8853990e+01
   1.0824000e+03   9.8854880e+01
   1.0823500e+03   9.8855763e+01
   1.0823000e+03   9.8856638e+01
   1.0822500e+03   9.8857505e+01
   1.0822000e+03   9.8858364e+01
   1.0821500e+03   9.8859215e+01
   1.0821000e+03   9.8860059e+01
   1.0820500e+03   9.8860895e+01
   1.0820000e+03   9.8861723e+01
   1.0819500e+03   9.8862545e+01
   1.0819000e+03   9.8863359e+01
   1.0818500e+03   9.8864165e+01
   1.0818000e+03   9.8864965e+01
   1.0817500e+03   9.8865758e+01
   1.0817000e+03   9.8866544e+01
   1.0816500e+03   9.8867322e+01
   1.0816000e+03   9.8868094e+01
   1.0815500e+03   9.8868860e+01
   1.0815000e+03   9.8869619e+01
   1.0814500e+03   9.8870371e+01
   1.0814000e+03   9.8871116e+01
   1.0813500e+03   9.8871856e+01
   1.0813000e+03   9.8872589e+01
   1.0812500e+03   9.8873315e+01
   1.0812000e+03   9.8874036e+01
   1.0811500e+03   9.8874750e+01
   1.0811000e+03   9.8875459e+01
   1.0810500e+03   9.8876161e+01
   1.0810000e+03   9.8876858e+01
   1.0809500e+03   9.8877548e+01
   1.0809000e+03   9.8878233e+01
   1.0808500e+03   9.8878912e+01
   1.0808000e+03   9.8879586e+01
   1.0807500e+03   9.8880253e+01
   1.0807000e+03   9.8880916e+01
   1.0806500e+03   9.8881573e+01
   1.0806000e+03   9.8882224e+01
   1.0805500e+03   9.8882870e+01
   1.0805000e+03   9.8883511e+01
   1.0804500e+03   9.8884147e+01
   1.0804000e+03   9.8884777e+01
   1.0803500e+03   9.8885402e+01
   1.0803000e+03   9.8886022e+01
   1.0802500e+03   9.8886638e+01
   1.0802000e+03   9.8887248e+01
   1.0801500e+03   9.8887853e+01
   1.0801000e+03   9.8888454e+01
   1.0800500e+03   9.8889049e+01
   1.0800000e+03   9.8889640e+01
   1.0799500e+03   9.8890227e+01
   1.0799000e+03   9.8890808e+01
   1.0798500e+03   9.8891385e+01
   1.0798000e+03   9.8891957e+01
   1.0797500e+03   9.8892525e+01
   1.0797000e+03   9.8893089e+01
   1.0796500e+03   9.8893648e+01
   1.0796000e+03   9.8894203e+01
   1.0795500e+03   9.8894753e+01
   1.0795000e+03   9.8895299e+01
   1.0794500e+03   9.8895841e+01
   1.0794000e+03   9.8896378e+01
   1.0793500e+03   9.8896912e+01
   1.0793000e+03   9.8897441e+01
   1.0792500e+03   9.8897967e+01
   1.0792000e+03   9.8898488e+01
   1.0791500e+03   9.8899005e+01
   1.0791000e+03   9.8899519e+01
   1.0790500e+03   9.8900028e+01
   1.0790000e+03   9.8900534e+01
   1.0789500e+03   9.8901036e+01
   1.0789000e+03   9.8901534e+01
   1.0788500e+03   9.8902028e+01
   1.0788000e+03   9.8902519e+01
   1.0787500e+03   9.8903006e+01
   1.0787000e+03   9.8903489e+01
   1.0786500e+03   9.8903969e+01
   1.0786000e+03   9.8904445e+01
   1.0785500e+03   9.8904917e+01
   1.0785000e+03   9.8905386e+01
   1.0784500e+03   9.8905852e+01
   1.0784000e+03   9.8906314e+01
   1.0783500e+03   9.8906773e+01
   1.0783000e+03   9.8907229e+01
   1.0782500e+03   9.8907681e+01
   1.0782000e+03   9.8908130e+01
   1.0781500e+03   9.8908575e+01
   1.0781000e+03   9.8909018e+01
   1.0780500e+03   9.8909457e+01
   1.0780000e+03   9.8909893e+01
   1.0779500e+03   9.8910326e+01
   1.0779000e+03   9.8910755e+01
   1.0778500e+03   9.8911182e+01
   1.0778000e+03   9.8911606e+01
   1.0777500e+03   9.8912026e+01
   1.0777000e+03   9.8912444e+01
   1.0776500e+03   9.8912858e+01
   1.0776000e+03   9.8913270e+01
   1.0775500e+03   9.8913679e+01
   1.0775000e+03   9.8914085e+01
   1.0774500e+03   9.8914488e+01
   1.0774000e+03   9.8914888e+01
   1.0773500e+03   9.8915286e+01
   1.0773000e+03   9.8915680e+01
   1.0772500e+03   9.8916072e+01
   1.0772000e+03   9.8916462e+01
   1.0771500e+03   9.8916848e+01
   1.0771000e+03   9.8917232e+01
   1.0770500e+03   9.8917613e+01
   1.0770000e+03   9.8917992e+01
   1.0769500e+03   9.8918368e+01
   1.0769000e+03   9.8918741e+01
   1.0768500e+03   9.8919112e+01
   1.0768000e+03   9.8919480e+01
   1.0767500e+03   9.8919846e+01
   1.0767000e+03   9.8920209e+01
   1.0766500e+03   9.8920570e+01
   1.0766000e+03   9.8920929e+01
   1.0765500e+03   9.8921285e+01
   1.0765000e+03   9.8921638e+01
   1.0764500e+03   9.8921989e+01
   1.0764000e+03   9.8922338e+01
   1.0763500e+03   9.8922685e+01
   1.0763000e+03   9.8923029e+01
   1.0762500e+03   9.8923371e+01
   1.0762000e+03   9.8923711e+01
   1.0761500e+03   9.8924048e+01
   1.0761000e+03   9.8924383e+01
   1.0760500e+03   9.8924716e+01
   1.0760000e+03   9.8925047e+01
   1.0759500e+03   9.8925376e+01
   1.0759000e+03   9.8925702e+01
   1.0758500e+03   9.8926026e+01
   1.0758000e+03   9.8926349e+01
   1.0757500e+03   9.8926669e+01
   1.0757000e+03   9.8926987e+01
   1.0756500e+03   9.8927303e+01
   1.0756000e+03   9.8927617e+01
   1.0755500e+03   9.8927928e+01
   1.0755000e+03   9.8928238e+01
   1.0754500e+03   9.8928546e+01
   1.0754000e+03   9.8928852e+01
   1.0753500e+03   9.8929156e+01
   1.0753000e+03   9.8929458e+01
   1.0752500e+03   9.8929758e+01
   1.0752000e+03   9.8930056e+01
   1.0751500e+03   9.8930353e+01
   1.0751000e+03   9.8930647e+01
   1.0750500e+03   9.8930940e+01
   1.0750000e+03   9.8931230e+01


==> Data/Lorentzians/LSA_lorentz_23C.dat <==
   1.1250000e+03   9.8929488e+01
   1.1249500e+03   9.8929224e+01
   1.1249000e+03   9.8928959e+01
   1.1248500e+03   9.8928692e+01
   1.1248000e+03   9.8928423e+01
   1.1247500e+03   9.8928153e+01
   1.1247000e+03   9.8927881e+01
   1.1246500e+03   9.8927608e+01
   1.1246000e+03   9.8927333e+01
   1.1245500e+03   9.8927057e+01
   1.1245000e+03   9.8926779e+01
   1.1244500e+03   9.8926500e+01
   1.1244000e+03   9.8926219e+01
   1.1243500e+03   9.8925936e+01
   1.1243000e+03   9.8925652e+01
   1.1242500e+03   9.8925366e+01
   1.1242000e+03   9.8925078e+01
   1.1241500e+03   9.8924789e+01
   1.1241000e+03   9.8924498e+01
   1.1240500e+03   9.8924205e+01
   1.1240000e+03   9.8923911e+01
   1.1239500e+03   9.8923615e+01
   1.1239000e+03   9.8923317e+01
   1.1238500e+03   9.8923018e+01
   1.1238000e+03   9.8922716e+01
   1.1237500e+03   9.8922413e+01
   1.1237000e+03   9.8922109e+01
   1.1236500e+03   9.8921802e+01
   1.1236000e+03   9.8921494e+01
   1.1235500e+03   9.8921183e+01
   1.1235000e+03   9.8920871e+01
   1.1234500e+03   9.8920557e+01
   1.1234000e+03   9.8920241e+01
   1.1233500e+03   9.8919924e+01
   1.1233000e+03   9.8919604e+01
   1.1232500e+03   9.8919283e+01
   1.1232000e+03   9.8918959e+01
   1.1231500e+03   9.8918634e+01
   1.1231000e+03   9.8918306e+01
   1.1230500e+03   9.8917977e+01
   1.1230000e+03   9.8917646e+01
   1.1229500e+03   9.8917312e+01
   1.1229000e+03   9.8916977e+01
   1.1228500e+03   9.8916640e+01
   1.1228000e+03   9.8916300e+01
   1.1227500e+03   9.8915959e+01
   1.1227000e+03   9.8915615e+01
   1.1226500e+03   9.8915269e+01
   1.1226000e+03   9.8914922e+01
   1.1225500e+03   9.8914572e+01
   1.1225000e+03   9.8914219e+01
   1.1224500e+03   9.8913865e+01
   1.1224000e+03   9.8913508e+01
   1.1223500e+03   9.8913150e+01
   1.1223000e+03   9.8912789e+01
   1.1222500e+03   9.8912425e+01
   1.1222000e+03   9.8912060e+01
   1.1221500e+03   9.8911692e+01
   1.1221000e+03   9.8911322e+01
   1.1220500e+03   9.8910950e+01
   1.1220000e+03   9.8910575e+01
   1.1219500e+03   9.8910198e+01
   1.1219000e+03   9.8909818e+01
   1.1218500e+03   9.8909436e+01
   1.1218000e+03   9.8909052e+01
   1.1217500e+03   9.8908665e+01
   1.1217000e+03   9.8908276e+01
   1.1216500e+03   9.8907884e+01
   1.1216000e+03   9.8907490e+01
   1.1215500e+03   9.8907093e+01
   1.1215000e+03   9.8906693e+01
   1.1214500e+03   9.8906292e+01
   1.1214000e+03   9.8905887e+01
   1.1213500e+03   9.8905480e+01
   1.1213000e+03   9.8905070e+01
   1.1212500e+03   9.8904658e+01
   1.1212000e+03   9.8904242e+01
   1.1211500e+03   9.8903824e+01
   1.1211000e+03   9.8903404e+01
   1.1210500e+03   9.8902980e+01
   1.1210000e+03   9.8902554e+01
   1.1209500e+03   9.8902125e+01
   1.1209000e+03   9.8901693e+01
   1.1208500e+03   9.8901259e+01
   1.1208000e+03   9.8900821e+01
   1.1207500e+03   9.8900381e+01
   1.1207000e+03   9.8899937e+01
   1.1206500e+03   9.8899491e+01
   1.1206000e+03   9.8899042e+01
   1.1205500e+03   9.8898589e+01
   1.1205000e+03   9.8898134e+01
   1.1204500e+03   9.8897675e+01
   1.1204000e+03   9.8897214e+01
   1.1203500e+03   9.8896749e+01
   1.1203000e+03   9.8896281e+01
   1.1202500e+03   9.8895810e+01
   1.1202000e+03   9.8895336e+01
   1.1201500e+03   9.8894859e+01
   1.1201000e+03   9.8894378e+01
   1.1200500e+03   9.8893894e+01
   1.1200000e+03   9.8893406e+01
   1.1199500e+03   9.8892916e+01
   1.1199000e+03   9.8892421e+01
   1.1198500e+03   9.8891924e+01
   1.1198000e+03   9.8891423e+01
   1.1197500e+03   9.8890918e+01
   1.1197000e+03   9.8890410e+01
   1.1196500e+03   9.8889899e+01
   1.1196000e+03   9.8889384e+01
   1.1195500e+03   9.8888865e+01
   1.1195000e+03   9.8888343e+01
   1.1194500e+03   9.8887817e+01
   1.1194000e+03   9.8887287e+01
   1.1193500e+03   9.8886753e+01
   1.1193000e+03   9.8886216e+01
   1.1192500e+03   9.8885675e+01
   1.1192000e+03   9.8885130e+01
   1.1191500e+03   9.8884581e+01
   1.1191000e+03   9.8884028e+01
   1.1190500e+03   9.8883471e+01
   1.1190000e+03   9.8882910e+01
   1.1189500e+03   9.8882345e+01
   1.1189000e+03   9.8881776e+01
   1.1188500e+03   9.8881203e+01
   1.1188000e+03   9.8880626e+01
   1.1187500e+03   9.8880044e+01
   1.1187000e+03   9.8879458e+01
   1.1186500e+03   9.8878868e+01
   1.1186000e+03   9.8878274e+01
   1.1185500e+03   9.8877675e+01
   1.1185000e+03   9.8877072e+01
   1.1184500e+03   9.8876464e+01
   1.1184000e+03   9.8875852e+01
   1.1183500e+03   9.8875235e+01
   1.1183000e+03   9.8874614e+01
   1.1182500e+03   9.8873988e+01
   1.1182000e+03   9.8873358e+01
   1.1181500e+03   9.8872722e+01
   1.1181000e+03   9.8872082e+01
   1.1180500e+03   9.8871437e+01
   1.1180000e+03   9.8870787e+01
   1.1179500e+03   9.8870132e+01
   1.1179000e+03   9.8869473e+01
   1.1178500e+03   9.8868808e+01
   1.1178000e+03   9.8868138e+01
   1.1177500e+03   9.8867463e+01
   1.1177000e+03   9.8866783e+01
   1.1176500e+03   9.8866097e+01
   1.1176000e+03   9.8865407e+01
   1.1175500e+03   9.8864711e+01
   1.1175000e+03   9.8864009e+01
   1.1174500e+03   9.8863302e+01
   1.1174000e+03   9.8862590e+01
   1.1173500e+03   9.8861872e+01
   1.1173000e+03   9.8861148e+01
   1.1172500e+03   9.8860419e+01
   1.1172000e+03   9.8859684e+01
   1.1171500e+03   9.8858943e+01
   1.1171000e+03   9.8858196e+01
   1.1170500e+03   9.8857443e+01
   1.1170000e+03   9.8856685e+01
   1.1169500e+03   9.8855920e+01
   1.1169000e+03   9.8855149e+01
   1.1168500e+03   9.8854372e+01
   1.1168000e+03   9.8853589e+01
   1.1167500e+03   9.8852799e+01
   1.1167000e+03   9.8852003e+01
   1.1166500e+03   9.8851201e+01
   1.1166000e+03   9.8850392e+01
   1.1165500e+03   9.8849576e+01
   1.1165000e+03   9.8848754e+01
   1.1164500e+03   9.8847925e+01
   1.1164000e+03   9.8847089e+01
   1.1163500e+03   9.8846246e+01
   1.1163000e+03   9.8845397e+01
   1.1162500e+03   9.8844540e+01
   1.1162000e+03   9.8843676e+01
   1.1161500e+03   9.8842805e+01
   1.1161000e+03   9.8841927e+01
   1.1160500e+03   9.8841041e+01
   1.1160000e+03   9.8840148e+01
   1.1159500e+03   9.8839247e+01
   1.1159000e+03   9.8838339e+01
   1.1158500e+03   9.8837423e+01
   1.1158000e+03   9.8836499e+01
   1.1157500e+03   9.8835568e+01
   1.1157000e+03   9.8834628e+01
   1.1156500e+03   9.8833681e+01
   1.1156000e+03   9.8832725e+01
   1.1155500e+03   9.8831761e+01
   1.1155000e+03   9.8830789e+01
   1.1154500e+03   9.8829808e+01
   1.1154000e+03   9.8828818e+01
   1.1153500e+03   9.8827821e+01
   1.1153000e+03   9.8826814e+01
   1.1152500e+03   9.8825798e+01
   1.1152000e+03   9.8824774e+01
   1.1151500e+03   9.8823741e+01
   1.1151000e+03   9.8822698e+01
   1.1150500e+03   9.8821646e+01
   1.1150000e+03   9.8820585e+01
   1.1149500e+03   9.8819514e+01
   1.1149000e+03   9.8818434e+01
   1.1148500e+03   9.8817344e+01
   1.1148000e+03   9.8816244e+01
   1.1147500e+03   9.8815135e+01
   1.1147000e+03   9.8814015e+01
   1.1146500e+03   9.8812885e+01
   1.1146000e+03   9.8811745e+01
   1.1145500e+03   9.8810594e+01
   1.1145000e+03   9.8809433e+01
   1.1144500e+03   9.8808261e+01
   1.1144000e+03   9.8807079e+01
   1.1143500e+03   9.8805885e+01
   1.1143000e+03   9.8804681e+01
   1.1142500e+03   9.8803465e+01
   1.1142000e+03   9.8802238e+01
   1.1141500e+03   9.8800999e+01
   1.1141000e+03   9.8799749e+01
   1.1140500e+03   9.8798486e+01
   1.1140000e+03   9.8797212e+01
   1.1139500e+03   9.8795926e+01
   1.1139000e+03   9.8794628e+01
   1.1138500e+03   9.8793317e+01
   1.1138000e+03   9.8791994e+01
   1.1137500e+03   9.8790658e+01
   1.1137000e+03   9.8789309e+01
   1.1136500e+03   9.8787947e+01
   1.1136000e+03   9.8786572e+01
   1.1135500e+03   9.8785184e+01
   1.1135000e+03   9.8783782e+01
   1.1134500e+03   9.8782366e+01
   1.1134000e+03   9.8780937e+01
   1.1133500e+03   9.8779493e+01
   1.1133000e+03   9.8778035e+01
   1.1132500e+03   9.8776563e+01
   1.1132000e+03   9.8775076e+01
   1.1131500e+03   9.8773574e+01
   1.1131000e+03   9.8772057e+01
   1.1130500e+03   9.8770525e+01
   1.1130000e+03   9.8768978e+01
   1.1129500e+03   9.8767414e+01
   1.1129000e+03   9.8765835e+01
   1.1128500e+03   9.8764240e+01
   1.1128000e+03   9.8762629e+01
   1.1127500e+03   9.8761001e+01
   1.1127000e+03   9.8759356e+01
   1.1126500e+03   9.8757695e+01
   1.1126000e+03   9.8756016e+01
   1.1125500e+03   9.8754320e+01
   1.1125000e+03   9.8752606e+01
   1.1124500e+03   9.8750874e+01
   1.1124000e+03   9.8749124e+01
   1.1123500e+03   9.8747356e+01
   1.1123000e+03   9.8745569e+01
   1.1122500e+03   9.8743763e+01
   1.1122000e+03   9.8741938e+01
   1.1121500e+03   9.8740093e+01
   1.1121000e+03   9.8738228e+01
   1.1120500e+03   9.8736344e+01
   1.1120000e+03   9.8734439e+01
   1.1119500e+03   9.8732514e+01
   1.1119000e+03   9.8730567e+01
   1.1118500e+03   9.8728600e+01
   1.1118000e+03   9.8726611e+01
   1.1117500e+03   9.8724600e+01
   1.1117000e+03   9.8722567e+01
   1.1116500e+03   9.8720511e+01
   1.1116000e+03   9.8718433e+01
   1.1115500e+03   9.8716331e+01
   1.1115000e+03   9.8714206e+01
   1.1114500e+03   9.8712057e+01
   1.1114000e+03   9.8709884e+01
   1.1113500e+03   9.8707686e+01
   1.1113000e+03   9.8705464e+01
   1.1112500e+03   9.8703216e+01
   1.1112000e+03   9.8700942e+01
   1.1111500e+03   9.8698643e+01
   1.1111000e+03   9.8696316e+01
   1.1110500e+03   9.8693963e+01
   1.1110000e+03   9.8691583e+01
   1.1109500e+03   9.8689175e+01
   1.1109000e+03   9.8686739e+01
   1.1108500e+03   9.8684274e+01
   1.1108000e+03   9.8681780e+01
   1.1107500e+03   9.8679256e+01
   1.1107000e+03   9.8676703e+01
   1.1106500e+03   9.8674119e+01
   1.1106000e+03   9.8671504e+01
   1.1105500e+03   9.8668858e+01
   1.1105000e+03   9.8666180e+01
   1.1104500e+03   9.8663470e+01
   1.1104000e+03   9.8660726e+01
   1.1103500e+03   9.8657950e+01
   1.1103000e+03   9.8655139e+01
   1.1102500e+03   9.8652293e+01
   1.1102000e+03   9.8649413e+01
   1.1101500e+03   9.8646496e+01
   1.1101000e+03   9.8643544e+01
   1.1100500e+03   9.8640554e+01
   1.1100000e+03   9.8637527e+01
   1.1099500e+03   9.8634462e+01
   1.1099000e+03   9.8631358e+01
   1.1098500e+03   9.8628214e+01
   1.1098000e+03   9.8625031e+01
   1.1097500e+03   9.8621806e+01
   1.1097000e+03   9.8618540e+01
   1.1096500e+03   9.8615232e+01
   1.1096000e+03   9.8611881e+01
   1.1095500e+03   9.8608487e+01
   1.1095000e+03   9.8605048e+01
   1.1094500e+03   9.8601563e+01
   1.1094000e+03   9.8598033e+01
   1.1093500e+03   9.8594456e+01
   1.1093000e+03   9.8590832e+01
   1.1092500e+03   9.8587159e+01
   1.1092000e+03   9.8583436e+01
   1.1091500e+03   9.8579664e+01
   1.1091000e+03   9.8575840e+01
   1.1090500e+03   9.8571964e+01
   1.1090000e+03   9.8568036e+01
   1.1089500e+03   9.8564053e+01
   1.1089000e+03   9.8560016e+01
   1.1088500e+03   9.8555922e+01
   1.1088000e+03   9.8551772e+01
   1.1087500e+03   9.8547564e+01
   1.1087000e+03   9.8543296e+01
   1.1086500e+03   9.8538969e+01
   1.1086000e+03   9.8534580e+01
   1.1085500e+03   9.8530129e+01
   1.1085000e+03   9.8525614e+01
   1.1084500e+03   9.8521035e+01
   1.1084000e+03   9.8516389e+01
   1.1083500e+03   9.8511676e+01
   1.1083000e+03   9.8506894e+01
   1.1082500e+03   9.8502043e+01
   1.1082000e+03   9.8497120e+01
   1.1081500e+03   9.8492124e+01
   1.1081000e+03   9.8487054e+01
   1.1080500e+03   9.8481909e+01
   1.1080000e+03   9.8476687e+01
   1.1079500e+03   9.8471386e+01
   1.1079000e+03   9.8466005e+01
   1.1078500e+03   9.8460542e+01
   1.1078000e+03   9.8454995e+01
   1.1077500e+03   9.8449364e+01
   1.1077000e+03   9.8443645e+01
   1.1076500e+03   9.8437838e+01
   1.1076000e+03   9.8431941e+01
   1.1075500e+03   9.8425951e+01
   1.1075000e+03   9.8419867e+01
   1.1074500e+03   9.8413687e+01
   1.1074000e+03   9.8407408e+01
   1.1073500e+03   9.8401030e+01
   1.1073000e+03   9.8394549e+01
   1.1072500e+03   9.8387963e+01
   1.1072000e+03   9.8381270e+01
   1.1071500e+03   9.8374468e+01
   1.1071000e+03   9.8367555e+01
   1.1070500e+03   9.8360528e+01
   1.1070000e+03   9.8353384e+01
   1.1069500e+03   9.8346122e+01
   1.1069000e+03   9.8338738e+01
   1.1068500e+03   9.8331230e+01
   1.1068000e+03   9.8323594e+01
   1.1067500e+03   9.8315829e+01
   1.1067000e+03   9.8307931e+01
   1.1066500e+03   9.8299897e+01
   1.1066000e+03   9.8291724e+01
   1.1065500e+03   9.8283409e+01
   1.1065000e+03   9.8274949e+01
   1.1064500e+03   9.8266340e+01
   1.1064000e+03   9.8257579e+01
   1.1063500e+03   9.8248663e+01
   1.1063000e+03   9.8239586e+01
   1.1062500e+03   9.8230347e+01
   1.1062000e+03   9.8220941e+01
   1.1061500e+03   9.8211364e+01
   1.1061000e+03   9.8201611e+01
   1.1060500e+03   9.8191679e+01
   1.1060000e+03   9.8181564e+01
   1.1059500e+03   9.8171260e+01
   1.1059000e+03   9.8160764e+01
   1.1058500e+03   9.8150070e+01
   1.1058000e+03   9.8139174e+01
   1.1057500e+03   9.8128070e+01
   1.1057000e+03   9.8116753e+01
   1.1056500e+03   9.8105218e+01
   1.1056000e+03   9.8093460e+01
   1.1055500e+03   9.8081472e+01
   1.1055000e+03   9.8069249e+01
   1.1054500e+03   9.8056784e+01
   1.1054000e+03   9.8044072e+01
   1.1053500e+03   9.8031106e+01
   1.1053000e+03   9.8017878e+01
   1.1052500e+03   9.8004384e+01
   1.1052000e+03   9.7990614e+01
   1.1051500e+03   9.7976562e+01
   1.1051000e+03   9.7962221e+01
   1.1050500e+03   9.7947581e+01
   1.1050000e+03   9.7932636e+01
   1.1049500e+03   9.7917377e+01
   1.1049000e+03   9.7901795e+01
   1.1048500e+03   9.7885881e+01
   1.1048000e+03   9.7869626e+01
   1.1047500e+03   9.7853020e+01
   1.1047000e+03   9.7836053e+01
   1.1046500e+03   9.7818716e+01
   1.1046000e+03   9.7800997e+01
   1.1045500e+03   9.7782885e+01
   1.1045000e+03   9.7764370e+01
   1.1044500e+03   9.7745439e+01
   1.1044000e+03   9.7726080e+01
   1.1043500e+03   9.7706280e+01
   1.1043000e+03   9.7686026e+01
   1.1042500e+03   9.7665306e+01
   1.1042000e+03   9.7644103e+01
   1.1041500e+03   9.7622405e+01
   1.1041000e+03   9.7600196e+01
   1.1040500e+03   9.7577459e+01
   1.1040000e+03   9.7554180e+01
   1.1039500e+03   9.7530340e+01
   1.1039000e+03   9.7505923e+01
   1.1038500e+03   9.7480909e+01
   1.1038000e+03   9.7455281e+01
   1.1037500e+03   9.7429019e+01
   1.1037000e+03   9.7402101e+01
   1.1036500e+03   9.7374508e+01
   1.1036000e+03   9.7346216e+01
   1.1035500e+03   9.7317203e+01
   1.1035000e+03   9.7287446e+01
   1.1034500e+03   9.7256919e+01
   1.1034000e+03   9.7225596e+01
   1.1033500e+03   9.7193451e+01
   1.1033000e+03   9.7160456e+01
   1.1032500e+03   9.7126582e+01
   1.1032000e+03   9.7091798e+01
   1.1031500e+03   9.7056074e+01
   1.1031000e+03   9.7019376e+01
   1.1030500e+03   9.6981671e+01
   1.1030000e+03   9.6942922e+01
   1.1029500e+03   9.6903093e+01
   1.1029000e+03   9.6862145e+01
   1.1028500e+03   9.6820038e+01
   1.1028000e+03   9.6776730e+01
   1.1027500e+03   9.6732177e+01
   1.1027000e+03   9.6686333e+01
   1.1026500e+03   9.6639152e+01
   1.1026000e+03   9.6590582e+01
   1.1025500e+03   9.6540573e+01
   1.1025000e+03   9.6489070e+01
   1.1024500e+03   9.6436017e+01
   1.1024000e+03   9.6381354e+01
   1.1023500e+03   9.6325021e+01
   1.1023000e+03   9.6266952e+01
   1.1022500e+03   9.6207082e+01
   1.1022000e+03   9.6145338e+01
   1.1021500e+03   9.6081649e+01
   1.1021000e+03   9.6015938e+01
   1.1020500e+03   9.5948124e+01
   1.1020000e+03   9.5878125e+01
   1.1019500e+03   9.5805852e+01
   1.1019000e+03   9.5731215e+01
   1.1018500e+03   9.5654118e+01
   1.1018000e+03   9.5574462e+01
   1.1017500e+03   9.5492144e+01
   1.1017000e+03   9.5407053e+01
   1.1016500e+03   9.5319078e+01
   1.1016000e+03   9.5228100e+01
   1.1015500e+03   9.5133995e+01
   1.1015000e+03   9.5036634e+01
   1.1014500e+03   9.4935884e+01
   1.1014000e+03   9.4831603e+01
   1.1013500e+03   9.4723647e+01
   1.1013000e+03   9.4611863e+01
   1.1012500e+03   9.4496093e+01
   1.1012000e+03   9.4376173e+01
   1.1011500e+03   9.4251931e+01
   1.1011000e+03   9.4123192e+01
   1.1010500e+03   9.3989769e+01
   1.1010000e+03   9.3851475e+01
   1.1009500e+03   9.3708111e+01
   1.1009000e+03   9.3559475e+01
   1.1008500e+03   9.3405357e+01
   1.1008000e+03   9.3245543e+01
   1.1007500e+03   9.3079813e+01
   1.1007000e+03   9.2907940e+01
   1.1006500e+03   9.2729696e+01
   1.1006000e+03   9.2544846e+01
   1.1005500e+03   9.2353157e+01
   1.1005000e+03   9.2154391e+01
   1.1004500e+03   9.1948311e+01
   1.1004000e+03   9.1734684e+01
   1.1003500e+03   9.1513278e+01
   1.1003000e+03   9.1283870e+01
   1.1002500e+03   9.1046245e+01
   1.1002000e+03   9.0800200e+01
   1.1001500e+03   9.0545550e+01
   1.1001000e+03   9.0282129e+01
   1.1000500e+03   9.0009797e+01
   1.1000000e+03   8.9728445e+01
   1.0999500e+03   8.9438001e+01
   1.0999000e+03   8.9138438e+01
   1.0998500e+03   8.8829777e+01
   1.0998000e+03   8.8512104e+01
   1.0997500e+03   8.8185570e+01
   1.0997000e+03   8.7850407e+01
   1.0996500e+03   8.7506934e+01
   1.0996000e+03   8.7155573e+01
   1.0995500e+03   8.6796855e+01
   1.0995000e+03   8.6431435e+01
   1.0994500e+03   8.6060101e+01
   1.0994000e+03   8.5683788e+01
   1.0993500e+03   8.5303582e+01
   1.0993000e+03   8.4920736e+01
   1.0992500e+03   8.4536673e+01
   1.0992000e+03   8.4152987e+01
   1.0991500e+03   8.3771451e+01
   1.0991000e+03   8.3394009e+01
   1.0990500e+03   8.3022767e+01
   1.0990000e+03   8.2659985e+01
   1.0989500e+03   8.2308057e+01
   1.0989000e+03   8.1969482e+01
   1.0988500e+03   8.1646839e+01
   1.0988000e+03   8.1342745e+01
   1.0987500e+03   8.1059818e+01
   1.0987000e+03   8.0800623e+01
   1.0986500e+03   8.0567624e+01
   1.0986000e+03   8.0363133e+01
   1.0985500e+03   8.0189253e+01
   1.0985000e+03   8.0047829e+01
   1.0984500e+03   7.9940399e+01
   1.0984000e+03   7.9868157e+01
   1.0983500e+03   7.9831916e+01
   1.0983000e+03   7.9832087e+01
   1.0982500e+03   7.9868669e+01
   1.0982000e+03   7.9941245e+01
   1.0981500e+03   8.0049000e+01
   1.0981000e+03   8.0190736e+01
   1.0980500e+03   8.0364913e+01
   1.0980000e+03   8.0569681e+01
   1.0979500e+03   8.0802937e+01
   1.0979000e+03   8.1062367e+01
   1.0978500e+03   8.1345504e+01
   1.0978000e+03   8.1649784e+01
   1.0977500e+03   8.1972589e+01
   1.0977000e+03   8.2311301e+01
   1.0976500e+03   8.2663343e+01
   1.0976000e+03   8.3026214e+01
   1.0975500e+03   8.3397525e+01
   1.0975000e+03   8.3775016e+01
   1.0974500e+03   8.4156580e+01
   1.0974000e+03   8.4540277e+01
   1.0973500e+03   8.4924336e+01
   1.0973000e+03   8.5307164e+01
   1.0972500e+03   8.5687338e+01
   1.0972000e+03   8.6063610e+01
   1.0971500e+03   8.6434893e+01
   1.0971000e+03   8.6800253e+01
   1.0970500e+03   8.7158905e+01
   1.0970000e+03   8.7510194e+01
   1.0969500e+03   8.7853591e+01
   1.0969000e+03   8.8188674e+01
   1.0968500e+03   8.8515126e+01
   1.0968000e+03   8.8832715e+01
   1.0967500e+03   8.9141291e+01
   1.0967000e+03   8.9440769e+01
   1.0966500e+03   8.9731127e+01
   1.0966000e+03   9.0012394e+01
   1.0965500e+03   9.0284642e+01
   1.0965000e+03   9.0547980e+01
   1.0964500e+03   9.0802548e+01
   1.0964000e+03   9.1048513e+01
   1.0963500e+03   9.1286060e+01
   1.0963000e+03   9.1515392e+01
   1.0962500e+03   9.1736724e+01
   1.0962000e+03   9.1950280e+01
   1.0961500e+03   9.2156290e+01
   1.0961000e+03   9.2354988e+01
   1.0960500e+03   9.2546612e+01
   1.0960000e+03   9.2731398e+01
   1.0959500e+03   9.2909582e+01
   1.0959000e+03   9.3081396e+01
   1.0958500e+03   9.3247070e+01
   1.0958000e+03   9.3406830e+01
   1.0957500e+03   9.3560895e+01
   1.0957000e+03   9.3709480e+01
   1.0956500e+03   9.3852796e+01
   1.0956000e+03   9.3991044e+01
   1.0955500e+03   9.4124421e+01
   1.0955000e+03   9.4253118e+01
   1.0954500e+03   9.4377318e+01
   1.0954000e+03   9.4497198e+01
   1.0953500e+03   9.4612930e+01
   1.0953000e+03   9.4724677e+01
   1.0952500e+03   9.4832598e+01
   1.0952000e+03   9.4936845e+01
   1.0951500e+03   9.5037563e+01
   1.0951000e+03   9.5134893e+01
   1.0950500e+03   9.5228968e+01
   1.0950000e+03   9.5319917e+01
   1.0949500e+03   9.5407865e+01
   1.0949000e+03   9.5492929e+01
   1.0948500e+03   9.5575222e+01
   1.0948000e+03   9.5654853e+01
   1.0947500e+03   9.5731926e+01
   1.0947000e+03   9.5806541e+01
   1.0946500e+03   9.5878792e+01
   1.0946000e+03   9.5948770e+01
   1.0945500e+03   9.6016564e+01
   1.0945000e+03   9.6082256e+01
   1.0944500e+03   9.6145927e+01
   1.0944000e+03   9.6207652e+01
   1.0943500e+03   9.6267506e+01
   1.0943000e+03   9.6325557e+01
   1.0942500e+03   9.6381875e+01
   1.0942000e+03   9.6436522e+01
   1.0941500e+03   9.6489560e+01
   1.0941000e+03   9.6541049e+01
   1.0940500e+03   9.6591045e+01
   1.0940000e+03   9.6639601e+01
   1.0939500e+03   9.6686770e+01
   1.0939000e+03   9.6732601e+01
   1.0938500e+03   9.6777142e+01
   1.0938000e+03   9.6820439e+01
   1.0937500e+03   9.6862535e+01
   1.0937000e+03   9.6903472e+01
   1.0936500e+03   9.6943291e+01
   1.0936000e+03   9.6982029e+01
   1.0935500e+03   9.7019725e+01
   1.0935000e+03   9.7056414e+01
   1.0934500e+03   9.7092129e+01
   1.0934000e+03   9.7126904e+01
   1.0933500e+03   9.7160770e+01
   1.0933000e+03   9.7193756e+01
   1.0932500e+03   9.7225894e+01
   1.0932000e+03   9.7257209e+01
   1.0931500e+03   9.7287729e+01
   1.0931000e+03   9.7317479e+01
   1.0930500e+03   9.7346485e+01
   1.0930000e+03   9.7374770e+01
   1.0929500e+03   9.7402357e+01
   1.0929000e+03   9.7429268e+01
   1.0928500e+03   9.7455525e+01
   1.0928000e+03   9.7481147e+01
   1.0927500e+03   9.7506155e+01
   1.0927000e+03   9.7530566e+01
   1.0926500e+03   9.7554401e+01
   1.0926000e+03   9.7577675e+01
   1.0925500e+03   9.7600406e+01
   1.0925000e+03   9.7622611e+01
   1.0924500e+03   9.7644305e+01
   1.0924000e+03   9.7665502e+01
   1.0923500e+03   9.7686219e+01
   1.0923000e+03   9.7706468e+01
   1.0922500e+03   9.7726263e+01
   1.0922000e+03   9.7745618e+01
   1.0921500e+03   9.7764546e+01
   1.0921000e+03   9.7783057e+01
   1.0920500e+03   9.7801165e+01
   1.0920000e+03   9.7818880e+01
   1.0919500e+03   9.7836214e+01
   1.0919000e+03   9.7853177e+01
   1.0918500e+03   9.7869780e+01
   1.0918000e+03   9.7886032e+01
   1.0917500e+03   9.7901942e+01
   1.0917000e+03   9.7917522e+01
   1.0916500e+03   9.7932778e+01
   1.0916000e+03   9.7947720e+01
   1.0915500e+03   9.7962357e+01
   1.0915000e+03   9.7976695e+01
   1.0914500e+03   9.7990745e+01
   1.0914000e+03   9.8004512e+01
   1.0913500e+03   9.8018004e+01
   1.0913000e+03   9.8031228e+01
   1.0912500e+03   9.8044192e+01
   1.0912000e+03   9.8056902e+01
   1.0911500e+03   9.8069364e+01
   1.0911000e+03   9.8081585e+01
   1.0910500e+03   9.8093571e+01
   1.0910000e+03   9.8105327e+01
   1.0909500e+03   9.8116860e+01
   1.0909000e+03   9.8128175e+01
   1.0908500e+03   9.8139277e+01
   1.0908000e+03   9.8150171e+01
   1.0907500e+03   9.8160863e+01
   1.0907000e+03   9.8171358e+01
   1.0906500e+03   9.8181660e+01
   1.0906000e+03   9.8191774e+01
   1.0905500e+03   9.8201704e+01
   1.0905000e+03   9.8211454e+01
   1.0904500e+03   9.8221030e+01
   1.0904000e+03   9.8230435e+01
   1.0903500e+03   9.8239672e+01
   1.0903000e+03   9.8248747e+01
   1.0902500e+03   9.8257662e+01
   1.0902000e+03   9.8266422e+01
   1.0901500e+03   9.8275029e+01
   1.0901000e+03   9.8283488e+01
   1.0900500e+03   9.8291802e+01
   1.0900000e+03   9.8299973e+01
   1.0899500e+03   9.8308006e+01
   1.0899000e+03   9.8315902e+01
   1.0898500e+03   9.8323666e+01
   1.0898000e+03   9.8331301e+01
   1.0897500e+03   9.8338808e+01
   1.0897000e+03   9.8346191e+01
   1.0896500e+03   9.8353452e+01
   1.0896000e+03   9.8360594e+01
   1.0895500e+03   9.8367621e+01
   1.0895000e+03   9.8374533e+01
   1.0894500e+03   9.8381333e+01
   1.0894000e+03   9.8388025e+01
   1.0893500e+03   9.8394610e+01
   1.0893000e+03   9.8401090e+01
   1.0892500e+03   9.8407468e+01
   1.0892000e+03   9.8413745e+01
   1.0891500e+03   9.8419925e+01
   1.0891000e+03   9.8426008e+01
   1.0890500e+03   9.8431997e+01
   1.0890000e+03   9.8437893e+01
   1.0889500e+03   9.8443700e+01
   1.0889000e+03   9.8449417e+01
   1.0888500e+03   9.8455048e+01
   1.0888000e+03   9.8460593e+01
   1.0887500e+03   9.8466056e+01
   1.0887000e+03   9.8471436e+01
   1.0886500e+03   9.8476736e+01
   1.0886000e+03   9.8481958e+01
   1.0885500e+03   9.8487102e+01
   1.0885000e+03   9.8492171e+01
   1.0884500e+03   9.8497166e+01
   1.0884000e+03   9.8502089e+01
   1.0883500e+03   9.8506939e+01
   1.0883000e+03   9.8511720e+01
   1.0882500e+03   9.8516433e+01
   1.0882000e+03   9.8521078e+01
   1.0881500e+03   9.8525657e+01
   1.0881000e+03   9.8530171e+01
   1.0880500e+03   9.8534622e+01
   1.0880000e+03   9.8539010e+01
   1.0879500e+03   9.8543337e+01
   1.0879000e+03   9.8547604e+01
   1.0878500e+03   9.8551811e+01
   1.0878000e+03   9.8555961e+01
   1.0877500e+03   9.8560054e+01
   1.0877000e+03   9.8564091e+01
   1.0876500e+03   9.8568073e+01
   1.0876000e+03   9.8572001e+01
   1.0875500e+03   9.8575876e+01
   1.0875000e+03   9.8579699e+01
   1.0874500e+03   9.8583471e+01
   1.0874000e+03   9.8587193e+01
   1.0873500e+03   9.8590866e+01
   1.0873000e+03   9.8594490e+01
   1.0872500e+03   9.8598067e+01
   1.0872000e+03   9.8601596e+01
   1.0871500e+03   9.8605080e+01
   1.0871000e+03   9.8608519e+01
   1.0870500e+03   9.8611913e+01
   1.0870000e+03   9.8615264e+01
   1.0869500e+03   9.8618571e+01
   1.0869000e+03   9.8621837e+01
   1.0868500e+03   9.8625061e+01
   1.0868000e+03   9.8628244e+01
   1.0867500e+03   9.8631387e+01
   1.0867000e+03   9.8634491e+01
   1.0866500e+03   9.8637556e+01
   1.0866000e+03   9.8640582e+01
   1.0865500e+03   9.8643571e+01
   1.0865000e+03   9.8646524e+01
   1.0864500e+03   9.8649440e+01
   1.0864000e+03   9.8652320e+01
   1.0863500e+03   9.8655165e+01
   1.0863000e+03   9.8657976e+01
   1.0862500e+03   9.8660752e+01
   1.0862000e+03   9.8663495e+01
   1.0861500e+03   9.8666206e+01
   1.0861000e+03   9.8668883e+01
   1.0860500e+03   9.8671529e+01
   1.0860000e+03   9.8674144e+01
   1.0859500e+03   9.8676727e+01
   1.0859000e+03   9.8679280e+01
   1.0858500e+03   9.8681803e+01
   1.0858000e+03   9.8684297e+01
   1.0857500e+03   9.8686761e+01
   1.0857000e+03   9.8689197e+01
   1.0856500e+03   9.8691605e+01
   1.0856000e+03   9.8693985e+01
   1.0855500e+03   9.8696338e+01
   1.0855000e+03   9.8698664e+01
   1.0854500e+03   9.8700964e+01
   1.0854000e+03   9.8703237e+01
   1.0853500e+03   9.8705485e+01
   1.0853000e+03   9.8707707e+01
   1.0852500e+03   9.8709905e+01
   1.0852000e+03   9.8712077e+01
   1.0851500e+03   9.8714226e+01
   1.0851000e+03   9.8716351e+01
   1.0850500e+03   9.8718452e+01
   1.0850000e+03   9.8720530e+01
   1.0849500e+03   9.8722586e+01
   1.0849000e+03   9.8724619e+01
   1.0848500e+03   9.8726629e+01
   1.0848000e+03   9.8728618e+01
   1.0847500e+03   9.8730586e+01
   1.0847000e+03   9.8732532e+01
   1.0846500e+03   9.8734457e+01
   1.0846000e+03   9.8736362e+01
   1.0845500e+03   9.8738246e+01
   1.0845000e+03   9.8740110e+01
   1.0844500e+03   9.8741955e+01
   1.0844000e+03   9.8743780e+01
   1.0843500e+03   9.8745586e+01
   1.0843000e+03   9.8747373e+01
   1.0842500e+03   9.8749141e+01
   1.0842000e+03   9.8750891e+01
   1.0841500e+03   9.8752622e+01
   1.0841000e+03   9.8754336e+01
   1.0840500e+03   9.8756032e+01
   1.0840000e+03   9.8757710e+01
   1.0839500e+03   9.8759372e+01
   1.0839000e+03   9.8761016e+01
   1.0838500e+03   9.8762644e+01
   1.0838000e+03   9.8764255e+01
   1.0837500e+03   9.8765850e+01
   1.0837000e+03   9.8767429e+01
   1.0836500e+03   9.8768992e+01
   1.0836000e+03   9.8770540e+01
   1.0835500e+03   9.8772071e+01
   1.0835000e+03   9.8773588e+01
   1.0834500e+03   9.8775090e+01
   1.0834000e+03   9.8776577e+01
   1.0833500e+03   9.8778049e+01
   1.0833000e+03   9.8779507e+01
   1.0832500e+03   9.8780950e+01
   1.0832000e+03   9.8782380e+01
   1.0831500e+03   9.8783795e+01
   1.0831000e+03   9.8785197e+01
   1.0830500e+03   9.8786585e+01
   1.0830000e+03   9.8787960e+01
   1.0829500e+03   9.8789322e+01
   1.0829000e+03   9.8790671e+01
   1.0828500e+03   9.8792007e+01
   1.0828000e+03   9.8793330e+01
   1.0827500e+03   9.8794640e+01
   1.0827000e+03   9.8795938e+01
   1.0826500e+03   9.8797224e+01
   1.0826000e+03   9.8798498e+01
   1.0825500e+03   9.8799760e+01
   1.0825000e+03   9.8801011e+01
   1.0824500e+03   9.8802249e+01
   1.0824000e+03   9.8803476e+01
   1.0823500e+03   9.8804692e+01
   1.0823000e+03   9.8805897e+01
   1.0822500e+03   9.8807090e+01
   1.0822000e+03   9.8808272e+01
   1.0821500e+03   9.8809444e+01
   1.0821000e+03   9.8810605e+01
   1.0820500e+03   9.8811756e+01
   1.0820000e+03   9.8812896e+01
   1.0819500e+03   9.8814026e+01
   1.0819000e+03   9.8815145e+01
   1.0818500e+03   9.8816255e+01
   1.0818000e+03   9.8817354e+01
   1.0817500e+03   9.8818444e+01
   1.0817000e+03   9.8819524e+01
   1.0816500e+03   9.8820595e+01
   1.0816000e+03   9.8821656e+01
   1.0815500e+03   9.8822708e+01
   1.0815000e+03   9.8823750e+01
   1.0814500e+03   9.8824784e+01
   1.0814000e+03   9.8825808e+01
   1.0813500e+03   9.8826823e+01
   1.0813000e+03   9.8827830e+01
   1.0812500e+03   9.8828828e+01
   1.0812000e+03   9.8829817e+01
   1.0811500e+03   9.8830798e+01
   1.0811000e+03   9.8831770e+01
   1.0810500e+03   9.8832734e+01
   1.0810000e+03   9.8833690e+01
   1.0809500e+03   9.8834637e+01
   1.0809000e+03   9.8835577e+01
   1.0808500e+03   9.8836508e+01
   1.0808000e+03   9.8837432e+01
   1.0807500e+03   9.8838348e+01
   1.0807000e+03   9.8839256e+01
   1.0806500e+03   9.8840156e+01
   1.0806000e+03   9.8841050e+01
   1.0805500e+03   9.8841935e+01
   1.0805000e+03   9.8842813e+01
   1.0804500e+03   9.8843684e+01
   1.0804000e+03   9.8844548e+01
   1.0803500e+03   9.8845405e+01
   1.0803000e+03   9.8846254e+01
   1.0802500e+03   9.8847097e+01
   1.0802000e+03   9.8847933e+01
   1.0801500e+03   9.8848762e+01
   1.0801000e+03   9.8849584e+01
   1.0800500e+03   9.8850399e+01
   1.0800000e+03   9.8851208e+01
   1.0799500e+03   9.8852011e+01
   1.0799000e+03   9.8852807e+01
   1.0798500e+03   9.8853596e+01
   1.0798000e+03   9.8854379e+01
   1.0797500e+03   9.8855156e+01
   1.0797000e+03   9.8855927e+01
   1.0796500e+03   9.8856692e+01
   1.0796000e+03   9.8857450e+01
   1.0795500e+03   9.8858203e+01
   1.0795000e+03   9.8858950e+01
   1.0794500e+03   9.8859691e+01
   1.0794000e+03   9.8860426e+01
   1.0793500e+03   9.8861155e+01
   1.0793000e+03   9.8861878e+01
   1.0792500e+03   9.8862596e+01
   1.0792000e+03   9.8863309e+01
   1.0791500e+03   9.8864016e+01
   1.0791000e+03   9.8864717e+01
   1.0790500e+03   9.8865413e+01
   1.0790000e+03   9.8866104e+01
   1.0789500e+03   9.8866789e+01
   1.0789000e+03   9.8867469e+01
   1.0788500e+03   9.8868144e+01
   1.0788000e+03   9.8868814e+01
   1.0787500e+03   9.8869479e+01
   1.0787000e+03   9.8870139e+01
   1.0786500e+03   9.8870793e+01
   1.0786000e+03   9.8871443e+01
   1.0785500e+03   9.8872088e+01
   1.0785000e+03   9.8872728e+01
   1.0784500e+03   9.8873364e+01
   1.0784000e+03   9.8873994e+01
   1.0783500e+03   9.8874620e+01
   1.0783000e+03   9.8875241e+01
   1.0782500e+03   9.8875858e+01
   1.0782000e+03   9.8876470e+01
   1.0781500e+03   9.8877078e+01
   1.0781000e+03   9.8877681e+01
   1.0780500e+03   9.8878280e+01
   1.0780000e+03   9.8878874e+01
   1.0779500e+03   9.8879464e+01
   1.0779000e+03   9.8880050e+01
   1.0778500e+03   9.8880631e+01
   1.0778000e+03   9.8881208e+01
   1.0777500e+03   9.8881781e+01
   1.0777000e+03   9.8882350e+01
   1.0776500e+03   9.8882915e+01
   1.0776000e+03   9.8883476e+01
   1.0775500e+03   9.8884033e+01
   1.0775000e+03   9.8884586e+01
   1.0774500e+03   9.8885135e+01
   1.0774000e+03   9.8885680e+01
   1.0773500e+03   9.8886221e+01
   1.0773000e+03   9.8886758e+01
   1.0772500e+03   9.8887292e+01
   1.0772000e+03   9.8887821e+01
   1.0771500e+03   9.8888348e+01
   1.0771000e+03   9.8888870e+01
   1.0770500e+03   9.8889389e+01
   1.0770000e+03   9.8889904e+01
   1.0769500e+03   9.8890415e+01
   1.0769000e+03   9.8890923e+01
   1.0768500e+03   9.8891428e+01
   1.0768000e+03   9.8891929e+01
   1.0767500e+03   9.8892426e+01
   1.0767000e+03   9.8892920e+01
   1.0766500e+03   9.8893411e+01
   1.0766000e+03   9.8893898e+01
   1.0765500e+03   9.8894382e+01
   1.0765000e+03   9.8894863e+01
   1.0764500e+03   9.8895340e+01
   1.0764000e+03   9.8895815e+01
   1.0763500e+03   9.8896286e+01
   1.0763000e+03   9.8896754e+01
   1.0762500e+03   9.8897218e+01
   1.0762000e+03   9.8897680e+01
   1.0761500e+03   9.8898138e+01
   1.0761000e+03   9.8898594e+01
   1.0760500e+03   9.8899046e+01
   1.0760000e+03   9.8899495e+01
   1.0759500e+03   9.8899942e+01
   1.0759000e+03   9.8900385e+01
   1.0758500e+03   9.8900825e+01
   1.0758000e+03   9.8901263e+01
   1.0757500e+03   9.8901698e+01
   1.0757000e+03   9.8902129e+01
   1.0756500e+03   9.8902558e+01
   1.0756000e+03   9.8902984e+01
   1.0755500e+03   9.8903408e+01
   1.0755000e+03   9.8903828e+01
   1.0754500e+03   9.8904246e+01
   1.0754000e+03   9.8904661e+01
   1.0753500e+03   9.8905074e+01
   1.0753000e+03   9.8905484e+01
   1.0752500e+03   9.8905891e+01
   1.0752000e+03   9.8906295e+01
   1.0751500e+03   9.8906697e+01
   1.0751000e+03   9.8907097e+01
   1.0750500e+03   9.8907493e+01
   1.0750000e+03   9.8907888e+01


==> Data/Lorentzians/LSA_lorentz_25C.dat <==
   1.1250000e+03   9.8911314e+01
   1.1249500e+03   9.8910987e+01
   1.1249000e+03   9.8910657e+01
   1.1248500e+03   9.8910326e+01
   1.1248000e+03   9.8909993e+01
   1.1247500e+03   9.8909658e+01
   1.1247000e+03   9.8909322e+01
   1.1246500e+03   9.8908983e+01
   1.1246000e+03   9.8908642e+01
   1.1245500e+03   9.8908300e+01
   1.1245000e+03   9.8907956e+01
   1.1244500e+03   9.8907609e+01
   1.1244000e+03   9.8907261e+01
   1.1243500e+03   9.8906911e+01
   1.1243000e+03   9.8906559e+01
   1.1242500e+03   9.8906204e+01
   1.1242000e+03   9.8905848e+01
   1.1241500e+03   9.8905490e+01
   1.1241000e+03   9.8905130e+01
   1.1240500e+03   9.8904767e+01
   1.1240000e+03   9.8904403e+01
   1.1239500e+03   9.8904036e+01
   1.1239000e+03   9.8903668e+01
   1.1238500e+03   9.8903297e+01
   1.1238000e+03   9.8902924e+01
   1.1237500e+03   9.8902549e+01
   1.1237000e+03   9.8902172e+01
   1.1236500e+03   9.8901792e+01
   1.1236000e+03   9.8901411e+01
   1.1235500e+03   9.8901027e+01
   1.1235000e+03   9.8900641e+01
   1.1234500e+03   9.8900252e+01
   1.1234000e+03   9.8899862e+01
   1.1233500e+03   9.8899469e+01
   1.1233000e+03   9.8899074e+01
   1.1232500e+03   9.8898676e+01
   1.1232000e+03   9.8898276e+01
   1.1231500e+03   9.8897874e+01
   1.1231000e+03   9.8897469e+01
   1.1230500e+03   9.8897062e+01
   1.1230000e+03   9.8896653e+01
   1.1229500e+03   9.8896241e+01
   1.1229000e+03   9.8895826e+01
   1.1228500e+03   9.8895409e+01
   1.1228000e+03   9.8894990e+01
   1.1227500e+03   9.8894568e+01
   1.1227000e+03   9.8894144e+01
   1.1226500e+03   9.8893717e+01
   1.1226000e+03   9.8893287e+01
   1.1225500e+03   9.8892855e+01
   1.1225000e+03   9.8892420e+01
   1.1224500e+03   9.8891982e+01
   1.1224000e+03   9.8891542e+01
   1.1223500e+03   9.8891099e+01
   1.1223000e+03   9.8890654e+01
   1.1222500e+03   9.8890206e+01
   1.1222000e+03   9.8889755e+01
   1.1221500e+03   9.8889301e+01
   1.1221000e+03   9.8888844e+01
   1.1220500e+03   9.8888385e+01
   1.1220000e+03   9.8887922e+01
   1.1219500e+03   9.8887457e+01
   1.1219000e+03   9.8886989e+01
   1.1218500e+03   9.8886518e+01
   1.1218000e+03   9.8886044e+01
   1.1217500e+03   9.8885567e+01
   1.1217000e+03   9.8885088e+01
   1.1216500e+03   9.8884605e+01
   1.1216000e+03   9.8884119e+01
   1.1215500e+03   9.8883630e+01
   1.1215000e+03   9.8883138e+01
   1.1214500e+03   9.8882642e+01
   1.1214000e+03   9.8882144e+01
   1.1213500e+03   9.8881642e+01
   1.1213000e+03   9.8881138e+01
   1.1212500e+03   9.8880630e+01
   1.1212000e+03   9.8880118e+01
   1.1211500e+03   9.8879604e+01
   1.1211000e+03   9.8879086e+01
   1.1210500e+03   9.8878565e+01
   1.1210000e+03   9.8878040e+01
   1.1209500e+03   9.8877512e+01
   1.1209000e+03   9.8876981e+01
   1.1208500e+03   9.8876446e+01
   1.1208000e+03   9.8875908e+01
   1.1207500e+03   9.8875366e+01
   1.1207000e+03   9.8874821e+01
   1.1206500e+03   9.8874272e+01
   1.1206000e+03   9.8873719e+01
   1.1205500e+03   9.8873163e+01
   1.1205000e+03   9.8872603e+01
   1.1204500e+03   9.8872040e+01
   1.1204000e+03   9.8871472e+01
   1.1203500e+03   9.8870901e+01
   1.1203000e+03   9.8870326e+01
   1.1202500e+03   9.8869748e+01
   1.1202000e+03   9.8869165e+01
   1.1201500e+03   9.8868579e+01
   1.1201000e+03   9.8867988e+01
   1.1200500e+03   9.8867394e+01
   1.1200000e+03   9.8866795e+01
   1.1199500e+03   9.8866193e+01
   1.1199000e+03   9.8865586e+01
   1.1198500e+03   9.8864976e+01
   1.1198000e+03   9.8864361e+01
   1.1197500e+03   9.8863742e+01
   1.1197000e+03   9.8863118e+01
   1.1196500e+03   9.8862491e+01
   1.1196000e+03   9.8861859e+01
   1.1195500e+03   9.8861223e+01
   1.1195000e+03   9.8860582e+01
   1.1194500e+03   9.8859937e+01
   1.1194000e+03   9.8859287e+01
   1.1193500e+03   9.8858633e+01
   1.1193000e+03   9.8857975e+01
   1.1192500e+03   9.8857312e+01
   1.1192000e+03   9.8856644e+01
   1.1191500e+03   9.8855971e+01
   1.1191000e+03   9.8855294e+01
   1.1190500e+03   9.8854612e+01
   1.1190000e+03   9.8853925e+01
   1.1189500e+03   9.8853233e+01
   1.1189000e+03   9.8852537e+01
   1.1188500e+03   9.8851835e+01
   1.1188000e+03   9.8851129e+01
   1.1187500e+03   9.8850417e+01
   1.1187000e+03   9.8849700e+01
   1.1186500e+03   9.8848978e+01
   1.1186000e+03   9.8848251e+01
   1.1185500e+03   9.8847519e+01
   1.1185000e+03   9.8846781e+01
   1.1184500e+03   9.8846038e+01
   1.1184000e+03   9.8845290e+01
   1.1183500e+03   9.8844536e+01
   1.1183000e+03   9.8843777e+01
   1.1182500e+03   9.8843012e+01
   1.1182000e+03   9.8842241e+01
   1.1181500e+03   9.8841465e+01
   1.1181000e+03   9.8840683e+01
   1.1180500e+03   9.8839895e+01
   1.1180000e+03   9.8839102e+01
   1.1179500e+03   9.8838303e+01
   1.1179000e+03   9.8837497e+01
   1.1178500e+03   9.8836686e+01
   1.1178000e+03   9.8835868e+01
   1.1177500e+03   9.8835045e+01
   1.1177000e+03   9.8834215e+01
   1.1176500e+03   9.8833379e+01
   1.1176000e+03   9.8832537e+01
   1.1175500e+03   9.8831688e+01
   1.1175000e+03   9.8830833e+01
   1.1174500e+03   9.8829971e+01
   1.1174000e+03   9.8829103e+01
   1.1173500e+03   9.8828228e+01
   1.1173000e+03   9.8827346e+01
   1.1172500e+03   9.8826458e+01
   1.1172000e+03   9.8825562e+01
   1.1171500e+03   9.8824660e+01
   1.1171000e+03   9.8823751e+01
   1.1170500e+03   9.8822835e+01
   1.1170000e+03   9.8821911e+01
   1.1169500e+03   9.8820981e+01
   1.1169000e+03   9.8820043e+01
   1.1168500e+03   9.8819098e+01
   1.1168000e+03   9.8818145e+01
   1.1167500e+03   9.8817185e+01
   1.1167000e+03   9.8816217e+01
   1.1166500e+03   9.8815242e+01
   1.1166000e+03   9.8814258e+01
   1.1165500e+03   9.8813267e+01
   1.1165000e+03   9.8812268e+01
   1.1164500e+03   9.8811261e+01
   1.1164000e+03   9.8810246e+01
   1.1163500e+03   9.8809223e+01
   1.1163000e+03   9.8808191e+01
   1.1162500e+03   9.8807152e+01
   1.1162000e+03   9.8806103e+01
   1.1161500e+03   9.8805046e+01
   1.1161000e+03   9.8803981e+01
   1.1160500e+03   9.8802907e+01
   1.1160000e+03   9.8801824e+01
   1.1159500e+03   9.8800732e+01
   1.1159000e+03   9.8799631e+01
   1.1158500e+03   9.8798521e+01
   1.1158000e+03   9.8797401e+01
   1.1157500e+03   9.8796273e+01
   1.1157000e+03   9.8795135e+01
   1.1156500e+03   9.8793987e+01
   1.1156000e+03   9.8792830e+01
   1.1155500e+03   9.8791663e+01
   1.1155000e+03   9.8790486e+01
   1.1154500e+03   9.8789299e+01
   1.1154000e+03   9.8788103e+01
   1.1153500e+03   9.8786896e+01
   1.1153000e+03   9.8785678e+01
   1.1152500e+03   9.8784451e+01
   1.1152000e+03   9.8783213e+01
   1.1151500e+03   9.8781964e+01
   1.1151000e+03   9.8780704e+01
   1.1150500e+03   9.8779434e+01
   1.1150000e+03   9.8778152e+01
   1.1149500e+03   9.8776859e+01
   1.1149000e+03   9.8775555e+01
   1.1148500e+03   9.8774240e+01
   1.1148000e+03   9.8772913e+01
   1.1147500e+03   9.8771574e+01
   1.1147000e+03   9.8770224e+01
   1.1146500e+03   9.8768861e+01
   1.1146000e+03   9.8767487e+01
   1.1145500e+03   9.8766100e+01
   1.1145000e+03   9.8764701e+01
   1.1144500e+03   9.8763289e+01
   1.1144000e+03   9.8761865e+01
   1.1143500e+03   9.8760428e+01
   1.1143000e+03   9.8758978e+01
   1.1142500e+03   9.8757515e+01
   1.1142000e+03   9.8756038e+01
   1.1141500e+03   9.8754548e+01
   1.1141000e+03   9.8753044e+01
   1.1140500e+03   9.8751527e+01
   1.1140000e+03   9.8749995e+01
   1.1139500e+03   9.8748450e+01
   1.1139000e+03   9.8746890e+01
   1.1138500e+03   9.8745316e+01
   1.1138000e+03   9.8743727e+01
   1.1137500e+03   9.8742123e+01
   1.1137000e+03   9.8740504e+01
   1.1136500e+03   9.8738870e+01
   1.1136000e+03   9.8737220e+01
   1.1135500e+03   9.8735555e+01
   1.1135000e+03   9.8733875e+01
   1.1134500e+03   9.8732178e+01
   1.1134000e+03   9.8730465e+01
   1.1133500e+03   9.8728735e+01
   1.1133000e+03   9.8726989e+01
   1.1132500e+03   9.8725226e+01
   1.1132000e+03   9.8723447e+01
   1.1131500e+03   9.8721649e+01
   1.1131000e+03   9.8719835e+01
   1.1130500e+03   9.8718003e+01
   1.1130000e+03   9.8716152e+01
   1.1129500e+03   9.8714284e+01
   1.1129000e+03   9.8712397e+01
   1.1128500e+03   9.8710492e+01
   1.1128000e+03   9.8708567e+01
   1.1127500e+03   9.8706624e+01
   1.1127000e+03   9.8704661e+01
   1.1126500e+03   9.8702679e+01
   1.1126000e+03   9.8700676e+01
   1.1125500e+03   9.8698654e+01
   1.1125000e+03   9.8696611e+01
   1.1124500e+03   9.8694547e+01
   1.1124000e+03   9.8692462e+01
   1.1123500e+03   9.8690356e+01
   1.1123000e+03   9.8688229e+01
   1.1122500e+03   9.8686079e+01
   1.1122000e+03   9.8683908e+01
   1.1121500e+03   9.8681714e+01
   1.1121000e+03   9.8679497e+01
   1.1120500e+03   9.8677257e+01
   1.1120000e+03   9.8674994e+01
   1.1119500e+03   9.8672707e+01
   1.1119000e+03   9.8670395e+01
   1.1118500e+03   9.8668060e+01
   1.1118000e+03   9.8665700e+01
   1.1117500e+03   9.8663314e+01
   1.1117000e+03   9.8660904e+01
   1.1116500e+03   9.8658467e+01
   1.1116000e+03   9.8656004e+01
   1.1115500e+03   9.8653515e+01
   1.1115000e+03   9.8650999e+01
   1.1114500e+03   9.8648455e+01
   1.1114000e+03   9.8645884e+01
   1.1113500e+03   9.8643285e+01
   1.1113000e+03   9.8640657e+01
   1.1112500e+03   9.8638000e+01
   1.1112000e+03   9.8635314e+01
   1.1111500e+03   9.8632598e+01
   1.1111000e+03   9.8629852e+01
   1.1110500e+03   9.8627075e+01
   1.1110000e+03   9.8624267e+01
   1.1109500e+03   9.8621427e+01
   1.1109000e+03   9.8618556e+01
   1.1108500e+03   9.8615652e+01
   1.1108000e+03   9.8612715e+01
   1.1107500e+03   9.8609744e+01
   1.1107000e+03   9.8606739e+01
   1.1106500e+03   9.8603700e+01
   1.1106000e+03   9.8600626e+01
   1.1105500e+03   9.8597516e+01
   1.1105000e+03   9.8594369e+01
   1.1104500e+03   9.8591187e+01
   1.1104000e+03   9.8587967e+01
   1.1103500e+03   9.8584709e+01
   1.1103000e+03   9.8581412e+01
   1.1102500e+03   9.8578077e+01
   1.1102000e+03   9.8574701e+01
   1.1101500e+03   9.8571286e+01
   1.1101000e+03   9.8567829e+01
   1.1100500e+03   9.8564331e+01
   1.1100000e+03   9.8560791e+01
   1.1099500e+03   9.8557208e+01
   1.1099000e+03   9.8553581e+01
   1.1098500e+03   9.8549910e+01
   1.1098000e+03   9.8546194e+01
   1.1097500e+03   9.8542432e+01
   1.1097000e+03   9.8538623e+01
   1.1096500e+03   9.8534767e+01
   1.1096000e+03   9.8530863e+01
   1.1095500e+03   9.8526910e+01
   1.1095000e+03   9.8522908e+01
   1.1094500e+03   9.8518855e+01
   1.1094000e+03   9.8514751e+01
   1.1093500e+03   9.8510594e+01
   1.1093000e+03   9.8506385e+01
   1.1092500e+03   9.8502121e+01
   1.1092000e+03   9.8497803e+01
   1.1091500e+03   9.8493429e+01
   1.1091000e+03   9.8488997e+01
   1.1090500e+03   9.8484509e+01
   1.1090000e+03   9.8479961e+01
   1.1089500e+03   9.8475354e+01
   1.1089000e+03   9.8470685e+01
   1.1088500e+03   9.8465955e+01
   1.1088000e+03   9.8461162e+01
   1.1087500e+03   9.8456305e+01
   1.1087000e+03   9.8451382e+01
   1.1086500e+03   9.8446394e+01
   1.1086000e+03   9.8441337e+01
   1.1085500e+03   9.8436212e+01
   1.1085000e+03   9.8431017e+01
   1.1084500e+03   9.8425751e+01
   1.1084000e+03   9.8420412e+01
   1.1083500e+03   9.8414999e+01
   1.1083000e+03   9.8409511e+01
   1.1082500e+03   9.8403946e+01
   1.1082000e+03   9.8398303e+01
   1.1081500e+03   9.8392581e+01
   1.1081000e+03   9.8386777e+01
   1.1080500e+03   9.8380892e+01
   1.1080000e+03   9.8374922e+01
   1.1079500e+03   9.8368866e+01
   1.1079000e+03   9.8362724e+01
   1.1078500e+03   9.8356492e+01
   1.1078000e+03   9.8350170e+01
   1.1077500e+03   9.8343755e+01
   1.1077000e+03   9.8337247e+01
   1.1076500e+03   9.8330642e+01
   1.1076000e+03   9.8323940e+01
   1.1075500e+03   9.8317138e+01
   1.1075000e+03   9.8310234e+01
   1.1074500e+03   9.8303226e+01
   1.1074000e+03   9.8296113e+01
   1.1073500e+03   9.8288892e+01
   1.1073000e+03   9.8281561e+01
   1.1072500e+03   9.8274118e+01
   1.1072000e+03   9.8266560e+01
   1.1071500e+03   9.8258885e+01
   1.1071000e+03   9.8251091e+01
   1.1070500e+03   9.8243176e+01
   1.1070000e+03   9.8235136e+01
   1.1069500e+03   9.8226970e+01
   1.1069000e+03   9.8218675e+01
   1.1068500e+03   9.8210247e+01
   1.1068000e+03   9.8201685e+01
   1.1067500e+03   9.8192985e+01
   1.1067000e+03   9.8184144e+01
   1.1066500e+03   9.8175160e+01
   1.1066000e+03   9.8166029e+01
   1.1065500e+03   9.8156749e+01
   1.1065000e+03   9.8147316e+01
   1.1064500e+03   9.8137726e+01
   1.1064000e+03   9.8127977e+01
   1.1063500e+03   9.8118065e+01
   1.1063000e+03   9.8107985e+01
   1.1062500e+03   9.8097736e+01
   1.1062000e+03   9.8087312e+01
   1.1061500e+03   9.8076710e+01
   1.1061000e+03   9.8065926e+01
   1.1060500e+03   9.8054955e+01
   1.1060000e+03   9.8043795e+01
   1.1059500e+03   9.8032439e+01
   1.1059000e+03   9.8020884e+01
   1.1058500e+03   9.8009126e+01
   1.1058000e+03   9.7997159e+01
   1.1057500e+03   9.7984978e+01
   1.1057000e+03   9.7972579e+01
   1.1056500e+03   9.7959957e+01
   1.1056000e+03   9.7947106e+01
   1.1055500e+03   9.7934021e+01
   1.1055000e+03   9.7920696e+01
   1.1054500e+03   9.7907125e+01
   1.1054000e+03   9.7893303e+01
   1.1053500e+03   9.7879224e+01
   1.1053000e+03   9.7864881e+01
   1.1052500e+03   9.7850267e+01
   1.1052000e+03   9.7835377e+01
   1.1051500e+03   9.7820203e+01
   1.1051000e+03   9.7804738e+01
   1.1050500e+03   9.7788975e+01
   1.1050000e+03   9.7772906e+01
   1.1049500e+03   9.7756525e+01
   1.1049000e+03   9.7739822e+01
   1.1048500e+03   9.7722790e+01
   1.1048000e+03   9.7705420e+01
   1.1047500e+03   9.7687703e+01
   1.1047000e+03   9.7669631e+01
   1.1046500e+03   9.7651194e+01
   1.1046000e+03   9.7632383e+01
   1.1045500e+03   9.7613187e+01
   1.1045000e+03   9.7593597e+01
   1.1044500e+03   9.7573602e+01
   1.1044000e+03   9.7553191e+01
   1.1043500e+03   9.7532353e+01
   1.1043000e+03   9.7511077e+01
   1.1042500e+03   9.7489351e+01
   1.1042000e+03   9.7467161e+01
   1.1041500e+03   9.7444496e+01
   1.1041000e+03   9.7421342e+01
   1.1040500e+03   9.7397686e+01
   1.1040000e+03   9.7373514e+01
   1.1039500e+03   9.7348811e+01
   1.1039000e+03   9.7323562e+01
   1.1038500e+03   9.7297752e+01
   1.1038000e+03   9.7271364e+01
   1.1037500e+03   9.7244382e+01
   1.1037000e+03   9.7216789e+01
   1.1036500e+03   9.7188568e+01
   1.1036000e+03   9.7159699e+01
   1.1035500e+03   9.7130164e+01
   1.1035000e+03   9.7099943e+01
   1.1034500e+03   9.7069016e+01
   1.1034000e+03   9.7037361e+01
   1.1033500e+03   9.7004958e+01
   1.1033000e+03   9.6971783e+01
   1.1032500e+03   9.6937813e+01
   1.1032000e+03   9.6903024e+01
   1.1031500e+03   9.6867390e+01
   1.1031000e+03   9.6830887e+01
   1.1030500e+03   9.6793487e+01
   1.1030000e+03   9.6755161e+01
   1.1029500e+03   9.6715882e+01
   1.1029000e+03   9.6675620e+01
   1.1028500e+03   9.6634343e+01
   1.1028000e+03   9.6592019e+01
   1.1027500e+03   9.6548616e+01
   1.1027000e+03   9.6504098e+01
   1.1026500e+03   9.6458430e+01
   1.1026000e+03   9.6411575e+01
   1.1025500e+03   9.6363495e+01
   1.1025000e+03   9.6314149e+01
   1.1024500e+03   9.6263497e+01
   1.1024000e+03   9.6211496e+01
   1.1023500e+03   9.6158101e+01
   1.1023000e+03   9.6103267e+01
   1.1022500e+03   9.6046945e+01
   1.1022000e+03   9.5989088e+01
   1.1021500e+03   9.5929643e+01
   1.1021000e+03   9.5868557e+01
   1.1020500e+03   9.5805776e+01
   1.1020000e+03   9.5741243e+01
   1.1019500e+03   9.5674900e+01
   1.1019000e+03   9.5606684e+01
   1.1018500e+03   9.5536533e+01
   1.1018000e+03   9.5464382e+01
   1.1017500e+03   9.5390163e+01
   1.1017000e+03   9.5313806e+01
   1.1016500e+03   9.5235240e+01
   1.1016000e+03   9.5154389e+01
   1.1015500e+03   9.5071176e+01
   1.1015000e+03   9.4985521e+01
   1.1014500e+03   9.4897344e+01
   1.1014000e+03   9.4806558e+01
   1.1013500e+03   9.4713077e+01
   1.1013000e+03   9.4616810e+01
   1.1012500e+03   9.4517666e+01
   1.1012000e+03   9.4415550e+01
   1.1011500e+03   9.4310365e+01
   1.1011000e+03   9.4202009e+01
   1.1010500e+03   9.4090382e+01
   1.1010000e+03   9.3975380e+01
   1.1009500e+03   9.3856895e+01
   1.1009000e+03   9.3734819e+01
   1.1008500e+03   9.3609044e+01
   1.1008000e+03   9.3479456e+01
   1.1007500e+03   9.3345943e+01
   1.1007000e+03   9.3208393e+01
   1.1006500e+03   9.3066692e+01
   1.1006000e+03   9.2920725e+01
   1.1005500e+03   9.2770381e+01
   1.1005000e+03   9.2615548e+01
   1.1004500e+03   9.2456116e+01
   1.1004000e+03   9.2291979e+01
   1.1003500e+03   9.2123035e+01
   1.1003000e+03   9.1949186e+01
   1.1002500e+03   9.1770339e+01
   1.1002000e+03   9.1586412e+01
   1.1001500e+03   9.1397329e+01
   1.1001000e+03   9.1203025e+01
   1.1000500e+03   9.1003449e+01
   1.1000000e+03   9.0798562e+01
   1.0999500e+03   9.0588344e+01
   1.0999000e+03   9.0372793e+01
   1.0998500e+03   9.0151927e+01
   1.0998000e+03   8.9925791e+01
   1.0997500e+03   8.9694455e+01
   1.0997000e+03   8.9458022e+01
   1.0996500e+03   8.9216625e+01
   1.0996000e+03   8.8970438e+01
   1.0995500e+03   8.8719674e+01
   1.0995000e+03   8.8464589e+01
   1.0994500e+03   8.8205491e+01
   1.0994000e+03   8.7942735e+01
   1.0993500e+03   8.7676736e+01
   1.0993000e+03   8.7407964e+01
   1.0992500e+03   8.7136953e+01
   1.0992000e+03   8.6864301e+01
   1.0991500e+03   8.6590673e+01
   1.0991000e+03   8.6316802e+01
   1.0990500e+03   8.6043489e+01
   1.0990000e+03   8.5771606e+01
   1.0989500e+03   8.5502091e+01
   1.0989000e+03   8.5235948e+01
   1.0988500e+03   8.4974240e+01
   1.0988000e+03   8.4718087e+01
   1.0987500e+03   8.4468658e+01
   1.0987000e+03   8.4227160e+01
   1.0986500e+03   8.3994832e+01
   1.0986000e+03   8.3772928e+01
   1.0985500e+03   8.3562707e+01
   1.0985000e+03   8.3365417e+01
   1.0984500e+03   8.3182281e+01
   1.0984000e+03   8.3014475e+01
   1.0983500e+03   8.2863117e+01
   1.0983000e+03   8.2729246e+01
   1.0982500e+03   8.2613806e+01
   1.0982000e+03   8.2517632e+01
   1.0981500e+03   8.2441430e+01
   1.0981000e+03   8.2385771e+01
   1.0980500e+03   8.2351077e+01
   1.0980000e+03   8.2337611e+01
   1.0979500e+03   8.2345478e+01
   1.0979000e+03   8.2374617e+01
   1.0978500e+03   8.2424805e+01
   1.0978000e+03   8.2495662e+01
   1.0977500e+03   8.2586654e+01
   1.0977000e+03   8.2697111e+01
   1.0976500e+03   8.2826229e+01
   1.0976000e+03   8.2973092e+01
   1.0975500e+03   8.3136684e+01
   1.0975000e+03   8.3315906e+01
   1.0974500e+03   8.3509596e+01
   1.0974000e+03   8.3716541e+01
   1.0973500e+03   8.3935499e+01
   1.0973000e+03   8.4165212e+01
   1.0972500e+03   8.4404422e+01
   1.0972000e+03   8.4651887e+01
   1.0971500e+03   8.4906389e+01
   1.0971000e+03   8.5166749e+01
   1.0970500e+03   8.5431833e+01
   1.0970000e+03   8.5700562e+01
   1.0969500e+03   8.5971917e+01
   1.0969000e+03   8.6244941e+01
   1.0968500e+03   8.6518746e+01
   1.0968000e+03   8.6792512e+01
   1.0967500e+03   8.7065487e+01
   1.0967000e+03   8.7336990e+01
   1.0966500e+03   8.7606404e+01
   1.0966000e+03   8.7873179e+01
   1.0965500e+03   8.8136829e+01
   1.0965000e+03   8.8396925e+01
   1.0964500e+03   8.8653095e+01
   1.0964000e+03   8.8905021e+01
   1.0963500e+03   8.9152432e+01
   1.0963000e+03   8.9395105e+01
   1.0962500e+03   8.9632856e+01
   1.0962000e+03   8.9865542e+01
   1.0961500e+03   9.0093051e+01
   1.0961000e+03   9.0315306e+01
   1.0960500e+03   9.0532256e+01
   1.0960000e+03   9.0743875e+01
   1.0959500e+03   9.0950161e+01
   1.0959000e+03   9.1151128e+01
   1.0958500e+03   9.1346812e+01
   1.0958000e+03   9.1537260e+01
   1.0957500e+03   9.1722535e+01
   1.0957000e+03   9.1902708e+01
   1.0956500e+03   9.2077861e+01
   1.0956000e+03   9.2248084e+01
   1.0955500e+03   9.2413473e+01
   1.0955000e+03   9.2574131e+01
   1.0954500e+03   9.2730161e+01
   1.0954000e+03   9.2881673e+01
   1.0953500e+03   9.3028778e+01
   1.0953000e+03   9.3171589e+01
   1.0952500e+03   9.3310218e+01
   1.0952000e+03   9.3444780e+01
   1.0951500e+03   9.3575387e+01
   1.0951000e+03   9.3702153e+01
   1.0950500e+03   9.3825190e+01
   1.0950000e+03   9.3944607e+01
   1.0949500e+03   9.4060514e+01
   1.0949000e+03   9.4173017e+01
   1.0948500e+03   9.4282221e+01
   1.0948000e+03   9.4388230e+01
   1.0947500e+03   9.4491142e+01
   1.0947000e+03   9.4591057e+01
   1.0946500e+03   9.4688070e+01
   1.0946000e+03   9.4782274e+01
   1.0945500e+03   9.4873759e+01
   1.0945000e+03   9.4962613e+01
   1.0944500e+03   9.5048922e+01
   1.0944000e+03   9.5132769e+01
   1.0943500e+03   9.5214232e+01
   1.0943000e+03   9.5293392e+01
   1.0942500e+03   9.5370322e+01
   1.0942000e+03   9.5445095e+01
   1.0941500e+03   9.5517782e+01
   1.0941000e+03   9.5588452e+01
   1.0940500e+03   9.5657170e+01
   1.0940000e+03   9.5723999e+01
   1.0939500e+03   9.5789002e+01
   1.0939000e+03   9.5852237e+01
   1.0938500e+03   9.5913762e+01
   1.0938000e+03   9.5973633e+01
   1.0937500e+03   9.6031903e+01
   1.0937000e+03   9.6088622e+01
   1.0936500e+03   9.6143843e+01
   1.0936000e+03   9.6197611e+01
   1.0935500e+03   9.6249974e+01
   1.0935000e+03   9.6300976e+01
   1.0934500e+03   9.6350661e+01
   1.0934000e+03   9.6399069e+01
   1.0933500e+03   9.6446242e+01
   1.0933000e+03   9.6492218e+01
   1.0932500e+03   9.6537035e+01
   1.0932000e+03   9.6580727e+01
   1.0931500e+03   9.6623331e+01
   1.0931000e+03   9.6664880e+01
   1.0930500e+03   9.6705406e+01
   1.0930000e+03   9.6744940e+01
   1.0929500e+03   9.6783513e+01
   1.0929000e+03   9.6821153e+01
   1.0928500e+03   9.6857890e+01
   1.0928000e+03   9.6893749e+01
   1.0927500e+03   9.6928757e+01
   1.0927000e+03   9.6962940e+01
   1.0926500e+03   9.6996322e+01
   1.0926000e+03   9.7028925e+01
   1.0925500e+03   9.7060774e+01
   1.0925000e+03   9.7091890e+01
   1.0924500e+03   9.7122295e+01
   1.0924000e+03   9.7152008e+01
   1.0923500e+03   9.7181050e+01
   1.0923000e+03   9.7209440e+01
   1.0922500e+03   9.7237196e+01
   1.0922000e+03   9.7264337e+01
   1.0921500e+03   9.7290879e+01
   1.0921000e+03   9.7316839e+01
   1.0920500e+03   9.7342234e+01
   1.0920000e+03   9.7367079e+01
   1.0919500e+03   9.7391389e+01
   1.0919000e+03   9.7415179e+01
   1.0918500e+03   9.7438464e+01
   1.0918000e+03   9.7461256e+01
   1.0917500e+03   9.7483569e+01
   1.0917000e+03   9.7505416e+01
   1.0916500e+03   9.7526809e+01
   1.0916000e+03   9.7547761e+01
   1.0915500e+03   9.7568283e+01
   1.0915000e+03   9.7588386e+01
   1.0914500e+03   9.7608081e+01
   1.0914000e+03   9.7627379e+01
   1.0913500e+03   9.7646291e+01
   1.0913000e+03   9.7664825e+01
   1.0912500e+03   9.7682992e+01
   1.0912000e+03   9.7700801e+01
   1.0911500e+03   9.7718261e+01
   1.0911000e+03   9.7735382e+01
   1.0910500e+03   9.7752170e+01
   1.0910000e+03   9.7768635e+01
   1.0909500e+03   9.7784785e+01
   1.0909000e+03   9.7800628e+01
   1.0908500e+03   9.7816170e+01
   1.0908000e+03   9.7831420e+01
   1.0907500e+03   9.7846384e+01
   1.0907000e+03   9.7861069e+01
   1.0906500e+03   9.7875483e+01
   1.0906000e+03   9.7889631e+01
   1.0905500e+03   9.7903520e+01
   1.0905000e+03   9.7917156e+01
   1.0904500e+03   9.7930545e+01
   1.0904000e+03   9.7943693e+01
   1.0903500e+03   9.7956605e+01
   1.0903000e+03   9.7969287e+01
   1.0902500e+03   9.7981744e+01
   1.0902000e+03   9.7993981e+01
   1.0901500e+03   9.8006004e+01
   1.0901000e+03   9.8017817e+01
   1.0900500e+03   9.8029424e+01
   1.0900000e+03   9.8040832e+01
   1.0899500e+03   9.8052043e+01
   1.0899000e+03   9.8063063e+01
   1.0898500e+03   9.8073896e+01
   1.0898000e+03   9.8084545e+01
   1.0897500e+03   9.8095015e+01
   1.0897000e+03   9.8105310e+01
   1.0896500e+03   9.8115434e+01
   1.0896000e+03   9.8125390e+01
   1.0895500e+03   9.8135182e+01
   1.0895000e+03   9.8144813e+01
   1.0894500e+03   9.8154287e+01
   1.0894000e+03   9.8163607e+01
   1.0893500e+03   9.8172777e+01
   1.0893000e+03   9.8181799e+01
   1.0892500e+03   9.8190677e+01
   1.0892000e+03   9.8199413e+01
   1.0891500e+03   9.8208012e+01
   1.0891000e+03   9.8216474e+01
   1.0890500e+03   9.8224804e+01
   1.0890000e+03   9.8233004e+01
   1.0889500e+03   9.8241077e+01
   1.0889000e+03   9.8249025e+01
   1.0888500e+03   9.8256850e+01
   1.0888000e+03   9.8264556e+01
   1.0887500e+03   9.8272144e+01
   1.0887000e+03   9.8279617e+01
   1.0886500e+03   9.8286978e+01
   1.0886000e+03   9.8294227e+01
   1.0885500e+03   9.8301369e+01
   1.0885000e+03   9.8308404e+01
   1.0884500e+03   9.8315335e+01
   1.0884000e+03   9.8322163e+01
   1.0883500e+03   9.8328892e+01
   1.0883000e+03   9.8335522e+01
   1.0882500e+03   9.8342055e+01
   1.0882000e+03   9.8348495e+01
   1.0881500e+03   9.8354841e+01
   1.0881000e+03   9.8361096e+01
   1.0880500e+03   9.8367262e+01
   1.0880000e+03   9.8373340e+01
   1.0879500e+03   9.8379332e+01
   1.0879000e+03   9.8385240e+01
   1.0878500e+03   9.8391065e+01
   1.0878000e+03   9.8396808e+01
   1.0877500e+03   9.8402472e+01
   1.0877000e+03   9.8408057e+01
   1.0876500e+03   9.8413565e+01
   1.0876000e+03   9.8418997e+01
   1.0875500e+03   9.8424356e+01
   1.0875000e+03   9.8429641e+01
   1.0874500e+03   9.8434855e+01
   1.0874000e+03   9.8439998e+01
   1.0873500e+03   9.8445072e+01
   1.0873000e+03   9.8450079e+01
   1.0872500e+03   9.8455019e+01
   1.0872000e+03   9.8459893e+01
   1.0871500e+03   9.8464703e+01
   1.0871000e+03   9.8469449e+01
   1.0870500e+03   9.8474134e+01
   1.0870000e+03   9.8478757e+01
   1.0869500e+03   9.8483320e+01
   1.0869000e+03   9.8487824e+01
   1.0868500e+03   9.8492270e+01
   1.0868000e+03   9.8496660e+01
   1.0867500e+03   9.8500993e+01
   1.0867000e+03   9.8505270e+01
   1.0866500e+03   9.8509494e+01
   1.0866000e+03   9.8513664e+01
   1.0865500e+03   9.8517782e+01
   1.0865000e+03   9.8521849e+01
   1.0864500e+03   9.8525864e+01
   1.0864000e+03   9.8529830e+01
   1.0863500e+03   9.8533747e+01
   1.0863000e+03   9.8537615e+01
   1.0862500e+03   9.8541436e+01
   1.0862000e+03   9.8545210e+01
   1.0861500e+03   9.8548938e+01
   1.0861000e+03   9.8552621e+01
   1.0860500e+03   9.8556260e+01
   1.0860000e+03   9.8559854e+01
   1.0859500e+03   9.8563406e+01
   1.0859000e+03   9.8566915e+01
   1.0858500e+03   9.8570382e+01
   1.0858000e+03   9.8573808e+01
   1.0857500e+03   9.8577194e+01
   1.0857000e+03   9.8580540e+01
   1.0856500e+03   9.8583847e+01
   1.0856000e+03   9.8587115e+01
   1.0855500e+03   9.8590345e+01
   1.0855000e+03   9.8593537e+01
   1.0854500e+03   9.8596693e+01
   1.0854000e+03   9.8599812e+01
   1.0853500e+03   9.8602896e+01
   1.0853000e+03   9.8605944e+01
   1.0852500e+03   9.8608958e+01
   1.0852000e+03   9.8611938e+01
   1.0851500e+03   9.8614884e+01
   1.0851000e+03   9.8617796e+01
   1.0850500e+03   9.8620676e+01
   1.0850000e+03   9.8623524e+01
   1.0849500e+03   9.8626341e+01
   1.0849000e+03   9.8629125e+01
   1.0848500e+03   9.8631880e+01
   1.0848000e+03   9.8634603e+01
   1.0847500e+03   9.8637297e+01
   1.0847000e+03   9.8639962e+01
   1.0846500e+03   9.8642597e+01
   1.0846000e+03   9.8645204e+01
   1.0845500e+03   9.8647783e+01
   1.0845000e+03   9.8650333e+01
   1.0844500e+03   9.8652857e+01
   1.0844000e+03   9.8655353e+01
   1.0843500e+03   9.8657823e+01
   1.0843000e+03   9.8660266e+01
   1.0842500e+03   9.8662684e+01
   1.0842000e+03   9.8665076e+01
   1.0841500e+03   9.8667443e+01
   1.0841000e+03   9.8669784e+01
   1.0840500e+03   9.8672102e+01
   1.0840000e+03   9.8674395e+01
   1.0839500e+03   9.8676665e+01
   1.0839000e+03   9.8678911e+01
   1.0838500e+03   9.8681134e+01
   1.0838000e+03   9.8683334e+01
   1.0837500e+03   9.8685511e+01
   1.0837000e+03   9.8687666e+01
   1.0836500e+03   9.8689800e+01
   1.0836000e+03   9.8691911e+01
   1.0835500e+03   9.8694002e+01
   1.0835000e+03   9.8696071e+01
   1.0834500e+03   9.8698119e+01
   1.0834000e+03   9.8700147e+01
   1.0833500e+03   9.8702155e+01
   1.0833000e+03   9.8704142e+01
   1.0832500e+03   9.8706110e+01
   1.0832000e+03   9.8708059e+01
   1.0831500e+03   9.8709988e+01
   1.0831000e+03   9.8711899e+01
   1.0830500e+03   9.8713790e+01
   1.0830000e+03   9.8715663e+01
   1.0829500e+03   9.8717518e+01
   1.0829000e+03   9.8719355e+01
   1.0828500e+03   9.8721175e+01
   1.0828000e+03   9.8722976e+01
   1.0827500e+03   9.8724761e+01
   1.0827000e+03   9.8726528e+01
   1.0826500e+03   9.8728278e+01
   1.0826000e+03   9.8730012e+01
   1.0825500e+03   9.8731729e+01
   1.0825000e+03   9.8733431e+01
   1.0824500e+03   9.8735116e+01
   1.0824000e+03   9.8736785e+01
   1.0823500e+03   9.8738438e+01
   1.0823000e+03   9.8740076e+01
   1.0822500e+03   9.8741699e+01
   1.0822000e+03   9.8743307e+01
   1.0821500e+03   9.8744900e+01
   1.0821000e+03   9.8746478e+01
   1.0820500e+03   9.8748042e+01
   1.0820000e+03   9.8749591e+01
   1.0819500e+03   9.8751126e+01
   1.0819000e+03   9.8752647e+01
   1.0818500e+03   9.8754154e+01
   1.0818000e+03   9.8755648e+01
   1.0817500e+03   9.8757128e+01
   1.0817000e+03   9.8758595e+01
   1.0816500e+03   9.8760048e+01
   1.0816000e+03   9.8761489e+01
   1.0815500e+03   9.8762917e+01
   1.0815000e+03   9.8764332e+01
   1.0814500e+03   9.8765734e+01
   1.0814000e+03   9.8767124e+01
   1.0813500e+03   9.8768502e+01
   1.0813000e+03   9.8769867e+01
   1.0812500e+03   9.8771221e+01
   1.0812000e+03   9.8772563e+01
   1.0811500e+03   9.8773893e+01
   1.0811000e+03   9.8775211e+01
   1.0810500e+03   9.8776518e+01
   1.0810000e+03   9.8777814e+01
   1.0809500e+03   9.8779098e+01
   1.0809000e+03   9.8780371e+01
   1.0808500e+03   9.8781634e+01
   1.0808000e+03   9.8782886e+01
   1.0807500e+03   9.8784127e+01
   1.0807000e+03   9.8785357e+01
   1.0806500e+03   9.8786577e+01
   1.0806000e+03   9.8787787e+01
   1.0805500e+03   9.8788986e+01
   1.0805000e+03   9.8790176e+01
   1.0804500e+03   9.8791355e+01
   1.0804000e+03   9.8792524e+01
   1.0803500e+03   9.8793684e+01
   1.0803000e+03   9.8794834e+01
   1.0802500e+03   9.8795975e+01
   1.0802000e+03   9.8797106e+01
   1.0801500e+03   9.8798228e+01
   1.0801000e+03   9.8799340e+01
   1.0800500e+03   9.8800443e+01
   1.0800000e+03   9.8801538e+01
   1.0799500e+03   9.8802623e+01
   1.0799000e+03   9.8803700e+01
   1.0798500e+03   9.8804767e+01
   1.0798000e+03   9.8805827e+01
   1.0797500e+03   9.8806877e+01
   1.0797000e+03   9.8807919e+01
   1.0796500e+03   9.8808953e+01
   1.0796000e+03   9.8809978e+01
   1.0795500e+03   9.8810996e+01
   1.0795000e+03   9.8812005e+01
   1.0794500e+03   9.8813006e+01
   1.0794000e+03   9.8813999e+01
   1.0793500e+03   9.8814984e+01
   1.0793000e+03   9.8815962e+01
   1.0792500e+03   9.8816931e+01
   1.0792000e+03   9.8817894e+01
   1.0791500e+03   9.8818848e+01
   1.0791000e+03   9.8819796e+01
   1.0790500e+03   9.8820735e+01
   1.0790000e+03   9.8821668e+01
   1.0789500e+03   9.8822593e+01
   1.0789000e+03   9.8823511e+01
   1.0788500e+03   9.8824422e+01
   1.0788000e+03   9.8825326e+01
   1.0787500e+03   9.8826223e+01
   1.0787000e+03   9.8827113e+01
   1.0786500e+03   9.8827997e+01
   1.0786000e+03   9.8828874e+01
   1.0785500e+03   9.8829744e+01
   1.0785000e+03   9.8830607e+01
   1.0784500e+03   9.8831464e+01
   1.0784000e+03   9.8832314e+01
   1.0783500e+03   9.8833158e+01
   1.0783000e+03   9.8833996e+01
   1.0782500e+03   9.8834827e+01
   1.0782000e+03   9.8835653e+01
   1.0781500e+03   9.8836472e+01
   1.0781000e+03   9.8837285e+01
   1.0780500e+03   9.8838092e+01
   1.0780000e+03   9.8838893e+01
   1.0779500e+03   9.8839688e+01
   1.0779000e+03   9.8840477e+01
   1.0778500e+03   9.8841260e+01
   1.0778000e+03   9.8842038e+01
   1.0777500e+03   9.8842810e+01
   1.0777000e+03   9.8843576e+01
   1.0776500e+03   9.8844337e+01
   1.0776000e+03   9.8845092e+01
   1.0775500e+03   9.8845842e+01
   1.0775000e+03   9.8846587e+01
   1.0774500e+03   9.8847326e+01
   1.0774000e+03   9.8848059e+01
   1.0773500e+03   9.8848788e+01
   1.0773000e+03   9.8849511e+01
   1.0772500e+03   9.8850229e+01
   1.0772000e+03   9.8850942e+01
   1.0771500e+03   9.8851650e+01
   1.0771000e+03   9.8852353e+01
   1.0770500e+03   9.8853051e+01
   1.0770000e+03   9.8853744e+01
   1.0769500e+03   9.8854432e+01
   1.0769000e+03   9.8855115e+01
   1.0768500e+03   9.8855794e+01
   1.0768000e+03   9.8856468e+01
   1.0767500e+03   9.8857137e+01
   1.0767000e+03   9.8857801e+01
   1.0766500e+03   9.8858461e+01
   1.0766000e+03   9.8859116e+01
   1.0765500e+03   9.8859767e+01
   1.0765000e+03   9.8860413e+01
   1.0764500e+03   9.8861055e+01
   1.0764000e+03   9.8861692e+01
   1.0763500e+03   9.8862325e+01
   1.0763000e+03   9.8862954e+01
   1.0762500e+03   9.8863578e+01
   1.0762000e+03   9.8864199e+01
   1.0761500e+03   9.8864814e+01
   1.0761000e+03   9.8865426e+01
   1.0760500e+03   9.8866034e+01
   1.0760000e+03   9.8866637e+01
   1.0759500e+03   9.8867237e+01
   1.0759000e+03   9.8867832e+01
   1.0758500e+03   9.8868424e+01
   1.0758000e+03   9.8869011e+01
   1.0757500e+03   9.8869595e+01
   1.0757000e+03   9.8870175e+01
   1.0756500e+03   9.8870751e+01
   1.0756000e+03   9.8871323e+01
   1.0755500e+03   9.8871891e+01
   1.0755000e+03   9.8872456e+01
   1.0754500e+03   9.8873016e+01
   1.0754000e+03   9.8873574e+01
   1.0753500e+03   9.8874127e+01
   1.0753000e+03   9.8874677e+01
   1.0752500e+03   9.8875223e+01
   1.0752000e+03   9.8875766e+01
   1.0751500e+03   9.8876305e+01
   1.0751000e+03   9.8876841e+01
   1.0750500e+03   9.8877373e+01
   1.0750000e+03   9.8877902e+01


==> Data/Lorentzians/LSA_lorentz_27C.dat <==
   1.1250000e+03   9.8890217e+01
   1.1249500e+03   9.8889817e+01
   1.1249000e+03   9.8889415e+01
   1.1248500e+03   9.8889011e+01
   1.1248000e+03   9.8888605e+01
   1.1247500e+03   9.8888196e+01
   1.1247000e+03   9.8887785e+01
   1.1246500e+03   9.8887372e+01
   1.1246000e+03   9.8886957e+01
   1.1245500e+03   9.8886539e+01
   1.1245000e+03   9.8886119e+01
   1.1244500e+03   9.8885697e+01
   1.1244000e+03   9.8885272e+01
   1.1243500e+03   9.8884845e+01
   1.1243000e+03   9.8884415e+01
   1.1242500e+03   9.8883984e+01
   1.1242000e+03   9.8883549e+01
   1.1241500e+03   9.8883113e+01
   1.1241000e+03   9.8882674e+01
   1.1240500e+03   9.8882232e+01
   1.1240000e+03   9.8881788e+01
   1.1239500e+03   9.8881341e+01
   1.1239000e+03   9.8880892e+01
   1.1238500e+03   9.8880440e+01
   1.1238000e+03   9.8879986e+01
   1.1237500e+03   9.8879529e+01
   1.1237000e+03   9.8879070e+01
   1.1236500e+03   9.8878608e+01
   1.1236000e+03   9.8878143e+01
   1.1235500e+03   9.8877676e+01
   1.1235000e+03   9.8877206e+01
   1.1234500e+03   9.8876733e+01
   1.1234000e+03   9.8876257e+01
   1.1233500e+03   9.8875779e+01
   1.1233000e+03   9.8875298e+01
   1.1232500e+03   9.8874814e+01
   1.1232000e+03   9.8874327e+01
   1.1231500e+03   9.8873838e+01
   1.1231000e+03   9.8873346e+01
   1.1230500e+03   9.8872850e+01
   1.1230000e+03   9.8872352e+01
   1.1229500e+03   9.8871851e+01
   1.1229000e+03   9.8871347e+01
   1.1228500e+03   9.8870840e+01
   1.1228000e+03   9.8870330e+01
   1.1227500e+03   9.8869817e+01
   1.1227000e+03   9.8869301e+01
   1.1226500e+03   9.8868782e+01
   1.1226000e+03   9.8868260e+01
   1.1225500e+03   9.8867735e+01
   1.1225000e+03   9.8867207e+01
   1.1224500e+03   9.8866675e+01
   1.1224000e+03   9.8866140e+01
   1.1223500e+03   9.8865602e+01
   1.1223000e+03   9.8865061e+01
   1.1222500e+03   9.8864517e+01
   1.1222000e+03   9.8863969e+01
   1.1221500e+03   9.8863418e+01
   1.1221000e+03   9.8862863e+01
   1.1220500e+03   9.8862306e+01
   1.1220000e+03   9.8861744e+01
   1.1219500e+03   9.8861180e+01
   1.1219000e+03   9.8860612e+01
   1.1218500e+03   9.8860040e+01
   1.1218000e+03   9.8859465e+01
   1.1217500e+03   9.8858886e+01
   1.1217000e+03   9.8858304e+01
   1.1216500e+03   9.8857718e+01
   1.1216000e+03   9.8857129e+01
   1.1215500e+03   9.8856536e+01
   1.1215000e+03   9.8855939e+01
   1.1214500e+03   9.8855339e+01
   1.1214000e+03   9.8854734e+01
   1.1213500e+03   9.8854126e+01
   1.1213000e+03   9.8853515e+01
   1.1212500e+03   9.8852899e+01
   1.1212000e+03   9.8852279e+01
   1.1211500e+03   9.8851656e+01
   1.1211000e+03   9.8851029e+01
   1.1210500e+03   9.8850397e+01
   1.1210000e+03   9.8849762e+01
   1.1209500e+03   9.8849122e+01
   1.1209000e+03   9.8848479e+01
   1.1208500e+03   9.8847831e+01
   1.1208000e+03   9.8847180e+01
   1.1207500e+03   9.8846524e+01
   1.1207000e+03   9.8845863e+01
   1.1206500e+03   9.8845199e+01
   1.1206000e+03   9.8844530e+01
   1.1205500e+03   9.8843857e+01
   1.1205000e+03   9.8843180e+01
   1.1204500e+03   9.8842498e+01
   1.1204000e+03   9.8841812e+01
   1.1203500e+03   9.8841121e+01
   1.1203000e+03   9.8840426e+01
   1.1202500e+03   9.8839726e+01
   1.1202000e+03   9.8839022e+01
   1.1201500e+03   9.8838313e+01
   1.1201000e+03   9.8837599e+01
   1.1200500e+03   9.8836881e+01
   1.1200000e+03   9.8836158e+01
   1.1199500e+03   9.8835430e+01
   1.1199000e+03   9.8834697e+01
   1.1198500e+03   9.8833959e+01
   1.1198000e+03   9.8833216e+01
   1.1197500e+03   9.8832469e+01
   1.1197000e+03   9.8831716e+01
   1.1196500e+03   9.8830959e+01
   1.1196000e+03   9.8830196e+01
   1.1195500e+03   9.8829428e+01
   1.1195000e+03   9.8828655e+01
   1.1194500e+03   9.8827876e+01
   1.1194000e+03   9.8827093e+01
   1.1193500e+03   9.8826304e+01
   1.1193000e+03   9.8825509e+01
   1.1192500e+03   9.8824709e+01
   1.1192000e+03   9.8823904e+01
   1.1191500e+03   9.8823093e+01
   1.1191000e+03   9.8822277e+01
   1.1190500e+03   9.8821454e+01
   1.1190000e+03   9.8820627e+01
   1.1189500e+03   9.8819793e+01
   1.1189000e+03   9.8818954e+01
   1.1188500e+03   9.8818108e+01
   1.1188000e+03   9.8817257e+01
   1.1187500e+03   9.8816400e+01
   1.1187000e+03   9.8815537e+01
   1.1186500e+03   9.8814668e+01
   1.1186000e+03   9.8813793e+01
   1.1185500e+03   9.8812911e+01
   1.1185000e+03   9.8812023e+01
   1.1184500e+03   9.8811129e+01
   1.1184000e+03   9.8810229e+01
   1.1183500e+03   9.8809322e+01
   1.1183000e+03   9.8808409e+01
   1.1182500e+03   9.8807489e+01
   1.1182000e+03   9.8806562e+01
   1.1181500e+03   9.8805629e+01
   1.1181000e+03   9.8804689e+01
   1.1180500e+03   9.8803743e+01
   1.1180000e+03   9.8802789e+01
   1.1179500e+03   9.8801828e+01
   1.1179000e+03   9.8800861e+01
   1.1178500e+03   9.8799886e+01
   1.1178000e+03   9.8798905e+01
   1.1177500e+03   9.8797916e+01
   1.1177000e+03   9.8796920e+01
   1.1176500e+03   9.8795916e+01
   1.1176000e+03   9.8794905e+01
   1.1175500e+03   9.8793886e+01
   1.1175000e+03   9.8792860e+01
   1.1174500e+03   9.8791827e+01
   1.1174000e+03   9.8790785e+01
   1.1173500e+03   9.8789736e+01
   1.1173000e+03   9.8788679e+01
   1.1172500e+03   9.8787614e+01
   1.1172000e+03   9.8786541e+01
   1.1171500e+03   9.8785460e+01
   1.1171000e+03   9.8784370e+01
   1.1170500e+03   9.8783273e+01
   1.1170000e+03   9.8782167e+01
   1.1169500e+03   9.8781052e+01
   1.1169000e+03   9.8779929e+01
   1.1168500e+03   9.8778798e+01
   1.1168000e+03   9.8777657e+01
   1.1167500e+03   9.8776508e+01
   1.1167000e+03   9.8775350e+01
   1.1166500e+03   9.8774183e+01
   1.1166000e+03   9.8773007e+01
   1.1165500e+03   9.8771822e+01
   1.1165000e+03   9.8770628e+01
   1.1164500e+03   9.8769424e+01
   1.1164000e+03   9.8768211e+01
   1.1163500e+03   9.8766988e+01
   1.1163000e+03   9.8765755e+01
   1.1162500e+03   9.8764513e+01
   1.1162000e+03   9.8763261e+01
   1.1161500e+03   9.8761999e+01
   1.1161000e+03   9.8760727e+01
   1.1160500e+03   9.8759445e+01
   1.1160000e+03   9.8758152e+01
   1.1159500e+03   9.8756849e+01
   1.1159000e+03   9.8755536e+01
   1.1158500e+03   9.8754212e+01
   1.1158000e+03   9.8752877e+01
   1.1157500e+03   9.8751532e+01
   1.1157000e+03   9.8750175e+01
   1.1156500e+03   9.8748807e+01
   1.1156000e+03   9.8747429e+01
   1.1155500e+03   9.8746039e+01
   1.1155000e+03   9.8744637e+01
   1.1154500e+03   9.8743224e+01
   1.1154000e+03   9.8741799e+01
   1.1153500e+03   9.8740362e+01
   1.1153000e+03   9.8738914e+01
   1.1152500e+03   9.8737453e+01
   1.1152000e+03   9.8735980e+01
   1.1151500e+03   9.8734495e+01
   1.1151000e+03   9.8732997e+01
   1.1150500e+03   9.8731487e+01
   1.1150000e+03   9.8729964e+01
   1.1149500e+03   9.8728428e+01
   1.1149000e+03   9.8726879e+01
   1.1148500e+03   9.8725316e+01
   1.1148000e+03   9.8723741e+01
   1.1147500e+03   9.8722152e+01
   1.1147000e+03   9.8720549e+01
   1.1146500e+03   9.8718932e+01
   1.1146000e+03   9.8717301e+01
   1.1145500e+03   9.8715657e+01
   1.1145000e+03   9.8713998e+01
   1.1144500e+03   9.8712324e+01
   1.1144000e+03   9.8710636e+01
   1.1143500e+03   9.8708933e+01
   1.1143000e+03   9.8707215e+01
   1.1142500e+03   9.8705482e+01
   1.1142000e+03   9.8703733e+01
   1.1141500e+03   9.8701969e+01
   1.1141000e+03   9.8700190e+01
   1.1140500e+03   9.8698394e+01
   1.1140000e+03   9.8696583e+01
   1.1139500e+03   9.8694755e+01
   1.1139000e+03   9.8692911e+01
   1.1138500e+03   9.8691050e+01
   1.1138000e+03   9.8689172e+01
   1.1137500e+03   9.8687277e+01
   1.1137000e+03   9.8685365e+01
   1.1136500e+03   9.8683436e+01
   1.1136000e+03   9.8681488e+01
   1.1135500e+03   9.8679523e+01
   1.1135000e+03   9.8677540e+01
   1.1134500e+03   9.8675539e+01
   1.1134000e+03   9.8673519e+01
   1.1133500e+03   9.8671480e+01
   1.1133000e+03   9.8669422e+01
   1.1132500e+03   9.8667345e+01
   1.1132000e+03   9.8665248e+01
   1.1131500e+03   9.8663132e+01
   1.1131000e+03   9.8660996e+01
   1.1130500e+03   9.8658839e+01
   1.1130000e+03   9.8656662e+01
   1.1129500e+03   9.8654465e+01
   1.1129000e+03   9.8652246e+01
   1.1128500e+03   9.8650006e+01
   1.1128000e+03   9.8647744e+01
   1.1127500e+03   9.8645461e+01
   1.1127000e+03   9.8643156e+01
   1.1126500e+03   9.8640828e+01
   1.1126000e+03   9.8638477e+01
   1.1125500e+03   9.8636104e+01
   1.1125000e+03   9.8633707e+01
   1.1124500e+03   9.8631287e+01
   1.1124000e+03   9.8628843e+01
   1.1123500e+03   9.8626375e+01
   1.1123000e+03   9.8623882e+01
   1.1122500e+03   9.8621365e+01
   1.1122000e+03   9.8618822e+01
   1.1121500e+03   9.8616254e+01
   1.1121000e+03   9.8613660e+01
   1.1120500e+03   9.8611040e+01
   1.1120000e+03   9.8608394e+01
   1.1119500e+03   9.8605720e+01
   1.1119000e+03   9.8603020e+01
   1.1118500e+03   9.8600292e+01
   1.1118000e+03   9.8597535e+01
   1.1117500e+03   9.8594751e+01
   1.1117000e+03   9.8591938e+01
   1.1116500e+03   9.8589096e+01
   1.1116000e+03   9.8586224e+01
   1.1115500e+03   9.8583322e+01
   1.1115000e+03   9.8580390e+01
   1.1114500e+03   9.8577427e+01
   1.1114000e+03   9.8574433e+01
   1.1113500e+03   9.8571408e+01
   1.1113000e+03   9.8568350e+01
   1.1112500e+03   9.8565260e+01
   1.1112000e+03   9.8562137e+01
   1.1111500e+03   9.8558980e+01
   1.1111000e+03   9.8555790e+01
   1.1110500e+03   9.8552565e+01
   1.1110000e+03   9.8549305e+01
   1.1109500e+03   9.8546010e+01
   1.1109000e+03   9.8542679e+01
   1.1108500e+03   9.8539312e+01
   1.1108000e+03   9.8535908e+01
   1.1107500e+03   9.8532466e+01
   1.1107000e+03   9.8528986e+01
   1.1106500e+03   9.8525468e+01
   1.1106000e+03   9.8521911e+01
   1.1105500e+03   9.8518314e+01
   1.1105000e+03   9.8514676e+01
   1.1104500e+03   9.8510998e+01
   1.1104000e+03   9.8507278e+01
   1.1103500e+03   9.8503516e+01
   1.1103000e+03   9.8499712e+01
   1.1102500e+03   9.8495864e+01
   1.1102000e+03   9.8491972e+01
   1.1101500e+03   9.8488035e+01
   1.1101000e+03   9.8484053e+01
   1.1100500e+03   9.8480025e+01
   1.1100000e+03   9.8475950e+01
   1.1099500e+03   9.8471828e+01
   1.1099000e+03   9.8467657e+01
   1.1098500e+03   9.8463438e+01
   1.1098000e+03   9.8459169e+01
   1.1097500e+03   9.8454849e+01
   1.1097000e+03   9.8450478e+01
   1.1096500e+03   9.8446055e+01
   1.1096000e+03   9.8441579e+01
   1.1095500e+03   9.8437049e+01
   1.1095000e+03   9.8432465e+01
   1.1094500e+03   9.8427825e+01
   1.1094000e+03   9.8423129e+01
   1.1093500e+03   9.8418375e+01
   1.1093000e+03   9.8413564e+01
   1.1092500e+03   9.8408693e+01
   1.1092000e+03   9.8403762e+01
   1.1091500e+03   9.8398770e+01
   1.1091000e+03   9.8393716e+01
   1.1090500e+03   9.8388599e+01
   1.1090000e+03   9.8383418e+01
   1.1089500e+03   9.8378172e+01
   1.1089000e+03   9.8372860e+01
   1.1088500e+03   9.8367480e+01
   1.1088000e+03   9.8362032e+01
   1.1087500e+03   9.8356514e+01
   1.1087000e+03   9.8350925e+01
   1.1086500e+03   9.8345265e+01
   1.1086000e+03   9.8339531e+01
   1.1085500e+03   9.8333723e+01
   1.1085000e+03   9.8327839e+01
   1.1084500e+03   9.8321878e+01
   1.1084000e+03   9.8315838e+01
   1.1083500e+03   9.8309719e+01
   1.1083000e+03   9.8303519e+01
   1.1082500e+03   9.8297237e+01
   1.1082000e+03   9.8290870e+01
   1.1081500e+03   9.8284418e+01
   1.1081000e+03   9.8277879e+01
   1.1080500e+03   9.8271252e+01
   1.1080000e+03   9.8264535e+01
   1.1079500e+03   9.8257726e+01
   1.1079000e+03   9.8250823e+01
   1.1078500e+03   9.8243826e+01
   1.1078000e+03   9.8236732e+01
   1.1077500e+03   9.8229540e+01
   1.1077000e+03   9.8222247e+01
   1.1076500e+03   9.8214853e+01
   1.1076000e+03   9.8207354e+01
   1.1075500e+03   9.8199749e+01
   1.1075000e+03   9.8192037e+01
   1.1074500e+03   9.8184215e+01
   1.1074000e+03   9.8176281e+01
   1.1073500e+03   9.8168233e+01
   1.1073000e+03   9.8160069e+01
   1.1072500e+03   9.8151787e+01
   1.1072000e+03   9.8143384e+01
   1.1071500e+03   9.8134858e+01
   1.1071000e+03   9.8126207e+01
   1.1070500e+03   9.8117429e+01
   1.1070000e+03   9.8108520e+01
   1.1069500e+03   9.8099479e+01
   1.1069000e+03   9.8090303e+01
   1.1068500e+03   9.8080988e+01
   1.1068000e+03   9.8071534e+01
   1.1067500e+03   9.8061936e+01
   1.1067000e+03   9.8052191e+01
   1.1066500e+03   9.8042298e+01
   1.1066000e+03   9.8032253e+01
   1.1065500e+03   9.8022053e+01
   1.1065000e+03   9.8011694e+01
   1.1064500e+03   9.8001174e+01
   1.1064000e+03   9.7990490e+01
   1.1063500e+03   9.7979637e+01
   1.1063000e+03   9.7968613e+01
   1.1062500e+03   9.7957414e+01
   1.1062000e+03   9.7946036e+01
   1.1061500e+03   9.7934476e+01
   1.1061000e+03   9.7922729e+01
   1.1060500e+03   9.7910793e+01
   1.1060000e+03   9.7898662e+01
   1.1059500e+03   9.7886334e+01
   1.1059000e+03   9.7873803e+01
   1.1058500e+03   9.7861065e+01
   1.1058000e+03   9.7848116e+01
   1.1057500e+03   9.7834952e+01
   1.1057000e+03   9.7821567e+01
   1.1056500e+03   9.7807957e+01
   1.1056000e+03   9.7794117e+01
   1.1055500e+03   9.7780042e+01
   1.1055000e+03   9.7765727e+01
   1.1054500e+03   9.7751166e+01
   1.1054000e+03   9.7736354e+01
   1.1053500e+03   9.7721286e+01
   1.1053000e+03   9.7705955e+01
   1.1052500e+03   9.7690356e+01
   1.1052000e+03   9.7674482e+01
   1.1051500e+03   9.7658329e+01
   1.1051000e+03   9.7641888e+01
   1.1050500e+03   9.7625153e+01
   1.1050000e+03   9.7608119e+01
   1.1049500e+03   9.7590777e+01
   1.1049000e+03   9.7573121e+01
   1.1048500e+03   9.7555143e+01
   1.1048000e+03   9.7536836e+01
   1.1047500e+03   9.7518192e+01
   1.1047000e+03   9.7499203e+01
   1.1046500e+03   9.7479860e+01
   1.1046000e+03   9.7460157e+01
   1.1045500e+03   9.7440083e+01
   1.1045000e+03   9.7419630e+01
   1.1044500e+03   9.7398788e+01
   1.1044000e+03   9.7377549e+01
   1.1043500e+03   9.7355903e+01
   1.1043000e+03   9.7333839e+01
   1.1042500e+03   9.7311348e+01
   1.1042000e+03   9.7288418e+01
   1.1041500e+03   9.7265039e+01
   1.1041000e+03   9.7241200e+01
   1.1040500e+03   9.7216890e+01
   1.1040000e+03   9.7192095e+01
   1.1039500e+03   9.7166805e+01
   1.1039000e+03   9.7141006e+01
   1.1038500e+03   9.7114686e+01
   1.1038000e+03   9.7087831e+01
   1.1037500e+03   9.7060428e+01
   1.1037000e+03   9.7032463e+01
   1.1036500e+03   9.7003920e+01
   1.1036000e+03   9.6974785e+01
   1.1035500e+03   9.6945043e+01
   1.1035000e+03   9.6914677e+01
   1.1034500e+03   9.6883672e+01
   1.1034000e+03   9.6852010e+01
   1.1033500e+03   9.6819674e+01
   1.1033000e+03   9.6786646e+01
   1.1032500e+03   9.6752907e+01
   1.1032000e+03   9.6718439e+01
   1.1031500e+03   9.6683223e+01
   1.1031000e+03   9.6647237e+01
   1.1030500e+03   9.6610461e+01
   1.1030000e+03   9.6572874e+01
   1.1029500e+03   9.6534453e+01
   1.1029000e+03   9.6495177e+01
   1.1028500e+03   9.6455021e+01
   1.1028000e+03   9.6413961e+01
   1.1027500e+03   9.6371972e+01
   1.1027000e+03   9.6329029e+01
   1.1026500e+03   9.6285106e+01
   1.1026000e+03   9.6240175e+01
   1.1025500e+03   9.6194209e+01
   1.1025000e+03   9.6147178e+01
   1.1024500e+03   9.6099052e+01
   1.1024000e+03   9.6049803e+01
   1.1023500e+03   9.5999397e+01
   1.1023000e+03   9.5947802e+01
   1.1022500e+03   9.5894986e+01
   1.1022000e+03   9.5840914e+01
   1.1021500e+03   9.5785550e+01
   1.1021000e+03   9.5728860e+01
   1.1020500e+03   9.5670805e+01
   1.1020000e+03   9.5611346e+01
   1.1019500e+03   9.5550446e+01
   1.1019000e+03   9.5488064e+01
   1.1018500e+03   9.5424158e+01
   1.1018000e+03   9.5358685e+01
   1.1017500e+03   9.5291603e+01
   1.1017000e+03   9.5222866e+01
   1.1016500e+03   9.5152429e+01
   1.1016000e+03   9.5080246e+01
   1.1015500e+03   9.5006267e+01
   1.1015000e+03   9.4930445e+01
   1.1014500e+03   9.4852730e+01
   1.1014000e+03   9.4773070e+01
   1.1013500e+03   9.4691415e+01
   1.1013000e+03   9.4607710e+01
   1.1012500e+03   9.4521902e+01
   1.1012000e+03   9.4433937e+01
   1.1011500e+03   9.4343759e+01
   1.1011000e+03   9.4251313e+01
   1.1010500e+03   9.4156542e+01
   1.1010000e+03   9.4059388e+01
   1.1009500e+03   9.3959796e+01
   1.1009000e+03   9.3857706e+01
   1.1008500e+03   9.3753062e+01
   1.1008000e+03   9.3645807e+01
   1.1007500e+03   9.3535882e+01
   1.1007000e+03   9.3423232e+01
   1.1006500e+03   9.3307802e+01
   1.1006000e+03   9.3189535e+01
   1.1005500e+03   9.3068381e+01
   1.1005000e+03   9.2944286e+01
   1.1004500e+03   9.2817203e+01
   1.1004000e+03   9.2687084e+01
   1.1003500e+03   9.2553887e+01
   1.1003000e+03   9.2417572e+01
   1.1002500e+03   9.2278102e+01
   1.1002000e+03   9.2135447e+01
   1.1001500e+03   9.1989582e+01
   1.1001000e+03   9.1840487e+01
   1.1000500e+03   9.1688149e+01
   1.1000000e+03   9.1532565e+01
   1.0999500e+03   9.1373736e+01
   1.0999000e+03   9.1211677e+01
   1.0998500e+03   9.1046412e+01
   1.0998000e+03   9.0877975e+01
   1.0997500e+03   9.0706415e+01
   1.0997000e+03   9.0531794e+01
   1.0996500e+03   9.0354187e+01
   1.0996000e+03   9.0173688e+01
   1.0995500e+03   8.9990407e+01
   1.0995000e+03   8.9804474e+01
   1.0994500e+03   8.9616037e+01
   1.0994000e+03   8.9425267e+01
   1.0993500e+03   8.9232358e+01
   1.0993000e+03   8.9037526e+01
   1.0992500e+03   8.8841013e+01
   1.0992000e+03   8.8643088e+01
   1.0991500e+03   8.8444046e+01
   1.0991000e+03   8.8244209e+01
   1.0990500e+03   8.8043930e+01
   1.0990000e+03   8.7843589e+01
   1.0989500e+03   8.7643595e+01
   1.0989000e+03   8.7444387e+01
   1.0988500e+03   8.7246433e+01
   1.0988000e+03   8.7050228e+01
   1.0987500e+03   8.6856292e+01
   1.0987000e+03   8.6665173e+01
   1.0986500e+03   8.6477440e+01
   1.0986000e+03   8.6293683e+01
   1.0985500e+03   8.6114509e+01
   1.0985000e+03   8.5940541e+01
   1.0984500e+03   8.5772409e+01
   1.0984000e+03   8.5610750e+01
   1.0983500e+03   8.5456201e+01
   1.0983000e+03   8.5309397e+01
   1.0982500e+03   8.5170959e+01
   1.0982000e+03   8.5041496e+01
   1.0981500e+03   8.4921591e+01
   1.0981000e+03   8.4811803e+01
   1.0980500e+03   8.4712653e+01
   1.0980000e+03   8.4624627e+01
   1.0979500e+03   8.4548160e+01
   1.0979000e+03   8.4483640e+01
   1.0978500e+03   8.4431399e+01
   1.0978000e+03   8.4391707e+01
   1.0977500e+03   8.4364774e+01
   1.0977000e+03   8.4350740e+01
   1.0976500e+03   8.4349682e+01
   1.0976000e+03   8.4361603e+01
   1.0975500e+03   8.4386442e+01
   1.0975000e+03   8.4424066e+01
   1.0974500e+03   8.4474279e+01
   1.0974000e+03   8.4536818e+01
   1.0973500e+03   8.4611362e+01
   1.0973000e+03   8.4697533e+01
   1.0972500e+03   8.4794901e+01
   1.0972000e+03   8.4902990e+01
   1.0971500e+03   8.5021283e+01
   1.0971000e+03   8.5149227e+01
   1.0970500e+03   8.5286243e+01
   1.0970000e+03   8.5431726e+01
   1.0969500e+03   8.5585054e+01
   1.0969000e+03   8.5745598e+01
   1.0968500e+03   8.5912718e+01
   1.0968000e+03   8.6085779e+01
   1.0967500e+03   8.6264146e+01
   1.0967000e+03   8.6447198e+01
   1.0966500e+03   8.6634324e+01
   1.0966000e+03   8.6824930e+01
   1.0965500e+03   8.7018445e+01
   1.0965000e+03   8.7214317e+01
   1.0964500e+03   8.7412020e+01
   1.0964000e+03   8.7611056e+01
   1.0963500e+03   8.7810952e+01
   1.0963000e+03   8.8011266e+01
   1.0962500e+03   8.8211582e+01
   1.0962000e+03   8.8411515e+01
   1.0961500e+03   8.8610710e+01
   1.0961000e+03   8.8808838e+01
   1.0960500e+03   8.9005600e+01
   1.0960000e+03   8.9200723e+01
   1.0959500e+03   8.9393961e+01
   1.0959000e+03   8.9585094e+01
   1.0958500e+03   8.9773923e+01
   1.0958000e+03   8.9960275e+01
   1.0957500e+03   9.0143998e+01
   1.0957000e+03   9.0324958e+01
   1.0956500e+03   9.0503043e+01
   1.0956000e+03   9.0678157e+01
   1.0955500e+03   9.0850221e+01
   1.0955000e+03   9.1019170e+01
   1.0954500e+03   9.1184955e+01
   1.0954000e+03   9.1347539e+01
   1.0953500e+03   9.1506895e+01
   1.0953000e+03   9.1663009e+01
   1.0952500e+03   9.1815876e+01
   1.0952000e+03   9.1965499e+01
   1.0951500e+03   9.2111889e+01
   1.0951000e+03   9.2255066e+01
   1.0950500e+03   9.2395053e+01
   1.0950000e+03   9.2531880e+01
   1.0949500e+03   9.2665583e+01
   1.0949000e+03   9.2796200e+01
   1.0948500e+03   9.2923775e+01
   1.0948000e+03   9.3048354e+01
   1.0947500e+03   9.3169984e+01
   1.0947000e+03   9.3288718e+01
   1.0946500e+03   9.3404607e+01
   1.0946000e+03   9.3517706e+01
   1.0945500e+03   9.3628071e+01
   1.0945000e+03   9.3735758e+01
   1.0944500e+03   9.3840824e+01
   1.0944000e+03   9.3943326e+01
   1.0943500e+03   9.4043321e+01
   1.0943000e+03   9.4140868e+01
   1.0942500e+03   9.4236024e+01
   1.0942000e+03   9.4328845e+01
   1.0941500e+03   9.4419389e+01
   1.0941000e+03   9.4507711e+01
   1.0940500e+03   9.4593867e+01
   1.0940000e+03   9.4677911e+01
   1.0939500e+03   9.4759897e+01
   1.0939000e+03   9.4839879e+01
   1.0938500e+03   9.4917907e+01
   1.0938000e+03   9.4994035e+01
   1.0937500e+03   9.5068310e+01
   1.0937000e+03   9.5140783e+01
   1.0936500e+03   9.5211501e+01
   1.0936000e+03   9.5280512e+01
   1.0935500e+03   9.5347861e+01
   1.0935000e+03   9.5413593e+01
   1.0934500e+03   9.5477751e+01
   1.0934000e+03   9.5540379e+01
   1.0933500e+03   9.5601518e+01
   1.0933000e+03   9.5661209e+01
   1.0932500e+03   9.5719490e+01
   1.0932000e+03   9.5776401e+01
   1.0931500e+03   9.5831978e+01
   1.0931000e+03   9.5886258e+01
   1.0930500e+03   9.5939277e+01
   1.0930000e+03   9.5991068e+01
   1.0929500e+03   9.6041665e+01
   1.0929000e+03   9.6091102e+01
   1.0928500e+03   9.6139408e+01
   1.0928000e+03   9.6186615e+01
   1.0927500e+03   9.6232754e+01
   1.0927000e+03   9.6277851e+01
   1.0926500e+03   9.6321937e+01
   1.0926000e+03   9.6365038e+01
   1.0925500e+03   9.6407180e+01
   1.0925000e+03   9.6448390e+01
   1.0924500e+03   9.6488691e+01
   1.0924000e+03   9.6528110e+01
   1.0923500e+03   9.6566668e+01
   1.0923000e+03   9.6604390e+01
   1.0922500e+03   9.6641296e+01
   1.0922000e+03   9.6677410e+01
   1.0921500e+03   9.6712750e+01
   1.0921000e+03   9.6747339e+01
   1.0920500e+03   9.6781195e+01
   1.0920000e+03   9.6814337e+01
   1.0919500e+03   9.6846785e+01
   1.0919000e+03   9.6878556e+01
   1.0918500e+03   9.6909667e+01
   1.0918000e+03   9.6940136e+01
   1.0917500e+03   9.6969979e+01
   1.0917000e+03   9.6999211e+01
   1.0916500e+03   9.7027850e+01
   1.0916000e+03   9.7055908e+01
   1.0915500e+03   9.7083402e+01
   1.0915000e+03   9.7110345e+01
   1.0914500e+03   9.7136752e+01
   1.0914000e+03   9.7162634e+01
   1.0913500e+03   9.7188007e+01
   1.0913000e+03   9.7212881e+01
   1.0912500e+03   9.7237270e+01
   1.0912000e+03   9.7261185e+01
   1.0911500e+03   9.7284638e+01
   1.0911000e+03   9.7307640e+01
   1.0910500e+03   9.7330202e+01
   1.0910000e+03   9.7352335e+01
   1.0909500e+03   9.7374049e+01
   1.0909000e+03   9.7395354e+01
   1.0908500e+03   9.7416259e+01
   1.0908000e+03   9.7436775e+01
   1.0907500e+03   9.7456910e+01
   1.0907000e+03   9.7476673e+01
   1.0906500e+03   9.7496074e+01
   1.0906000e+03   9.7515120e+01
   1.0905500e+03   9.7533820e+01
   1.0905000e+03   9.7552181e+01
   1.0904500e+03   9.7570212e+01
   1.0904000e+03   9.7587920e+01
   1.0903500e+03   9.7605313e+01
   1.0903000e+03   9.7622397e+01
   1.0902500e+03   9.7639180e+01
   1.0902000e+03   9.7655668e+01
   1.0901500e+03   9.7671868e+01
   1.0901000e+03   9.7687787e+01
   1.0900500e+03   9.7703430e+01
   1.0900000e+03   9.7718804e+01
   1.0899500e+03   9.7733915e+01
   1.0899000e+03   9.7748769e+01
   1.0898500e+03   9.7763370e+01
   1.0898000e+03   9.7777725e+01
   1.0897500e+03   9.7791839e+01
   1.0897000e+03   9.7805717e+01
   1.0896500e+03   9.7819364e+01
   1.0896000e+03   9.7832785e+01
   1.0895500e+03   9.7845985e+01
   1.0895000e+03   9.7858969e+01
   1.0894500e+03   9.7871741e+01
   1.0894000e+03   9.7884305e+01
   1.0893500e+03   9.7896666e+01
   1.0893000e+03   9.7908829e+01
   1.0892500e+03   9.7920797e+01
   1.0892000e+03   9.7932574e+01
   1.0891500e+03   9.7944164e+01
   1.0891000e+03   9.7955571e+01
   1.0890500e+03   9.7966799e+01
   1.0890000e+03   9.7977852e+01
   1.0889500e+03   9.7988732e+01
   1.0889000e+03   9.7999444e+01
   1.0888500e+03   9.8009990e+01
   1.0888000e+03   9.8020375e+01
   1.0887500e+03   9.8030601e+01
   1.0887000e+03   9.8040671e+01
   1.0886500e+03   9.8050589e+01
   1.0886000e+03   9.8060357e+01
   1.0885500e+03   9.8069979e+01
   1.0885000e+03   9.8079457e+01
   1.0884500e+03   9.8088794e+01
   1.0884000e+03   9.8097993e+01
   1.0883500e+03   9.8107056e+01
   1.0883000e+03   9.8115986e+01
   1.0882500e+03   9.8124785e+01
   1.0882000e+03   9.8133457e+01
   1.0881500e+03   9.8142003e+01
   1.0881000e+03   9.8150425e+01
   1.0880500e+03   9.8158727e+01
   1.0880000e+03   9.8166910e+01
   1.0879500e+03   9.8174977e+01
   1.0879000e+03   9.8182930e+01
   1.0878500e+03   9.8190770e+01
   1.0878000e+03   9.8198500e+01
   1.0877500e+03   9.8206122e+01
   1.0877000e+03   9.8213637e+01
   1.0876500e+03   9.8221049e+01
   1.0876000e+03   9.8228358e+01
   1.0875500e+03   9.8235566e+01
   1.0875000e+03   9.8242676e+01
   1.0874500e+03   9.8249689e+01
   1.0874000e+03   9.8256607e+01
   1.0873500e+03   9.8263431e+01
   1.0873000e+03   9.8270163e+01
   1.0872500e+03   9.8276805e+01
   1.0872000e+03   9.8283358e+01
   1.0871500e+03   9.8289824e+01
   1.0871000e+03   9.8296205e+01
   1.0870500e+03   9.8302501e+01
   1.0870000e+03   9.8308714e+01
   1.0869500e+03   9.8314846e+01
   1.0869000e+03   9.8320899e+01
   1.0868500e+03   9.8326872e+01
   1.0868000e+03   9.8332769e+01
   1.0867500e+03   9.8338589e+01
   1.0867000e+03   9.8344335e+01
   1.0866500e+03   9.8350008e+01
   1.0866000e+03   9.8355608e+01
   1.0865500e+03   9.8361137e+01
   1.0865000e+03   9.8366597e+01
   1.0864500e+03   9.8371987e+01
   1.0864000e+03   9.8377311e+01
   1.0863500e+03   9.8382568e+01
   1.0863000e+03   9.8387759e+01
   1.0862500e+03   9.8392887e+01
   1.0862000e+03   9.8397951e+01
   1.0861500e+03   9.8402953e+01
   1.0861000e+03   9.8407893e+01
   1.0860500e+03   9.8412774e+01
   1.0860000e+03   9.8417595e+01
   1.0859500e+03   9.8422358e+01
   1.0859000e+03   9.8427063e+01
   1.0858500e+03   9.8431712e+01
   1.0858000e+03   9.8436305e+01
   1.0857500e+03   9.8440844e+01
   1.0857000e+03   9.8445329e+01
   1.0856500e+03   9.8449760e+01
   1.0856000e+03   9.8454140e+01
   1.0855500e+03   9.8458468e+01
   1.0855000e+03   9.8462745e+01
   1.0854500e+03   9.8466973e+01
   1.0854000e+03   9.8471151e+01
   1.0853500e+03   9.8475282e+01
   1.0853000e+03   9.8479364e+01
   1.0852500e+03   9.8483400e+01
   1.0852000e+03   9.8487389e+01
   1.0851500e+03   9.8491333e+01
   1.0851000e+03   9.8495233e+01
   1.0850500e+03   9.8499088e+01
   1.0850000e+03   9.8502899e+01
   1.0849500e+03   9.8506668e+01
   1.0849000e+03   9.8510394e+01
   1.0848500e+03   9.8514079e+01
   1.0848000e+03   9.8517723e+01
   1.0847500e+03   9.8521327e+01
   1.0847000e+03   9.8524891e+01
   1.0846500e+03   9.8528415e+01
   1.0846000e+03   9.8531901e+01
   1.0845500e+03   9.8535349e+01
   1.0845000e+03   9.8538760e+01
   1.0844500e+03   9.8542133e+01
   1.0844000e+03   9.8545470e+01
   1.0843500e+03   9.8548770e+01
   1.0843000e+03   9.8552036e+01
   1.0842500e+03   9.8555266e+01
   1.0842000e+03   9.8558462e+01
   1.0841500e+03   9.8561624e+01
   1.0841000e+03   9.8564753e+01
   1.0840500e+03   9.8567848e+01
   1.0840000e+03   9.8570911e+01
   1.0839500e+03   9.8573942e+01
   1.0839000e+03   9.8576941e+01
   1.0838500e+03   9.8579909e+01
   1.0838000e+03   9.8582846e+01
   1.0837500e+03   9.8585753e+01
   1.0837000e+03   9.8588629e+01
   1.0836500e+03   9.8591476e+01
   1.0836000e+03   9.8594294e+01
   1.0835500e+03   9.8597084e+01
   1.0835000e+03   9.8599844e+01
   1.0834500e+03   9.8602577e+01
   1.0834000e+03   9.8605282e+01
   1.0833500e+03   9.8607960e+01
   1.0833000e+03   9.8610611e+01
   1.0832500e+03   9.8613235e+01
   1.0832000e+03   9.8615833e+01
   1.0831500e+03   9.8618405e+01
   1.0831000e+03   9.8620952e+01
   1.0830500e+03   9.8623474e+01
   1.0830000e+03   9.8625970e+01
   1.0829500e+03   9.8628443e+01
   1.0829000e+03   9.8630891e+01
   1.0828500e+03   9.8633315e+01
   1.0828000e+03   9.8635715e+01
   1.0827500e+03   9.8638092e+01
   1.0827000e+03   9.8640446e+01
   1.0826500e+03   9.8642778e+01
   1.0826000e+03   9.8645087e+01
   1.0825500e+03   9.8647374e+01
   1.0825000e+03   9.8649639e+01
   1.0824500e+03   9.8651882e+01
   1.0824000e+03   9.8654104e+01
   1.0823500e+03   9.8656305e+01
   1.0823000e+03   9.8658486e+01
   1.0822500e+03   9.8660646e+01
   1.0822000e+03   9.8662785e+01
   1.0821500e+03   9.8664905e+01
   1.0821000e+03   9.8667004e+01
   1.0820500e+03   9.8669085e+01
   1.0820000e+03   9.8671146e+01
   1.0819500e+03   9.8673188e+01
   1.0819000e+03   9.8675211e+01
   1.0818500e+03   9.8677215e+01
   1.0818000e+03   9.8679201e+01
   1.0817500e+03   9.8681169e+01
   1.0817000e+03   9.8683119e+01
   1.0816500e+03   9.8685052e+01
   1.0816000e+03   9.8686967e+01
   1.0815500e+03   9.8688864e+01
   1.0815000e+03   9.8690745e+01
   1.0814500e+03   9.8692608e+01
   1.0814000e+03   9.8694455e+01
   1.0813500e+03   9.8696286e+01
   1.0813000e+03   9.8698100e+01
   1.0812500e+03   9.8699898e+01
   1.0812000e+03   9.8701680e+01
   1.0811500e+03   9.8703447e+01
   1.0811000e+03   9.8705198e+01
   1.0810500e+03   9.8706933e+01
   1.0810000e+03   9.8708654e+01
   1.0809500e+03   9.8710359e+01
   1.0809000e+03   9.8712050e+01
   1.0808500e+03   9.8713726e+01
   1.0808000e+03   9.8715387e+01
   1.0807500e+03   9.8717034e+01
   1.0807000e+03   9.8718667e+01
   1.0806500e+03   9.8720286e+01
   1.0806000e+03   9.8721891e+01
   1.0805500e+03   9.8723483e+01
   1.0805000e+03   9.8725060e+01
   1.0804500e+03   9.8726625e+01
   1.0804000e+03   9.8728176e+01
   1.0803500e+03   9.8729714e+01
   1.0803000e+03   9.8731240e+01
   1.0802500e+03   9.8732752e+01
   1.0802000e+03   9.8734252e+01
   1.0801500e+03   9.8735739e+01
   1.0801000e+03   9.8737214e+01
   1.0800500e+03   9.8738677e+01
   1.0800000e+03   9.8740127e+01
   1.0799500e+03   9.8741566e+01
   1.0799000e+03   9.8742992e+01
   1.0798500e+03   9.8744407e+01
   1.0798000e+03   9.8745811e+01
   1.0797500e+03   9.8747203e+01
   1.0797000e+03   9.8748583e+01
   1.0796500e+03   9.8749953e+01
   1.0796000e+03   9.8751311e+01
   1.0795500e+03   9.8752659e+01
   1.0795000e+03   9.8753995e+01
   1.0794500e+03   9.8755321e+01
   1.0794000e+03   9.8756636e+01
   1.0793500e+03   9.8757941e+01
   1.0793000e+03   9.8759235e+01
   1.0792500e+03   9.8760519e+01
   1.0792000e+03   9.8761792e+01
   1.0791500e+03   9.8763056e+01
   1.0791000e+03   9.8764310e+01
   1.0790500e+03   9.8765554e+01
   1.0790000e+03   9.8766788e+01
   1.0789500e+03   9.8768012e+01
   1.0789000e+03   9.8769227e+01
   1.0788500e+03   9.8770432e+01
   1.0788000e+03   9.8771628e+01
   1.0787500e+03   9.8772815e+01
   1.0787000e+03   9.8773992e+01
   1.0786500e+03   9.8775161e+01
   1.0786000e+03   9.8776320e+01
   1.0785500e+03   9.8777471e+01
   1.0785000e+03   9.8778612e+01
   1.0784500e+03   9.8779745e+01
   1.0784000e+03   9.8780870e+01
   1.0783500e+03   9.8781986e+01
   1.0783000e+03   9.8783093e+01
   1.0782500e+03   9.8784192e+01
   1.0782000e+03   9.8785283e+01
   1.0781500e+03   9.8786365e+01
   1.0781000e+03   9.8787440e+01
   1.0780500e+03   9.8788506e+01
   1.0780000e+03   9.8789564e+01
   1.0779500e+03   9.8790615e+01
   1.0779000e+03   9.8791658e+01
   1.0778500e+03   9.8792692e+01
   1.0778000e+03   9.8793720e+01
   1.0777500e+03   9.8794739e+01
   1.0777000e+03   9.8795752e+01
   1.0776500e+03   9.8796756e+01
   1.0776000e+03   9.8797754e+01
   1.0775500e+03   9.8798744e+01
   1.0775000e+03   9.8799727e+01
   1.0774500e+03   9.8800703e+01
   1.0774000e+03   9.8801671e+01
   1.0773500e+03   9.8802633e+01
   1.0773000e+03   9.8803588e+01
   1.0772500e+03   9.8804535e+01
   1.0772000e+03   9.8805476e+01
   1.0771500e+03   9.8806411e+01
   1.0771000e+03   9.8807338e+01
   1.0770500e+03   9.8808259e+01
   1.0770000e+03   9.8809174e+01
   1.0769500e+03   9.8810082e+01
   1.0769000e+03   9.8810983e+01
   1.0768500e+03   9.8811878e+01
   1.0768000e+03   9.8812767e+01
   1.0767500e+03   9.8813649e+01
   1.0767000e+03   9.8814526e+01
   1.0766500e+03   9.8815396e+01
   1.0766000e+03   9.8816260e+01
   1.0765500e+03   9.8817118e+01
   1.0765000e+03   9.8817970e+01
   1.0764500e+03   9.8818816e+01
   1.0764000e+03   9.8819657e+01
   1.0763500e+03   9.8820491e+01
   1.0763000e+03   9.8821320e+01
   1.0762500e+03   9.8822143e+01
   1.0762000e+03   9.8822960e+01
   1.0761500e+03   9.8823772e+01
   1.0761000e+03   9.8824578e+01
   1.0760500e+03   9.8825379e+01
   1.0760000e+03   9.8826174e+01
   1.0759500e+03   9.8826964e+01
   1.0759000e+03   9.8827749e+01
   1.0758500e+03   9.8828528e+01
   1.0758000e+03   9.8829302e+01
   1.0757500e+03   9.8830071e+01
   1.0757000e+03   9.8830835e+01
   1.0756500e+03   9.8831593e+01
   1.0756000e+03   9.8832347e+01
   1.0755500e+03   9.8833095e+01
   1.0755000e+03   9.8833838e+01
   1.0754500e+03   9.8834577e+01
   1.0754000e+03   9.8835310e+01
   1.0753500e+03   9.8836039e+01
   1.0753000e+03   9.8836763e+01
   1.0752500e+03   9.8837482e+01
   1.0752000e+03   9.8838197e+01
   1.0751500e+03   9.8838907e+01
   1.0751000e+03   9.8839612e+01
   1.0750500e+03   9.8840312e+01
   1.0750000e+03   9.8841008e+01


==> Data/Lorentzians/LSA_lorentz_29C.dat <==
   1.1250000e+03   9.8866860e+01
   1.1249500e+03   9.8866382e+01
   1.1249000e+03   9.8865902e+01
   1.1248500e+03   9.8865418e+01
   1.1248000e+03   9.8864932e+01
   1.1247500e+03   9.8864444e+01
   1.1247000e+03   9.8863953e+01
   1.1246500e+03   9.8863459e+01
   1.1246000e+03   9.8862962e+01
   1.1245500e+03   9.8862463e+01
   1.1245000e+03   9.8861961e+01
   1.1244500e+03   9.8861457e+01
   1.1244000e+03   9.8860949e+01
   1.1243500e+03   9.8860439e+01
   1.1243000e+03   9.8859926e+01
   1.1242500e+03   9.8859410e+01
   1.1242000e+03   9.8858891e+01
   1.1241500e+03   9.8858370e+01
   1.1241000e+03   9.8857845e+01
   1.1240500e+03   9.8857318e+01
   1.1240000e+03   9.8856788e+01
   1.1239500e+03   9.8856255e+01
   1.1239000e+03   9.8855718e+01
   1.1238500e+03   9.8855179e+01
   1.1238000e+03   9.8854637e+01
   1.1237500e+03   9.8854092e+01
   1.1237000e+03   9.8853543e+01
   1.1236500e+03   9.8852992e+01
   1.1236000e+03   9.8852437e+01
   1.1235500e+03   9.8851880e+01
   1.1235000e+03   9.8851319e+01
   1.1234500e+03   9.8850755e+01
   1.1234000e+03   9.8850188e+01
   1.1233500e+03   9.8849617e+01
   1.1233000e+03   9.8849044e+01
   1.1232500e+03   9.8848467e+01
   1.1232000e+03   9.8847887e+01
   1.1231500e+03   9.8847303e+01
   1.1231000e+03   9.8846716e+01
   1.1230500e+03   9.8846126e+01
   1.1230000e+03   9.8845532e+01
   1.1229500e+03   9.8844935e+01
   1.1229000e+03   9.8844335e+01
   1.1228500e+03   9.8843731e+01
   1.1228000e+03   9.8843123e+01
   1.1227500e+03   9.8842512e+01
   1.1227000e+03   9.8841897e+01
   1.1226500e+03   9.8841279e+01
   1.1226000e+03   9.8840657e+01
   1.1225500e+03   9.8840032e+01
   1.1225000e+03   9.8839402e+01
   1.1224500e+03   9.8838770e+01
   1.1224000e+03   9.8838133e+01
   1.1223500e+03   9.8837493e+01
   1.1223000e+03   9.8836848e+01
   1.1222500e+03   9.8836200e+01
   1.1222000e+03   9.8835549e+01
   1.1221500e+03   9.8834893e+01
   1.1221000e+03   9.8834233e+01
   1.1220500e+03   9.8833570e+01
   1.1220000e+03   9.8832902e+01
   1.1219500e+03   9.8832230e+01
   1.1219000e+03   9.8831555e+01
   1.1218500e+03   9.8830875e+01
   1.1218000e+03   9.8830191e+01
   1.1217500e+03   9.8829503e+01
   1.1217000e+03   9.8828811e+01
   1.1216500e+03   9.8828115e+01
   1.1216000e+03   9.8827414e+01
   1.1215500e+03   9.8826710e+01
   1.1215000e+03   9.8826001e+01
   1.1214500e+03   9.8825287e+01
   1.1214000e+03   9.8824569e+01
   1.1213500e+03   9.8823847e+01
   1.1213000e+03   9.8823120e+01
   1.1212500e+03   9.8822389e+01
   1.1212000e+03   9.8821653e+01
   1.1211500e+03   9.8820913e+01
   1.1211000e+03   9.8820168e+01
   1.1210500e+03   9.8819419e+01
   1.1210000e+03   9.8818665e+01
   1.1209500e+03   9.8817906e+01
   1.1209000e+03   9.8817142e+01
   1.1208500e+03   9.8816374e+01
   1.1208000e+03   9.8815601e+01
   1.1207500e+03   9.8814822e+01
   1.1207000e+03   9.8814039e+01
   1.1206500e+03   9.8813251e+01
   1.1206000e+03   9.8812458e+01
   1.1205500e+03   9.8811660e+01
   1.1205000e+03   9.8810857e+01
   1.1204500e+03   9.8810049e+01
   1.1204000e+03   9.8809236e+01
   1.1203500e+03   9.8808417e+01
   1.1203000e+03   9.8807593e+01
   1.1202500e+03   9.8806764e+01
   1.1202000e+03   9.8805930e+01
   1.1201500e+03   9.8805090e+01
   1.1201000e+03   9.8804244e+01
   1.1200500e+03   9.8803394e+01
   1.1200000e+03   9.8802537e+01
   1.1199500e+03   9.8801675e+01
   1.1199000e+03   9.8800808e+01
   1.1198500e+03   9.8799935e+01
   1.1198000e+03   9.8799056e+01
   1.1197500e+03   9.8798171e+01
   1.1197000e+03   9.8797280e+01
   1.1196500e+03   9.8796384e+01
   1.1196000e+03   9.8795482e+01
   1.1195500e+03   9.8794573e+01
   1.1195000e+03   9.8793659e+01
   1.1194500e+03   9.8792739e+01
   1.1194000e+03   9.8791812e+01
   1.1193500e+03   9.8790879e+01
   1.1193000e+03   9.8789940e+01
   1.1192500e+03   9.8788995e+01
   1.1192000e+03   9.8788043e+01
   1.1191500e+03   9.8787085e+01
   1.1191000e+03   9.8786121e+01
   1.1190500e+03   9.8785150e+01
   1.1190000e+03   9.8784172e+01
   1.1189500e+03   9.8783187e+01
   1.1189000e+03   9.8782196e+01
   1.1188500e+03   9.8781199e+01
   1.1188000e+03   9.8780194e+01
   1.1187500e+03   9.8779182e+01
   1.1187000e+03   9.8778164e+01
   1.1186500e+03   9.8777138e+01
   1.1186000e+03   9.8776106e+01
   1.1185500e+03   9.8775066e+01
   1.1185000e+03   9.8774019e+01
   1.1184500e+03   9.8772965e+01
   1.1184000e+03   9.8771903e+01
   1.1183500e+03   9.8770834e+01
   1.1183000e+03   9.8769757e+01
   1.1182500e+03   9.8768673e+01
   1.1182000e+03   9.8767582e+01
   1.1181500e+03   9.8766482e+01
   1.1181000e+03   9.8765375e+01
   1.1180500e+03   9.8764260e+01
   1.1180000e+03   9.8763137e+01
   1.1179500e+03   9.8762006e+01
   1.1179000e+03   9.8760867e+01
   1.1178500e+03   9.8759720e+01
   1.1178000e+03   9.8758565e+01
   1.1177500e+03   9.8757401e+01
   1.1177000e+03   9.8756229e+01
   1.1176500e+03   9.8755048e+01
   1.1176000e+03   9.8753859e+01
   1.1175500e+03   9.8752661e+01
   1.1175000e+03   9.8751455e+01
   1.1174500e+03   9.8750240e+01
   1.1174000e+03   9.8749016e+01
   1.1173500e+03   9.8747783e+01
   1.1173000e+03   9.8746541e+01
   1.1172500e+03   9.8745290e+01
   1.1172000e+03   9.8744029e+01
   1.1171500e+03   9.8742759e+01
   1.1171000e+03   9.8741480e+01
   1.1170500e+03   9.8740192e+01
   1.1170000e+03   9.8738893e+01
   1.1169500e+03   9.8737585e+01
   1.1169000e+03   9.8736268e+01
   1.1168500e+03   9.8734940e+01
   1.1168000e+03   9.8733602e+01
   1.1167500e+03   9.8732255e+01
   1.1167000e+03   9.8730897e+01
   1.1166500e+03   9.8729529e+01
   1.1166000e+03   9.8728150e+01
   1.1165500e+03   9.8726761e+01
   1.1165000e+03   9.8725362e+01
   1.1164500e+03   9.8723951e+01
   1.1164000e+03   9.8722530e+01
   1.1163500e+03   9.8721098e+01
   1.1163000e+03   9.8719655e+01
   1.1162500e+03   9.8718201e+01
   1.1162000e+03   9.8716735e+01
   1.1161500e+03   9.8715259e+01
   1.1161000e+03   9.8713770e+01
   1.1160500e+03   9.8712270e+01
   1.1160000e+03   9.8710759e+01
   1.1159500e+03   9.8709235e+01
   1.1159000e+03   9.8707700e+01
   1.1158500e+03   9.8706152e+01
   1.1158000e+03   9.8704592e+01
   1.1157500e+03   9.8703020e+01
   1.1157000e+03   9.8701435e+01
   1.1156500e+03   9.8699838e+01
   1.1156000e+03   9.8698228e+01
   1.1155500e+03   9.8696605e+01
   1.1155000e+03   9.8694969e+01
   1.1154500e+03   9.8693320e+01
   1.1154000e+03   9.8691657e+01
   1.1153500e+03   9.8689981e+01
   1.1153000e+03   9.8688292e+01
   1.1152500e+03   9.8686589e+01
   1.1152000e+03   9.8684872e+01
   1.1151500e+03   9.8683141e+01
   1.1151000e+03   9.8681395e+01
   1.1150500e+03   9.8679636e+01
   1.1150000e+03   9.8677862e+01
   1.1149500e+03   9.8676073e+01
   1.1149000e+03   9.8674269e+01
   1.1148500e+03   9.8672451e+01
   1.1148000e+03   9.8670617e+01
   1.1147500e+03   9.8668768e+01
   1.1147000e+03   9.8666903e+01
   1.1146500e+03   9.8665023e+01
   1.1146000e+03   9.8663127e+01
   1.1145500e+03   9.8661215e+01
   1.1145000e+03   9.8659287e+01
   1.1144500e+03   9.8657343e+01
   1.1144000e+03   9.8655382e+01
   1.1143500e+03   9.8653404e+01
   1.1143000e+03   9.8651409e+01
   1.1142500e+03   9.8649397e+01
   1.1142000e+03   9.8647368e+01
   1.1141500e+03   9.8645322e+01
   1.1141000e+03   9.8643257e+01
   1.1140500e+03   9.8641175e+01
   1.1140000e+03   9.8639075e+01
   1.1139500e+03   9.8636956e+01
   1.1139000e+03   9.8634819e+01
   1.1138500e+03   9.8632663e+01
   1.1138000e+03   9.8630488e+01
   1.1137500e+03   9.8628294e+01
   1.1137000e+03   9.8626081e+01
   1.1136500e+03   9.8623848e+01
   1.1136000e+03   9.8621595e+01
   1.1135500e+03   9.8619322e+01
   1.1135000e+03   9.8617028e+01
   1.1134500e+03   9.8614714e+01
   1.1134000e+03   9.8612379e+01
   1.1133500e+03   9.8610024e+01
   1.1133000e+03   9.8607646e+01
   1.1132500e+03   9.8605248e+01
   1.1132000e+03   9.8602827e+01
   1.1131500e+03   9.8600384e+01
   1.1131000e+03   9.8597919e+01
   1.1130500e+03   9.8595432e+01
   1.1130000e+03   9.8592921e+01
   1.1129500e+03   9.8590387e+01
   1.1129000e+03   9.8587830e+01
   1.1128500e+03   9.8585249e+01
   1.1128000e+03   9.8582644e+01
   1.1127500e+03   9.8580014e+01
   1.1127000e+03   9.8577360e+01
   1.1126500e+03   9.8574681e+01
   1.1126000e+03   9.8571977e+01
   1.1125500e+03   9.8569247e+01
   1.1125000e+03   9.8566492e+01
   1.1124500e+03   9.8563710e+01
   1.1124000e+03   9.8560901e+01
   1.1123500e+03   9.8558066e+01
   1.1123000e+03   9.8555203e+01
   1.1122500e+03   9.8552313e+01
   1.1122000e+03   9.8549395e+01
   1.1121500e+03   9.8546448e+01
   1.1121000e+03   9.8543473e+01
   1.1120500e+03   9.8540469e+01
   1.1120000e+03   9.8537436e+01
   1.1119500e+03   9.8534372e+01
   1.1119000e+03   9.8531279e+01
   1.1118500e+03   9.8528155e+01
   1.1118000e+03   9.8525000e+01
   1.1117500e+03   9.8521814e+01
   1.1117000e+03   9.8518596e+01
   1.1116500e+03   9.8515346e+01
   1.1116000e+03   9.8512063e+01
   1.1115500e+03   9.8508748e+01
   1.1115000e+03   9.8505398e+01
   1.1114500e+03   9.8502015e+01
   1.1114000e+03   9.8498598e+01
   1.1113500e+03   9.8495145e+01
   1.1113000e+03   9.8491658e+01
   1.1112500e+03   9.8488134e+01
   1.1112000e+03   9.8484575e+01
   1.1111500e+03   9.8480978e+01
   1.1111000e+03   9.8477345e+01
   1.1110500e+03   9.8473673e+01
   1.1110000e+03   9.8469964e+01
   1.1109500e+03   9.8466215e+01
   1.1109000e+03   9.8462427e+01
   1.1108500e+03   9.8458600e+01
   1.1108000e+03   9.8454732e+01
   1.1107500e+03   9.8450823e+01
   1.1107000e+03   9.8446872e+01
   1.1106500e+03   9.8442879e+01
   1.1106000e+03   9.8438844e+01
   1.1105500e+03   9.8434765e+01
   1.1105000e+03   9.8430642e+01
   1.1104500e+03   9.8426475e+01
   1.1104000e+03   9.8422262e+01
   1.1103500e+03   9.8418004e+01
   1.1103000e+03   9.8413699e+01
   1.1102500e+03   9.8409346e+01
   1.1102000e+03   9.8404946e+01
   1.1101500e+03   9.8400498e+01
   1.1101000e+03   9.8396000e+01
   1.1100500e+03   9.8391452e+01
   1.1100000e+03   9.8386854e+01
   1.1099500e+03   9.8382204e+01
   1.1099000e+03   9.8377502e+01
   1.1098500e+03   9.8372746e+01
   1.1098000e+03   9.8367937e+01
   1.1097500e+03   9.8363074e+01
   1.1097000e+03   9.8358155e+01
   1.1096500e+03   9.8353180e+01
   1.1096000e+03   9.8348148e+01
   1.1095500e+03   9.8343058e+01
   1.1095000e+03   9.8337909e+01
   1.1094500e+03   9.8332701e+01
   1.1094000e+03   9.8327432e+01
   1.1093500e+03   9.8322101e+01
   1.1093000e+03   9.8316708e+01
   1.1092500e+03   9.8311252e+01
   1.1092000e+03   9.8305731e+01
   1.1091500e+03   9.8300145e+01
   1.1091000e+03   9.8294492e+01
   1.1090500e+03   9.8288772e+01
   1.1090000e+03   9.8282983e+01
   1.1089500e+03   9.8277125e+01
   1.1089000e+03   9.8271197e+01
   1.1088500e+03   9.8265196e+01
   1.1088000e+03   9.8259123e+01
   1.1087500e+03   9.8252975e+01
   1.1087000e+03   9.8246752e+01
   1.1086500e+03   9.8240453e+01
   1.1086000e+03   9.8234076e+01
   1.1085500e+03   9.8227620e+01
   1.1085000e+03   9.8221084e+01
   1.1084500e+03   9.8214467e+01
   1.1084000e+03   9.8207766e+01
   1.1083500e+03   9.8200981e+01
   1.1083000e+03   9.8194111e+01
   1.1082500e+03   9.8187154e+01
   1.1082000e+03   9.8180108e+01
   1.1081500e+03   9.8172972e+01
   1.1081000e+03   9.8165745e+01
   1.1080500e+03   9.8158425e+01
   1.1080000e+03   9.8151010e+01
   1.1079500e+03   9.8143499e+01
   1.1079000e+03   9.8135891e+01
   1.1078500e+03   9.8128183e+01
   1.1078000e+03   9.8120374e+01
   1.1077500e+03   9.8112462e+01
   1.1077000e+03   9.8104446e+01
   1.1076500e+03   9.8096323e+01
   1.1076000e+03   9.8088092e+01
   1.1075500e+03   9.8079751e+01
   1.1075000e+03   9.8071298e+01
   1.1074500e+03   9.8062731e+01
   1.1074000e+03   9.8054048e+01
   1.1073500e+03   9.8045247e+01
   1.1073000e+03   9.8036325e+01
   1.1072500e+03   9.8027282e+01
   1.1072000e+03   9.8018114e+01
   1.1071500e+03   9.8008820e+01
   1.1071000e+03   9.7999396e+01
   1.1070500e+03   9.7989842e+01
   1.1070000e+03   9.7980153e+01
   1.1069500e+03   9.7970329e+01
   1.1069000e+03   9.7960366e+01
   1.1068500e+03   9.7950262e+01
   1.1068000e+03   9.7940015e+01
   1.1067500e+03   9.7929621e+01
   1.1067000e+03   9.7919078e+01
   1.1066500e+03   9.7908384e+01
   1.1066000e+03   9.7897535e+01
   1.1065500e+03   9.7886528e+01
   1.1065000e+03   9.7875361e+01
   1.1064500e+03   9.7864030e+01
   1.1064000e+03   9.7852533e+01
   1.1063500e+03   9.7840867e+01
   1.1063000e+03   9.7829027e+01
   1.1062500e+03   9.7817011e+01
   1.1062000e+03   9.7804816e+01
   1.1061500e+03   9.7792437e+01
   1.1061000e+03   9.7779872e+01
   1.1060500e+03   9.7767116e+01
   1.1060000e+03   9.7754166e+01
   1.1059500e+03   9.7741019e+01
   1.1059000e+03   9.7727670e+01
   1.1058500e+03   9.7714116e+01
   1.1058000e+03   9.7700351e+01
   1.1057500e+03   9.7686373e+01
   1.1057000e+03   9.7672177e+01
   1.1056500e+03   9.7657758e+01
   1.1056000e+03   9.7643112e+01
   1.1055500e+03   9.7628235e+01
   1.1055000e+03   9.7613121e+01
   1.1054500e+03   9.7597766e+01
   1.1054000e+03   9.7582166e+01
   1.1053500e+03   9.7566314e+01
   1.1053000e+03   9.7550206e+01
   1.1052500e+03   9.7533837e+01
   1.1052000e+03   9.7517201e+01
   1.1051500e+03   9.7500293e+01
   1.1051000e+03   9.7483106e+01
   1.1050500e+03   9.7465636e+01
   1.1050000e+03   9.7447875e+01
   1.1049500e+03   9.7429819e+01
   1.1049000e+03   9.7411461e+01
   1.1048500e+03   9.7392794e+01
   1.1048000e+03   9.7373811e+01
   1.1047500e+03   9.7354507e+01
   1.1047000e+03   9.7334874e+01
   1.1046500e+03   9.7314904e+01
   1.1046000e+03   9.7294592e+01
   1.1045500e+03   9.7273929e+01
   1.1045000e+03   9.7252908e+01
   1.1044500e+03   9.7231520e+01
   1.1044000e+03   9.7209758e+01
   1.1043500e+03   9.7187614e+01
   1.1043000e+03   9.7165080e+01
   1.1042500e+03   9.7142145e+01
   1.1042000e+03   9.7118803e+01
   1.1041500e+03   9.7095043e+01
   1.1041000e+03   9.7070856e+01
   1.1040500e+03   9.7046233e+01
   1.1040000e+03   9.7021164e+01
   1.1039500e+03   9.6995639e+01
   1.1039000e+03   9.6969647e+01
   1.1038500e+03   9.6943179e+01
   1.1038000e+03   9.6916222e+01
   1.1037500e+03   9.6888766e+01
   1.1037000e+03   9.6860800e+01
   1.1036500e+03   9.6832312e+01
   1.1036000e+03   9.6803289e+01
   1.1035500e+03   9.6773721e+01
   1.1035000e+03   9.6743593e+01
   1.1034500e+03   9.6712893e+01
   1.1034000e+03   9.6681608e+01
   1.1033500e+03   9.6649723e+01
   1.1033000e+03   9.6617226e+01
   1.1032500e+03   9.6584102e+01
   1.1032000e+03   9.6550336e+01
   1.1031500e+03   9.6515913e+01
   1.1031000e+03   9.6480818e+01
   1.1030500e+03   9.6445034e+01
   1.1030000e+03   9.6408547e+01
   1.1029500e+03   9.6371338e+01
   1.1029000e+03   9.6333391e+01
   1.1028500e+03   9.6294689e+01
   1.1028000e+03   9.6255214e+01
   1.1027500e+03   9.6214947e+01
   1.1027000e+03   9.6173870e+01
   1.1026500e+03   9.6131963e+01
   1.1026000e+03   9.6089207e+01
   1.1025500e+03   9.6045582e+01
   1.1025000e+03   9.6001068e+01
   1.1024500e+03   9.5955642e+01
   1.1024000e+03   9.5909284e+01
   1.1023500e+03   9.5861972e+01
   1.1023000e+03   9.5813683e+01
   1.1022500e+03   9.5764394e+01
   1.1022000e+03   9.5714081e+01
   1.1021500e+03   9.5662722e+01
   1.1021000e+03   9.5610291e+01
   1.1020500e+03   9.5556763e+01
   1.1020000e+03   9.5502113e+01
   1.1019500e+03   9.5446314e+01
   1.1019000e+03   9.5389342e+01
   1.1018500e+03   9.5331168e+01
   1.1018000e+03   9.5271765e+01
   1.1017500e+03   9.5211106e+01
   1.1017000e+03   9.5149162e+01
   1.1016500e+03   9.5085905e+01
   1.1016000e+03   9.5021306e+01
   1.1015500e+03   9.4955334e+01
   1.1015000e+03   9.4887961e+01
   1.1014500e+03   9.4819157e+01
   1.1014000e+03   9.4748890e+01
   1.1013500e+03   9.4677131e+01
   1.1013000e+03   9.4603848e+01
   1.1012500e+03   9.4529011e+01
   1.1012000e+03   9.4452588e+01
   1.1011500e+03   9.4374549e+01
   1.1011000e+03   9.4294862e+01
   1.1010500e+03   9.4213496e+01
   1.1010000e+03   9.4130421e+01
   1.1009500e+03   9.4045607e+01
   1.1009000e+03   9.3959023e+01
   1.1008500e+03   9.3870639e+01
   1.1008000e+03   9.3780427e+01
   1.1007500e+03   9.3688358e+01
   1.1007000e+03   9.3594405e+01
   1.1006500e+03   9.3498542e+01
   1.1006000e+03   9.3400744e+01
   1.1005500e+03   9.3300987e+01
   1.1005000e+03   9.3199249e+01
   1.1004500e+03   9.3095510e+01
   1.1004000e+03   9.2989751e+01
   1.1003500e+03   9.2881957e+01
   1.1003000e+03   9.2772114e+01
   1.1002500e+03   9.2660211e+01
   1.1002000e+03   9.2546240e+01
   1.1001500e+03   9.2430198e+01
   1.1001000e+03   9.2312085e+01
   1.1000500e+03   9.2191903e+01
   1.1000000e+03   9.2069661e+01
   1.0999500e+03   9.1945371e+01
   1.0999000e+03   9.1819053e+01
   1.0998500e+03   9.1690730e+01
   1.0998000e+03   9.1560431e+01
   1.0997500e+03   9.1428194e+01
   1.0997000e+03   9.1294061e+01
   1.0996500e+03   9.1158085e+01
   1.0996000e+03   9.1020324e+01
   1.0995500e+03   9.0880845e+01
   1.0995000e+03   9.0739726e+01
   1.0994500e+03   9.0597052e+01
   1.0994000e+03   9.0452920e+01
   1.0993500e+03   9.0307436e+01
   1.0993000e+03   9.0160717e+01
   1.0992500e+03   9.0012893e+01
   1.0992000e+03   8.9864104e+01
   1.0991500e+03   8.9714504e+01
   1.0991000e+03   8.9564258e+01
   1.0990500e+03   8.9413544e+01
   1.0990000e+03   8.9262554e+01
   1.0989500e+03   8.9111493e+01
   1.0989000e+03   8.8960578e+01
   1.0988500e+03   8.8810042e+01
   1.0988000e+03   8.8660128e+01
   1.0987500e+03   8.8511094e+01
   1.0987000e+03   8.8363210e+01
   1.0986500e+03   8.8216759e+01
   1.0986000e+03   8.8072033e+01
   1.0985500e+03   8.7929337e+01
   1.0985000e+03   8.7788986e+01
   1.0984500e+03   8.7651301e+01
   1.0984000e+03   8.7516614e+01
   1.0983500e+03   8.7385261e+01
   1.0983000e+03   8.7257582e+01
   1.0982500e+03   8.7133921e+01
   1.0982000e+03   8.7014623e+01
   1.0981500e+03   8.6900031e+01
   1.0981000e+03   8.6790486e+01
   1.0980500e+03   8.6686323e+01
   1.0980000e+03   8.6587870e+01
   1.0979500e+03   8.6495444e+01
   1.0979000e+03   8.6409350e+01
   1.0978500e+03   8.6329881e+01
   1.0978000e+03   8.6257309e+01
   1.0977500e+03   8.6191890e+01
   1.0977000e+03   8.6133857e+01
   1.0976500e+03   8.6083420e+01
   1.0976000e+03   8.6040764e+01
   1.0975500e+03   8.6006048e+01
   1.0975000e+03   8.5979402e+01
   1.0974500e+03   8.5960925e+01
   1.0974000e+03   8.5950689e+01
   1.0973500e+03   8.5948731e+01
   1.0973000e+03   8.5955060e+01
   1.0972500e+03   8.5969651e+01
   1.0972000e+03   8.5992449e+01
   1.0971500e+03   8.6023367e+01
   1.0971000e+03   8.6062291e+01
   1.0970500e+03   8.6109073e+01
   1.0970000e+03   8.6163543e+01
   1.0969500e+03   8.6225501e+01
   1.0969000e+03   8.6294725e+01
   1.0968500e+03   8.6370969e+01
   1.0968000e+03   8.6453969e+01
   1.0967500e+03   8.6543441e+01
   1.0967000e+03   8.6639086e+01
   1.0966500e+03   8.6740592e+01
   1.0966000e+03   8.6847636e+01
   1.0965500e+03   8.6959886e+01
   1.0965000e+03   8.7077004e+01
   1.0964500e+03   8.7198647e+01
   1.0964000e+03   8.7324471e+01
   1.0963500e+03   8.7454131e+01
   1.0963000e+03   8.7587286e+01
   1.0962500e+03   8.7723596e+01
   1.0962000e+03   8.7862728e+01
   1.0961500e+03   8.8004356e+01
   1.0961000e+03   8.8148162e+01
   1.0960500e+03   8.8293836e+01
   1.0960000e+03   8.8441079e+01
   1.0959500e+03   8.8589604e+01
   1.0959000e+03   8.8739135e+01
   1.0958500e+03   8.8889408e+01
   1.0958000e+03   8.9040174e+01
   1.0957500e+03   8.9191194e+01
   1.0957000e+03   8.9342244e+01
   1.0956500e+03   8.9493113e+01
   1.0956000e+03   8.9643603e+01
   1.0955500e+03   8.9793530e+01
   1.0955000e+03   8.9942722e+01
   1.0954500e+03   9.0091020e+01
   1.0954000e+03   9.0238277e+01
   1.0953500e+03   9.0384360e+01
   1.0953000e+03   9.0529145e+01
   1.0952500e+03   9.0672520e+01
   1.0952000e+03   9.0814385e+01
   1.0951500e+03   9.0954649e+01
   1.0951000e+03   9.1093230e+01
   1.0950500e+03   9.1230057e+01
   1.0950000e+03   9.1365068e+01
   1.0949500e+03   9.1498206e+01
   1.0949000e+03   9.1629425e+01
   1.0948500e+03   9.1758686e+01
   1.0948000e+03   9.1885955e+01
   1.0947500e+03   9.2011205e+01
   1.0947000e+03   9.2134416e+01
   1.0946500e+03   9.2255572e+01
   1.0946000e+03   9.2374664e+01
   1.0945500e+03   9.2491684e+01
   1.0945000e+03   9.2606633e+01
   1.0944500e+03   9.2719512e+01
   1.0944000e+03   9.2830327e+01
   1.0943500e+03   9.2939088e+01
   1.0943000e+03   9.3045806e+01
   1.0942500e+03   9.3150497e+01
   1.0942000e+03   9.3253178e+01
   1.0941500e+03   9.3353868e+01
   1.0941000e+03   9.3452589e+01
   1.0940500e+03   9.3549363e+01
   1.0940000e+03   9.3644214e+01
   1.0939500e+03   9.3737170e+01
   1.0939000e+03   9.3828255e+01
   1.0938500e+03   9.3917499e+01
   1.0938000e+03   9.4004930e+01
   1.0937500e+03   9.4090577e+01
   1.0937000e+03   9.4174470e+01
   1.0936500e+03   9.4256639e+01
   1.0936000e+03   9.4337115e+01
   1.0935500e+03   9.4415928e+01
   1.0935000e+03   9.4493111e+01
   1.0934500e+03   9.4568693e+01
   1.0934000e+03   9.4642706e+01
   1.0933500e+03   9.4715181e+01
   1.0933000e+03   9.4786149e+01
   1.0932500e+03   9.4855641e+01
   1.0932000e+03   9.4923686e+01
   1.0931500e+03   9.4990316e+01
   1.0931000e+03   9.5055560e+01
   1.0930500e+03   9.5119447e+01
   1.0930000e+03   9.5182008e+01
   1.0929500e+03   9.5243270e+01
   1.0929000e+03   9.5303263e+01
   1.0928500e+03   9.5362014e+01
   1.0928000e+03   9.5419551e+01
   1.0927500e+03   9.5475900e+01
   1.0927000e+03   9.5531089e+01
   1.0926500e+03   9.5585144e+01
   1.0926000e+03   9.5638090e+01
   1.0925500e+03   9.5689953e+01
   1.0925000e+03   9.5740757e+01
   1.0924500e+03   9.5790526e+01
   1.0924000e+03   9.5839285e+01
   1.0923500e+03   9.5887056e+01
   1.0923000e+03   9.5933862e+01
   1.0922500e+03   9.5979725e+01
   1.0922000e+03   9.6024667e+01
   1.0921500e+03   9.6068710e+01
   1.0921000e+03   9.6111874e+01
   1.0920500e+03   9.6154179e+01
   1.0920000e+03   9.6195646e+01
   1.0919500e+03   9.6236293e+01
   1.0919000e+03   9.6276140e+01
   1.0918500e+03   9.6315205e+01
   1.0918000e+03   9.6353506e+01
   1.0917500e+03   9.6391062e+01
   1.0917000e+03   9.6427888e+01
   1.0916500e+03   9.6464002e+01
   1.0916000e+03   9.6499420e+01
   1.0915500e+03   9.6534159e+01
   1.0915000e+03   9.6568233e+01
   1.0914500e+03   9.6601659e+01
   1.0914000e+03   9.6634450e+01
   1.0913500e+03   9.6666622e+01
   1.0913000e+03   9.6698189e+01
   1.0912500e+03   9.6729163e+01
   1.0912000e+03   9.6759560e+01
   1.0911500e+03   9.6789391e+01
   1.0911000e+03   9.6818670e+01
   1.0910500e+03   9.6847409e+01
   1.0910000e+03   9.6875620e+01
   1.0909500e+03   9.6903316e+01
   1.0909000e+03   9.6930507e+01
   1.0908500e+03   9.6957204e+01
   1.0908000e+03   9.6983420e+01
   1.0907500e+03   9.7009164e+01
   1.0907000e+03   9.7034448e+01
   1.0906500e+03   9.7059280e+01
   1.0906000e+03   9.7083672e+01
   1.0905500e+03   9.7107632e+01
   1.0905000e+03   9.7131171e+01
   1.0904500e+03   9.7154297e+01
   1.0904000e+03   9.7177019e+01
   1.0903500e+03   9.7199347e+01
   1.0903000e+03   9.7221288e+01
   1.0902500e+03   9.7242851e+01
   1.0902000e+03   9.7264044e+01
   1.0901500e+03   9.7284876e+01
   1.0901000e+03   9.7305353e+01
   1.0900500e+03   9.7325483e+01
   1.0900000e+03   9.7345274e+01
   1.0899500e+03   9.7364733e+01
   1.0899000e+03   9.7383867e+01
   1.0898500e+03   9.7402682e+01
   1.0898000e+03   9.7421185e+01
   1.0897500e+03   9.7439384e+01
   1.0897000e+03   9.7457283e+01
   1.0896500e+03   9.7474889e+01
   1.0896000e+03   9.7492209e+01
   1.0895500e+03   9.7509248e+01
   1.0895000e+03   9.7526012e+01
   1.0894500e+03   9.7542507e+01
   1.0894000e+03   9.7558738e+01
   1.0893500e+03   9.7574710e+01
   1.0893000e+03   9.7590428e+01
   1.0892500e+03   9.7605898e+01
   1.0892000e+03   9.7621125e+01
   1.0891500e+03   9.7636114e+01
   1.0891000e+03   9.7650868e+01
   1.0890500e+03   9.7665394e+01
   1.0890000e+03   9.7679695e+01
   1.0889500e+03   9.7693775e+01
   1.0889000e+03   9.7707640e+01
   1.0888500e+03   9.7721293e+01
   1.0888000e+03   9.7734739e+01
   1.0887500e+03   9.7747981e+01
   1.0887000e+03   9.7761024e+01
   1.0886500e+03   9.7773870e+01
   1.0886000e+03   9.7786525e+01
   1.0885500e+03   9.7798991e+01
   1.0885000e+03   9.7811273e+01
   1.0884500e+03   9.7823373e+01
   1.0884000e+03   9.7835296e+01
   1.0883500e+03   9.7847044e+01
   1.0883000e+03   9.7858621e+01
   1.0882500e+03   9.7870029e+01
   1.0882000e+03   9.7881273e+01
   1.0881500e+03   9.7892355e+01
   1.0881000e+03   9.7903278e+01
   1.0880500e+03   9.7914046e+01
   1.0880000e+03   9.7924660e+01
   1.0879500e+03   9.7935123e+01
   1.0879000e+03   9.7945440e+01
   1.0878500e+03   9.7955611e+01
   1.0878000e+03   9.7965640e+01
   1.0877500e+03   9.7975530e+01
   1.0877000e+03   9.7985282e+01
   1.0876500e+03   9.7994899e+01
   1.0876000e+03   9.8004385e+01
   1.0875500e+03   9.8013740e+01
   1.0875000e+03   9.8022967e+01
   1.0874500e+03   9.8032069e+01
   1.0874000e+03   9.8041048e+01
   1.0873500e+03   9.8049905e+01
   1.0873000e+03   9.8058644e+01
   1.0872500e+03   9.8067265e+01
   1.0872000e+03   9.8075772e+01
   1.0871500e+03   9.8084166e+01
   1.0871000e+03   9.8092449e+01
   1.0870500e+03   9.8100622e+01
   1.0870000e+03   9.8108689e+01
   1.0869500e+03   9.8116650e+01
   1.0869000e+03   9.8124507e+01
   1.0868500e+03   9.8132262e+01
   1.0868000e+03   9.8139918e+01
   1.0867500e+03   9.8147474e+01
   1.0867000e+03   9.8154934e+01
   1.0866500e+03   9.8162299e+01
   1.0866000e+03   9.8169570e+01
   1.0865500e+03   9.8176748e+01
   1.0865000e+03   9.8183837e+01
   1.0864500e+03   9.8190835e+01
   1.0864000e+03   9.8197747e+01
   1.0863500e+03   9.8204572e+01
   1.0863000e+03   9.8211312e+01
   1.0862500e+03   9.8217968e+01
   1.0862000e+03   9.8224543e+01
   1.0861500e+03   9.8231037e+01
   1.0861000e+03   9.8237451e+01
   1.0860500e+03   9.8243786e+01
   1.0860000e+03   9.8250045e+01
   1.0859500e+03   9.8256228e+01
   1.0859000e+03   9.8262336e+01
   1.0858500e+03   9.8268371e+01
   1.0858000e+03   9.8274334e+01
   1.0857500e+03   9.8280225e+01
   1.0857000e+03   9.8286046e+01
   1.0856500e+03   9.8291799e+01
   1.0856000e+03   9.8297483e+01
   1.0855500e+03   9.8303100e+01
   1.0855000e+03   9.8308652e+01
   1.0854500e+03   9.8314139e+01
   1.0854000e+03   9.8319561e+01
   1.0853500e+03   9.8324921e+01
   1.0853000e+03   9.8330219e+01
   1.0852500e+03   9.8335456e+01
   1.0852000e+03   9.8340633e+01
   1.0851500e+03   9.8345751e+01
   1.0851000e+03   9.8350810e+01
   1.0850500e+03   9.8355812e+01
   1.0850000e+03   9.8360757e+01
   1.0849500e+03   9.8365647e+01
   1.0849000e+03   9.8370482e+01
   1.0848500e+03   9.8375262e+01
   1.0848000e+03   9.8379989e+01
   1.0847500e+03   9.8384664e+01
   1.0847000e+03   9.8389286e+01
   1.0846500e+03   9.8393858e+01
   1.0846000e+03   9.8398379e+01
   1.0845500e+03   9.8402851e+01
   1.0845000e+03   9.8407274e+01
   1.0844500e+03   9.8411649e+01
   1.0844000e+03   9.8415976e+01
   1.0843500e+03   9.8420256e+01
   1.0843000e+03   9.8424490e+01
   1.0842500e+03   9.8428679e+01
   1.0842000e+03   9.8432823e+01
   1.0841500e+03   9.8436922e+01
   1.0841000e+03   9.8440978e+01
   1.0840500e+03   9.8444991e+01
   1.0840000e+03   9.8448962e+01
   1.0839500e+03   9.8452890e+01
   1.0839000e+03   9.8456778e+01
   1.0838500e+03   9.8460624e+01
   1.0838000e+03   9.8464431e+01
   1.0837500e+03   9.8468198e+01
   1.0837000e+03   9.8471926e+01
   1.0836500e+03   9.8475615e+01
   1.0836000e+03   9.8479267e+01
   1.0835500e+03   9.8482881e+01
   1.0835000e+03   9.8486457e+01
   1.0834500e+03   9.8489998e+01
   1.0834000e+03   9.8493502e+01
   1.0833500e+03   9.8496971e+01
   1.0833000e+03   9.8500405e+01
   1.0832500e+03   9.8503804e+01
   1.0832000e+03   9.8507170e+01
   1.0831500e+03   9.8510501e+01
   1.0831000e+03   9.8513799e+01
   1.0830500e+03   9.8517065e+01
   1.0830000e+03   9.8520298e+01
   1.0829500e+03   9.8523499e+01
   1.0829000e+03   9.8526669e+01
   1.0828500e+03   9.8529807e+01
   1.0828000e+03   9.8532915e+01
   1.0827500e+03   9.8535992e+01
   1.0827000e+03   9.8539040e+01
   1.0826500e+03   9.8542058e+01
   1.0826000e+03   9.8545046e+01
   1.0825500e+03   9.8548006e+01
   1.0825000e+03   9.8550938e+01
   1.0824500e+03   9.8553841e+01
   1.0824000e+03   9.8556717e+01
   1.0823500e+03   9.8559565e+01
   1.0823000e+03   9.8562386e+01
   1.0822500e+03   9.8565181e+01
   1.0822000e+03   9.8567949e+01
   1.0821500e+03   9.8570691e+01
   1.0821000e+03   9.8573407e+01
   1.0820500e+03   9.8576098e+01
   1.0820000e+03   9.8578764e+01
   1.0819500e+03   9.8581405e+01
   1.0819000e+03   9.8584021e+01
   1.0818500e+03   9.8586614e+01
   1.0818000e+03   9.8589182e+01
   1.0817500e+03   9.8591727e+01
   1.0817000e+03   9.8594249e+01
   1.0816500e+03   9.8596747e+01
   1.0816000e+03   9.8599223e+01
   1.0815500e+03   9.8601676e+01
   1.0815000e+03   9.8604107e+01
   1.0814500e+03   9.8606516e+01
   1.0814000e+03   9.8608903e+01
   1.0813500e+03   9.8611269e+01
   1.0813000e+03   9.8613614e+01
   1.0812500e+03   9.8615938e+01
   1.0812000e+03   9.8618241e+01
   1.0811500e+03   9.8620523e+01
   1.0811000e+03   9.8622786e+01
   1.0810500e+03   9.8625028e+01
   1.0810000e+03   9.8627251e+01
   1.0809500e+03   9.8629454e+01
   1.0809000e+03   9.8631638e+01
   1.0808500e+03   9.8633803e+01
   1.0808000e+03   9.8635949e+01
   1.0807500e+03   9.8638076e+01
   1.0807000e+03   9.8640185e+01
   1.0806500e+03   9.8642276e+01
   1.0806000e+03   9.8644349e+01
   1.0805500e+03   9.8646404e+01
   1.0805000e+03   9.8648441e+01
   1.0804500e+03   9.8650461e+01
   1.0804000e+03   9.8652464e+01
   1.0803500e+03   9.8654449e+01
   1.0803000e+03   9.8656418e+01
   1.0802500e+03   9.8658371e+01
   1.0802000e+03   9.8660307e+01
   1.0801500e+03   9.8662226e+01
   1.0801000e+03   9.8664130e+01
   1.0800500e+03   9.8666017e+01
   1.0800000e+03   9.8667889e+01
   1.0799500e+03   9.8669745e+01
   1.0799000e+03   9.8671586e+01
   1.0798500e+03   9.8673412e+01
   1.0798000e+03   9.8675223e+01
   1.0797500e+03   9.8677018e+01
   1.0797000e+03   9.8678799e+01
   1.0796500e+03   9.8680566e+01
   1.0796000e+03   9.8682318e+01
   1.0795500e+03   9.8684056e+01
   1.0795000e+03   9.8685779e+01
   1.0794500e+03   9.8687489e+01
   1.0794000e+03   9.8689185e+01
   1.0793500e+03   9.8690867e+01
   1.0793000e+03   9.8692536e+01
   1.0792500e+03   9.8694192e+01
   1.0792000e+03   9.8695834e+01
   1.0791500e+03   9.8697463e+01
   1.0791000e+03   9.8699079e+01
   1.0790500e+03   9.8700682e+01
   1.0790000e+03   9.8702273e+01
   1.0789500e+03   9.8703851e+01
   1.0789000e+03   9.8705417e+01
   1.0788500e+03   9.8706970e+01
   1.0788000e+03   9.8708511e+01
   1.0787500e+03   9.8710040e+01
   1.0787000e+03   9.8711558e+01
   1.0786500e+03   9.8713063e+01
   1.0786000e+03   9.8714557e+01
   1.0785500e+03   9.8716039e+01
   1.0785000e+03   9.8717510e+01
   1.0784500e+03   9.8718970e+01
   1.0784000e+03   9.8720418e+01
   1.0783500e+03   9.8721855e+01
   1.0783000e+03   9.8723281e+01
   1.0782500e+03   9.8724697e+01
   1.0782000e+03   9.8726101e+01
   1.0781500e+03   9.8727495e+01
   1.0781000e+03   9.8728879e+01
   1.0780500e+03   9.8730252e+01
   1.0780000e+03   9.8731615e+01
   1.0779500e+03   9.8732967e+01
   1.0779000e+03   9.8734309e+01
   1.0778500e+03   9.8735642e+01
   1.0778000e+03   9.8736964e+01
   1.0777500e+03   9.8738277e+01
   1.0777000e+03   9.8739579e+01
   1.0776500e+03   9.8740873e+01
   1.0776000e+03   9.8742156e+01
   1.0775500e+03   9.8743430e+01
   1.0775000e+03   9.8744695e+01
   1.0774500e+03   9.8745951e+01
   1.0774000e+03   9.8747197e+01
   1.0773500e+03   9.8748435e+01
   1.0773000e+03   9.8749663e+01
   1.0772500e+03   9.8750882e+01
   1.0772000e+03   9.8752093e+01
   1.0771500e+03   9.8753294e+01
   1.0771000e+03   9.8754488e+01
   1.0770500e+03   9.8755672e+01
   1.0770000e+03   9.8756848e+01
   1.0769500e+03   9.8758016e+01
   1.0769000e+03   9.8759175e+01
   1.0768500e+03   9.8760326e+01
   1.0768000e+03   9.8761469e+01
   1.0767500e+03   9.8762604e+01
   1.0767000e+03   9.8763731e+01
   1.0766500e+03   9.8764849e+01
   1.0766000e+03   9.8765960e+01
   1.0765500e+03   9.8767063e+01
   1.0765000e+03   9.8768159e+01
   1.0764500e+03   9.8769246e+01
   1.0764000e+03   9.8770326e+01
   1.0763500e+03   9.8771399e+01
   1.0763000e+03   9.8772464e+01
   1.0762500e+03   9.8773522e+01
   1.0762000e+03   9.8774572e+01
   1.0761500e+03   9.8775615e+01
   1.0761000e+03   9.8776651e+01
   1.0760500e+03   9.8777680e+01
   1.0760000e+03   9.8778702e+01
   1.0759500e+03   9.8779717e+01
   1.0759000e+03   9.8780725e+01
   1.0758500e+03   9.8781726e+01
   1.0758000e+03   9.8782720e+01
   1.0757500e+03   9.8783708e+01
   1.0757000e+03   9.8784689e+01
   1.0756500e+03   9.8785663e+01
   1.0756000e+03   9.8786630e+01
   1.0755500e+03   9.8787592e+01
   1.0755000e+03   9.8788546e+01
   1.0754500e+03   9.8789495e+01
   1.0754000e+03   9.8790437e+01
   1.0753500e+03   9.8791372e+01
   1.0753000e+03   9.8792302e+01
   1.0752500e+03   9.8793225e+01
   1.0752000e+03   9.8794142e+01
   1.0751500e+03   9.8795053e+01
   1.0751000e+03   9.8795959e+01
   1.0750500e+03   9.8796858e+01
   1.0750000e+03   9.8797751e+01


==> Data/Lorentzians/LSA_lorentz_31C.dat <==
   1.1250000e+03   9.8841611e+01
   1.1249500e+03   9.8841050e+01
   1.1249000e+03   9.8840485e+01
   1.1248500e+03   9.8839918e+01
   1.1248000e+03   9.8839348e+01
   1.1247500e+03   9.8838775e+01
   1.1247000e+03   9.8838199e+01
   1.1246500e+03   9.8837620e+01
   1.1246000e+03   9.8837038e+01
   1.1245500e+03   9.8836452e+01
   1.1245000e+03   9.8835864e+01
   1.1244500e+03   9.8835272e+01
   1.1244000e+03   9.8834677e+01
   1.1243500e+03   9.8834079e+01
   1.1243000e+03   9.8833477e+01
   1.1242500e+03   9.8832873e+01
   1.1242000e+03   9.8832265e+01
   1.1241500e+03   9.8831653e+01
   1.1241000e+03   9.8831039e+01
   1.1240500e+03   9.8830421e+01
   1.1240000e+03   9.8829800e+01
   1.1239500e+03   9.8829175e+01
   1.1239000e+03   9.8828547e+01
   1.1238500e+03   9.8827915e+01
   1.1238000e+03   9.8827280e+01
   1.1237500e+03   9.8826642e+01
   1.1237000e+03   9.8825999e+01
   1.1236500e+03   9.8825354e+01
   1.1236000e+03   9.8824704e+01
   1.1235500e+03   9.8824052e+01
   1.1235000e+03   9.8823395e+01
   1.1234500e+03   9.8822735e+01
   1.1234000e+03   9.8822071e+01
   1.1233500e+03   9.8821404e+01
   1.1233000e+03   9.8820732e+01
   1.1232500e+03   9.8820057e+01
   1.1232000e+03   9.8819378e+01
   1.1231500e+03   9.8818696e+01
   1.1231000e+03   9.8818009e+01
   1.1230500e+03   9.8817319e+01
   1.1230000e+03   9.8816624e+01
   1.1229500e+03   9.8815926e+01
   1.1229000e+03   9.8815224e+01
   1.1228500e+03   9.8814517e+01
   1.1228000e+03   9.8813807e+01
   1.1227500e+03   9.8813093e+01
   1.1227000e+03   9.8812374e+01
   1.1226500e+03   9.8811651e+01
   1.1226000e+03   9.8810925e+01
   1.1225500e+03   9.8810194e+01
   1.1225000e+03   9.8809458e+01
   1.1224500e+03   9.8808719e+01
   1.1224000e+03   9.8807975e+01
   1.1223500e+03   9.8807227e+01
   1.1223000e+03   9.8806475e+01
   1.1222500e+03   9.8805718e+01
   1.1222000e+03   9.8804957e+01
   1.1221500e+03   9.8804191e+01
   1.1221000e+03   9.8803421e+01
   1.1220500e+03   9.8802646e+01
   1.1220000e+03   9.8801867e+01
   1.1219500e+03   9.8801083e+01
   1.1219000e+03   9.8800294e+01
   1.1218500e+03   9.8799501e+01
   1.1218000e+03   9.8798703e+01
   1.1217500e+03   9.8797901e+01
   1.1217000e+03   9.8797093e+01
   1.1216500e+03   9.8796281e+01
   1.1216000e+03   9.8795464e+01
   1.1215500e+03   9.8794642e+01
   1.1215000e+03   9.8793815e+01
   1.1214500e+03   9.8792983e+01
   1.1214000e+03   9.8792146e+01
   1.1213500e+03   9.8791304e+01
   1.1213000e+03   9.8790457e+01
   1.1212500e+03   9.8789605e+01
   1.1212000e+03   9.8788748e+01
   1.1211500e+03   9.8787885e+01
   1.1211000e+03   9.8787017e+01
   1.1210500e+03   9.8786144e+01
   1.1210000e+03   9.8785266e+01
   1.1209500e+03   9.8784382e+01
   1.1209000e+03   9.8783492e+01
   1.1208500e+03   9.8782597e+01
   1.1208000e+03   9.8781697e+01
   1.1207500e+03   9.8780791e+01
   1.1207000e+03   9.8779880e+01
   1.1206500e+03   9.8778963e+01
   1.1206000e+03   9.8778040e+01
   1.1205500e+03   9.8777111e+01
   1.1205000e+03   9.8776177e+01
   1.1204500e+03   9.8775236e+01
   1.1204000e+03   9.8774290e+01
   1.1203500e+03   9.8773338e+01
   1.1203000e+03   9.8772380e+01
   1.1202500e+03   9.8771416e+01
   1.1202000e+03   9.8770445e+01
   1.1201500e+03   9.8769469e+01
   1.1201000e+03   9.8768486e+01
   1.1200500e+03   9.8767497e+01
   1.1200000e+03   9.8766502e+01
   1.1199500e+03   9.8765501e+01
   1.1199000e+03   9.8764493e+01
   1.1198500e+03   9.8763478e+01
   1.1198000e+03   9.8762457e+01
   1.1197500e+03   9.8761430e+01
   1.1197000e+03   9.8760395e+01
   1.1196500e+03   9.8759355e+01
   1.1196000e+03   9.8758307e+01
   1.1195500e+03   9.8757253e+01
   1.1195000e+03   9.8756191e+01
   1.1194500e+03   9.8755123e+01
   1.1194000e+03   9.8754048e+01
   1.1193500e+03   9.8752966e+01
   1.1193000e+03   9.8751876e+01
   1.1192500e+03   9.8750780e+01
   1.1192000e+03   9.8749676e+01
   1.1191500e+03   9.8748565e+01
   1.1191000e+03   9.8747446e+01
   1.1190500e+03   9.8746321e+01
   1.1190000e+03   9.8745187e+01
   1.1189500e+03   9.8744046e+01
   1.1189000e+03   9.8742898e+01
   1.1188500e+03   9.8741742e+01
   1.1188000e+03   9.8740578e+01
   1.1187500e+03   9.8739406e+01
   1.1187000e+03   9.8738226e+01
   1.1186500e+03   9.8737039e+01
   1.1186000e+03   9.8735843e+01
   1.1185500e+03   9.8734639e+01
   1.1185000e+03   9.8733427e+01
   1.1184500e+03   9.8732207e+01
   1.1184000e+03   9.8730978e+01
   1.1183500e+03   9.8729741e+01
   1.1183000e+03   9.8728496e+01
   1.1182500e+03   9.8727242e+01
   1.1182000e+03   9.8725979e+01
   1.1181500e+03   9.8724708e+01
   1.1181000e+03   9.8723428e+01
   1.1180500e+03   9.8722139e+01
   1.1180000e+03   9.8720841e+01
   1.1179500e+03   9.8719534e+01
   1.1179000e+03   9.8718217e+01
   1.1178500e+03   9.8716892e+01
   1.1178000e+03   9.8715557e+01
   1.1177500e+03   9.8714213e+01
   1.1177000e+03   9.8712860e+01
   1.1176500e+03   9.8711497e+01
   1.1176000e+03   9.8710124e+01
   1.1175500e+03   9.8708741e+01
   1.1175000e+03   9.8707349e+01
   1.1174500e+03   9.8705947e+01
   1.1174000e+03   9.8704535e+01
   1.1173500e+03   9.8703112e+01
   1.1173000e+03   9.8701680e+01
   1.1172500e+03   9.8700237e+01
   1.1172000e+03   9.8698783e+01
   1.1171500e+03   9.8697320e+01
   1.1171000e+03   9.8695845e+01
   1.1170500e+03   9.8694360e+01
   1.1170000e+03   9.8692864e+01
   1.1169500e+03   9.8691358e+01
   1.1169000e+03   9.8689840e+01
   1.1168500e+03   9.8688311e+01
   1.1168000e+03   9.8686771e+01
   1.1167500e+03   9.8685219e+01
   1.1167000e+03   9.8683656e+01
   1.1166500e+03   9.8682082e+01
   1.1166000e+03   9.8680496e+01
   1.1165500e+03   9.8678898e+01
   1.1165000e+03   9.8677288e+01
   1.1164500e+03   9.8675666e+01
   1.1164000e+03   9.8674032e+01
   1.1163500e+03   9.8672385e+01
   1.1163000e+03   9.8670727e+01
   1.1162500e+03   9.8669056e+01
   1.1162000e+03   9.8667372e+01
   1.1161500e+03   9.8665675e+01
   1.1161000e+03   9.8663966e+01
   1.1160500e+03   9.8662243e+01
   1.1160000e+03   9.8660508e+01
   1.1159500e+03   9.8658759e+01
   1.1159000e+03   9.8656996e+01
   1.1158500e+03   9.8655221e+01
   1.1158000e+03   9.8653431e+01
   1.1157500e+03   9.8651628e+01
   1.1157000e+03   9.8649810e+01
   1.1156500e+03   9.8647979e+01
   1.1156000e+03   9.8646133e+01
   1.1155500e+03   9.8644273e+01
   1.1155000e+03   9.8642398e+01
   1.1154500e+03   9.8640509e+01
   1.1154000e+03   9.8638605e+01
   1.1153500e+03   9.8636686e+01
   1.1153000e+03   9.8634751e+01
   1.1152500e+03   9.8632801e+01
   1.1152000e+03   9.8630836e+01
   1.1151500e+03   9.8628855e+01
   1.1151000e+03   9.8626859e+01
   1.1150500e+03   9.8624846e+01
   1.1150000e+03   9.8622817e+01
   1.1149500e+03   9.8620772e+01
   1.1149000e+03   9.8618711e+01
   1.1148500e+03   9.8616632e+01
   1.1148000e+03   9.8614537e+01
   1.1147500e+03   9.8612425e+01
   1.1147000e+03   9.8610296e+01
   1.1146500e+03   9.8608149e+01
   1.1146000e+03   9.8605985e+01
   1.1145500e+03   9.8603803e+01
   1.1145000e+03   9.8601603e+01
   1.1144500e+03   9.8599384e+01
   1.1144000e+03   9.8597148e+01
   1.1143500e+03   9.8594893e+01
   1.1143000e+03   9.8592619e+01
   1.1142500e+03   9.8590326e+01
   1.1142000e+03   9.8588014e+01
   1.1141500e+03   9.8585682e+01
   1.1141000e+03   9.8583331e+01
   1.1140500e+03   9.8580960e+01
   1.1140000e+03   9.8578570e+01
   1.1139500e+03   9.8576158e+01
   1.1139000e+03   9.8573727e+01
   1.1138500e+03   9.8571274e+01
   1.1138000e+03   9.8568801e+01
   1.1137500e+03   9.8566307e+01
   1.1137000e+03   9.8563791e+01
   1.1136500e+03   9.8561253e+01
   1.1136000e+03   9.8558693e+01
   1.1135500e+03   9.8556112e+01
   1.1135000e+03   9.8553508e+01
   1.1134500e+03   9.8550881e+01
   1.1134000e+03   9.8548231e+01
   1.1133500e+03   9.8545558e+01
   1.1133000e+03   9.8542862e+01
   1.1132500e+03   9.8540142e+01
   1.1132000e+03   9.8537397e+01
   1.1131500e+03   9.8534629e+01
   1.1131000e+03   9.8531836e+01
   1.1130500e+03   9.8529018e+01
   1.1130000e+03   9.8526175e+01
   1.1129500e+03   9.8523306e+01
   1.1129000e+03   9.8520412e+01
   1.1128500e+03   9.8517492e+01
   1.1128000e+03   9.8514545e+01
   1.1127500e+03   9.8511571e+01
   1.1127000e+03   9.8508571e+01
   1.1126500e+03   9.8505543e+01
   1.1126000e+03   9.8502488e+01
   1.1125500e+03   9.8499404e+01
   1.1125000e+03   9.8496293e+01
   1.1124500e+03   9.8493152e+01
   1.1124000e+03   9.8489983e+01
   1.1123500e+03   9.8486784e+01
   1.1123000e+03   9.8483556e+01
   1.1122500e+03   9.8480297e+01
   1.1122000e+03   9.8477008e+01
   1.1121500e+03   9.8473688e+01
   1.1121000e+03   9.8470337e+01
   1.1120500e+03   9.8466955e+01
   1.1120000e+03   9.8463540e+01
   1.1119500e+03   9.8460093e+01
   1.1119000e+03   9.8456613e+01
   1.1118500e+03   9.8453100e+01
   1.1118000e+03   9.8449553e+01
   1.1117500e+03   9.8445973e+01
   1.1117000e+03   9.8442357e+01
   1.1116500e+03   9.8438707e+01
   1.1116000e+03   9.8435022e+01
   1.1115500e+03   9.8431301e+01
   1.1115000e+03   9.8427543e+01
   1.1114500e+03   9.8423749e+01
   1.1114000e+03   9.8419917e+01
   1.1113500e+03   9.8416048e+01
   1.1113000e+03   9.8412141e+01
   1.1112500e+03   9.8408195e+01
   1.1112000e+03   9.8404210e+01
   1.1111500e+03   9.8400186e+01
   1.1111000e+03   9.8396121e+01
   1.1110500e+03   9.8392015e+01
   1.1110000e+03   9.8387868e+01
   1.1109500e+03   9.8383680e+01
   1.1109000e+03   9.8379449e+01
   1.1108500e+03   9.8375175e+01
   1.1108000e+03   9.8370858e+01
   1.1107500e+03   9.8366496e+01
   1.1107000e+03   9.8362090e+01
   1.1106500e+03   9.8357639e+01
   1.1106000e+03   9.8353142e+01
   1.1105500e+03   9.8348599e+01
   1.1105000e+03   9.8344008e+01
   1.1104500e+03   9.8339370e+01
   1.1104000e+03   9.8334683e+01
   1.1103500e+03   9.8329947e+01
   1.1103000e+03   9.8325162e+01
   1.1102500e+03   9.8320326e+01
   1.1102000e+03   9.8315439e+01
   1.1101500e+03   9.8310500e+01
   1.1101000e+03   9.8305509e+01
   1.1100500e+03   9.8300464e+01
   1.1100000e+03   9.8295366e+01
   1.1099500e+03   9.8290212e+01
   1.1099000e+03   9.8285004e+01
   1.1098500e+03   9.8279738e+01
   1.1098000e+03   9.8274416e+01
   1.1097500e+03   9.8269036e+01
   1.1097000e+03   9.8263597e+01
   1.1096500e+03   9.8258099e+01
   1.1096000e+03   9.8252540e+01
   1.1095500e+03   9.8246920e+01
   1.1095000e+03   9.8241238e+01
   1.1094500e+03   9.8235493e+01
   1.1094000e+03   9.8229684e+01
   1.1093500e+03   9.8223810e+01
   1.1093000e+03   9.8217870e+01
   1.1092500e+03   9.8211863e+01
   1.1092000e+03   9.8205789e+01
   1.1091500e+03   9.8199645e+01
   1.1091000e+03   9.8193432e+01
   1.1090500e+03   9.8187148e+01
   1.1090000e+03   9.8180792e+01
   1.1089500e+03   9.8174364e+01
   1.1089000e+03   9.8167861e+01
   1.1088500e+03   9.8161283e+01
   1.1088000e+03   9.8154629e+01
   1.1087500e+03   9.8147897e+01
   1.1087000e+03   9.8141087e+01
   1.1086500e+03   9.8134197e+01
   1.1086000e+03   9.8127226e+01
   1.1085500e+03   9.8120172e+01
   1.1085000e+03   9.8113035e+01
   1.1084500e+03   9.8105814e+01
   1.1084000e+03   9.8098506e+01
   1.1083500e+03   9.8091111e+01
   1.1083000e+03   9.8083627e+01
   1.1082500e+03   9.8076053e+01
   1.1082000e+03   9.8068387e+01
   1.1081500e+03   9.8060629e+01
   1.1081000e+03   9.8052775e+01
   1.1080500e+03   9.8044826e+01
   1.1080000e+03   9.8036780e+01
   1.1079500e+03   9.8028634e+01
   1.1079000e+03   9.8020387e+01
   1.1078500e+03   9.8012039e+01
   1.1078000e+03   9.8003587e+01
   1.1077500e+03   9.7995029e+01
   1.1077000e+03   9.7986363e+01
   1.1076500e+03   9.7977589e+01
   1.1076000e+03   9.7968704e+01
   1.1075500e+03   9.7959707e+01
   1.1075000e+03   9.7950595e+01
   1.1074500e+03   9.7941367e+01
   1.1074000e+03   9.7932021e+01
   1.1073500e+03   9.7922554e+01
   1.1073000e+03   9.7912966e+01
   1.1072500e+03   9.7903253e+01
   1.1072000e+03   9.7893414e+01
   1.1071500e+03   9.7883447e+01
   1.1071000e+03   9.7873349e+01
   1.1070500e+03   9.7863119e+01
   1.1070000e+03   9.7852753e+01
   1.1069500e+03   9.7842251e+01
   1.1069000e+03   9.7831608e+01
   1.1068500e+03   9.7820824e+01
   1.1068000e+03   9.7809896e+01
   1.1067500e+03   9.7798821e+01
   1.1067000e+03   9.7787596e+01
   1.1066500e+03   9.7776220e+01
   1.1066000e+03   9.7764689e+01
   1.1065500e+03   9.7753000e+01
   1.1065000e+03   9.7741152e+01
   1.1064500e+03   9.7729141e+01
   1.1064000e+03   9.7716964e+01
   1.1063500e+03   9.7704619e+01
   1.1063000e+03   9.7692102e+01
   1.1062500e+03   9.7679410e+01
   1.1062000e+03   9.7666541e+01
   1.1061500e+03   9.7653491e+01
   1.1061000e+03   9.7640256e+01
   1.1060500e+03   9.7626835e+01
   1.1060000e+03   9.7613222e+01
   1.1059500e+03   9.7599416e+01
   1.1059000e+03   9.7585411e+01
   1.1058500e+03   9.7571205e+01
   1.1058000e+03   9.7556795e+01
   1.1057500e+03   9.7542175e+01
   1.1057000e+03   9.7527343e+01
   1.1056500e+03   9.7512294e+01
   1.1056000e+03   9.7497025e+01
   1.1055500e+03   9.7481531e+01
   1.1055000e+03   9.7465809e+01
   1.1054500e+03   9.7449853e+01
   1.1054000e+03   9.7433660e+01
   1.1053500e+03   9.7417225e+01
   1.1053000e+03   9.7400544e+01
   1.1052500e+03   9.7383612e+01
   1.1052000e+03   9.7366424e+01
   1.1051500e+03   9.7348976e+01
   1.1051000e+03   9.7331262e+01
   1.1050500e+03   9.7313278e+01
   1.1050000e+03   9.7295017e+01
   1.1049500e+03   9.7276476e+01
   1.1049000e+03   9.7257648e+01
   1.1048500e+03   9.7238528e+01
   1.1048000e+03   9.7219111e+01
   1.1047500e+03   9.7199390e+01
   1.1047000e+03   9.7179360e+01
   1.1046500e+03   9.7159015e+01
   1.1046000e+03   9.7138349e+01
   1.1045500e+03   9.7117354e+01
   1.1045000e+03   9.7096026e+01
   1.1044500e+03   9.7074357e+01
   1.1044000e+03   9.7052340e+01
   1.1043500e+03   9.7029970e+01
   1.1043000e+03   9.7007238e+01
   1.1042500e+03   9.6984137e+01
   1.1042000e+03   9.6960661e+01
   1.1041500e+03   9.6936802e+01
   1.1041000e+03   9.6912552e+01
   1.1040500e+03   9.6887903e+01
   1.1040000e+03   9.6862847e+01
   1.1039500e+03   9.6837377e+01
   1.1039000e+03   9.6811484e+01
   1.1038500e+03   9.6785159e+01
   1.1038000e+03   9.6758394e+01
   1.1037500e+03   9.6731179e+01
   1.1037000e+03   9.6703506e+01
   1.1036500e+03   9.6675366e+01
   1.1036000e+03   9.6646749e+01
   1.1035500e+03   9.6617645e+01
   1.1035000e+03   9.6588044e+01
   1.1034500e+03   9.6557937e+01
   1.1034000e+03   9.6527313e+01
   1.1033500e+03   9.6496162e+01
   1.1033000e+03   9.6464473e+01
   1.1032500e+03   9.6432234e+01
   1.1032000e+03   9.6399435e+01
   1.1031500e+03   9.6366065e+01
   1.1031000e+03   9.6332111e+01
   1.1030500e+03   9.6297563e+01
   1.1030000e+03   9.6262407e+01
   1.1029500e+03   9.6226631e+01
   1.1029000e+03   9.6190224e+01
   1.1028500e+03   9.6153172e+01
   1.1028000e+03   9.6115461e+01
   1.1027500e+03   9.6077080e+01
   1.1027000e+03   9.6038014e+01
   1.1026500e+03   9.5998249e+01
   1.1026000e+03   9.5957772e+01
   1.1025500e+03   9.5916568e+01
   1.1025000e+03   9.5874623e+01
   1.1024500e+03   9.5831922e+01
   1.1024000e+03   9.5788450e+01
   1.1023500e+03   9.5744191e+01
   1.1023000e+03   9.5699131e+01
   1.1022500e+03   9.5653254e+01
   1.1022000e+03   9.5606543e+01
   1.1021500e+03   9.5558983e+01
   1.1021000e+03   9.5510557e+01
   1.1020500e+03   9.5461249e+01
   1.1020000e+03   9.5411042e+01
   1.1019500e+03   9.5359920e+01
   1.1019000e+03   9.5307864e+01
   1.1018500e+03   9.5254858e+01
   1.1018000e+03   9.5200885e+01
   1.1017500e+03   9.5145926e+01
   1.1017000e+03   9.5089965e+01
   1.1016500e+03   9.5032983e+01
   1.1016000e+03   9.4974963e+01
   1.1015500e+03   9.4915888e+01
   1.1015000e+03   9.4855738e+01
   1.1014500e+03   9.4794496e+01
   1.1014000e+03   9.4732145e+01
   1.1013500e+03   9.4668667e+01
   1.1013000e+03   9.4604044e+01
   1.1012500e+03   9.4538259e+01
   1.1012000e+03   9.4471294e+01
   1.1011500e+03   9.4403132e+01
   1.1011000e+03   9.4333757e+01
   1.1010500e+03   9.4263152e+01
   1.1010000e+03   9.4191302e+01
   1.1009500e+03   9.4118190e+01
   1.1009000e+03   9.4043803e+01
   1.1008500e+03   9.3968124e+01
   1.1008000e+03   9.3891141e+01
   1.1007500e+03   9.3812841e+01
   1.1007000e+03   9.3733212e+01
   1.1006500e+03   9.3652242e+01
   1.1006000e+03   9.3569922e+01
   1.1005500e+03   9.3486242e+01
   1.1005000e+03   9.3401195e+01
   1.1004500e+03   9.3314774e+01
   1.1004000e+03   9.3226975e+01
   1.1003500e+03   9.3137795e+01
   1.1003000e+03   9.3047231e+01
   1.1002500e+03   9.2955286e+01
   1.1002000e+03   9.2861960e+01
   1.1001500e+03   9.2767260e+01
   1.1001000e+03   9.2671192e+01
   1.1000500e+03   9.2573765e+01
   1.1000000e+03   9.2474994e+01
   1.0999500e+03   9.2374892e+01
   1.0999000e+03   9.2273478e+01
   1.0998500e+03   9.2170775e+01
   1.0998000e+03   9.2066807e+01
   1.0997500e+03   9.1961604e+01
   1.0997000e+03   9.1855198e+01
   1.0996500e+03   9.1747627e+01
   1.0996000e+03   9.1638932e+01
   1.0995500e+03   9.1529159e+01
   1.0995000e+03   9.1418360e+01
   1.0994500e+03   9.1306589e+01
   1.0994000e+03   9.1193907e+01
   1.0993500e+03   9.1080382e+01
   1.0993000e+03   9.0966085e+01
   1.0992500e+03   9.0851093e+01
   1.0992000e+03   9.0735490e+01
   1.0991500e+03   9.0619367e+01
   1.0991000e+03   9.0502818e+01
   1.0990500e+03   9.0385947e+01
   1.0990000e+03   9.0268861e+01
   1.0989500e+03   9.0151677e+01
   1.0989000e+03   9.0034517e+01
   1.0988500e+03   8.9917508e+01
   1.0988000e+03   8.9800785e+01
   1.0987500e+03   8.9684491e+01
   1.0987000e+03   8.9568772e+01
   1.0986500e+03   8.9453784e+01
   1.0986000e+03   8.9339685e+01
   1.0985500e+03   8.9226643e+01
   1.0985000e+03   8.9114828e+01
   1.0984500e+03   8.9004417e+01
   1.0984000e+03   8.8895591e+01
   1.0983500e+03   8.8788536e+01
   1.0983000e+03   8.8683441e+01
   1.0982500e+03   8.8580498e+01
   1.0982000e+03   8.8479902e+01
   1.0981500e+03   8.8381850e+01
   1.0981000e+03   8.8286538e+01
   1.0980500e+03   8.8194166e+01
   1.0980000e+03   8.8104930e+01
   1.0979500e+03   8.8019026e+01
   1.0979000e+03   8.7936648e+01
   1.0978500e+03   8.7857985e+01
   1.0978000e+03   8.7783222e+01
   1.0977500e+03   8.7712540e+01
   1.0977000e+03   8.7646113e+01
   1.0976500e+03   8.7584107e+01
   1.0976000e+03   8.7526680e+01
   1.0975500e+03   8.7473980e+01
   1.0975000e+03   8.7426147e+01
   1.0974500e+03   8.7383307e+01
   1.0974000e+03   8.7345577e+01
   1.0973500e+03   8.7313058e+01
   1.0973000e+03   8.7285841e+01
   1.0972500e+03   8.7264000e+01
   1.0972000e+03   8.7247596e+01
   1.0971500e+03   8.7236676e+01
   1.0971000e+03   8.7231270e+01
   1.0970500e+03   8.7231394e+01
   1.0970000e+03   8.7237046e+01
   1.0969500e+03   8.7248212e+01
   1.0969000e+03   8.7264859e+01
   1.0968500e+03   8.7286941e+01
   1.0968000e+03   8.7314397e+01
   1.0967500e+03   8.7347150e+01
   1.0967000e+03   8.7385111e+01
   1.0966500e+03   8.7428176e+01
   1.0966000e+03   8.7476229e+01
   1.0965500e+03   8.7529142e+01
   1.0965000e+03   8.7586777e+01
   1.0964500e+03   8.7648984e+01
   1.0964000e+03   8.7715605e+01
   1.0963500e+03   8.7786472e+01
   1.0963000e+03   8.7861413e+01
   1.0962500e+03   8.7940246e+01
   1.0962000e+03   8.8022786e+01
   1.0961500e+03   8.8108843e+01
   1.0961000e+03   8.8198223e+01
   1.0960500e+03   8.8290730e+01
   1.0960000e+03   8.8386168e+01
   1.0959500e+03   8.8484338e+01
   1.0959000e+03   8.8585043e+01
   1.0958500e+03   8.8688086e+01
   1.0958000e+03   8.8793273e+01
   1.0957500e+03   8.8900411e+01
   1.0957000e+03   8.9009312e+01
   1.0956500e+03   8.9119789e+01
   1.0956000e+03   8.9231662e+01
   1.0955500e+03   8.9344755e+01
   1.0955000e+03   8.9458897e+01
   1.0954500e+03   8.9573921e+01
   1.0954000e+03   8.9689669e+01
   1.0953500e+03   8.9805985e+01
   1.0953000e+03   8.9922724e+01
   1.0952500e+03   9.0039743e+01
   1.0952000e+03   9.0156907e+01
   1.0951500e+03   9.0274089e+01
   1.0951000e+03   9.0391167e+01
   1.0950500e+03   9.0508026e+01
   1.0950000e+03   9.0624558e+01
   1.0949500e+03   9.0740661e+01
   1.0949000e+03   9.0856238e+01
   1.0948500e+03   9.0971200e+01
   1.0948000e+03   9.1085465e+01
   1.0947500e+03   9.1198954e+01
   1.0947000e+03   9.1311596e+01
   1.0946500e+03   9.1423325e+01
   1.0946000e+03   9.1534080e+01
   1.0945500e+03   9.1643806e+01
   1.0945000e+03   9.1752451e+01
   1.0944500e+03   9.1859971e+01
   1.0944000e+03   9.1966324e+01
   1.0943500e+03   9.2071473e+01
   1.0943000e+03   9.2175385e+01
   1.0942500e+03   9.2278031e+01
   1.0942000e+03   9.2379387e+01
   1.0941500e+03   9.2479430e+01
   1.0941000e+03   9.2578142e+01
   1.0940500e+03   9.2675508e+01
   1.0940000e+03   9.2771515e+01
   1.0939500e+03   9.2866154e+01
   1.0939000e+03   9.2959418e+01
   1.0938500e+03   9.3051302e+01
   1.0938000e+03   9.3141804e+01
   1.0937500e+03   9.3230922e+01
   1.0937000e+03   9.3318660e+01
   1.0936500e+03   9.3405019e+01
   1.0936000e+03   9.3490005e+01
   1.0935500e+03   9.3573624e+01
   1.0935000e+03   9.3655884e+01
   1.0934500e+03   9.3736794e+01
   1.0934000e+03   9.3816364e+01
   1.0933500e+03   9.3894605e+01
   1.0933000e+03   9.3971529e+01
   1.0932500e+03   9.4047149e+01
   1.0932000e+03   9.4121480e+01
   1.0931500e+03   9.4194535e+01
   1.0931000e+03   9.4266330e+01
   1.0930500e+03   9.4336879e+01
   1.0930000e+03   9.4406199e+01
   1.0929500e+03   9.4474307e+01
   1.0929000e+03   9.4541219e+01
   1.0928500e+03   9.4606952e+01
   1.0928000e+03   9.4671524e+01
   1.0927500e+03   9.4734952e+01
   1.0927000e+03   9.4797253e+01
   1.0926500e+03   9.4858445e+01
   1.0926000e+03   9.4918546e+01
   1.0925500e+03   9.4977575e+01
   1.0925000e+03   9.5035548e+01
   1.0924500e+03   9.5092484e+01
   1.0924000e+03   9.5148400e+01
   1.0923500e+03   9.5203314e+01
   1.0923000e+03   9.5257244e+01
   1.0922500e+03   9.5310207e+01
   1.0922000e+03   9.5362221e+01
   1.0921500e+03   9.5413302e+01
   1.0921000e+03   9.5463469e+01
   1.0920500e+03   9.5512737e+01
   1.0920000e+03   9.5561124e+01
   1.0919500e+03   9.5608645e+01
   1.0919000e+03   9.5655319e+01
   1.0918500e+03   9.5701159e+01
   1.0918000e+03   9.5746183e+01
   1.0917500e+03   9.5790406e+01
   1.0917000e+03   9.5833844e+01
   1.0916500e+03   9.5876511e+01
   1.0916000e+03   9.5918423e+01
   1.0915500e+03   9.5959594e+01
   1.0915000e+03   9.6000039e+01
   1.0914500e+03   9.6039772e+01
   1.0914000e+03   9.6078807e+01
   1.0913500e+03   9.6117158e+01
   1.0913000e+03   9.6154839e+01
   1.0912500e+03   9.6191862e+01
   1.0912000e+03   9.6228241e+01
   1.0911500e+03   9.6263989e+01
   1.0911000e+03   9.6299117e+01
   1.0910500e+03   9.6333639e+01
   1.0910000e+03   9.6367566e+01
   1.0909500e+03   9.6400911e+01
   1.0909000e+03   9.6433685e+01
   1.0908500e+03   9.6465898e+01
   1.0908000e+03   9.6497564e+01
   1.0907500e+03   9.6528691e+01
   1.0907000e+03   9.6559292e+01
   1.0906500e+03   9.6589376e+01
   1.0906000e+03   9.6618954e+01
   1.0905500e+03   9.6648036e+01
   1.0905000e+03   9.6676632e+01
   1.0904500e+03   9.6704751e+01
   1.0904000e+03   9.6732403e+01
   1.0903500e+03   9.6759597e+01
   1.0903000e+03   9.6786343e+01
   1.0902500e+03   9.6812648e+01
   1.0902000e+03   9.6838523e+01
   1.0901500e+03   9.6863974e+01
   1.0901000e+03   9.6889011e+01
   1.0900500e+03   9.6913642e+01
   1.0900000e+03   9.6937875e+01
   1.0899500e+03   9.6961717e+01
   1.0899000e+03   9.6985176e+01
   1.0898500e+03   9.7008260e+01
   1.0898000e+03   9.7030976e+01
   1.0897500e+03   9.7053330e+01
   1.0897000e+03   9.7075331e+01
   1.0896500e+03   9.7096985e+01
   1.0896000e+03   9.7118298e+01
   1.0895500e+03   9.7139278e+01
   1.0895000e+03   9.7159930e+01
   1.0894500e+03   9.7180261e+01
   1.0894000e+03   9.7200277e+01
   1.0893500e+03   9.7219984e+01
   1.0893000e+03   9.7239388e+01
   1.0892500e+03   9.7258494e+01
   1.0892000e+03   9.7277309e+01
   1.0891500e+03   9.7295838e+01
   1.0891000e+03   9.7314086e+01
   1.0890500e+03   9.7332058e+01
   1.0890000e+03   9.7349760e+01
   1.0889500e+03   9.7367197e+01
   1.0889000e+03   9.7384373e+01
   1.0888500e+03   9.7401294e+01
   1.0888000e+03   9.7417964e+01
   1.0887500e+03   9.7434388e+01
   1.0887000e+03   9.7450570e+01
   1.0886500e+03   9.7466515e+01
   1.0886000e+03   9.7482227e+01
   1.0885500e+03   9.7497711e+01
   1.0885000e+03   9.7512970e+01
   1.0884500e+03   9.7528009e+01
   1.0884000e+03   9.7542832e+01
   1.0883500e+03   9.7557442e+01
   1.0883000e+03   9.7571844e+01
   1.0882500e+03   9.7586040e+01
   1.0882000e+03   9.7600036e+01
   1.0881500e+03   9.7613834e+01
   1.0881000e+03   9.7627438e+01
   1.0880500e+03   9.7640851e+01
   1.0880000e+03   9.7654077e+01
   1.0879500e+03   9.7667119e+01
   1.0879000e+03   9.7679980e+01
   1.0878500e+03   9.7692664e+01
   1.0878000e+03   9.7705173e+01
   1.0877500e+03   9.7717511e+01
   1.0877000e+03   9.7729680e+01
   1.0876500e+03   9.7741684e+01
   1.0876000e+03   9.7753525e+01
   1.0875500e+03   9.7765207e+01
   1.0875000e+03   9.7776731e+01
   1.0874500e+03   9.7788100e+01
   1.0874000e+03   9.7799318e+01
   1.0873500e+03   9.7810387e+01
   1.0873000e+03   9.7821309e+01
   1.0872500e+03   9.7832086e+01
   1.0872000e+03   9.7842722e+01
   1.0871500e+03   9.7853219e+01
   1.0871000e+03   9.7863578e+01
   1.0870500e+03   9.7873802e+01
   1.0870000e+03   9.7883894e+01
   1.0869500e+03   9.7893856e+01
   1.0869000e+03   9.7903689e+01
   1.0868500e+03   9.7913396e+01
   1.0868000e+03   9.7922979e+01
   1.0867500e+03   9.7932440e+01
   1.0867000e+03   9.7941781e+01
   1.0866500e+03   9.7951004e+01
   1.0866000e+03   9.7960111e+01
   1.0865500e+03   9.7969103e+01
   1.0865000e+03   9.7977983e+01
   1.0864500e+03   9.7986752e+01
   1.0864000e+03   9.7995413e+01
   1.0863500e+03   9.8003966e+01
   1.0863000e+03   9.8012414e+01
   1.0862500e+03   9.8020758e+01
   1.0862000e+03   9.8028999e+01
   1.0861500e+03   9.8037141e+01
   1.0861000e+03   9.8045183e+01
   1.0860500e+03   9.8053128e+01
   1.0860000e+03   9.8060977e+01
   1.0859500e+03   9.8068731e+01
   1.0859000e+03   9.8076393e+01
   1.0858500e+03   9.8083963e+01
   1.0858000e+03   9.8091443e+01
   1.0857500e+03   9.8098834e+01
   1.0857000e+03   9.8106138e+01
   1.0856500e+03   9.8113356e+01
   1.0856000e+03   9.8120489e+01
   1.0855500e+03   9.8127538e+01
   1.0855000e+03   9.8134506e+01
   1.0854500e+03   9.8141392e+01
   1.0854000e+03   9.8148199e+01
   1.0853500e+03   9.8154927e+01
   1.0853000e+03   9.8161578e+01
   1.0852500e+03   9.8168153e+01
   1.0852000e+03   9.8174652e+01
   1.0851500e+03   9.8181078e+01
   1.0851000e+03   9.8187430e+01
   1.0850500e+03   9.8193711e+01
   1.0850000e+03   9.8199921e+01
   1.0849500e+03   9.8206061e+01
   1.0849000e+03   9.8212133e+01
   1.0848500e+03   9.8218136e+01
   1.0848000e+03   9.8224073e+01
   1.0847500e+03   9.8229944e+01
   1.0847000e+03   9.8235751e+01
   1.0846500e+03   9.8241493e+01
   1.0846000e+03   9.8247172e+01
   1.0845500e+03   9.8252790e+01
   1.0845000e+03   9.8258346e+01
   1.0844500e+03   9.8263841e+01
   1.0844000e+03   9.8269278e+01
   1.0843500e+03   9.8274655e+01
   1.0843000e+03   9.8279975e+01
   1.0842500e+03   9.8285237e+01
   1.0842000e+03   9.8290443e+01
   1.0841500e+03   9.8295594e+01
   1.0841000e+03   9.8300690e+01
   1.0840500e+03   9.8305732e+01
   1.0840000e+03   9.8310721e+01
   1.0839500e+03   9.8315658e+01
   1.0839000e+03   9.8320543e+01
   1.0838500e+03   9.8325376e+01
   1.0838000e+03   9.8330159e+01
   1.0837500e+03   9.8334893e+01
   1.0837000e+03   9.8339578e+01
   1.0836500e+03   9.8344214e+01
   1.0836000e+03   9.8348802e+01
   1.0835500e+03   9.8353344e+01
   1.0835000e+03   9.8357839e+01
   1.0834500e+03   9.8362288e+01
   1.0834000e+03   9.8366692e+01
   1.0833500e+03   9.8371051e+01
   1.0833000e+03   9.8375367e+01
   1.0832500e+03   9.8379639e+01
   1.0832000e+03   9.8383868e+01
   1.0831500e+03   9.8388054e+01
   1.0831000e+03   9.8392199e+01
   1.0830500e+03   9.8396303e+01
   1.0830000e+03   9.8400366e+01
   1.0829500e+03   9.8404389e+01
   1.0829000e+03   9.8408372e+01
   1.0828500e+03   9.8412316e+01
   1.0828000e+03   9.8416222e+01
   1.0827500e+03   9.8420089e+01
   1.0827000e+03   9.8423919e+01
   1.0826500e+03   9.8427712e+01
   1.0826000e+03   9.8431467e+01
   1.0825500e+03   9.8435187e+01
   1.0825000e+03   9.8438871e+01
   1.0824500e+03   9.8442519e+01
   1.0824000e+03   9.8446133e+01
   1.0823500e+03   9.8449712e+01
   1.0823000e+03   9.8453257e+01
   1.0822500e+03   9.8456769e+01
   1.0822000e+03   9.8460247e+01
   1.0821500e+03   9.8463693e+01
   1.0821000e+03   9.8467106e+01
   1.0820500e+03   9.8470487e+01
   1.0820000e+03   9.8473837e+01
   1.0819500e+03   9.8477156e+01
   1.0819000e+03   9.8480443e+01
   1.0818500e+03   9.8483700e+01
   1.0818000e+03   9.8486928e+01
   1.0817500e+03   9.8490125e+01
   1.0817000e+03   9.8493293e+01
   1.0816500e+03   9.8496432e+01
   1.0816000e+03   9.8499543e+01
   1.0815500e+03   9.8502625e+01
   1.0815000e+03   9.8505679e+01
   1.0814500e+03   9.8508706e+01
   1.0814000e+03   9.8511705e+01
   1.0813500e+03   9.8514677e+01
   1.0813000e+03   9.8517623e+01
   1.0812500e+03   9.8520542e+01
   1.0812000e+03   9.8523435e+01
   1.0811500e+03   9.8526302e+01
   1.0811000e+03   9.8529144e+01
   1.0810500e+03   9.8531961e+01
   1.0810000e+03   9.8534753e+01
   1.0809500e+03   9.8537520e+01
   1.0809000e+03   9.8540263e+01
   1.0808500e+03   9.8542983e+01
   1.0808000e+03   9.8545678e+01
   1.0807500e+03   9.8548350e+01
   1.0807000e+03   9.8550999e+01
   1.0806500e+03   9.8553624e+01
   1.0806000e+03   9.8556227e+01
   1.0805500e+03   9.8558808e+01
   1.0805000e+03   9.8561367e+01
   1.0804500e+03   9.8563903e+01
   1.0804000e+03   9.8566418e+01
   1.0803500e+03   9.8568912e+01
   1.0803000e+03   9.8571384e+01
   1.0802500e+03   9.8573836e+01
   1.0802000e+03   9.8576266e+01
   1.0801500e+03   9.8578677e+01
   1.0801000e+03   9.8581067e+01
   1.0800500e+03   9.8583437e+01
   1.0800000e+03   9.8585787e+01
   1.0799500e+03   9.8588117e+01
   1.0799000e+03   9.8590429e+01
   1.0798500e+03   9.8592721e+01
   1.0798000e+03   9.8594994e+01
   1.0797500e+03   9.8597248e+01
   1.0797000e+03   9.8599484e+01
   1.0796500e+03   9.8601701e+01
   1.0796000e+03   9.8603900e+01
   1.0795500e+03   9.8606082e+01
   1.0795000e+03   9.8608245e+01
   1.0794500e+03   9.8610391e+01
   1.0794000e+03   9.8612520e+01
   1.0793500e+03   9.8614631e+01
   1.0793000e+03   9.8616725e+01
   1.0792500e+03   9.8618803e+01
   1.0792000e+03   9.8620864e+01
   1.0791500e+03   9.8622908e+01
   1.0791000e+03   9.8624936e+01
   1.0790500e+03   9.8626948e+01
   1.0790000e+03   9.8628944e+01
   1.0789500e+03   9.8630924e+01
   1.0789000e+03   9.8632889e+01
   1.0788500e+03   9.8634838e+01
   1.0788000e+03   9.8636771e+01
   1.0787500e+03   9.8638690e+01
   1.0787000e+03   9.8640594e+01
   1.0786500e+03   9.8642482e+01
   1.0786000e+03   9.8644356e+01
   1.0785500e+03   9.8646216e+01
   1.0785000e+03   9.8648061e+01
   1.0784500e+03   9.8649892e+01
   1.0784000e+03   9.8651708e+01
   1.0783500e+03   9.8653511e+01
   1.0783000e+03   9.8655300e+01
   1.0782500e+03   9.8657075e+01
   1.0782000e+03   9.8658837e+01
   1.0781500e+03   9.8660585e+01
   1.0781000e+03   9.8662320e+01
   1.0780500e+03   9.8664042e+01
   1.0780000e+03   9.8665751e+01
   1.0779500e+03   9.8667447e+01
   1.0779000e+03   9.8669130e+01
   1.0778500e+03   9.8670801e+01
   1.0778000e+03   9.8672459e+01
   1.0777500e+03   9.8674105e+01
   1.0777000e+03   9.8675738e+01
   1.0776500e+03   9.8677360e+01
   1.0776000e+03   9.8678969e+01
   1.0775500e+03   9.8680567e+01
   1.0775000e+03   9.8682152e+01
   1.0774500e+03   9.8683726e+01
   1.0774000e+03   9.8685289e+01
   1.0773500e+03   9.8686840e+01
   1.0773000e+03   9.8688379e+01
   1.0772500e+03   9.8689908e+01
   1.0772000e+03   9.8691425e+01
   1.0771500e+03   9.8692931e+01
   1.0771000e+03   9.8694427e+01
   1.0770500e+03   9.8695911e+01
   1.0770000e+03   9.8697385e+01
   1.0769500e+03   9.8698849e+01
   1.0769000e+03   9.8700301e+01
   1.0768500e+03   9.8701744e+01
   1.0768000e+03   9.8703176e+01
   1.0767500e+03   9.8704598e+01
   1.0767000e+03   9.8706010e+01
   1.0766500e+03   9.8707411e+01
   1.0766000e+03   9.8708803e+01
   1.0765500e+03   9.8710185e+01
   1.0765000e+03   9.8711558e+01
   1.0764500e+03   9.8712920e+01
   1.0764000e+03   9.8714273e+01
   1.0763500e+03   9.8715617e+01
   1.0763000e+03   9.8716951e+01
   1.0762500e+03   9.8718276e+01
   1.0762000e+03   9.8719592e+01
   1.0761500e+03   9.8720899e+01
   1.0761000e+03   9.8722196e+01
   1.0760500e+03   9.8723485e+01
   1.0760000e+03   9.8724765e+01
   1.0759500e+03   9.8726036e+01
   1.0759000e+03   9.8727298e+01
   1.0758500e+03   9.8728552e+01
   1.0758000e+03   9.8729797e+01
   1.0757500e+03   9.8731033e+01
   1.0757000e+03   9.8732261e+01
   1.0756500e+03   9.8733481e+01
   1.0756000e+03   9.8734693e+01
   1.0755500e+03   9.8735896e+01
   1.0755000e+03   9.8737092e+01
   1.0754500e+03   9.8738279e+01
   1.0754000e+03   9.8739458e+01
   1.0753500e+03   9.8740630e+01
   1.0753000e+03   9.8741793e+01
   1.0752500e+03   9.8742949e+01
   1.0752000e+03   9.8744097e+01
   1.0751500e+03   9.8745238e+01
   1.0751000e+03   9.8746371e+01
   1.0750500e+03   9.8747496e+01
   1.0750000e+03   9.8748615e+01


==> Data/Lorentzians/LSA_lorentz_33C.dat <==
   1.1250000e+03   9.8816147e+01
   1.1249500e+03   9.8815504e+01
   1.1249000e+03   9.8814858e+01
   1.1248500e+03   9.8814208e+01
   1.1248000e+03   9.8813556e+01
   1.1247500e+03   9.8812899e+01
   1.1247000e+03   9.8812239e+01
   1.1246500e+03   9.8811576e+01
   1.1246000e+03   9.8810910e+01
   1.1245500e+03   9.8810239e+01
   1.1245000e+03   9.8809566e+01
   1.1244500e+03   9.8808888e+01
   1.1244000e+03   9.8808207e+01
   1.1243500e+03   9.8807523e+01
   1.1243000e+03   9.8806834e+01
   1.1242500e+03   9.8806142e+01
   1.1242000e+03   9.8805447e+01
   1.1241500e+03   9.8804748e+01
   1.1241000e+03   9.8804044e+01
   1.1240500e+03   9.8803338e+01
   1.1240000e+03   9.8802627e+01
   1.1239500e+03   9.8801912e+01
   1.1239000e+03   9.8801194e+01
   1.1238500e+03   9.8800472e+01
   1.1238000e+03   9.8799746e+01
   1.1237500e+03   9.8799015e+01
   1.1237000e+03   9.8798281e+01
   1.1236500e+03   9.8797543e+01
   1.1236000e+03   9.8796801e+01
   1.1235500e+03   9.8796055e+01
   1.1235000e+03   9.8795305e+01
   1.1234500e+03   9.8794550e+01
   1.1234000e+03   9.8793792e+01
   1.1233500e+03   9.8793029e+01
   1.1233000e+03   9.8792262e+01
   1.1232500e+03   9.8791491e+01
   1.1232000e+03   9.8790715e+01
   1.1231500e+03   9.8789935e+01
   1.1231000e+03   9.8789151e+01
   1.1230500e+03   9.8788363e+01
   1.1230000e+03   9.8787570e+01
   1.1229500e+03   9.8786773e+01
   1.1229000e+03   9.8785971e+01
   1.1228500e+03   9.8785164e+01
   1.1228000e+03   9.8784354e+01
   1.1227500e+03   9.8783538e+01
   1.1227000e+03   9.8782718e+01
   1.1226500e+03   9.8781894e+01
   1.1226000e+03   9.8781064e+01
   1.1225500e+03   9.8780230e+01
   1.1225000e+03   9.8779392e+01
   1.1224500e+03   9.8778548e+01
   1.1224000e+03   9.8777700e+01
   1.1223500e+03   9.8776847e+01
   1.1223000e+03   9.8775988e+01
   1.1222500e+03   9.8775125e+01
   1.1222000e+03   9.8774257e+01
   1.1221500e+03   9.8773385e+01
   1.1221000e+03   9.8772507e+01
   1.1220500e+03   9.8771623e+01
   1.1220000e+03   9.8770735e+01
   1.1219500e+03   9.8769842e+01
   1.1219000e+03   9.8768943e+01
   1.1218500e+03   9.8768040e+01
   1.1218000e+03   9.8767131e+01
   1.1217500e+03   9.8766216e+01
   1.1217000e+03   9.8765297e+01
   1.1216500e+03   9.8764371e+01
   1.1216000e+03   9.8763441e+01
   1.1215500e+03   9.8762505e+01
   1.1215000e+03   9.8761563e+01
   1.1214500e+03   9.8760616e+01
   1.1214000e+03   9.8759664e+01
   1.1213500e+03   9.8758705e+01
   1.1213000e+03   9.8757741e+01
   1.1212500e+03   9.8756771e+01
   1.1212000e+03   9.8755796e+01
   1.1211500e+03   9.8754814e+01
   1.1211000e+03   9.8753827e+01
   1.1210500e+03   9.8752834e+01
   1.1210000e+03   9.8751834e+01
   1.1209500e+03   9.8750829e+01
   1.1209000e+03   9.8749818e+01
   1.1208500e+03   9.8748800e+01
   1.1208000e+03   9.8747777e+01
   1.1207500e+03   9.8746747e+01
   1.1207000e+03   9.8745711e+01
   1.1206500e+03   9.8744668e+01
   1.1206000e+03   9.8743619e+01
   1.1205500e+03   9.8742564e+01
   1.1205000e+03   9.8741502e+01
   1.1204500e+03   9.8740434e+01
   1.1204000e+03   9.8739359e+01
   1.1203500e+03   9.8738278e+01
   1.1203000e+03   9.8737190e+01
   1.1202500e+03   9.8736095e+01
   1.1202000e+03   9.8734993e+01
   1.1201500e+03   9.8733885e+01
   1.1201000e+03   9.8732769e+01
   1.1200500e+03   9.8731647e+01
   1.1200000e+03   9.8730517e+01
   1.1199500e+03   9.8729381e+01
   1.1199000e+03   9.8728237e+01
   1.1198500e+03   9.8727086e+01
   1.1198000e+03   9.8725928e+01
   1.1197500e+03   9.8724763e+01
   1.1197000e+03   9.8723590e+01
   1.1196500e+03   9.8722410e+01
   1.1196000e+03   9.8721222e+01
   1.1195500e+03   9.8720027e+01
   1.1195000e+03   9.8718824e+01
   1.1194500e+03   9.8717613e+01
   1.1194000e+03   9.8716395e+01
   1.1193500e+03   9.8715168e+01
   1.1193000e+03   9.8713934e+01
   1.1192500e+03   9.8712692e+01
   1.1192000e+03   9.8711442e+01
   1.1191500e+03   9.8710183e+01
   1.1191000e+03   9.8708917e+01
   1.1190500e+03   9.8707642e+01
   1.1190000e+03   9.8706359e+01
   1.1189500e+03   9.8705068e+01
   1.1189000e+03   9.8703768e+01
   1.1188500e+03   9.8702460e+01
   1.1188000e+03   9.8701143e+01
   1.1187500e+03   9.8699817e+01
   1.1187000e+03   9.8698483e+01
   1.1186500e+03   9.8697139e+01
   1.1186000e+03   9.8695787e+01
   1.1185500e+03   9.8694426e+01
   1.1185000e+03   9.8693056e+01
   1.1184500e+03   9.8691676e+01
   1.1184000e+03   9.8690288e+01
   1.1183500e+03   9.8688890e+01
   1.1183000e+03   9.8687483e+01
   1.1182500e+03   9.8686066e+01
   1.1182000e+03   9.8684640e+01
   1.1181500e+03   9.8683204e+01
   1.1181000e+03   9.8681758e+01
   1.1180500e+03   9.8680302e+01
   1.1180000e+03   9.8678837e+01
   1.1179500e+03   9.8677362e+01
   1.1179000e+03   9.8675876e+01
   1.1178500e+03   9.8674380e+01
   1.1178000e+03   9.8672874e+01
   1.1177500e+03   9.8671358e+01
   1.1177000e+03   9.8669831e+01
   1.1176500e+03   9.8668294e+01
   1.1176000e+03   9.8666746e+01
   1.1175500e+03   9.8665187e+01
   1.1175000e+03   9.8663618e+01
   1.1174500e+03   9.8662037e+01
   1.1174000e+03   9.8660446e+01
   1.1173500e+03   9.8658843e+01
   1.1173000e+03   9.8657229e+01
   1.1172500e+03   9.8655604e+01
   1.1172000e+03   9.8653967e+01
   1.1171500e+03   9.8652319e+01
   1.1171000e+03   9.8650659e+01
   1.1170500e+03   9.8648987e+01
   1.1170000e+03   9.8647304e+01
   1.1169500e+03   9.8645608e+01
   1.1169000e+03   9.8643900e+01
   1.1168500e+03   9.8642180e+01
   1.1168000e+03   9.8640448e+01
   1.1167500e+03   9.8638703e+01
   1.1167000e+03   9.8636946e+01
   1.1166500e+03   9.8635176e+01
   1.1166000e+03   9.8633393e+01
   1.1165500e+03   9.8631597e+01
   1.1165000e+03   9.8629788e+01
   1.1164500e+03   9.8627966e+01
   1.1164000e+03   9.8626130e+01
   1.1163500e+03   9.8624281e+01
   1.1163000e+03   9.8622419e+01
   1.1162500e+03   9.8620543e+01
   1.1162000e+03   9.8618653e+01
   1.1161500e+03   9.8616749e+01
   1.1161000e+03   9.8614830e+01
   1.1160500e+03   9.8612898e+01
   1.1160000e+03   9.8610951e+01
   1.1159500e+03   9.8608990e+01
   1.1159000e+03   9.8607014e+01
   1.1158500e+03   9.8605023e+01
   1.1158000e+03   9.8603017e+01
   1.1157500e+03   9.8600996e+01
   1.1157000e+03   9.8598960e+01
   1.1156500e+03   9.8596908e+01
   1.1156000e+03   9.8594841e+01
   1.1155500e+03   9.8592758e+01
   1.1155000e+03   9.8590659e+01
   1.1154500e+03   9.8588545e+01
   1.1154000e+03   9.8586413e+01
   1.1153500e+03   9.8584266e+01
   1.1153000e+03   9.8582102e+01
   1.1152500e+03   9.8579921e+01
   1.1152000e+03   9.8577724e+01
   1.1151500e+03   9.8575509e+01
   1.1151000e+03   9.8573277e+01
   1.1150500e+03   9.8571028e+01
   1.1150000e+03   9.8568761e+01
   1.1149500e+03   9.8566476e+01
   1.1149000e+03   9.8564174e+01
   1.1148500e+03   9.8561853e+01
   1.1148000e+03   9.8559514e+01
   1.1147500e+03   9.8557156e+01
   1.1147000e+03   9.8554780e+01
   1.1146500e+03   9.8552385e+01
   1.1146000e+03   9.8549971e+01
   1.1145500e+03   9.8547537e+01
   1.1145000e+03   9.8545084e+01
   1.1144500e+03   9.8542611e+01
   1.1144000e+03   9.8540119e+01
   1.1143500e+03   9.8537606e+01
   1.1143000e+03   9.8535073e+01
   1.1142500e+03   9.8532519e+01
   1.1142000e+03   9.8529945e+01
   1.1141500e+03   9.8527349e+01
   1.1141000e+03   9.8524732e+01
   1.1140500e+03   9.8522094e+01
   1.1140000e+03   9.8519434e+01
   1.1139500e+03   9.8516753e+01
   1.1139000e+03   9.8514049e+01
   1.1138500e+03   9.8511323e+01
   1.1138000e+03   9.8508574e+01
   1.1137500e+03   9.8505802e+01
   1.1137000e+03   9.8503007e+01
   1.1136500e+03   9.8500189e+01
   1.1136000e+03   9.8497347e+01
   1.1135500e+03   9.8494481e+01
   1.1135000e+03   9.8491591e+01
   1.1134500e+03   9.8488676e+01
   1.1134000e+03   9.8485737e+01
   1.1133500e+03   9.8482773e+01
   1.1133000e+03   9.8479783e+01
   1.1132500e+03   9.8476768e+01
   1.1132000e+03   9.8473727e+01
   1.1131500e+03   9.8470660e+01
   1.1131000e+03   9.8467567e+01
   1.1130500e+03   9.8464447e+01
   1.1130000e+03   9.8461300e+01
   1.1129500e+03   9.8458125e+01
   1.1129000e+03   9.8454923e+01
   1.1128500e+03   9.8451693e+01
   1.1128000e+03   9.8448435e+01
   1.1127500e+03   9.8445148e+01
   1.1127000e+03   9.8441832e+01
   1.1126500e+03   9.8438487e+01
   1.1126000e+03   9.8435112e+01
   1.1125500e+03   9.8431707e+01
   1.1125000e+03   9.8428272e+01
   1.1124500e+03   9.8424807e+01
   1.1124000e+03   9.8421310e+01
   1.1123500e+03   9.8417782e+01
   1.1123000e+03   9.8414222e+01
   1.1122500e+03   9.8410630e+01
   1.1122000e+03   9.8407006e+01
   1.1121500e+03   9.8403349e+01
   1.1121000e+03   9.8399658e+01
   1.1120500e+03   9.8395934e+01
   1.1120000e+03   9.8392176e+01
   1.1119500e+03   9.8388383e+01
   1.1119000e+03   9.8384556e+01
   1.1118500e+03   9.8380693e+01
   1.1118000e+03   9.8376794e+01
   1.1117500e+03   9.8372859e+01
   1.1117000e+03   9.8368888e+01
   1.1116500e+03   9.8364880e+01
   1.1116000e+03   9.8360834e+01
   1.1115500e+03   9.8356750e+01
   1.1115000e+03   9.8352627e+01
   1.1114500e+03   9.8348466e+01
   1.1114000e+03   9.8344266e+01
   1.1113500e+03   9.8340025e+01
   1.1113000e+03   9.8335744e+01
   1.1112500e+03   9.8331423e+01
   1.1112000e+03   9.8327060e+01
   1.1111500e+03   9.8322655e+01
   1.1111000e+03   9.8318207e+01
   1.1110500e+03   9.8313717e+01
   1.1110000e+03   9.8309183e+01
   1.1109500e+03   9.8304605e+01
   1.1109000e+03   9.8299983e+01
   1.1108500e+03   9.8295315e+01
   1.1108000e+03   9.8290602e+01
   1.1107500e+03   9.8285843e+01
   1.1107000e+03   9.8281036e+01
   1.1106500e+03   9.8276182e+01
   1.1106000e+03   9.8271280e+01
   1.1105500e+03   9.8266329e+01
   1.1105000e+03   9.8261329e+01
   1.1104500e+03   9.8256278e+01
   1.1104000e+03   9.8251177e+01
   1.1103500e+03   9.8246025e+01
   1.1103000e+03   9.8240821e+01
   1.1102500e+03   9.8235564e+01
   1.1102000e+03   9.8230253e+01
   1.1101500e+03   9.8224889e+01
   1.1101000e+03   9.8219470e+01
   1.1100500e+03   9.8213995e+01
   1.1100000e+03   9.8208464e+01
   1.1099500e+03   9.8202876e+01
   1.1099000e+03   9.8197230e+01
   1.1098500e+03   9.8191525e+01
   1.1098000e+03   9.8185762e+01
   1.1097500e+03   9.8179938e+01
   1.1097000e+03   9.8174053e+01
   1.1096500e+03   9.8168106e+01
   1.1096000e+03   9.8162097e+01
   1.1095500e+03   9.8156024e+01
   1.1095000e+03   9.8149887e+01
   1.1094500e+03   9.8143684e+01
   1.1094000e+03   9.8137416e+01
   1.1093500e+03   9.8131080e+01
   1.1093000e+03   9.8124677e+01
   1.1092500e+03   9.8118204e+01
   1.1092000e+03   9.8111662e+01
   1.1091500e+03   9.8105048e+01
   1.1091000e+03   9.8098363e+01
   1.1090500e+03   9.8091605e+01
   1.1090000e+03   9.8084773e+01
   1.1089500e+03   9.8077866e+01
   1.1089000e+03   9.8070884e+01
   1.1088500e+03   9.8063824e+01
   1.1088000e+03   9.8056686e+01
   1.1087500e+03   9.8049468e+01
   1.1087000e+03   9.8042170e+01
   1.1086500e+03   9.8034791e+01
   1.1086000e+03   9.8027329e+01
   1.1085500e+03   9.8019783e+01
   1.1085000e+03   9.8012151e+01
   1.1084500e+03   9.8004434e+01
   1.1084000e+03   9.7996628e+01
   1.1083500e+03   9.7988734e+01
   1.1083000e+03   9.7980749e+01
   1.1082500e+03   9.7972673e+01
   1.1082000e+03   9.7964504e+01
   1.1081500e+03   9.7956241e+01
   1.1081000e+03   9.7947882e+01
   1.1080500e+03   9.7939425e+01
   1.1080000e+03   9.7930870e+01
   1.1079500e+03   9.7922215e+01
   1.1079000e+03   9.7913459e+01
   1.1078500e+03   9.7904599e+01
   1.1078000e+03   9.7895635e+01
   1.1077500e+03   9.7886565e+01
   1.1077000e+03   9.7877386e+01
   1.1076500e+03   9.7868099e+01
   1.1076000e+03   9.7858700e+01
   1.1075500e+03   9.7849188e+01
   1.1075000e+03   9.7839562e+01
   1.1074500e+03   9.7829819e+01
   1.1074000e+03   9.7819958e+01
   1.1073500e+03   9.7809978e+01
   1.1073000e+03   9.7799875e+01
   1.1072500e+03   9.7789649e+01
   1.1072000e+03   9.7779297e+01
   1.1071500e+03   9.7768817e+01
   1.1071000e+03   9.7758208e+01
   1.1070500e+03   9.7747467e+01
   1.1070000e+03   9.7736593e+01
   1.1069500e+03   9.7725582e+01
   1.1069000e+03   9.7714434e+01
   1.1068500e+03   9.7703145e+01
   1.1068000e+03   9.7691714e+01
   1.1067500e+03   9.7680139e+01
   1.1067000e+03   9.7668416e+01
   1.1066500e+03   9.7656544e+01
   1.1066000e+03   9.7644520e+01
   1.1065500e+03   9.7632342e+01
   1.1065000e+03   9.7620007e+01
   1.1064500e+03   9.7607513e+01
   1.1064000e+03   9.7594857e+01
   1.1063500e+03   9.7582036e+01
   1.1063000e+03   9.7569048e+01
   1.1062500e+03   9.7555890e+01
   1.1062000e+03   9.7542560e+01
   1.1061500e+03   9.7529054e+01
   1.1061000e+03   9.7515369e+01
   1.1060500e+03   9.7501503e+01
   1.1060000e+03   9.7487452e+01
   1.1059500e+03   9.7473214e+01
   1.1059000e+03   9.7458785e+01
   1.1058500e+03   9.7444162e+01
   1.1058000e+03   9.7429342e+01
   1.1057500e+03   9.7414321e+01
   1.1057000e+03   9.7399097e+01
   1.1056500e+03   9.7383665e+01
   1.1056000e+03   9.7368023e+01
   1.1055500e+03   9.7352166e+01
   1.1055000e+03   9.7336091e+01
   1.1054500e+03   9.7319795e+01
   1.1054000e+03   9.7303273e+01
   1.1053500e+03   9.7286521e+01
   1.1053000e+03   9.7269536e+01
   1.1052500e+03   9.7252314e+01
   1.1052000e+03   9.7234851e+01
   1.1051500e+03   9.7217142e+01
   1.1051000e+03   9.7199182e+01
   1.1050500e+03   9.7180969e+01
   1.1050000e+03   9.7162497e+01
   1.1049500e+03   9.7143763e+01
   1.1049000e+03   9.7124760e+01
   1.1048500e+03   9.7105485e+01
   1.1048000e+03   9.7085933e+01
   1.1047500e+03   9.7066099e+01
   1.1047000e+03   9.7045978e+01
   1.1046500e+03   9.7025565e+01
   1.1046000e+03   9.7004855e+01
   1.1045500e+03   9.6983843e+01
   1.1045000e+03   9.6962523e+01
   1.1044500e+03   9.6940890e+01
   1.1044000e+03   9.6918939e+01
   1.1043500e+03   9.6896663e+01
   1.1043000e+03   9.6874057e+01
   1.1042500e+03   9.6851115e+01
   1.1042000e+03   9.6827832e+01
   1.1041500e+03   9.6804200e+01
   1.1041000e+03   9.6780215e+01
   1.1040500e+03   9.6755869e+01
   1.1040000e+03   9.6731157e+01
   1.1039500e+03   9.6706071e+01
   1.1039000e+03   9.6680605e+01
   1.1038500e+03   9.6654752e+01
   1.1038000e+03   9.6628506e+01
   1.1037500e+03   9.6601859e+01
   1.1037000e+03   9.6574804e+01
   1.1036500e+03   9.6547335e+01
   1.1036000e+03   9.6519443e+01
   1.1035500e+03   9.6491121e+01
   1.1035000e+03   9.6462361e+01
   1.1034500e+03   9.6433156e+01
   1.1034000e+03   9.6403498e+01
   1.1033500e+03   9.6373379e+01
   1.1033000e+03   9.6342790e+01
   1.1032500e+03   9.6311723e+01
   1.1032000e+03   9.6280170e+01
   1.1031500e+03   9.6248123e+01
   1.1031000e+03   9.6215572e+01
   1.1030500e+03   9.6182509e+01
   1.1030000e+03   9.6148924e+01
   1.1029500e+03   9.6114810e+01
   1.1029000e+03   9.6080156e+01
   1.1028500e+03   9.6044953e+01
   1.1028000e+03   9.6009192e+01
   1.1027500e+03   9.5972863e+01
   1.1027000e+03   9.5935956e+01
   1.1026500e+03   9.5898462e+01
   1.1026000e+03   9.5860371e+01
   1.1025500e+03   9.5821672e+01
   1.1025000e+03   9.5782356e+01
   1.1024500e+03   9.5742412e+01
   1.1024000e+03   9.5701829e+01
   1.1023500e+03   9.5660598e+01
   1.1023000e+03   9.5618708e+01
   1.1022500e+03   9.5576147e+01
   1.1022000e+03   9.5532906e+01
   1.1021500e+03   9.5488973e+01
   1.1021000e+03   9.5444339e+01
   1.1020500e+03   9.5398990e+01
   1.1020000e+03   9.5352918e+01
   1.1019500e+03   9.5306111e+01
   1.1019000e+03   9.5258557e+01
   1.1018500e+03   9.5210246e+01
   1.1018000e+03   9.5161167e+01
   1.1017500e+03   9.5111309e+01
   1.1017000e+03   9.5060661e+01
   1.1016500e+03   9.5009212e+01
   1.1016000e+03   9.4956951e+01
   1.1015500e+03   9.4903868e+01
   1.1015000e+03   9.4849952e+01
   1.1014500e+03   9.4795192e+01
   1.1014000e+03   9.4739579e+01
   1.1013500e+03   9.4683101e+01
   1.1013000e+03   9.4625750e+01
   1.1012500e+03   9.4567516e+01
   1.1012000e+03   9.4508389e+01
   1.1011500e+03   9.4448360e+01
   1.1011000e+03   9.4387421e+01
   1.1010500e+03   9.4325562e+01
   1.1010000e+03   9.4262777e+01
   1.1009500e+03   9.4199059e+01
   1.1009000e+03   9.4134399e+01
   1.1008500e+03   9.4068791e+01
   1.1008000e+03   9.4002231e+01
   1.1007500e+03   9.3934712e+01
   1.1007000e+03   9.3866231e+01
   1.1006500e+03   9.3796783e+01
   1.1006000e+03   9.3726367e+01
   1.1005500e+03   9.3654980e+01
   1.1005000e+03   9.3582620e+01
   1.1004500e+03   9.3509290e+01
   1.1004000e+03   9.3434988e+01
   1.1003500e+03   9.3359719e+01
   1.1003000e+03   9.3283485e+01
   1.1002500e+03   9.3206291e+01
   1.1002000e+03   9.3128144e+01
   1.1001500e+03   9.3049051e+01
   1.1001000e+03   9.2969023e+01
   1.1000500e+03   9.2888069e+01
   1.1000000e+03   9.2806203e+01
   1.0999500e+03   9.2723440e+01
   1.0999000e+03   9.2639797e+01
   1.0998500e+03   9.2555291e+01
   1.0998000e+03   9.2469944e+01
   1.0997500e+03   9.2383779e+01
   1.0997000e+03   9.2296822e+01
   1.0996500e+03   9.2209100e+01
   1.0996000e+03   9.2120644e+01
   1.0995500e+03   9.2031487e+01
   1.0995000e+03   9.1941665e+01
   1.0994500e+03   9.1851217e+01
   1.0994000e+03   9.1760184e+01
   1.0993500e+03   9.1668612e+01
   1.0993000e+03   9.1576547e+01
   1.0992500e+03   9.1484041e+01
   1.0992000e+03   9.1391149e+01
   1.0991500e+03   9.1297928e+01
   1.0991000e+03   9.1204439e+01
   1.0990500e+03   9.1110747e+01
   1.0990000e+03   9.1016920e+01
   1.0989500e+03   9.0923029e+01
   1.0989000e+03   9.0829150e+01
   1.0988500e+03   9.0735361e+01
   1.0988000e+03   9.0641744e+01
   1.0987500e+03   9.0548386e+01
   1.0987000e+03   9.0455376e+01
   1.0986500e+03   9.0362805e+01
   1.0986000e+03   9.0270771e+01
   1.0985500e+03   9.0179373e+01
   1.0985000e+03   9.0088712e+01
   1.0984500e+03   8.9998894e+01
   1.0984000e+03   8.9910028e+01
   1.0983500e+03   8.9822224e+01
   1.0983000e+03   8.9735595e+01
   1.0982500e+03   8.9650257e+01
   1.0982000e+03   8.9566326e+01
   1.0981500e+03   8.9483922e+01
   1.0981000e+03   8.9403165e+01
   1.0980500e+03   8.9324176e+01
   1.0980000e+03   8.9247076e+01
   1.0979500e+03   8.9171988e+01
   1.0979000e+03   8.9099034e+01
   1.0978500e+03   8.9028334e+01
   1.0978000e+03   8.8960009e+01
   1.0977500e+03   8.8894178e+01
   1.0977000e+03   8.8830958e+01
   1.0976500e+03   8.8770463e+01
   1.0976000e+03   8.8712805e+01
   1.0975500e+03   8.8658092e+01
   1.0975000e+03   8.8606430e+01
   1.0974500e+03   8.8557917e+01
   1.0974000e+03   8.8512651e+01
   1.0973500e+03   8.8470722e+01
   1.0973000e+03   8.8432213e+01
   1.0972500e+03   8.8397205e+01
   1.0972000e+03   8.8365770e+01
   1.0971500e+03   8.8337973e+01
   1.0971000e+03   8.8313873e+01
   1.0970500e+03   8.8293521e+01
   1.0970000e+03   8.8276961e+01
   1.0969500e+03   8.8264227e+01
   1.0969000e+03   8.8255349e+01
   1.0968500e+03   8.8250344e+01
   1.0968000e+03   8.8249224e+01
   1.0967500e+03   8.8251991e+01
   1.0967000e+03   8.8258639e+01
   1.0966500e+03   8.8269154e+01
   1.0966000e+03   8.8283512e+01
   1.0965500e+03   8.8301684e+01
   1.0965000e+03   8.8323630e+01
   1.0964500e+03   8.8349303e+01
   1.0964000e+03   8.8378649e+01
   1.0963500e+03   8.8411607e+01
   1.0963000e+03   8.8448107e+01
   1.0962500e+03   8.8488076e+01
   1.0962000e+03   8.8531430e+01
   1.0961500e+03   8.8578083e+01
   1.0961000e+03   8.8627942e+01
   1.0960500e+03   8.8680909e+01
   1.0960000e+03   8.8736883e+01
   1.0959500e+03   8.8795757e+01
   1.0959000e+03   8.8857420e+01
   1.0958500e+03   8.8921761e+01
   1.0958000e+03   8.8988663e+01
   1.0957500e+03   8.9058009e+01
   1.0957000e+03   8.9129679e+01
   1.0956500e+03   8.9203552e+01
   1.0956000e+03   8.9279507e+01
   1.0955500e+03   8.9357423e+01
   1.0955000e+03   8.9437176e+01
   1.0954500e+03   8.9518645e+01
   1.0954000e+03   8.9601711e+01
   1.0953500e+03   8.9686252e+01
   1.0953000e+03   8.9772152e+01
   1.0952500e+03   8.9859293e+01
   1.0952000e+03   8.9947561e+01
   1.0951500e+03   9.0036843e+01
   1.0951000e+03   9.0127031e+01
   1.0950500e+03   9.0218017e+01
   1.0950000e+03   9.0309697e+01
   1.0949500e+03   9.0401970e+01
   1.0949000e+03   9.0494739e+01
   1.0948500e+03   9.0587908e+01
   1.0948000e+03   9.0681386e+01
   1.0947500e+03   9.0775086e+01
   1.0947000e+03   9.0868923e+01
   1.0946500e+03   9.0962816e+01
   1.0946000e+03   9.1056689e+01
   1.0945500e+03   9.1150468e+01
   1.0945000e+03   9.1244082e+01
   1.0944500e+03   9.1337465e+01
   1.0944000e+03   9.1430554e+01
   1.0943500e+03   9.1523289e+01
   1.0943000e+03   9.1615614e+01
   1.0942500e+03   9.1707477e+01
   1.0942000e+03   9.1798826e+01
   1.0941500e+03   9.1889617e+01
   1.0941000e+03   9.1979805e+01
   1.0940500e+03   9.2069349e+01
   1.0940000e+03   9.2158213e+01
   1.0939500e+03   9.2246362e+01
   1.0939000e+03   9.2333764e+01
   1.0938500e+03   9.2420389e+01
   1.0938000e+03   9.2506210e+01
   1.0937500e+03   9.2591203e+01
   1.0937000e+03   9.2675346e+01
   1.0936500e+03   9.2758618e+01
   1.0936000e+03   9.2841003e+01
   1.0935500e+03   9.2922484e+01
   1.0935000e+03   9.3003047e+01
   1.0934500e+03   9.3082680e+01
   1.0934000e+03   9.3161373e+01
   1.0933500e+03   9.3239117e+01
   1.0933000e+03   9.3315905e+01
   1.0932500e+03   9.3391731e+01
   1.0932000e+03   9.3466590e+01
   1.0931500e+03   9.3540481e+01
   1.0931000e+03   9.3613400e+01
   1.0930500e+03   9.3685347e+01
   1.0930000e+03   9.3756323e+01
   1.0929500e+03   9.3826329e+01
   1.0929000e+03   9.3895366e+01
   1.0928500e+03   9.3963439e+01
   1.0928000e+03   9.4030551e+01
   1.0927500e+03   9.4096707e+01
   1.0927000e+03   9.4161912e+01
   1.0926500e+03   9.4226173e+01
   1.0926000e+03   9.4289495e+01
   1.0925500e+03   9.4351886e+01
   1.0925000e+03   9.4413354e+01
   1.0924500e+03   9.4473907e+01
   1.0924000e+03   9.4533553e+01
   1.0923500e+03   9.4592300e+01
   1.0923000e+03   9.4650159e+01
   1.0922500e+03   9.4707139e+01
   1.0922000e+03   9.4763249e+01
   1.0921500e+03   9.4818499e+01
   1.0921000e+03   9.4872900e+01
   1.0920500e+03   9.4926462e+01
   1.0920000e+03   9.4979196e+01
   1.0919500e+03   9.5031111e+01
   1.0919000e+03   9.5082220e+01
   1.0918500e+03   9.5132532e+01
   1.0918000e+03   9.5182058e+01
   1.0917500e+03   9.5230810e+01
   1.0917000e+03   9.5278799e+01
   1.0916500e+03   9.5326035e+01
   1.0916000e+03   9.5372530e+01
   1.0915500e+03   9.5418294e+01
   1.0915000e+03   9.5463338e+01
   1.0914500e+03   9.5507674e+01
   1.0914000e+03   9.5551312e+01
   1.0913500e+03   9.5594264e+01
   1.0913000e+03   9.5636539e+01
   1.0912500e+03   9.5678149e+01
   1.0912000e+03   9.5719104e+01
   1.0911500e+03   9.5759415e+01
   1.0911000e+03   9.5799092e+01
   1.0910500e+03   9.5838145e+01
   1.0910000e+03   9.5876585e+01
   1.0909500e+03   9.5914422e+01
   1.0909000e+03   9.5951666e+01
   1.0908500e+03   9.5988327e+01
   1.0908000e+03   9.6024414e+01
   1.0907500e+03   9.6059937e+01
   1.0907000e+03   9.6094906e+01
   1.0906500e+03   9.6129331e+01
   1.0906000e+03   9.6163219e+01
   1.0905500e+03   9.6196582e+01
   1.0905000e+03   9.6229427e+01
   1.0904500e+03   9.6261763e+01
   1.0904000e+03   9.6293600e+01
   1.0903500e+03   9.6324946e+01
   1.0903000e+03   9.6355809e+01
   1.0902500e+03   9.6386198e+01
   1.0902000e+03   9.6416121e+01
   1.0901500e+03   9.6445586e+01
   1.0901000e+03   9.6474601e+01
   1.0900500e+03   9.6503175e+01
   1.0900000e+03   9.6531313e+01
   1.0899500e+03   9.6559026e+01
   1.0899000e+03   9.6586319e+01
   1.0898500e+03   9.6613200e+01
   1.0898000e+03   9.6639676e+01
   1.0897500e+03   9.6665754e+01
   1.0897000e+03   9.6691442e+01
   1.0896500e+03   9.6716746e+01
   1.0896000e+03   9.6741673e+01
   1.0895500e+03   9.6766230e+01
   1.0895000e+03   9.6790422e+01
   1.0894500e+03   9.6814257e+01
   1.0894000e+03   9.6837740e+01
   1.0893500e+03   9.6860878e+01
   1.0893000e+03   9.6883677e+01
   1.0892500e+03   9.6906142e+01
   1.0892000e+03   9.6928280e+01
   1.0891500e+03   9.6950095e+01
   1.0891000e+03   9.6971595e+01
   1.0890500e+03   9.6992784e+01
   1.0890000e+03   9.7013667e+01
   1.0889500e+03   9.7034251e+01
   1.0889000e+03   9.7054539e+01
   1.0888500e+03   9.7074538e+01
   1.0888000e+03   9.7094252e+01
   1.0887500e+03   9.7113686e+01
   1.0887000e+03   9.7132845e+01
   1.0886500e+03   9.7151734e+01
   1.0886000e+03   9.7170356e+01
   1.0885500e+03   9.7188718e+01
   1.0885000e+03   9.7206823e+01
   1.0884500e+03   9.7224676e+01
   1.0884000e+03   9.7242280e+01
   1.0883500e+03   9.7259641e+01
   1.0883000e+03   9.7276762e+01
   1.0882500e+03   9.7293648e+01
   1.0882000e+03   9.7310301e+01
   1.0881500e+03   9.7326728e+01
   1.0881000e+03   9.7342930e+01
   1.0880500e+03   9.7358912e+01
   1.0880000e+03   9.7374677e+01
   1.0879500e+03   9.7390230e+01
   1.0879000e+03   9.7405573e+01
   1.0878500e+03   9.7420711e+01
   1.0878000e+03   9.7435646e+01
   1.0877500e+03   9.7450382e+01
   1.0877000e+03   9.7464922e+01
   1.0876500e+03   9.7479270e+01
   1.0876000e+03   9.7493428e+01
   1.0875500e+03   9.7507401e+01
   1.0875000e+03   9.7521189e+01
   1.0874500e+03   9.7534798e+01
   1.0874000e+03   9.7548230e+01
   1.0873500e+03   9.7561487e+01
   1.0873000e+03   9.7574572e+01
   1.0872500e+03   9.7587489e+01
   1.0872000e+03   9.7600239e+01
   1.0871500e+03   9.7612827e+01
   1.0871000e+03   9.7625253e+01
   1.0870500e+03   9.7637521e+01
   1.0870000e+03   9.7649634e+01
   1.0869500e+03   9.7661593e+01
   1.0869000e+03   9.7673401e+01
   1.0868500e+03   9.7685062e+01
   1.0868000e+03   9.7696576e+01
   1.0867500e+03   9.7707946e+01
   1.0867000e+03   9.7719175e+01
   1.0866500e+03   9.7730265e+01
   1.0866000e+03   9.7741217e+01
   1.0865500e+03   9.7752035e+01
   1.0865000e+03   9.7762720e+01
   1.0864500e+03   9.7773274e+01
   1.0864000e+03   9.7783699e+01
   1.0863500e+03   9.7793997e+01
   1.0863000e+03   9.7804171e+01
   1.0862500e+03   9.7814222e+01
   1.0862000e+03   9.7824151e+01
   1.0861500e+03   9.7833962e+01
   1.0861000e+03   9.7843655e+01
   1.0860500e+03   9.7853232e+01
   1.0860000e+03   9.7862696e+01
   1.0859500e+03   9.7872048e+01
   1.0859000e+03   9.7881289e+01
   1.0858500e+03   9.7890421e+01
   1.0858000e+03   9.7899446e+01
   1.0857500e+03   9.7908366e+01
   1.0857000e+03   9.7917182e+01
   1.0856500e+03   9.7925895e+01
   1.0856000e+03   9.7934507e+01
   1.0855500e+03   9.7943020e+01
   1.0855000e+03   9.7951435e+01
   1.0854500e+03   9.7959754e+01
   1.0854000e+03   9.7967977e+01
   1.0853500e+03   9.7976107e+01
   1.0853000e+03   9.7984144e+01
   1.0852500e+03   9.7992090e+01
   1.0852000e+03   9.7999947e+01
   1.0851500e+03   9.8007715e+01
   1.0851000e+03   9.8015396e+01
   1.0850500e+03   9.8022991e+01
   1.0850000e+03   9.8030501e+01
   1.0849500e+03   9.8037928e+01
   1.0849000e+03   9.8045273e+01
   1.0848500e+03   9.8052536e+01
   1.0848000e+03   9.8059720e+01
   1.0847500e+03   9.8066825e+01
   1.0847000e+03   9.8073852e+01
   1.0846500e+03   9.8080802e+01
   1.0846000e+03   9.8087677e+01
   1.0845500e+03   9.8094478e+01
   1.0845000e+03   9.8101205e+01
   1.0844500e+03   9.8107859e+01
   1.0844000e+03   9.8114442e+01
   1.0843500e+03   9.8120955e+01
   1.0843000e+03   9.8127398e+01
   1.0842500e+03   9.8133773e+01
   1.0842000e+03   9.8140080e+01
   1.0841500e+03   9.8146320e+01
   1.0841000e+03   9.8152495e+01
   1.0840500e+03   9.8158605e+01
   1.0840000e+03   9.8164651e+01
   1.0839500e+03   9.8170633e+01
   1.0839000e+03   9.8176554e+01
   1.0838500e+03   9.8182413e+01
   1.0838000e+03   9.8188211e+01
   1.0837500e+03   9.8193950e+01
   1.0837000e+03   9.8199629e+01
   1.0836500e+03   9.8205251e+01
   1.0836000e+03   9.8210814e+01
   1.0835500e+03   9.8216321e+01
   1.0835000e+03   9.8221773e+01
   1.0834500e+03   9.8227169e+01
   1.0834000e+03   9.8232510e+01
   1.0833500e+03   9.8237798e+01
   1.0833000e+03   9.8243032e+01
   1.0832500e+03   9.8248215e+01
   1.0832000e+03   9.8253345e+01
   1.0831500e+03   9.8258424e+01
   1.0831000e+03   9.8263453e+01
   1.0830500e+03   9.8268433e+01
   1.0830000e+03   9.8273363e+01
   1.0829500e+03   9.8278245e+01
   1.0829000e+03   9.8283078e+01
   1.0828500e+03   9.8287865e+01
   1.0828000e+03   9.8292605e+01
   1.0827500e+03   9.8297299e+01
   1.0827000e+03   9.8301947e+01
   1.0826500e+03   9.8306551e+01
   1.0826000e+03   9.8311110e+01
   1.0825500e+03   9.8315625e+01
   1.0825000e+03   9.8320097e+01
   1.0824500e+03   9.8324526e+01
   1.0824000e+03   9.8328913e+01
   1.0823500e+03   9.8333259e+01
   1.0823000e+03   9.8337563e+01
   1.0822500e+03   9.8341827e+01
   1.0822000e+03   9.8346050e+01
   1.0821500e+03   9.8350234e+01
   1.0821000e+03   9.8354379e+01
   1.0820500e+03   9.8358485e+01
   1.0820000e+03   9.8362553e+01
   1.0819500e+03   9.8366583e+01
   1.0819000e+03   9.8370575e+01
   1.0818500e+03   9.8374531e+01
   1.0818000e+03   9.8378451e+01
   1.0817500e+03   9.8382334e+01
   1.0817000e+03   9.8386182e+01
   1.0816500e+03   9.8389995e+01
   1.0816000e+03   9.8393773e+01
   1.0815500e+03   9.8397516e+01
   1.0815000e+03   9.8401226e+01
   1.0814500e+03   9.8404903e+01
   1.0814000e+03   9.8408546e+01
   1.0813500e+03   9.8412156e+01
   1.0813000e+03   9.8415735e+01
   1.0812500e+03   9.8419281e+01
   1.0812000e+03   9.8422796e+01
   1.0811500e+03   9.8426279e+01
   1.0811000e+03   9.8429732e+01
   1.0810500e+03   9.8433154e+01
   1.0810000e+03   9.8436546e+01
   1.0809500e+03   9.8439908e+01
   1.0809000e+03   9.8443240e+01
   1.0808500e+03   9.8446544e+01
   1.0808000e+03   9.8449819e+01
   1.0807500e+03   9.8453065e+01
   1.0807000e+03   9.8456283e+01
   1.0806500e+03   9.8459474e+01
   1.0806000e+03   9.8462637e+01
   1.0805500e+03   9.8465772e+01
   1.0805000e+03   9.8468881e+01
   1.0804500e+03   9.8471963e+01
   1.0804000e+03   9.8475019e+01
   1.0803500e+03   9.8478049e+01
   1.0803000e+03   9.8481053e+01
   1.0802500e+03   9.8484032e+01
   1.0802000e+03   9.8486985e+01
   1.0801500e+03   9.8489914e+01
   1.0801000e+03   9.8492818e+01
   1.0800500e+03   9.8495698e+01
   1.0800000e+03   9.8498554e+01
   1.0799500e+03   9.8501386e+01
   1.0799000e+03   9.8504194e+01
   1.0798500e+03   9.8506979e+01
   1.0798000e+03   9.8509741e+01
   1.0797500e+03   9.8512481e+01
   1.0797000e+03   9.8515197e+01
   1.0796500e+03   9.8517892e+01
   1.0796000e+03   9.8520564e+01
   1.0795500e+03   9.8523215e+01
   1.0795000e+03   9.8525844e+01
   1.0794500e+03   9.8528451e+01
   1.0794000e+03   9.8531038e+01
   1.0793500e+03   9.8533604e+01
   1.0793000e+03   9.8536149e+01
   1.0792500e+03   9.8538673e+01
   1.0792000e+03   9.8541177e+01
   1.0791500e+03   9.8543662e+01
   1.0791000e+03   9.8546126e+01
   1.0790500e+03   9.8548571e+01
   1.0790000e+03   9.8550996e+01
   1.0789500e+03   9.8553402e+01
   1.0789000e+03   9.8555789e+01
   1.0788500e+03   9.8558158e+01
   1.0788000e+03   9.8560507e+01
   1.0787500e+03   9.8562839e+01
   1.0787000e+03   9.8565152e+01
   1.0786500e+03   9.8567446e+01
   1.0786000e+03   9.8569724e+01
   1.0785500e+03   9.8571983e+01
   1.0785000e+03   9.8574225e+01
   1.0784500e+03   9.8576449e+01
   1.0784000e+03   9.8578657e+01
   1.0783500e+03   9.8580847e+01
   1.0783000e+03   9.8583021e+01
   1.0782500e+03   9.8585178e+01
   1.0782000e+03   9.8587318e+01
   1.0781500e+03   9.8589443e+01
   1.0781000e+03   9.8591551e+01
   1.0780500e+03   9.8593643e+01
   1.0780000e+03   9.8595719e+01
   1.0779500e+03   9.8597780e+01
   1.0779000e+03   9.8599825e+01
   1.0778500e+03   9.8601854e+01
   1.0778000e+03   9.8603869e+01
   1.0777500e+03   9.8605868e+01
   1.0777000e+03   9.8607853e+01
   1.0776500e+03   9.8609823e+01
   1.0776000e+03   9.8611778e+01
   1.0775500e+03   9.8613719e+01
   1.0775000e+03   9.8615645e+01
   1.0774500e+03   9.8617557e+01
   1.0774000e+03   9.8619455e+01
   1.0773500e+03   9.8621339e+01
   1.0773000e+03   9.8623210e+01
   1.0772500e+03   9.8625066e+01
   1.0772000e+03   9.8626910e+01
   1.0771500e+03   9.8628739e+01
   1.0771000e+03   9.8630556e+01
   1.0770500e+03   9.8632359e+01
   1.0770000e+03   9.8634150e+01
   1.0769500e+03   9.8635927e+01
   1.0769000e+03   9.8637692e+01
   1.0768500e+03   9.8639444e+01
   1.0768000e+03   9.8641183e+01
   1.0767500e+03   9.8642911e+01
   1.0767000e+03   9.8644625e+01
   1.0766500e+03   9.8646328e+01
   1.0766000e+03   9.8648018e+01
   1.0765500e+03   9.8649697e+01
   1.0765000e+03   9.8651364e+01
   1.0764500e+03   9.8653019e+01
   1.0764000e+03   9.8654662e+01
   1.0763500e+03   9.8656294e+01
   1.0763000e+03   9.8657915e+01
   1.0762500e+03   9.8659524e+01
   1.0762000e+03   9.8661122e+01
   1.0761500e+03   9.8662708e+01
   1.0761000e+03   9.8664284e+01
   1.0760500e+03   9.8665849e+01
   1.0760000e+03   9.8667403e+01
   1.0759500e+03   9.8668947e+01
   1.0759000e+03   9.8670480e+01
   1.0758500e+03   9.8672002e+01
   1.0758000e+03   9.8673514e+01
   1.0757500e+03   9.8675015e+01
   1.0757000e+03   9.8676507e+01
   1.0756500e+03   9.8677988e+01
   1.0756000e+03   9.8679459e+01
   1.0755500e+03   9.8680920e+01
   1.0755000e+03   9.8682372e+01
   1.0754500e+03   9.8683813e+01
   1.0754000e+03   9.8685245e+01
   1.0753500e+03   9.8686667e+01
   1.0753000e+03   9.8688080e+01
   1.0752500e+03   9.8689483e+01
   1.0752000e+03   9.8690877e+01
   1.0751500e+03   9.8692262e+01
   1.0751000e+03   9.8693637e+01
   1.0750500e+03   9.8695004e+01
   1.0750000e+03   9.8696361e+01


==> Data/Lorentzians/LSA_lorentz_35C.dat <==
   1.1250000e+03   9.8791344e+01
   1.1249500e+03   9.8790623e+01
   1.1249000e+03   9.8789899e+01
   1.1248500e+03   9.8789172e+01
   1.1248000e+03   9.8788440e+01
   1.1247500e+03   9.8787705e+01
   1.1247000e+03   9.8786966e+01
   1.1246500e+03   9.8786223e+01
   1.1246000e+03   9.8785476e+01
   1.1245500e+03   9.8784725e+01
   1.1245000e+03   9.8783971e+01
   1.1244500e+03   9.8783212e+01
   1.1244000e+03   9.8782449e+01
   1.1243500e+03   9.8781683e+01
   1.1243000e+03   9.8780912e+01
   1.1242500e+03   9.8780138e+01
   1.1242000e+03   9.8779359e+01
   1.1241500e+03   9.8778576e+01
   1.1241000e+03   9.8777789e+01
   1.1240500e+03   9.8776998e+01
   1.1240000e+03   9.8776203e+01
   1.1239500e+03   9.8775403e+01
   1.1239000e+03   9.8774599e+01
   1.1238500e+03   9.8773791e+01
   1.1238000e+03   9.8772979e+01
   1.1237500e+03   9.8772162e+01
   1.1237000e+03   9.8771341e+01
   1.1236500e+03   9.8770515e+01
   1.1236000e+03   9.8769685e+01
   1.1235500e+03   9.8768851e+01
   1.1235000e+03   9.8768012e+01
   1.1234500e+03   9.8767168e+01
   1.1234000e+03   9.8766320e+01
   1.1233500e+03   9.8765467e+01
   1.1233000e+03   9.8764610e+01
   1.1232500e+03   9.8763748e+01
   1.1232000e+03   9.8762881e+01
   1.1231500e+03   9.8762009e+01
   1.1231000e+03   9.8761133e+01
   1.1230500e+03   9.8760252e+01
   1.1230000e+03   9.8759366e+01
   1.1229500e+03   9.8758475e+01
   1.1229000e+03   9.8757580e+01
   1.1228500e+03   9.8756679e+01
   1.1228000e+03   9.8755773e+01
   1.1227500e+03   9.8754863e+01
   1.1227000e+03   9.8753947e+01
   1.1226500e+03   9.8753026e+01
   1.1226000e+03   9.8752100e+01
   1.1225500e+03   9.8751169e+01
   1.1225000e+03   9.8750233e+01
   1.1224500e+03   9.8749291e+01
   1.1224000e+03   9.8748344e+01
   1.1223500e+03   9.8747392e+01
   1.1223000e+03   9.8746434e+01
   1.1222500e+03   9.8745472e+01
   1.1222000e+03   9.8744503e+01
   1.1221500e+03   9.8743529e+01
   1.1221000e+03   9.8742550e+01
   1.1220500e+03   9.8741565e+01
   1.1220000e+03   9.8740574e+01
   1.1219500e+03   9.8739578e+01
   1.1219000e+03   9.8738576e+01
   1.1218500e+03   9.8737568e+01
   1.1218000e+03   9.8736555e+01
   1.1217500e+03   9.8735535e+01
   1.1217000e+03   9.8734510e+01
   1.1216500e+03   9.8733479e+01
   1.1216000e+03   9.8732442e+01
   1.1215500e+03   9.8731399e+01
   1.1215000e+03   9.8730350e+01
   1.1214500e+03   9.8729294e+01
   1.1214000e+03   9.8728233e+01
   1.1213500e+03   9.8727165e+01
   1.1213000e+03   9.8726091e+01
   1.1212500e+03   9.8725011e+01
   1.1212000e+03   9.8723925e+01
   1.1211500e+03   9.8722832e+01
   1.1211000e+03   9.8721733e+01
   1.1210500e+03   9.8720627e+01
   1.1210000e+03   9.8719514e+01
   1.1209500e+03   9.8718396e+01
   1.1209000e+03   9.8717270e+01
   1.1208500e+03   9.8716138e+01
   1.1208000e+03   9.8714999e+01
   1.1207500e+03   9.8713853e+01
   1.1207000e+03   9.8712700e+01
   1.1206500e+03   9.8711541e+01
   1.1206000e+03   9.8710374e+01
   1.1205500e+03   9.8709200e+01
   1.1205000e+03   9.8708020e+01
   1.1204500e+03   9.8706832e+01
   1.1204000e+03   9.8705637e+01
   1.1203500e+03   9.8704435e+01
   1.1203000e+03   9.8703225e+01
   1.1202500e+03   9.8702008e+01
   1.1202000e+03   9.8700784e+01
   1.1201500e+03   9.8699552e+01
   1.1201000e+03   9.8698313e+01
   1.1200500e+03   9.8697066e+01
   1.1200000e+03   9.8695812e+01
   1.1199500e+03   9.8694549e+01
   1.1199000e+03   9.8693279e+01
   1.1198500e+03   9.8692001e+01
   1.1198000e+03   9.8690715e+01
   1.1197500e+03   9.8689421e+01
   1.1197000e+03   9.8688119e+01
   1.1196500e+03   9.8686809e+01
   1.1196000e+03   9.8685491e+01
   1.1195500e+03   9.8684165e+01
   1.1195000e+03   9.8682830e+01
   1.1194500e+03   9.8681487e+01
   1.1194000e+03   9.8680135e+01
   1.1193500e+03   9.8678775e+01
   1.1193000e+03   9.8677406e+01
   1.1192500e+03   9.8676029e+01
   1.1192000e+03   9.8674643e+01
   1.1191500e+03   9.8673248e+01
   1.1191000e+03   9.8671844e+01
   1.1190500e+03   9.8670431e+01
   1.1190000e+03   9.8669009e+01
   1.1189500e+03   9.8667578e+01
   1.1189000e+03   9.8666138e+01
   1.1188500e+03   9.8664689e+01
   1.1188000e+03   9.8663230e+01
   1.1187500e+03   9.8661762e+01
   1.1187000e+03   9.8660284e+01
   1.1186500e+03   9.8658797e+01
   1.1186000e+03   9.8657300e+01
   1.1185500e+03   9.8655793e+01
   1.1185000e+03   9.8654277e+01
   1.1184500e+03   9.8652750e+01
   1.1184000e+03   9.8651214e+01
   1.1183500e+03   9.8649667e+01
   1.1183000e+03   9.8648110e+01
   1.1182500e+03   9.8646543e+01
   1.1182000e+03   9.8644966e+01
   1.1181500e+03   9.8643378e+01
   1.1181000e+03   9.8641780e+01
   1.1180500e+03   9.8640171e+01
   1.1180000e+03   9.8638551e+01
   1.1179500e+03   9.8636920e+01
   1.1179000e+03   9.8635279e+01
   1.1178500e+03   9.8633626e+01
   1.1178000e+03   9.8631963e+01
   1.1177500e+03   9.8630288e+01
   1.1177000e+03   9.8628602e+01
   1.1176500e+03   9.8626904e+01
   1.1176000e+03   9.8625195e+01
   1.1175500e+03   9.8623474e+01
   1.1175000e+03   9.8621742e+01
   1.1174500e+03   9.8619998e+01
   1.1174000e+03   9.8618241e+01
   1.1173500e+03   9.8616473e+01
   1.1173000e+03   9.8614693e+01
   1.1172500e+03   9.8612900e+01
   1.1172000e+03   9.8611095e+01
   1.1171500e+03   9.8609278e+01
   1.1171000e+03   9.8607448e+01
   1.1170500e+03   9.8605605e+01
   1.1170000e+03   9.8603749e+01
   1.1169500e+03   9.8601881e+01
   1.1169000e+03   9.8599999e+01
   1.1168500e+03   9.8598104e+01
   1.1168000e+03   9.8596196e+01
   1.1167500e+03   9.8594275e+01
   1.1167000e+03   9.8592340e+01
   1.1166500e+03   9.8590391e+01
   1.1166000e+03   9.8588429e+01
   1.1165500e+03   9.8586452e+01
   1.1165000e+03   9.8584462e+01
   1.1164500e+03   9.8582457e+01
   1.1164000e+03   9.8580438e+01
   1.1163500e+03   9.8578404e+01
   1.1163000e+03   9.8576356e+01
   1.1162500e+03   9.8574293e+01
   1.1162000e+03   9.8572215e+01
   1.1161500e+03   9.8570123e+01
   1.1161000e+03   9.8568015e+01
   1.1160500e+03   9.8565892e+01
   1.1160000e+03   9.8563753e+01
   1.1159500e+03   9.8561599e+01
   1.1159000e+03   9.8559429e+01
   1.1158500e+03   9.8557243e+01
   1.1158000e+03   9.8555041e+01
   1.1157500e+03   9.8552823e+01
   1.1157000e+03   9.8550588e+01
   1.1156500e+03   9.8548337e+01
   1.1156000e+03   9.8546069e+01
   1.1155500e+03   9.8543785e+01
   1.1155000e+03   9.8541483e+01
   1.1154500e+03   9.8539164e+01
   1.1154000e+03   9.8536828e+01
   1.1153500e+03   9.8534474e+01
   1.1153000e+03   9.8532103e+01
   1.1152500e+03   9.8529714e+01
   1.1152000e+03   9.8527307e+01
   1.1151500e+03   9.8524881e+01
   1.1151000e+03   9.8522437e+01
   1.1150500e+03   9.8519975e+01
   1.1150000e+03   9.8517493e+01
   1.1149500e+03   9.8514993e+01
   1.1149000e+03   9.8512474e+01
   1.1148500e+03   9.8509935e+01
   1.1148000e+03   9.8507377e+01
   1.1147500e+03   9.8504799e+01
   1.1147000e+03   9.8502201e+01
   1.1146500e+03   9.8499583e+01
   1.1146000e+03   9.8496945e+01
   1.1145500e+03   9.8494286e+01
   1.1145000e+03   9.8491606e+01
   1.1144500e+03   9.8488906e+01
   1.1144000e+03   9.8486184e+01
   1.1143500e+03   9.8483441e+01
   1.1143000e+03   9.8480676e+01
   1.1142500e+03   9.8477889e+01
   1.1142000e+03   9.8475081e+01
   1.1141500e+03   9.8472250e+01
   1.1141000e+03   9.8469396e+01
   1.1140500e+03   9.8466520e+01
   1.1140000e+03   9.8463620e+01
   1.1139500e+03   9.8460698e+01
   1.1139000e+03   9.8457752e+01
   1.1138500e+03   9.8454782e+01
   1.1138000e+03   9.8451788e+01
   1.1137500e+03   9.8448770e+01
   1.1137000e+03   9.8445728e+01
   1.1136500e+03   9.8442660e+01
   1.1136000e+03   9.8439568e+01
   1.1135500e+03   9.8436450e+01
   1.1135000e+03   9.8433307e+01
   1.1134500e+03   9.8430138e+01
   1.1134000e+03   9.8426943e+01
   1.1133500e+03   9.8423722e+01
   1.1133000e+03   9.8420474e+01
   1.1132500e+03   9.8417198e+01
   1.1132000e+03   9.8413896e+01
   1.1131500e+03   9.8410566e+01
   1.1131000e+03   9.8407208e+01
   1.1130500e+03   9.8403822e+01
   1.1130000e+03   9.8400408e+01
   1.1129500e+03   9.8396965e+01
   1.1129000e+03   9.8393492e+01
   1.1128500e+03   9.8389991e+01
   1.1128000e+03   9.8386459e+01
   1.1127500e+03   9.8382898e+01
   1.1127000e+03   9.8379306e+01
   1.1126500e+03   9.8375683e+01
   1.1126000e+03   9.8372029e+01
   1.1125500e+03   9.8368344e+01
   1.1125000e+03   9.8364627e+01
   1.1124500e+03   9.8360878e+01
   1.1124000e+03   9.8357096e+01
   1.1123500e+03   9.8353281e+01
   1.1123000e+03   9.8349433e+01
   1.1122500e+03   9.8345552e+01
   1.1122000e+03   9.8341637e+01
   1.1121500e+03   9.8337687e+01
   1.1121000e+03   9.8333702e+01
   1.1120500e+03   9.8329682e+01
   1.1120000e+03   9.8325627e+01
   1.1119500e+03   9.8321535e+01
   1.1119000e+03   9.8317407e+01
   1.1118500e+03   9.8313242e+01
   1.1118000e+03   9.8309040e+01
   1.1117500e+03   9.8304801e+01
   1.1117000e+03   9.8300523e+01
   1.1116500e+03   9.8296206e+01
   1.1116000e+03   9.8291851e+01
   1.1115500e+03   9.8287455e+01
   1.1115000e+03   9.8283020e+01
   1.1114500e+03   9.8278545e+01
   1.1114000e+03   9.8274029e+01
   1.1113500e+03   9.8269471e+01
   1.1113000e+03   9.8264871e+01
   1.1112500e+03   9.8260229e+01
   1.1112000e+03   9.8255544e+01
   1.1111500e+03   9.8250815e+01
   1.1111000e+03   9.8246043e+01
   1.1110500e+03   9.8241226e+01
   1.1110000e+03   9.8236364e+01
   1.1109500e+03   9.8231456e+01
   1.1109000e+03   9.8226503e+01
   1.1108500e+03   9.8221502e+01
   1.1108000e+03   9.8216455e+01
   1.1107500e+03   9.8211359e+01
   1.1107000e+03   9.8206215e+01
   1.1106500e+03   9.8201022e+01
   1.1106000e+03   9.8195780e+01
   1.1105500e+03   9.8190487e+01
   1.1105000e+03   9.8185144e+01
   1.1104500e+03   9.8179749e+01
   1.1104000e+03   9.8174301e+01
   1.1103500e+03   9.8168801e+01
   1.1103000e+03   9.8163248e+01
   1.1102500e+03   9.8157640e+01
   1.1102000e+03   9.8151978e+01
   1.1101500e+03   9.8146260e+01
   1.1101000e+03   9.8140486e+01
   1.1100500e+03   9.8134655e+01
   1.1100000e+03   9.8128767e+01
   1.1099500e+03   9.8122820e+01
   1.1099000e+03   9.8116814e+01
   1.1098500e+03   9.8110748e+01
   1.1098000e+03   9.8104622e+01
   1.1097500e+03   9.8098434e+01
   1.1097000e+03   9.8092184e+01
   1.1096500e+03   9.8085871e+01
   1.1096000e+03   9.8079494e+01
   1.1095500e+03   9.8073052e+01
   1.1095000e+03   9.8066545e+01
   1.1094500e+03   9.8059971e+01
   1.1094000e+03   9.8053331e+01
   1.1093500e+03   9.8046622e+01
   1.1093000e+03   9.8039844e+01
   1.1092500e+03   9.8032996e+01
   1.1092000e+03   9.8026078e+01
   1.1091500e+03   9.8019087e+01
   1.1091000e+03   9.8012024e+01
   1.1090500e+03   9.8004888e+01
   1.1090000e+03   9.7997676e+01
   1.1089500e+03   9.7990389e+01
   1.1089000e+03   9.7983025e+01
   1.1088500e+03   9.7975583e+01
   1.1088000e+03   9.7968063e+01
   1.1087500e+03   9.7960462e+01
   1.1087000e+03   9.7952781e+01
   1.1086500e+03   9.7945017e+01
   1.1086000e+03   9.7937171e+01
   1.1085500e+03   9.7929240e+01
   1.1085000e+03   9.7921223e+01
   1.1084500e+03   9.7913120e+01
   1.1084000e+03   9.7904930e+01
   1.1083500e+03   9.7896650e+01
   1.1083000e+03   9.7888279e+01
   1.1082500e+03   9.7879817e+01
   1.1082000e+03   9.7871263e+01
   1.1081500e+03   9.7862614e+01
   1.1081000e+03   9.7853870e+01
   1.1080500e+03   9.7845029e+01
   1.1080000e+03   9.7836090e+01
   1.1079500e+03   9.7827051e+01
   1.1079000e+03   9.7817912e+01
   1.1078500e+03   9.7808670e+01
   1.1078000e+03   9.7799324e+01
   1.1077500e+03   9.7789873e+01
   1.1077000e+03   9.7780315e+01
   1.1076500e+03   9.7770649e+01
   1.1076000e+03   9.7760873e+01
   1.1075500e+03   9.7750986e+01
   1.1075000e+03   9.7740985e+01
   1.1074500e+03   9.7730870e+01
   1.1074000e+03   9.7720638e+01
   1.1073500e+03   9.7710289e+01
   1.1073000e+03   9.7699819e+01
   1.1072500e+03   9.7689228e+01
   1.1072000e+03   9.7678514e+01
   1.1071500e+03   9.7667675e+01
   1.1071000e+03   9.7656709e+01
   1.1070500e+03   9.7645614e+01
   1.1070000e+03   9.7634389e+01
   1.1069500e+03   9.7623030e+01
   1.1069000e+03   9.7611538e+01
   1.1068500e+03   9.7599908e+01
   1.1068000e+03   9.7588140e+01
   1.1067500e+03   9.7576232e+01
   1.1067000e+03   9.7564181e+01
   1.1066500e+03   9.7551984e+01
   1.1066000e+03   9.7539641e+01
   1.1065500e+03   9.7527148e+01
   1.1065000e+03   9.7514504e+01
   1.1064500e+03   9.7501706e+01
   1.1064000e+03   9.7488752e+01
   1.1063500e+03   9.7475639e+01
   1.1063000e+03   9.7462366e+01
   1.1062500e+03   9.7448929e+01
   1.1062000e+03   9.7435326e+01
   1.1061500e+03   9.7421555e+01
   1.1061000e+03   9.7407613e+01
   1.1060500e+03   9.7393497e+01
   1.1060000e+03   9.7379205e+01
   1.1059500e+03   9.7364734e+01
   1.1059000e+03   9.7350081e+01
   1.1058500e+03   9.7335244e+01
   1.1058000e+03   9.7320219e+01
   1.1057500e+03   9.7305005e+01
   1.1057000e+03   9.7289596e+01
   1.1056500e+03   9.7273992e+01
   1.1056000e+03   9.7258188e+01
   1.1055500e+03   9.7242182e+01
   1.1055000e+03   9.7225971e+01
   1.1054500e+03   9.7209550e+01
   1.1054000e+03   9.7192918e+01
   1.1053500e+03   9.7176070e+01
   1.1053000e+03   9.7159004e+01
   1.1052500e+03   9.7141715e+01
   1.1052000e+03   9.7124200e+01
   1.1051500e+03   9.7106457e+01
   1.1051000e+03   9.7088480e+01
   1.1050500e+03   9.7070267e+01
   1.1050000e+03   9.7051814e+01
   1.1049500e+03   9.7033117e+01
   1.1049000e+03   9.7014172e+01
   1.1048500e+03   9.6994975e+01
   1.1048000e+03   9.6975522e+01
   1.1047500e+03   9.6955809e+01
   1.1047000e+03   9.6935832e+01
   1.1046500e+03   9.6915587e+01
   1.1046000e+03   9.6895070e+01
   1.1045500e+03   9.6874276e+01
   1.1045000e+03   9.6853200e+01
   1.1044500e+03   9.6831839e+01
   1.1044000e+03   9.6810188e+01
   1.1043500e+03   9.6788242e+01
   1.1043000e+03   9.6765997e+01
   1.1042500e+03   9.6743447e+01
   1.1042000e+03   9.6720588e+01
   1.1041500e+03   9.6697415e+01
   1.1041000e+03   9.6673924e+01
   1.1040500e+03   9.6650108e+01
   1.1040000e+03   9.6625963e+01
   1.1039500e+03   9.6601484e+01
   1.1039000e+03   9.6576665e+01
   1.1038500e+03   9.6551501e+01
   1.1038000e+03   9.6525987e+01
   1.1037500e+03   9.6500116e+01
   1.1037000e+03   9.6473884e+01
   1.1036500e+03   9.6447285e+01
   1.1036000e+03   9.6420313e+01
   1.1035500e+03   9.6392962e+01
   1.1035000e+03   9.6365227e+01
   1.1034500e+03   9.6337100e+01
   1.1034000e+03   9.6308577e+01
   1.1033500e+03   9.6279652e+01
   1.1033000e+03   9.6250317e+01
   1.1032500e+03   9.6220566e+01
   1.1032000e+03   9.6190394e+01
   1.1031500e+03   9.6159794e+01
   1.1031000e+03   9.6128760e+01
   1.1030500e+03   9.6097284e+01
   1.1030000e+03   9.6065360e+01
   1.1029500e+03   9.6032982e+01
   1.1029000e+03   9.6000142e+01
   1.1028500e+03   9.5966835e+01
   1.1028000e+03   9.5933052e+01
   1.1027500e+03   9.5898788e+01
   1.1027000e+03   9.5864035e+01
   1.1026500e+03   9.5828786e+01
   1.1026000e+03   9.5793034e+01
   1.1025500e+03   9.5756772e+01
   1.1025000e+03   9.5719993e+01
   1.1024500e+03   9.5682690e+01
   1.1024000e+03   9.5644855e+01
   1.1023500e+03   9.5606481e+01
   1.1023000e+03   9.5567561e+01
   1.1022500e+03   9.5528088e+01
   1.1022000e+03   9.5488055e+01
   1.1021500e+03   9.5447454e+01
   1.1021000e+03   9.5406278e+01
   1.1020500e+03   9.5364520e+01
   1.1020000e+03   9.5322172e+01
   1.1019500e+03   9.5279229e+01
   1.1019000e+03   9.5235682e+01
   1.1018500e+03   9.5191524e+01
   1.1018000e+03   9.5146749e+01
   1.1017500e+03   9.5101350e+01
   1.1017000e+03   9.5055320e+01
   1.1016500e+03   9.5008653e+01
   1.1016000e+03   9.4961341e+01
   1.1015500e+03   9.4913379e+01
   1.1015000e+03   9.4864761e+01
   1.1014500e+03   9.4815480e+01
   1.1014000e+03   9.4765531e+01
   1.1013500e+03   9.4714908e+01
   1.1013000e+03   9.4663606e+01
   1.1012500e+03   9.4611619e+01
   1.1012000e+03   9.4558943e+01
   1.1011500e+03   9.4505574e+01
   1.1011000e+03   9.4451506e+01
   1.1010500e+03   9.4396737e+01
   1.1010000e+03   9.4341263e+01
   1.1009500e+03   9.4285081e+01
   1.1009000e+03   9.4228188e+01
   1.1008500e+03   9.4170583e+01
   1.1008000e+03   9.4112263e+01
   1.1007500e+03   9.4053227e+01
   1.1007000e+03   9.3993476e+01
   1.1006500e+03   9.3933008e+01
   1.1006000e+03   9.3871826e+01
   1.1005500e+03   9.3809929e+01
   1.1005000e+03   9.3747322e+01
   1.1004500e+03   9.3684005e+01
   1.1004000e+03   9.3619984e+01
   1.1003500e+03   9.3555262e+01
   1.1003000e+03   9.3489845e+01
   1.1002500e+03   9.3423740e+01
   1.1002000e+03   9.3356953e+01
   1.1001500e+03   9.3289494e+01
   1.1001000e+03   9.3221372e+01
   1.1000500e+03   9.3152598e+01
   1.1000000e+03   9.3083183e+01
   1.0999500e+03   9.3013140e+01
   1.0999000e+03   9.2942484e+01
   1.0998500e+03   9.2871231e+01
   1.0998000e+03   9.2799398e+01
   1.0997500e+03   9.2727003e+01
   1.0997000e+03   9.2654067e+01
   1.0996500e+03   9.2580610e+01
   1.0996000e+03   9.2506657e+01
   1.0995500e+03   9.2432233e+01
   1.0995000e+03   9.2357363e+01
   1.0994500e+03   9.2282077e+01
   1.0994000e+03   9.2206404e+01
   1.0993500e+03   9.2130377e+01
   1.0993000e+03   9.2054029e+01
   1.0992500e+03   9.1977397e+01
   1.0992000e+03   9.1900518e+01
   1.0991500e+03   9.1823432e+01
   1.0991000e+03   9.1746181e+01
   1.0990500e+03   9.1668809e+01
   1.0990000e+03   9.1591362e+01
   1.0989500e+03   9.1513888e+01
   1.0989000e+03   9.1436438e+01
   1.0988500e+03   9.1359062e+01
   1.0988000e+03   9.1281816e+01
   1.0987500e+03   9.1204757e+01
   1.0987000e+03   9.1127942e+01
   1.0986500e+03   9.1051432e+01
   1.0986000e+03   9.0975289e+01
   1.0985500e+03   9.0899578e+01
   1.0985000e+03   9.0824366e+01
   1.0984500e+03   9.0749719e+01
   1.0984000e+03   9.0675708e+01
   1.0983500e+03   9.0602404e+01
   1.0983000e+03   9.0529881e+01
   1.0982500e+03   9.0458212e+01
   1.0982000e+03   9.0387473e+01
   1.0981500e+03   9.0317740e+01
   1.0981000e+03   9.0249092e+01
   1.0980500e+03   9.0181608e+01
   1.0980000e+03   9.0115365e+01
   1.0979500e+03   9.0050446e+01
   1.0979000e+03   8.9986928e+01
   1.0978500e+03   8.9924894e+01
   1.0978000e+03   8.9864422e+01
   1.0977500e+03   8.9805593e+01
   1.0977000e+03   8.9748485e+01
   1.0976500e+03   8.9693179e+01
   1.0976000e+03   8.9639751e+01
   1.0975500e+03   8.9588277e+01
   1.0975000e+03   8.9538832e+01
   1.0974500e+03   8.9491490e+01
   1.0974000e+03   8.9446321e+01
   1.0973500e+03   8.9403394e+01
   1.0973000e+03   8.9362776e+01
   1.0972500e+03   8.9324530e+01
   1.0972000e+03   8.9288717e+01
   1.0971500e+03   8.9255395e+01
   1.0971000e+03   8.9224617e+01
   1.0970500e+03   8.9196434e+01
   1.0970000e+03   8.9170893e+01
   1.0969500e+03   8.9148036e+01
   1.0969000e+03   8.9127901e+01
   1.0968500e+03   8.9110524e+01
   1.0968000e+03   8.9095932e+01
   1.0967500e+03   8.9084152e+01
   1.0967000e+03   8.9075203e+01
   1.0966500e+03   8.9069101e+01
   1.0966000e+03   8.9065856e+01
   1.0965500e+03   8.9065474e+01
   1.0965000e+03   8.9067956e+01
   1.0964500e+03   8.9073297e+01
   1.0964000e+03   8.9081488e+01
   1.0963500e+03   8.9092515e+01
   1.0963000e+03   8.9106359e+01
   1.0962500e+03   8.9122997e+01
   1.0962000e+03   8.9142399e+01
   1.0961500e+03   8.9164534e+01
   1.0961000e+03   8.9189364e+01
   1.0960500e+03   8.9216847e+01
   1.0960000e+03   8.9246937e+01
   1.0959500e+03   8.9279586e+01
   1.0959000e+03   8.9314741e+01
   1.0958500e+03   8.9352343e+01
   1.0958000e+03   8.9392335e+01
   1.0957500e+03   8.9434653e+01
   1.0957000e+03   8.9479230e+01
   1.0956500e+03   8.9526000e+01
   1.0956000e+03   8.9574891e+01
   1.0955500e+03   8.9625831e+01
   1.0955000e+03   8.9678746e+01
   1.0954500e+03   8.9733559e+01
   1.0954000e+03   8.9790194e+01
   1.0953500e+03   8.9848572e+01
   1.0953000e+03   8.9908613e+01
   1.0952500e+03   8.9970239e+01
   1.0952000e+03   9.0033369e+01
   1.0951500e+03   9.0097923e+01
   1.0951000e+03   9.0163820e+01
   1.0950500e+03   9.0230981e+01
   1.0950000e+03   9.0299327e+01
   1.0949500e+03   9.0368778e+01
   1.0949000e+03   9.0439256e+01
   1.0948500e+03   9.0510684e+01
   1.0948000e+03   9.0582988e+01
   1.0947500e+03   9.0656090e+01
   1.0947000e+03   9.0729920e+01
   1.0946500e+03   9.0804404e+01
   1.0946000e+03   9.0879472e+01
   1.0945500e+03   9.0955057e+01
   1.0945000e+03   9.1031091e+01
   1.0944500e+03   9.1107509e+01
   1.0944000e+03   9.1184249e+01
   1.0943500e+03   9.1261249e+01
   1.0943000e+03   9.1338450e+01
   1.0942500e+03   9.1415797e+01
   1.0942000e+03   9.1493233e+01
   1.0941500e+03   9.1570706e+01
   1.0941000e+03   9.1648164e+01
   1.0940500e+03   9.1725561e+01
   1.0940000e+03   9.1802848e+01
   1.0939500e+03   9.1879982e+01
   1.0939000e+03   9.1956920e+01
   1.0938500e+03   9.2033622e+01
   1.0938000e+03   9.2110049e+01
   1.0937500e+03   9.2186165e+01
   1.0937000e+03   9.2261936e+01
   1.0936500e+03   9.2337328e+01
   1.0936000e+03   9.2412312e+01
   1.0935500e+03   9.2486858e+01
   1.0935000e+03   9.2560939e+01
   1.0934500e+03   9.2634530e+01
   1.0934000e+03   9.2707608e+01
   1.0933500e+03   9.2780149e+01
   1.0933000e+03   9.2852134e+01
   1.0932500e+03   9.2923543e+01
   1.0932000e+03   9.2994360e+01
   1.0931500e+03   9.3064567e+01
   1.0931000e+03   9.3134151e+01
   1.0930500e+03   9.3203098e+01
   1.0930000e+03   9.3271395e+01
   1.0929500e+03   9.3339032e+01
   1.0929000e+03   9.3405998e+01
   1.0928500e+03   9.3472286e+01
   1.0928000e+03   9.3537887e+01
   1.0927500e+03   9.3602795e+01
   1.0927000e+03   9.3667003e+01
   1.0926500e+03   9.3730508e+01
   1.0926000e+03   9.3793305e+01
   1.0925500e+03   9.3855392e+01
   1.0925000e+03   9.3916765e+01
   1.0924500e+03   9.3977423e+01
   1.0924000e+03   9.4037365e+01
   1.0923500e+03   9.4096592e+01
   1.0923000e+03   9.4155102e+01
   1.0922500e+03   9.4212898e+01
   1.0922000e+03   9.4269981e+01
   1.0921500e+03   9.4326352e+01
   1.0921000e+03   9.4382015e+01
   1.0920500e+03   9.4436972e+01
   1.0920000e+03   9.4491226e+01
   1.0919500e+03   9.4544781e+01
   1.0919000e+03   9.4597641e+01
   1.0918500e+03   9.4649811e+01
   1.0918000e+03   9.4701295e+01
   1.0917500e+03   9.4752099e+01
   1.0917000e+03   9.4802227e+01
   1.0916500e+03   9.4851686e+01
   1.0916000e+03   9.4900480e+01
   1.0915500e+03   9.4948617e+01
   1.0915000e+03   9.4996101e+01
   1.0914500e+03   9.5042939e+01
   1.0914000e+03   9.5089139e+01
   1.0913500e+03   9.5134705e+01
   1.0913000e+03   9.5179646e+01
   1.0912500e+03   9.5223967e+01
   1.0912000e+03   9.5267677e+01
   1.0911500e+03   9.5310780e+01
   1.0911000e+03   9.5353286e+01
   1.0910500e+03   9.5395201e+01
   1.0910000e+03   9.5436531e+01
   1.0909500e+03   9.5477285e+01
   1.0909000e+03   9.5517469e+01
   1.0908500e+03   9.5557091e+01
   1.0908000e+03   9.5596157e+01
   1.0907500e+03   9.5634676e+01
   1.0907000e+03   9.5672654e+01
   1.0906500e+03   9.5710098e+01
   1.0906000e+03   9.5747016e+01
   1.0905500e+03   9.5783415e+01
   1.0905000e+03   9.5819303e+01
   1.0904500e+03   9.5854685e+01
   1.0904000e+03   9.5889570e+01
   1.0903500e+03   9.5923964e+01
   1.0903000e+03   9.5957874e+01
   1.0902500e+03   9.5991307e+01
   1.0902000e+03   9.6024271e+01
   1.0901500e+03   9.6056771e+01
   1.0901000e+03   9.6088816e+01
   1.0900500e+03   9.6120410e+01
   1.0900000e+03   9.6151562e+01
   1.0899500e+03   9.6182277e+01
   1.0899000e+03   9.6212563e+01
   1.0898500e+03   9.6242425e+01
   1.0898000e+03   9.6271870e+01
   1.0897500e+03   9.6300904e+01
   1.0897000e+03   9.6329534e+01
   1.0896500e+03   9.6357766e+01
   1.0896000e+03   9.6385605e+01
   1.0895500e+03   9.6413058e+01
   1.0895000e+03   9.6440130e+01
   1.0894500e+03   9.6466828e+01
   1.0894000e+03   9.6493157e+01
   1.0893500e+03   9.6519124e+01
   1.0893000e+03   9.6544732e+01
   1.0892500e+03   9.6569989e+01
   1.0892000e+03   9.6594899e+01
   1.0891500e+03   9.6619469e+01
   1.0891000e+03   9.6643702e+01
   1.0890500e+03   9.6667605e+01
   1.0890000e+03   9.6691183e+01
   1.0889500e+03   9.6714440e+01
   1.0889000e+03   9.6737382e+01
   1.0888500e+03   9.6760014e+01
   1.0888000e+03   9.6782340e+01
   1.0887500e+03   9.6804366e+01
   1.0887000e+03   9.6826095e+01
   1.0886500e+03   9.6847533e+01
   1.0886000e+03   9.6868684e+01
   1.0885500e+03   9.6889553e+01
   1.0885000e+03   9.6910143e+01
   1.0884500e+03   9.6930461e+01
   1.0884000e+03   9.6950508e+01
   1.0883500e+03   9.6970291e+01
   1.0883000e+03   9.6989813e+01
   1.0882500e+03   9.7009078e+01
   1.0882000e+03   9.7028090e+01
   1.0881500e+03   9.7046853e+01
   1.0881000e+03   9.7065371e+01
   1.0880500e+03   9.7083647e+01
   1.0880000e+03   9.7101686e+01
   1.0879500e+03   9.7119492e+01
   1.0879000e+03   9.7137067e+01
   1.0878500e+03   9.7154416e+01
   1.0878000e+03   9.7171541e+01
   1.0877500e+03   9.7188447e+01
   1.0877000e+03   9.7205136e+01
   1.0876500e+03   9.7221613e+01
   1.0876000e+03   9.7237880e+01
   1.0875500e+03   9.7253940e+01
   1.0875000e+03   9.7269798e+01
   1.0874500e+03   9.7285455e+01
   1.0874000e+03   9.7300915e+01
   1.0873500e+03   9.7316181e+01
   1.0873000e+03   9.7331256e+01
   1.0872500e+03   9.7346143e+01
   1.0872000e+03   9.7360845e+01
   1.0871500e+03   9.7375364e+01
   1.0871000e+03   9.7389704e+01
   1.0870500e+03   9.7403866e+01
   1.0870000e+03   9.7417854e+01
   1.0869500e+03   9.7431671e+01
   1.0869000e+03   9.7445318e+01
   1.0868500e+03   9.7458799e+01
   1.0868000e+03   9.7472116e+01
   1.0867500e+03   9.7485271e+01
   1.0867000e+03   9.7498267e+01
   1.0866500e+03   9.7511107e+01
   1.0866000e+03   9.7523792e+01
   1.0865500e+03   9.7536325e+01
   1.0865000e+03   9.7548708e+01
   1.0864500e+03   9.7560943e+01
   1.0864000e+03   9.7573033e+01
   1.0863500e+03   9.7584979e+01
   1.0863000e+03   9.7596784e+01
   1.0862500e+03   9.7608450e+01
   1.0862000e+03   9.7619979e+01
   1.0861500e+03   9.7631373e+01
   1.0861000e+03   9.7642634e+01
   1.0860500e+03   9.7653763e+01
   1.0860000e+03   9.7664764e+01
   1.0859500e+03   9.7675637e+01
   1.0859000e+03   9.7686384e+01
   1.0858500e+03   9.7697007e+01
   1.0858000e+03   9.7707509e+01
   1.0857500e+03   9.7717890e+01
   1.0857000e+03   9.7728153e+01
   1.0856500e+03   9.7738299e+01
   1.0856000e+03   9.7748330e+01
   1.0855500e+03   9.7758248e+01
   1.0855000e+03   9.7768053e+01
   1.0854500e+03   9.7777748e+01
   1.0854000e+03   9.7787335e+01
   1.0853500e+03   9.7796814e+01
   1.0853000e+03   9.7806188e+01
   1.0852500e+03   9.7815457e+01
   1.0852000e+03   9.7824624e+01
   1.0851500e+03   9.7833690e+01
   1.0851000e+03   9.7842655e+01
   1.0850500e+03   9.7851522e+01
   1.0850000e+03   9.7860292e+01
   1.0849500e+03   9.7868966e+01
   1.0849000e+03   9.7877546e+01
   1.0848500e+03   9.7886032e+01
   1.0848000e+03   9.7894427e+01
   1.0847500e+03   9.7902731e+01
   1.0847000e+03   9.7910945e+01
   1.0846500e+03   9.7919071e+01
   1.0846000e+03   9.7927111e+01
   1.0845500e+03   9.7935064e+01
   1.0845000e+03   9.7942933e+01
   1.0844500e+03   9.7950719e+01
   1.0844000e+03   9.7958422e+01
   1.0843500e+03   9.7966044e+01
   1.0843000e+03   9.7973586e+01
   1.0842500e+03   9.7981048e+01
   1.0842000e+03   9.7988433e+01
   1.0841500e+03   9.7995740e+01
   1.0841000e+03   9.8002972e+01
   1.0840500e+03   9.8010129e+01
   1.0840000e+03   9.8017211e+01
   1.0839500e+03   9.8024221e+01
   1.0839000e+03   9.8031159e+01
   1.0838500e+03   9.8038025e+01
   1.0838000e+03   9.8044822e+01
   1.0837500e+03   9.8051549e+01
   1.0837000e+03   9.8058207e+01
   1.0836500e+03   9.8064799e+01
   1.0836000e+03   9.8071323e+01
   1.0835500e+03   9.8077782e+01
   1.0835000e+03   9.8084177e+01
   1.0834500e+03   9.8090507e+01
   1.0834000e+03   9.8096773e+01
   1.0833500e+03   9.8102978e+01
   1.0833000e+03   9.8109121e+01
   1.0832500e+03   9.8115203e+01
   1.0832000e+03   9.8121224e+01
   1.0831500e+03   9.8127187e+01
   1.0831000e+03   9.8133091e+01
   1.0830500e+03   9.8138937e+01
   1.0830000e+03   9.8144726e+01
   1.0829500e+03   9.8150459e+01
   1.0829000e+03   9.8156136e+01
   1.0828500e+03   9.8161758e+01
   1.0828000e+03   9.8167326e+01
   1.0827500e+03   9.8172840e+01
   1.0827000e+03   9.8178301e+01
   1.0826500e+03   9.8183710e+01
   1.0826000e+03   9.8189067e+01
   1.0825500e+03   9.8194374e+01
   1.0825000e+03   9.8199629e+01
   1.0824500e+03   9.8204835e+01
   1.0824000e+03   9.8209992e+01
   1.0823500e+03   9.8215101e+01
   1.0823000e+03   9.8220161e+01
   1.0822500e+03   9.8225174e+01
   1.0822000e+03   9.8230140e+01
   1.0821500e+03   9.8235060e+01
   1.0821000e+03   9.8239934e+01
   1.0820500e+03   9.8244763e+01
   1.0820000e+03   9.8249547e+01
   1.0819500e+03   9.8254287e+01
   1.0819000e+03   9.8258984e+01
   1.0818500e+03   9.8263637e+01
   1.0818000e+03   9.8268248e+01
   1.0817500e+03   9.8272817e+01
   1.0817000e+03   9.8277345e+01
   1.0816500e+03   9.8281831e+01
   1.0816000e+03   9.8286277e+01
   1.0815500e+03   9.8290683e+01
   1.0815000e+03   9.8295049e+01
   1.0814500e+03   9.8299376e+01
   1.0814000e+03   9.8303664e+01
   1.0813500e+03   9.8307914e+01
   1.0813000e+03   9.8312126e+01
   1.0812500e+03   9.8316300e+01
   1.0812000e+03   9.8320438e+01
   1.0811500e+03   9.8324539e+01
   1.0811000e+03   9.8328604e+01
   1.0810500e+03   9.8332634e+01
   1.0810000e+03   9.8336628e+01
   1.0809500e+03   9.8340587e+01
   1.0809000e+03   9.8344511e+01
   1.0808500e+03   9.8348402e+01
   1.0808000e+03   9.8352259e+01
   1.0807500e+03   9.8356082e+01
   1.0807000e+03   9.8359872e+01
   1.0806500e+03   9.8363630e+01
   1.0806000e+03   9.8367356e+01
   1.0805500e+03   9.8371050e+01
   1.0805000e+03   9.8374712e+01
   1.0804500e+03   9.8378343e+01
   1.0804000e+03   9.8381943e+01
   1.0803500e+03   9.8385512e+01
   1.0803000e+03   9.8389052e+01
   1.0802500e+03   9.8392562e+01
   1.0802000e+03   9.8396042e+01
   1.0801500e+03   9.8399493e+01
   1.0801000e+03   9.8402915e+01
   1.0800500e+03   9.8406308e+01
   1.0800000e+03   9.8409674e+01
   1.0799500e+03   9.8413011e+01
   1.0799000e+03   9.8416321e+01
   1.0798500e+03   9.8419603e+01
   1.0798000e+03   9.8422858e+01
   1.0797500e+03   9.8426087e+01
   1.0797000e+03   9.8429289e+01
   1.0796500e+03   9.8432465e+01
   1.0796000e+03   9.8435615e+01
   1.0795500e+03   9.8438739e+01
   1.0795000e+03   9.8441838e+01
   1.0794500e+03   9.8444912e+01
   1.0794000e+03   9.8447961e+01
   1.0793500e+03   9.8450986e+01
   1.0793000e+03   9.8453986e+01
   1.0792500e+03   9.8456962e+01
   1.0792000e+03   9.8459915e+01
   1.0791500e+03   9.8462843e+01
   1.0791000e+03   9.8465749e+01
   1.0790500e+03   9.8468631e+01
   1.0790000e+03   9.8471491e+01
   1.0789500e+03   9.8474328e+01
   1.0789000e+03   9.8477143e+01
   1.0788500e+03   9.8479935e+01
   1.0788000e+03   9.8482706e+01
   1.0787500e+03   9.8485455e+01
   1.0787000e+03   9.8488182e+01
   1.0786500e+03   9.8490888e+01
   1.0786000e+03   9.8493574e+01
   1.0785500e+03   9.8496238e+01
   1.0785000e+03   9.8498882e+01
   1.0784500e+03   9.8501505e+01
   1.0784000e+03   9.8504108e+01
   1.0783500e+03   9.8506692e+01
   1.0783000e+03   9.8509255e+01
   1.0782500e+03   9.8511799e+01
   1.0782000e+03   9.8514323e+01
   1.0781500e+03   9.8516829e+01
   1.0781000e+03   9.8519315e+01
   1.0780500e+03   9.8521782e+01
   1.0780000e+03   9.8524231e+01
   1.0779500e+03   9.8526662e+01
   1.0779000e+03   9.8529074e+01
   1.0778500e+03   9.8531468e+01
   1.0778000e+03   9.8533844e+01
   1.0777500e+03   9.8536202e+01
   1.0777000e+03   9.8538543e+01
   1.0776500e+03   9.8540866e+01
   1.0776000e+03   9.8543173e+01
   1.0775500e+03   9.8545462e+01
   1.0775000e+03   9.8547734e+01
   1.0774500e+03   9.8549989e+01
   1.0774000e+03   9.8552228e+01
   1.0773500e+03   9.8554451e+01
   1.0773000e+03   9.8556657e+01
   1.0772500e+03   9.8558847e+01
   1.0772000e+03   9.8561022e+01
   1.0771500e+03   9.8563180e+01
   1.0771000e+03   9.8565323e+01
   1.0770500e+03   9.8567450e+01
   1.0770000e+03   9.8569562e+01
   1.0769500e+03   9.8571659e+01
   1.0769000e+03   9.8573741e+01
   1.0768500e+03   9.8575807e+01
   1.0768000e+03   9.8577860e+01
   1.0767500e+03   9.8579897e+01
   1.0767000e+03   9.8581920e+01
   1.0766500e+03   9.8583928e+01
   1.0766000e+03   9.8585923e+01
   1.0765500e+03   9.8587903e+01
   1.0765000e+03   9.8589869e+01
   1.0764500e+03   9.8591822e+01
   1.0764000e+03   9.8593760e+01
   1.0763500e+03   9.8595685e+01
   1.0763000e+03   9.8597597e+01
   1.0762500e+03   9.8599495e+01
   1.0762000e+03   9.8601380e+01
   1.0761500e+03   9.8603252e+01
   1.0761000e+03   9.8605111e+01
   1.0760500e+03   9.8606958e+01
   1.0760000e+03   9.8608791e+01
   1.0759500e+03   9.8610612e+01
   1.0759000e+03   9.8612420e+01
   1.0758500e+03   9.8614216e+01
   1.0758000e+03   9.8616000e+01
   1.0757500e+03   9.8617771e+01
   1.0757000e+03   9.8619530e+01
   1.0756500e+03   9.8621278e+01
   1.0756000e+03   9.8623013e+01
   1.0755500e+03   9.8624737e+01
   1.0755000e+03   9.8626449e+01
   1.0754500e+03   9.8628150e+01
   1.0754000e+03   9.8629839e+01
   1.0753500e+03   9.8631517e+01
   1.0753000e+03   9.8633184e+01
   1.0752500e+03   9.8634839e+01
   1.0752000e+03   9.8636484e+01
   1.0751500e+03   9.8638117e+01
   1.0751000e+03   9.8639740e+01
   1.0750500e+03   9.8641352e+01
   1.0750000e+03   9.8642953e+01


==> Data/Lorentzians/LSA_lorentz_37C.dat <==
   1.1250000e+03   9.8767910e+01
   1.1249500e+03   9.8767118e+01
   1.1249000e+03   9.8766323e+01
   1.1248500e+03   9.8765523e+01
   1.1248000e+03   9.8764719e+01
   1.1247500e+03   9.8763911e+01
   1.1247000e+03   9.8763099e+01
   1.1246500e+03   9.8762283e+01
   1.1246000e+03   9.8761463e+01
   1.1245500e+03   9.8760638e+01
   1.1245000e+03   9.8759809e+01
   1.1244500e+03   9.8758976e+01
   1.1244000e+03   9.8758139e+01
   1.1243500e+03   9.8757297e+01
   1.1243000e+03   9.8756451e+01
   1.1242500e+03   9.8755600e+01
   1.1242000e+03   9.8754745e+01
   1.1241500e+03   9.8753886e+01
   1.1241000e+03   9.8753022e+01
   1.1240500e+03   9.8752153e+01
   1.1240000e+03   9.8751281e+01
   1.1239500e+03   9.8750403e+01
   1.1239000e+03   9.8749521e+01
   1.1238500e+03   9.8748634e+01
   1.1238000e+03   9.8747743e+01
   1.1237500e+03   9.8746846e+01
   1.1237000e+03   9.8745946e+01
   1.1236500e+03   9.8745040e+01
   1.1236000e+03   9.8744129e+01
   1.1235500e+03   9.8743214e+01
   1.1235000e+03   9.8742294e+01
   1.1234500e+03   9.8741369e+01
   1.1234000e+03   9.8740439e+01
   1.1233500e+03   9.8739504e+01
   1.1233000e+03   9.8738564e+01
   1.1232500e+03   9.8737619e+01
   1.1232000e+03   9.8736669e+01
   1.1231500e+03   9.8735713e+01
   1.1231000e+03   9.8734753e+01
   1.1230500e+03   9.8733787e+01
   1.1230000e+03   9.8732816e+01
   1.1229500e+03   9.8731840e+01
   1.1229000e+03   9.8730859e+01
   1.1228500e+03   9.8729872e+01
   1.1228000e+03   9.8728880e+01
   1.1227500e+03   9.8727882e+01
   1.1227000e+03   9.8726879e+01
   1.1226500e+03   9.8725871e+01
   1.1226000e+03   9.8724857e+01
   1.1225500e+03   9.8723837e+01
   1.1225000e+03   9.8722812e+01
   1.1224500e+03   9.8721781e+01
   1.1224000e+03   9.8720744e+01
   1.1223500e+03   9.8719702e+01
   1.1223000e+03   9.8718654e+01
   1.1222500e+03   9.8717600e+01
   1.1222000e+03   9.8716540e+01
   1.1221500e+03   9.8715474e+01
   1.1221000e+03   9.8714402e+01
   1.1220500e+03   9.8713325e+01
   1.1220000e+03   9.8712241e+01
   1.1219500e+03   9.8711151e+01
   1.1219000e+03   9.8710055e+01
   1.1218500e+03   9.8708953e+01
   1.1218000e+03   9.8707844e+01
   1.1217500e+03   9.8706730e+01
   1.1217000e+03   9.8705609e+01
   1.1216500e+03   9.8704481e+01
   1.1216000e+03   9.8703347e+01
   1.1215500e+03   9.8702207e+01
   1.1215000e+03   9.8701060e+01
   1.1214500e+03   9.8699907e+01
   1.1214000e+03   9.8698747e+01
   1.1213500e+03   9.8697580e+01
   1.1213000e+03   9.8696407e+01
   1.1212500e+03   9.8695227e+01
   1.1212000e+03   9.8694040e+01
   1.1211500e+03   9.8692846e+01
   1.1211000e+03   9.8691645e+01
   1.1210500e+03   9.8690438e+01
   1.1210000e+03   9.8689223e+01
   1.1209500e+03   9.8688001e+01
   1.1209000e+03   9.8686772e+01
   1.1208500e+03   9.8685536e+01
   1.1208000e+03   9.8684293e+01
   1.1207500e+03   9.8683042e+01
   1.1207000e+03   9.8681784e+01
   1.1206500e+03   9.8680519e+01
   1.1206000e+03   9.8679246e+01
   1.1205500e+03   9.8677965e+01
   1.1205000e+03   9.8676677e+01
   1.1204500e+03   9.8675382e+01
   1.1204000e+03   9.8674078e+01
   1.1203500e+03   9.8672767e+01
   1.1203000e+03   9.8671448e+01
   1.1202500e+03   9.8670121e+01
   1.1202000e+03   9.8668786e+01
   1.1201500e+03   9.8667444e+01
   1.1201000e+03   9.8666093e+01
   1.1200500e+03   9.8664734e+01
   1.1200000e+03   9.8663366e+01
   1.1199500e+03   9.8661991e+01
   1.1199000e+03   9.8660607e+01
   1.1198500e+03   9.8659215e+01
   1.1198000e+03   9.8657814e+01
   1.1197500e+03   9.8656404e+01
   1.1197000e+03   9.8654986e+01
   1.1196500e+03   9.8653560e+01
   1.1196000e+03   9.8652124e+01
   1.1195500e+03   9.8650680e+01
   1.1195000e+03   9.8649227e+01
   1.1194500e+03   9.8647765e+01
   1.1194000e+03   9.8646294e+01
   1.1193500e+03   9.8644814e+01
   1.1193000e+03   9.8643324e+01
   1.1192500e+03   9.8641826e+01
   1.1192000e+03   9.8640318e+01
   1.1191500e+03   9.8638800e+01
   1.1191000e+03   9.8637273e+01
   1.1190500e+03   9.8635737e+01
   1.1190000e+03   9.8634191e+01
   1.1189500e+03   9.8632635e+01
   1.1189000e+03   9.8631069e+01
   1.1188500e+03   9.8629494e+01
   1.1188000e+03   9.8627908e+01
   1.1187500e+03   9.8626313e+01
   1.1187000e+03   9.8624707e+01
   1.1186500e+03   9.8623091e+01
   1.1186000e+03   9.8621465e+01
   1.1185500e+03   9.8619828e+01
   1.1185000e+03   9.8618181e+01
   1.1184500e+03   9.8616523e+01
   1.1184000e+03   9.8614855e+01
   1.1183500e+03   9.8613176e+01
   1.1183000e+03   9.8611486e+01
   1.1182500e+03   9.8609785e+01
   1.1182000e+03   9.8608073e+01
   1.1181500e+03   9.8606350e+01
   1.1181000e+03   9.8604616e+01
   1.1180500e+03   9.8602870e+01
   1.1180000e+03   9.8601113e+01
   1.1179500e+03   9.8599344e+01
   1.1179000e+03   9.8597564e+01
   1.1178500e+03   9.8595773e+01
   1.1178000e+03   9.8593969e+01
   1.1177500e+03   9.8592153e+01
   1.1177000e+03   9.8590326e+01
   1.1176500e+03   9.8588486e+01
   1.1176000e+03   9.8586634e+01
   1.1175500e+03   9.8584770e+01
   1.1175000e+03   9.8582893e+01
   1.1174500e+03   9.8581004e+01
   1.1174000e+03   9.8579102e+01
   1.1173500e+03   9.8577187e+01
   1.1173000e+03   9.8575260e+01
   1.1172500e+03   9.8573319e+01
   1.1172000e+03   9.8571366e+01
   1.1171500e+03   9.8569399e+01
   1.1171000e+03   9.8567418e+01
   1.1170500e+03   9.8565425e+01
   1.1170000e+03   9.8563417e+01
   1.1169500e+03   9.8561396e+01
   1.1169000e+03   9.8559361e+01
   1.1168500e+03   9.8557313e+01
   1.1168000e+03   9.8555250e+01
   1.1167500e+03   9.8553173e+01
   1.1167000e+03   9.8551081e+01
   1.1166500e+03   9.8548975e+01
   1.1166000e+03   9.8546855e+01
   1.1165500e+03   9.8544720e+01
   1.1165000e+03   9.8542570e+01
   1.1164500e+03   9.8540404e+01
   1.1164000e+03   9.8538224e+01
   1.1163500e+03   9.8536029e+01
   1.1163000e+03   9.8533818e+01
   1.1162500e+03   9.8531591e+01
   1.1162000e+03   9.8529349e+01
   1.1161500e+03   9.8527091e+01
   1.1161000e+03   9.8524817e+01
   1.1160500e+03   9.8522527e+01
   1.1160000e+03   9.8520220e+01
   1.1159500e+03   9.8517897e+01
   1.1159000e+03   9.8515558e+01
   1.1158500e+03   9.8513202e+01
   1.1158000e+03   9.8510829e+01
   1.1157500e+03   9.8508438e+01
   1.1157000e+03   9.8506031e+01
   1.1156500e+03   9.8503606e+01
   1.1156000e+03   9.8501163e+01
   1.1155500e+03   9.8498703e+01
   1.1155000e+03   9.8496225e+01
   1.1154500e+03   9.8493729e+01
   1.1154000e+03   9.8491215e+01
   1.1153500e+03   9.8488682e+01
   1.1153000e+03   9.8486131e+01
   1.1152500e+03   9.8483560e+01
   1.1152000e+03   9.8480971e+01
   1.1151500e+03   9.8478363e+01
   1.1151000e+03   9.8475736e+01
   1.1150500e+03   9.8473089e+01
   1.1150000e+03   9.8470422e+01
   1.1149500e+03   9.8467735e+01
   1.1149000e+03   9.8465029e+01
   1.1148500e+03   9.8462302e+01
   1.1148000e+03   9.8459554e+01
   1.1147500e+03   9.8456786e+01
   1.1147000e+03   9.8453997e+01
   1.1146500e+03   9.8451187e+01
   1.1146000e+03   9.8448356e+01
   1.1145500e+03   9.8445503e+01
   1.1145000e+03   9.8442628e+01
   1.1144500e+03   9.8439732e+01
   1.1144000e+03   9.8436813e+01
   1.1143500e+03   9.8433872e+01
   1.1143000e+03   9.8430909e+01
   1.1142500e+03   9.8427922e+01
   1.1142000e+03   9.8424913e+01
   1.1141500e+03   9.8421880e+01
   1.1141000e+03   9.8418824e+01
   1.1140500e+03   9.8415744e+01
   1.1140000e+03   9.8412640e+01
   1.1139500e+03   9.8409511e+01
   1.1139000e+03   9.8406359e+01
   1.1138500e+03   9.8403181e+01
   1.1138000e+03   9.8399979e+01
   1.1137500e+03   9.8396751e+01
   1.1137000e+03   9.8393498e+01
   1.1136500e+03   9.8390219e+01
   1.1136000e+03   9.8386914e+01
   1.1135500e+03   9.8383582e+01
   1.1135000e+03   9.8380225e+01
   1.1134500e+03   9.8376840e+01
   1.1134000e+03   9.8373428e+01
   1.1133500e+03   9.8369989e+01
   1.1133000e+03   9.8366522e+01
   1.1132500e+03   9.8363027e+01
   1.1132000e+03   9.8359503e+01
   1.1131500e+03   9.8355952e+01
   1.1131000e+03   9.8352371e+01
   1.1130500e+03   9.8348761e+01
   1.1130000e+03   9.8345122e+01
   1.1129500e+03   9.8341452e+01
   1.1129000e+03   9.8337753e+01
   1.1128500e+03   9.8334023e+01
   1.1128000e+03   9.8330263e+01
   1.1127500e+03   9.8326471e+01
   1.1127000e+03   9.8322648e+01
   1.1126500e+03   9.8318793e+01
   1.1126000e+03   9.8314906e+01
   1.1125500e+03   9.8310986e+01
   1.1125000e+03   9.8307034e+01
   1.1124500e+03   9.8303048e+01
   1.1124000e+03   9.8299029e+01
   1.1123500e+03   9.8294976e+01
   1.1123000e+03   9.8290889e+01
   1.1122500e+03   9.8286767e+01
   1.1122000e+03   9.8282610e+01
   1.1121500e+03   9.8278418e+01
   1.1121000e+03   9.8274190e+01
   1.1120500e+03   9.8269926e+01
   1.1120000e+03   9.8265625e+01
   1.1119500e+03   9.8261287e+01
   1.1119000e+03   9.8256911e+01
   1.1118500e+03   9.8252498e+01
   1.1118000e+03   9.8248046e+01
   1.1117500e+03   9.8243556e+01
   1.1117000e+03   9.8239027e+01
   1.1116500e+03   9.8234458e+01
   1.1116000e+03   9.8229849e+01
   1.1115500e+03   9.8225199e+01
   1.1115000e+03   9.8220509e+01
   1.1114500e+03   9.8215777e+01
   1.1114000e+03   9.8211004e+01
   1.1113500e+03   9.8206188e+01
   1.1113000e+03   9.8201329e+01
   1.1112500e+03   9.8196427e+01
   1.1112000e+03   9.8191481e+01
   1.1111500e+03   9.8186490e+01
   1.1111000e+03   9.8181455e+01
   1.1110500e+03   9.8176374e+01
   1.1110000e+03   9.8171248e+01
   1.1109500e+03   9.8166075e+01
   1.1109000e+03   9.8160855e+01
   1.1108500e+03   9.8155588e+01
   1.1108000e+03   9.8150272e+01
   1.1107500e+03   9.8144908e+01
   1.1107000e+03   9.8139495e+01
   1.1106500e+03   9.8134032e+01
   1.1106000e+03   9.8128519e+01
   1.1105500e+03   9.8122954e+01
   1.1105000e+03   9.8117338e+01
   1.1104500e+03   9.8111670e+01
   1.1104000e+03   9.8105949e+01
   1.1103500e+03   9.8100174e+01
   1.1103000e+03   9.8094346e+01
   1.1102500e+03   9.8088462e+01
   1.1102000e+03   9.8082524e+01
   1.1101500e+03   9.8076529e+01
   1.1101000e+03   9.8070477e+01
   1.1100500e+03   9.8064368e+01
   1.1100000e+03   9.8058201e+01
   1.1099500e+03   9.8051975e+01
   1.1099000e+03   9.8045689e+01
   1.1098500e+03   9.8039343e+01
   1.1098000e+03   9.8032936e+01
   1.1097500e+03   9.8026468e+01
   1.1097000e+03   9.8019936e+01
   1.1096500e+03   9.8013342e+01
   1.1096000e+03   9.8006683e+01
   1.1095500e+03   9.7999959e+01
   1.1095000e+03   9.7993170e+01
   1.1094500e+03   9.7986314e+01
   1.1094000e+03   9.7979391e+01
   1.1093500e+03   9.7972400e+01
   1.1093000e+03   9.7965339e+01
   1.1092500e+03   9.7958209e+01
   1.1092000e+03   9.7951007e+01
   1.1091500e+03   9.7943734e+01
   1.1091000e+03   9.7936389e+01
   1.1090500e+03   9.7928970e+01
   1.1090000e+03   9.7921476e+01
   1.1089500e+03   9.7913907e+01
   1.1089000e+03   9.7906262e+01
   1.1088500e+03   9.7898539e+01
   1.1088000e+03   9.7890738e+01
   1.1087500e+03   9.7882857e+01
   1.1087000e+03   9.7874897e+01
   1.1086500e+03   9.7866854e+01
   1.1086000e+03   9.7858730e+01
   1.1085500e+03   9.7850521e+01
   1.1085000e+03   9.7842228e+01
   1.1084500e+03   9.7833849e+01
   1.1084000e+03   9.7825384e+01
   1.1083500e+03   9.7816830e+01
   1.1083000e+03   9.7808188e+01
   1.1082500e+03   9.7799455e+01
   1.1082000e+03   9.7790630e+01
   1.1081500e+03   9.7781713e+01
   1.1081000e+03   9.7772701e+01
   1.1080500e+03   9.7763595e+01
   1.1080000e+03   9.7754392e+01
   1.1079500e+03   9.7745091e+01
   1.1079000e+03   9.7735692e+01
   1.1078500e+03   9.7726192e+01
   1.1078000e+03   9.7716590e+01
   1.1077500e+03   9.7706885e+01
   1.1077000e+03   9.7697076e+01
   1.1076500e+03   9.7687160e+01
   1.1076000e+03   9.7677138e+01
   1.1075500e+03   9.7667007e+01
   1.1075000e+03   9.7656765e+01
   1.1074500e+03   9.7646412e+01
   1.1074000e+03   9.7635946e+01
   1.1073500e+03   9.7625364e+01
   1.1073000e+03   9.7614667e+01
   1.1072500e+03   9.7603851e+01
   1.1072000e+03   9.7592916e+01
   1.1071500e+03   9.7581860e+01
   1.1071000e+03   9.7570681e+01
   1.1070500e+03   9.7559377e+01
   1.1070000e+03   9.7547947e+01
   1.1069500e+03   9.7536389e+01
   1.1069000e+03   9.7524701e+01
   1.1068500e+03   9.7512882e+01
   1.1068000e+03   9.7500929e+01
   1.1067500e+03   9.7488841e+01
   1.1067000e+03   9.7476615e+01
   1.1066500e+03   9.7464251e+01
   1.1066000e+03   9.7451746e+01
   1.1065500e+03   9.7439097e+01
   1.1065000e+03   9.7426304e+01
   1.1064500e+03   9.7413363e+01
   1.1064000e+03   9.7400274e+01
   1.1063500e+03   9.7387033e+01
   1.1063000e+03   9.7373639e+01
   1.1062500e+03   9.7360089e+01
   1.1062000e+03   9.7346382e+01
   1.1061500e+03   9.7332514e+01
   1.1061000e+03   9.7318485e+01
   1.1060500e+03   9.7304290e+01
   1.1060000e+03   9.7289929e+01
   1.1059500e+03   9.7275399e+01
   1.1059000e+03   9.7260697e+01
   1.1058500e+03   9.7245821e+01
   1.1058000e+03   9.7230769e+01
   1.1057500e+03   9.7215537e+01
   1.1057000e+03   9.7200124e+01
   1.1056500e+03   9.7184526e+01
   1.1056000e+03   9.7168741e+01
   1.1055500e+03   9.7152767e+01
   1.1055000e+03   9.7136601e+01
   1.1054500e+03   9.7120239e+01
   1.1054000e+03   9.7103680e+01
   1.1053500e+03   9.7086920e+01
   1.1053000e+03   9.7069956e+01
   1.1052500e+03   9.7052785e+01
   1.1052000e+03   9.7035406e+01
   1.1051500e+03   9.7017813e+01
   1.1051000e+03   9.7000005e+01
   1.1050500e+03   9.6981979e+01
   1.1050000e+03   9.6963730e+01
   1.1049500e+03   9.6945257e+01
   1.1049000e+03   9.6926555e+01
   1.1048500e+03   9.6907621e+01
   1.1048000e+03   9.6888453e+01
   1.1047500e+03   9.6869046e+01
   1.1047000e+03   9.6849398e+01
   1.1046500e+03   9.6829504e+01
   1.1046000e+03   9.6809362e+01
   1.1045500e+03   9.6788968e+01
   1.1045000e+03   9.6768317e+01
   1.1044500e+03   9.6747407e+01
   1.1044000e+03   9.6726234e+01
   1.1043500e+03   9.6704794e+01
   1.1043000e+03   9.6683082e+01
   1.1042500e+03   9.6661097e+01
   1.1042000e+03   9.6638832e+01
   1.1041500e+03   9.6616285e+01
   1.1041000e+03   9.6593451e+01
   1.1040500e+03   9.6570326e+01
   1.1040000e+03   9.6546907e+01
   1.1039500e+03   9.6523189e+01
   1.1039000e+03   9.6499168e+01
   1.1038500e+03   9.6474839e+01
   1.1038000e+03   9.6450199e+01
   1.1037500e+03   9.6425242e+01
   1.1037000e+03   9.6399965e+01
   1.1036500e+03   9.6374364e+01
   1.1036000e+03   9.6348433e+01
   1.1035500e+03   9.6322168e+01
   1.1035000e+03   9.6295564e+01
   1.1034500e+03   9.6268618e+01
   1.1034000e+03   9.6241324e+01
   1.1033500e+03   9.6213677e+01
   1.1033000e+03   9.6185674e+01
   1.1032500e+03   9.6157308e+01
   1.1032000e+03   9.6128576e+01
   1.1031500e+03   9.6099472e+01
   1.1031000e+03   9.6069992e+01
   1.1030500e+03   9.6040131e+01
   1.1030000e+03   9.6009883e+01
   1.1029500e+03   9.5979244e+01
   1.1029000e+03   9.5948209e+01
   1.1028500e+03   9.5916773e+01
   1.1028000e+03   9.5884931e+01
   1.1027500e+03   9.5852678e+01
   1.1027000e+03   9.5820008e+01
   1.1026500e+03   9.5786917e+01
   1.1026000e+03   9.5753400e+01
   1.1025500e+03   9.5719452e+01
   1.1025000e+03   9.5685067e+01
   1.1024500e+03   9.5650241e+01
   1.1024000e+03   9.5614968e+01
   1.1023500e+03   9.5579244e+01
   1.1023000e+03   9.5543064e+01
   1.1022500e+03   9.5506422e+01
   1.1022000e+03   9.5469314e+01
   1.1021500e+03   9.5431735e+01
   1.1021000e+03   9.5393681e+01
   1.1020500e+03   9.5355145e+01
   1.1020000e+03   9.5316125e+01
   1.1019500e+03   9.5276614e+01
   1.1019000e+03   9.5236609e+01
   1.1018500e+03   9.5196106e+01
   1.1018000e+03   9.5155099e+01
   1.1017500e+03   9.5113585e+01
   1.1017000e+03   9.5071559e+01
   1.1016500e+03   9.5029018e+01
   1.1016000e+03   9.4985958e+01
   1.1015500e+03   9.4942375e+01
   1.1015000e+03   9.4898265e+01
   1.1014500e+03   9.4853626e+01
   1.1014000e+03   9.4808454e+01
   1.1013500e+03   9.4762746e+01
   1.1013000e+03   9.4716499e+01
   1.1012500e+03   9.4669712e+01
   1.1012000e+03   9.4622381e+01
   1.1011500e+03   9.4574506e+01
   1.1011000e+03   9.4526084e+01
   1.1010500e+03   9.4477113e+01
   1.1010000e+03   9.4427594e+01
   1.1009500e+03   9.4377525e+01
   1.1009000e+03   9.4326906e+01
   1.1008500e+03   9.4275737e+01
   1.1008000e+03   9.4224018e+01
   1.1007500e+03   9.4171751e+01
   1.1007000e+03   9.4118937e+01
   1.1006500e+03   9.4065578e+01
   1.1006000e+03   9.4011676e+01
   1.1005500e+03   9.3957233e+01
   1.1005000e+03   9.3902254e+01
   1.1004500e+03   9.3846742e+01
   1.1004000e+03   9.3790703e+01
   1.1003500e+03   9.3734140e+01
   1.1003000e+03   9.3677060e+01
   1.1002500e+03   9.3619470e+01
   1.1002000e+03   9.3561377e+01
   1.1001500e+03   9.3502789e+01
   1.1001000e+03   9.3443715e+01
   1.1000500e+03   9.3384164e+01
   1.1000000e+03   9.3324147e+01
   1.0999500e+03   9.3263675e+01
   1.0999000e+03   9.3202761e+01
   1.0998500e+03   9.3141417e+01
   1.0998000e+03   9.3079657e+01
   1.0997500e+03   9.3017498e+01
   1.0997000e+03   9.2954953e+01
   1.0996500e+03   9.2892042e+01
   1.0996000e+03   9.2828782e+01
   1.0995500e+03   9.2765193e+01
   1.0995000e+03   9.2701294e+01
   1.0994500e+03   9.2637108e+01
   1.0994000e+03   9.2572657e+01
   1.0993500e+03   9.2507965e+01
   1.0993000e+03   9.2443058e+01
   1.0992500e+03   9.2377961e+01
   1.0992000e+03   9.2312703e+01
   1.0991500e+03   9.2247313e+01
   1.0991000e+03   9.2181821e+01
   1.0990500e+03   9.2116258e+01
   1.0990000e+03   9.2050657e+01
   1.0989500e+03   9.1985053e+01
   1.0989000e+03   9.1919482e+01
   1.0988500e+03   9.1853979e+01
   1.0988000e+03   9.1788584e+01
   1.0987500e+03   9.1723335e+01
   1.0987000e+03   9.1658274e+01
   1.0986500e+03   9.1593443e+01
   1.0986000e+03   9.1528884e+01
   1.0985500e+03   9.1464642e+01
   1.0985000e+03   9.1400764e+01
   1.0984500e+03   9.1337296e+01
   1.0984000e+03   9.1274286e+01
   1.0983500e+03   9.1211782e+01
   1.0983000e+03   9.1149836e+01
   1.0982500e+03   9.1088498e+01
   1.0982000e+03   9.1027820e+01
   1.0981500e+03   9.0967854e+01
   1.0981000e+03   9.0908655e+01
   1.0980500e+03   9.0850275e+01
   1.0980000e+03   9.0792771e+01
   1.0979500e+03   9.0736196e+01
   1.0979000e+03   9.0680607e+01
   1.0978500e+03   9.0626059e+01
   1.0978000e+03   9.0572608e+01
   1.0977500e+03   9.0520310e+01
   1.0977000e+03   9.0469221e+01
   1.0976500e+03   9.0419396e+01
   1.0976000e+03   9.0370891e+01
   1.0975500e+03   9.0323760e+01
   1.0975000e+03   9.0278058e+01
   1.0974500e+03   9.0233838e+01
   1.0974000e+03   9.0191153e+01
   1.0973500e+03   9.0150054e+01
   1.0973000e+03   9.0110591e+01
   1.0972500e+03   9.0072814e+01
   1.0972000e+03   9.0036770e+01
   1.0971500e+03   9.0002505e+01
   1.0971000e+03   8.9970063e+01
   1.0970500e+03   8.9939487e+01
   1.0970000e+03   8.9910816e+01
   1.0969500e+03   8.9884090e+01
   1.0969000e+03   8.9859344e+01
   1.0968500e+03   8.9836611e+01
   1.0968000e+03   8.9815923e+01
   1.0967500e+03   8.9797309e+01
   1.0967000e+03   8.9780793e+01
   1.0966500e+03   8.9766399e+01
   1.0966000e+03   8.9754148e+01
   1.0965500e+03   8.9744056e+01
   1.0965000e+03   8.9736138e+01
   1.0964500e+03   8.9730404e+01
   1.0964000e+03   8.9726864e+01
   1.0963500e+03   8.9725521e+01
   1.0963000e+03   8.9726379e+01
   1.0962500e+03   8.9729435e+01
   1.0962000e+03   8.9734686e+01
   1.0961500e+03   8.9742123e+01
   1.0961000e+03   8.9751738e+01
   1.0960500e+03   8.9763514e+01
   1.0960000e+03   8.9777438e+01
   1.0959500e+03   8.9793487e+01
   1.0959000e+03   8.9811642e+01
   1.0958500e+03   8.9831875e+01
   1.0958000e+03   8.9854159e+01
   1.0957500e+03   8.9878464e+01
   1.0957000e+03   8.9904757e+01
   1.0956500e+03   8.9933002e+01
   1.0956000e+03   8.9963162e+01
   1.0955500e+03   8.9995196e+01
   1.0955000e+03   9.0029063e+01
   1.0954500e+03   9.0064719e+01
   1.0954000e+03   9.0102118e+01
   1.0953500e+03   9.0141214e+01
   1.0953000e+03   9.0181957e+01
   1.0952500e+03   9.0224297e+01
   1.0952000e+03   9.0268183e+01
   1.0951500e+03   9.0313563e+01
   1.0951000e+03   9.0360383e+01
   1.0950500e+03   9.0408590e+01
   1.0950000e+03   9.0458129e+01
   1.0949500e+03   9.0508944e+01
   1.0949000e+03   9.0560981e+01
   1.0948500e+03   9.0614182e+01
   1.0948000e+03   9.0668493e+01
   1.0947500e+03   9.0723858e+01
   1.0947000e+03   9.0780220e+01
   1.0946500e+03   9.0837524e+01
   1.0946000e+03   9.0895715e+01
   1.0945500e+03   9.0954739e+01
   1.0945000e+03   9.1014540e+01
   1.0944500e+03   9.1075066e+01
   1.0944000e+03   9.1136263e+01
   1.0943500e+03   9.1198080e+01
   1.0943000e+03   9.1260464e+01
   1.0942500e+03   9.1323367e+01
   1.0942000e+03   9.1386739e+01
   1.0941500e+03   9.1450531e+01
   1.0941000e+03   9.1514696e+01
   1.0940500e+03   9.1579189e+01
   1.0940000e+03   9.1643964e+01
   1.0939500e+03   9.1708978e+01
   1.0939000e+03   9.1774189e+01
   1.0938500e+03   9.1839555e+01
   1.0938000e+03   9.1905038e+01
   1.0937500e+03   9.1970597e+01
   1.0937000e+03   9.2036197e+01
   1.0936500e+03   9.2101801e+01
   1.0936000e+03   9.2167375e+01
   1.0935500e+03   9.2232886e+01
   1.0935000e+03   9.2298301e+01
   1.0934500e+03   9.2363591e+01
   1.0934000e+03   9.2428725e+01
   1.0933500e+03   9.2493677e+01
   1.0933000e+03   9.2558418e+01
   1.0932500e+03   9.2622924e+01
   1.0932000e+03   9.2687171e+01
   1.0931500e+03   9.2751135e+01
   1.0931000e+03   9.2814795e+01
   1.0930500e+03   9.2878129e+01
   1.0930000e+03   9.2941119e+01
   1.0929500e+03   9.3003745e+01
   1.0929000e+03   9.3065991e+01
   1.0928500e+03   9.3127840e+01
   1.0928000e+03   9.3189277e+01
   1.0927500e+03   9.3250287e+01
   1.0927000e+03   9.3310858e+01
   1.0926500e+03   9.3370976e+01
   1.0926000e+03   9.3430631e+01
   1.0925500e+03   9.3489811e+01
   1.0925000e+03   9.3548507e+01
   1.0924500e+03   9.3606710e+01
   1.0924000e+03   9.3664411e+01
   1.0923500e+03   9.3721604e+01
   1.0923000e+03   9.3778281e+01
   1.0922500e+03   9.3834436e+01
   1.0922000e+03   9.3890065e+01
   1.0921500e+03   9.3945162e+01
   1.0921000e+03   9.3999723e+01
   1.0920500e+03   9.4053744e+01
   1.0920000e+03   9.4107224e+01
   1.0919500e+03   9.4160158e+01
   1.0919000e+03   9.4212546e+01
   1.0918500e+03   9.4264385e+01
   1.0918000e+03   9.4315675e+01
   1.0917500e+03   9.4366416e+01
   1.0917000e+03   9.4416606e+01
   1.0916500e+03   9.4466246e+01
   1.0916000e+03   9.4515337e+01
   1.0915500e+03   9.4563880e+01
   1.0915000e+03   9.4611876e+01
   1.0914500e+03   9.4659327e+01
   1.0914000e+03   9.4706234e+01
   1.0913500e+03   9.4752599e+01
   1.0913000e+03   9.4798426e+01
   1.0912500e+03   9.4843716e+01
   1.0912000e+03   9.4888472e+01
   1.0911500e+03   9.4932698e+01
   1.0911000e+03   9.4976397e+01
   1.0910500e+03   9.5019572e+01
   1.0910000e+03   9.5062227e+01
   1.0909500e+03   9.5104366e+01
   1.0909000e+03   9.5145993e+01
   1.0908500e+03   9.5187111e+01
   1.0908000e+03   9.5227725e+01
   1.0907500e+03   9.5267840e+01
   1.0907000e+03   9.5307459e+01
   1.0906500e+03   9.5346587e+01
   1.0906000e+03   9.5385229e+01
   1.0905500e+03   9.5423389e+01
   1.0905000e+03   9.5461072e+01
   1.0904500e+03   9.5498283e+01
   1.0904000e+03   9.5535027e+01
   1.0903500e+03   9.5571309e+01
   1.0903000e+03   9.5607133e+01
   1.0902500e+03   9.5642505e+01
   1.0902000e+03   9.5677429e+01
   1.0901500e+03   9.5711911e+01
   1.0901000e+03   9.5745955e+01
   1.0900500e+03   9.5779567e+01
   1.0900000e+03   9.5812751e+01
   1.0899500e+03   9.5845513e+01
   1.0899000e+03   9.5877858e+01
   1.0898500e+03   9.5909790e+01
   1.0898000e+03   9.5941315e+01
   1.0897500e+03   9.5972438e+01
   1.0897000e+03   9.6003164e+01
   1.0896500e+03   9.6033497e+01
   1.0896000e+03   9.6063443e+01
   1.0895500e+03   9.6093007e+01
   1.0895000e+03   9.6122193e+01
   1.0894500e+03   9.6151007e+01
   1.0894000e+03   9.6179453e+01
   1.0893500e+03   9.6207536e+01
   1.0893000e+03   9.6235261e+01
   1.0892500e+03   9.6262632e+01
   1.0892000e+03   9.6289655e+01
   1.0891500e+03   9.6316333e+01
   1.0891000e+03   9.6342673e+01
   1.0890500e+03   9.6368677e+01
   1.0890000e+03   9.6394351e+01
   1.0889500e+03   9.6419699e+01
   1.0889000e+03   9.6444725e+01
   1.0888500e+03   9.6469435e+01
   1.0888000e+03   9.6493832e+01
   1.0887500e+03   9.6517921e+01
   1.0887000e+03   9.6541705e+01
   1.0886500e+03   9.6565190e+01
   1.0886000e+03   9.6588379e+01
   1.0885500e+03   9.6611277e+01
   1.0885000e+03   9.6633887e+01
   1.0884500e+03   9.6656213e+01
   1.0884000e+03   9.6678260e+01
   1.0883500e+03   9.6700032e+01
   1.0883000e+03   9.6721532e+01
   1.0882500e+03   9.6742763e+01
   1.0882000e+03   9.6763731e+01
   1.0881500e+03   9.6784438e+01
   1.0881000e+03   9.6804889e+01
   1.0880500e+03   9.6825087e+01
   1.0880000e+03   9.6845035e+01
   1.0879500e+03   9.6864737e+01
   1.0879000e+03   9.6884196e+01
   1.0878500e+03   9.6903417e+01
   1.0878000e+03   9.6922402e+01
   1.0877500e+03   9.6941154e+01
   1.0877000e+03   9.6959678e+01
   1.0876500e+03   9.6977976e+01
   1.0876000e+03   9.6996051e+01
   1.0875500e+03   9.7013907e+01
   1.0875000e+03   9.7031547e+01
   1.0874500e+03   9.7048973e+01
   1.0874000e+03   9.7066189e+01
   1.0873500e+03   9.7083198e+01
   1.0873000e+03   9.7100003e+01
   1.0872500e+03   9.7116606e+01
   1.0872000e+03   9.7133011e+01
   1.0871500e+03   9.7149221e+01
   1.0871000e+03   9.7165237e+01
   1.0870500e+03   9.7181063e+01
   1.0870000e+03   9.7196702e+01
   1.0869500e+03   9.7212155e+01
   1.0869000e+03   9.7227427e+01
   1.0868500e+03   9.7242519e+01
   1.0868000e+03   9.7257434e+01
   1.0867500e+03   9.7272174e+01
   1.0867000e+03   9.7286742e+01
   1.0866500e+03   9.7301140e+01
   1.0866000e+03   9.7315370e+01
   1.0865500e+03   9.7329436e+01
   1.0865000e+03   9.7343339e+01
   1.0864500e+03   9.7357081e+01
   1.0864000e+03   9.7370666e+01
   1.0863500e+03   9.7384094e+01
   1.0863000e+03   9.7397368e+01
   1.0862500e+03   9.7410491e+01
   1.0862000e+03   9.7423464e+01
   1.0861500e+03   9.7436290e+01
   1.0861000e+03   9.7448970e+01
   1.0860500e+03   9.7461507e+01
   1.0860000e+03   9.7473902e+01
   1.0859500e+03   9.7486158e+01
   1.0859000e+03   9.7498276e+01
   1.0858500e+03   9.7510259e+01
   1.0858000e+03   9.7522108e+01
   1.0857500e+03   9.7533824e+01
   1.0857000e+03   9.7545411e+01
   1.0856500e+03   9.7556869e+01
   1.0856000e+03   9.7568200e+01
   1.0855500e+03   9.7579407e+01
   1.0855000e+03   9.7590490e+01
   1.0854500e+03   9.7601451e+01
   1.0854000e+03   9.7612293e+01
   1.0853500e+03   9.7623017e+01
   1.0853000e+03   9.7633623e+01
   1.0852500e+03   9.7644115e+01
   1.0852000e+03   9.7654493e+01
   1.0851500e+03   9.7664759e+01
   1.0851000e+03   9.7674914e+01
   1.0850500e+03   9.7684961e+01
   1.0850000e+03   9.7694899e+01
   1.0849500e+03   9.7704732e+01
   1.0849000e+03   9.7714460e+01
   1.0848500e+03   9.7724084e+01
   1.0848000e+03   9.7733606e+01
   1.0847500e+03   9.7743028e+01
   1.0847000e+03   9.7752351e+01
   1.0846500e+03   9.7761575e+01
   1.0846000e+03   9.7770702e+01
   1.0845500e+03   9.7779735e+01
   1.0845000e+03   9.7788673e+01
   1.0844500e+03   9.7797517e+01
   1.0844000e+03   9.7806271e+01
   1.0843500e+03   9.7814933e+01
   1.0843000e+03   9.7823506e+01
   1.0842500e+03   9.7831991e+01
   1.0842000e+03   9.7840389e+01
   1.0841500e+03   9.7848701e+01
   1.0841000e+03   9.7856928e+01
   1.0840500e+03   9.7865071e+01
   1.0840000e+03   9.7873131e+01
   1.0839500e+03   9.7881110e+01
   1.0839000e+03   9.7889008e+01
   1.0838500e+03   9.7896826e+01
   1.0838000e+03   9.7904566e+01
   1.0837500e+03   9.7912229e+01
   1.0837000e+03   9.7919814e+01
   1.0836500e+03   9.7927325e+01
   1.0836000e+03   9.7934760e+01
   1.0835500e+03   9.7942122e+01
   1.0835000e+03   9.7949411e+01
   1.0834500e+03   9.7956628e+01
   1.0834000e+03   9.7963774e+01
   1.0833500e+03   9.7970849e+01
   1.0833000e+03   9.7977856e+01
   1.0832500e+03   9.7984794e+01
   1.0832000e+03   9.7991665e+01
   1.0831500e+03   9.7998469e+01
   1.0831000e+03   9.8005207e+01
   1.0830500e+03   9.8011880e+01
   1.0830000e+03   9.8018488e+01
   1.0829500e+03   9.8025034e+01
   1.0829000e+03   9.8031516e+01
   1.0828500e+03   9.8037936e+01
   1.0828000e+03   9.8044296e+01
   1.0827500e+03   9.8050595e+01
   1.0827000e+03   9.8056834e+01
   1.0826500e+03   9.8063014e+01
   1.0826000e+03   9.8069136e+01
   1.0825500e+03   9.8075200e+01
   1.0825000e+03   9.8081207e+01
   1.0824500e+03   9.8087158e+01
   1.0824000e+03   9.8093054e+01
   1.0823500e+03   9.8098894e+01
   1.0823000e+03   9.8104681e+01
   1.0822500e+03   9.8110413e+01
   1.0822000e+03   9.8116093e+01
   1.0821500e+03   9.8121721e+01
   1.0821000e+03   9.8127297e+01
   1.0820500e+03   9.8132821e+01
   1.0820000e+03   9.8138295e+01
   1.0819500e+03   9.8143720e+01
   1.0819000e+03   9.8149094e+01
   1.0818500e+03   9.8154421e+01
   1.0818000e+03   9.8159698e+01
   1.0817500e+03   9.8164929e+01
   1.0817000e+03   9.8170112e+01
   1.0816500e+03   9.8175249e+01
   1.0816000e+03   9.8180339e+01
   1.0815500e+03   9.8185384e+01
   1.0815000e+03   9.8190384e+01
   1.0814500e+03   9.8195340e+01
   1.0814000e+03   9.8200252e+01
   1.0813500e+03   9.8205120e+01
   1.0813000e+03   9.8209946e+01
   1.0812500e+03   9.8214729e+01
   1.0812000e+03   9.8219470e+01
   1.0811500e+03   9.8224169e+01
   1.0811000e+03   9.8228828e+01
   1.0810500e+03   9.8233445e+01
   1.0810000e+03   9.8238023e+01
   1.0809500e+03   9.8242561e+01
   1.0809000e+03   9.8247060e+01
   1.0808500e+03   9.8251520e+01
   1.0808000e+03   9.8255942e+01
   1.0807500e+03   9.8260325e+01
   1.0807000e+03   9.8264672e+01
   1.0806500e+03   9.8268981e+01
   1.0806000e+03   9.8273253e+01
   1.0805500e+03   9.8277489e+01
   1.0805000e+03   9.8281689e+01
   1.0804500e+03   9.8285854e+01
   1.0804000e+03   9.8289984e+01
   1.0803500e+03   9.8294079e+01
   1.0803000e+03   9.8298139e+01
   1.0802500e+03   9.8302166e+01
   1.0802000e+03   9.8306158e+01
   1.0801500e+03   9.8310118e+01
   1.0801000e+03   9.8314045e+01
   1.0800500e+03   9.8317939e+01
   1.0800000e+03   9.8321801e+01
   1.0799500e+03   9.8325631e+01
   1.0799000e+03   9.8329430e+01
   1.0798500e+03   9.8333197e+01
   1.0798000e+03   9.8336934e+01
   1.0797500e+03   9.8340640e+01
   1.0797000e+03   9.8344315e+01
   1.0796500e+03   9.8347961e+01
   1.0796000e+03   9.8351578e+01
   1.0795500e+03   9.8355165e+01
   1.0795000e+03   9.8358723e+01
   1.0794500e+03   9.8362253e+01
   1.0794000e+03   9.8365754e+01
   1.0793500e+03   9.8369227e+01
   1.0793000e+03   9.8372672e+01
   1.0792500e+03   9.8376090e+01
   1.0792000e+03   9.8379481e+01
   1.0791500e+03   9.8382845e+01
   1.0791000e+03   9.8386182e+01
   1.0790500e+03   9.8389493e+01
   1.0790000e+03   9.8392777e+01
   1.0789500e+03   9.8396036e+01
   1.0789000e+03   9.8399269e+01
   1.0788500e+03   9.8402477e+01
   1.0788000e+03   9.8405660e+01
   1.0787500e+03   9.8408819e+01
   1.0787000e+03   9.8411952e+01
   1.0786500e+03   9.8415062e+01
   1.0786000e+03   9.8418147e+01
   1.0785500e+03   9.8421208e+01
   1.0785000e+03   9.8424246e+01
   1.0784500e+03   9.8427261e+01
   1.0784000e+03   9.8430252e+01
   1.0783500e+03   9.8433221e+01
   1.0783000e+03   9.8436167e+01
   1.0782500e+03   9.8439090e+01
   1.0782000e+03   9.8441992e+01
   1.0781500e+03   9.8444871e+01
   1.0781000e+03   9.8447729e+01
   1.0780500e+03   9.8450565e+01
   1.0780000e+03   9.8453380e+01
   1.0779500e+03   9.8456173e+01
   1.0779000e+03   9.8458946e+01
   1.0778500e+03   9.8461698e+01
   1.0778000e+03   9.8464429e+01
   1.0777500e+03   9.8467140e+01
   1.0777000e+03   9.8469831e+01
   1.0776500e+03   9.8472503e+01
   1.0776000e+03   9.8475154e+01
   1.0775500e+03   9.8477786e+01
   1.0775000e+03   9.8480398e+01
   1.0774500e+03   9.8482991e+01
   1.0774000e+03   9.8485566e+01
   1.0773500e+03   9.8488121e+01
   1.0773000e+03   9.8490658e+01
   1.0772500e+03   9.8493176e+01
   1.0772000e+03   9.8495677e+01
   1.0771500e+03   9.8498159e+01
   1.0771000e+03   9.8500623e+01
   1.0770500e+03   9.8503069e+01
   1.0770000e+03   9.8505498e+01
   1.0769500e+03   9.8507909e+01
   1.0769000e+03   9.8510303e+01
   1.0768500e+03   9.8512680e+01
   1.0768000e+03   9.8515040e+01
   1.0767500e+03   9.8517383e+01
   1.0767000e+03   9.8519710e+01
   1.0766500e+03   9.8522020e+01
   1.0766000e+03   9.8524314e+01
   1.0765500e+03   9.8526591e+01
   1.0765000e+03   9.8528853e+01
   1.0764500e+03   9.8531098e+01
   1.0764000e+03   9.8533328e+01
   1.0763500e+03   9.8535543e+01
   1.0763000e+03   9.8537742e+01
   1.0762500e+03   9.8539925e+01
   1.0762000e+03   9.8542094e+01
   1.0761500e+03   9.8544247e+01
   1.0761000e+03   9.8546386e+01
   1.0760500e+03   9.8548509e+01
   1.0760000e+03   9.8550618e+01
   1.0759500e+03   9.8552713e+01
   1.0759000e+03   9.8554793e+01
   1.0758500e+03   9.8556859e+01
   1.0758000e+03   9.8558911e+01
   1.0757500e+03   9.8560949e+01
   1.0757000e+03   9.8562973e+01
   1.0756500e+03   9.8564983e+01
   1.0756000e+03   9.8566980e+01
   1.0755500e+03   9.8568963e+01
   1.0755000e+03   9.8570933e+01
   1.0754500e+03   9.8572890e+01
   1.0754000e+03   9.8574833e+01
   1.0753500e+03   9.8576764e+01
   1.0753000e+03   9.8578681e+01
   1.0752500e+03   9.8580586e+01
   1.0752000e+03   9.8582478e+01
   1.0751500e+03   9.8584357e+01
   1.0751000e+03   9.8586224e+01
   1.0750500e+03   9.8588079e+01
   1.0750000e+03   9.8589921e+01


==> Data/Lorentzians/LSA_lorentz_39C.dat <==
   1.1250000e+03   9.8744846e+01
   1.1249500e+03   9.8743985e+01
   1.1249000e+03   9.8743121e+01
   1.1248500e+03   9.8742252e+01
   1.1248000e+03   9.8741378e+01
   1.1247500e+03   9.8740501e+01
   1.1247000e+03   9.8739618e+01
   1.1246500e+03   9.8738732e+01
   1.1246000e+03   9.8737841e+01
   1.1245500e+03   9.8736945e+01
   1.1245000e+03   9.8736045e+01
   1.1244500e+03   9.8735140e+01
   1.1244000e+03   9.8734230e+01
   1.1243500e+03   9.8733316e+01
   1.1243000e+03   9.8732398e+01
   1.1242500e+03   9.8731474e+01
   1.1242000e+03   9.8730546e+01
   1.1241500e+03   9.8729613e+01
   1.1241000e+03   9.8728675e+01
   1.1240500e+03   9.8727733e+01
   1.1240000e+03   9.8726785e+01
   1.1239500e+03   9.8725833e+01
   1.1239000e+03   9.8724876e+01
   1.1238500e+03   9.8723913e+01
   1.1238000e+03   9.8722946e+01
   1.1237500e+03   9.8721974e+01
   1.1237000e+03   9.8720997e+01
   1.1236500e+03   9.8720014e+01
   1.1236000e+03   9.8719027e+01
   1.1235500e+03   9.8718034e+01
   1.1235000e+03   9.8717036e+01
   1.1234500e+03   9.8716033e+01
   1.1234000e+03   9.8715024e+01
   1.1233500e+03   9.8714010e+01
   1.1233000e+03   9.8712991e+01
   1.1232500e+03   9.8711966e+01
   1.1232000e+03   9.8710936e+01
   1.1231500e+03   9.8709901e+01
   1.1231000e+03   9.8708860e+01
   1.1230500e+03   9.8707813e+01
   1.1230000e+03   9.8706761e+01
   1.1229500e+03   9.8705703e+01
   1.1229000e+03   9.8704640e+01
   1.1228500e+03   9.8703571e+01
   1.1228000e+03   9.8702496e+01
   1.1227500e+03   9.8701415e+01
   1.1227000e+03   9.8700329e+01
   1.1226500e+03   9.8699236e+01
   1.1226000e+03   9.8698138e+01
   1.1225500e+03   9.8697034e+01
   1.1225000e+03   9.8695923e+01
   1.1224500e+03   9.8694807e+01
   1.1224000e+03   9.8693685e+01
   1.1223500e+03   9.8692556e+01
   1.1223000e+03   9.8691422e+01
   1.1222500e+03   9.8690281e+01
   1.1222000e+03   9.8689134e+01
   1.1221500e+03   9.8687980e+01
   1.1221000e+03   9.8686820e+01
   1.1220500e+03   9.8685654e+01
   1.1220000e+03   9.8684481e+01
   1.1219500e+03   9.8683302e+01
   1.1219000e+03   9.8682117e+01
   1.1218500e+03   9.8680924e+01
   1.1218000e+03   9.8679725e+01
   1.1217500e+03   9.8678520e+01
   1.1217000e+03   9.8677307e+01
   1.1216500e+03   9.8676088e+01
   1.1216000e+03   9.8674862e+01
   1.1215500e+03   9.8673630e+01
   1.1215000e+03   9.8672390e+01
   1.1214500e+03   9.8671143e+01
   1.1214000e+03   9.8669889e+01
   1.1213500e+03   9.8668629e+01
   1.1213000e+03   9.8667361e+01
   1.1212500e+03   9.8666085e+01
   1.1212000e+03   9.8664803e+01
   1.1211500e+03   9.8663513e+01
   1.1211000e+03   9.8662216e+01
   1.1210500e+03   9.8660912e+01
   1.1210000e+03   9.8659600e+01
   1.1209500e+03   9.8658280e+01
   1.1209000e+03   9.8656953e+01
   1.1208500e+03   9.8655618e+01
   1.1208000e+03   9.8654276e+01
   1.1207500e+03   9.8652926e+01
   1.1207000e+03   9.8651568e+01
   1.1206500e+03   9.8650202e+01
   1.1206000e+03   9.8648828e+01
   1.1205500e+03   9.8647446e+01
   1.1205000e+03   9.8646056e+01
   1.1204500e+03   9.8644658e+01
   1.1204000e+03   9.8643252e+01
   1.1203500e+03   9.8641838e+01
   1.1203000e+03   9.8640415e+01
   1.1202500e+03   9.8638984e+01
   1.1202000e+03   9.8637544e+01
   1.1201500e+03   9.8636096e+01
   1.1201000e+03   9.8634640e+01
   1.1200500e+03   9.8633175e+01
   1.1200000e+03   9.8631701e+01
   1.1199500e+03   9.8630218e+01
   1.1199000e+03   9.8628726e+01
   1.1198500e+03   9.8627226e+01
   1.1198000e+03   9.8625717e+01
   1.1197500e+03   9.8624198e+01
   1.1197000e+03   9.8622671e+01
   1.1196500e+03   9.8621134e+01
   1.1196000e+03   9.8619588e+01
   1.1195500e+03   9.8618032e+01
   1.1195000e+03   9.8616468e+01
   1.1194500e+03   9.8614893e+01
   1.1194000e+03   9.8613309e+01
   1.1193500e+03   9.8611716e+01
   1.1193000e+03   9.8610113e+01
   1.1192500e+03   9.8608500e+01
   1.1192000e+03   9.8606877e+01
   1.1191500e+03   9.8605244e+01
   1.1191000e+03   9.8603601e+01
   1.1190500e+03   9.8601948e+01
   1.1190000e+03   9.8600285e+01
   1.1189500e+03   9.8598612e+01
   1.1189000e+03   9.8596928e+01
   1.1188500e+03   9.8595234e+01
   1.1188000e+03   9.8593529e+01
   1.1187500e+03   9.8591814e+01
   1.1187000e+03   9.8590087e+01
   1.1186500e+03   9.8588351e+01
   1.1186000e+03   9.8586603e+01
   1.1185500e+03   9.8584844e+01
   1.1185000e+03   9.8583074e+01
   1.1184500e+03   9.8581293e+01
   1.1184000e+03   9.8579501e+01
   1.1183500e+03   9.8577698e+01
   1.1183000e+03   9.8575883e+01
   1.1182500e+03   9.8574056e+01
   1.1182000e+03   9.8572218e+01
   1.1181500e+03   9.8570369e+01
   1.1181000e+03   9.8568507e+01
   1.1180500e+03   9.8566633e+01
   1.1180000e+03   9.8564748e+01
   1.1179500e+03   9.8562850e+01
   1.1179000e+03   9.8560940e+01
   1.1178500e+03   9.8559018e+01
   1.1178000e+03   9.8557084e+01
   1.1177500e+03   9.8555136e+01
   1.1177000e+03   9.8553177e+01
   1.1176500e+03   9.8551204e+01
   1.1176000e+03   9.8549219e+01
   1.1175500e+03   9.8547220e+01
   1.1175000e+03   9.8545209e+01
   1.1174500e+03   9.8543184e+01
   1.1174000e+03   9.8541146e+01
   1.1173500e+03   9.8539095e+01
   1.1173000e+03   9.8537030e+01
   1.1172500e+03   9.8534952e+01
   1.1172000e+03   9.8532860e+01
   1.1171500e+03   9.8530753e+01
   1.1171000e+03   9.8528633e+01
   1.1170500e+03   9.8526499e+01
   1.1170000e+03   9.8524351e+01
   1.1169500e+03   9.8522188e+01
   1.1169000e+03   9.8520010e+01
   1.1168500e+03   9.8517818e+01
   1.1168000e+03   9.8515612e+01
   1.1167500e+03   9.8513390e+01
   1.1167000e+03   9.8511153e+01
   1.1166500e+03   9.8508901e+01
   1.1166000e+03   9.8506634e+01
   1.1165500e+03   9.8504352e+01
   1.1165000e+03   9.8502054e+01
   1.1164500e+03   9.8499740e+01
   1.1164000e+03   9.8497410e+01
   1.1163500e+03   9.8495065e+01
   1.1163000e+03   9.8492703e+01
   1.1162500e+03   9.8490325e+01
   1.1162000e+03   9.8487931e+01
   1.1161500e+03   9.8485520e+01
   1.1161000e+03   9.8483092e+01
   1.1160500e+03   9.8480648e+01
   1.1160000e+03   9.8478186e+01
   1.1159500e+03   9.8475708e+01
   1.1159000e+03   9.8473212e+01
   1.1158500e+03   9.8470698e+01
   1.1158000e+03   9.8468167e+01
   1.1157500e+03   9.8465618e+01
   1.1157000e+03   9.8463051e+01
   1.1156500e+03   9.8460466e+01
   1.1156000e+03   9.8457863e+01
   1.1155500e+03   9.8455241e+01
   1.1155000e+03   9.8452601e+01
   1.1154500e+03   9.8449942e+01
   1.1154000e+03   9.8447264e+01
   1.1153500e+03   9.8444566e+01
   1.1153000e+03   9.8441850e+01
   1.1152500e+03   9.8439113e+01
   1.1152000e+03   9.8436357e+01
   1.1151500e+03   9.8433582e+01
   1.1151000e+03   9.8430786e+01
   1.1150500e+03   9.8427970e+01
   1.1150000e+03   9.8425133e+01
   1.1149500e+03   9.8422276e+01
   1.1149000e+03   9.8419398e+01
   1.1148500e+03   9.8416498e+01
   1.1148000e+03   9.8413578e+01
   1.1147500e+03   9.8410636e+01
   1.1147000e+03   9.8407673e+01
   1.1146500e+03   9.8404687e+01
   1.1146000e+03   9.8401680e+01
   1.1145500e+03   9.8398650e+01
   1.1145000e+03   9.8395598e+01
   1.1144500e+03   9.8392523e+01
   1.1144000e+03   9.8389425e+01
   1.1143500e+03   9.8386304e+01
   1.1143000e+03   9.8383160e+01
   1.1142500e+03   9.8379992e+01
   1.1142000e+03   9.8376800e+01
   1.1141500e+03   9.8373584e+01
   1.1141000e+03   9.8370344e+01
   1.1140500e+03   9.8367079e+01
   1.1140000e+03   9.8363789e+01
   1.1139500e+03   9.8360475e+01
   1.1139000e+03   9.8357135e+01
   1.1138500e+03   9.8353769e+01
   1.1138000e+03   9.8350378e+01
   1.1137500e+03   9.8346961e+01
   1.1137000e+03   9.8343518e+01
   1.1136500e+03   9.8340047e+01
   1.1136000e+03   9.8336550e+01
   1.1135500e+03   9.8333026e+01
   1.1135000e+03   9.8329475e+01
   1.1134500e+03   9.8325896e+01
   1.1134000e+03   9.8322289e+01
   1.1133500e+03   9.8318654e+01
   1.1133000e+03   9.8314990e+01
   1.1132500e+03   9.8311298e+01
   1.1132000e+03   9.8307576e+01
   1.1131500e+03   9.8303825e+01
   1.1131000e+03   9.8300045e+01
   1.1130500e+03   9.8296234e+01
   1.1130000e+03   9.8292394e+01
   1.1129500e+03   9.8288522e+01
   1.1129000e+03   9.8284620e+01
   1.1128500e+03   9.8280686e+01
   1.1128000e+03   9.8276721e+01
   1.1127500e+03   9.8272724e+01
   1.1127000e+03   9.8268695e+01
   1.1126500e+03   9.8264633e+01
   1.1126000e+03   9.8260539e+01
   1.1125500e+03   9.8256411e+01
   1.1125000e+03   9.8252250e+01
   1.1124500e+03   9.8248054e+01
   1.1124000e+03   9.8243825e+01
   1.1123500e+03   9.8239560e+01
   1.1123000e+03   9.8235261e+01
   1.1122500e+03   9.8230927e+01
   1.1122000e+03   9.8226556e+01
   1.1121500e+03   9.8222150e+01
   1.1121000e+03   9.8217707e+01
   1.1120500e+03   9.8213227e+01
   1.1120000e+03   9.8208709e+01
   1.1119500e+03   9.8204154e+01
   1.1119000e+03   9.8199561e+01
   1.1118500e+03   9.8194930e+01
   1.1118000e+03   9.8190259e+01
   1.1117500e+03   9.8185549e+01
   1.1117000e+03   9.8180799e+01
   1.1116500e+03   9.8176009e+01
   1.1116000e+03   9.8171179e+01
   1.1115500e+03   9.8166307e+01
   1.1115000e+03   9.8161394e+01
   1.1114500e+03   9.8156439e+01
   1.1114000e+03   9.8151441e+01
   1.1113500e+03   9.8146400e+01
   1.1113000e+03   9.8141316e+01
   1.1112500e+03   9.8136189e+01
   1.1112000e+03   9.8131016e+01
   1.1111500e+03   9.8125799e+01
   1.1111000e+03   9.8120537e+01
   1.1110500e+03   9.8115228e+01
   1.1110000e+03   9.8109873e+01
   1.1109500e+03   9.8104472e+01
   1.1109000e+03   9.8099023e+01
   1.1108500e+03   9.8093526e+01
   1.1108000e+03   9.8087980e+01
   1.1107500e+03   9.8082386e+01
   1.1107000e+03   9.8076742e+01
   1.1106500e+03   9.8071047e+01
   1.1106000e+03   9.8065302e+01
   1.1105500e+03   9.8059506e+01
   1.1105000e+03   9.8053658e+01
   1.1104500e+03   9.8047757e+01
   1.1104000e+03   9.8041803e+01
   1.1103500e+03   9.8035796e+01
   1.1103000e+03   9.8029734e+01
   1.1102500e+03   9.8023617e+01
   1.1102000e+03   9.8017445e+01
   1.1101500e+03   9.8011217e+01
   1.1101000e+03   9.8004931e+01
   1.1100500e+03   9.7998589e+01
   1.1100000e+03   9.7992188e+01
   1.1099500e+03   9.7985728e+01
   1.1099000e+03   9.7979208e+01
   1.1098500e+03   9.7972629e+01
   1.1098000e+03   9.7965988e+01
   1.1097500e+03   9.7959286e+01
   1.1097000e+03   9.7952521e+01
   1.1096500e+03   9.7945693e+01
   1.1096000e+03   9.7938802e+01
   1.1095500e+03   9.7931845e+01
   1.1095000e+03   9.7924824e+01
   1.1094500e+03   9.7917736e+01
   1.1094000e+03   9.7910581e+01
   1.1093500e+03   9.7903358e+01
   1.1093000e+03   9.7896067e+01
   1.1092500e+03   9.7888706e+01
   1.1092000e+03   9.7881275e+01
   1.1091500e+03   9.7873773e+01
   1.1091000e+03   9.7866200e+01
   1.1090500e+03   9.7858553e+01
   1.1090000e+03   9.7850833e+01
   1.1089500e+03   9.7843038e+01
   1.1089000e+03   9.7835167e+01
   1.1088500e+03   9.7827220e+01
   1.1088000e+03   9.7819196e+01
   1.1087500e+03   9.7811094e+01
   1.1087000e+03   9.7802912e+01
   1.1086500e+03   9.7794650e+01
   1.1086000e+03   9.7786307e+01
   1.1085500e+03   9.7777882e+01
   1.1085000e+03   9.7769373e+01
   1.1084500e+03   9.7760781e+01
   1.1084000e+03   9.7752103e+01
   1.1083500e+03   9.7743338e+01
   1.1083000e+03   9.7734487e+01
   1.1082500e+03   9.7725547e+01
   1.1082000e+03   9.7716517e+01
   1.1081500e+03   9.7707396e+01
   1.1081000e+03   9.7698184e+01
   1.1080500e+03   9.7688878e+01
   1.1080000e+03   9.7679479e+01
   1.1079500e+03   9.7669984e+01
   1.1079000e+03   9.7660393e+01
   1.1078500e+03   9.7650703e+01
   1.1078000e+03   9.7640915e+01
   1.1077500e+03   9.7631027e+01
   1.1077000e+03   9.7621037e+01
   1.1076500e+03   9.7610944e+01
   1.1076000e+03   9.7600747e+01
   1.1075500e+03   9.7590445e+01
   1.1075000e+03   9.7580036e+01
   1.1074500e+03   9.7569519e+01
   1.1074000e+03   9.7558892e+01
   1.1073500e+03   9.7548154e+01
   1.1073000e+03   9.7537304e+01
   1.1072500e+03   9.7526340e+01
   1.1072000e+03   9.7515261e+01
   1.1071500e+03   9.7504065e+01
   1.1071000e+03   9.7492751e+01
   1.1070500e+03   9.7481317e+01
   1.1070000e+03   9.7469762e+01
   1.1069500e+03   9.7458084e+01
   1.1069000e+03   9.7446281e+01
   1.1068500e+03   9.7434353e+01
   1.1068000e+03   9.7422296e+01
   1.1067500e+03   9.7410110e+01
   1.1067000e+03   9.7397793e+01
   1.1066500e+03   9.7385344e+01
   1.1066000e+03   9.7372759e+01
   1.1065500e+03   9.7360039e+01
   1.1065000e+03   9.7347180e+01
   1.1064500e+03   9.7334182e+01
   1.1064000e+03   9.7321042e+01
   1.1063500e+03   9.7307758e+01
   1.1063000e+03   9.7294329e+01
   1.1062500e+03   9.7280753e+01
   1.1062000e+03   9.7267027e+01
   1.1061500e+03   9.7253150e+01
   1.1061000e+03   9.7239120e+01
   1.1060500e+03   9.7224935e+01
   1.1060000e+03   9.7210592e+01
   1.1059500e+03   9.7196090e+01
   1.1059000e+03   9.7181426e+01
   1.1058500e+03   9.7166599e+01
   1.1058000e+03   9.7151606e+01
   1.1057500e+03   9.7136446e+01
   1.1057000e+03   9.7121115e+01
   1.1056500e+03   9.7105612e+01
   1.1056000e+03   9.7089934e+01
   1.1055500e+03   9.7074079e+01
   1.1055000e+03   9.7058045e+01
   1.1054500e+03   9.7041829e+01
   1.1054000e+03   9.7025429e+01
   1.1053500e+03   9.7008843e+01
   1.1053000e+03   9.6992068e+01
   1.1052500e+03   9.6975101e+01
   1.1052000e+03   9.6957940e+01
   1.1051500e+03   9.6940583e+01
   1.1051000e+03   9.6923027e+01
   1.1050500e+03   9.6905269e+01
   1.1050000e+03   9.6887307e+01
   1.1049500e+03   9.6869138e+01
   1.1049000e+03   9.6850759e+01
   1.1048500e+03   9.6832167e+01
   1.1048000e+03   9.6813361e+01
   1.1047500e+03   9.6794336e+01
   1.1047000e+03   9.6775090e+01
   1.1046500e+03   9.6755621e+01
   1.1046000e+03   9.6735925e+01
   1.1045500e+03   9.6715999e+01
   1.1045000e+03   9.6695841e+01
   1.1044500e+03   9.6675447e+01
   1.1044000e+03   9.6654814e+01
   1.1043500e+03   9.6633940e+01
   1.1043000e+03   9.6612821e+01
   1.1042500e+03   9.6591454e+01
   1.1042000e+03   9.6569836e+01
   1.1041500e+03   9.6547964e+01
   1.1041000e+03   9.6525834e+01
   1.1040500e+03   9.6503443e+01
   1.1040000e+03   9.6480789e+01
   1.1039500e+03   9.6457867e+01
   1.1039000e+03   9.6434675e+01
   1.1038500e+03   9.6411208e+01
   1.1038000e+03   9.6387464e+01
   1.1037500e+03   9.6363439e+01
   1.1037000e+03   9.6339130e+01
   1.1036500e+03   9.6314533e+01
   1.1036000e+03   9.6289645e+01
   1.1035500e+03   9.6264463e+01
   1.1035000e+03   9.6238982e+01
   1.1034500e+03   9.6213199e+01
   1.1034000e+03   9.6187111e+01
   1.1033500e+03   9.6160714e+01
   1.1033000e+03   9.6134004e+01
   1.1032500e+03   9.6106979e+01
   1.1032000e+03   9.6079633e+01
   1.1031500e+03   9.6051964e+01
   1.1031000e+03   9.6023968e+01
   1.1030500e+03   9.5995641e+01
   1.1030000e+03   9.5966981e+01
   1.1029500e+03   9.5937982e+01
   1.1029000e+03   9.5908641e+01
   1.1028500e+03   9.5878955e+01
   1.1028000e+03   9.5848920e+01
   1.1027500e+03   9.5818533e+01
   1.1027000e+03   9.5787790e+01
   1.1026500e+03   9.5756687e+01
   1.1026000e+03   9.5725220e+01
   1.1025500e+03   9.5693387e+01
   1.1025000e+03   9.5661183e+01
   1.1024500e+03   9.5628606e+01
   1.1024000e+03   9.5595651e+01
   1.1023500e+03   9.5562316e+01
   1.1023000e+03   9.5528596e+01
   1.1022500e+03   9.5494489e+01
   1.1022000e+03   9.5459991e+01
   1.1021500e+03   9.5425100e+01
   1.1021000e+03   9.5389812e+01
   1.1020500e+03   9.5354123e+01
   1.1020000e+03   9.5318031e+01
   1.1019500e+03   9.5281534e+01
   1.1019000e+03   9.5244628e+01
   1.1018500e+03   9.5207310e+01
   1.1018000e+03   9.5169579e+01
   1.1017500e+03   9.5131431e+01
   1.1017000e+03   9.5092864e+01
   1.1016500e+03   9.5053876e+01
   1.1016000e+03   9.5014464e+01
   1.1015500e+03   9.4974628e+01
   1.1015000e+03   9.4934365e+01
   1.1014500e+03   9.4893673e+01
   1.1014000e+03   9.4852552e+01
   1.1013500e+03   9.4810999e+01
   1.1013000e+03   9.4769014e+01
   1.1012500e+03   9.4726596e+01
   1.1012000e+03   9.4683745e+01
   1.1011500e+03   9.4640459e+01
   1.1011000e+03   9.4596739e+01
   1.1010500e+03   9.4552585e+01
   1.1010000e+03   9.4507998e+01
   1.1009500e+03   9.4462977e+01
   1.1009000e+03   9.4417525e+01
   1.1008500e+03   9.4371642e+01
   1.1008000e+03   9.4325330e+01
   1.1007500e+03   9.4278591e+01
   1.1007000e+03   9.4231427e+01
   1.1006500e+03   9.4183841e+01
   1.1006000e+03   9.4135836e+01
   1.1005500e+03   9.4087416e+01
   1.1005000e+03   9.4038584e+01
   1.1004500e+03   9.3989346e+01
   1.1004000e+03   9.3939705e+01
   1.1003500e+03   9.3889666e+01
   1.1003000e+03   9.3839237e+01
   1.1002500e+03   9.3788423e+01
   1.1002000e+03   9.3737231e+01
   1.1001500e+03   9.3685668e+01
   1.1001000e+03   9.3633743e+01
   1.1000500e+03   9.3581463e+01
   1.1000000e+03   9.3528838e+01
   1.0999500e+03   9.3475878e+01
   1.0999000e+03   9.3422594e+01
   1.0998500e+03   9.3368995e+01
   1.0998000e+03   9.3315095e+01
   1.0997500e+03   9.3260905e+01
   1.0997000e+03   9.3206438e+01
   1.0996500e+03   9.3151709e+01
   1.0996000e+03   9.3096732e+01
   1.0995500e+03   9.3041523e+01
   1.0995000e+03   9.2986097e+01
   1.0994500e+03   9.2930471e+01
   1.0994000e+03   9.2874664e+01
   1.0993500e+03   9.2818694e+01
   1.0993000e+03   9.2762580e+01
   1.0992500e+03   9.2706343e+01
   1.0992000e+03   9.2650003e+01
   1.0991500e+03   9.2593583e+01
   1.0991000e+03   9.2537106e+01
   1.0990500e+03   9.2480594e+01
   1.0990000e+03   9.2424074e+01
   1.0989500e+03   9.2367569e+01
   1.0989000e+03   9.2311107e+01
   1.0988500e+03   9.2254714e+01
   1.0988000e+03   9.2198419e+01
   1.0987500e+03   9.2142251e+01
   1.0987000e+03   9.2086239e+01
   1.0986500e+03   9.2030413e+01
   1.0986000e+03   9.1974807e+01
   1.0985500e+03   9.1919451e+01
   1.0985000e+03   9.1864378e+01
   1.0984500e+03   9.1809623e+01
   1.0984000e+03   9.1755220e+01
   1.0983500e+03   9.1701205e+01
   1.0983000e+03   9.1647612e+01
   1.0982500e+03   9.1594479e+01
   1.0982000e+03   9.1541843e+01
   1.0981500e+03   9.1489742e+01
   1.0981000e+03   9.1438214e+01
   1.0980500e+03   9.1387298e+01
   1.0980000e+03   9.1337032e+01
   1.0979500e+03   9.1287457e+01
   1.0979000e+03   9.1238612e+01
   1.0978500e+03   9.1190538e+01
   1.0978000e+03   9.1143274e+01
   1.0977500e+03   9.1096861e+01
   1.0977000e+03   9.1051340e+01
   1.0976500e+03   9.1006751e+01
   1.0976000e+03   9.0963134e+01
   1.0975500e+03   9.0920529e+01
   1.0975000e+03   9.0878976e+01
   1.0974500e+03   9.0838516e+01
   1.0974000e+03   9.0799186e+01
   1.0973500e+03   9.0761026e+01
   1.0973000e+03   9.0724073e+01
   1.0972500e+03   9.0688366e+01
   1.0972000e+03   9.0653940e+01
   1.0971500e+03   9.0620831e+01
   1.0971000e+03   9.0589074e+01
   1.0970500e+03   9.0558703e+01
   1.0970000e+03   9.0529751e+01
   1.0969500e+03   9.0502249e+01
   1.0969000e+03   9.0476228e+01
   1.0968500e+03   9.0451715e+01
   1.0968000e+03   9.0428739e+01
   1.0967500e+03   9.0407326e+01
   1.0967000e+03   9.0387500e+01
   1.0966500e+03   9.0369283e+01
   1.0966000e+03   9.0352698e+01
   1.0965500e+03   9.0337762e+01
   1.0965000e+03   9.0324493e+01
   1.0964500e+03   9.0312908e+01
   1.0964000e+03   9.0303019e+01
   1.0963500e+03   9.0294839e+01
   1.0963000e+03   9.0288377e+01
   1.0962500e+03   9.0283640e+01
   1.0962000e+03   9.0280635e+01
   1.0961500e+03   9.0279365e+01
   1.0961000e+03   9.0279832e+01
   1.0960500e+03   9.0282034e+01
   1.0960000e+03   9.0285970e+01
   1.0959500e+03   9.0291634e+01
   1.0959000e+03   9.0299020e+01
   1.0958500e+03   9.0308119e+01
   1.0958000e+03   9.0318921e+01
   1.0957500e+03   9.0331412e+01
   1.0957000e+03   9.0345578e+01
   1.0956500e+03   9.0361402e+01
   1.0956000e+03   9.0378866e+01
   1.0955500e+03   9.0397950e+01
   1.0955000e+03   9.0418632e+01
   1.0954500e+03   9.0440887e+01
   1.0954000e+03   9.0464692e+01
   1.0953500e+03   9.0490018e+01
   1.0953000e+03   9.0516839e+01
   1.0952500e+03   9.0545123e+01
   1.0952000e+03   9.0574842e+01
   1.0951500e+03   9.0605961e+01
   1.0951000e+03   9.0638448e+01
   1.0950500e+03   9.0672269e+01
   1.0950000e+03   9.0707388e+01
   1.0949500e+03   9.0743768e+01
   1.0949000e+03   9.0781374e+01
   1.0948500e+03   9.0820167e+01
   1.0948000e+03   9.0860110e+01
   1.0947500e+03   9.0901162e+01
   1.0947000e+03   9.0943284e+01
   1.0946500e+03   9.0986438e+01
   1.0946000e+03   9.1030582e+01
   1.0945500e+03   9.1075677e+01
   1.0945000e+03   9.1121682e+01
   1.0944500e+03   9.1168557e+01
   1.0944000e+03   9.1216261e+01
   1.0943500e+03   9.1264754e+01
   1.0943000e+03   9.1313996e+01
   1.0942500e+03   9.1363947e+01
   1.0942000e+03   9.1414567e+01
   1.0941500e+03   9.1465817e+01
   1.0941000e+03   9.1517658e+01
   1.0940500e+03   9.1570051e+01
   1.0940000e+03   9.1622958e+01
   1.0939500e+03   9.1676342e+01
   1.0939000e+03   9.1730167e+01
   1.0938500e+03   9.1784395e+01
   1.0938000e+03   9.1838991e+01
   1.0937500e+03   9.1893921e+01
   1.0937000e+03   9.1949150e+01
   1.0936500e+03   9.2004645e+01
   1.0936000e+03   9.2060373e+01
   1.0935500e+03   9.2116302e+01
   1.0935000e+03   9.2172402e+01
   1.0934500e+03   9.2228642e+01
   1.0934000e+03   9.2284993e+01
   1.0933500e+03   9.2341426e+01
   1.0933000e+03   9.2397915e+01
   1.0932500e+03   9.2454431e+01
   1.0932000e+03   9.2510950e+01
   1.0931500e+03   9.2567446e+01
   1.0931000e+03   9.2623896e+01
   1.0930500e+03   9.2680275e+01
   1.0930000e+03   9.2736563e+01
   1.0929500e+03   9.2792736e+01
   1.0929000e+03   9.2848775e+01
   1.0928500e+03   9.2904660e+01
   1.0928000e+03   9.2960372e+01
   1.0927500e+03   9.3015892e+01
   1.0927000e+03   9.3071204e+01
   1.0926500e+03   9.3126291e+01
   1.0926000e+03   9.3181136e+01
   1.0925500e+03   9.3235726e+01
   1.0925000e+03   9.3290046e+01
   1.0924500e+03   9.3344082e+01
   1.0924000e+03   9.3397822e+01
   1.0923500e+03   9.3451253e+01
   1.0923000e+03   9.3504365e+01
   1.0922500e+03   9.3557146e+01
   1.0922000e+03   9.3609586e+01
   1.0921500e+03   9.3661677e+01
   1.0921000e+03   9.3713409e+01
   1.0920500e+03   9.3764773e+01
   1.0920000e+03   9.3815763e+01
   1.0919500e+03   9.3866372e+01
   1.0919000e+03   9.3916591e+01
   1.0918500e+03   9.3966417e+01
   1.0918000e+03   9.4015843e+01
   1.0917500e+03   9.4064863e+01
   1.0917000e+03   9.4113475e+01
   1.0916500e+03   9.4161672e+01
   1.0916000e+03   9.4209452e+01
   1.0915500e+03   9.4256812e+01
   1.0915000e+03   9.4303748e+01
   1.0914500e+03   9.4350258e+01
   1.0914000e+03   9.4396340e+01
   1.0913500e+03   9.4441992e+01
   1.0913000e+03   9.4487212e+01
   1.0912500e+03   9.4532000e+01
   1.0912000e+03   9.4576355e+01
   1.0911500e+03   9.4620275e+01
   1.0911000e+03   9.4663762e+01
   1.0910500e+03   9.4706815e+01
   1.0910000e+03   9.4749433e+01
   1.0909500e+03   9.4791618e+01
   1.0909000e+03   9.4833371e+01
   1.0908500e+03   9.4874692e+01
   1.0908000e+03   9.4915583e+01
   1.0907500e+03   9.4956044e+01
   1.0907000e+03   9.4996078e+01
   1.0906500e+03   9.5035685e+01
   1.0906000e+03   9.5074869e+01
   1.0905500e+03   9.5113631e+01
   1.0905000e+03   9.5151972e+01
   1.0904500e+03   9.5189896e+01
   1.0904000e+03   9.5227405e+01
   1.0903500e+03   9.5264502e+01
   1.0903000e+03   9.5301188e+01
   1.0902500e+03   9.5337467e+01
   1.0902000e+03   9.5373342e+01
   1.0901500e+03   9.5408815e+01
   1.0901000e+03   9.5443890e+01
   1.0900500e+03   9.5478569e+01
   1.0900000e+03   9.5512857e+01
   1.0899500e+03   9.5546755e+01
   1.0899000e+03   9.5580268e+01
   1.0898500e+03   9.5613399e+01
   1.0898000e+03   9.5646150e+01
   1.0897500e+03   9.5678527e+01
   1.0897000e+03   9.5710531e+01
   1.0896500e+03   9.5742167e+01
   1.0896000e+03   9.5773437e+01
   1.0895500e+03   9.5804347e+01
   1.0895000e+03   9.5834899e+01
   1.0894500e+03   9.5865096e+01
   1.0894000e+03   9.5894943e+01
   1.0893500e+03   9.5924443e+01
   1.0893000e+03   9.5953599e+01
   1.0892500e+03   9.5982416e+01
   1.0892000e+03   9.6010897e+01
   1.0891500e+03   9.6039046e+01
   1.0891000e+03   9.6066866e+01
   1.0890500e+03   9.6094361e+01
   1.0890000e+03   9.6121534e+01
   1.0889500e+03   9.6148389e+01
   1.0889000e+03   9.6174931e+01
   1.0888500e+03   9.6201161e+01
   1.0888000e+03   9.6227085e+01
   1.0887500e+03   9.6252705e+01
   1.0887000e+03   9.6278026e+01
   1.0886500e+03   9.6303049e+01
   1.0886000e+03   9.6327781e+01
   1.0885500e+03   9.6352222e+01
   1.0885000e+03   9.6376378e+01
   1.0884500e+03   9.6400252e+01
   1.0884000e+03   9.6423846e+01
   1.0883500e+03   9.6447165e+01
   1.0883000e+03   9.6470212e+01
   1.0882500e+03   9.6492990e+01
   1.0882000e+03   9.6515502e+01
   1.0881500e+03   9.6537752e+01
   1.0881000e+03   9.6559743e+01
   1.0880500e+03   9.6581479e+01
   1.0880000e+03   9.6602961e+01
   1.0879500e+03   9.6624195e+01
   1.0879000e+03   9.6645182e+01
   1.0878500e+03   9.6665926e+01
   1.0878000e+03   9.6686430e+01
   1.0877500e+03   9.6706697e+01
   1.0877000e+03   9.6726730e+01
   1.0876500e+03   9.6746532e+01
   1.0876000e+03   9.6766106e+01
   1.0875500e+03   9.6785455e+01
   1.0875000e+03   9.6804582e+01
   1.0874500e+03   9.6823489e+01
   1.0874000e+03   9.6842180e+01
   1.0873500e+03   9.6860657e+01
   1.0873000e+03   9.6878922e+01
   1.0872500e+03   9.6896980e+01
   1.0872000e+03   9.6914832e+01
   1.0871500e+03   9.6932482e+01
   1.0871000e+03   9.6949930e+01
   1.0870500e+03   9.6967182e+01
   1.0870000e+03   9.6984238e+01
   1.0869500e+03   9.7001101e+01
   1.0869000e+03   9.7017775e+01
   1.0868500e+03   9.7034261e+01
   1.0868000e+03   9.7050561e+01
   1.0867500e+03   9.7066679e+01
   1.0867000e+03   9.7082617e+01
   1.0866500e+03   9.7098376e+01
   1.0866000e+03   9.7113960e+01
   1.0865500e+03   9.7129371e+01
   1.0865000e+03   9.7144610e+01
   1.0864500e+03   9.7159680e+01
   1.0864000e+03   9.7174584e+01
   1.0863500e+03   9.7189322e+01
   1.0863000e+03   9.7203899e+01
   1.0862500e+03   9.7218315e+01
   1.0862000e+03   9.7232573e+01
   1.0861500e+03   9.7246675e+01
   1.0861000e+03   9.7260622e+01
   1.0860500e+03   9.7274418e+01
   1.0860000e+03   9.7288063e+01
   1.0859500e+03   9.7301560e+01
   1.0859000e+03   9.7314911e+01
   1.0858500e+03   9.7328117e+01
   1.0858000e+03   9.7341181e+01
   1.0857500e+03   9.7354104e+01
   1.0857000e+03   9.7366888e+01
   1.0856500e+03   9.7379535e+01
   1.0856000e+03   9.7392047e+01
   1.0855500e+03   9.7404425e+01
   1.0855000e+03   9.7416672e+01
   1.0854500e+03   9.7428788e+01
   1.0854000e+03   9.7440775e+01
   1.0853500e+03   9.7452636e+01
   1.0853000e+03   9.7464372e+01
   1.0852500e+03   9.7475984e+01
   1.0852000e+03   9.7487473e+01
   1.0851500e+03   9.7498843e+01
   1.0851000e+03   9.7510093e+01
   1.0850500e+03   9.7521226e+01
   1.0850000e+03   9.7532243e+01
   1.0849500e+03   9.7543146e+01
   1.0849000e+03   9.7553935e+01
   1.0848500e+03   9.7564613e+01
   1.0848000e+03   9.7575181e+01
   1.0847500e+03   9.7585640e+01
   1.0847000e+03   9.7595992e+01
   1.0846500e+03   9.7606237e+01
   1.0846000e+03   9.7616378e+01
   1.0845500e+03   9.7626415e+01
   1.0845000e+03   9.7636351e+01
   1.0844500e+03   9.7646185e+01
   1.0844000e+03   9.7655920e+01
   1.0843500e+03   9.7665556e+01
   1.0843000e+03   9.7675096e+01
   1.0842500e+03   9.7684539e+01
   1.0842000e+03   9.7693888e+01
   1.0841500e+03   9.7703143e+01
   1.0841000e+03   9.7712306e+01
   1.0840500e+03   9.7721378e+01
   1.0840000e+03   9.7730359e+01
   1.0839500e+03   9.7739252e+01
   1.0839000e+03   9.7748057e+01
   1.0838500e+03   9.7756774e+01
   1.0838000e+03   9.7765407e+01
   1.0837500e+03   9.7773954e+01
   1.0837000e+03   9.7782417e+01
   1.0836500e+03   9.7790798e+01
   1.0836000e+03   9.7799098e+01
   1.0835500e+03   9.7807316e+01
   1.0835000e+03   9.7815455e+01
   1.0834500e+03   9.7823516e+01
   1.0834000e+03   9.7831498e+01
   1.0833500e+03   9.7839404e+01
   1.0833000e+03   9.7847234e+01
   1.0832500e+03   9.7854988e+01
   1.0832000e+03   9.7862669e+01
   1.0831500e+03   9.7870277e+01
   1.0831000e+03   9.7877812e+01
   1.0830500e+03   9.7885275e+01
   1.0830000e+03   9.7892668e+01
   1.0829500e+03   9.7899992e+01
   1.0829000e+03   9.7907246e+01
   1.0828500e+03   9.7914432e+01
   1.0828000e+03   9.7921551e+01
   1.0827500e+03   9.7928603e+01
   1.0827000e+03   9.7935590e+01
   1.0826500e+03   9.7942511e+01
   1.0826000e+03   9.7949368e+01
   1.0825500e+03   9.7956162e+01
   1.0825000e+03   9.7962893e+01
   1.0824500e+03   9.7969562e+01
   1.0824000e+03   9.7976170e+01
   1.0823500e+03   9.7982717e+01
   1.0823000e+03   9.7989205e+01
   1.0822500e+03   9.7995633e+01
   1.0822000e+03   9.8002003e+01
   1.0821500e+03   9.8008314e+01
   1.0821000e+03   9.8014569e+01
   1.0820500e+03   9.8020767e+01
   1.0820000e+03   9.8026910e+01
   1.0819500e+03   9.8032997e+01
   1.0819000e+03   9.8039029e+01
   1.0818500e+03   9.8045008e+01
   1.0818000e+03   9.8050933e+01
   1.0817500e+03   9.8056805e+01
   1.0817000e+03   9.8062626e+01
   1.0816500e+03   9.8068394e+01
   1.0816000e+03   9.8074112e+01
   1.0815500e+03   9.8079779e+01
   1.0815000e+03   9.8085397e+01
   1.0814500e+03   9.8090965e+01
   1.0814000e+03   9.8096484e+01
   1.0813500e+03   9.8101955e+01
   1.0813000e+03   9.8107379e+01
   1.0812500e+03   9.8112755e+01
   1.0812000e+03   9.8118085e+01
   1.0811500e+03   9.8123369e+01
   1.0811000e+03   9.8128607e+01
   1.0810500e+03   9.8133800e+01
   1.0810000e+03   9.8138948e+01
   1.0809500e+03   9.8144053e+01
   1.0809000e+03   9.8149113e+01
   1.0808500e+03   9.8154131e+01
   1.0808000e+03   9.8159106e+01
   1.0807500e+03   9.8164038e+01
   1.0807000e+03   9.8168929e+01
   1.0806500e+03   9.8173779e+01
   1.0806000e+03   9.8178587e+01
   1.0805500e+03   9.8183356e+01
   1.0805000e+03   9.8188084e+01
   1.0804500e+03   9.8192773e+01
   1.0804000e+03   9.8197422e+01
   1.0803500e+03   9.8202033e+01
   1.0803000e+03   9.8206606e+01
   1.0802500e+03   9.8211140e+01
   1.0802000e+03   9.8215637e+01
   1.0801500e+03   9.8220098e+01
   1.0801000e+03   9.8224521e+01
   1.0800500e+03   9.8228908e+01
   1.0800000e+03   9.8233259e+01
   1.0799500e+03   9.8237575e+01
   1.0799000e+03   9.8241855e+01
   1.0798500e+03   9.8246101e+01
   1.0798000e+03   9.8250312e+01
   1.0797500e+03   9.8254489e+01
   1.0797000e+03   9.8258632e+01
   1.0796500e+03   9.8262742e+01
   1.0796000e+03   9.8266819e+01
   1.0795500e+03   9.8270863e+01
   1.0795000e+03   9.8274875e+01
   1.0794500e+03   9.8278855e+01
   1.0794000e+03   9.8282803e+01
   1.0793500e+03   9.8286720e+01
   1.0793000e+03   9.8290605e+01
   1.0792500e+03   9.8294460e+01
   1.0792000e+03   9.8298285e+01
   1.0791500e+03   9.8302079e+01
   1.0791000e+03   9.8305844e+01
   1.0790500e+03   9.8309579e+01
   1.0790000e+03   9.8313285e+01
   1.0789500e+03   9.8316962e+01
   1.0789000e+03   9.8320610e+01
   1.0788500e+03   9.8324230e+01
   1.0788000e+03   9.8327822e+01
   1.0787500e+03   9.8331386e+01
   1.0787000e+03   9.8334923e+01
   1.0786500e+03   9.8338432e+01
   1.0786000e+03   9.8341915e+01
   1.0785500e+03   9.8345370e+01
   1.0785000e+03   9.8348800e+01
   1.0784500e+03   9.8352203e+01
   1.0784000e+03   9.8355580e+01
   1.0783500e+03   9.8358932e+01
   1.0783000e+03   9.8362258e+01
   1.0782500e+03   9.8365559e+01
   1.0782000e+03   9.8368836e+01
   1.0781500e+03   9.8372087e+01
   1.0781000e+03   9.8375314e+01
   1.0780500e+03   9.8378517e+01
   1.0780000e+03   9.8381696e+01
   1.0779500e+03   9.8384852e+01
   1.0779000e+03   9.8387983e+01
   1.0778500e+03   9.8391092e+01
   1.0778000e+03   9.8394177e+01
   1.0777500e+03   9.8397240e+01
   1.0777000e+03   9.8400280e+01
   1.0776500e+03   9.8403298e+01
   1.0776000e+03   9.8406293e+01
   1.0775500e+03   9.8409267e+01
   1.0775000e+03   9.8412219e+01
   1.0774500e+03   9.8415149e+01
   1.0774000e+03   9.8418058e+01
   1.0773500e+03   9.8420946e+01
   1.0773000e+03   9.8423813e+01
   1.0772500e+03   9.8426659e+01
   1.0772000e+03   9.8429485e+01
   1.0771500e+03   9.8432290e+01
   1.0771000e+03   9.8435075e+01
   1.0770500e+03   9.8437840e+01
   1.0770000e+03   9.8440585e+01
   1.0769500e+03   9.8443311e+01
   1.0769000e+03   9.8446017e+01
   1.0768500e+03   9.8448704e+01
   1.0768000e+03   9.8451372e+01
   1.0767500e+03   9.8454022e+01
   1.0767000e+03   9.8456652e+01
   1.0766500e+03   9.8459264e+01
   1.0766000e+03   9.8461857e+01
   1.0765500e+03   9.8464432e+01
   1.0765000e+03   9.8466990e+01
   1.0764500e+03   9.8469529e+01
   1.0764000e+03   9.8472051e+01
   1.0763500e+03   9.8474555e+01
   1.0763000e+03   9.8477041e+01
   1.0762500e+03   9.8479511e+01
   1.0762000e+03   9.8481963e+01
   1.0761500e+03   9.8484398e+01
   1.0761000e+03   9.8486817e+01
   1.0760500e+03   9.8489219e+01
   1.0760000e+03   9.8491605e+01
   1.0759500e+03   9.8493974e+01
   1.0759000e+03   9.8496327e+01
   1.0758500e+03   9.8498664e+01
   1.0758000e+03   9.8500985e+01
   1.0757500e+03   9.8503290e+01
   1.0757000e+03   9.8505580e+01
   1.0756500e+03   9.8507854e+01
   1.0756000e+03   9.8510113e+01
   1.0755500e+03   9.8512356e+01
   1.0755000e+03   9.8514585e+01
   1.0754500e+03   9.8516799e+01
   1.0754000e+03   9.8518997e+01
   1.0753500e+03   9.8521182e+01
   1.0753000e+03   9.8523351e+01
   1.0752500e+03   9.8525506e+01
   1.0752000e+03   9.8527647e+01
   1.0751500e+03   9.8529774e+01
   1.0751000e+03   9.8531886e+01
   1.0750500e+03   9.8533985e+01
   1.0750000e+03   9.8536070e+01


==> Data/Lorentzians/lorentz_fit_11C.dat <==
   1.0750500e+03   9.4972423e+01
   1.0751000e+03   9.4972312e+01
   1.0751500e+03   9.4972201e+01
   1.0752000e+03   9.4972088e+01
   1.0752500e+03   9.4971975e+01
   1.0753000e+03   9.4971862e+01
   1.0753500e+03   9.4971747e+01
   1.0754000e+03   9.4971632e+01
   1.0754500e+03   9.4971516e+01
   1.0755000e+03   9.4971400e+01
   1.0755500e+03   9.4971283e+01
   1.0756000e+03   9.4971165e+01
   1.0756500e+03   9.4971046e+01
   1.0757000e+03   9.4970927e+01
   1.0757500e+03   9.4970807e+01
   1.0758000e+03   9.4970686e+01
   1.0758500e+03   9.4970564e+01
   1.0759000e+03   9.4970442e+01
   1.0759500e+03   9.4970319e+01
   1.0760000e+03   9.4970195e+01
   1.0760500e+03   9.4970070e+01
   1.0761000e+03   9.4969945e+01
   1.0761500e+03   9.4969819e+01
   1.0762000e+03   9.4969692e+01
   1.0762500e+03   9.4969564e+01
   1.0763000e+03   9.4969435e+01
   1.0763500e+03   9.4969306e+01
   1.0764000e+03   9.4969175e+01
   1.0764500e+03   9.4969044e+01
   1.0765000e+03   9.4968912e+01
   1.0765500e+03   9.4968779e+01
   1.0766000e+03   9.4968646e+01
   1.0766500e+03   9.4968511e+01
   1.0767000e+03   9.4968376e+01
   1.0767500e+03   9.4968240e+01
   1.0768000e+03   9.4968102e+01
   1.0768500e+03   9.4967964e+01
   1.0769000e+03   9.4967825e+01
   1.0769500e+03   9.4967686e+01
   1.0770000e+03   9.4967545e+01
   1.0770500e+03   9.4967403e+01
   1.0771000e+03   9.4967261e+01
   1.0771500e+03   9.4967117e+01
   1.0772000e+03   9.4966973e+01
   1.0772500e+03   9.4966827e+01
   1.0773000e+03   9.4966681e+01
   1.0773500e+03   9.4966533e+01
   1.0774000e+03   9.4966385e+01
   1.0774500e+03   9.4966236e+01
   1.0775000e+03   9.4966085e+01
   1.0775500e+03   9.4965934e+01
   1.0776000e+03   9.4965782e+01
   1.0776500e+03   9.4965628e+01
   1.0777000e+03   9.4965474e+01
   1.0777500e+03   9.4965318e+01
   1.0778000e+03   9.4965162e+01
   1.0778500e+03   9.4965004e+01
   1.0779000e+03   9.4964846e+01
   1.0779500e+03   9.4964686e+01
   1.0780000e+03   9.4964525e+01
   1.0780500e+03   9.4964363e+01
   1.0781000e+03   9.4964200e+01
   1.0781500e+03   9.4964036e+01
   1.0782000e+03   9.4963871e+01
   1.0782500e+03   9.4963704e+01
   1.0783000e+03   9.4963537e+01
   1.0783500e+03   9.4963368e+01
   1.0784000e+03   9.4963198e+01
   1.0784500e+03   9.4963027e+01
   1.0785000e+03   9.4962855e+01
   1.0785500e+03   9.4962681e+01
   1.0786000e+03   9.4962506e+01
   1.0786500e+03   9.4962331e+01
   1.0787000e+03   9.4962153e+01
   1.0787500e+03   9.4961975e+01
   1.0788000e+03   9.4961795e+01
   1.0788500e+03   9.4961614e+01
   1.0789000e+03   9.4961432e+01
   1.0789500e+03   9.4961248e+01
   1.0790000e+03   9.4961064e+01
   1.0790500e+03   9.4960877e+01
   1.0791000e+03   9.4960690e+01
   1.0791500e+03   9.4960501e+01
   1.0792000e+03   9.4960311e+01
   1.0792500e+03   9.4960119e+01
   1.0793000e+03   9.4959926e+01
   1.0793500e+03   9.4959732e+01
   1.0794000e+03   9.4959536e+01
   1.0794500e+03   9.4959338e+01
   1.0795000e+03   9.4959140e+01
   1.0795500e+03   9.4958939e+01
   1.0796000e+03   9.4958738e+01
   1.0796500e+03   9.4958535e+01
   1.0797000e+03   9.4958330e+01
   1.0797500e+03   9.4958124e+01
   1.0798000e+03   9.4957916e+01
   1.0798500e+03   9.4957707e+01
   1.0799000e+03   9.4957496e+01
   1.0799500e+03   9.4957284e+01
   1.0800000e+03   9.4957070e+01
   1.0800500e+03   9.4956854e+01
   1.0801000e+03   9.4956637e+01
   1.0801500e+03   9.4956418e+01
   1.0802000e+03   9.4956197e+01
   1.0802500e+03   9.4955975e+01
   1.0803000e+03   9.4955751e+01
   1.0803500e+03   9.4955526e+01
   1.0804000e+03   9.4955298e+01
   1.0804500e+03   9.4955069e+01
   1.0805000e+03   9.4954838e+01
   1.0805500e+03   9.4954606e+01
   1.0806000e+03   9.4954371e+01
   1.0806500e+03   9.4954135e+01
   1.0807000e+03   9.4953897e+01
   1.0807500e+03   9.4953657e+01
   1.0808000e+03   9.4953415e+01
   1.0808500e+03   9.4953171e+01
   1.0809000e+03   9.4952926e+01
   1.0809500e+03   9.4952678e+01
   1.0810000e+03   9.4952429e+01
   1.0810500e+03   9.4952177e+01
   1.0811000e+03   9.4951924e+01
   1.0811500e+03   9.4951668e+01
   1.0812000e+03   9.4951410e+01
   1.0812500e+03   9.4951151e+01
   1.0813000e+03   9.4950889e+01
   1.0813500e+03   9.4950625e+01
   1.0814000e+03   9.4950359e+01
   1.0814500e+03   9.4950091e+01
   1.0815000e+03   9.4949821e+01
   1.0815500e+03   9.4949548e+01
   1.0816000e+03   9.4949274e+01
   1.0816500e+03   9.4948997e+01
   1.0817000e+03   9.4948717e+01
   1.0817500e+03   9.4948436e+01
   1.0818000e+03   9.4948152e+01
   1.0818500e+03   9.4947866e+01
   1.0819000e+03   9.4947577e+01
   1.0819500e+03   9.4947286e+01
   1.0820000e+03   9.4946993e+01
   1.0820500e+03   9.4946697e+01
   1.0821000e+03   9.4946398e+01
   1.0821500e+03   9.4946097e+01
   1.0822000e+03   9.4945794e+01
   1.0822500e+03   9.4945488e+01
   1.0823000e+03   9.4945179e+01
   1.0823500e+03   9.4944868e+01
   1.0824000e+03   9.4944554e+01
   1.0824500e+03   9.4944238e+01
   1.0825000e+03   9.4943919e+01
   1.0825500e+03   9.4943596e+01
   1.0826000e+03   9.4943272e+01
   1.0826500e+03   9.4942944e+01
   1.0827000e+03   9.4942614e+01
   1.0827500e+03   9.4942280e+01
   1.0828000e+03   9.4941944e+01
   1.0828500e+03   9.4941605e+01
   1.0829000e+03   9.4941263e+01
   1.0829500e+03   9.4940917e+01
   1.0830000e+03   9.4940569e+01
   1.0830500e+03   9.4940218e+01
   1.0831000e+03   9.4939863e+01
   1.0831500e+03   9.4939506e+01
   1.0832000e+03   9.4939145e+01
   1.0832500e+03   9.4938781e+01
   1.0833000e+03   9.4938414e+01
   1.0833500e+03   9.4938043e+01
   1.0834000e+03   9.4937669e+01
   1.0834500e+03   9.4937292e+01
   1.0835000e+03   9.4936911e+01
   1.0835500e+03   9.4936527e+01
   1.0836000e+03   9.4936139e+01
   1.0836500e+03   9.4935747e+01
   1.0837000e+03   9.4935353e+01
   1.0837500e+03   9.4934954e+01
   1.0838000e+03   9.4934552e+01
   1.0838500e+03   9.4934146e+01
   1.0839000e+03   9.4933736e+01
   1.0839500e+03   9.4933322e+01
   1.0840000e+03   9.4932904e+01
   1.0840500e+03   9.4932483e+01
   1.0841000e+03   9.4932057e+01
   1.0841500e+03   9.4931628e+01
   1.0842000e+03   9.4931194e+01
   1.0842500e+03   9.4930757e+01
   1.0843000e+03   9.4930315e+01
   1.0843500e+03   9.4929869e+01
   1.0844000e+03   9.4929418e+01
   1.0844500e+03   9.4928963e+01
   1.0845000e+03   9.4928504e+01
   1.0845500e+03   9.4928040e+01
   1.0846000e+03   9.4927572e+01
   1.0846500e+03   9.4927099e+01
   1.0847000e+03   9.4926622e+01
   1.0847500e+03   9.4926140e+01
   1.0848000e+03   9.4925653e+01
   1.0848500e+03   9.4925161e+01
   1.0849000e+03   9.4924665e+01
   1.0849500e+03   9.4924163e+01
   1.0850000e+03   9.4923657e+01
   1.0850500e+03   9.4923145e+01
   1.0851000e+03   9.4922628e+01
   1.0851500e+03   9.4922106e+01
   1.0852000e+03   9.4921579e+01
   1.0852500e+03   9.4921046e+01
   1.0853000e+03   9.4920508e+01
   1.0853500e+03   9.4919964e+01
   1.0854000e+03   9.4919415e+01
   1.0854500e+03   9.4918860e+01
   1.0855000e+03   9.4918299e+01
   1.0855500e+03   9.4917733e+01
   1.0856000e+03   9.4917160e+01
   1.0856500e+03   9.4916582e+01
   1.0857000e+03   9.4915997e+01
   1.0857500e+03   9.4915407e+01
   1.0858000e+03   9.4914810e+01
   1.0858500e+03   9.4914207e+01
   1.0859000e+03   9.4913597e+01
   1.0859500e+03   9.4912981e+01
   1.0860000e+03   9.4912358e+01
   1.0860500e+03   9.4911729e+01
   1.0861000e+03   9.4911092e+01
   1.0861500e+03   9.4910449e+01
   1.0862000e+03   9.4909799e+01
   1.0862500e+03   9.4909142e+01
   1.0863000e+03   9.4908477e+01
   1.0863500e+03   9.4907805e+01
   1.0864000e+03   9.4907126e+01
   1.0864500e+03   9.4906439e+01
   1.0865000e+03   9.4905745e+01
   1.0865500e+03   9.4905043e+01
   1.0866000e+03   9.4904333e+01
   1.0866500e+03   9.4903615e+01
   1.0867000e+03   9.4902889e+01
   1.0867500e+03   9.4902155e+01
   1.0868000e+03   9.4901412e+01
   1.0868500e+03   9.4900661e+01
   1.0869000e+03   9.4899901e+01
   1.0869500e+03   9.4899133e+01
   1.0870000e+03   9.4898355e+01
   1.0870500e+03   9.4897569e+01
   1.0871000e+03   9.4896773e+01
   1.0871500e+03   9.4895969e+01
   1.0872000e+03   9.4895154e+01
   1.0872500e+03   9.4894331e+01
   1.0873000e+03   9.4893497e+01
   1.0873500e+03   9.4892654e+01
   1.0874000e+03   9.4891800e+01
   1.0874500e+03   9.4890936e+01
   1.0875000e+03   9.4890062e+01
   1.0875500e+03   9.4889178e+01
   1.0876000e+03   9.4888282e+01
   1.0876500e+03   9.4887376e+01
   1.0877000e+03   9.4886459e+01
   1.0877500e+03   9.4885530e+01
   1.0878000e+03   9.4884590e+01
   1.0878500e+03   9.4883639e+01
   1.0879000e+03   9.4882675e+01
   1.0879500e+03   9.4881700e+01
   1.0880000e+03   9.4880713e+01
   1.0880500e+03   9.4879713e+01
   1.0881000e+03   9.4878700e+01
   1.0881500e+03   9.4877675e+01
   1.0882000e+03   9.4876636e+01
   1.0882500e+03   9.4875585e+01
   1.0883000e+03   9.4874519e+01
   1.0883500e+03   9.4873440e+01
   1.0884000e+03   9.4872348e+01
   1.0884500e+03   9.4871241e+01
   1.0885000e+03   9.4870119e+01
   1.0885500e+03   9.4868983e+01
   1.0886000e+03   9.4867832e+01
   1.0886500e+03   9.4866665e+01
   1.0887000e+03   9.4865483e+01
   1.0887500e+03   9.4864286e+01
   1.0888000e+03   9.4863072e+01
   1.0888500e+03   9.4861842e+01
   1.0889000e+03   9.4860596e+01
   1.0889500e+03   9.4859332e+01
   1.0890000e+03   9.4858051e+01
   1.0890500e+03   9.4856753e+01
   1.0891000e+03   9.4855437e+01
   1.0891500e+03   9.4854102e+01
   1.0892000e+03   9.4852750e+01
   1.0892500e+03   9.4851378e+01
   1.0893000e+03   9.4849987e+01
   1.0893500e+03   9.4848576e+01
   1.0894000e+03   9.4847146e+01
   1.0894500e+03   9.4845695e+01
   1.0895000e+03   9.4844223e+01
   1.0895500e+03   9.4842730e+01
   1.0896000e+03   9.4841216e+01
   1.0896500e+03   9.4839680e+01
   1.0897000e+03   9.4838121e+01
   1.0897500e+03   9.4836540e+01
   1.0898000e+03   9.4834935e+01
   1.0898500e+03   9.4833307e+01
   1.0899000e+03   9.4831655e+01
   1.0899500e+03   9.4829977e+01
   1.0900000e+03   9.4828275e+01
   1.0900500e+03   9.4826547e+01
   1.0901000e+03   9.4824793e+01
   1.0901500e+03   9.4823012e+01
   1.0902000e+03   9.4821204e+01
   1.0902500e+03   9.4819369e+01
   1.0903000e+03   9.4817504e+01
   1.0903500e+03   9.4815611e+01
   1.0904000e+03   9.4813689e+01
   1.0904500e+03   9.4811736e+01
   1.0905000e+03   9.4809752e+01
   1.0905500e+03   9.4807737e+01
   1.0906000e+03   9.4805690e+01
   1.0906500e+03   9.4803610e+01
   1.0907000e+03   9.4801496e+01
   1.0907500e+03   9.4799348e+01
   1.0908000e+03   9.4797165e+01
   1.0908500e+03   9.4794947e+01
   1.0909000e+03   9.4792692e+01
   1.0909500e+03   9.4790400e+01
   1.0910000e+03   9.4788069e+01
   1.0910500e+03   9.4785699e+01
   1.0911000e+03   9.4783290e+01
   1.0911500e+03   9.4780840e+01
   1.0912000e+03   9.4778348e+01
   1.0912500e+03   9.4775814e+01
   1.0913000e+03   9.4773236e+01
   1.0913500e+03   9.4770613e+01
   1.0914000e+03   9.4767944e+01
   1.0914500e+03   9.4765229e+01
   1.0915000e+03   9.4762466e+01
   1.0915500e+03   9.4759655e+01
   1.0916000e+03   9.4756793e+01
   1.0916500e+03   9.4753879e+01
   1.0917000e+03   9.4750914e+01
   1.0917500e+03   9.4747894e+01
   1.0918000e+03   9.4744819e+01
   1.0918500e+03   9.4741688e+01
   1.0919000e+03   9.4738499e+01
   1.0919500e+03   9.4735251e+01
   1.0920000e+03   9.4731942e+01
   1.0920500e+03   9.4728571e+01
   1.0921000e+03   9.4725136e+01
   1.0921500e+03   9.4721636e+01
   1.0922000e+03   9.4718068e+01
   1.0922500e+03   9.4714432e+01
   1.0923000e+03   9.4710725e+01
   1.0923500e+03   9.4706946e+01
   1.0924000e+03   9.4703092e+01
   1.0924500e+03   9.4699162e+01
   1.0925000e+03   9.4695154e+01
   1.0925500e+03   9.4691065e+01
   1.0926000e+03   9.4686894e+01
   1.0926500e+03   9.4682638e+01
   1.0927000e+03   9.4678295e+01
   1.0927500e+03   9.4673863e+01
   1.0928000e+03   9.4669338e+01
   1.0928500e+03   9.4664719e+01
   1.0929000e+03   9.4660003e+01
   1.0929500e+03   9.4655188e+01
   1.0930000e+03   9.4650269e+01
   1.0930500e+03   9.4645245e+01
   1.0931000e+03   9.4640112e+01
   1.0931500e+03   9.4634868e+01
   1.0932000e+03   9.4629508e+01
   1.0932500e+03   9.4624030e+01
   1.0933000e+03   9.4618430e+01
   1.0933500e+03   9.4612705e+01
   1.0934000e+03   9.4606850e+01
   1.0934500e+03   9.4600862e+01
   1.0935000e+03   9.4594737e+01
   1.0935500e+03   9.4588470e+01
   1.0936000e+03   9.4582058e+01
   1.0936500e+03   9.4575495e+01
   1.0937000e+03   9.4568777e+01
   1.0937500e+03   9.4561899e+01
   1.0938000e+03   9.4554855e+01
   1.0938500e+03   9.4547642e+01
   1.0939000e+03   9.4540252e+01
   1.0939500e+03   9.4532681e+01
   1.0940000e+03   9.4524922e+01
   1.0940500e+03   9.4516970e+01
   1.0941000e+03   9.4508817e+01
   1.0941500e+03   9.4500457e+01
   1.0942000e+03   9.4491882e+01
   1.0942500e+03   9.4483087e+01
   1.0943000e+03   9.4474062e+01
   1.0943500e+03   9.4464800e+01
   1.0944000e+03   9.4455293e+01
   1.0944500e+03   9.4445531e+01
   1.0945000e+03   9.4435506e+01
   1.0945500e+03   9.4425209e+01
   1.0946000e+03   9.4414629e+01
   1.0946500e+03   9.4403756e+01
   1.0947000e+03   9.4392580e+01
   1.0947500e+03   9.4381088e+01
   1.0948000e+03   9.4369269e+01
   1.0948500e+03   9.4357110e+01
   1.0949000e+03   9.4344599e+01
   1.0949500e+03   9.4331722e+01
   1.0950000e+03   9.4318464e+01
   1.0950500e+03   9.4304811e+01
   1.0951000e+03   9.4290746e+01
   1.0951500e+03   9.4276254e+01
   1.0952000e+03   9.4261316e+01
   1.0952500e+03   9.4245914e+01
   1.0953000e+03   9.4230030e+01
   1.0953500e+03   9.4213643e+01
   1.0954000e+03   9.4196731e+01
   1.0954500e+03   9.4179273e+01
   1.0955000e+03   9.4161245e+01
   1.0955500e+03   9.4142621e+01
   1.0956000e+03   9.4123376e+01
   1.0956500e+03   9.4103482e+01
   1.0957000e+03   9.4082910e+01
   1.0957500e+03   9.4061628e+01
   1.0958000e+03   9.4039605e+01
   1.0958500e+03   9.4016805e+01
   1.0959000e+03   9.3993192e+01
   1.0959500e+03   9.3968728e+01
   1.0960000e+03   9.3943371e+01
   1.0960500e+03   9.3917079e+01
   1.0961000e+03   9.3889805e+01
   1.0961500e+03   9.3861499e+01
   1.0962000e+03   9.3832111e+01
   1.0962500e+03   9.3801585e+01
   1.0963000e+03   9.3769863e+01
   1.0963500e+03   9.3736881e+01
   1.0964000e+03   9.3702574e+01
   1.0964500e+03   9.3666870e+01
   1.0965000e+03   9.3629694e+01
   1.0965500e+03   9.3590964e+01
   1.0966000e+03   9.3550596e+01
   1.0966500e+03   9.3508496e+01
   1.0967000e+03   9.3464565e+01
   1.0967500e+03   9.3418699e+01
   1.0968000e+03   9.3370783e+01
   1.0968500e+03   9.3320696e+01
   1.0969000e+03   9.3268308e+01
   1.0969500e+03   9.3213478e+01
   1.0970000e+03   9.3156056e+01
   1.0970500e+03   9.3095879e+01
   1.0971000e+03   9.3032772e+01
   1.0971500e+03   9.2966546e+01
   1.0972000e+03   9.2896999e+01
   1.0972500e+03   9.2823909e+01
   1.0973000e+03   9.2747038e+01
   1.0973500e+03   9.2666129e+01
   1.0974000e+03   9.2580901e+01
   1.0974500e+03   9.2491052e+01
   1.0975000e+03   9.2396253e+01
   1.0975500e+03   9.2296144e+01
   1.0976000e+03   9.2190336e+01
   1.0976500e+03   9.2078403e+01
   1.0977000e+03   9.1959883e+01
   1.0977500e+03   9.1834269e+01
   1.0978000e+03   9.1701007e+01
   1.0978500e+03   9.1559492e+01
   1.0979000e+03   9.1409060e+01
   1.0979500e+03   9.1248985e+01
   1.0980000e+03   9.1078466e+01
   1.0980500e+03   9.0896628e+01
   1.0981000e+03   9.0702505e+01
   1.0981500e+03   9.0495035e+01
   1.0982000e+03   9.0273049e+01
   1.0982500e+03   9.0035258e+01
   1.0983000e+03   8.9780243e+01
   1.0983500e+03   8.9506435e+01
   1.0984000e+03   8.9212109e+01
   1.0984500e+03   8.8895358e+01
   1.0985000e+03   8.8554084e+01
   1.0985500e+03   8.8185975e+01
   1.0986000e+03   8.7788492e+01
   1.0986500e+03   8.7358846e+01
   1.0987000e+03   8.6893991e+01
   1.0987500e+03   8.6390607e+01
   1.0988000e+03   8.5845096e+01
   1.0988500e+03   8.5253591e+01
   1.0989000e+03   8.4611970e+01
   1.0989500e+03   8.3915903e+01
   1.0990000e+03   8.3160915e+01
   1.0990500e+03   8.2342505e+01
   1.0991000e+03   8.1456307e+01
   1.0991500e+03   8.0498330e+01
   1.0992000e+03   7.9465293e+01
   1.0992500e+03   7.8355069e+01
   1.0993000e+03   7.7167266e+01
   1.0993500e+03   7.5903966e+01
   1.0994000e+03   7.4570607e+01
   1.0994500e+03   7.3176998e+01
   1.0995000e+03   7.1738388e+01
   1.0995500e+03   7.0276469e+01
   1.0996000e+03   6.8820108e+01
   1.0996500e+03   6.7405538e+01
   1.0997000e+03   6.6075695e+01
   1.0997500e+03   6.4878418e+01
   1.0998000e+03   6.3863373e+01
   1.0998500e+03   6.3077828e+01
   1.0999000e+03   6.2561751e+01
   1.0999500e+03   6.2343061e+01
   1.1000000e+03   6.2433992e+01
   1.1000500e+03   6.2829428e+01
   1.1001000e+03   6.3507603e+01
   1.1001500e+03   6.4433006e+01
   1.1002000e+03   6.5560787e+01
   1.1002500e+03   6.6841706e+01
   1.1003000e+03   6.8226721e+01
   1.1003500e+03   6.9670576e+01
   1.1004000e+03   7.1134119e+01
   1.1004500e+03   7.2585415e+01
   1.1005000e+03   7.3999864e+01
   1.1005500e+03   7.5359659e+01
   1.1006000e+03   7.6652867e+01
   1.1006500e+03   7.7872368e+01
   1.1007000e+03   7.9014806e+01
   1.1007500e+03   8.0079645e+01
   1.1008000e+03   8.1068372e+01
   1.1008500e+03   8.1983853e+01
   1.1009000e+03   8.2829831e+01
   1.1009500e+03   8.3610549e+01
   1.1010000e+03   8.4330477e+01
   1.1010500e+03   8.4994117e+01
   1.1011000e+03   8.5605870e+01
   1.1011500e+03   8.6169950e+01
   1.1012000e+03   8.6690333e+01
   1.1012500e+03   8.7170731e+01
   1.1013000e+03   8.7614577e+01
   1.1013500e+03   8.8025031e+01
   1.1014000e+03   8.8404987e+01
   1.1014500e+03   8.8757084e+01
   1.1015000e+03   8.9083728e+01
   1.1015500e+03   8.9387102e+01
   1.1016000e+03   8.9669190e+01
   1.1016500e+03   8.9931792e+01
   1.1017000e+03   9.0176537e+01
   1.1017500e+03   9.0404907e+01
   1.1018000e+03   9.0618242e+01
   1.1018500e+03   9.0817759e+01
   1.1019000e+03   9.1004565e+01
   1.1019500e+03   9.1179661e+01
   1.1020000e+03   9.1343962e+01
   1.1020500e+03   9.1498296e+01
   1.1021000e+03   9.1643421e+01
   1.1021500e+03   9.1780025e+01
   1.1022000e+03   9.1908737e+01
   1.1022500e+03   9.2030132e+01
   1.1023000e+03   9.2144735e+01
   1.1023500e+03   9.2253027e+01
   1.1024000e+03   9.2355447e+01
   1.1024500e+03   9.2452401e+01
   1.1025000e+03   9.2544259e+01
   1.1025500e+03   9.2631363e+01
   1.1026000e+03   9.2714026e+01
   1.1026500e+03   9.2792537e+01
   1.1027000e+03   9.2867163e+01
   1.1027500e+03   9.2938151e+01
   1.1028000e+03   9.3005727e+01
   1.1028500e+03   9.3070102e+01
   1.1029000e+03   9.3131471e+01
   1.1029500e+03   9.3190014e+01
   1.1030000e+03   9.3245899e+01
   1.1030500e+03   9.3299281e+01
   1.1031000e+03   9.3350304e+01
   1.1031500e+03   9.3399104e+01
   1.1032000e+03   9.3445806e+01
   1.1032500e+03   9.3490525e+01
   1.1033000e+03   9.3533371e+01
   1.1033500e+03   9.3574445e+01
   1.1034000e+03   9.3613843e+01
   1.1034500e+03   9.3651653e+01
   1.1035000e+03   9.3687957e+01
   1.1035500e+03   9.3722834e+01
   1.1036000e+03   9.3756356e+01
   1.1036500e+03   9.3788593e+01
   1.1037000e+03   9.3819607e+01
   1.1037500e+03   9.3849460e+01
   1.1038000e+03   9.3878207e+01
   1.1038500e+03   9.3905902e+01
   1.1039000e+03   9.3932596e+01
   1.1039500e+03   9.3958334e+01
   1.1040000e+03   9.3983163e+01
   1.1040500e+03   9.4007124e+01
   1.1041000e+03   9.4030256e+01
   1.1041500e+03   9.4052596e+01
   1.1042000e+03   9.4074181e+01
   1.1042500e+03   9.4095044e+01
   1.1043000e+03   9.4115215e+01
   1.1043500e+03   9.4134726e+01
   1.1044000e+03   9.4153604e+01
   1.1044500e+03   9.4171875e+01
   1.1045000e+03   9.4189567e+01
   1.1045500e+03   9.4206702e+01
   1.1046000e+03   9.4223304e+01
   1.1046500e+03   9.4239394e+01
   1.1047000e+03   9.4254993e+01
   1.1047500e+03   9.4270120e+01
   1.1048000e+03   9.4284795e+01
   1.1048500e+03   9.4299035e+01
   1.1049000e+03   9.4312857e+01
   1.1049500e+03   9.4326277e+01
   1.1050000e+03   9.4339310e+01
   1.1050500e+03   9.4351971e+01
   1.1051000e+03   9.4364274e+01
   1.1051500e+03   9.4376232e+01
   1.1052000e+03   9.4387858e+01
   1.1052500e+03   9.4399164e+01
   1.1053000e+03   9.4410161e+01
   1.1053500e+03   9.4420861e+01
   1.1054000e+03   9.4431274e+01
   1.1054500e+03   9.4441411e+01
   1.1055000e+03   9.4451280e+01
   1.1055500e+03   9.4460892e+01
   1.1056000e+03   9.4470254e+01
   1.1056500e+03   9.4479376e+01
   1.1057000e+03   9.4488266e+01
   1.1057500e+03   9.4496931e+01
   1.1058000e+03   9.4505379e+01
   1.1058500e+03   9.4513617e+01
   1.1059000e+03   9.4521652e+01
   1.1059500e+03   9.4529490e+01
   1.1060000e+03   9.4537138e+01
   1.1060500e+03   9.4544602e+01
   1.1061000e+03   9.4551888e+01
   1.1061500e+03   9.4559001e+01
   1.1062000e+03   9.4565947e+01
   1.1062500e+03   9.4572731e+01
   1.1063000e+03   9.4579357e+01
   1.1063500e+03   9.4585832e+01
   1.1064000e+03   9.4592158e+01
   1.1064500e+03   9.4598342e+01
   1.1065000e+03   9.4604386e+01
   1.1065500e+03   9.4610295e+01
   1.1066000e+03   9.4616074e+01
   1.1066500e+03   9.4621725e+01
   1.1067000e+03   9.4627253e+01
   1.1067500e+03   9.4632662e+01
   1.1068000e+03   9.4637953e+01
   1.1068500e+03   9.4643132e+01
   1.1069000e+03   9.4648201e+01
   1.1069500e+03   9.4653163e+01
   1.1070000e+03   9.4658021e+01
   1.1070500e+03   9.4662778e+01
   1.1071000e+03   9.4667436e+01
   1.1071500e+03   9.4672000e+01
   1.1072000e+03   9.4676470e+01
   1.1072500e+03   9.4680850e+01
   1.1073000e+03   9.4685141e+01
   1.1073500e+03   9.4689347e+01
   1.1074000e+03   9.4693470e+01
   1.1074500e+03   9.4697511e+01
   1.1075000e+03   9.4701473e+01
   1.1075500e+03   9.4705358e+01
   1.1076000e+03   9.4709168e+01
   1.1076500e+03   9.4712905e+01
   1.1077000e+03   9.4716570e+01
   1.1077500e+03   9.4720166e+01
   1.1078000e+03   9.4723694e+01
   1.1078500e+03   9.4727156e+01
   1.1079000e+03   9.4730553e+01
   1.1079500e+03   9.4733888e+01
   1.1080000e+03   9.4737161e+01
   1.1080500e+03   9.4740374e+01
   1.1081000e+03   9.4743529e+01
   1.1081500e+03   9.4746627e+01
   1.1082000e+03   9.4749669e+01
   1.1082500e+03   9.4752657e+01
   1.1083000e+03   9.4755592e+01
   1.1083500e+03   9.4758475e+01
   1.1084000e+03   9.4761308e+01
   1.1084500e+03   9.4764091e+01
   1.1085000e+03   9.4766825e+01
   1.1085500e+03   9.4769513e+01
   1.1086000e+03   9.4772155e+01
   1.1086500e+03   9.4774751e+01
   1.1087000e+03   9.4777303e+01
   1.1087500e+03   9.4779813e+01
   1.1088000e+03   9.4782280e+01
   1.1088500e+03   9.4784706e+01
   1.1089000e+03   9.4787092e+01
   1.1089500e+03   9.4789439e+01
   1.1090000e+03   9.4791747e+01
   1.1090500e+03   9.4794017e+01
   1.1091000e+03   9.4796251e+01
   1.1091500e+03   9.4798448e+01
   1.1092000e+03   9.4800610e+01
   1.1092500e+03   9.4802738e+01
   1.1093000e+03   9.4804832e+01
   1.1093500e+03   9.4806893e+01
   1.1094000e+03   9.4808921e+01
   1.1094500e+03   9.4810918e+01
   1.1095000e+03   9.4812883e+01
   1.1095500e+03   9.4814818e+01
   1.1096000e+03   9.4816724e+01
   1.1096500e+03   9.4818600e+01
   1.1097000e+03   9.4820447e+01
   1.1097500e+03   9.4822267e+01
   1.1098000e+03   9.4824059e+01
   1.1098500e+03   9.4825824e+01
   1.1099000e+03   9.4827563e+01
   1.1099500e+03   9.4829275e+01
   1.1100000e+03   9.4830963e+01
   1.1100500e+03   9.4832625e+01
   1.1101000e+03   9.4834264e+01
   1.1101500e+03   9.4835878e+01
   1.1102000e+03   9.4837469e+01
   1.1102500e+03   9.4839037e+01
   1.1103000e+03   9.4840582e+01
   1.1103500e+03   9.4842106e+01
   1.1104000e+03   9.4843607e+01
   1.1104500e+03   9.4845088e+01
   1.1105000e+03   9.4846547e+01
   1.1105500e+03   9.4847986e+01
   1.1106000e+03   9.4849405e+01
   1.1106500e+03   9.4850804e+01
   1.1107000e+03   9.4852184e+01
   1.1107500e+03   9.4853544e+01
   1.1108000e+03   9.4854886e+01
   1.1108500e+03   9.4856210e+01
   1.1109000e+03   9.4857516e+01
   1.1109500e+03   9.4858804e+01
   1.1110000e+03   9.4860074e+01
   1.1110500e+03   9.4861328e+01
   1.1111000e+03   9.4862565e+01
   1.1111500e+03   9.4863785e+01
   1.1112000e+03   9.4864989e+01
   1.1112500e+03   9.4866178e+01
   1.1113000e+03   9.4867350e+01
   1.1113500e+03   9.4868508e+01
   1.1114000e+03   9.4869650e+01
   1.1114500e+03   9.4870778e+01
   1.1115000e+03   9.4871891e+01
   1.1115500e+03   9.4872989e+01
   1.1116000e+03   9.4874074e+01
   1.1116500e+03   9.4875145e+01
   1.1117000e+03   9.4876202e+01
   1.1117500e+03   9.4877246e+01
   1.1118000e+03   9.4878277e+01
   1.1118500e+03   9.4879295e+01
   1.1119000e+03   9.4880300e+01
   1.1119500e+03   9.4881292e+01
   1.1120000e+03   9.4882273e+01
   1.1120500e+03   9.4883241e+01
   1.1121000e+03   9.4884198e+01
   1.1121500e+03   9.4885142e+01
   1.1122000e+03   9.4886075e+01
   1.1122500e+03   9.4886997e+01
   1.1123000e+03   9.4887908e+01
   1.1123500e+03   9.4888808e+01
   1.1124000e+03   9.4889697e+01
   1.1124500e+03   9.4890575e+01
   1.1125000e+03   9.4891443e+01
   1.1125500e+03   9.4892301e+01
   1.1126000e+03   9.4893149e+01
   1.1126500e+03   9.4893986e+01
   1.1127000e+03   9.4894814e+01
   1.1127500e+03   9.4895632e+01
   1.1128000e+03   9.4896441e+01
   1.1128500e+03   9.4897241e+01
   1.1129000e+03   9.4898031e+01
   1.1129500e+03   9.4898812e+01
   1.1130000e+03   9.4899584e+01
   1.1130500e+03   9.4900347e+01
   1.1131000e+03   9.4901102e+01
   1.1131500e+03   9.4901848e+01
   1.1132000e+03   9.4902586e+01
   1.1132500e+03   9.4903315e+01
   1.1133000e+03   9.4904037e+01
   1.1133500e+03   9.4904750e+01
   1.1134000e+03   9.4905455e+01
   1.1134500e+03   9.4906153e+01
   1.1135000e+03   9.4906843e+01
   1.1135500e+03   9.4907525e+01
   1.1136000e+03   9.4908200e+01
   1.1136500e+03   9.4908867e+01
   1.1137000e+03   9.4909528e+01
   1.1137500e+03   9.4910181e+01
   1.1138000e+03   9.4910827e+01
   1.1138500e+03   9.4911466e+01
   1.1139000e+03   9.4912098e+01
   1.1139500e+03   9.4912724e+01
   1.1140000e+03   9.4913342e+01
   1.1140500e+03   9.4913955e+01
   1.1141000e+03   9.4914561e+01
   1.1141500e+03   9.4915160e+01
   1.1142000e+03   9.4915753e+01
   1.1142500e+03   9.4916340e+01
   1.1143000e+03   9.4916921e+01
   1.1143500e+03   9.4917496e+01
   1.1144000e+03   9.4918065e+01
   1.1144500e+03   9.4918628e+01
   1.1145000e+03   9.4919186e+01
   1.1145500e+03   9.4919737e+01
   1.1146000e+03   9.4920283e+01
   1.1146500e+03   9.4920824e+01
   1.1147000e+03   9.4921359e+01
   1.1147500e+03   9.4921888e+01
   1.1148000e+03   9.4922412e+01
   1.1148500e+03   9.4922931e+01
   1.1149000e+03   9.4923445e+01
   1.1149500e+03   9.4923954e+01
   1.1150000e+03   9.4924457e+01
   1.1150500e+03   9.4924956e+01
   1.1151000e+03   9.4925450e+01
   1.1151500e+03   9.4925939e+01
   1.1152000e+03   9.4926423e+01
   1.1152500e+03   9.4926902e+01
   1.1153000e+03   9.4927377e+01
   1.1153500e+03   9.4927847e+01
   1.1154000e+03   9.4928313e+01
   1.1154500e+03   9.4928774e+01
   1.1155000e+03   9.4929230e+01
   1.1155500e+03   9.4929682e+01
   1.1156000e+03   9.4930130e+01
   1.1156500e+03   9.4930574e+01
   1.1157000e+03   9.4931014e+01
   1.1157500e+03   9.4931449e+01
   1.1158000e+03   9.4931880e+01
   1.1158500e+03   9.4932307e+01
   1.1159000e+03   9.4932730e+01
   1.1159500e+03   9.4933149e+01
   1.1160000e+03   9.4933565e+01
   1.1160500e+03   9.4933976e+01
   1.1161000e+03   9.4934384e+01
   1.1161500e+03   9.4934788e+01
   1.1162000e+03   9.4935188e+01
   1.1162500e+03   9.4935584e+01
   1.1163000e+03   9.4935977e+01
   1.1163500e+03   9.4936366e+01
   1.1164000e+03   9.4936752e+01
   1.1164500e+03   9.4937134e+01
   1.1165000e+03   9.4937513e+01
   1.1165500e+03   9.4937889e+01
   1.1166000e+03   9.4938261e+01
   1.1166500e+03   9.4938629e+01
   1.1167000e+03   9.4938995e+01
   1.1167500e+03   9.4939357e+01
   1.1168000e+03   9.4939716e+01
   1.1168500e+03   9.4940071e+01
   1.1169000e+03   9.4940424e+01
   1.1169500e+03   9.4940774e+01
   1.1170000e+03   9.4941120e+01
   1.1170500e+03   9.4941463e+01
   1.1171000e+03   9.4941804e+01
   1.1171500e+03   9.4942141e+01
   1.1172000e+03   9.4942476e+01
   1.1172500e+03   9.4942808e+01
   1.1173000e+03   9.4943136e+01
   1.1173500e+03   9.4943462e+01
   1.1174000e+03   9.4943785e+01
   1.1174500e+03   9.4944106e+01
   1.1175000e+03   9.4944424e+01
   1.1175500e+03   9.4944739e+01
   1.1176000e+03   9.4945051e+01
   1.1176500e+03   9.4945360e+01
   1.1177000e+03   9.4945668e+01
   1.1177500e+03   9.4945972e+01
   1.1178000e+03   9.4946274e+01
   1.1178500e+03   9.4946573e+01
   1.1179000e+03   9.4946870e+01
   1.1179500e+03   9.4947165e+01
   1.1180000e+03   9.4947457e+01
   1.1180500e+03   9.4947746e+01
   1.1181000e+03   9.4948034e+01
   1.1181500e+03   9.4948318e+01
   1.1182000e+03   9.4948601e+01
   1.1182500e+03   9.4948881e+01
   1.1183000e+03   9.4949159e+01
   1.1183500e+03   9.4949435e+01
   1.1184000e+03   9.4949708e+01
   1.1184500e+03   9.4949979e+01
   1.1185000e+03   9.4950248e+01
   1.1185500e+03   9.4950515e+01
   1.1186000e+03   9.4950780e+01
   1.1186500e+03   9.4951043e+01
   1.1187000e+03   9.4951303e+01
   1.1187500e+03   9.4951562e+01
   1.1188000e+03   9.4951818e+01
   1.1188500e+03   9.4952072e+01
   1.1189000e+03   9.4952325e+01
   1.1189500e+03   9.4952575e+01
   1.1190000e+03   9.4952823e+01
   1.1190500e+03   9.4953070e+01
   1.1191000e+03   9.4953314e+01
   1.1191500e+03   9.4953557e+01
   1.1192000e+03   9.4953798e+01
   1.1192500e+03   9.4954037e+01
   1.1193000e+03   9.4954274e+01
   1.1193500e+03   9.4954509e+01
   1.1194000e+03   9.4954742e+01
   1.1194500e+03   9.4954974e+01
   1.1195000e+03   9.4955204e+01
   1.1195500e+03   9.4955432e+01
   1.1196000e+03   9.4955658e+01
   1.1196500e+03   9.4955883e+01
   1.1197000e+03   9.4956106e+01
   1.1197500e+03   9.4956327e+01
   1.1198000e+03   9.4956546e+01
   1.1198500e+03   9.4956764e+01
   1.1199000e+03   9.4956981e+01
   1.1199500e+03   9.4957195e+01
   1.1200000e+03   9.4957408e+01
   1.1200500e+03   9.4957620e+01
   1.1201000e+03   9.4957830e+01
   1.1201500e+03   9.4958038e+01
   1.1202000e+03   9.4958245e+01
   1.1202500e+03   9.4958450e+01
   1.1203000e+03   9.4958654e+01
   1.1203500e+03   9.4958856e+01
   1.1204000e+03   9.4959057e+01
   1.1204500e+03   9.4959256e+01
   1.1205000e+03   9.4959454e+01
   1.1205500e+03   9.4959651e+01
   1.1206000e+03   9.4959846e+01
   1.1206500e+03   9.4960039e+01
   1.1207000e+03   9.4960231e+01
   1.1207500e+03   9.4960422e+01
   1.1208000e+03   9.4960612e+01
   1.1208500e+03   9.4960800e+01
   1.1209000e+03   9.4960987e+01
   1.1209500e+03   9.4961172e+01
   1.1210000e+03   9.4961356e+01
   1.1210500e+03   9.4961539e+01
   1.1211000e+03   9.4961720e+01
   1.1211500e+03   9.4961901e+01
   1.1212000e+03   9.4962080e+01
   1.1212500e+03   9.4962257e+01
   1.1213000e+03   9.4962434e+01
   1.1213500e+03   9.4962609e+01
   1.1214000e+03   9.4962783e+01
   1.1214500e+03   9.4962956e+01
   1.1215000e+03   9.4963127e+01
   1.1215500e+03   9.4963298e+01
   1.1216000e+03   9.4963467e+01
   1.1216500e+03   9.4963635e+01
   1.1217000e+03   9.4963802e+01
   1.1217500e+03   9.4963968e+01
   1.1218000e+03   9.4964132e+01
   1.1218500e+03   9.4964296e+01
   1.1219000e+03   9.4964458e+01
   1.1219500e+03   9.4964619e+01
   1.1220000e+03   9.4964780e+01
   1.1220500e+03   9.4964939e+01
   1.1221000e+03   9.4965097e+01
   1.1221500e+03   9.4965254e+01
   1.1222000e+03   9.4965410e+01
   1.1222500e+03   9.4965564e+01
   1.1223000e+03   9.4965718e+01
   1.1223500e+03   9.4965871e+01
   1.1224000e+03   9.4966023e+01
   1.1224500e+03   9.4966174e+01
   1.1225000e+03   9.4966323e+01
   1.1225500e+03   9.4966472e+01
   1.1226000e+03   9.4966620e+01
   1.1226500e+03   9.4966767e+01
   1.1227000e+03   9.4966912e+01
   1.1227500e+03   9.4967057e+01
   1.1228000e+03   9.4967201e+01
   1.1228500e+03   9.4967344e+01
   1.1229000e+03   9.4967486e+01
   1.1229500e+03   9.4967627e+01
   1.1230000e+03   9.4967768e+01
   1.1230500e+03   9.4967907e+01
   1.1231000e+03   9.4968045e+01
   1.1231500e+03   9.4968183e+01
   1.1232000e+03   9.4968320e+01
   1.1232500e+03   9.4968455e+01
   1.1233000e+03   9.4968590e+01
   1.1233500e+03   9.4968724e+01
   1.1234000e+03   9.4968857e+01
   1.1234500e+03   9.4968990e+01
   1.1235000e+03   9.4969121e+01
   1.1235500e+03   9.4969252e+01
   1.1236000e+03   9.4969382e+01
   1.1236500e+03   9.4969511e+01
   1.1237000e+03   9.4969639e+01
   1.1237500e+03   9.4969766e+01
   1.1238000e+03   9.4969893e+01
   1.1238500e+03   9.4970018e+01
   1.1239000e+03   9.4970143e+01
   1.1239500e+03   9.4970268e+01
   1.1240000e+03   9.4970391e+01
   1.1240500e+03   9.4970514e+01
   1.1241000e+03   9.4970636e+01
   1.1241500e+03   9.4970757e+01
   1.1242000e+03   9.4970877e+01
   1.1242500e+03   9.4970997e+01
   1.1243000e+03   9.4971116e+01
   1.1243500e+03   9.4971234e+01
   1.1244000e+03   9.4971352e+01
   1.1244500e+03   9.4971468e+01
   1.1245000e+03   9.4971584e+01
   1.1245500e+03   9.4971700e+01
   1.1246000e+03   9.4971814e+01
   1.1246500e+03   9.4971928e+01
   1.1247000e+03   9.4972042e+01
   1.1247500e+03   9.4972154e+01
   1.1248000e+03   9.4972266e+01
   1.1248500e+03   9.4972377e+01
   1.1249000e+03   9.4972488e+01
   1.1249500e+03   9.4972598e+01
   1.1250000e+03   9.4972707e+01


==> Data/Lorentzians/lorentz_fit_13C.dat <==
   1.0750500e+03   9.4942866e+01
   1.0751000e+03   9.4942635e+01
   1.0751500e+03   9.4942402e+01
   1.0752000e+03   9.4942167e+01
   1.0752500e+03   9.4941932e+01
   1.0753000e+03   9.4941695e+01
   1.0753500e+03   9.4941456e+01
   1.0754000e+03   9.4941216e+01
   1.0754500e+03   9.4940974e+01
   1.0755000e+03   9.4940731e+01
   1.0755500e+03   9.4940487e+01
   1.0756000e+03   9.4940241e+01
   1.0756500e+03   9.4939993e+01
   1.0757000e+03   9.4939744e+01
   1.0757500e+03   9.4939493e+01
   1.0758000e+03   9.4939241e+01
   1.0758500e+03   9.4938987e+01
   1.0759000e+03   9.4938732e+01
   1.0759500e+03   9.4938475e+01
   1.0760000e+03   9.4938216e+01
   1.0760500e+03   9.4937956e+01
   1.0761000e+03   9.4937694e+01
   1.0761500e+03   9.4937430e+01
   1.0762000e+03   9.4937165e+01
   1.0762500e+03   9.4936898e+01
   1.0763000e+03   9.4936630e+01
   1.0763500e+03   9.4936359e+01
   1.0764000e+03   9.4936087e+01
   1.0764500e+03   9.4935813e+01
   1.0765000e+03   9.4935538e+01
   1.0765500e+03   9.4935260e+01
   1.0766000e+03   9.4934981e+01
   1.0766500e+03   9.4934700e+01
   1.0767000e+03   9.4934417e+01
   1.0767500e+03   9.4934133e+01
   1.0768000e+03   9.4933846e+01
   1.0768500e+03   9.4933558e+01
   1.0769000e+03   9.4933267e+01
   1.0769500e+03   9.4932975e+01
   1.0770000e+03   9.4932681e+01
   1.0770500e+03   9.4932385e+01
   1.0771000e+03   9.4932087e+01
   1.0771500e+03   9.4931787e+01
   1.0772000e+03   9.4931485e+01
   1.0772500e+03   9.4931181e+01
   1.0773000e+03   9.4930875e+01
   1.0773500e+03   9.4930567e+01
   1.0774000e+03   9.4930257e+01
   1.0774500e+03   9.4929945e+01
   1.0775000e+03   9.4929630e+01
   1.0775500e+03   9.4929314e+01
   1.0776000e+03   9.4928996e+01
   1.0776500e+03   9.4928675e+01
   1.0777000e+03   9.4928352e+01
   1.0777500e+03   9.4928027e+01
   1.0778000e+03   9.4927700e+01
   1.0778500e+03   9.4927370e+01
   1.0779000e+03   9.4927038e+01
   1.0779500e+03   9.4926704e+01
   1.0780000e+03   9.4926368e+01
   1.0780500e+03   9.4926029e+01
   1.0781000e+03   9.4925688e+01
   1.0781500e+03   9.4925345e+01
   1.0782000e+03   9.4924999e+01
   1.0782500e+03   9.4924651e+01
   1.0783000e+03   9.4924300e+01
   1.0783500e+03   9.4923947e+01
   1.0784000e+03   9.4923592e+01
   1.0784500e+03   9.4923234e+01
   1.0785000e+03   9.4922873e+01
   1.0785500e+03   9.4922510e+01
   1.0786000e+03   9.4922145e+01
   1.0786500e+03   9.4921776e+01
   1.0787000e+03   9.4921406e+01
   1.0787500e+03   9.4921032e+01
   1.0788000e+03   9.4920656e+01
   1.0788500e+03   9.4920277e+01
   1.0789000e+03   9.4919896e+01
   1.0789500e+03   9.4919511e+01
   1.0790000e+03   9.4919124e+01
   1.0790500e+03   9.4918734e+01
   1.0791000e+03   9.4918342e+01
   1.0791500e+03   9.4917946e+01
   1.0792000e+03   9.4917548e+01
   1.0792500e+03   9.4917146e+01
   1.0793000e+03   9.4916742e+01
   1.0793500e+03   9.4916335e+01
   1.0794000e+03   9.4915925e+01
   1.0794500e+03   9.4915511e+01
   1.0795000e+03   9.4915095e+01
   1.0795500e+03   9.4914676e+01
   1.0796000e+03   9.4914253e+01
   1.0796500e+03   9.4913828e+01
   1.0797000e+03   9.4913399e+01
   1.0797500e+03   9.4912967e+01
   1.0798000e+03   9.4912531e+01
   1.0798500e+03   9.4912093e+01
   1.0799000e+03   9.4911651e+01
   1.0799500e+03   9.4911206e+01
   1.0800000e+03   9.4910757e+01
   1.0800500e+03   9.4910305e+01
   1.0801000e+03   9.4909850e+01
   1.0801500e+03   9.4909391e+01
   1.0802000e+03   9.4908929e+01
   1.0802500e+03   9.4908463e+01
   1.0803000e+03   9.4907994e+01
   1.0803500e+03   9.4907520e+01
   1.0804000e+03   9.4907044e+01
   1.0804500e+03   9.4906563e+01
   1.0805000e+03   9.4906079e+01
   1.0805500e+03   9.4905591e+01
   1.0806000e+03   9.4905099e+01
   1.0806500e+03   9.4904604e+01
   1.0807000e+03   9.4904104e+01
   1.0807500e+03   9.4903601e+01
   1.0808000e+03   9.4903093e+01
   1.0808500e+03   9.4902582e+01
   1.0809000e+03   9.4902067e+01
   1.0809500e+03   9.4901547e+01
   1.0810000e+03   9.4901023e+01
   1.0810500e+03   9.4900495e+01
   1.0811000e+03   9.4899963e+01
   1.0811500e+03   9.4899427e+01
   1.0812000e+03   9.4898886e+01
   1.0812500e+03   9.4898341e+01
   1.0813000e+03   9.4897792e+01
   1.0813500e+03   9.4897238e+01
   1.0814000e+03   9.4896679e+01
   1.0814500e+03   9.4896116e+01
   1.0815000e+03   9.4895549e+01
   1.0815500e+03   9.4894976e+01
   1.0816000e+03   9.4894399e+01
   1.0816500e+03   9.4893818e+01
   1.0817000e+03   9.4893231e+01
   1.0817500e+03   9.4892639e+01
   1.0818000e+03   9.4892043e+01
   1.0818500e+03   9.4891442e+01
   1.0819000e+03   9.4890835e+01
   1.0819500e+03   9.4890224e+01
   1.0820000e+03   9.4889607e+01
   1.0820500e+03   9.4888985e+01
   1.0821000e+03   9.4888358e+01
   1.0821500e+03   9.4887726e+01
   1.0822000e+03   9.4887088e+01
   1.0822500e+03   9.4886445e+01
   1.0823000e+03   9.4885796e+01
   1.0823500e+03   9.4885142e+01
   1.0824000e+03   9.4884482e+01
   1.0824500e+03   9.4883816e+01
   1.0825000e+03   9.4883145e+01
   1.0825500e+03   9.4882468e+01
   1.0826000e+03   9.4881785e+01
   1.0826500e+03   9.4881095e+01
   1.0827000e+03   9.4880400e+01
   1.0827500e+03   9.4879699e+01
   1.0828000e+03   9.4878992e+01
   1.0828500e+03   9.4878278e+01
   1.0829000e+03   9.4877558e+01
   1.0829500e+03   9.4876832e+01
   1.0830000e+03   9.4876099e+01
   1.0830500e+03   9.4875359e+01
   1.0831000e+03   9.4874613e+01
   1.0831500e+03   9.4873861e+01
   1.0832000e+03   9.4873101e+01
   1.0832500e+03   9.4872335e+01
   1.0833000e+03   9.4871561e+01
   1.0833500e+03   9.4870781e+01
   1.0834000e+03   9.4869993e+01
   1.0834500e+03   9.4869199e+01
   1.0835000e+03   9.4868397e+01
   1.0835500e+03   9.4867587e+01
   1.0836000e+03   9.4866770e+01
   1.0836500e+03   9.4865946e+01
   1.0837000e+03   9.4865114e+01
   1.0837500e+03   9.4864274e+01
   1.0838000e+03   9.4863426e+01
   1.0838500e+03   9.4862570e+01
   1.0839000e+03   9.4861706e+01
   1.0839500e+03   9.4860834e+01
   1.0840000e+03   9.4859954e+01
   1.0840500e+03   9.4859066e+01
   1.0841000e+03   9.4858169e+01
   1.0841500e+03   9.4857263e+01
   1.0842000e+03   9.4856349e+01
   1.0842500e+03   9.4855426e+01
   1.0843000e+03   9.4854494e+01
   1.0843500e+03   9.4853552e+01
   1.0844000e+03   9.4852602e+01
   1.0844500e+03   9.4851643e+01
   1.0845000e+03   9.4850674e+01
   1.0845500e+03   9.4849696e+01
   1.0846000e+03   9.4848708e+01
   1.0846500e+03   9.4847710e+01
   1.0847000e+03   9.4846702e+01
   1.0847500e+03   9.4845685e+01
   1.0848000e+03   9.4844657e+01
   1.0848500e+03   9.4843619e+01
   1.0849000e+03   9.4842570e+01
   1.0849500e+03   9.4841511e+01
   1.0850000e+03   9.4840441e+01
   1.0850500e+03   9.4839361e+01
   1.0851000e+03   9.4838269e+01
   1.0851500e+03   9.4837166e+01
   1.0852000e+03   9.4836052e+01
   1.0852500e+03   9.4834927e+01
   1.0853000e+03   9.4833790e+01
   1.0853500e+03   9.4832641e+01
   1.0854000e+03   9.4831480e+01
   1.0854500e+03   9.4830307e+01
   1.0855000e+03   9.4829122e+01
   1.0855500e+03   9.4827924e+01
   1.0856000e+03   9.4826714e+01
   1.0856500e+03   9.4825491e+01
   1.0857000e+03   9.4824255e+01
   1.0857500e+03   9.4823006e+01
   1.0858000e+03   9.4821743e+01
   1.0858500e+03   9.4820467e+01
   1.0859000e+03   9.4819178e+01
   1.0859500e+03   9.4817874e+01
   1.0860000e+03   9.4816556e+01
   1.0860500e+03   9.4815224e+01
   1.0861000e+03   9.4813877e+01
   1.0861500e+03   9.4812516e+01
   1.0862000e+03   9.4811140e+01
   1.0862500e+03   9.4809748e+01
   1.0863000e+03   9.4808341e+01
   1.0863500e+03   9.4806919e+01
   1.0864000e+03   9.4805480e+01
   1.0864500e+03   9.4804026e+01
   1.0865000e+03   9.4802555e+01
   1.0865500e+03   9.4801067e+01
   1.0866000e+03   9.4799563e+01
   1.0866500e+03   9.4798042e+01
   1.0867000e+03   9.4796503e+01
   1.0867500e+03   9.4794947e+01
   1.0868000e+03   9.4793372e+01
   1.0868500e+03   9.4791780e+01
   1.0869000e+03   9.4790169e+01
   1.0869500e+03   9.4788539e+01
   1.0870000e+03   9.4786891e+01
   1.0870500e+03   9.4785223e+01
   1.0871000e+03   9.4783535e+01
   1.0871500e+03   9.4781828e+01
   1.0872000e+03   9.4780100e+01
   1.0872500e+03   9.4778352e+01
   1.0873000e+03   9.4776583e+01
   1.0873500e+03   9.4774793e+01
   1.0874000e+03   9.4772981e+01
   1.0874500e+03   9.4771147e+01
   1.0875000e+03   9.4769291e+01
   1.0875500e+03   9.4767412e+01
   1.0876000e+03   9.4765511e+01
   1.0876500e+03   9.4763586e+01
   1.0877000e+03   9.4761637e+01
   1.0877500e+03   9.4759664e+01
   1.0878000e+03   9.4757667e+01
   1.0878500e+03   9.4755644e+01
   1.0879000e+03   9.4753597e+01
   1.0879500e+03   9.4751523e+01
   1.0880000e+03   9.4749423e+01
   1.0880500e+03   9.4747297e+01
   1.0881000e+03   9.4745144e+01
   1.0881500e+03   9.4742963e+01
   1.0882000e+03   9.4740754e+01
   1.0882500e+03   9.4738516e+01
   1.0883000e+03   9.4736249e+01
   1.0883500e+03   9.4733953e+01
   1.0884000e+03   9.4731627e+01
   1.0884500e+03   9.4729270e+01
   1.0885000e+03   9.4726883e+01
   1.0885500e+03   9.4724463e+01
   1.0886000e+03   9.4722012e+01
   1.0886500e+03   9.4719527e+01
   1.0887000e+03   9.4717009e+01
   1.0887500e+03   9.4714458e+01
   1.0888000e+03   9.4711871e+01
   1.0888500e+03   9.4709250e+01
   1.0889000e+03   9.4706593e+01
   1.0889500e+03   9.4703899e+01
   1.0890000e+03   9.4701168e+01
   1.0890500e+03   9.4698399e+01
   1.0891000e+03   9.4695592e+01
   1.0891500e+03   9.4692745e+01
   1.0892000e+03   9.4689859e+01
   1.0892500e+03   9.4686932e+01
   1.0893000e+03   9.4683963e+01
   1.0893500e+03   9.4680952e+01
   1.0894000e+03   9.4677898e+01
   1.0894500e+03   9.4674800e+01
   1.0895000e+03   9.4671657e+01
   1.0895500e+03   9.4668468e+01
   1.0896000e+03   9.4665233e+01
   1.0896500e+03   9.4661951e+01
   1.0897000e+03   9.4658620e+01
   1.0897500e+03   9.4655240e+01
   1.0898000e+03   9.4651810e+01
   1.0898500e+03   9.4648329e+01
   1.0899000e+03   9.4644795e+01
   1.0899500e+03   9.4641208e+01
   1.0900000e+03   9.4637566e+01
   1.0900500e+03   9.4633869e+01
   1.0901000e+03   9.4630115e+01
   1.0901500e+03   9.4626304e+01
   1.0902000e+03   9.4622433e+01
   1.0902500e+03   9.4618503e+01
   1.0903000e+03   9.4614511e+01
   1.0903500e+03   9.4610456e+01
   1.0904000e+03   9.4606337e+01
   1.0904500e+03   9.4602153e+01
   1.0905000e+03   9.4597902e+01
   1.0905500e+03   9.4593582e+01
   1.0906000e+03   9.4589194e+01
   1.0906500e+03   9.4584733e+01
   1.0907000e+03   9.4580201e+01
   1.0907500e+03   9.4575594e+01
   1.0908000e+03   9.4570911e+01
   1.0908500e+03   9.4566150e+01
   1.0909000e+03   9.4561310e+01
   1.0909500e+03   9.4556389e+01
   1.0910000e+03   9.4551385e+01
   1.0910500e+03   9.4546297e+01
   1.0911000e+03   9.4541121e+01
   1.0911500e+03   9.4535858e+01
   1.0912000e+03   9.4530503e+01
   1.0912500e+03   9.4525056e+01
   1.0913000e+03   9.4519514e+01
   1.0913500e+03   9.4513875e+01
   1.0914000e+03   9.4508136e+01
   1.0914500e+03   9.4502296e+01
   1.0915000e+03   9.4496352e+01
   1.0915500e+03   9.4490301e+01
   1.0916000e+03   9.4484141e+01
   1.0916500e+03   9.4477870e+01
   1.0917000e+03   9.4471484e+01
   1.0917500e+03   9.4464980e+01
   1.0918000e+03   9.4458357e+01
   1.0918500e+03   9.4451611e+01
   1.0919000e+03   9.4444738e+01
   1.0919500e+03   9.4437737e+01
   1.0920000e+03   9.4430603e+01
   1.0920500e+03   9.4423333e+01
   1.0921000e+03   9.4415923e+01
   1.0921500e+03   9.4408371e+01
   1.0922000e+03   9.4400673e+01
   1.0922500e+03   9.4392824e+01
   1.0923000e+03   9.4384821e+01
   1.0923500e+03   9.4376660e+01
   1.0924000e+03   9.4368336e+01
   1.0924500e+03   9.4359846e+01
   1.0925000e+03   9.4351185e+01
   1.0925500e+03   9.4342348e+01
   1.0926000e+03   9.4333330e+01
   1.0926500e+03   9.4324127e+01
   1.0927000e+03   9.4314733e+01
   1.0927500e+03   9.4305144e+01
   1.0928000e+03   9.4295354e+01
   1.0928500e+03   9.4285356e+01
   1.0929000e+03   9.4275147e+01
   1.0929500e+03   9.4264718e+01
   1.0930000e+03   9.4254065e+01
   1.0930500e+03   9.4243180e+01
   1.0931000e+03   9.4232057e+01
   1.0931500e+03   9.4220689e+01
   1.0932000e+03   9.4209070e+01
   1.0932500e+03   9.4197190e+01
   1.0933000e+03   9.4185043e+01
   1.0933500e+03   9.4172621e+01
   1.0934000e+03   9.4159916e+01
   1.0934500e+03   9.4146918e+01
   1.0935000e+03   9.4133619e+01
   1.0935500e+03   9.4120009e+01
   1.0936000e+03   9.4106079e+01
   1.0936500e+03   9.4091820e+01
   1.0937000e+03   9.4077219e+01
   1.0937500e+03   9.4062267e+01
   1.0938000e+03   9.4046953e+01
   1.0938500e+03   9.4031264e+01
   1.0939000e+03   9.4015189e+01
   1.0939500e+03   9.3998715e+01
   1.0940000e+03   9.3981829e+01
   1.0940500e+03   9.3964516e+01
   1.0941000e+03   9.3946763e+01
   1.0941500e+03   9.3928556e+01
   1.0942000e+03   9.3909877e+01
   1.0942500e+03   9.3890712e+01
   1.0943000e+03   9.3871042e+01
   1.0943500e+03   9.3850852e+01
   1.0944000e+03   9.3830122e+01
   1.0944500e+03   9.3808834e+01
   1.0945000e+03   9.3786966e+01
   1.0945500e+03   9.3764499e+01
   1.0946000e+03   9.3741411e+01
   1.0946500e+03   9.3717679e+01
   1.0947000e+03   9.3693278e+01
   1.0947500e+03   9.3668185e+01
   1.0948000e+03   9.3642372e+01
   1.0948500e+03   9.3615814e+01
   1.0949000e+03   9.3588480e+01
   1.0949500e+03   9.3560342e+01
   1.0950000e+03   9.3531367e+01
   1.0950500e+03   9.3501523e+01
   1.0951000e+03   9.3470776e+01
   1.0951500e+03   9.3439089e+01
   1.0952000e+03   9.3406424e+01
   1.0952500e+03   9.3372742e+01
   1.0953000e+03   9.3338000e+01
   1.0953500e+03   9.3302154e+01
   1.0954000e+03   9.3265159e+01
   1.0954500e+03   9.3226965e+01
   1.0955000e+03   9.3187522e+01
   1.0955500e+03   9.3146775e+01
   1.0956000e+03   9.3104667e+01
   1.0956500e+03   9.3061139e+01
   1.0957000e+03   9.3016128e+01
   1.0957500e+03   9.2969567e+01
   1.0958000e+03   9.2921386e+01
   1.0958500e+03   9.2871510e+01
   1.0959000e+03   9.2819863e+01
   1.0959500e+03   9.2766360e+01
   1.0960000e+03   9.2710914e+01
   1.0960500e+03   9.2653434e+01
   1.0961000e+03   9.2593820e+01
   1.0961500e+03   9.2531970e+01
   1.0962000e+03   9.2467774e+01
   1.0962500e+03   9.2401115e+01
   1.0963000e+03   9.2331870e+01
   1.0963500e+03   9.2259908e+01
   1.0964000e+03   9.2185091e+01
   1.0964500e+03   9.2107270e+01
   1.0965000e+03   9.2026288e+01
   1.0965500e+03   9.1941980e+01
   1.0966000e+03   9.1854168e+01
   1.0966500e+03   9.1762662e+01
   1.0967000e+03   9.1667263e+01
   1.0967500e+03   9.1567756e+01
   1.0968000e+03   9.1463913e+01
   1.0968500e+03   9.1355491e+01
   1.0969000e+03   9.1242230e+01
   1.0969500e+03   9.1123853e+01
   1.0970000e+03   9.1000064e+01
   1.0970500e+03   9.0870547e+01
   1.0971000e+03   9.0734966e+01
   1.0971500e+03   9.0592958e+01
   1.0972000e+03   9.0444138e+01
   1.0972500e+03   9.0288092e+01
   1.0973000e+03   9.0124379e+01
   1.0973500e+03   8.9952527e+01
   1.0974000e+03   8.9772028e+01
   1.0974500e+03   8.9582341e+01
   1.0975000e+03   8.9382887e+01
   1.0975500e+03   8.9173045e+01
   1.0976000e+03   8.8952150e+01
   1.0976500e+03   8.8719494e+01
   1.0977000e+03   8.8474316e+01
   1.0977500e+03   8.8215805e+01
   1.0978000e+03   8.7943097e+01
   1.0978500e+03   8.7655268e+01
   1.0979000e+03   8.7351335e+01
   1.0979500e+03   8.7030256e+01
   1.0980000e+03   8.6690924e+01
   1.0980500e+03   8.6332167e+01
   1.0981000e+03   8.5952752e+01
   1.0981500e+03   8.5551383e+01
   1.0982000e+03   8.5126709e+01
   1.0982500e+03   8.4677322e+01
   1.0983000e+03   8.4201777e+01
   1.0983500e+03   8.3698594e+01
   1.0984000e+03   8.3166282e+01
   1.0984500e+03   8.2603360e+01
   1.0985000e+03   8.2008387e+01
   1.0985500e+03   8.1380002e+01
   1.0986000e+03   8.0716971e+01
   1.0986500e+03   8.0018247e+01
   1.0987000e+03   7.9283047e+01
   1.0987500e+03   7.8510936e+01
   1.0988000e+03   7.7701939e+01
   1.0988500e+03   7.6856656e+01
   1.0989000e+03   7.5976409e+01
   1.0989500e+03   7.5063392e+01
   1.0990000e+03   7.4120843e+01
   1.0990500e+03   7.3153212e+01
   1.0991000e+03   7.2166332e+01
   1.0991500e+03   7.1167570e+01
   1.0992000e+03   7.0165942e+01
   1.0992500e+03   6.9172170e+01
   1.0993000e+03   6.8198659e+01
   1.0993500e+03   6.7259364e+01
   1.0994000e+03   6.6369535e+01
   1.0994500e+03   6.5545312e+01
   1.0995000e+03   6.4803183e+01
   1.0995500e+03   6.4159302e+01
   1.0996000e+03   6.3628727e+01
   1.0996500e+03   6.3224615e+01
   1.0997000e+03   6.2957448e+01
   1.0997500e+03   6.2834380e+01
   1.0998000e+03   6.2858768e+01
   1.0998500e+03   6.3029943e+01
   1.0999000e+03   6.3343259e+01
   1.0999500e+03   6.3790400e+01
   1.1000000e+03   6.4359922e+01
   1.1000500e+03   6.5037953e+01
   1.1001000e+03   6.5808985e+01
   1.1001500e+03   6.6656671e+01
   1.1002000e+03   6.7564571e+01
   1.1002500e+03   6.8516784e+01
   1.1003000e+03   6.9498451e+01
   1.1003500e+03   7.0496105e+01
   1.1004000e+03   7.1497888e+01
   1.1004500e+03   7.2493644e+01
   1.1005000e+03   7.3474910e+01
   1.1005500e+03   7.4434839e+01
   1.1006000e+03   7.5368074e+01
   1.1006500e+03   7.6270582e+01
   1.1007000e+03   7.7139489e+01
   1.1007500e+03   7.7972908e+01
   1.1008000e+03   7.8769771e+01
   1.1008500e+03   7.9529681e+01
   1.1009000e+03   8.0252780e+01
   1.1009500e+03   8.0939626e+01
   1.1010000e+03   8.1591100e+01
   1.1010500e+03   8.2208317e+01
   1.1011000e+03   8.2792560e+01
   1.1011500e+03   8.3345221e+01
   1.1012000e+03   8.3867758e+01
   1.1012500e+03   8.4361658e+01
   1.1013000e+03   8.4828410e+01
   1.1013500e+03   8.5269485e+01
   1.1014000e+03   8.5686317e+01
   1.1014500e+03   8.6080295e+01
   1.1015000e+03   8.6452754e+01
   1.1015500e+03   8.6804969e+01
   1.1016000e+03   8.7138153e+01
   1.1016500e+03   8.7453456e+01
   1.1017000e+03   8.7751963e+01
   1.1017500e+03   8.8034697e+01
   1.1018000e+03   8.8302622e+01
   1.1018500e+03   8.8556641e+01
   1.1019000e+03   8.8797601e+01
   1.1019500e+03   8.9026295e+01
   1.1020000e+03   8.9243467e+01
   1.1020500e+03   8.9449811e+01
   1.1021000e+03   8.9645976e+01
   1.1021500e+03   8.9832569e+01
   1.1022000e+03   9.0010157e+01
   1.1022500e+03   9.0179270e+01
   1.1023000e+03   9.0340402e+01
   1.1023500e+03   9.0494016e+01
   1.1024000e+03   9.0640545e+01
   1.1024500e+03   9.0780391e+01
   1.1025000e+03   9.0913933e+01
   1.1025500e+03   9.1041523e+01
   1.1026000e+03   9.1163492e+01
   1.1026500e+03   9.1280150e+01
   1.1027000e+03   9.1391785e+01
   1.1027500e+03   9.1498668e+01
   1.1028000e+03   9.1601055e+01
   1.1028500e+03   9.1699182e+01
   1.1029000e+03   9.1793273e+01
   1.1029500e+03   9.1883539e+01
   1.1030000e+03   9.1970175e+01
   1.1030500e+03   9.2053366e+01
   1.1031000e+03   9.2133287e+01
   1.1031500e+03   9.2210100e+01
   1.1032000e+03   9.2283960e+01
   1.1032500e+03   9.2355010e+01
   1.1033000e+03   9.2423388e+01
   1.1033500e+03   9.2489221e+01
   1.1034000e+03   9.2552631e+01
   1.1034500e+03   9.2613731e+01
   1.1035000e+03   9.2672630e+01
   1.1035500e+03   9.2729428e+01
   1.1036000e+03   9.2784223e+01
   1.1036500e+03   9.2837104e+01
   1.1037000e+03   9.2888158e+01
   1.1037500e+03   9.2937466e+01
   1.1038000e+03   9.2985105e+01
   1.1038500e+03   9.3031147e+01
   1.1039000e+03   9.3075661e+01
   1.1039500e+03   9.3118714e+01
   1.1040000e+03   9.3160366e+01
   1.1040500e+03   9.3200677e+01
   1.1041000e+03   9.3239702e+01
   1.1041500e+03   9.3277495e+01
   1.1042000e+03   9.3314106e+01
   1.1042500e+03   9.3349582e+01
   1.1043000e+03   9.3383970e+01
   1.1043500e+03   9.3417312e+01
   1.1044000e+03   9.3449650e+01
   1.1044500e+03   9.3481023e+01
   1.1045000e+03   9.3511468e+01
   1.1045500e+03   9.3541021e+01
   1.1046000e+03   9.3569716e+01
   1.1046500e+03   9.3597586e+01
   1.1047000e+03   9.3624661e+01
   1.1047500e+03   9.3650970e+01
   1.1048000e+03   9.3676542e+01
   1.1048500e+03   9.3701404e+01
   1.1049000e+03   9.3725581e+01
   1.1049500e+03   9.3749099e+01
   1.1050000e+03   9.3771980e+01
   1.1050500e+03   9.3794246e+01
   1.1051000e+03   9.3815920e+01
   1.1051500e+03   9.3837023e+01
   1.1052000e+03   9.3857572e+01
   1.1052500e+03   9.3877589e+01
   1.1053000e+03   9.3897090e+01
   1.1053500e+03   9.3916093e+01
   1.1054000e+03   9.3934614e+01
   1.1054500e+03   9.3952670e+01
   1.1055000e+03   9.3970276e+01
   1.1055500e+03   9.3987447e+01
   1.1056000e+03   9.4004196e+01
   1.1056500e+03   9.4020537e+01
   1.1057000e+03   9.4036483e+01
   1.1057500e+03   9.4052047e+01
   1.1058000e+03   9.4067240e+01
   1.1058500e+03   9.4082075e+01
   1.1059000e+03   9.4096561e+01
   1.1059500e+03   9.4110711e+01
   1.1060000e+03   9.4124534e+01
   1.1060500e+03   9.4138040e+01
   1.1061000e+03   9.4151239e+01
   1.1061500e+03   9.4164140e+01
   1.1062000e+03   9.4176751e+01
   1.1062500e+03   9.4189081e+01
   1.1063000e+03   9.4201139e+01
   1.1063500e+03   9.4212932e+01
   1.1064000e+03   9.4224468e+01
   1.1064500e+03   9.4235754e+01
   1.1065000e+03   9.4246797e+01
   1.1065500e+03   9.4257605e+01
   1.1066000e+03   9.4268183e+01
   1.1066500e+03   9.4278539e+01
   1.1067000e+03   9.4288678e+01
   1.1067500e+03   9.4298606e+01
   1.1068000e+03   9.4308330e+01
   1.1068500e+03   9.4317854e+01
   1.1069000e+03   9.4327184e+01
   1.1069500e+03   9.4336325e+01
   1.1070000e+03   9.4345283e+01
   1.1070500e+03   9.4354062e+01
   1.1071000e+03   9.4362666e+01
   1.1071500e+03   9.4371101e+01
   1.1072000e+03   9.4379370e+01
   1.1072500e+03   9.4387479e+01
   1.1073000e+03   9.4395431e+01
   1.1073500e+03   9.4403229e+01
   1.1074000e+03   9.4410879e+01
   1.1074500e+03   9.4418384e+01
   1.1075000e+03   9.4425746e+01
   1.1075500e+03   9.4432971e+01
   1.1076000e+03   9.4440061e+01
   1.1076500e+03   9.4447020e+01
   1.1077000e+03   9.4453850e+01
   1.1077500e+03   9.4460556e+01
   1.1078000e+03   9.4467139e+01
   1.1078500e+03   9.4473603e+01
   1.1079000e+03   9.4479951e+01
   1.1079500e+03   9.4486186e+01
   1.1080000e+03   9.4492309e+01
   1.1080500e+03   9.4498325e+01
   1.1081000e+03   9.4504234e+01
   1.1081500e+03   9.4510041e+01
   1.1082000e+03   9.4515746e+01
   1.1082500e+03   9.4521353e+01
   1.1083000e+03   9.4526864e+01
   1.1083500e+03   9.4532280e+01
   1.1084000e+03   9.4537604e+01
   1.1084500e+03   9.4542839e+01
   1.1085000e+03   9.4547985e+01
   1.1085500e+03   9.4553045e+01
   1.1086000e+03   9.4558022e+01
   1.1086500e+03   9.4562916e+01
   1.1087000e+03   9.4567729e+01
   1.1087500e+03   9.4572464e+01
   1.1088000e+03   9.4577122e+01
   1.1088500e+03   9.4581704e+01
   1.1089000e+03   9.4586213e+01
   1.1089500e+03   9.4590649e+01
   1.1090000e+03   9.4595015e+01
   1.1090500e+03   9.4599312e+01
   1.1091000e+03   9.4603541e+01
   1.1091500e+03   9.4607703e+01
   1.1092000e+03   9.4611801e+01
   1.1092500e+03   9.4615835e+01
   1.1093000e+03   9.4619806e+01
   1.1093500e+03   9.4623717e+01
   1.1094000e+03   9.4627568e+01
   1.1094500e+03   9.4631360e+01
   1.1095000e+03   9.4635095e+01
   1.1095500e+03   9.4638774e+01
   1.1096000e+03   9.4642397e+01
   1.1096500e+03   9.4645966e+01
   1.1097000e+03   9.4649483e+01
   1.1097500e+03   9.4652947e+01
   1.1098000e+03   9.4656361e+01
   1.1098500e+03   9.4659725e+01
   1.1099000e+03   9.4663039e+01
   1.1099500e+03   9.4666306e+01
   1.1100000e+03   9.4669525e+01
   1.1100500e+03   9.4672699e+01
   1.1101000e+03   9.4675827e+01
   1.1101500e+03   9.4678910e+01
   1.1102000e+03   9.4681950e+01
   1.1102500e+03   9.4684947e+01
   1.1103000e+03   9.4687902e+01
   1.1103500e+03   9.4690816e+01
   1.1104000e+03   9.4693689e+01
   1.1104500e+03   9.4696522e+01
   1.1105000e+03   9.4699317e+01
   1.1105500e+03   9.4702073e+01
   1.1106000e+03   9.4704792e+01
   1.1106500e+03   9.4707473e+01
   1.1107000e+03   9.4710119e+01
   1.1107500e+03   9.4712729e+01
   1.1108000e+03   9.4715303e+01
   1.1108500e+03   9.4717844e+01
   1.1109000e+03   9.4720351e+01
   1.1109500e+03   9.4722824e+01
   1.1110000e+03   9.4725265e+01
   1.1110500e+03   9.4727674e+01
   1.1111000e+03   9.4730051e+01
   1.1111500e+03   9.4732398e+01
   1.1112000e+03   9.4734714e+01
   1.1112500e+03   9.4737000e+01
   1.1113000e+03   9.4739257e+01
   1.1113500e+03   9.4741486e+01
   1.1114000e+03   9.4743685e+01
   1.1114500e+03   9.4745857e+01
   1.1115000e+03   9.4748002e+01
   1.1115500e+03   9.4750119e+01
   1.1116000e+03   9.4752210e+01
   1.1116500e+03   9.4754275e+01
   1.1117000e+03   9.4756314e+01
   1.1117500e+03   9.4758328e+01
   1.1118000e+03   9.4760318e+01
   1.1118500e+03   9.4762283e+01
   1.1119000e+03   9.4764223e+01
   1.1119500e+03   9.4766141e+01
   1.1120000e+03   9.4768035e+01
   1.1120500e+03   9.4769906e+01
   1.1121000e+03   9.4771754e+01
   1.1121500e+03   9.4773581e+01
   1.1122000e+03   9.4775386e+01
   1.1122500e+03   9.4777169e+01
   1.1123000e+03   9.4778931e+01
   1.1123500e+03   9.4780673e+01
   1.1124000e+03   9.4782394e+01
   1.1124500e+03   9.4784094e+01
   1.1125000e+03   9.4785775e+01
   1.1125500e+03   9.4787437e+01
   1.1126000e+03   9.4789079e+01
   1.1126500e+03   9.4790703e+01
   1.1127000e+03   9.4792307e+01
   1.1127500e+03   9.4793894e+01
   1.1128000e+03   9.4795462e+01
   1.1128500e+03   9.4797013e+01
   1.1129000e+03   9.4798546e+01
   1.1129500e+03   9.4800061e+01
   1.1130000e+03   9.4801560e+01
   1.1130500e+03   9.4803042e+01
   1.1131000e+03   9.4804507e+01
   1.1131500e+03   9.4805957e+01
   1.1132000e+03   9.4807390e+01
   1.1132500e+03   9.4808807e+01
   1.1133000e+03   9.4810209e+01
   1.1133500e+03   9.4811596e+01
   1.1134000e+03   9.4812967e+01
   1.1134500e+03   9.4814323e+01
   1.1135000e+03   9.4815665e+01
   1.1135500e+03   9.4816993e+01
   1.1136000e+03   9.4818306e+01
   1.1136500e+03   9.4819605e+01
   1.1137000e+03   9.4820890e+01
   1.1137500e+03   9.4822161e+01
   1.1138000e+03   9.4823420e+01
   1.1138500e+03   9.4824664e+01
   1.1139000e+03   9.4825896e+01
   1.1139500e+03   9.4827115e+01
   1.1140000e+03   9.4828321e+01
   1.1140500e+03   9.4829514e+01
   1.1141000e+03   9.4830695e+01
   1.1141500e+03   9.4831864e+01
   1.1142000e+03   9.4833021e+01
   1.1142500e+03   9.4834166e+01
   1.1143000e+03   9.4835300e+01
   1.1143500e+03   9.4836421e+01
   1.1144000e+03   9.4837532e+01
   1.1144500e+03   9.4838631e+01
   1.1145000e+03   9.4839719e+01
   1.1145500e+03   9.4840796e+01
   1.1146000e+03   9.4841862e+01
   1.1146500e+03   9.4842917e+01
   1.1147000e+03   9.4843962e+01
   1.1147500e+03   9.4844997e+01
   1.1148000e+03   9.4846022e+01
   1.1148500e+03   9.4847036e+01
   1.1149000e+03   9.4848040e+01
   1.1149500e+03   9.4849035e+01
   1.1150000e+03   9.4850019e+01
   1.1150500e+03   9.4850995e+01
   1.1151000e+03   9.4851960e+01
   1.1151500e+03   9.4852917e+01
   1.1152000e+03   9.4853864e+01
   1.1152500e+03   9.4854802e+01
   1.1153000e+03   9.4855731e+01
   1.1153500e+03   9.4856651e+01
   1.1154000e+03   9.4857563e+01
   1.1154500e+03   9.4858465e+01
   1.1155000e+03   9.4859360e+01
   1.1155500e+03   9.4860246e+01
   1.1156000e+03   9.4861123e+01
   1.1156500e+03   9.4861992e+01
   1.1157000e+03   9.4862853e+01
   1.1157500e+03   9.4863706e+01
   1.1158000e+03   9.4864552e+01
   1.1158500e+03   9.4865389e+01
   1.1159000e+03   9.4866219e+01
   1.1159500e+03   9.4867041e+01
   1.1160000e+03   9.4867855e+01
   1.1160500e+03   9.4868662e+01
   1.1161000e+03   9.4869462e+01
   1.1161500e+03   9.4870254e+01
   1.1162000e+03   9.4871039e+01
   1.1162500e+03   9.4871817e+01
   1.1163000e+03   9.4872588e+01
   1.1163500e+03   9.4873352e+01
   1.1164000e+03   9.4874110e+01
   1.1164500e+03   9.4874860e+01
   1.1165000e+03   9.4875604e+01
   1.1165500e+03   9.4876341e+01
   1.1166000e+03   9.4877072e+01
   1.1166500e+03   9.4877796e+01
   1.1167000e+03   9.4878514e+01
   1.1167500e+03   9.4879226e+01
   1.1168000e+03   9.4879931e+01
   1.1168500e+03   9.4880630e+01
   1.1169000e+03   9.4881323e+01
   1.1169500e+03   9.4882011e+01
   1.1170000e+03   9.4882692e+01
   1.1170500e+03   9.4883367e+01
   1.1171000e+03   9.4884037e+01
   1.1171500e+03   9.4884700e+01
   1.1172000e+03   9.4885358e+01
   1.1172500e+03   9.4886011e+01
   1.1173000e+03   9.4886658e+01
   1.1173500e+03   9.4887299e+01
   1.1174000e+03   9.4887935e+01
   1.1174500e+03   9.4888566e+01
   1.1175000e+03   9.4889191e+01
   1.1175500e+03   9.4889811e+01
   1.1176000e+03   9.4890426e+01
   1.1176500e+03   9.4891036e+01
   1.1177000e+03   9.4891641e+01
   1.1177500e+03   9.4892240e+01
   1.1178000e+03   9.4892835e+01
   1.1178500e+03   9.4893425e+01
   1.1179000e+03   9.4894010e+01
   1.1179500e+03   9.4894590e+01
   1.1180000e+03   9.4895166e+01
   1.1180500e+03   9.4895736e+01
   1.1181000e+03   9.4896303e+01
   1.1181500e+03   9.4896864e+01
   1.1182000e+03   9.4897421e+01
   1.1182500e+03   9.4897973e+01
   1.1183000e+03   9.4898521e+01
   1.1183500e+03   9.4899065e+01
   1.1184000e+03   9.4899604e+01
   1.1184500e+03   9.4900139e+01
   1.1185000e+03   9.4900670e+01
   1.1185500e+03   9.4901197e+01
   1.1186000e+03   9.4901719e+01
   1.1186500e+03   9.4902237e+01
   1.1187000e+03   9.4902751e+01
   1.1187500e+03   9.4903261e+01
   1.1188000e+03   9.4903767e+01
   1.1188500e+03   9.4904269e+01
   1.1189000e+03   9.4904768e+01
   1.1189500e+03   9.4905262e+01
   1.1190000e+03   9.4905753e+01
   1.1190500e+03   9.4906239e+01
   1.1191000e+03   9.4906722e+01
   1.1191500e+03   9.4907201e+01
   1.1192000e+03   9.4907677e+01
   1.1192500e+03   9.4908149e+01
   1.1193000e+03   9.4908617e+01
   1.1193500e+03   9.4909082e+01
   1.1194000e+03   9.4909543e+01
   1.1194500e+03   9.4910001e+01
   1.1195000e+03   9.4910455e+01
   1.1195500e+03   9.4910906e+01
   1.1196000e+03   9.4911353e+01
   1.1196500e+03   9.4911797e+01
   1.1197000e+03   9.4912238e+01
   1.1197500e+03   9.4912675e+01
   1.1198000e+03   9.4913110e+01
   1.1198500e+03   9.4913541e+01
   1.1199000e+03   9.4913968e+01
   1.1199500e+03   9.4914393e+01
   1.1200000e+03   9.4914814e+01
   1.1200500e+03   9.4915233e+01
   1.1201000e+03   9.4915648e+01
   1.1201500e+03   9.4916060e+01
   1.1202000e+03   9.4916469e+01
   1.1202500e+03   9.4916876e+01
   1.1203000e+03   9.4917279e+01
   1.1203500e+03   9.4917679e+01
   1.1204000e+03   9.4918077e+01
   1.1204500e+03   9.4918471e+01
   1.1205000e+03   9.4918863e+01
   1.1205500e+03   9.4919252e+01
   1.1206000e+03   9.4919638e+01
   1.1206500e+03   9.4920022e+01
   1.1207000e+03   9.4920402e+01
   1.1207500e+03   9.4920780e+01
   1.1208000e+03   9.4921156e+01
   1.1208500e+03   9.4921528e+01
   1.1209000e+03   9.4921898e+01
   1.1209500e+03   9.4922266e+01
   1.1210000e+03   9.4922630e+01
   1.1210500e+03   9.4922993e+01
   1.1211000e+03   9.4923352e+01
   1.1211500e+03   9.4923709e+01
   1.1212000e+03   9.4924064e+01
   1.1212500e+03   9.4924416e+01
   1.1213000e+03   9.4924766e+01
   1.1213500e+03   9.4925114e+01
   1.1214000e+03   9.4925458e+01
   1.1214500e+03   9.4925801e+01
   1.1215000e+03   9.4926141e+01
   1.1215500e+03   9.4926479e+01
   1.1216000e+03   9.4926815e+01
   1.1216500e+03   9.4927148e+01
   1.1217000e+03   9.4927479e+01
   1.1217500e+03   9.4927808e+01
   1.1218000e+03   9.4928134e+01
   1.1218500e+03   9.4928459e+01
   1.1219000e+03   9.4928781e+01
   1.1219500e+03   9.4929101e+01
   1.1220000e+03   9.4929419e+01
   1.1220500e+03   9.4929734e+01
   1.1221000e+03   9.4930048e+01
   1.1221500e+03   9.4930360e+01
   1.1222000e+03   9.4930669e+01
   1.1222500e+03   9.4930976e+01
   1.1223000e+03   9.4931282e+01
   1.1223500e+03   9.4931585e+01
   1.1224000e+03   9.4931886e+01
   1.1224500e+03   9.4932186e+01
   1.1225000e+03   9.4932483e+01
   1.1225500e+03   9.4932778e+01
   1.1226000e+03   9.4933072e+01
   1.1226500e+03   9.4933363e+01
   1.1227000e+03   9.4933653e+01
   1.1227500e+03   9.4933941e+01
   1.1228000e+03   9.4934227e+01
   1.1228500e+03   9.4934511e+01
   1.1229000e+03   9.4934793e+01
   1.1229500e+03   9.4935073e+01
   1.1230000e+03   9.4935352e+01
   1.1230500e+03   9.4935629e+01
   1.1231000e+03   9.4935904e+01
   1.1231500e+03   9.4936177e+01
   1.1232000e+03   9.4936449e+01
   1.1232500e+03   9.4936718e+01
   1.1233000e+03   9.4936986e+01
   1.1233500e+03   9.4937253e+01
   1.1234000e+03   9.4937518e+01
   1.1234500e+03   9.4937781e+01
   1.1235000e+03   9.4938042e+01
   1.1235500e+03   9.4938302e+01
   1.1236000e+03   9.4938560e+01
   1.1236500e+03   9.4938816e+01
   1.1237000e+03   9.4939071e+01
   1.1237500e+03   9.4939325e+01
   1.1238000e+03   9.4939576e+01
   1.1238500e+03   9.4939826e+01
   1.1239000e+03   9.4940075e+01
   1.1239500e+03   9.4940322e+01
   1.1240000e+03   9.4940568e+01
   1.1240500e+03   9.4940812e+01
   1.1241000e+03   9.4941054e+01
   1.1241500e+03   9.4941295e+01
   1.1242000e+03   9.4941535e+01
   1.1242500e+03   9.4941773e+01
   1.1243000e+03   9.4942010e+01
   1.1243500e+03   9.4942245e+01
   1.1244000e+03   9.4942479e+01
   1.1244500e+03   9.4942711e+01
   1.1245000e+03   9.4942942e+01
   1.1245500e+03   9.4943172e+01
   1.1246000e+03   9.4943400e+01
   1.1246500e+03   9.4943627e+01
   1.1247000e+03   9.4943852e+01
   1.1247500e+03   9.4944076e+01
   1.1248000e+03   9.4944299e+01
   1.1248500e+03   9.4944521e+01
   1.1249000e+03   9.4944741e+01
   1.1249500e+03   9.4944960e+01
   1.1250000e+03   9.4945177e+01


==> Data/Lorentzians/lorentz_fit_15C.dat <==
   1.0750500e+03   9.4958233e+01
   1.0751000e+03   9.4958062e+01
   1.0751500e+03   9.4957890e+01
   1.0752000e+03   9.4957717e+01
   1.0752500e+03   9.4957542e+01
   1.0753000e+03   9.4957367e+01
   1.0753500e+03   9.4957190e+01
   1.0754000e+03   9.4957013e+01
   1.0754500e+03   9.4956834e+01
   1.0755000e+03   9.4956654e+01
   1.0755500e+03   9.4956473e+01
   1.0756000e+03   9.4956291e+01
   1.0756500e+03   9.4956108e+01
   1.0757000e+03   9.4955923e+01
   1.0757500e+03   9.4955738e+01
   1.0758000e+03   9.4955551e+01
   1.0758500e+03   9.4955363e+01
   1.0759000e+03   9.4955174e+01
   1.0759500e+03   9.4954984e+01
   1.0760000e+03   9.4954792e+01
   1.0760500e+03   9.4954599e+01
   1.0761000e+03   9.4954405e+01
   1.0761500e+03   9.4954210e+01
   1.0762000e+03   9.4954013e+01
   1.0762500e+03   9.4953816e+01
   1.0763000e+03   9.4953617e+01
   1.0763500e+03   9.4953416e+01
   1.0764000e+03   9.4953215e+01
   1.0764500e+03   9.4953012e+01
   1.0765000e+03   9.4952807e+01
   1.0765500e+03   9.4952602e+01
   1.0766000e+03   9.4952395e+01
   1.0766500e+03   9.4952186e+01
   1.0767000e+03   9.4951977e+01
   1.0767500e+03   9.4951766e+01
   1.0768000e+03   9.4951553e+01
   1.0768500e+03   9.4951339e+01
   1.0769000e+03   9.4951124e+01
   1.0769500e+03   9.4950907e+01
   1.0770000e+03   9.4950689e+01
   1.0770500e+03   9.4950469e+01
   1.0771000e+03   9.4950248e+01
   1.0771500e+03   9.4950026e+01
   1.0772000e+03   9.4949802e+01
   1.0772500e+03   9.4949576e+01
   1.0773000e+03   9.4949349e+01
   1.0773500e+03   9.4949120e+01
   1.0774000e+03   9.4948890e+01
   1.0774500e+03   9.4948658e+01
   1.0775000e+03   9.4948425e+01
   1.0775500e+03   9.4948190e+01
   1.0776000e+03   9.4947954e+01
   1.0776500e+03   9.4947715e+01
   1.0777000e+03   9.4947476e+01
   1.0777500e+03   9.4947234e+01
   1.0778000e+03   9.4946991e+01
   1.0778500e+03   9.4946746e+01
   1.0779000e+03   9.4946500e+01
   1.0779500e+03   9.4946251e+01
   1.0780000e+03   9.4946002e+01
   1.0780500e+03   9.4945750e+01
   1.0781000e+03   9.4945496e+01
   1.0781500e+03   9.4945241e+01
   1.0782000e+03   9.4944984e+01
   1.0782500e+03   9.4944725e+01
   1.0783000e+03   9.4944465e+01
   1.0783500e+03   9.4944202e+01
   1.0784000e+03   9.4943938e+01
   1.0784500e+03   9.4943671e+01
   1.0785000e+03   9.4943403e+01
   1.0785500e+03   9.4943133e+01
   1.0786000e+03   9.4942861e+01
   1.0786500e+03   9.4942587e+01
   1.0787000e+03   9.4942311e+01
   1.0787500e+03   9.4942033e+01
   1.0788000e+03   9.4941753e+01
   1.0788500e+03   9.4941471e+01
   1.0789000e+03   9.4941187e+01
   1.0789500e+03   9.4940901e+01
   1.0790000e+03   9.4940613e+01
   1.0790500e+03   9.4940323e+01
   1.0791000e+03   9.4940030e+01
   1.0791500e+03   9.4939736e+01
   1.0792000e+03   9.4939439e+01
   1.0792500e+03   9.4939140e+01
   1.0793000e+03   9.4938839e+01
   1.0793500e+03   9.4938535e+01
   1.0794000e+03   9.4938229e+01
   1.0794500e+03   9.4937921e+01
   1.0795000e+03   9.4937611e+01
   1.0795500e+03   9.4937299e+01
   1.0796000e+03   9.4936984e+01
   1.0796500e+03   9.4936666e+01
   1.0797000e+03   9.4936346e+01
   1.0797500e+03   9.4936024e+01
   1.0798000e+03   9.4935700e+01
   1.0798500e+03   9.4935373e+01
   1.0799000e+03   9.4935043e+01
   1.0799500e+03   9.4934711e+01
   1.0800000e+03   9.4934376e+01
   1.0800500e+03   9.4934039e+01
   1.0801000e+03   9.4933699e+01
   1.0801500e+03   9.4933356e+01
   1.0802000e+03   9.4933011e+01
   1.0802500e+03   9.4932663e+01
   1.0803000e+03   9.4932313e+01
   1.0803500e+03   9.4931960e+01
   1.0804000e+03   9.4931604e+01
   1.0804500e+03   9.4931245e+01
   1.0805000e+03   9.4930883e+01
   1.0805500e+03   9.4930518e+01
   1.0806000e+03   9.4930151e+01
   1.0806500e+03   9.4929781e+01
   1.0807000e+03   9.4929407e+01
   1.0807500e+03   9.4929031e+01
   1.0808000e+03   9.4928652e+01
   1.0808500e+03   9.4928269e+01
   1.0809000e+03   9.4927884e+01
   1.0809500e+03   9.4927495e+01
   1.0810000e+03   9.4927104e+01
   1.0810500e+03   9.4926709e+01
   1.0811000e+03   9.4926311e+01
   1.0811500e+03   9.4925909e+01
   1.0812000e+03   9.4925505e+01
   1.0812500e+03   9.4925097e+01
   1.0813000e+03   9.4924685e+01
   1.0813500e+03   9.4924271e+01
   1.0814000e+03   9.4923852e+01
   1.0814500e+03   9.4923431e+01
   1.0815000e+03   9.4923006e+01
   1.0815500e+03   9.4922577e+01
   1.0816000e+03   9.4922145e+01
   1.0816500e+03   9.4921709e+01
   1.0817000e+03   9.4921269e+01
   1.0817500e+03   9.4920826e+01
   1.0818000e+03   9.4920379e+01
   1.0818500e+03   9.4919928e+01
   1.0819000e+03   9.4919474e+01
   1.0819500e+03   9.4919015e+01
   1.0820000e+03   9.4918553e+01
   1.0820500e+03   9.4918086e+01
   1.0821000e+03   9.4917616e+01
   1.0821500e+03   9.4917141e+01
   1.0822000e+03   9.4916663e+01
   1.0822500e+03   9.4916180e+01
   1.0823000e+03   9.4915693e+01
   1.0823500e+03   9.4915202e+01
   1.0824000e+03   9.4914706e+01
   1.0824500e+03   9.4914206e+01
   1.0825000e+03   9.4913702e+01
   1.0825500e+03   9.4913193e+01
   1.0826000e+03   9.4912680e+01
   1.0826500e+03   9.4912162e+01
   1.0827000e+03   9.4911640e+01
   1.0827500e+03   9.4911113e+01
   1.0828000e+03   9.4910581e+01
   1.0828500e+03   9.4910045e+01
   1.0829000e+03   9.4909503e+01
   1.0829500e+03   9.4908957e+01
   1.0830000e+03   9.4908406e+01
   1.0830500e+03   9.4907849e+01
   1.0831000e+03   9.4907288e+01
   1.0831500e+03   9.4906721e+01
   1.0832000e+03   9.4906150e+01
   1.0832500e+03   9.4905573e+01
   1.0833000e+03   9.4904990e+01
   1.0833500e+03   9.4904403e+01
   1.0834000e+03   9.4903810e+01
   1.0834500e+03   9.4903211e+01
   1.0835000e+03   9.4902607e+01
   1.0835500e+03   9.4901997e+01
   1.0836000e+03   9.4901381e+01
   1.0836500e+03   9.4900759e+01
   1.0837000e+03   9.4900132e+01
   1.0837500e+03   9.4899499e+01
   1.0838000e+03   9.4898859e+01
   1.0838500e+03   9.4898214e+01
   1.0839000e+03   9.4897562e+01
   1.0839500e+03   9.4896904e+01
   1.0840000e+03   9.4896240e+01
   1.0840500e+03   9.4895569e+01
   1.0841000e+03   9.4894891e+01
   1.0841500e+03   9.4894208e+01
   1.0842000e+03   9.4893517e+01
   1.0842500e+03   9.4892820e+01
   1.0843000e+03   9.4892115e+01
   1.0843500e+03   9.4891404e+01
   1.0844000e+03   9.4890686e+01
   1.0844500e+03   9.4889961e+01
   1.0845000e+03   9.4889228e+01
   1.0845500e+03   9.4888488e+01
   1.0846000e+03   9.4887741e+01
   1.0846500e+03   9.4886986e+01
   1.0847000e+03   9.4886223e+01
   1.0847500e+03   9.4885453e+01
   1.0848000e+03   9.4884675e+01
   1.0848500e+03   9.4883889e+01
   1.0849000e+03   9.4883095e+01
   1.0849500e+03   9.4882292e+01
   1.0850000e+03   9.4881482e+01
   1.0850500e+03   9.4880663e+01
   1.0851000e+03   9.4879835e+01
   1.0851500e+03   9.4878999e+01
   1.0852000e+03   9.4878155e+01
   1.0852500e+03   9.4877301e+01
   1.0853000e+03   9.4876438e+01
   1.0853500e+03   9.4875566e+01
   1.0854000e+03   9.4874685e+01
   1.0854500e+03   9.4873795e+01
   1.0855000e+03   9.4872895e+01
   1.0855500e+03   9.4871985e+01
   1.0856000e+03   9.4871066e+01
   1.0856500e+03   9.4870137e+01
   1.0857000e+03   9.4869198e+01
   1.0857500e+03   9.4868248e+01
   1.0858000e+03   9.4867288e+01
   1.0858500e+03   9.4866318e+01
   1.0859000e+03   9.4865336e+01
   1.0859500e+03   9.4864345e+01
   1.0860000e+03   9.4863342e+01
   1.0860500e+03   9.4862328e+01
   1.0861000e+03   9.4861302e+01
   1.0861500e+03   9.4860265e+01
   1.0862000e+03   9.4859217e+01
   1.0862500e+03   9.4858157e+01
   1.0863000e+03   9.4857084e+01
   1.0863500e+03   9.4856000e+01
   1.0864000e+03   9.4854903e+01
   1.0864500e+03   9.4853793e+01
   1.0865000e+03   9.4852671e+01
   1.0865500e+03   9.4851536e+01
   1.0866000e+03   9.4850388e+01
   1.0866500e+03   9.4849226e+01
   1.0867000e+03   9.4848051e+01
   1.0867500e+03   9.4846862e+01
   1.0868000e+03   9.4845659e+01
   1.0868500e+03   9.4844442e+01
   1.0869000e+03   9.4843210e+01
   1.0869500e+03   9.4841964e+01
   1.0870000e+03   9.4840703e+01
   1.0870500e+03   9.4839426e+01
   1.0871000e+03   9.4838135e+01
   1.0871500e+03   9.4836827e+01
   1.0872000e+03   9.4835504e+01
   1.0872500e+03   9.4834165e+01
   1.0873000e+03   9.4832809e+01
   1.0873500e+03   9.4831437e+01
   1.0874000e+03   9.4830047e+01
   1.0874500e+03   9.4828641e+01
   1.0875000e+03   9.4827217e+01
   1.0875500e+03   9.4825775e+01
   1.0876000e+03   9.4824315e+01
   1.0876500e+03   9.4822837e+01
   1.0877000e+03   9.4821340e+01
   1.0877500e+03   9.4819824e+01
   1.0878000e+03   9.4818289e+01
   1.0878500e+03   9.4816734e+01
   1.0879000e+03   9.4815159e+01
   1.0879500e+03   9.4813563e+01
   1.0880000e+03   9.4811947e+01
   1.0880500e+03   9.4810310e+01
   1.0881000e+03   9.4808652e+01
   1.0881500e+03   9.4806971e+01
   1.0882000e+03   9.4805269e+01
   1.0882500e+03   9.4803544e+01
   1.0883000e+03   9.4801796e+01
   1.0883500e+03   9.4800024e+01
   1.0884000e+03   9.4798229e+01
   1.0884500e+03   9.4796410e+01
   1.0885000e+03   9.4794565e+01
   1.0885500e+03   9.4792696e+01
   1.0886000e+03   9.4790801e+01
   1.0886500e+03   9.4788880e+01
   1.0887000e+03   9.4786933e+01
   1.0887500e+03   9.4784959e+01
   1.0888000e+03   9.4782957e+01
   1.0888500e+03   9.4780927e+01
   1.0889000e+03   9.4778868e+01
   1.0889500e+03   9.4776781e+01
   1.0890000e+03   9.4774664e+01
   1.0890500e+03   9.4772516e+01
   1.0891000e+03   9.4770338e+01
   1.0891500e+03   9.4768129e+01
   1.0892000e+03   9.4765887e+01
   1.0892500e+03   9.4763613e+01
   1.0893000e+03   9.4761306e+01
   1.0893500e+03   9.4758965e+01
   1.0894000e+03   9.4756589e+01
   1.0894500e+03   9.4754179e+01
   1.0895000e+03   9.4751732e+01
   1.0895500e+03   9.4749249e+01
   1.0896000e+03   9.4746728e+01
   1.0896500e+03   9.4744169e+01
   1.0897000e+03   9.4741572e+01
   1.0897500e+03   9.4738935e+01
   1.0898000e+03   9.4736257e+01
   1.0898500e+03   9.4733538e+01
   1.0899000e+03   9.4730777e+01
   1.0899500e+03   9.4727973e+01
   1.0900000e+03   9.4725125e+01
   1.0900500e+03   9.4722232e+01
   1.0901000e+03   9.4719293e+01
   1.0901500e+03   9.4716308e+01
   1.0902000e+03   9.4713275e+01
   1.0902500e+03   9.4710193e+01
   1.0903000e+03   9.4707061e+01
   1.0903500e+03   9.4703879e+01
   1.0904000e+03   9.4700645e+01
   1.0904500e+03   9.4697357e+01
   1.0905000e+03   9.4694015e+01
   1.0905500e+03   9.4690618e+01
   1.0906000e+03   9.4687164e+01
   1.0906500e+03   9.4683652e+01
   1.0907000e+03   9.4680081e+01
   1.0907500e+03   9.4676449e+01
   1.0908000e+03   9.4672755e+01
   1.0908500e+03   9.4668998e+01
   1.0909000e+03   9.4665176e+01
   1.0909500e+03   9.4661287e+01
   1.0910000e+03   9.4657331e+01
   1.0910500e+03   9.4653305e+01
   1.0911000e+03   9.4649209e+01
   1.0911500e+03   9.4645039e+01
   1.0912000e+03   9.4640795e+01
   1.0912500e+03   9.4636475e+01
   1.0913000e+03   9.4632077e+01
   1.0913500e+03   9.4627598e+01
   1.0914000e+03   9.4623038e+01
   1.0914500e+03   9.4618394e+01
   1.0915000e+03   9.4613663e+01
   1.0915500e+03   9.4608845e+01
   1.0916000e+03   9.4603937e+01
   1.0916500e+03   9.4598935e+01
   1.0917000e+03   9.4593839e+01
   1.0917500e+03   9.4588646e+01
   1.0918000e+03   9.4583353e+01
   1.0918500e+03   9.4577957e+01
   1.0919000e+03   9.4572457e+01
   1.0919500e+03   9.4566848e+01
   1.0920000e+03   9.4561130e+01
   1.0920500e+03   9.4555298e+01
   1.0921000e+03   9.4549349e+01
   1.0921500e+03   9.4543281e+01
   1.0922000e+03   9.4537090e+01
   1.0922500e+03   9.4530773e+01
   1.0923000e+03   9.4524326e+01
   1.0923500e+03   9.4517746e+01
   1.0924000e+03   9.4511030e+01
   1.0924500e+03   9.4504173e+01
   1.0925000e+03   9.4497172e+01
   1.0925500e+03   9.4490022e+01
   1.0926000e+03   9.4482720e+01
   1.0926500e+03   9.4475260e+01
   1.0927000e+03   9.4467639e+01
   1.0927500e+03   9.4459852e+01
   1.0928000e+03   9.4451893e+01
   1.0928500e+03   9.4443759e+01
   1.0929000e+03   9.4435443e+01
   1.0929500e+03   9.4426940e+01
   1.0930000e+03   9.4418246e+01
   1.0930500e+03   9.4409353e+01
   1.0931000e+03   9.4400256e+01
   1.0931500e+03   9.4390948e+01
   1.0932000e+03   9.4381424e+01
   1.0932500e+03   9.4371676e+01
   1.0933000e+03   9.4361698e+01
   1.0933500e+03   9.4351482e+01
   1.0934000e+03   9.4341020e+01
   1.0934500e+03   9.4330305e+01
   1.0935000e+03   9.4319329e+01
   1.0935500e+03   9.4308083e+01
   1.0936000e+03   9.4296557e+01
   1.0936500e+03   9.4284744e+01
   1.0937000e+03   9.4272633e+01
   1.0937500e+03   9.4260215e+01
   1.0938000e+03   9.4247478e+01
   1.0938500e+03   9.4234412e+01
   1.0939000e+03   9.4221007e+01
   1.0939500e+03   9.4207249e+01
   1.0940000e+03   9.4193126e+01
   1.0940500e+03   9.4178627e+01
   1.0941000e+03   9.4163737e+01
   1.0941500e+03   9.4148442e+01
   1.0942000e+03   9.4132728e+01
   1.0942500e+03   9.4116579e+01
   1.0943000e+03   9.4099979e+01
   1.0943500e+03   9.4082913e+01
   1.0944000e+03   9.4065361e+01
   1.0944500e+03   9.4047306e+01
   1.0945000e+03   9.4028728e+01
   1.0945500e+03   9.4009608e+01
   1.0946000e+03   9.3989924e+01
   1.0946500e+03   9.3969655e+01
   1.0947000e+03   9.3948776e+01
   1.0947500e+03   9.3927264e+01
   1.0948000e+03   9.3905094e+01
   1.0948500e+03   9.3882237e+01
   1.0949000e+03   9.3858667e+01
   1.0949500e+03   9.3834353e+01
   1.0950000e+03   9.3809265e+01
   1.0950500e+03   9.3783369e+01
   1.0951000e+03   9.3756632e+01
   1.0951500e+03   9.3729016e+01
   1.0952000e+03   9.3700483e+01
   1.0952500e+03   9.3670994e+01
   1.0953000e+03   9.3640505e+01
   1.0953500e+03   9.3608972e+01
   1.0954000e+03   9.3576347e+01
   1.0954500e+03   9.3542580e+01
   1.0955000e+03   9.3507619e+01
   1.0955500e+03   9.3471406e+01
   1.0956000e+03   9.3433884e+01
   1.0956500e+03   9.3394988e+01
   1.0957000e+03   9.3354654e+01
   1.0957500e+03   9.3312809e+01
   1.0958000e+03   9.3269381e+01
   1.0958500e+03   9.3224289e+01
   1.0959000e+03   9.3177449e+01
   1.0959500e+03   9.3128773e+01
   1.0960000e+03   9.3078164e+01
   1.0960500e+03   9.3025523e+01
   1.0961000e+03   9.2970740e+01
   1.0961500e+03   9.2913703e+01
   1.0962000e+03   9.2854288e+01
   1.0962500e+03   9.2792366e+01
   1.0963000e+03   9.2727797e+01
   1.0963500e+03   9.2660434e+01
   1.0964000e+03   9.2590117e+01
   1.0964500e+03   9.2516677e+01
   1.0965000e+03   9.2439933e+01
   1.0965500e+03   9.2359690e+01
   1.0966000e+03   9.2275740e+01
   1.0966500e+03   9.2187859e+01
   1.0967000e+03   9.2095809e+01
   1.0967500e+03   9.1999332e+01
   1.0968000e+03   9.1898152e+01
   1.0968500e+03   9.1791970e+01
   1.0969000e+03   9.1680469e+01
   1.0969500e+03   9.1563303e+01
   1.0970000e+03   9.1440101e+01
   1.0970500e+03   9.1310464e+01
   1.0971000e+03   9.1173960e+01
   1.0971500e+03   9.1030124e+01
   1.0972000e+03   9.0878453e+01
   1.0972500e+03   9.0718405e+01
   1.0973000e+03   9.0549392e+01
   1.0973500e+03   9.0370780e+01
   1.0974000e+03   9.0181883e+01
   1.0974500e+03   8.9981959e+01
   1.0975000e+03   8.9770204e+01
   1.0975500e+03   8.9545751e+01
   1.0976000e+03   8.9307660e+01
   1.0976500e+03   8.9054915e+01
   1.0977000e+03   8.8786420e+01
   1.0977500e+03   8.8500990e+01
   1.0978000e+03   8.8197348e+01
   1.0978500e+03   8.7874119e+01
   1.0979000e+03   8.7529827e+01
   1.0979500e+03   8.7162886e+01
   1.0980000e+03   8.6771608e+01
   1.0980500e+03   8.6354192e+01
   1.0981000e+03   8.5908734e+01
   1.0981500e+03   8.5433231e+01
   1.0982000e+03   8.4925596e+01
   1.0982500e+03   8.4383673e+01
   1.0983000e+03   8.3805271e+01
   1.0983500e+03   8.3188201e+01
   1.0984000e+03   8.2530330e+01
   1.0984500e+03   8.1829662e+01
   1.0985000e+03   8.1084428e+01
   1.0985500e+03   8.0293212e+01
   1.0986000e+03   7.9455110e+01
   1.0986500e+03   7.8569915e+01
   1.0987000e+03   7.7638354e+01
   1.0987500e+03   7.6662354e+01
   1.0988000e+03   7.5645346e+01
   1.0988500e+03   7.4592596e+01
   1.0989000e+03   7.3511545e+01
   1.0989500e+03   7.2412127e+01
   1.0990000e+03   7.1307023e+01
   1.0990500e+03   7.0211808e+01
   1.0991000e+03   6.9144914e+01
   1.0991500e+03   6.8127354e+01
   1.0992000e+03   6.7182153e+01
   1.0992500e+03   6.6333447e+01
   1.0993000e+03   6.5605272e+01
   1.0993500e+03   6.5020102e+01
   1.0994000e+03   6.4597279e+01
   1.0994500e+03   6.4351509e+01
   1.0995000e+03   6.4291624e+01
   1.0995500e+03   6.4419811e+01
   1.0996000e+03   6.4731406e+01
   1.0996500e+03   6.5215323e+01
   1.0997000e+03   6.5855005e+01
   1.0997500e+03   6.6629788e+01
   1.0998000e+03   6.7516448e+01
   1.0998500e+03   6.8490757e+01
   1.0999000e+03   6.9528857e+01
   1.0999500e+03   7.0608370e+01
   1.1000000e+03   7.1709172e+01
   1.1000500e+03   7.2813855e+01
   1.1001000e+03   7.3907904e+01
   1.1001500e+03   7.4979661e+01
   1.1002000e+03   7.6020136e+01
   1.1002500e+03   7.7022718e+01
   1.1003000e+03   7.7982847e+01
   1.1003500e+03   7.8897678e+01
   1.1004000e+03   7.9765754e+01
   1.1004500e+03   8.0586718e+01
   1.1005000e+03   8.1361055e+01
   1.1005500e+03   8.2089875e+01
   1.1006000e+03   8.2774740e+01
   1.1006500e+03   8.3417513e+01
   1.1007000e+03   8.4020252e+01
   1.1007500e+03   8.4585116e+01
   1.1008000e+03   8.5114301e+01
   1.1008500e+03   8.5609988e+01
   1.1009000e+03   8.6074313e+01
   1.1009500e+03   8.6509333e+01
   1.1010000e+03   8.6917017e+01
   1.1010500e+03   8.7299230e+01
   1.1011000e+03   8.7657733e+01
   1.1011500e+03   8.7994178e+01
   1.1012000e+03   8.8310109e+01
   1.1012500e+03   8.8606966e+01
   1.1013000e+03   8.8886086e+01
   1.1013500e+03   8.9148713e+01
   1.1014000e+03   8.9396000e+01
   1.1014500e+03   8.9629011e+01
   1.1015000e+03   8.9848735e+01
   1.1015500e+03   9.0056085e+01
   1.1016000e+03   9.0251904e+01
   1.1016500e+03   9.0436973e+01
   1.1017000e+03   9.0612013e+01
   1.1017500e+03   9.0777690e+01
   1.1018000e+03   9.0934623e+01
   1.1018500e+03   9.1083380e+01
   1.1019000e+03   9.1224490e+01
   1.1019500e+03   9.1358441e+01
   1.1020000e+03   9.1485687e+01
   1.1020500e+03   9.1606646e+01
   1.1021000e+03   9.1721708e+01
   1.1021500e+03   9.1831234e+01
   1.1022000e+03   9.1935558e+01
   1.1022500e+03   9.2034993e+01
   1.1023000e+03   9.2129827e+01
   1.1023500e+03   9.2220330e+01
   1.1024000e+03   9.2306752e+01
   1.1024500e+03   9.2389327e+01
   1.1025000e+03   9.2468273e+01
   1.1025500e+03   9.2543792e+01
   1.1026000e+03   9.2616075e+01
   1.1026500e+03   9.2685297e+01
   1.1027000e+03   9.2751625e+01
   1.1027500e+03   9.2815213e+01
   1.1028000e+03   9.2876207e+01
   1.1028500e+03   9.2934741e+01
   1.1029000e+03   9.2990944e+01
   1.1029500e+03   9.3044933e+01
   1.1030000e+03   9.3096823e+01
   1.1030500e+03   9.3146716e+01
   1.1031000e+03   9.3194713e+01
   1.1031500e+03   9.3240907e+01
   1.1032000e+03   9.3285383e+01
   1.1032500e+03   9.3328226e+01
   1.1033000e+03   9.3369512e+01
   1.1033500e+03   9.3409315e+01
   1.1034000e+03   9.3447703e+01
   1.1034500e+03   9.3484741e+01
   1.1035000e+03   9.3520491e+01
   1.1035500e+03   9.3555012e+01
   1.1036000e+03   9.3588357e+01
   1.1036500e+03   9.3620578e+01
   1.1037000e+03   9.3651726e+01
   1.1037500e+03   9.3681846e+01
   1.1038000e+03   9.3710982e+01
   1.1038500e+03   9.3739176e+01
   1.1039000e+03   9.3766468e+01
   1.1039500e+03   9.3792894e+01
   1.1040000e+03   9.3818492e+01
   1.1040500e+03   9.3843295e+01
   1.1041000e+03   9.3867334e+01
   1.1041500e+03   9.3890641e+01
   1.1042000e+03   9.3913245e+01
   1.1042500e+03   9.3935172e+01
   1.1043000e+03   9.3956451e+01
   1.1043500e+03   9.3977105e+01
   1.1044000e+03   9.3997159e+01
   1.1044500e+03   9.4016635e+01
   1.1045000e+03   9.4035555e+01
   1.1045500e+03   9.4053940e+01
   1.1046000e+03   9.4071809e+01
   1.1046500e+03   9.4089183e+01
   1.1047000e+03   9.4106077e+01
   1.1047500e+03   9.4122511e+01
   1.1048000e+03   9.4138499e+01
   1.1048500e+03   9.4154059e+01
   1.1049000e+03   9.4169205e+01
   1.1049500e+03   9.4183951e+01
   1.1050000e+03   9.4198312e+01
   1.1050500e+03   9.4212300e+01
   1.1051000e+03   9.4225928e+01
   1.1051500e+03   9.4239209e+01
   1.1052000e+03   9.4252153e+01
   1.1052500e+03   9.4264773e+01
   1.1053000e+03   9.4277078e+01
   1.1053500e+03   9.4289080e+01
   1.1054000e+03   9.4300787e+01
   1.1054500e+03   9.4312210e+01
   1.1055000e+03   9.4323357e+01
   1.1055500e+03   9.4334237e+01
   1.1056000e+03   9.4344859e+01
   1.1056500e+03   9.4355230e+01
   1.1057000e+03   9.4365359e+01
   1.1057500e+03   9.4375252e+01
   1.1058000e+03   9.4384918e+01
   1.1058500e+03   9.4394362e+01
   1.1059000e+03   9.4403592e+01
   1.1059500e+03   9.4412614e+01
   1.1060000e+03   9.4421434e+01
   1.1060500e+03   9.4430058e+01
   1.1061000e+03   9.4438492e+01
   1.1061500e+03   9.4446741e+01
   1.1062000e+03   9.4454811e+01
   1.1062500e+03   9.4462707e+01
   1.1063000e+03   9.4470433e+01
   1.1063500e+03   9.4477995e+01
   1.1064000e+03   9.4485397e+01
   1.1064500e+03   9.4492643e+01
   1.1065000e+03   9.4499738e+01
   1.1065500e+03   9.4506687e+01
   1.1066000e+03   9.4513492e+01
   1.1066500e+03   9.4520158e+01
   1.1067000e+03   9.4526689e+01
   1.1067500e+03   9.4533088e+01
   1.1068000e+03   9.4539358e+01
   1.1068500e+03   9.4545504e+01
   1.1069000e+03   9.4551529e+01
   1.1069500e+03   9.4557435e+01
   1.1070000e+03   9.4563225e+01
   1.1070500e+03   9.4568903e+01
   1.1071000e+03   9.4574472e+01
   1.1071500e+03   9.4579934e+01
   1.1072000e+03   9.4585292e+01
   1.1072500e+03   9.4590548e+01
   1.1073000e+03   9.4595706e+01
   1.1073500e+03   9.4600767e+01
   1.1074000e+03   9.4605735e+01
   1.1074500e+03   9.4610610e+01
   1.1075000e+03   9.4615396e+01
   1.1075500e+03   9.4620095e+01
   1.1076000e+03   9.4624708e+01
   1.1076500e+03   9.4629238e+01
   1.1077000e+03   9.4633687e+01
   1.1077500e+03   9.4638057e+01
   1.1078000e+03   9.4642349e+01
   1.1078500e+03   9.4646566e+01
   1.1079000e+03   9.4650709e+01
   1.1079500e+03   9.4654780e+01
   1.1080000e+03   9.4658780e+01
   1.1080500e+03   9.4662711e+01
   1.1081000e+03   9.4666575e+01
   1.1081500e+03   9.4670373e+01
   1.1082000e+03   9.4674107e+01
   1.1082500e+03   9.4677778e+01
   1.1083000e+03   9.4681388e+01
   1.1083500e+03   9.4684937e+01
   1.1084000e+03   9.4688428e+01
   1.1084500e+03   9.4691861e+01
   1.1085000e+03   9.4695238e+01
   1.1085500e+03   9.4698560e+01
   1.1086000e+03   9.4701828e+01
   1.1086500e+03   9.4705044e+01
   1.1087000e+03   9.4708208e+01
   1.1087500e+03   9.4711321e+01
   1.1088000e+03   9.4714385e+01
   1.1088500e+03   9.4717401e+01
   1.1089000e+03   9.4720369e+01
   1.1089500e+03   9.4723291e+01
   1.1090000e+03   9.4726167e+01
   1.1090500e+03   9.4728999e+01
   1.1091000e+03   9.4731787e+01
   1.1091500e+03   9.4734533e+01
   1.1092000e+03   9.4737237e+01
   1.1092500e+03   9.4739900e+01
   1.1093000e+03   9.4742522e+01
   1.1093500e+03   9.4745106e+01
   1.1094000e+03   9.4747650e+01
   1.1094500e+03   9.4750157e+01
   1.1095000e+03   9.4752627e+01
   1.1095500e+03   9.4755061e+01
   1.1096000e+03   9.4757459e+01
   1.1096500e+03   9.4759821e+01
   1.1097000e+03   9.4762150e+01
   1.1097500e+03   9.4764445e+01
   1.1098000e+03   9.4766707e+01
   1.1098500e+03   9.4768937e+01
   1.1099000e+03   9.4771135e+01
   1.1099500e+03   9.4773302e+01
   1.1100000e+03   9.4775438e+01
   1.1100500e+03   9.4777544e+01
   1.1101000e+03   9.4779621e+01
   1.1101500e+03   9.4781669e+01
   1.1102000e+03   9.4783689e+01
   1.1102500e+03   9.4785681e+01
   1.1103000e+03   9.4787645e+01
   1.1103500e+03   9.4789583e+01
   1.1104000e+03   9.4791494e+01
   1.1104500e+03   9.4793380e+01
   1.1105000e+03   9.4795240e+01
   1.1105500e+03   9.4797075e+01
   1.1106000e+03   9.4798886e+01
   1.1106500e+03   9.4800672e+01
   1.1107000e+03   9.4802435e+01
   1.1107500e+03   9.4804175e+01
   1.1108000e+03   9.4805891e+01
   1.1108500e+03   9.4807586e+01
   1.1109000e+03   9.4809258e+01
   1.1109500e+03   9.4810909e+01
   1.1110000e+03   9.4812538e+01
   1.1110500e+03   9.4814147e+01
   1.1111000e+03   9.4815735e+01
   1.1111500e+03   9.4817302e+01
   1.1112000e+03   9.4818850e+01
   1.1112500e+03   9.4820378e+01
   1.1113000e+03   9.4821887e+01
   1.1113500e+03   9.4823377e+01
   1.1114000e+03   9.4824849e+01
   1.1114500e+03   9.4826302e+01
   1.1115000e+03   9.4827738e+01
   1.1115500e+03   9.4829155e+01
   1.1116000e+03   9.4830555e+01
   1.1116500e+03   9.4831938e+01
   1.1117000e+03   9.4833305e+01
   1.1117500e+03   9.4834654e+01
   1.1118000e+03   9.4835988e+01
   1.1118500e+03   9.4837305e+01
   1.1119000e+03   9.4838607e+01
   1.1119500e+03   9.4839893e+01
   1.1120000e+03   9.4841163e+01
   1.1120500e+03   9.4842419e+01
   1.1121000e+03   9.4843660e+01
   1.1121500e+03   9.4844886e+01
   1.1122000e+03   9.4846098e+01
   1.1122500e+03   9.4847296e+01
   1.1123000e+03   9.4848480e+01
   1.1123500e+03   9.4849651e+01
   1.1124000e+03   9.4850807e+01
   1.1124500e+03   9.4851951e+01
   1.1125000e+03   9.4853081e+01
   1.1125500e+03   9.4854199e+01
   1.1126000e+03   9.4855304e+01
   1.1126500e+03   9.4856396e+01
   1.1127000e+03   9.4857476e+01
   1.1127500e+03   9.4858544e+01
   1.1128000e+03   9.4859600e+01
   1.1128500e+03   9.4860644e+01
   1.1129000e+03   9.4861677e+01
   1.1129500e+03   9.4862698e+01
   1.1130000e+03   9.4863708e+01
   1.1130500e+03   9.4864707e+01
   1.1131000e+03   9.4865695e+01
   1.1131500e+03   9.4866672e+01
   1.1132000e+03   9.4867639e+01
   1.1132500e+03   9.4868595e+01
   1.1133000e+03   9.4869541e+01
   1.1133500e+03   9.4870476e+01
   1.1134000e+03   9.4871402e+01
   1.1134500e+03   9.4872318e+01
   1.1135000e+03   9.4873224e+01
   1.1135500e+03   9.4874120e+01
   1.1136000e+03   9.4875007e+01
   1.1136500e+03   9.4875885e+01
   1.1137000e+03   9.4876753e+01
   1.1137500e+03   9.4877613e+01
   1.1138000e+03   9.4878463e+01
   1.1138500e+03   9.4879305e+01
   1.1139000e+03   9.4880138e+01
   1.1139500e+03   9.4880962e+01
   1.1140000e+03   9.4881778e+01
   1.1140500e+03   9.4882585e+01
   1.1141000e+03   9.4883385e+01
   1.1141500e+03   9.4884176e+01
   1.1142000e+03   9.4884959e+01
   1.1142500e+03   9.4885734e+01
   1.1143000e+03   9.4886502e+01
   1.1143500e+03   9.4887261e+01
   1.1144000e+03   9.4888014e+01
   1.1144500e+03   9.4888758e+01
   1.1145000e+03   9.4889496e+01
   1.1145500e+03   9.4890226e+01
   1.1146000e+03   9.4890948e+01
   1.1146500e+03   9.4891664e+01
   1.1147000e+03   9.4892373e+01
   1.1147500e+03   9.4893074e+01
   1.1148000e+03   9.4893769e+01
   1.1148500e+03   9.4894457e+01
   1.1149000e+03   9.4895139e+01
   1.1149500e+03   9.4895814e+01
   1.1150000e+03   9.4896482e+01
   1.1150500e+03   9.4897144e+01
   1.1151000e+03   9.4897800e+01
   1.1151500e+03   9.4898449e+01
   1.1152000e+03   9.4899093e+01
   1.1152500e+03   9.4899730e+01
   1.1153000e+03   9.4900361e+01
   1.1153500e+03   9.4900986e+01
   1.1154000e+03   9.4901606e+01
   1.1154500e+03   9.4902219e+01
   1.1155000e+03   9.4902827e+01
   1.1155500e+03   9.4903430e+01
   1.1156000e+03   9.4904026e+01
   1.1156500e+03   9.4904617e+01
   1.1157000e+03   9.4905203e+01
   1.1157500e+03   9.4905783e+01
   1.1158000e+03   9.4906359e+01
   1.1158500e+03   9.4906928e+01
   1.1159000e+03   9.4907493e+01
   1.1159500e+03   9.4908052e+01
   1.1160000e+03   9.4908607e+01
   1.1160500e+03   9.4909156e+01
   1.1161000e+03   9.4909701e+01
   1.1161500e+03   9.4910241e+01
   1.1162000e+03   9.4910775e+01
   1.1162500e+03   9.4911305e+01
   1.1163000e+03   9.4911831e+01
   1.1163500e+03   9.4912352e+01
   1.1164000e+03   9.4912868e+01
   1.1164500e+03   9.4913379e+01
   1.1165000e+03   9.4913886e+01
   1.1165500e+03   9.4914389e+01
   1.1166000e+03   9.4914887e+01
   1.1166500e+03   9.4915381e+01
   1.1167000e+03   9.4915871e+01
   1.1167500e+03   9.4916356e+01
   1.1168000e+03   9.4916837e+01
   1.1168500e+03   9.4917315e+01
   1.1169000e+03   9.4917788e+01
   1.1169500e+03   9.4918256e+01
   1.1170000e+03   9.4918721e+01
   1.1170500e+03   9.4919182e+01
   1.1171000e+03   9.4919640e+01
   1.1171500e+03   9.4920093e+01
   1.1172000e+03   9.4920542e+01
   1.1172500e+03   9.4920988e+01
   1.1173000e+03   9.4921430e+01
   1.1173500e+03   9.4921868e+01
   1.1174000e+03   9.4922303e+01
   1.1174500e+03   9.4922733e+01
   1.1175000e+03   9.4923161e+01
   1.1175500e+03   9.4923585e+01
   1.1176000e+03   9.4924005e+01
   1.1176500e+03   9.4924422e+01
   1.1177000e+03   9.4924835e+01
   1.1177500e+03   9.4925245e+01
   1.1178000e+03   9.4925652e+01
   1.1178500e+03   9.4926056e+01
   1.1179000e+03   9.4926456e+01
   1.1179500e+03   9.4926853e+01
   1.1180000e+03   9.4927247e+01
   1.1180500e+03   9.4927637e+01
   1.1181000e+03   9.4928024e+01
   1.1181500e+03   9.4928409e+01
   1.1182000e+03   9.4928790e+01
   1.1182500e+03   9.4929168e+01
   1.1183000e+03   9.4929544e+01
   1.1183500e+03   9.4929916e+01
   1.1184000e+03   9.4930285e+01
   1.1184500e+03   9.4930651e+01
   1.1185000e+03   9.4931015e+01
   1.1185500e+03   9.4931376e+01
   1.1186000e+03   9.4931734e+01
   1.1186500e+03   9.4932089e+01
   1.1187000e+03   9.4932441e+01
   1.1187500e+03   9.4932790e+01
   1.1188000e+03   9.4933137e+01
   1.1188500e+03   9.4933481e+01
   1.1189000e+03   9.4933823e+01
   1.1189500e+03   9.4934162e+01
   1.1190000e+03   9.4934498e+01
   1.1190500e+03   9.4934832e+01
   1.1191000e+03   9.4935163e+01
   1.1191500e+03   9.4935492e+01
   1.1192000e+03   9.4935818e+01
   1.1192500e+03   9.4936142e+01
   1.1193000e+03   9.4936463e+01
   1.1193500e+03   9.4936782e+01
   1.1194000e+03   9.4937099e+01
   1.1194500e+03   9.4937413e+01
   1.1195000e+03   9.4937724e+01
   1.1195500e+03   9.4938034e+01
   1.1196000e+03   9.4938341e+01
   1.1196500e+03   9.4938646e+01
   1.1197000e+03   9.4938948e+01
   1.1197500e+03   9.4939249e+01
   1.1198000e+03   9.4939547e+01
   1.1198500e+03   9.4939843e+01
   1.1199000e+03   9.4940137e+01
   1.1199500e+03   9.4940429e+01
   1.1200000e+03   9.4940718e+01
   1.1200500e+03   9.4941006e+01
   1.1201000e+03   9.4941291e+01
   1.1201500e+03   9.4941574e+01
   1.1202000e+03   9.4941855e+01
   1.1202500e+03   9.4942135e+01
   1.1203000e+03   9.4942412e+01
   1.1203500e+03   9.4942687e+01
   1.1204000e+03   9.4942960e+01
   1.1204500e+03   9.4943232e+01
   1.1205000e+03   9.4943501e+01
   1.1205500e+03   9.4943769e+01
   1.1206000e+03   9.4944034e+01
   1.1206500e+03   9.4944298e+01
   1.1207000e+03   9.4944560e+01
   1.1207500e+03   9.4944820e+01
   1.1208000e+03   9.4945078e+01
   1.1208500e+03   9.4945334e+01
   1.1209000e+03   9.4945589e+01
   1.1209500e+03   9.4945842e+01
   1.1210000e+03   9.4946093e+01
   1.1210500e+03   9.4946342e+01
   1.1211000e+03   9.4946590e+01
   1.1211500e+03   9.4946836e+01
   1.1212000e+03   9.4947080e+01
   1.1212500e+03   9.4947322e+01
   1.1213000e+03   9.4947563e+01
   1.1213500e+03   9.4947802e+01
   1.1214000e+03   9.4948040e+01
   1.1214500e+03   9.4948276e+01
   1.1215000e+03   9.4948510e+01
   1.1215500e+03   9.4948743e+01
   1.1216000e+03   9.4948974e+01
   1.1216500e+03   9.4949204e+01
   1.1217000e+03   9.4949432e+01
   1.1217500e+03   9.4949658e+01
   1.1218000e+03   9.4949883e+01
   1.1218500e+03   9.4950107e+01
   1.1219000e+03   9.4950329e+01
   1.1219500e+03   9.4950550e+01
   1.1220000e+03   9.4950769e+01
   1.1220500e+03   9.4950986e+01
   1.1221000e+03   9.4951203e+01
   1.1221500e+03   9.4951417e+01
   1.1222000e+03   9.4951631e+01
   1.1222500e+03   9.4951843e+01
   1.1223000e+03   9.4952053e+01
   1.1223500e+03   9.4952262e+01
   1.1224000e+03   9.4952470e+01
   1.1224500e+03   9.4952677e+01
   1.1225000e+03   9.4952882e+01
   1.1225500e+03   9.4953086e+01
   1.1226000e+03   9.4953288e+01
   1.1226500e+03   9.4953489e+01
   1.1227000e+03   9.4953689e+01
   1.1227500e+03   9.4953888e+01
   1.1228000e+03   9.4954085e+01
   1.1228500e+03   9.4954281e+01
   1.1229000e+03   9.4954476e+01
   1.1229500e+03   9.4954670e+01
   1.1230000e+03   9.4954862e+01
   1.1230500e+03   9.4955053e+01
   1.1231000e+03   9.4955243e+01
   1.1231500e+03   9.4955432e+01
   1.1232000e+03   9.4955619e+01
   1.1232500e+03   9.4955805e+01
   1.1233000e+03   9.4955991e+01
   1.1233500e+03   9.4956175e+01
   1.1234000e+03   9.4956357e+01
   1.1234500e+03   9.4956539e+01
   1.1235000e+03   9.4956720e+01
   1.1235500e+03   9.4956899e+01
   1.1236000e+03   9.4957077e+01
   1.1236500e+03   9.4957255e+01
   1.1237000e+03   9.4957431e+01
   1.1237500e+03   9.4957606e+01
   1.1238000e+03   9.4957780e+01
   1.1238500e+03   9.4957953e+01
   1.1239000e+03   9.4958125e+01
   1.1239500e+03   9.4958295e+01
   1.1240000e+03   9.4958465e+01
   1.1240500e+03   9.4958634e+01
   1.1241000e+03   9.4958802e+01
   1.1241500e+03   9.4958968e+01
   1.1242000e+03   9.4959134e+01
   1.1242500e+03   9.4959299e+01
   1.1243000e+03   9.4959462e+01
   1.1243500e+03   9.4959625e+01
   1.1244000e+03   9.4959787e+01
   1.1244500e+03   9.4959947e+01
   1.1245000e+03   9.4960107e+01
   1.1245500e+03   9.4960266e+01
   1.1246000e+03   9.4960424e+01
   1.1246500e+03   9.4960581e+01
   1.1247000e+03   9.4960737e+01
   1.1247500e+03   9.4960892e+01
   1.1248000e+03   9.4961046e+01
   1.1248500e+03   9.4961199e+01
   1.1249000e+03   9.4961352e+01
   1.1249500e+03   9.4961503e+01
   1.1250000e+03   9.4961654e+01


==> Data/Lorentzians/lorentz_fit_17C.dat <==
   1.0750500e+03   9.4950539e+01
   1.0751000e+03   9.4950334e+01
   1.0751500e+03   9.4950129e+01
   1.0752000e+03   9.4949922e+01
   1.0752500e+03   9.4949714e+01
   1.0753000e+03   9.4949504e+01
   1.0753500e+03   9.4949293e+01
   1.0754000e+03   9.4949081e+01
   1.0754500e+03   9.4948868e+01
   1.0755000e+03   9.4948653e+01
   1.0755500e+03   9.4948437e+01
   1.0756000e+03   9.4948219e+01
   1.0756500e+03   9.4948001e+01
   1.0757000e+03   9.4947780e+01
   1.0757500e+03   9.4947559e+01
   1.0758000e+03   9.4947336e+01
   1.0758500e+03   9.4947111e+01
   1.0759000e+03   9.4946885e+01
   1.0759500e+03   9.4946658e+01
   1.0760000e+03   9.4946429e+01
   1.0760500e+03   9.4946199e+01
   1.0761000e+03   9.4945967e+01
   1.0761500e+03   9.4945733e+01
   1.0762000e+03   9.4945499e+01
   1.0762500e+03   9.4945262e+01
   1.0763000e+03   9.4945024e+01
   1.0763500e+03   9.4944785e+01
   1.0764000e+03   9.4944544e+01
   1.0764500e+03   9.4944301e+01
   1.0765000e+03   9.4944057e+01
   1.0765500e+03   9.4943811e+01
   1.0766000e+03   9.4943564e+01
   1.0766500e+03   9.4943315e+01
   1.0767000e+03   9.4943064e+01
   1.0767500e+03   9.4942812e+01
   1.0768000e+03   9.4942558e+01
   1.0768500e+03   9.4942302e+01
   1.0769000e+03   9.4942044e+01
   1.0769500e+03   9.4941785e+01
   1.0770000e+03   9.4941524e+01
   1.0770500e+03   9.4941262e+01
   1.0771000e+03   9.4940997e+01
   1.0771500e+03   9.4940731e+01
   1.0772000e+03   9.4940463e+01
   1.0772500e+03   9.4940193e+01
   1.0773000e+03   9.4939921e+01
   1.0773500e+03   9.4939648e+01
   1.0774000e+03   9.4939372e+01
   1.0774500e+03   9.4939095e+01
   1.0775000e+03   9.4938816e+01
   1.0775500e+03   9.4938534e+01
   1.0776000e+03   9.4938251e+01
   1.0776500e+03   9.4937966e+01
   1.0777000e+03   9.4937679e+01
   1.0777500e+03   9.4937390e+01
   1.0778000e+03   9.4937099e+01
   1.0778500e+03   9.4936806e+01
   1.0779000e+03   9.4936511e+01
   1.0779500e+03   9.4936214e+01
   1.0780000e+03   9.4935914e+01
   1.0780500e+03   9.4935613e+01
   1.0781000e+03   9.4935309e+01
   1.0781500e+03   9.4935004e+01
   1.0782000e+03   9.4934696e+01
   1.0782500e+03   9.4934386e+01
   1.0783000e+03   9.4934074e+01
   1.0783500e+03   9.4933759e+01
   1.0784000e+03   9.4933442e+01
   1.0784500e+03   9.4933123e+01
   1.0785000e+03   9.4932802e+01
   1.0785500e+03   9.4932478e+01
   1.0786000e+03   9.4932152e+01
   1.0786500e+03   9.4931824e+01
   1.0787000e+03   9.4931493e+01
   1.0787500e+03   9.4931160e+01
   1.0788000e+03   9.4930825e+01
   1.0788500e+03   9.4930487e+01
   1.0789000e+03   9.4930146e+01
   1.0789500e+03   9.4929803e+01
   1.0790000e+03   9.4929457e+01
   1.0790500e+03   9.4929109e+01
   1.0791000e+03   9.4928759e+01
   1.0791500e+03   9.4928405e+01
   1.0792000e+03   9.4928049e+01
   1.0792500e+03   9.4927691e+01
   1.0793000e+03   9.4927330e+01
   1.0793500e+03   9.4926966e+01
   1.0794000e+03   9.4926599e+01
   1.0794500e+03   9.4926229e+01
   1.0795000e+03   9.4925857e+01
   1.0795500e+03   9.4925482e+01
   1.0796000e+03   9.4925104e+01
   1.0796500e+03   9.4924723e+01
   1.0797000e+03   9.4924339e+01
   1.0797500e+03   9.4923953e+01
   1.0798000e+03   9.4923563e+01
   1.0798500e+03   9.4923170e+01
   1.0799000e+03   9.4922775e+01
   1.0799500e+03   9.4922376e+01
   1.0800000e+03   9.4921974e+01
   1.0800500e+03   9.4921569e+01
   1.0801000e+03   9.4921161e+01
   1.0801500e+03   9.4920750e+01
   1.0802000e+03   9.4920335e+01
   1.0802500e+03   9.4919917e+01
   1.0803000e+03   9.4919496e+01
   1.0803500e+03   9.4919072e+01
   1.0804000e+03   9.4918644e+01
   1.0804500e+03   9.4918213e+01
   1.0805000e+03   9.4917778e+01
   1.0805500e+03   9.4917340e+01
   1.0806000e+03   9.4916899e+01
   1.0806500e+03   9.4916454e+01
   1.0807000e+03   9.4916005e+01
   1.0807500e+03   9.4915552e+01
   1.0808000e+03   9.4915096e+01
   1.0808500e+03   9.4914637e+01
   1.0809000e+03   9.4914173e+01
   1.0809500e+03   9.4913706e+01
   1.0810000e+03   9.4913235e+01
   1.0810500e+03   9.4912760e+01
   1.0811000e+03   9.4912281e+01
   1.0811500e+03   9.4911799e+01
   1.0812000e+03   9.4911312e+01
   1.0812500e+03   9.4910821e+01
   1.0813000e+03   9.4910326e+01
   1.0813500e+03   9.4909827e+01
   1.0814000e+03   9.4909324e+01
   1.0814500e+03   9.4908817e+01
   1.0815000e+03   9.4908305e+01
   1.0815500e+03   9.4907789e+01
   1.0816000e+03   9.4907269e+01
   1.0816500e+03   9.4906744e+01
   1.0817000e+03   9.4906215e+01
   1.0817500e+03   9.4905681e+01
   1.0818000e+03   9.4905143e+01
   1.0818500e+03   9.4904600e+01
   1.0819000e+03   9.4904052e+01
   1.0819500e+03   9.4903500e+01
   1.0820000e+03   9.4902943e+01
   1.0820500e+03   9.4902381e+01
   1.0821000e+03   9.4901814e+01
   1.0821500e+03   9.4901242e+01
   1.0822000e+03   9.4900666e+01
   1.0822500e+03   9.4900084e+01
   1.0823000e+03   9.4899497e+01
   1.0823500e+03   9.4898905e+01
   1.0824000e+03   9.4898307e+01
   1.0824500e+03   9.4897705e+01
   1.0825000e+03   9.4897097e+01
   1.0825500e+03   9.4896483e+01
   1.0826000e+03   9.4895864e+01
   1.0826500e+03   9.4895240e+01
   1.0827000e+03   9.4894610e+01
   1.0827500e+03   9.4893974e+01
   1.0828000e+03   9.4893332e+01
   1.0828500e+03   9.4892685e+01
   1.0829000e+03   9.4892032e+01
   1.0829500e+03   9.4891372e+01
   1.0830000e+03   9.4890707e+01
   1.0830500e+03   9.4890036e+01
   1.0831000e+03   9.4889358e+01
   1.0831500e+03   9.4888674e+01
   1.0832000e+03   9.4887984e+01
   1.0832500e+03   9.4887287e+01
   1.0833000e+03   9.4886584e+01
   1.0833500e+03   9.4885874e+01
   1.0834000e+03   9.4885157e+01
   1.0834500e+03   9.4884434e+01
   1.0835000e+03   9.4883704e+01
   1.0835500e+03   9.4882967e+01
   1.0836000e+03   9.4882223e+01
   1.0836500e+03   9.4881472e+01
   1.0837000e+03   9.4880713e+01
   1.0837500e+03   9.4879947e+01
   1.0838000e+03   9.4879174e+01
   1.0838500e+03   9.4878394e+01
   1.0839000e+03   9.4877606e+01
   1.0839500e+03   9.4876810e+01
   1.0840000e+03   9.4876006e+01
   1.0840500e+03   9.4875195e+01
   1.0841000e+03   9.4874375e+01
   1.0841500e+03   9.4873548e+01
   1.0842000e+03   9.4872712e+01
   1.0842500e+03   9.4871868e+01
   1.0843000e+03   9.4871016e+01
   1.0843500e+03   9.4870155e+01
   1.0844000e+03   9.4869285e+01
   1.0844500e+03   9.4868407e+01
   1.0845000e+03   9.4867520e+01
   1.0845500e+03   9.4866624e+01
   1.0846000e+03   9.4865718e+01
   1.0846500e+03   9.4864804e+01
   1.0847000e+03   9.4863880e+01
   1.0847500e+03   9.4862946e+01
   1.0848000e+03   9.4862003e+01
   1.0848500e+03   9.4861051e+01
   1.0849000e+03   9.4860088e+01
   1.0849500e+03   9.4859115e+01
   1.0850000e+03   9.4858133e+01
   1.0850500e+03   9.4857139e+01
   1.0851000e+03   9.4856136e+01
   1.0851500e+03   9.4855122e+01
   1.0852000e+03   9.4854097e+01
   1.0852500e+03   9.4853061e+01
   1.0853000e+03   9.4852014e+01
   1.0853500e+03   9.4850956e+01
   1.0854000e+03   9.4849887e+01
   1.0854500e+03   9.4848806e+01
   1.0855000e+03   9.4847713e+01
   1.0855500e+03   9.4846609e+01
   1.0856000e+03   9.4845492e+01
   1.0856500e+03   9.4844363e+01
   1.0857000e+03   9.4843222e+01
   1.0857500e+03   9.4842068e+01
   1.0858000e+03   9.4840902e+01
   1.0858500e+03   9.4839722e+01
   1.0859000e+03   9.4838530e+01
   1.0859500e+03   9.4837324e+01
   1.0860000e+03   9.4836104e+01
   1.0860500e+03   9.4834871e+01
   1.0861000e+03   9.4833624e+01
   1.0861500e+03   9.4832363e+01
   1.0862000e+03   9.4831087e+01
   1.0862500e+03   9.4829797e+01
   1.0863000e+03   9.4828492e+01
   1.0863500e+03   9.4827171e+01
   1.0864000e+03   9.4825836e+01
   1.0864500e+03   9.4824485e+01
   1.0865000e+03   9.4823119e+01
   1.0865500e+03   9.4821736e+01
   1.0866000e+03   9.4820337e+01
   1.0866500e+03   9.4818922e+01
   1.0867000e+03   9.4817490e+01
   1.0867500e+03   9.4816040e+01
   1.0868000e+03   9.4814574e+01
   1.0868500e+03   9.4813090e+01
   1.0869000e+03   9.4811588e+01
   1.0869500e+03   9.4810068e+01
   1.0870000e+03   9.4808530e+01
   1.0870500e+03   9.4806973e+01
   1.0871000e+03   9.4805396e+01
   1.0871500e+03   9.4803801e+01
   1.0872000e+03   9.4802186e+01
   1.0872500e+03   9.4800551e+01
   1.0873000e+03   9.4798895e+01
   1.0873500e+03   9.4797219e+01
   1.0874000e+03   9.4795522e+01
   1.0874500e+03   9.4793803e+01
   1.0875000e+03   9.4792063e+01
   1.0875500e+03   9.4790301e+01
   1.0876000e+03   9.4788516e+01
   1.0876500e+03   9.4786709e+01
   1.0877000e+03   9.4784878e+01
   1.0877500e+03   9.4783024e+01
   1.0878000e+03   9.4781145e+01
   1.0878500e+03   9.4779243e+01
   1.0879000e+03   9.4777315e+01
   1.0879500e+03   9.4775362e+01
   1.0880000e+03   9.4773383e+01
   1.0880500e+03   9.4771379e+01
   1.0881000e+03   9.4769347e+01
   1.0881500e+03   9.4767289e+01
   1.0882000e+03   9.4765202e+01
   1.0882500e+03   9.4763088e+01
   1.0883000e+03   9.4760945e+01
   1.0883500e+03   9.4758773e+01
   1.0884000e+03   9.4756571e+01
   1.0884500e+03   9.4754339e+01
   1.0885000e+03   9.4752077e+01
   1.0885500e+03   9.4749783e+01
   1.0886000e+03   9.4747457e+01
   1.0886500e+03   9.4745098e+01
   1.0887000e+03   9.4742707e+01
   1.0887500e+03   9.4740282e+01
   1.0888000e+03   9.4737822e+01
   1.0888500e+03   9.4735327e+01
   1.0889000e+03   9.4732797e+01
   1.0889500e+03   9.4730231e+01
   1.0890000e+03   9.4727627e+01
   1.0890500e+03   9.4724986e+01
   1.0891000e+03   9.4722306e+01
   1.0891500e+03   9.4719587e+01
   1.0892000e+03   9.4716828e+01
   1.0892500e+03   9.4714028e+01
   1.0893000e+03   9.4711187e+01
   1.0893500e+03   9.4708303e+01
   1.0894000e+03   9.4705376e+01
   1.0894500e+03   9.4702404e+01
   1.0895000e+03   9.4699388e+01
   1.0895500e+03   9.4696326e+01
   1.0896000e+03   9.4693217e+01
   1.0896500e+03   9.4690060e+01
   1.0897000e+03   9.4686854e+01
   1.0897500e+03   9.4683599e+01
   1.0898000e+03   9.4680292e+01
   1.0898500e+03   9.4676934e+01
   1.0899000e+03   9.4673523e+01
   1.0899500e+03   9.4670057e+01
   1.0900000e+03   9.4666537e+01
   1.0900500e+03   9.4662960e+01
   1.0901000e+03   9.4659325e+01
   1.0901500e+03   9.4655631e+01
   1.0902000e+03   9.4651878e+01
   1.0902500e+03   9.4648063e+01
   1.0903000e+03   9.4644185e+01
   1.0903500e+03   9.4640242e+01
   1.0904000e+03   9.4636235e+01
   1.0904500e+03   9.4632160e+01
   1.0905000e+03   9.4628016e+01
   1.0905500e+03   9.4623803e+01
   1.0906000e+03   9.4619518e+01
   1.0906500e+03   9.4615159e+01
   1.0907000e+03   9.4610726e+01
   1.0907500e+03   9.4606215e+01
   1.0908000e+03   9.4601627e+01
   1.0908500e+03   9.4596958e+01
   1.0909000e+03   9.4592207e+01
   1.0909500e+03   9.4587371e+01
   1.0910000e+03   9.4582450e+01
   1.0910500e+03   9.4577441e+01
   1.0911000e+03   9.4572341e+01
   1.0911500e+03   9.4567149e+01
   1.0912000e+03   9.4561862e+01
   1.0912500e+03   9.4556478e+01
   1.0913000e+03   9.4550995e+01
   1.0913500e+03   9.4545410e+01
   1.0914000e+03   9.4539721e+01
   1.0914500e+03   9.4533925e+01
   1.0915000e+03   9.4528019e+01
   1.0915500e+03   9.4522001e+01
   1.0916000e+03   9.4515868e+01
   1.0916500e+03   9.4509617e+01
   1.0917000e+03   9.4503244e+01
   1.0917500e+03   9.4496747e+01
   1.0918000e+03   9.4490123e+01
   1.0918500e+03   9.4483368e+01
   1.0919000e+03   9.4476479e+01
   1.0919500e+03   9.4469451e+01
   1.0920000e+03   9.4462282e+01
   1.0920500e+03   9.4454968e+01
   1.0921000e+03   9.4447504e+01
   1.0921500e+03   9.4439887e+01
   1.0922000e+03   9.4432113e+01
   1.0922500e+03   9.4424176e+01
   1.0923000e+03   9.4416073e+01
   1.0923500e+03   9.4407800e+01
   1.0924000e+03   9.4399350e+01
   1.0924500e+03   9.4390719e+01
   1.0925000e+03   9.4381902e+01
   1.0925500e+03   9.4372894e+01
   1.0926000e+03   9.4363689e+01
   1.0926500e+03   9.4354282e+01
   1.0927000e+03   9.4344666e+01
   1.0927500e+03   9.4334835e+01
   1.0928000e+03   9.4324783e+01
   1.0928500e+03   9.4314503e+01
   1.0929000e+03   9.4303988e+01
   1.0929500e+03   9.4293232e+01
   1.0930000e+03   9.4282227e+01
   1.0930500e+03   9.4270964e+01
   1.0931000e+03   9.4259437e+01
   1.0931500e+03   9.4247637e+01
   1.0932000e+03   9.4235555e+01
   1.0932500e+03   9.4223182e+01
   1.0933000e+03   9.4210509e+01
   1.0933500e+03   9.4197527e+01
   1.0934000e+03   9.4184224e+01
   1.0934500e+03   9.4170592e+01
   1.0935000e+03   9.4156618e+01
   1.0935500e+03   9.4142291e+01
   1.0936000e+03   9.4127600e+01
   1.0936500e+03   9.4112533e+01
   1.0937000e+03   9.4097076e+01
   1.0937500e+03   9.4081215e+01
   1.0938000e+03   9.4064938e+01
   1.0938500e+03   9.4048230e+01
   1.0939000e+03   9.4031074e+01
   1.0939500e+03   9.4013456e+01
   1.0940000e+03   9.3995359e+01
   1.0940500e+03   9.3976765e+01
   1.0941000e+03   9.3957657e+01
   1.0941500e+03   9.3938015e+01
   1.0942000e+03   9.3917820e+01
   1.0942500e+03   9.3897051e+01
   1.0943000e+03   9.3875686e+01
   1.0943500e+03   9.3853703e+01
   1.0944000e+03   9.3831078e+01
   1.0944500e+03   9.3807786e+01
   1.0945000e+03   9.3783801e+01
   1.0945500e+03   9.3759095e+01
   1.0946000e+03   9.3733640e+01
   1.0946500e+03   9.3707407e+01
   1.0947000e+03   9.3680362e+01
   1.0947500e+03   9.3652474e+01
   1.0948000e+03   9.3623706e+01
   1.0948500e+03   9.3594024e+01
   1.0949000e+03   9.3563387e+01
   1.0949500e+03   9.3531755e+01
   1.0950000e+03   9.3499087e+01
   1.0950500e+03   9.3465336e+01
   1.0951000e+03   9.3430455e+01
   1.0951500e+03   9.3394395e+01
   1.0952000e+03   9.3357103e+01
   1.0952500e+03   9.3318522e+01
   1.0953000e+03   9.3278596e+01
   1.0953500e+03   9.3237261e+01
   1.0954000e+03   9.3194452e+01
   1.0954500e+03   9.3150100e+01
   1.0955000e+03   9.3104131e+01
   1.0955500e+03   9.3056469e+01
   1.0956000e+03   9.3007031e+01
   1.0956500e+03   9.2955730e+01
   1.0957000e+03   9.2902474e+01
   1.0957500e+03   9.2847166e+01
   1.0958000e+03   9.2789701e+01
   1.0958500e+03   9.2729969e+01
   1.0959000e+03   9.2667854e+01
   1.0959500e+03   9.2603230e+01
   1.0960000e+03   9.2535967e+01
   1.0960500e+03   9.2465922e+01
   1.0961000e+03   9.2392947e+01
   1.0961500e+03   9.2316881e+01
   1.0962000e+03   9.2237553e+01
   1.0962500e+03   9.2154784e+01
   1.0963000e+03   9.2068377e+01
   1.0963500e+03   9.1978128e+01
   1.0964000e+03   9.1883814e+01
   1.0964500e+03   9.1785198e+01
   1.0965000e+03   9.1682030e+01
   1.0965500e+03   9.1574037e+01
   1.0966000e+03   9.1460929e+01
   1.0966500e+03   9.1342398e+01
   1.0967000e+03   9.1218110e+01
   1.0967500e+03   9.1087708e+01
   1.0968000e+03   9.0950810e+01
   1.0968500e+03   9.0807006e+01
   1.0969000e+03   9.0655855e+01
   1.0969500e+03   9.0496884e+01
   1.0970000e+03   9.0329585e+01
   1.0970500e+03   9.0153414e+01
   1.0971000e+03   8.9967784e+01
   1.0971500e+03   8.9772066e+01
   1.0972000e+03   8.9565585e+01
   1.0972500e+03   8.9347615e+01
   1.0973000e+03   8.9117378e+01
   1.0973500e+03   8.8874041e+01
   1.0974000e+03   8.8616709e+01
   1.0974500e+03   8.8344427e+01
   1.0975000e+03   8.8056171e+01
   1.0975500e+03   8.7750852e+01
   1.0976000e+03   8.7427310e+01
   1.0976500e+03   8.7084315e+01
   1.0977000e+03   8.6720564e+01
   1.0977500e+03   8.6334686e+01
   1.0978000e+03   8.5925247e+01
   1.0978500e+03   8.5490752e+01
   1.0979000e+03   8.5029659e+01
   1.0979500e+03   8.4540396e+01
   1.0980000e+03   8.4021375e+01
   1.0980500e+03   8.3471029e+01
   1.0981000e+03   8.2887842e+01
   1.0981500e+03   8.2270403e+01
   1.0982000e+03   8.1617460e+01
   1.0982500e+03   8.0928004e+01
   1.0983000e+03   8.0201357e+01
   1.0983500e+03   7.9437285e+01
   1.0984000e+03   7.8636137e+01
   1.0984500e+03   7.7798993e+01
   1.0985000e+03   7.6927845e+01
   1.0985500e+03   7.6025783e+01
   1.0986000e+03   7.5097202e+01
   1.0986500e+03   7.4148001e+01
   1.0987000e+03   7.3185760e+01
   1.0987500e+03   7.2219889e+01
   1.0988000e+03   7.1261698e+01
   1.0988500e+03   7.0324376e+01
   1.0989000e+03   6.9422839e+01
   1.0989500e+03   6.8573413e+01
   1.0990000e+03   6.7793352e+01
   1.0990500e+03   6.7100167e+01
   1.0991000e+03   6.6510813e+01
   1.0991500e+03   6.6040774e+01
   1.0992000e+03   6.5703118e+01
   1.0992500e+03   6.5507638e+01
   1.0993000e+03   6.5460159e+01
   1.0993500e+03   6.5562115e+01
   1.0994000e+03   6.5810437e+01
   1.0994500e+03   6.6197785e+01
   1.0995000e+03   6.6713079e+01
   1.0995500e+03   6.7342261e+01
   1.0996000e+03   6.8069201e+01
   1.0996500e+03   6.8876638e+01
   1.0997000e+03   6.9747066e+01
   1.0997500e+03   7.0663505e+01
   1.0998000e+03   7.1610094e+01
   1.0998500e+03   7.2572523e+01
   1.0999000e+03   7.3538278e+01
   1.0999500e+03   7.4496747e+01
   1.1000000e+03   7.5439201e+01
   1.1000500e+03   7.6358693e+01
   1.1001000e+03   7.7249897e+01
   1.1001500e+03   7.8108918e+01
   1.1002000e+03   7.8933090e+01
   1.1002500e+03   7.9720774e+01
   1.1003000e+03   8.0471179e+01
   1.1003500e+03   8.1184185e+01
   1.1004000e+03   8.1860203e+01
   1.1004500e+03   8.2500042e+01
   1.1005000e+03   8.3104812e+01
   1.1005500e+03   8.3675830e+01
   1.1006000e+03   8.4214552e+01
   1.1006500e+03   8.4722517e+01
   1.1007000e+03   8.5201305e+01
   1.1007500e+03   8.5652499e+01
   1.1008000e+03   8.6077663e+01
   1.1008500e+03   8.6478324e+01
   1.1009000e+03   8.6855954e+01
   1.1009500e+03   8.7211967e+01
   1.1010000e+03   8.7547707e+01
   1.1010500e+03   8.7864452e+01
   1.1011000e+03   8.8163406e+01
   1.1011500e+03   8.8445703e+01
   1.1012000e+03   8.8712409e+01
   1.1012500e+03   8.8964520e+01
   1.1013000e+03   8.9202970e+01
   1.1013500e+03   8.9428631e+01
   1.1014000e+03   8.9642316e+01
   1.1014500e+03   8.9844784e+01
   1.1015000e+03   9.0036740e+01
   1.1015500e+03   9.0218844e+01
   1.1016000e+03   9.0391708e+01
   1.1016500e+03   9.0555903e+01
   1.1017000e+03   9.0711959e+01
   1.1017500e+03   9.0860373e+01
   1.1018000e+03   9.1001605e+01
   1.1018500e+03   9.1136083e+01
   1.1019000e+03   9.1264209e+01
   1.1019500e+03   9.1386354e+01
   1.1020000e+03   9.1502866e+01
   1.1020500e+03   9.1614070e+01
   1.1021000e+03   9.1720268e+01
   1.1021500e+03   9.1821742e+01
   1.1022000e+03   9.1918758e+01
   1.1022500e+03   9.2011560e+01
   1.1023000e+03   9.2100381e+01
   1.1023500e+03   9.2185435e+01
   1.1024000e+03   9.2266925e+01
   1.1024500e+03   9.2345041e+01
   1.1025000e+03   9.2419959e+01
   1.1025500e+03   9.2491845e+01
   1.1026000e+03   9.2560857e+01
   1.1026500e+03   9.2627140e+01
   1.1027000e+03   9.2690832e+01
   1.1027500e+03   9.2752062e+01
   1.1028000e+03   9.2810953e+01
   1.1028500e+03   9.2867617e+01
   1.1029000e+03   9.2922164e+01
   1.1029500e+03   9.2974695e+01
   1.1030000e+03   9.3025305e+01
   1.1030500e+03   9.3074084e+01
   1.1031000e+03   9.3121118e+01
   1.1031500e+03   9.3166487e+01
   1.1032000e+03   9.3210267e+01
   1.1032500e+03   9.3252530e+01
   1.1033000e+03   9.3293343e+01
   1.1033500e+03   9.3332771e+01
   1.1034000e+03   9.3370874e+01
   1.1034500e+03   9.3407710e+01
   1.1035000e+03   9.3443333e+01
   1.1035500e+03   9.3477795e+01
   1.1036000e+03   9.3511145e+01
   1.1036500e+03   9.3543430e+01
   1.1037000e+03   9.3574693e+01
   1.1037500e+03   9.3604977e+01
   1.1038000e+03   9.3634321e+01
   1.1038500e+03   9.3662763e+01
   1.1039000e+03   9.3690339e+01
   1.1039500e+03   9.3717084e+01
   1.1040000e+03   9.3743029e+01
   1.1040500e+03   9.3768207e+01
   1.1041000e+03   9.3792646e+01
   1.1041500e+03   9.3816375e+01
   1.1042000e+03   9.3839420e+01
   1.1042500e+03   9.3861808e+01
   1.1043000e+03   9.3883563e+01
   1.1043500e+03   9.3904707e+01
   1.1044000e+03   9.3925264e+01
   1.1044500e+03   9.3945255e+01
   1.1045000e+03   9.3964699e+01
   1.1045500e+03   9.3983617e+01
   1.1046000e+03   9.4002028e+01
   1.1046500e+03   9.4019948e+01
   1.1047000e+03   9.4037395e+01
   1.1047500e+03   9.4054385e+01
   1.1048000e+03   9.4070934e+01
   1.1048500e+03   9.4087058e+01
   1.1049000e+03   9.4102769e+01
   1.1049500e+03   9.4118082e+01
   1.1050000e+03   9.4133011e+01
   1.1050500e+03   9.4147567e+01
   1.1051000e+03   9.4161763e+01
   1.1051500e+03   9.4175611e+01
   1.1052000e+03   9.4189122e+01
   1.1052500e+03   9.4202306e+01
   1.1053000e+03   9.4215175e+01
   1.1053500e+03   9.4227737e+01
   1.1054000e+03   9.4240002e+01
   1.1054500e+03   9.4251980e+01
   1.1055000e+03   9.4263680e+01
   1.1055500e+03   9.4275109e+01
   1.1056000e+03   9.4286277e+01
   1.1056500e+03   9.4297190e+01
   1.1057000e+03   9.4307857e+01
   1.1057500e+03   9.4318285e+01
   1.1058000e+03   9.4328481e+01
   1.1058500e+03   9.4338452e+01
   1.1059000e+03   9.4348203e+01
   1.1059500e+03   9.4357743e+01
   1.1060000e+03   9.4367076e+01
   1.1060500e+03   9.4376208e+01
   1.1061000e+03   9.4385145e+01
   1.1061500e+03   9.4393894e+01
   1.1062000e+03   9.4402458e+01
   1.1062500e+03   9.4410843e+01
   1.1063000e+03   9.4419053e+01
   1.1063500e+03   9.4427095e+01
   1.1064000e+03   9.4434972e+01
   1.1064500e+03   9.4442688e+01
   1.1065000e+03   9.4450249e+01
   1.1065500e+03   9.4457657e+01
   1.1066000e+03   9.4464918e+01
   1.1066500e+03   9.4472035e+01
   1.1067000e+03   9.4479011e+01
   1.1067500e+03   9.4485851e+01
   1.1068000e+03   9.4492558e+01
   1.1068500e+03   9.4499136e+01
   1.1069000e+03   9.4505587e+01
   1.1069500e+03   9.4511915e+01
   1.1070000e+03   9.4518122e+01
   1.1070500e+03   9.4524213e+01
   1.1071000e+03   9.4530190e+01
   1.1071500e+03   9.4536055e+01
   1.1072000e+03   9.4541812e+01
   1.1072500e+03   9.4547462e+01
   1.1073000e+03   9.4553010e+01
   1.1073500e+03   9.4558456e+01
   1.1074000e+03   9.4563805e+01
   1.1074500e+03   9.4569056e+01
   1.1075000e+03   9.4574215e+01
   1.1075500e+03   9.4579281e+01
   1.1076000e+03   9.4584258e+01
   1.1076500e+03   9.4589148e+01
   1.1077000e+03   9.4593952e+01
   1.1077500e+03   9.4598673e+01
   1.1078000e+03   9.4603313e+01
   1.1078500e+03   9.4607872e+01
   1.1079000e+03   9.4612354e+01
   1.1079500e+03   9.4616760e+01
   1.1080000e+03   9.4621092e+01
   1.1080500e+03   9.4625351e+01
   1.1081000e+03   9.4629538e+01
   1.1081500e+03   9.4633656e+01
   1.1082000e+03   9.4637707e+01
   1.1082500e+03   9.4641690e+01
   1.1083000e+03   9.4645609e+01
   1.1083500e+03   9.4649464e+01
   1.1084000e+03   9.4653256e+01
   1.1084500e+03   9.4656988e+01
   1.1085000e+03   9.4660660e+01
   1.1085500e+03   9.4664273e+01
   1.1086000e+03   9.4667830e+01
   1.1086500e+03   9.4671330e+01
   1.1087000e+03   9.4674775e+01
   1.1087500e+03   9.4678167e+01
   1.1088000e+03   9.4681506e+01
   1.1088500e+03   9.4684794e+01
   1.1089000e+03   9.4688031e+01
   1.1089500e+03   9.4691219e+01
   1.1090000e+03   9.4694358e+01
   1.1090500e+03   9.4697450e+01
   1.1091000e+03   9.4700495e+01
   1.1091500e+03   9.4703495e+01
   1.1092000e+03   9.4706450e+01
   1.1092500e+03   9.4709361e+01
   1.1093000e+03   9.4712230e+01
   1.1093500e+03   9.4715056e+01
   1.1094000e+03   9.4717841e+01
   1.1094500e+03   9.4720585e+01
   1.1095000e+03   9.4723290e+01
   1.1095500e+03   9.4725955e+01
   1.1096000e+03   9.4728583e+01
   1.1096500e+03   9.4731173e+01
   1.1097000e+03   9.4733726e+01
   1.1097500e+03   9.4736243e+01
   1.1098000e+03   9.4738725e+01
   1.1098500e+03   9.4741172e+01
   1.1099000e+03   9.4743584e+01
   1.1099500e+03   9.4745964e+01
   1.1100000e+03   9.4748310e+01
   1.1100500e+03   9.4750624e+01
   1.1101000e+03   9.4752907e+01
   1.1101500e+03   9.4755158e+01
   1.1102000e+03   9.4757379e+01
   1.1102500e+03   9.4759570e+01
   1.1103000e+03   9.4761731e+01
   1.1103500e+03   9.4763864e+01
   1.1104000e+03   9.4765968e+01
   1.1104500e+03   9.4768044e+01
   1.1105000e+03   9.4770092e+01
   1.1105500e+03   9.4772114e+01
   1.1106000e+03   9.4774109e+01
   1.1106500e+03   9.4776079e+01
   1.1107000e+03   9.4778022e+01
   1.1107500e+03   9.4779941e+01
   1.1108000e+03   9.4781835e+01
   1.1108500e+03   9.4783704e+01
   1.1109000e+03   9.4785550e+01
   1.1109500e+03   9.4787372e+01
   1.1110000e+03   9.4789171e+01
   1.1110500e+03   9.4790947e+01
   1.1111000e+03   9.4792702e+01
   1.1111500e+03   9.4794434e+01
   1.1112000e+03   9.4796144e+01
   1.1112500e+03   9.4797834e+01
   1.1113000e+03   9.4799502e+01
   1.1113500e+03   9.4801150e+01
   1.1114000e+03   9.4802778e+01
   1.1114500e+03   9.4804386e+01
   1.1115000e+03   9.4805974e+01
   1.1115500e+03   9.4807544e+01
   1.1116000e+03   9.4809094e+01
   1.1116500e+03   9.4810626e+01
   1.1117000e+03   9.4812139e+01
   1.1117500e+03   9.4813634e+01
   1.1118000e+03   9.4815112e+01
   1.1118500e+03   9.4816572e+01
   1.1119000e+03   9.4818015e+01
   1.1119500e+03   9.4819441e+01
   1.1120000e+03   9.4820850e+01
   1.1120500e+03   9.4822243e+01
   1.1121000e+03   9.4823620e+01
   1.1121500e+03   9.4824981e+01
   1.1122000e+03   9.4826326e+01
   1.1122500e+03   9.4827656e+01
   1.1123000e+03   9.4828970e+01
   1.1123500e+03   9.4830270e+01
   1.1124000e+03   9.4831555e+01
   1.1124500e+03   9.4832825e+01
   1.1125000e+03   9.4834081e+01
   1.1125500e+03   9.4835323e+01
   1.1126000e+03   9.4836551e+01
   1.1126500e+03   9.4837766e+01
   1.1127000e+03   9.4838967e+01
   1.1127500e+03   9.4840155e+01
   1.1128000e+03   9.4841329e+01
   1.1128500e+03   9.4842491e+01
   1.1129000e+03   9.4843640e+01
   1.1129500e+03   9.4844777e+01
   1.1130000e+03   9.4845901e+01
   1.1130500e+03   9.4847013e+01
   1.1131000e+03   9.4848114e+01
   1.1131500e+03   9.4849202e+01
   1.1132000e+03   9.4850279e+01
   1.1132500e+03   9.4851344e+01
   1.1133000e+03   9.4852398e+01
   1.1133500e+03   9.4853441e+01
   1.1134000e+03   9.4854473e+01
   1.1134500e+03   9.4855493e+01
   1.1135000e+03   9.4856504e+01
   1.1135500e+03   9.4857504e+01
   1.1136000e+03   9.4858493e+01
   1.1136500e+03   9.4859472e+01
   1.1137000e+03   9.4860441e+01
   1.1137500e+03   9.4861400e+01
   1.1138000e+03   9.4862349e+01
   1.1138500e+03   9.4863289e+01
   1.1139000e+03   9.4864218e+01
   1.1139500e+03   9.4865139e+01
   1.1140000e+03   9.4866050e+01
   1.1140500e+03   9.4866952e+01
   1.1141000e+03   9.4867845e+01
   1.1141500e+03   9.4868729e+01
   1.1142000e+03   9.4869604e+01
   1.1142500e+03   9.4870470e+01
   1.1143000e+03   9.4871328e+01
   1.1143500e+03   9.4872178e+01
   1.1144000e+03   9.4873019e+01
   1.1144500e+03   9.4873851e+01
   1.1145000e+03   9.4874676e+01
   1.1145500e+03   9.4875492e+01
   1.1146000e+03   9.4876301e+01
   1.1146500e+03   9.4877102e+01
   1.1147000e+03   9.4877895e+01
   1.1147500e+03   9.4878680e+01
   1.1148000e+03   9.4879458e+01
   1.1148500e+03   9.4880228e+01
   1.1149000e+03   9.4880991e+01
   1.1149500e+03   9.4881747e+01
   1.1150000e+03   9.4882495e+01
   1.1150500e+03   9.4883237e+01
   1.1151000e+03   9.4883971e+01
   1.1151500e+03   9.4884699e+01
   1.1152000e+03   9.4885420e+01
   1.1152500e+03   9.4886134e+01
   1.1153000e+03   9.4886841e+01
   1.1153500e+03   9.4887542e+01
   1.1154000e+03   9.4888237e+01
   1.1154500e+03   9.4888925e+01
   1.1155000e+03   9.4889606e+01
   1.1155500e+03   9.4890282e+01
   1.1156000e+03   9.4890951e+01
   1.1156500e+03   9.4891614e+01
   1.1157000e+03   9.4892271e+01
   1.1157500e+03   9.4892922e+01
   1.1158000e+03   9.4893567e+01
   1.1158500e+03   9.4894207e+01
   1.1159000e+03   9.4894841e+01
   1.1159500e+03   9.4895469e+01
   1.1160000e+03   9.4896091e+01
   1.1160500e+03   9.4896708e+01
   1.1161000e+03   9.4897320e+01
   1.1161500e+03   9.4897926e+01
   1.1162000e+03   9.4898526e+01
   1.1162500e+03   9.4899122e+01
   1.1163000e+03   9.4899712e+01
   1.1163500e+03   9.4900297e+01
   1.1164000e+03   9.4900877e+01
   1.1164500e+03   9.4901452e+01
   1.1165000e+03   9.4902022e+01
   1.1165500e+03   9.4902587e+01
   1.1166000e+03   9.4903147e+01
   1.1166500e+03   9.4903702e+01
   1.1167000e+03   9.4904253e+01
   1.1167500e+03   9.4904799e+01
   1.1168000e+03   9.4905340e+01
   1.1168500e+03   9.4905876e+01
   1.1169000e+03   9.4906409e+01
   1.1169500e+03   9.4906936e+01
   1.1170000e+03   9.4907459e+01
   1.1170500e+03   9.4907978e+01
   1.1171000e+03   9.4908492e+01
   1.1171500e+03   9.4909002e+01
   1.1172000e+03   9.4909508e+01
   1.1172500e+03   9.4910010e+01
   1.1173000e+03   9.4910507e+01
   1.1173500e+03   9.4911001e+01
   1.1174000e+03   9.4911490e+01
   1.1174500e+03   9.4911975e+01
   1.1175000e+03   9.4912457e+01
   1.1175500e+03   9.4912934e+01
   1.1176000e+03   9.4913408e+01
   1.1176500e+03   9.4913877e+01
   1.1177000e+03   9.4914343e+01
   1.1177500e+03   9.4914805e+01
   1.1178000e+03   9.4915263e+01
   1.1178500e+03   9.4915718e+01
   1.1179000e+03   9.4916169e+01
   1.1179500e+03   9.4916617e+01
   1.1180000e+03   9.4917060e+01
   1.1180500e+03   9.4917501e+01
   1.1181000e+03   9.4917938e+01
   1.1181500e+03   9.4918371e+01
   1.1182000e+03   9.4918801e+01
   1.1182500e+03   9.4919227e+01
   1.1183000e+03   9.4919651e+01
   1.1183500e+03   9.4920070e+01
   1.1184000e+03   9.4920487e+01
   1.1184500e+03   9.4920900e+01
   1.1185000e+03   9.4921311e+01
   1.1185500e+03   9.4921718e+01
   1.1186000e+03   9.4922121e+01
   1.1186500e+03   9.4922522e+01
   1.1187000e+03   9.4922920e+01
   1.1187500e+03   9.4923314e+01
   1.1188000e+03   9.4923706e+01
   1.1188500e+03   9.4924094e+01
   1.1189000e+03   9.4924480e+01
   1.1189500e+03   9.4924863e+01
   1.1190000e+03   9.4925242e+01
   1.1190500e+03   9.4925619e+01
   1.1191000e+03   9.4925993e+01
   1.1191500e+03   9.4926365e+01
   1.1192000e+03   9.4926733e+01
   1.1192500e+03   9.4927099e+01
   1.1193000e+03   9.4927462e+01
   1.1193500e+03   9.4927822e+01
   1.1194000e+03   9.4928180e+01
   1.1194500e+03   9.4928535e+01
   1.1195000e+03   9.4928887e+01
   1.1195500e+03   9.4929237e+01
   1.1196000e+03   9.4929584e+01
   1.1196500e+03   9.4929929e+01
   1.1197000e+03   9.4930271e+01
   1.1197500e+03   9.4930610e+01
   1.1198000e+03   9.4930948e+01
   1.1198500e+03   9.4931282e+01
   1.1199000e+03   9.4931614e+01
   1.1199500e+03   9.4931944e+01
   1.1200000e+03   9.4932272e+01
   1.1200500e+03   9.4932597e+01
   1.1201000e+03   9.4932920e+01
   1.1201500e+03   9.4933240e+01
   1.1202000e+03   9.4933558e+01
   1.1202500e+03   9.4933874e+01
   1.1203000e+03   9.4934188e+01
   1.1203500e+03   9.4934499e+01
   1.1204000e+03   9.4934809e+01
   1.1204500e+03   9.4935116e+01
   1.1205000e+03   9.4935421e+01
   1.1205500e+03   9.4935723e+01
   1.1206000e+03   9.4936024e+01
   1.1206500e+03   9.4936323e+01
   1.1207000e+03   9.4936619e+01
   1.1207500e+03   9.4936913e+01
   1.1208000e+03   9.4937206e+01
   1.1208500e+03   9.4937496e+01
   1.1209000e+03   9.4937784e+01
   1.1209500e+03   9.4938071e+01
   1.1210000e+03   9.4938355e+01
   1.1210500e+03   9.4938637e+01
   1.1211000e+03   9.4938918e+01
   1.1211500e+03   9.4939196e+01
   1.1212000e+03   9.4939473e+01
   1.1212500e+03   9.4939748e+01
   1.1213000e+03   9.4940021e+01
   1.1213500e+03   9.4940292e+01
   1.1214000e+03   9.4940561e+01
   1.1214500e+03   9.4940828e+01
   1.1215000e+03   9.4941094e+01
   1.1215500e+03   9.4941358e+01
   1.1216000e+03   9.4941620e+01
   1.1216500e+03   9.4941880e+01
   1.1217000e+03   9.4942139e+01
   1.1217500e+03   9.4942395e+01
   1.1218000e+03   9.4942651e+01
   1.1218500e+03   9.4942904e+01
   1.1219000e+03   9.4943156e+01
   1.1219500e+03   9.4943406e+01
   1.1220000e+03   9.4943654e+01
   1.1220500e+03   9.4943901e+01
   1.1221000e+03   9.4944146e+01
   1.1221500e+03   9.4944390e+01
   1.1222000e+03   9.4944632e+01
   1.1222500e+03   9.4944873e+01
   1.1223000e+03   9.4945111e+01
   1.1223500e+03   9.4945349e+01
   1.1224000e+03   9.4945585e+01
   1.1224500e+03   9.4945819e+01
   1.1225000e+03   9.4946052e+01
   1.1225500e+03   9.4946283e+01
   1.1226000e+03   9.4946513e+01
   1.1226500e+03   9.4946741e+01
   1.1227000e+03   9.4946968e+01
   1.1227500e+03   9.4947193e+01
   1.1228000e+03   9.4947417e+01
   1.1228500e+03   9.4947640e+01
   1.1229000e+03   9.4947861e+01
   1.1229500e+03   9.4948081e+01
   1.1230000e+03   9.4948299e+01
   1.1230500e+03   9.4948516e+01
   1.1231000e+03   9.4948732e+01
   1.1231500e+03   9.4948946e+01
   1.1232000e+03   9.4949159e+01
   1.1232500e+03   9.4949371e+01
   1.1233000e+03   9.4949581e+01
   1.1233500e+03   9.4949790e+01
   1.1234000e+03   9.4949998e+01
   1.1234500e+03   9.4950204e+01
   1.1235000e+03   9.4950409e+01
   1.1235500e+03   9.4950613e+01
   1.1236000e+03   9.4950816e+01
   1.1236500e+03   9.4951017e+01
   1.1237000e+03   9.4951217e+01
   1.1237500e+03   9.4951416e+01
   1.1238000e+03   9.4951614e+01
   1.1238500e+03   9.4951810e+01
   1.1239000e+03   9.4952005e+01
   1.1239500e+03   9.4952200e+01
   1.1240000e+03   9.4952393e+01
   1.1240500e+03   9.4952584e+01
   1.1241000e+03   9.4952775e+01
   1.1241500e+03   9.4952964e+01
   1.1242000e+03   9.4953153e+01
   1.1242500e+03   9.4953340e+01
   1.1243000e+03   9.4953526e+01
   1.1243500e+03   9.4953711e+01
   1.1244000e+03   9.4953895e+01
   1.1244500e+03   9.4954078e+01
   1.1245000e+03   9.4954259e+01
   1.1245500e+03   9.4954440e+01
   1.1246000e+03   9.4954620e+01
   1.1246500e+03   9.4954798e+01
   1.1247000e+03   9.4954976e+01
   1.1247500e+03   9.4955152e+01
   1.1248000e+03   9.4955327e+01
   1.1248500e+03   9.4955502e+01
   1.1249000e+03   9.4955675e+01
   1.1249500e+03   9.4955847e+01
   1.1250000e+03   9.4956019e+01


==> Data/Lorentzians/lorentz_fit_19C.dat <==
   1.0750500e+03   9.4953557e+01
   1.0751000e+03   9.4953365e+01
   1.0751500e+03   9.4953171e+01
   1.0752000e+03   9.4952976e+01
   1.0752500e+03   9.4952780e+01
   1.0753000e+03   9.4952583e+01
   1.0753500e+03   9.4952384e+01
   1.0754000e+03   9.4952184e+01
   1.0754500e+03   9.4951983e+01
   1.0755000e+03   9.4951780e+01
   1.0755500e+03   9.4951577e+01
   1.0756000e+03   9.4951372e+01
   1.0756500e+03   9.4951165e+01
   1.0757000e+03   9.4950958e+01
   1.0757500e+03   9.4950749e+01
   1.0758000e+03   9.4950538e+01
   1.0758500e+03   9.4950327e+01
   1.0759000e+03   9.4950114e+01
   1.0759500e+03   9.4949899e+01
   1.0760000e+03   9.4949683e+01
   1.0760500e+03   9.4949466e+01
   1.0761000e+03   9.4949248e+01
   1.0761500e+03   9.4949028e+01
   1.0762000e+03   9.4948806e+01
   1.0762500e+03   9.4948583e+01
   1.0763000e+03   9.4948359e+01
   1.0763500e+03   9.4948133e+01
   1.0764000e+03   9.4947906e+01
   1.0764500e+03   9.4947677e+01
   1.0765000e+03   9.4947447e+01
   1.0765500e+03   9.4947215e+01
   1.0766000e+03   9.4946982e+01
   1.0766500e+03   9.4946747e+01
   1.0767000e+03   9.4946510e+01
   1.0767500e+03   9.4946272e+01
   1.0768000e+03   9.4946033e+01
   1.0768500e+03   9.4945792e+01
   1.0769000e+03   9.4945549e+01
   1.0769500e+03   9.4945304e+01
   1.0770000e+03   9.4945058e+01
   1.0770500e+03   9.4944810e+01
   1.0771000e+03   9.4944561e+01
   1.0771500e+03   9.4944310e+01
   1.0772000e+03   9.4944057e+01
   1.0772500e+03   9.4943802e+01
   1.0773000e+03   9.4943546e+01
   1.0773500e+03   9.4943288e+01
   1.0774000e+03   9.4943028e+01
   1.0774500e+03   9.4942766e+01
   1.0775000e+03   9.4942503e+01
   1.0775500e+03   9.4942237e+01
   1.0776000e+03   9.4941970e+01
   1.0776500e+03   9.4941701e+01
   1.0777000e+03   9.4941430e+01
   1.0777500e+03   9.4941158e+01
   1.0778000e+03   9.4940883e+01
   1.0778500e+03   9.4940606e+01
   1.0779000e+03   9.4940328e+01
   1.0779500e+03   9.4940047e+01
   1.0780000e+03   9.4939765e+01
   1.0780500e+03   9.4939480e+01
   1.0781000e+03   9.4939194e+01
   1.0781500e+03   9.4938905e+01
   1.0782000e+03   9.4938615e+01
   1.0782500e+03   9.4938322e+01
   1.0783000e+03   9.4938027e+01
   1.0783500e+03   9.4937730e+01
   1.0784000e+03   9.4937431e+01
   1.0784500e+03   9.4937130e+01
   1.0785000e+03   9.4936827e+01
   1.0785500e+03   9.4936521e+01
   1.0786000e+03   9.4936213e+01
   1.0786500e+03   9.4935903e+01
   1.0787000e+03   9.4935591e+01
   1.0787500e+03   9.4935277e+01
   1.0788000e+03   9.4934960e+01
   1.0788500e+03   9.4934641e+01
   1.0789000e+03   9.4934319e+01
   1.0789500e+03   9.4933995e+01
   1.0790000e+03   9.4933669e+01
   1.0790500e+03   9.4933340e+01
   1.0791000e+03   9.4933009e+01
   1.0791500e+03   9.4932675e+01
   1.0792000e+03   9.4932339e+01
   1.0792500e+03   9.4932000e+01
   1.0793000e+03   9.4931659e+01
   1.0793500e+03   9.4931315e+01
   1.0794000e+03   9.4930969e+01
   1.0794500e+03   9.4930620e+01
   1.0795000e+03   9.4930268e+01
   1.0795500e+03   9.4929914e+01
   1.0796000e+03   9.4929557e+01
   1.0796500e+03   9.4929197e+01
   1.0797000e+03   9.4928834e+01
   1.0797500e+03   9.4928469e+01
   1.0798000e+03   9.4928101e+01
   1.0798500e+03   9.4927730e+01
   1.0799000e+03   9.4927356e+01
   1.0799500e+03   9.4926979e+01
   1.0800000e+03   9.4926599e+01
   1.0800500e+03   9.4926216e+01
   1.0801000e+03   9.4925831e+01
   1.0801500e+03   9.4925442e+01
   1.0802000e+03   9.4925050e+01
   1.0802500e+03   9.4924655e+01
   1.0803000e+03   9.4924257e+01
   1.0803500e+03   9.4923856e+01
   1.0804000e+03   9.4923452e+01
   1.0804500e+03   9.4923044e+01
   1.0805000e+03   9.4922633e+01
   1.0805500e+03   9.4922219e+01
   1.0806000e+03   9.4921802e+01
   1.0806500e+03   9.4921381e+01
   1.0807000e+03   9.4920957e+01
   1.0807500e+03   9.4920529e+01
   1.0808000e+03   9.4920098e+01
   1.0808500e+03   9.4919663e+01
   1.0809000e+03   9.4919225e+01
   1.0809500e+03   9.4918783e+01
   1.0810000e+03   9.4918337e+01
   1.0810500e+03   9.4917888e+01
   1.0811000e+03   9.4917435e+01
   1.0811500e+03   9.4916979e+01
   1.0812000e+03   9.4916518e+01
   1.0812500e+03   9.4916054e+01
   1.0813000e+03   9.4915586e+01
   1.0813500e+03   9.4915114e+01
   1.0814000e+03   9.4914638e+01
   1.0814500e+03   9.4914158e+01
   1.0815000e+03   9.4913674e+01
   1.0815500e+03   9.4913186e+01
   1.0816000e+03   9.4912694e+01
   1.0816500e+03   9.4912197e+01
   1.0817000e+03   9.4911696e+01
   1.0817500e+03   9.4911191e+01
   1.0818000e+03   9.4910682e+01
   1.0818500e+03   9.4910168e+01
   1.0819000e+03   9.4909650e+01
   1.0819500e+03   9.4909127e+01
   1.0820000e+03   9.4908600e+01
   1.0820500e+03   9.4908068e+01
   1.0821000e+03   9.4907532e+01
   1.0821500e+03   9.4906990e+01
   1.0822000e+03   9.4906445e+01
   1.0822500e+03   9.4905894e+01
   1.0823000e+03   9.4905338e+01
   1.0823500e+03   9.4904778e+01
   1.0824000e+03   9.4904212e+01
   1.0824500e+03   9.4903641e+01
   1.0825000e+03   9.4903066e+01
   1.0825500e+03   9.4902485e+01
   1.0826000e+03   9.4901899e+01
   1.0826500e+03   9.4901307e+01
   1.0827000e+03   9.4900711e+01
   1.0827500e+03   9.4900108e+01
   1.0828000e+03   9.4899501e+01
   1.0828500e+03   9.4898887e+01
   1.0829000e+03   9.4898269e+01
   1.0829500e+03   9.4897644e+01
   1.0830000e+03   9.4897014e+01
   1.0830500e+03   9.4896378e+01
   1.0831000e+03   9.4895736e+01
   1.0831500e+03   9.4895088e+01
   1.0832000e+03   9.4894434e+01
   1.0832500e+03   9.4893773e+01
   1.0833000e+03   9.4893107e+01
   1.0833500e+03   9.4892434e+01
   1.0834000e+03   9.4891755e+01
   1.0834500e+03   9.4891070e+01
   1.0835000e+03   9.4890378e+01
   1.0835500e+03   9.4889679e+01
   1.0836000e+03   9.4888974e+01
   1.0836500e+03   9.4888262e+01
   1.0837000e+03   9.4887543e+01
   1.0837500e+03   9.4886817e+01
   1.0838000e+03   9.4886084e+01
   1.0838500e+03   9.4885344e+01
   1.0839000e+03   9.4884597e+01
   1.0839500e+03   9.4883842e+01
   1.0840000e+03   9.4883080e+01
   1.0840500e+03   9.4882311e+01
   1.0841000e+03   9.4881533e+01
   1.0841500e+03   9.4880749e+01
   1.0842000e+03   9.4879956e+01
   1.0842500e+03   9.4879155e+01
   1.0843000e+03   9.4878347e+01
   1.0843500e+03   9.4877530e+01
   1.0844000e+03   9.4876705e+01
   1.0844500e+03   9.4875872e+01
   1.0845000e+03   9.4875030e+01
   1.0845500e+03   9.4874180e+01
   1.0846000e+03   9.4873321e+01
   1.0846500e+03   9.4872453e+01
   1.0847000e+03   9.4871576e+01
   1.0847500e+03   9.4870690e+01
   1.0848000e+03   9.4869795e+01
   1.0848500e+03   9.4868891e+01
   1.0849000e+03   9.4867977e+01
   1.0849500e+03   9.4867054e+01
   1.0850000e+03   9.4866120e+01
   1.0850500e+03   9.4865178e+01
   1.0851000e+03   9.4864225e+01
   1.0851500e+03   9.4863262e+01
   1.0852000e+03   9.4862288e+01
   1.0852500e+03   9.4861305e+01
   1.0853000e+03   9.4860311e+01
   1.0853500e+03   9.4859306e+01
   1.0854000e+03   9.4858290e+01
   1.0854500e+03   9.4857263e+01
   1.0855000e+03   9.4856225e+01
   1.0855500e+03   9.4855176e+01
   1.0856000e+03   9.4854115e+01
   1.0856500e+03   9.4853042e+01
   1.0857000e+03   9.4851958e+01
   1.0857500e+03   9.4850862e+01
   1.0858000e+03   9.4849753e+01
   1.0858500e+03   9.4848632e+01
   1.0859000e+03   9.4847499e+01
   1.0859500e+03   9.4846352e+01
   1.0860000e+03   9.4845193e+01
   1.0860500e+03   9.4844021e+01
   1.0861000e+03   9.4842835e+01
   1.0861500e+03   9.4841636e+01
   1.0862000e+03   9.4840423e+01
   1.0862500e+03   9.4839196e+01
   1.0863000e+03   9.4837954e+01
   1.0863500e+03   9.4836699e+01
   1.0864000e+03   9.4835429e+01
   1.0864500e+03   9.4834144e+01
   1.0865000e+03   9.4832844e+01
   1.0865500e+03   9.4831528e+01
   1.0866000e+03   9.4830197e+01
   1.0866500e+03   9.4828851e+01
   1.0867000e+03   9.4827488e+01
   1.0867500e+03   9.4826109e+01
   1.0868000e+03   9.4824713e+01
   1.0868500e+03   9.4823301e+01
   1.0869000e+03   9.4821871e+01
   1.0869500e+03   9.4820424e+01
   1.0870000e+03   9.4818959e+01
   1.0870500e+03   9.4817477e+01
   1.0871000e+03   9.4815976e+01
   1.0871500e+03   9.4814457e+01
   1.0872000e+03   9.4812918e+01
   1.0872500e+03   9.4811361e+01
   1.0873000e+03   9.4809784e+01
   1.0873500e+03   9.4808187e+01
   1.0874000e+03   9.4806571e+01
   1.0874500e+03   9.4804933e+01
   1.0875000e+03   9.4803275e+01
   1.0875500e+03   9.4801596e+01
   1.0876000e+03   9.4799895e+01
   1.0876500e+03   9.4798172e+01
   1.0877000e+03   9.4796427e+01
   1.0877500e+03   9.4794660e+01
   1.0878000e+03   9.4792869e+01
   1.0878500e+03   9.4791055e+01
   1.0879000e+03   9.4789217e+01
   1.0879500e+03   9.4787355e+01
   1.0880000e+03   9.4785467e+01
   1.0880500e+03   9.4783555e+01
   1.0881000e+03   9.4781617e+01
   1.0881500e+03   9.4779654e+01
   1.0882000e+03   9.4777663e+01
   1.0882500e+03   9.4775646e+01
   1.0883000e+03   9.4773601e+01
   1.0883500e+03   9.4771528e+01
   1.0884000e+03   9.4769426e+01
   1.0884500e+03   9.4767296e+01
   1.0885000e+03   9.4765136e+01
   1.0885500e+03   9.4762946e+01
   1.0886000e+03   9.4760725e+01
   1.0886500e+03   9.4758473e+01
   1.0887000e+03   9.4756189e+01
   1.0887500e+03   9.4753872e+01
   1.0888000e+03   9.4751523e+01
   1.0888500e+03   9.4749140e+01
   1.0889000e+03   9.4746722e+01
   1.0889500e+03   9.4744270e+01
   1.0890000e+03   9.4741781e+01
   1.0890500e+03   9.4739257e+01
   1.0891000e+03   9.4736695e+01
   1.0891500e+03   9.4734096e+01
   1.0892000e+03   9.4731458e+01
   1.0892500e+03   9.4728781e+01
   1.0893000e+03   9.4726063e+01
   1.0893500e+03   9.4723305e+01
   1.0894000e+03   9.4720505e+01
   1.0894500e+03   9.4717663e+01
   1.0895000e+03   9.4714777e+01
   1.0895500e+03   9.4711846e+01
   1.0896000e+03   9.4708871e+01
   1.0896500e+03   9.4705849e+01
   1.0897000e+03   9.4702781e+01
   1.0897500e+03   9.4699664e+01
   1.0898000e+03   9.4696498e+01
   1.0898500e+03   9.4693282e+01
   1.0899000e+03   9.4690015e+01
   1.0899500e+03   9.4686696e+01
   1.0900000e+03   9.4683323e+01
   1.0900500e+03   9.4679896e+01
   1.0901000e+03   9.4676413e+01
   1.0901500e+03   9.4672873e+01
   1.0902000e+03   9.4669275e+01
   1.0902500e+03   9.4665617e+01
   1.0903000e+03   9.4661899e+01
   1.0903500e+03   9.4658119e+01
   1.0904000e+03   9.4654275e+01
   1.0904500e+03   9.4650366e+01
   1.0905000e+03   9.4646391e+01
   1.0905500e+03   9.4642348e+01
   1.0906000e+03   9.4638236e+01
   1.0906500e+03   9.4634053e+01
   1.0907000e+03   9.4629797e+01
   1.0907500e+03   9.4625467e+01
   1.0908000e+03   9.4621061e+01
   1.0908500e+03   9.4616577e+01
   1.0909000e+03   9.4612013e+01
   1.0909500e+03   9.4607368e+01
   1.0910000e+03   9.4602639e+01
   1.0910500e+03   9.4597825e+01
   1.0911000e+03   9.4592924e+01
   1.0911500e+03   9.4587932e+01
   1.0912000e+03   9.4582849e+01
   1.0912500e+03   9.4577672e+01
   1.0913000e+03   9.4572398e+01
   1.0913500e+03   9.4567026e+01
   1.0914000e+03   9.4561552e+01
   1.0914500e+03   9.4555974e+01
   1.0915000e+03   9.4550290e+01
   1.0915500e+03   9.4544497e+01
   1.0916000e+03   9.4538592e+01
   1.0916500e+03   9.4532571e+01
   1.0917000e+03   9.4526433e+01
   1.0917500e+03   9.4520175e+01
   1.0918000e+03   9.4513792e+01
   1.0918500e+03   9.4507281e+01
   1.0919000e+03   9.4500640e+01
   1.0919500e+03   9.4493865e+01
   1.0920000e+03   9.4486952e+01
   1.0920500e+03   9.4479897e+01
   1.0921000e+03   9.4472696e+01
   1.0921500e+03   9.4465347e+01
   1.0922000e+03   9.4457843e+01
   1.0922500e+03   9.4450182e+01
   1.0923000e+03   9.4442358e+01
   1.0923500e+03   9.4434368e+01
   1.0924000e+03   9.4426206e+01
   1.0924500e+03   9.4417867e+01
   1.0925000e+03   9.4409346e+01
   1.0925500e+03   9.4400639e+01
   1.0926000e+03   9.4391739e+01
   1.0926500e+03   9.4382642e+01
   1.0927000e+03   9.4373340e+01
   1.0927500e+03   9.4363829e+01
   1.0928000e+03   9.4354101e+01
   1.0928500e+03   9.4344150e+01
   1.0929000e+03   9.4333970e+01
   1.0929500e+03   9.4323552e+01
   1.0930000e+03   9.4312891e+01
   1.0930500e+03   9.4301979e+01
   1.0931000e+03   9.4290806e+01
   1.0931500e+03   9.4279366e+01
   1.0932000e+03   9.4267650e+01
   1.0932500e+03   9.4255649e+01
   1.0933000e+03   9.4243353e+01
   1.0933500e+03   9.4230753e+01
   1.0934000e+03   9.4217839e+01
   1.0934500e+03   9.4204601e+01
   1.0935000e+03   9.4191028e+01
   1.0935500e+03   9.4177108e+01
   1.0936000e+03   9.4162830e+01
   1.0936500e+03   9.4148181e+01
   1.0937000e+03   9.4133149e+01
   1.0937500e+03   9.4117721e+01
   1.0938000e+03   9.4101882e+01
   1.0938500e+03   9.4085618e+01
   1.0939000e+03   9.4068914e+01
   1.0939500e+03   9.4051754e+01
   1.0940000e+03   9.4034121e+01
   1.0940500e+03   9.4015999e+01
   1.0941000e+03   9.3997369e+01
   1.0941500e+03   9.3978213e+01
   1.0942000e+03   9.3958510e+01
   1.0942500e+03   9.3938240e+01
   1.0943000e+03   9.3917382e+01
   1.0943500e+03   9.3895912e+01
   1.0944000e+03   9.3873807e+01
   1.0944500e+03   9.3851042e+01
   1.0945000e+03   9.3827592e+01
   1.0945500e+03   9.3803428e+01
   1.0946000e+03   9.3778522e+01
   1.0946500e+03   9.3752844e+01
   1.0947000e+03   9.3726362e+01
   1.0947500e+03   9.3699043e+01
   1.0948000e+03   9.3670853e+01
   1.0948500e+03   9.3641753e+01
   1.0949000e+03   9.3611706e+01
   1.0949500e+03   9.3580671e+01
   1.0950000e+03   9.3548604e+01
   1.0950500e+03   9.3515462e+01
   1.0951000e+03   9.3481196e+01
   1.0951500e+03   9.3445756e+01
   1.0952000e+03   9.3409089e+01
   1.0952500e+03   9.3371139e+01
   1.0953000e+03   9.3331847e+01
   1.0953500e+03   9.3291152e+01
   1.0954000e+03   9.3248986e+01
   1.0954500e+03   9.3205281e+01
   1.0955000e+03   9.3159962e+01
   1.0955500e+03   9.3112951e+01
   1.0956000e+03   9.3064166e+01
   1.0956500e+03   9.3013519e+01
   1.0957000e+03   9.2960918e+01
   1.0957500e+03   9.2906263e+01
   1.0958000e+03   9.2849450e+01
   1.0958500e+03   9.2790368e+01
   1.0959000e+03   9.2728899e+01
   1.0959500e+03   9.2664917e+01
   1.0960000e+03   9.2598289e+01
   1.0960500e+03   9.2528873e+01
   1.0961000e+03   9.2456518e+01
   1.0961500e+03   9.2381063e+01
   1.0962000e+03   9.2302335e+01
   1.0962500e+03   9.2220152e+01
   1.0963000e+03   9.2134319e+01
   1.0963500e+03   9.2044626e+01
   1.0964000e+03   9.1950852e+01
   1.0964500e+03   9.1852759e+01
   1.0965000e+03   9.1750092e+01
   1.0965500e+03   9.1642579e+01
   1.0966000e+03   9.1529930e+01
   1.0966500e+03   9.1411833e+01
   1.0967000e+03   9.1287955e+01
   1.0967500e+03   9.1157941e+01
   1.0968000e+03   9.1021407e+01
   1.0968500e+03   9.0877946e+01
   1.0969000e+03   9.0727119e+01
   1.0969500e+03   9.0568457e+01
   1.0970000e+03   9.0401458e+01
   1.0970500e+03   9.0225584e+01
   1.0971000e+03   9.0040260e+01
   1.0971500e+03   8.9844869e+01
   1.0972000e+03   8.9638754e+01
   1.0972500e+03   8.9421212e+01
   1.0973000e+03   8.9191493e+01
   1.0973500e+03   8.8948799e+01
   1.0974000e+03   8.8692280e+01
   1.0974500e+03   8.8421036e+01
   1.0975000e+03   8.8134114e+01
   1.0975500e+03   8.7830508e+01
   1.0976000e+03   8.7509165e+01
   1.0976500e+03   8.7168982e+01
   1.0977000e+03   8.6808814e+01
   1.0977500e+03   8.6427483e+01
   1.0978000e+03   8.6023786e+01
   1.0978500e+03   8.5596512e+01
   1.0979000e+03   8.5144460e+01
   1.0979500e+03   8.4666466e+01
   1.0980000e+03   8.4161434e+01
   1.0980500e+03   8.3628381e+01
   1.0981000e+03   8.3066485e+01
   1.0981500e+03   8.2475148e+01
   1.0982000e+03   8.1854076e+01
   1.0982500e+03   8.1203363e+01
   1.0983000e+03   8.0523597e+01
   1.0983500e+03   7.9815982e+01
   1.0984000e+03   7.9082462e+01
   1.0984500e+03   7.8325868e+01
   1.0985000e+03   7.7550053e+01
   1.0985500e+03   7.6760038e+01
   1.0986000e+03   7.5962124e+01
   1.0986500e+03   7.5163982e+01
   1.0987000e+03   7.4374681e+01
   1.0987500e+03   7.3604653e+01
   1.0988000e+03   7.2865554e+01
   1.0988500e+03   7.2170019e+01
   1.0989000e+03   7.1531293e+01
   1.0989500e+03   7.0962748e+01
   1.0990000e+03   7.0477295e+01
   1.0990500e+03   7.0086736e+01
   1.0991000e+03   6.9801096e+01
   1.0991500e+03   6.9628016e+01
   1.0992000e+03   6.9572255e+01
   1.0992500e+03   6.9635364e+01
   1.0993000e+03   6.9815587e+01
   1.0993500e+03   7.0107977e+01
   1.0994000e+03   7.0504729e+01
   1.0994500e+03   7.0995687e+01
   1.0995000e+03   7.1568964e+01
   1.0995500e+03   7.2211599e+01
   1.0996000e+03   7.2910215e+01
   1.0996500e+03   7.3651588e+01
   1.0997000e+03   7.4423137e+01
   1.0997500e+03   7.5213276e+01
   1.0998000e+03   7.6011653e+01
   1.0998500e+03   7.6809287e+01
   1.0999000e+03   7.7598591e+01
   1.0999500e+03   7.8373348e+01
   1.1000000e+03   7.9128614e+01
   1.1000500e+03   7.9860601e+01
   1.1001000e+03   8.0566539e+01
   1.1001500e+03   8.1244532e+01
   1.1002000e+03   8.1893420e+01
   1.1002500e+03   8.2512649e+01
   1.1003000e+03   8.3102149e+01
   1.1003500e+03   8.3662238e+01
   1.1004000e+03   8.4193529e+01
   1.1004500e+03   8.4696856e+01
   1.1005000e+03   8.5173210e+01
   1.1005500e+03   8.5623693e+01
   1.1006000e+03   8.6049471e+01
   1.1006500e+03   8.6451747e+01
   1.1007000e+03   8.6831732e+01
   1.1007500e+03   8.7190627e+01
   1.1008000e+03   8.7529611e+01
   1.1008500e+03   8.7849823e+01
   1.1009000e+03   8.8152365e+01
   1.1009500e+03   8.8438287e+01
   1.1010000e+03   8.8708592e+01
   1.1010500e+03   8.8964228e+01
   1.1011000e+03   8.9206095e+01
   1.1011500e+03   8.9435036e+01
   1.1012000e+03   8.9651849e+01
   1.1012500e+03   8.9857280e+01
   1.1013000e+03   9.0052028e+01
   1.1013500e+03   9.0236749e+01
   1.1014000e+03   9.0412057e+01
   1.1014500e+03   9.0578524e+01
   1.1015000e+03   9.0736687e+01
   1.1015500e+03   9.0887044e+01
   1.1016000e+03   9.1030064e+01
   1.1016500e+03   9.1166182e+01
   1.1017000e+03   9.1295805e+01
   1.1017500e+03   9.1419314e+01
   1.1018000e+03   9.1537064e+01
   1.1018500e+03   9.1649386e+01
   1.1019000e+03   9.1756591e+01
   1.1019500e+03   9.1858967e+01
   1.1020000e+03   9.1956785e+01
   1.1020500e+03   9.2050300e+01
   1.1021000e+03   9.2139747e+01
   1.1021500e+03   9.2225348e+01
   1.1022000e+03   9.2307311e+01
   1.1022500e+03   9.2385831e+01
   1.1023000e+03   9.2461090e+01
   1.1023500e+03   9.2533258e+01
   1.1024000e+03   9.2602497e+01
   1.1024500e+03   9.2668957e+01
   1.1025000e+03   9.2732779e+01
   1.1025500e+03   9.2794097e+01
   1.1026000e+03   9.2853035e+01
   1.1026500e+03   9.2909711e+01
   1.1027000e+03   9.2964235e+01
   1.1027500e+03   9.3016713e+01
   1.1028000e+03   9.3067242e+01
   1.1028500e+03   9.3115914e+01
   1.1029000e+03   9.3162818e+01
   1.1029500e+03   9.3208034e+01
   1.1030000e+03   9.3251642e+01
   1.1030500e+03   9.3293715e+01
   1.1031000e+03   9.3334322e+01
   1.1031500e+03   9.3373529e+01
   1.1032000e+03   9.3411397e+01
   1.1032500e+03   9.3447987e+01
   1.1033000e+03   9.3483353e+01
   1.1033500e+03   9.3517548e+01
   1.1034000e+03   9.3550622e+01
   1.1034500e+03   9.3582623e+01
   1.1035000e+03   9.3613596e+01
   1.1035500e+03   9.3643583e+01
   1.1036000e+03   9.3672625e+01
   1.1036500e+03   9.3700761e+01
   1.1037000e+03   9.3728027e+01
   1.1037500e+03   9.3754458e+01
   1.1038000e+03   9.3780087e+01
   1.1038500e+03   9.3804946e+01
   1.1039000e+03   9.3829065e+01
   1.1039500e+03   9.3852473e+01
   1.1040000e+03   9.3875196e+01
   1.1040500e+03   9.3897260e+01
   1.1041000e+03   9.3918691e+01
   1.1041500e+03   9.3939513e+01
   1.1042000e+03   9.3959747e+01
   1.1042500e+03   9.3979415e+01
   1.1043000e+03   9.3998539e+01
   1.1043500e+03   9.4017137e+01
   1.1044000e+03   9.4035228e+01
   1.1044500e+03   9.4052831e+01
   1.1045000e+03   9.4069962e+01
   1.1045500e+03   9.4086638e+01
   1.1046000e+03   9.4102875e+01
   1.1046500e+03   9.4118688e+01
   1.1047000e+03   9.4134092e+01
   1.1047500e+03   9.4149100e+01
   1.1048000e+03   9.4163725e+01
   1.1048500e+03   9.4177981e+01
   1.1049000e+03   9.4191879e+01
   1.1049500e+03   9.4205431e+01
   1.1050000e+03   9.4218649e+01
   1.1050500e+03   9.4231543e+01
   1.1051000e+03   9.4244123e+01
   1.1051500e+03   9.4256401e+01
   1.1052000e+03   9.4268384e+01
   1.1052500e+03   9.4280083e+01
   1.1053000e+03   9.4291506e+01
   1.1053500e+03   9.4302662e+01
   1.1054000e+03   9.4313559e+01
   1.1054500e+03   9.4324205e+01
   1.1055000e+03   9.4334607e+01
   1.1055500e+03   9.4344773e+01
   1.1056000e+03   9.4354710e+01
   1.1056500e+03   9.4364424e+01
   1.1057000e+03   9.4373922e+01
   1.1057500e+03   9.4383211e+01
   1.1058000e+03   9.4392297e+01
   1.1058500e+03   9.4401184e+01
   1.1059000e+03   9.4409880e+01
   1.1059500e+03   9.4418389e+01
   1.1060000e+03   9.4426716e+01
   1.1060500e+03   9.4434868e+01
   1.1061000e+03   9.4442848e+01
   1.1061500e+03   9.4450661e+01
   1.1062000e+03   9.4458313e+01
   1.1062500e+03   9.4465806e+01
   1.1063000e+03   9.4473147e+01
   1.1063500e+03   9.4480338e+01
   1.1064000e+03   9.4487384e+01
   1.1064500e+03   9.4494289e+01
   1.1065000e+03   9.4501055e+01
   1.1065500e+03   9.4507688e+01
   1.1066000e+03   9.4514191e+01
   1.1066500e+03   9.4520566e+01
   1.1067000e+03   9.4526817e+01
   1.1067500e+03   9.4532948e+01
   1.1068000e+03   9.4538961e+01
   1.1068500e+03   9.4544859e+01
   1.1069000e+03   9.4550645e+01
   1.1069500e+03   9.4556323e+01
   1.1070000e+03   9.4561894e+01
   1.1070500e+03   9.4567361e+01
   1.1071000e+03   9.4572728e+01
   1.1071500e+03   9.4577995e+01
   1.1072000e+03   9.4583167e+01
   1.1072500e+03   9.4588244e+01
   1.1073000e+03   9.4593230e+01
   1.1073500e+03   9.4598126e+01
   1.1074000e+03   9.4602935e+01
   1.1074500e+03   9.4607658e+01
   1.1075000e+03   9.4612298e+01
   1.1075500e+03   9.4616857e+01
   1.1076000e+03   9.4621336e+01
   1.1076500e+03   9.4625737e+01
   1.1077000e+03   9.4630063e+01
   1.1077500e+03   9.4634314e+01
   1.1078000e+03   9.4638493e+01
   1.1078500e+03   9.4642601e+01
   1.1079000e+03   9.4646639e+01
   1.1079500e+03   9.4650610e+01
   1.1080000e+03   9.4654515e+01
   1.1080500e+03   9.4658355e+01
   1.1081000e+03   9.4662131e+01
   1.1081500e+03   9.4665846e+01
   1.1082000e+03   9.4669499e+01
   1.1082500e+03   9.4673094e+01
   1.1083000e+03   9.4676630e+01
   1.1083500e+03   9.4680110e+01
   1.1084000e+03   9.4683533e+01
   1.1084500e+03   9.4686903e+01
   1.1085000e+03   9.4690219e+01
   1.1085500e+03   9.4693483e+01
   1.1086000e+03   9.4696696e+01
   1.1086500e+03   9.4699859e+01
   1.1087000e+03   9.4702972e+01
   1.1087500e+03   9.4706038e+01
   1.1088000e+03   9.4709057e+01
   1.1088500e+03   9.4712029e+01
   1.1089000e+03   9.4714957e+01
   1.1089500e+03   9.4717840e+01
   1.1090000e+03   9.4720680e+01
   1.1090500e+03   9.4723477e+01
   1.1091000e+03   9.4726233e+01
   1.1091500e+03   9.4728948e+01
   1.1092000e+03   9.4731623e+01
   1.1092500e+03   9.4734258e+01
   1.1093000e+03   9.4736855e+01
   1.1093500e+03   9.4739414e+01
   1.1094000e+03   9.4741937e+01
   1.1094500e+03   9.4744423e+01
   1.1095000e+03   9.4746873e+01
   1.1095500e+03   9.4749288e+01
   1.1096000e+03   9.4751669e+01
   1.1096500e+03   9.4754017e+01
   1.1097000e+03   9.4756331e+01
   1.1097500e+03   9.4758613e+01
   1.1098000e+03   9.4760863e+01
   1.1098500e+03   9.4763082e+01
   1.1099000e+03   9.4765270e+01
   1.1099500e+03   9.4767429e+01
   1.1100000e+03   9.4769557e+01
   1.1100500e+03   9.4771657e+01
   1.1101000e+03   9.4773728e+01
   1.1101500e+03   9.4775771e+01
   1.1102000e+03   9.4777787e+01
   1.1102500e+03   9.4779776e+01
   1.1103000e+03   9.4781738e+01
   1.1103500e+03   9.4783674e+01
   1.1104000e+03   9.4785585e+01
   1.1104500e+03   9.4787471e+01
   1.1105000e+03   9.4789331e+01
   1.1105500e+03   9.4791168e+01
   1.1106000e+03   9.4792981e+01
   1.1106500e+03   9.4794770e+01
   1.1107000e+03   9.4796536e+01
   1.1107500e+03   9.4798280e+01
   1.1108000e+03   9.4800001e+01
   1.1108500e+03   9.4801701e+01
   1.1109000e+03   9.4803379e+01
   1.1109500e+03   9.4805035e+01
   1.1110000e+03   9.4806671e+01
   1.1110500e+03   9.4808287e+01
   1.1111000e+03   9.4809882e+01
   1.1111500e+03   9.4811458e+01
   1.1112000e+03   9.4813014e+01
   1.1112500e+03   9.4814551e+01
   1.1113000e+03   9.4816069e+01
   1.1113500e+03   9.4817569e+01
   1.1114000e+03   9.4819051e+01
   1.1114500e+03   9.4820514e+01
   1.1115000e+03   9.4821960e+01
   1.1115500e+03   9.4823389e+01
   1.1116000e+03   9.4824800e+01
   1.1116500e+03   9.4826195e+01
   1.1117000e+03   9.4827573e+01
   1.1117500e+03   9.4828934e+01
   1.1118000e+03   9.4830280e+01
   1.1118500e+03   9.4831610e+01
   1.1119000e+03   9.4832925e+01
   1.1119500e+03   9.4834224e+01
   1.1120000e+03   9.4835508e+01
   1.1120500e+03   9.4836777e+01
   1.1121000e+03   9.4838032e+01
   1.1121500e+03   9.4839272e+01
   1.1122000e+03   9.4840498e+01
   1.1122500e+03   9.4841710e+01
   1.1123000e+03   9.4842909e+01
   1.1123500e+03   9.4844094e+01
   1.1124000e+03   9.4845265e+01
   1.1124500e+03   9.4846424e+01
   1.1125000e+03   9.4847569e+01
   1.1125500e+03   9.4848702e+01
   1.1126000e+03   9.4849822e+01
   1.1126500e+03   9.4850930e+01
   1.1127000e+03   9.4852026e+01
   1.1127500e+03   9.4853109e+01
   1.1128000e+03   9.4854181e+01
   1.1128500e+03   9.4855241e+01
   1.1129000e+03   9.4856290e+01
   1.1129500e+03   9.4857327e+01
   1.1130000e+03   9.4858353e+01
   1.1130500e+03   9.4859368e+01
   1.1131000e+03   9.4860372e+01
   1.1131500e+03   9.4861366e+01
   1.1132000e+03   9.4862349e+01
   1.1132500e+03   9.4863322e+01
   1.1133000e+03   9.4864284e+01
   1.1133500e+03   9.4865236e+01
   1.1134000e+03   9.4866179e+01
   1.1134500e+03   9.4867111e+01
   1.1135000e+03   9.4868034e+01
   1.1135500e+03   9.4868947e+01
   1.1136000e+03   9.4869851e+01
   1.1136500e+03   9.4870745e+01
   1.1137000e+03   9.4871630e+01
   1.1137500e+03   9.4872507e+01
   1.1138000e+03   9.4873374e+01
   1.1138500e+03   9.4874233e+01
   1.1139000e+03   9.4875082e+01
   1.1139500e+03   9.4875924e+01
   1.1140000e+03   9.4876756e+01
   1.1140500e+03   9.4877581e+01
   1.1141000e+03   9.4878397e+01
   1.1141500e+03   9.4879205e+01
   1.1142000e+03   9.4880005e+01
   1.1142500e+03   9.4880797e+01
   1.1143000e+03   9.4881582e+01
   1.1143500e+03   9.4882358e+01
   1.1144000e+03   9.4883128e+01
   1.1144500e+03   9.4883889e+01
   1.1145000e+03   9.4884643e+01
   1.1145500e+03   9.4885390e+01
   1.1146000e+03   9.4886130e+01
   1.1146500e+03   9.4886862e+01
   1.1147000e+03   9.4887588e+01
   1.1147500e+03   9.4888306e+01
   1.1148000e+03   9.4889018e+01
   1.1148500e+03   9.4889723e+01
   1.1149000e+03   9.4890421e+01
   1.1149500e+03   9.4891112e+01
   1.1150000e+03   9.4891797e+01
   1.1150500e+03   9.4892476e+01
   1.1151000e+03   9.4893148e+01
   1.1151500e+03   9.4893814e+01
   1.1152000e+03   9.4894474e+01
   1.1152500e+03   9.4895128e+01
   1.1153000e+03   9.4895776e+01
   1.1153500e+03   9.4896417e+01
   1.1154000e+03   9.4897053e+01
   1.1154500e+03   9.4897683e+01
   1.1155000e+03   9.4898307e+01
   1.1155500e+03   9.4898926e+01
   1.1156000e+03   9.4899538e+01
   1.1156500e+03   9.4900146e+01
   1.1157000e+03   9.4900748e+01
   1.1157500e+03   9.4901344e+01
   1.1158000e+03   9.4901935e+01
   1.1158500e+03   9.4902521e+01
   1.1159000e+03   9.4903101e+01
   1.1159500e+03   9.4903677e+01
   1.1160000e+03   9.4904247e+01
   1.1160500e+03   9.4904812e+01
   1.1161000e+03   9.4905373e+01
   1.1161500e+03   9.4905928e+01
   1.1162000e+03   9.4906478e+01
   1.1162500e+03   9.4907024e+01
   1.1163000e+03   9.4907565e+01
   1.1163500e+03   9.4908101e+01
   1.1164000e+03   9.4908633e+01
   1.1164500e+03   9.4909160e+01
   1.1165000e+03   9.4909682e+01
   1.1165500e+03   9.4910200e+01
   1.1166000e+03   9.4910714e+01
   1.1166500e+03   9.4911223e+01
   1.1167000e+03   9.4911727e+01
   1.1167500e+03   9.4912228e+01
   1.1168000e+03   9.4912724e+01
   1.1168500e+03   9.4913216e+01
   1.1169000e+03   9.4913704e+01
   1.1169500e+03   9.4914188e+01
   1.1170000e+03   9.4914668e+01
   1.1170500e+03   9.4915143e+01
   1.1171000e+03   9.4915615e+01
   1.1171500e+03   9.4916083e+01
   1.1172000e+03   9.4916547e+01
   1.1172500e+03   9.4917007e+01
   1.1173000e+03   9.4917464e+01
   1.1173500e+03   9.4917916e+01
   1.1174000e+03   9.4918365e+01
   1.1174500e+03   9.4918810e+01
   1.1175000e+03   9.4919252e+01
   1.1175500e+03   9.4919690e+01
   1.1176000e+03   9.4920125e+01
   1.1176500e+03   9.4920555e+01
   1.1177000e+03   9.4920983e+01
   1.1177500e+03   9.4921407e+01
   1.1178000e+03   9.4921828e+01
   1.1178500e+03   9.4922245e+01
   1.1179000e+03   9.4922659e+01
   1.1179500e+03   9.4923070e+01
   1.1180000e+03   9.4923477e+01
   1.1180500e+03   9.4923881e+01
   1.1181000e+03   9.4924282e+01
   1.1181500e+03   9.4924680e+01
   1.1182000e+03   9.4925075e+01
   1.1182500e+03   9.4925466e+01
   1.1183000e+03   9.4925855e+01
   1.1183500e+03   9.4926240e+01
   1.1184000e+03   9.4926623e+01
   1.1184500e+03   9.4927002e+01
   1.1185000e+03   9.4927379e+01
   1.1185500e+03   9.4927753e+01
   1.1186000e+03   9.4928124e+01
   1.1186500e+03   9.4928492e+01
   1.1187000e+03   9.4928857e+01
   1.1187500e+03   9.4929219e+01
   1.1188000e+03   9.4929579e+01
   1.1188500e+03   9.4929936e+01
   1.1189000e+03   9.4930290e+01
   1.1189500e+03   9.4930641e+01
   1.1190000e+03   9.4930990e+01
   1.1190500e+03   9.4931337e+01
   1.1191000e+03   9.4931680e+01
   1.1191500e+03   9.4932021e+01
   1.1192000e+03   9.4932360e+01
   1.1192500e+03   9.4932696e+01
   1.1193000e+03   9.4933029e+01
   1.1193500e+03   9.4933360e+01
   1.1194000e+03   9.4933689e+01
   1.1194500e+03   9.4934015e+01
   1.1195000e+03   9.4934339e+01
   1.1195500e+03   9.4934660e+01
   1.1196000e+03   9.4934979e+01
   1.1196500e+03   9.4935296e+01
   1.1197000e+03   9.4935611e+01
   1.1197500e+03   9.4935923e+01
   1.1198000e+03   9.4936233e+01
   1.1198500e+03   9.4936540e+01
   1.1199000e+03   9.4936846e+01
   1.1199500e+03   9.4937149e+01
   1.1200000e+03   9.4937450e+01
   1.1200500e+03   9.4937749e+01
   1.1201000e+03   9.4938046e+01
   1.1201500e+03   9.4938340e+01
   1.1202000e+03   9.4938633e+01
   1.1202500e+03   9.4938923e+01
   1.1203000e+03   9.4939212e+01
   1.1203500e+03   9.4939498e+01
   1.1204000e+03   9.4939782e+01
   1.1204500e+03   9.4940065e+01
   1.1205000e+03   9.4940345e+01
   1.1205500e+03   9.4940623e+01
   1.1206000e+03   9.4940900e+01
   1.1206500e+03   9.4941175e+01
   1.1207000e+03   9.4941447e+01
   1.1207500e+03   9.4941718e+01
   1.1208000e+03   9.4941987e+01
   1.1208500e+03   9.4942254e+01
   1.1209000e+03   9.4942519e+01
   1.1209500e+03   9.4942782e+01
   1.1210000e+03   9.4943044e+01
   1.1210500e+03   9.4943304e+01
   1.1211000e+03   9.4943562e+01
   1.1211500e+03   9.4943818e+01
   1.1212000e+03   9.4944072e+01
   1.1212500e+03   9.4944325e+01
   1.1213000e+03   9.4944576e+01
   1.1213500e+03   9.4944826e+01
   1.1214000e+03   9.4945073e+01
   1.1214500e+03   9.4945319e+01
   1.1215000e+03   9.4945564e+01
   1.1215500e+03   9.4945807e+01
   1.1216000e+03   9.4946048e+01
   1.1216500e+03   9.4946287e+01
   1.1217000e+03   9.4946525e+01
   1.1217500e+03   9.4946762e+01
   1.1218000e+03   9.4946996e+01
   1.1218500e+03   9.4947230e+01
   1.1219000e+03   9.4947461e+01
   1.1219500e+03   9.4947691e+01
   1.1220000e+03   9.4947920e+01
   1.1220500e+03   9.4948147e+01
   1.1221000e+03   9.4948373e+01
   1.1221500e+03   9.4948597e+01
   1.1222000e+03   9.4948820e+01
   1.1222500e+03   9.4949041e+01
   1.1223000e+03   9.4949261e+01
   1.1223500e+03   9.4949480e+01
   1.1224000e+03   9.4949697e+01
   1.1224500e+03   9.4949913e+01
   1.1225000e+03   9.4950127e+01
   1.1225500e+03   9.4950340e+01
   1.1226000e+03   9.4950551e+01
   1.1226500e+03   9.4950762e+01
   1.1227000e+03   9.4950970e+01
   1.1227500e+03   9.4951178e+01
   1.1228000e+03   9.4951384e+01
   1.1228500e+03   9.4951589e+01
   1.1229000e+03   9.4951793e+01
   1.1229500e+03   9.4951995e+01
   1.1230000e+03   9.4952196e+01
   1.1230500e+03   9.4952396e+01
   1.1231000e+03   9.4952595e+01
   1.1231500e+03   9.4952792e+01
   1.1232000e+03   9.4952988e+01
   1.1232500e+03   9.4953183e+01
   1.1233000e+03   9.4953377e+01
   1.1233500e+03   9.4953569e+01
   1.1234000e+03   9.4953761e+01
   1.1234500e+03   9.4953951e+01
   1.1235000e+03   9.4954140e+01
   1.1235500e+03   9.4954328e+01
   1.1236000e+03   9.4954514e+01
   1.1236500e+03   9.4954700e+01
   1.1237000e+03   9.4954884e+01
   1.1237500e+03   9.4955067e+01
   1.1238000e+03   9.4955249e+01
   1.1238500e+03   9.4955430e+01
   1.1239000e+03   9.4955610e+01
   1.1239500e+03   9.4955789e+01
   1.1240000e+03   9.4955967e+01
   1.1240500e+03   9.4956144e+01
   1.1241000e+03   9.4956319e+01
   1.1241500e+03   9.4956494e+01
   1.1242000e+03   9.4956667e+01
   1.1242500e+03   9.4956840e+01
   1.1243000e+03   9.4957011e+01
   1.1243500e+03   9.4957182e+01
   1.1244000e+03   9.4957351e+01
   1.1244500e+03   9.4957520e+01
   1.1245000e+03   9.4957687e+01
   1.1245500e+03   9.4957854e+01
   1.1246000e+03   9.4958019e+01
   1.1246500e+03   9.4958184e+01
   1.1247000e+03   9.4958347e+01
   1.1247500e+03   9.4958510e+01
   1.1248000e+03   9.4958671e+01
   1.1248500e+03   9.4958832e+01
   1.1249000e+03   9.4958992e+01
   1.1249500e+03   9.4959151e+01
   1.1250000e+03   9.4959309e+01


==> Data/Lorentzians/lorentz_fit_21C.dat <==
   1.0750500e+03   9.4945487e+01
   1.0751000e+03   9.4945257e+01
   1.0751500e+03   9.4945024e+01
   1.0752000e+03   9.4944791e+01
   1.0752500e+03   9.4944556e+01
   1.0753000e+03   9.4944319e+01
   1.0753500e+03   9.4944081e+01
   1.0754000e+03   9.4943841e+01
   1.0754500e+03   9.4943600e+01
   1.0755000e+03   9.4943357e+01
   1.0755500e+03   9.4943113e+01
   1.0756000e+03   9.4942867e+01
   1.0756500e+03   9.4942619e+01
   1.0757000e+03   9.4942370e+01
   1.0757500e+03   9.4942119e+01
   1.0758000e+03   9.4941867e+01
   1.0758500e+03   9.4941612e+01
   1.0759000e+03   9.4941357e+01
   1.0759500e+03   9.4941099e+01
   1.0760000e+03   9.4940840e+01
   1.0760500e+03   9.4940579e+01
   1.0761000e+03   9.4940317e+01
   1.0761500e+03   9.4940052e+01
   1.0762000e+03   9.4939786e+01
   1.0762500e+03   9.4939518e+01
   1.0763000e+03   9.4939249e+01
   1.0763500e+03   9.4938977e+01
   1.0764000e+03   9.4938704e+01
   1.0764500e+03   9.4938429e+01
   1.0765000e+03   9.4938152e+01
   1.0765500e+03   9.4937873e+01
   1.0766000e+03   9.4937592e+01
   1.0766500e+03   9.4937310e+01
   1.0767000e+03   9.4937025e+01
   1.0767500e+03   9.4936738e+01
   1.0768000e+03   9.4936450e+01
   1.0768500e+03   9.4936160e+01
   1.0769000e+03   9.4935867e+01
   1.0769500e+03   9.4935573e+01
   1.0770000e+03   9.4935276e+01
   1.0770500e+03   9.4934978e+01
   1.0771000e+03   9.4934677e+01
   1.0771500e+03   9.4934374e+01
   1.0772000e+03   9.4934070e+01
   1.0772500e+03   9.4933763e+01
   1.0773000e+03   9.4933454e+01
   1.0773500e+03   9.4933142e+01
   1.0774000e+03   9.4932829e+01
   1.0774500e+03   9.4932513e+01
   1.0775000e+03   9.4932195e+01
   1.0775500e+03   9.4931875e+01
   1.0776000e+03   9.4931553e+01
   1.0776500e+03   9.4931228e+01
   1.0777000e+03   9.4930901e+01
   1.0777500e+03   9.4930572e+01
   1.0778000e+03   9.4930240e+01
   1.0778500e+03   9.4929906e+01
   1.0779000e+03   9.4929570e+01
   1.0779500e+03   9.4929231e+01
   1.0780000e+03   9.4928890e+01
   1.0780500e+03   9.4928546e+01
   1.0781000e+03   9.4928200e+01
   1.0781500e+03   9.4927851e+01
   1.0782000e+03   9.4927499e+01
   1.0782500e+03   9.4927146e+01
   1.0783000e+03   9.4926789e+01
   1.0783500e+03   9.4926430e+01
   1.0784000e+03   9.4926068e+01
   1.0784500e+03   9.4925704e+01
   1.0785000e+03   9.4925336e+01
   1.0785500e+03   9.4924967e+01
   1.0786000e+03   9.4924594e+01
   1.0786500e+03   9.4924218e+01
   1.0787000e+03   9.4923840e+01
   1.0787500e+03   9.4923459e+01
   1.0788000e+03   9.4923075e+01
   1.0788500e+03   9.4922688e+01
   1.0789000e+03   9.4922299e+01
   1.0789500e+03   9.4921906e+01
   1.0790000e+03   9.4921510e+01
   1.0790500e+03   9.4921112e+01
   1.0791000e+03   9.4920710e+01
   1.0791500e+03   9.4920305e+01
   1.0792000e+03   9.4919897e+01
   1.0792500e+03   9.4919486e+01
   1.0793000e+03   9.4919072e+01
   1.0793500e+03   9.4918655e+01
   1.0794000e+03   9.4918234e+01
   1.0794500e+03   9.4917810e+01
   1.0795000e+03   9.4917383e+01
   1.0795500e+03   9.4916952e+01
   1.0796000e+03   9.4916518e+01
   1.0796500e+03   9.4916081e+01
   1.0797000e+03   9.4915640e+01
   1.0797500e+03   9.4915196e+01
   1.0798000e+03   9.4914748e+01
   1.0798500e+03   9.4914297e+01
   1.0799000e+03   9.4913842e+01
   1.0799500e+03   9.4913384e+01
   1.0800000e+03   9.4912921e+01
   1.0800500e+03   9.4912456e+01
   1.0801000e+03   9.4911986e+01
   1.0801500e+03   9.4911513e+01
   1.0802000e+03   9.4911035e+01
   1.0802500e+03   9.4910554e+01
   1.0803000e+03   9.4910069e+01
   1.0803500e+03   9.4909580e+01
   1.0804000e+03   9.4909087e+01
   1.0804500e+03   9.4908590e+01
   1.0805000e+03   9.4908089e+01
   1.0805500e+03   9.4907584e+01
   1.0806000e+03   9.4907075e+01
   1.0806500e+03   9.4906561e+01
   1.0807000e+03   9.4906043e+01
   1.0807500e+03   9.4905521e+01
   1.0808000e+03   9.4904995e+01
   1.0808500e+03   9.4904464e+01
   1.0809000e+03   9.4903928e+01
   1.0809500e+03   9.4903388e+01
   1.0810000e+03   9.4902844e+01
   1.0810500e+03   9.4902295e+01
   1.0811000e+03   9.4901741e+01
   1.0811500e+03   9.4901183e+01
   1.0812000e+03   9.4900619e+01
   1.0812500e+03   9.4900051e+01
   1.0813000e+03   9.4899479e+01
   1.0813500e+03   9.4898901e+01
   1.0814000e+03   9.4898318e+01
   1.0814500e+03   9.4897730e+01
   1.0815000e+03   9.4897137e+01
   1.0815500e+03   9.4896539e+01
   1.0816000e+03   9.4895936e+01
   1.0816500e+03   9.4895327e+01
   1.0817000e+03   9.4894713e+01
   1.0817500e+03   9.4894094e+01
   1.0818000e+03   9.4893469e+01
   1.0818500e+03   9.4892838e+01
   1.0819000e+03   9.4892202e+01
   1.0819500e+03   9.4891561e+01
   1.0820000e+03   9.4890913e+01
   1.0820500e+03   9.4890260e+01
   1.0821000e+03   9.4889601e+01
   1.0821500e+03   9.4888936e+01
   1.0822000e+03   9.4888265e+01
   1.0822500e+03   9.4887588e+01
   1.0823000e+03   9.4886904e+01
   1.0823500e+03   9.4886215e+01
   1.0824000e+03   9.4885519e+01
   1.0824500e+03   9.4884817e+01
   1.0825000e+03   9.4884108e+01
   1.0825500e+03   9.4883393e+01
   1.0826000e+03   9.4882671e+01
   1.0826500e+03   9.4881942e+01
   1.0827000e+03   9.4881207e+01
   1.0827500e+03   9.4880464e+01
   1.0828000e+03   9.4879715e+01
   1.0828500e+03   9.4878959e+01
   1.0829000e+03   9.4878195e+01
   1.0829500e+03   9.4877425e+01
   1.0830000e+03   9.4876647e+01
   1.0830500e+03   9.4875861e+01
   1.0831000e+03   9.4875068e+01
   1.0831500e+03   9.4874268e+01
   1.0832000e+03   9.4873459e+01
   1.0832500e+03   9.4872643e+01
   1.0833000e+03   9.4871819e+01
   1.0833500e+03   9.4870987e+01
   1.0834000e+03   9.4870147e+01
   1.0834500e+03   9.4869299e+01
   1.0835000e+03   9.4868442e+01
   1.0835500e+03   9.4867577e+01
   1.0836000e+03   9.4866704e+01
   1.0836500e+03   9.4865821e+01
   1.0837000e+03   9.4864930e+01
   1.0837500e+03   9.4864030e+01
   1.0838000e+03   9.4863121e+01
   1.0838500e+03   9.4862203e+01
   1.0839000e+03   9.4861276e+01
   1.0839500e+03   9.4860339e+01
   1.0840000e+03   9.4859393e+01
   1.0840500e+03   9.4858437e+01
   1.0841000e+03   9.4857472e+01
   1.0841500e+03   9.4856496e+01
   1.0842000e+03   9.4855511e+01
   1.0842500e+03   9.4854515e+01
   1.0843000e+03   9.4853509e+01
   1.0843500e+03   9.4852493e+01
   1.0844000e+03   9.4851466e+01
   1.0844500e+03   9.4850428e+01
   1.0845000e+03   9.4849380e+01
   1.0845500e+03   9.4848320e+01
   1.0846000e+03   9.4847249e+01
   1.0846500e+03   9.4846167e+01
   1.0847000e+03   9.4845073e+01
   1.0847500e+03   9.4843968e+01
   1.0848000e+03   9.4842851e+01
   1.0848500e+03   9.4841721e+01
   1.0849000e+03   9.4840580e+01
   1.0849500e+03   9.4839426e+01
   1.0850000e+03   9.4838260e+01
   1.0850500e+03   9.4837081e+01
   1.0851000e+03   9.4835889e+01
   1.0851500e+03   9.4834684e+01
   1.0852000e+03   9.4833465e+01
   1.0852500e+03   9.4832234e+01
   1.0853000e+03   9.4830988e+01
   1.0853500e+03   9.4829729e+01
   1.0854000e+03   9.4828455e+01
   1.0854500e+03   9.4827167e+01
   1.0855000e+03   9.4825865e+01
   1.0855500e+03   9.4824548e+01
   1.0856000e+03   9.4823216e+01
   1.0856500e+03   9.4821869e+01
   1.0857000e+03   9.4820506e+01
   1.0857500e+03   9.4819128e+01
   1.0858000e+03   9.4817734e+01
   1.0858500e+03   9.4816323e+01
   1.0859000e+03   9.4814897e+01
   1.0859500e+03   9.4813453e+01
   1.0860000e+03   9.4811993e+01
   1.0860500e+03   9.4810516e+01
   1.0861000e+03   9.4809021e+01
   1.0861500e+03   9.4807508e+01
   1.0862000e+03   9.4805978e+01
   1.0862500e+03   9.4804429e+01
   1.0863000e+03   9.4802862e+01
   1.0863500e+03   9.4801275e+01
   1.0864000e+03   9.4799670e+01
   1.0864500e+03   9.4798045e+01
   1.0865000e+03   9.4796401e+01
   1.0865500e+03   9.4794736e+01
   1.0866000e+03   9.4793051e+01
   1.0866500e+03   9.4791345e+01
   1.0867000e+03   9.4789618e+01
   1.0867500e+03   9.4787869e+01
   1.0868000e+03   9.4786099e+01
   1.0868500e+03   9.4784306e+01
   1.0869000e+03   9.4782491e+01
   1.0869500e+03   9.4780653e+01
   1.0870000e+03   9.4778792e+01
   1.0870500e+03   9.4776907e+01
   1.0871000e+03   9.4774997e+01
   1.0871500e+03   9.4773064e+01
   1.0872000e+03   9.4771105e+01
   1.0872500e+03   9.4769121e+01
   1.0873000e+03   9.4767111e+01
   1.0873500e+03   9.4765075e+01
   1.0874000e+03   9.4763012e+01
   1.0874500e+03   9.4760922e+01
   1.0875000e+03   9.4758804e+01
   1.0875500e+03   9.4756658e+01
   1.0876000e+03   9.4754484e+01
   1.0876500e+03   9.4752280e+01
   1.0877000e+03   9.4750047e+01
   1.0877500e+03   9.4747783e+01
   1.0878000e+03   9.4745489e+01
   1.0878500e+03   9.4743163e+01
   1.0879000e+03   9.4740806e+01
   1.0879500e+03   9.4738416e+01
   1.0880000e+03   9.4735992e+01
   1.0880500e+03   9.4733535e+01
   1.0881000e+03   9.4731044e+01
   1.0881500e+03   9.4728518e+01
   1.0882000e+03   9.4725956e+01
   1.0882500e+03   9.4723358e+01
   1.0883000e+03   9.4720723e+01
   1.0883500e+03   9.4718051e+01
   1.0884000e+03   9.4715340e+01
   1.0884500e+03   9.4712590e+01
   1.0885000e+03   9.4709800e+01
   1.0885500e+03   9.4706969e+01
   1.0886000e+03   9.4704097e+01
   1.0886500e+03   9.4701182e+01
   1.0887000e+03   9.4698225e+01
   1.0887500e+03   9.4695224e+01
   1.0888000e+03   9.4692178e+01
   1.0888500e+03   9.4689086e+01
   1.0889000e+03   9.4685947e+01
   1.0889500e+03   9.4682762e+01
   1.0890000e+03   9.4679527e+01
   1.0890500e+03   9.4676243e+01
   1.0891000e+03   9.4672909e+01
   1.0891500e+03   9.4669523e+01
   1.0892000e+03   9.4666084e+01
   1.0892500e+03   9.4662592e+01
   1.0893000e+03   9.4659045e+01
   1.0893500e+03   9.4655443e+01
   1.0894000e+03   9.4651783e+01
   1.0894500e+03   9.4648064e+01
   1.0895000e+03   9.4644287e+01
   1.0895500e+03   9.4640448e+01
   1.0896000e+03   9.4636547e+01
   1.0896500e+03   9.4632583e+01
   1.0897000e+03   9.4628554e+01
   1.0897500e+03   9.4624458e+01
   1.0898000e+03   9.4620295e+01
   1.0898500e+03   9.4616063e+01
   1.0899000e+03   9.4611760e+01
   1.0899500e+03   9.4607385e+01
   1.0900000e+03   9.4602936e+01
   1.0900500e+03   9.4598411e+01
   1.0901000e+03   9.4593809e+01
   1.0901500e+03   9.4589127e+01
   1.0902000e+03   9.4584365e+01
   1.0902500e+03   9.4579520e+01
   1.0903000e+03   9.4574591e+01
   1.0903500e+03   9.4569575e+01
   1.0904000e+03   9.4564470e+01
   1.0904500e+03   9.4559274e+01
   1.0905000e+03   9.4553986e+01
   1.0905500e+03   9.4548603e+01
   1.0906000e+03   9.4543122e+01
   1.0906500e+03   9.4537541e+01
   1.0907000e+03   9.4531858e+01
   1.0907500e+03   9.4526071e+01
   1.0908000e+03   9.4520176e+01
   1.0908500e+03   9.4514172e+01
   1.0909000e+03   9.4508055e+01
   1.0909500e+03   9.4501823e+01
   1.0910000e+03   9.4495472e+01
   1.0910500e+03   9.4489000e+01
   1.0911000e+03   9.4482404e+01
   1.0911500e+03   9.4475680e+01
   1.0912000e+03   9.4468826e+01
   1.0912500e+03   9.4461837e+01
   1.0913000e+03   9.4454711e+01
   1.0913500e+03   9.4447443e+01
   1.0914000e+03   9.4440030e+01
   1.0914500e+03   9.4432469e+01
   1.0915000e+03   9.4424754e+01
   1.0915500e+03   9.4416883e+01
   1.0916000e+03   9.4408850e+01
   1.0916500e+03   9.4400652e+01
   1.0917000e+03   9.4392284e+01
   1.0917500e+03   9.4383741e+01
   1.0918000e+03   9.4375018e+01
   1.0918500e+03   9.4366111e+01
   1.0919000e+03   9.4357014e+01
   1.0919500e+03   9.4347721e+01
   1.0920000e+03   9.4338227e+01
   1.0920500e+03   9.4328527e+01
   1.0921000e+03   9.4318615e+01
   1.0921500e+03   9.4308483e+01
   1.0922000e+03   9.4298127e+01
   1.0922500e+03   9.4287538e+01
   1.0923000e+03   9.4276711e+01
   1.0923500e+03   9.4265638e+01
   1.0924000e+03   9.4254312e+01
   1.0924500e+03   9.4242724e+01
   1.0925000e+03   9.4230868e+01
   1.0925500e+03   9.4218735e+01
   1.0926000e+03   9.4206315e+01
   1.0926500e+03   9.4193601e+01
   1.0927000e+03   9.4180583e+01
   1.0927500e+03   9.4167251e+01
   1.0928000e+03   9.4153596e+01
   1.0928500e+03   9.4139606e+01
   1.0929000e+03   9.4125272e+01
   1.0929500e+03   9.4110581e+01
   1.0930000e+03   9.4095522e+01
   1.0930500e+03   9.4080083e+01
   1.0931000e+03   9.4064251e+01
   1.0931500e+03   9.4048013e+01
   1.0932000e+03   9.4031355e+01
   1.0932500e+03   9.4014263e+01
   1.0933000e+03   9.3996722e+01
   1.0933500e+03   9.3978716e+01
   1.0934000e+03   9.3960228e+01
   1.0934500e+03   9.3941243e+01
   1.0935000e+03   9.3921741e+01
   1.0935500e+03   9.3901706e+01
   1.0936000e+03   9.3881116e+01
   1.0936500e+03   9.3859953e+01
   1.0937000e+03   9.3838194e+01
   1.0937500e+03   9.3815818e+01
   1.0938000e+03   9.3792803e+01
   1.0938500e+03   9.3769122e+01
   1.0939000e+03   9.3744752e+01
   1.0939500e+03   9.3719666e+01
   1.0940000e+03   9.3693837e+01
   1.0940500e+03   9.3667234e+01
   1.0941000e+03   9.3639828e+01
   1.0941500e+03   9.3611587e+01
   1.0942000e+03   9.3582478e+01
   1.0942500e+03   9.3552464e+01
   1.0943000e+03   9.3521510e+01
   1.0943500e+03   9.3489577e+01
   1.0944000e+03   9.3456624e+01
   1.0944500e+03   9.3422608e+01
   1.0945000e+03   9.3387485e+01
   1.0945500e+03   9.3351208e+01
   1.0946000e+03   9.3313726e+01
   1.0946500e+03   9.3274987e+01
   1.0947000e+03   9.3234937e+01
   1.0947500e+03   9.3193517e+01
   1.0948000e+03   9.3150667e+01
   1.0948500e+03   9.3106321e+01
   1.0949000e+03   9.3060412e+01
   1.0949500e+03   9.3012869e+01
   1.0950000e+03   9.2963615e+01
   1.0950500e+03   9.2912572e+01
   1.0951000e+03   9.2859653e+01
   1.0951500e+03   9.2804771e+01
   1.0952000e+03   9.2747831e+01
   1.0952500e+03   9.2688733e+01
   1.0953000e+03   9.2627371e+01
   1.0953500e+03   9.2563635e+01
   1.0954000e+03   9.2497405e+01
   1.0954500e+03   9.2428557e+01
   1.0955000e+03   9.2356958e+01
   1.0955500e+03   9.2282466e+01
   1.0956000e+03   9.2204933e+01
   1.0956500e+03   9.2124201e+01
   1.0957000e+03   9.2040100e+01
   1.0957500e+03   9.1952454e+01
   1.0958000e+03   9.1861072e+01
   1.0958500e+03   9.1765754e+01
   1.0959000e+03   9.1666285e+01
   1.0959500e+03   9.1562439e+01
   1.0960000e+03   9.1453976e+01
   1.0960500e+03   9.1340637e+01
   1.0961000e+03   9.1222152e+01
   1.0961500e+03   9.1098232e+01
   1.0962000e+03   9.0968567e+01
   1.0962500e+03   9.0832833e+01
   1.0963000e+03   9.0690683e+01
   1.0963500e+03   9.0541747e+01
   1.0964000e+03   9.0385636e+01
   1.0964500e+03   9.0221935e+01
   1.0965000e+03   9.0050206e+01
   1.0965500e+03   8.9869983e+01
   1.0966000e+03   8.9680776e+01
   1.0966500e+03   8.9482066e+01
   1.0967000e+03   8.9273307e+01
   1.0967500e+03   8.9053924e+01
   1.0968000e+03   8.8823313e+01
   1.0968500e+03   8.8580845e+01
   1.0969000e+03   8.8325862e+01
   1.0969500e+03   8.8057682e+01
   1.0970000e+03   8.7775600e+01
   1.0970500e+03   8.7478896e+01
   1.0971000e+03   8.7166833e+01
   1.0971500e+03   8.6838670e+01
   1.0972000e+03   8.6493669e+01
   1.0972500e+03   8.6131106e+01
   1.0973000e+03   8.5750286e+01
   1.0973500e+03   8.5350560e+01
   1.0974000e+03   8.4931346e+01
   1.0974500e+03   8.4492159e+01
   1.0975000e+03   8.4032633e+01
   1.0975500e+03   8.3552568e+01
   1.0976000e+03   8.3051965e+01
   1.0976500e+03   8.2531078e+01
   1.0977000e+03   8.1990465e+01
   1.0977500e+03   8.1431054e+01
   1.0978000e+03   8.0854201e+01
   1.0978500e+03   8.0261765e+01
   1.0979000e+03   7.9656171e+01
   1.0979500e+03   7.9040477e+01
   1.0980000e+03   7.8418434e+01
   1.0980500e+03   7.7794527e+01
   1.0981000e+03   7.7173999e+01
   1.0981500e+03   7.6562847e+01
   1.0982000e+03   7.5967778e+01
   1.0982500e+03   7.5396125e+01
   1.0983000e+03   7.4855709e+01
   1.0983500e+03   7.4354658e+01
   1.0984000e+03   7.3901165e+01
   1.0984500e+03   7.3503210e+01
   1.0985000e+03   7.3168251e+01
   1.0985500e+03   7.2902903e+01
   1.0986000e+03   7.2712631e+01
   1.0986500e+03   7.2601475e+01
   1.0987000e+03   7.2571846e+01
   1.0987500e+03   7.2624392e+01
   1.0988000e+03   7.2757964e+01
   1.0988500e+03   7.2969682e+01
   1.0989000e+03   7.3255080e+01
   1.0989500e+03   7.3608345e+01
   1.0990000e+03   7.4022594e+01
   1.0990500e+03   7.4490190e+01
   1.0991000e+03   7.5003064e+01
   1.0991500e+03   7.5553015e+01
   1.0992000e+03   7.6131979e+01
   1.0992500e+03   7.6732254e+01
   1.0993000e+03   7.7346671e+01
   1.0993500e+03   7.7968714e+01
   1.0994000e+03   7.8592596e+01
   1.0994500e+03   7.9213284e+01
   1.0995000e+03   7.9826504e+01
   1.0995500e+03   8.0428702e+01
   1.0996000e+03   8.1017003e+01
   1.0996500e+03   8.1589147e+01
   1.0997000e+03   8.2143424e+01
   1.0997500e+03   8.2678603e+01
   1.0998000e+03   8.3193866e+01
   1.0998500e+03   8.3688745e+01
   1.0999000e+03   8.4163063e+01
   1.0999500e+03   8.4616880e+01
   1.1000000e+03   8.5050445e+01
   1.1000500e+03   8.5464161e+01
   1.1001000e+03   8.5858544e+01
   1.1001500e+03   8.6234196e+01
   1.1002000e+03   8.6591781e+01
   1.1002500e+03   8.6932005e+01
   1.1003000e+03   8.7255596e+01
   1.1003500e+03   8.7563294e+01
   1.1004000e+03   8.7855840e+01
   1.1004500e+03   8.8133966e+01
   1.1005000e+03   8.8398390e+01
   1.1005500e+03   8.8649809e+01
   1.1006000e+03   8.8888900e+01
   1.1006500e+03   8.9116312e+01
   1.1007000e+03   8.9332668e+01
   1.1007500e+03   8.9538563e+01
   1.1008000e+03   8.9734565e+01
   1.1008500e+03   8.9921211e+01
   1.1009000e+03   9.0099013e+01
   1.1009500e+03   9.0268454e+01
   1.1010000e+03   9.0429991e+01
   1.1010500e+03   9.0584057e+01
   1.1011000e+03   9.0731059e+01
   1.1011500e+03   9.0871381e+01
   1.1012000e+03   9.1005386e+01
   1.1012500e+03   9.1133413e+01
   1.1013000e+03   9.1255786e+01
   1.1013500e+03   9.1372804e+01
   1.1014000e+03   9.1484754e+01
   1.1014500e+03   9.1591903e+01
   1.1015000e+03   9.1694502e+01
   1.1015500e+03   9.1792789e+01
   1.1016000e+03   9.1886987e+01
   1.1016500e+03   9.1977305e+01
   1.1017000e+03   9.2063943e+01
   1.1017500e+03   9.2147085e+01
   1.1018000e+03   9.2226907e+01
   1.1018500e+03   9.2303575e+01
   1.1019000e+03   9.2377244e+01
   1.1019500e+03   9.2448061e+01
   1.1020000e+03   9.2516165e+01
   1.1020500e+03   9.2581685e+01
   1.1021000e+03   9.2644747e+01
   1.1021500e+03   9.2705465e+01
   1.1022000e+03   9.2763950e+01
   1.1022500e+03   9.2820305e+01
   1.1023000e+03   9.2874630e+01
   1.1023500e+03   9.2927016e+01
   1.1024000e+03   9.2977551e+01
   1.1024500e+03   9.3026319e+01
   1.1025000e+03   9.3073398e+01
   1.1025500e+03   9.3118863e+01
   1.1026000e+03   9.3162784e+01
   1.1026500e+03   9.3205229e+01
   1.1027000e+03   9.3246260e+01
   1.1027500e+03   9.3285938e+01
   1.1028000e+03   9.3324320e+01
   1.1028500e+03   9.3361461e+01
   1.1029000e+03   9.3397411e+01
   1.1029500e+03   9.3432220e+01
   1.1030000e+03   9.3465935e+01
   1.1030500e+03   9.3498598e+01
   1.1031000e+03   9.3530254e+01
   1.1031500e+03   9.3560941e+01
   1.1032000e+03   9.3590699e+01
   1.1032500e+03   9.3619562e+01
   1.1033000e+03   9.3647567e+01
   1.1033500e+03   9.3674745e+01
   1.1034000e+03   9.3701129e+01
   1.1034500e+03   9.3726748e+01
   1.1035000e+03   9.3751631e+01
   1.1035500e+03   9.3775806e+01
   1.1036000e+03   9.3799298e+01
   1.1036500e+03   9.3822132e+01
   1.1037000e+03   9.3844333e+01
   1.1037500e+03   9.3865924e+01
   1.1038000e+03   9.3886925e+01
   1.1038500e+03   9.3907357e+01
   1.1039000e+03   9.3927242e+01
   1.1039500e+03   9.3946597e+01
   1.1040000e+03   9.3965442e+01
   1.1040500e+03   9.3983793e+01
   1.1041000e+03   9.4001668e+01
   1.1041500e+03   9.4019082e+01
   1.1042000e+03   9.4036052e+01
   1.1042500e+03   9.4052591e+01
   1.1043000e+03   9.4068714e+01
   1.1043500e+03   9.4084435e+01
   1.1044000e+03   9.4099766e+01
   1.1044500e+03   9.4114721e+01
   1.1045000e+03   9.4129311e+01
   1.1045500e+03   9.4143548e+01
   1.1046000e+03   9.4157444e+01
   1.1046500e+03   9.4171008e+01
   1.1047000e+03   9.4184251e+01
   1.1047500e+03   9.4197183e+01
   1.1048000e+03   9.4209814e+01
   1.1048500e+03   9.4222153e+01
   1.1049000e+03   9.4234208e+01
   1.1049500e+03   9.4245988e+01
   1.1050000e+03   9.4257502e+01
   1.1050500e+03   9.4268757e+01
   1.1051000e+03   9.4279760e+01
   1.1051500e+03   9.4290520e+01
   1.1052000e+03   9.4301043e+01
   1.1052500e+03   9.4311336e+01
   1.1053000e+03   9.4321406e+01
   1.1053500e+03   9.4331258e+01
   1.1054000e+03   9.4340900e+01
   1.1054500e+03   9.4350337e+01
   1.1055000e+03   9.4359574e+01
   1.1055500e+03   9.4368618e+01
   1.1056000e+03   9.4377473e+01
   1.1056500e+03   9.4386145e+01
   1.1057000e+03   9.4394639e+01
   1.1057500e+03   9.4402959e+01
   1.1058000e+03   9.4411111e+01
   1.1058500e+03   9.4419098e+01
   1.1059000e+03   9.4426925e+01
   1.1059500e+03   9.4434596e+01
   1.1060000e+03   9.4442116e+01
   1.1060500e+03   9.4449488e+01
   1.1061000e+03   9.4456715e+01
   1.1061500e+03   9.4463803e+01
   1.1062000e+03   9.4470754e+01
   1.1062500e+03   9.4477572e+01
   1.1063000e+03   9.4484259e+01
   1.1063500e+03   9.4490820e+01
   1.1064000e+03   9.4497258e+01
   1.1064500e+03   9.4503575e+01
   1.1065000e+03   9.4509775e+01
   1.1065500e+03   9.4515861e+01
   1.1066000e+03   9.4521834e+01
   1.1066500e+03   9.4527698e+01
   1.1067000e+03   9.4533456e+01
   1.1067500e+03   9.4539110e+01
   1.1068000e+03   9.4544663e+01
   1.1068500e+03   9.4550116e+01
   1.1069000e+03   9.4555473e+01
   1.1069500e+03   9.4560735e+01
   1.1070000e+03   9.4565905e+01
   1.1070500e+03   9.4570985e+01
   1.1071000e+03   9.4575977e+01
   1.1071500e+03   9.4580882e+01
   1.1072000e+03   9.4585704e+01
   1.1072500e+03   9.4590443e+01
   1.1073000e+03   9.4595102e+01
   1.1073500e+03   9.4599682e+01
   1.1074000e+03   9.4604186e+01
   1.1074500e+03   9.4608614e+01
   1.1075000e+03   9.4612969e+01
   1.1075500e+03   9.4617252e+01
   1.1076000e+03   9.4621465e+01
   1.1076500e+03   9.4625609e+01
   1.1077000e+03   9.4629686e+01
   1.1077500e+03   9.4633697e+01
   1.1078000e+03   9.4637643e+01
   1.1078500e+03   9.4641526e+01
   1.1079000e+03   9.4645348e+01
   1.1079500e+03   9.4649109e+01
   1.1080000e+03   9.4652811e+01
   1.1080500e+03   9.4656455e+01
   1.1081000e+03   9.4660042e+01
   1.1081500e+03   9.4663573e+01
   1.1082000e+03   9.4667050e+01
   1.1082500e+03   9.4670474e+01
   1.1083000e+03   9.4673845e+01
   1.1083500e+03   9.4677166e+01
   1.1084000e+03   9.4680436e+01
   1.1084500e+03   9.4683656e+01
   1.1085000e+03   9.4686829e+01
   1.1085500e+03   9.4689954e+01
   1.1086000e+03   9.4693033e+01
   1.1086500e+03   9.4696067e+01
   1.1087000e+03   9.4699056e+01
   1.1087500e+03   9.4702001e+01
   1.1088000e+03   9.4704903e+01
   1.1088500e+03   9.4707764e+01
   1.1089000e+03   9.4710583e+01
   1.1089500e+03   9.4713362e+01
   1.1090000e+03   9.4716101e+01
   1.1090500e+03   9.4718801e+01
   1.1091000e+03   9.4721463e+01
   1.1091500e+03   9.4724088e+01
   1.1092000e+03   9.4726676e+01
   1.1092500e+03   9.4729227e+01
   1.1093000e+03   9.4731744e+01
   1.1093500e+03   9.4734225e+01
   1.1094000e+03   9.4736673e+01
   1.1094500e+03   9.4739086e+01
   1.1095000e+03   9.4741467e+01
   1.1095500e+03   9.4743816e+01
   1.1096000e+03   9.4746133e+01
   1.1096500e+03   9.4748419e+01
   1.1097000e+03   9.4750674e+01
   1.1097500e+03   9.4752899e+01
   1.1098000e+03   9.4755094e+01
   1.1098500e+03   9.4757261e+01
   1.1099000e+03   9.4759399e+01
   1.1099500e+03   9.4761509e+01
   1.1100000e+03   9.4763591e+01
   1.1100500e+03   9.4765646e+01
   1.1101000e+03   9.4767675e+01
   1.1101500e+03   9.4769678e+01
   1.1102000e+03   9.4771655e+01
   1.1102500e+03   9.4773606e+01
   1.1103000e+03   9.4775533e+01
   1.1103500e+03   9.4777436e+01
   1.1104000e+03   9.4779314e+01
   1.1104500e+03   9.4781169e+01
   1.1105000e+03   9.4783000e+01
   1.1105500e+03   9.4784809e+01
   1.1106000e+03   9.4786595e+01
   1.1106500e+03   9.4788360e+01
   1.1107000e+03   9.4790102e+01
   1.1107500e+03   9.4791823e+01
   1.1108000e+03   9.4793523e+01
   1.1108500e+03   9.4795203e+01
   1.1109000e+03   9.4796862e+01
   1.1109500e+03   9.4798501e+01
   1.1110000e+03   9.4800120e+01
   1.1110500e+03   9.4801720e+01
   1.1111000e+03   9.4803301e+01
   1.1111500e+03   9.4804863e+01
   1.1112000e+03   9.4806407e+01
   1.1112500e+03   9.4807933e+01
   1.1113000e+03   9.4809440e+01
   1.1113500e+03   9.4810930e+01
   1.1114000e+03   9.4812403e+01
   1.1114500e+03   9.4813858e+01
   1.1115000e+03   9.4815297e+01
   1.1115500e+03   9.4816719e+01
   1.1116000e+03   9.4818125e+01
   1.1116500e+03   9.4819514e+01
   1.1117000e+03   9.4820888e+01
   1.1117500e+03   9.4822247e+01
   1.1118000e+03   9.4823590e+01
   1.1118500e+03   9.4824917e+01
   1.1119000e+03   9.4826230e+01
   1.1119500e+03   9.4827528e+01
   1.1120000e+03   9.4828812e+01
   1.1120500e+03   9.4830082e+01
   1.1121000e+03   9.4831337e+01
   1.1121500e+03   9.4832579e+01
   1.1122000e+03   9.4833807e+01
   1.1122500e+03   9.4835022e+01
   1.1123000e+03   9.4836223e+01
   1.1123500e+03   9.4837411e+01
   1.1124000e+03   9.4838587e+01
   1.1124500e+03   9.4839750e+01
   1.1125000e+03   9.4840900e+01
   1.1125500e+03   9.4842038e+01
   1.1126000e+03   9.4843164e+01
   1.1126500e+03   9.4844278e+01
   1.1127000e+03   9.4845380e+01
   1.1127500e+03   9.4846470e+01
   1.1128000e+03   9.4847549e+01
   1.1128500e+03   9.4848617e+01
   1.1129000e+03   9.4849674e+01
   1.1129500e+03   9.4850719e+01
   1.1130000e+03   9.4851754e+01
   1.1130500e+03   9.4852778e+01
   1.1131000e+03   9.4853791e+01
   1.1131500e+03   9.4854794e+01
   1.1132000e+03   9.4855787e+01
   1.1132500e+03   9.4856770e+01
   1.1133000e+03   9.4857743e+01
   1.1133500e+03   9.4858705e+01
   1.1134000e+03   9.4859659e+01
   1.1134500e+03   9.4860602e+01
   1.1135000e+03   9.4861536e+01
   1.1135500e+03   9.4862461e+01
   1.1136000e+03   9.4863376e+01
   1.1136500e+03   9.4864283e+01
   1.1137000e+03   9.4865180e+01
   1.1137500e+03   9.4866069e+01
   1.1138000e+03   9.4866948e+01
   1.1138500e+03   9.4867820e+01
   1.1139000e+03   9.4868682e+01
   1.1139500e+03   9.4869537e+01
   1.1140000e+03   9.4870383e+01
   1.1140500e+03   9.4871221e+01
   1.1141000e+03   9.4872050e+01
   1.1141500e+03   9.4872872e+01
   1.1142000e+03   9.4873686e+01
   1.1142500e+03   9.4874492e+01
   1.1143000e+03   9.4875290e+01
   1.1143500e+03   9.4876081e+01
   1.1144000e+03   9.4876865e+01
   1.1144500e+03   9.4877641e+01
   1.1145000e+03   9.4878409e+01
   1.1145500e+03   9.4879171e+01
   1.1146000e+03   9.4879925e+01
   1.1146500e+03   9.4880672e+01
   1.1147000e+03   9.4881413e+01
   1.1147500e+03   9.4882146e+01
   1.1148000e+03   9.4882873e+01
   1.1148500e+03   9.4883593e+01
   1.1149000e+03   9.4884307e+01
   1.1149500e+03   9.4885013e+01
   1.1150000e+03   9.4885714e+01
   1.1150500e+03   9.4886408e+01
   1.1151000e+03   9.4887096e+01
   1.1151500e+03   9.4887777e+01
   1.1152000e+03   9.4888453e+01
   1.1152500e+03   9.4889122e+01
   1.1153000e+03   9.4889786e+01
   1.1153500e+03   9.4890443e+01
   1.1154000e+03   9.4891095e+01
   1.1154500e+03   9.4891740e+01
   1.1155000e+03   9.4892381e+01
   1.1155500e+03   9.4893015e+01
   1.1156000e+03   9.4893644e+01
   1.1156500e+03   9.4894267e+01
   1.1157000e+03   9.4894885e+01
   1.1157500e+03   9.4895498e+01
   1.1158000e+03   9.4896105e+01
   1.1158500e+03   9.4896707e+01
   1.1159000e+03   9.4897303e+01
   1.1159500e+03   9.4897895e+01
   1.1160000e+03   9.4898481e+01
   1.1160500e+03   9.4899063e+01
   1.1161000e+03   9.4899639e+01
   1.1161500e+03   9.4900211e+01
   1.1162000e+03   9.4900777e+01
   1.1162500e+03   9.4901339e+01
   1.1163000e+03   9.4901896e+01
   1.1163500e+03   9.4902449e+01
   1.1164000e+03   9.4902996e+01
   1.1164500e+03   9.4903540e+01
   1.1165000e+03   9.4904078e+01
   1.1165500e+03   9.4904612e+01
   1.1166000e+03   9.4905142e+01
   1.1166500e+03   9.4905667e+01
   1.1167000e+03   9.4906188e+01
   1.1167500e+03   9.4906705e+01
   1.1168000e+03   9.4907217e+01
   1.1168500e+03   9.4907726e+01
   1.1169000e+03   9.4908230e+01
   1.1169500e+03   9.4908730e+01
   1.1170000e+03   9.4909225e+01
   1.1170500e+03   9.4909717e+01
   1.1171000e+03   9.4910205e+01
   1.1171500e+03   9.4910689e+01
   1.1172000e+03   9.4911169e+01
   1.1172500e+03   9.4911645e+01
   1.1173000e+03   9.4912118e+01
   1.1173500e+03   9.4912586e+01
   1.1174000e+03   9.4913051e+01
   1.1174500e+03   9.4913512e+01
   1.1175000e+03   9.4913970e+01
   1.1175500e+03   9.4914423e+01
   1.1176000e+03   9.4914874e+01
   1.1176500e+03   9.4915321e+01
   1.1177000e+03   9.4915764e+01
   1.1177500e+03   9.4916204e+01
   1.1178000e+03   9.4916640e+01
   1.1178500e+03   9.4917073e+01
   1.1179000e+03   9.4917503e+01
   1.1179500e+03   9.4917929e+01
   1.1180000e+03   9.4918352e+01
   1.1180500e+03   9.4918772e+01
   1.1181000e+03   9.4919188e+01
   1.1181500e+03   9.4919601e+01
   1.1182000e+03   9.4920012e+01
   1.1182500e+03   9.4920419e+01
   1.1183000e+03   9.4920822e+01
   1.1183500e+03   9.4921223e+01
   1.1184000e+03   9.4921621e+01
   1.1184500e+03   9.4922016e+01
   1.1185000e+03   9.4922408e+01
   1.1185500e+03   9.4922797e+01
   1.1186000e+03   9.4923183e+01
   1.1186500e+03   9.4923566e+01
   1.1187000e+03   9.4923946e+01
   1.1187500e+03   9.4924324e+01
   1.1188000e+03   9.4924698e+01
   1.1188500e+03   9.4925070e+01
   1.1189000e+03   9.4925439e+01
   1.1189500e+03   9.4925806e+01
   1.1190000e+03   9.4926169e+01
   1.1190500e+03   9.4926530e+01
   1.1191000e+03   9.4926889e+01
   1.1191500e+03   9.4927245e+01
   1.1192000e+03   9.4927598e+01
   1.1192500e+03   9.4927948e+01
   1.1193000e+03   9.4928297e+01
   1.1193500e+03   9.4928642e+01
   1.1194000e+03   9.4928985e+01
   1.1194500e+03   9.4929326e+01
   1.1195000e+03   9.4929664e+01
   1.1195500e+03   9.4930000e+01
   1.1196000e+03   9.4930333e+01
   1.1196500e+03   9.4930664e+01
   1.1197000e+03   9.4930993e+01
   1.1197500e+03   9.4931319e+01
   1.1198000e+03   9.4931643e+01
   1.1198500e+03   9.4931965e+01
   1.1199000e+03   9.4932284e+01
   1.1199500e+03   9.4932602e+01
   1.1200000e+03   9.4932917e+01
   1.1200500e+03   9.4933229e+01
   1.1201000e+03   9.4933540e+01
   1.1201500e+03   9.4933849e+01
   1.1202000e+03   9.4934155e+01
   1.1202500e+03   9.4934459e+01
   1.1203000e+03   9.4934761e+01
   1.1203500e+03   9.4935061e+01
   1.1204000e+03   9.4935359e+01
   1.1204500e+03   9.4935655e+01
   1.1205000e+03   9.4935949e+01
   1.1205500e+03   9.4936241e+01
   1.1206000e+03   9.4936531e+01
   1.1206500e+03   9.4936819e+01
   1.1207000e+03   9.4937105e+01
   1.1207500e+03   9.4937389e+01
   1.1208000e+03   9.4937671e+01
   1.1208500e+03   9.4937951e+01
   1.1209000e+03   9.4938229e+01
   1.1209500e+03   9.4938506e+01
   1.1210000e+03   9.4938780e+01
   1.1210500e+03   9.4939053e+01
   1.1211000e+03   9.4939324e+01
   1.1211500e+03   9.4939593e+01
   1.1212000e+03   9.4939861e+01
   1.1212500e+03   9.4940126e+01
   1.1213000e+03   9.4940390e+01
   1.1213500e+03   9.4940652e+01
   1.1214000e+03   9.4940913e+01
   1.1214500e+03   9.4941171e+01
   1.1215000e+03   9.4941428e+01
   1.1215500e+03   9.4941684e+01
   1.1216000e+03   9.4941937e+01
   1.1216500e+03   9.4942189e+01
   1.1217000e+03   9.4942440e+01
   1.1217500e+03   9.4942688e+01
   1.1218000e+03   9.4942935e+01
   1.1218500e+03   9.4943181e+01
   1.1219000e+03   9.4943425e+01
   1.1219500e+03   9.4943667e+01
   1.1220000e+03   9.4943908e+01
   1.1220500e+03   9.4944147e+01
   1.1221000e+03   9.4944385e+01
   1.1221500e+03   9.4944621e+01
   1.1222000e+03   9.4944856e+01
   1.1222500e+03   9.4945089e+01
   1.1223000e+03   9.4945321e+01
   1.1223500e+03   9.4945552e+01
   1.1224000e+03   9.4945780e+01
   1.1224500e+03   9.4946008e+01
   1.1225000e+03   9.4946234e+01
   1.1225500e+03   9.4946459e+01
   1.1226000e+03   9.4946682e+01
   1.1226500e+03   9.4946904e+01
   1.1227000e+03   9.4947124e+01
   1.1227500e+03   9.4947343e+01
   1.1228000e+03   9.4947561e+01
   1.1228500e+03   9.4947777e+01
   1.1229000e+03   9.4947992e+01
   1.1229500e+03   9.4948206e+01
   1.1230000e+03   9.4948418e+01
   1.1230500e+03   9.4948629e+01
   1.1231000e+03   9.4948839e+01
   1.1231500e+03   9.4949047e+01
   1.1232000e+03   9.4949255e+01
   1.1232500e+03   9.4949461e+01
   1.1233000e+03   9.4949665e+01
   1.1233500e+03   9.4949869e+01
   1.1234000e+03   9.4950071e+01
   1.1234500e+03   9.4950272e+01
   1.1235000e+03   9.4950472e+01
   1.1235500e+03   9.4950671e+01
   1.1236000e+03   9.4950868e+01
   1.1236500e+03   9.4951064e+01
   1.1237000e+03   9.4951259e+01
   1.1237500e+03   9.4951453e+01
   1.1238000e+03   9.4951646e+01
   1.1238500e+03   9.4951838e+01
   1.1239000e+03   9.4952028e+01
   1.1239500e+03   9.4952217e+01
   1.1240000e+03   9.4952406e+01
   1.1240500e+03   9.4952593e+01
   1.1241000e+03   9.4952779e+01
   1.1241500e+03   9.4952964e+01
   1.1242000e+03   9.4953147e+01
   1.1242500e+03   9.4953330e+01
   1.1243000e+03   9.4953512e+01
   1.1243500e+03   9.4953693e+01
   1.1244000e+03   9.4953872e+01
   1.1244500e+03   9.4954051e+01
   1.1245000e+03   9.4954228e+01
   1.1245500e+03   9.4954405e+01
   1.1246000e+03   9.4954580e+01
   1.1246500e+03   9.4954755e+01
   1.1247000e+03   9.4954928e+01
   1.1247500e+03   9.4955101e+01
   1.1248000e+03   9.4955272e+01
   1.1248500e+03   9.4955443e+01
   1.1249000e+03   9.4955612e+01
   1.1249500e+03   9.4955781e+01
   1.1250000e+03   9.4955948e+01


==> Data/Lorentzians/lorentz_fit_23C.dat <==
   1.0750500e+03   9.4940540e+01
   1.0751000e+03   9.4940287e+01
   1.0751500e+03   9.4940032e+01
   1.0752000e+03   9.4939776e+01
   1.0752500e+03   9.4939518e+01
   1.0753000e+03   9.4939258e+01
   1.0753500e+03   9.4938997e+01
   1.0754000e+03   9.4938734e+01
   1.0754500e+03   9.4938469e+01
   1.0755000e+03   9.4938203e+01
   1.0755500e+03   9.4937934e+01
   1.0756000e+03   9.4937664e+01
   1.0756500e+03   9.4937393e+01
   1.0757000e+03   9.4937119e+01
   1.0757500e+03   9.4936844e+01
   1.0758000e+03   9.4936567e+01
   1.0758500e+03   9.4936288e+01
   1.0759000e+03   9.4936007e+01
   1.0759500e+03   9.4935725e+01
   1.0760000e+03   9.4935440e+01
   1.0760500e+03   9.4935154e+01
   1.0761000e+03   9.4934866e+01
   1.0761500e+03   9.4934576e+01
   1.0762000e+03   9.4934284e+01
   1.0762500e+03   9.4933989e+01
   1.0763000e+03   9.4933693e+01
   1.0763500e+03   9.4933395e+01
   1.0764000e+03   9.4933095e+01
   1.0764500e+03   9.4932793e+01
   1.0765000e+03   9.4932489e+01
   1.0765500e+03   9.4932183e+01
   1.0766000e+03   9.4931875e+01
   1.0766500e+03   9.4931564e+01
   1.0767000e+03   9.4931252e+01
   1.0767500e+03   9.4930937e+01
   1.0768000e+03   9.4930620e+01
   1.0768500e+03   9.4930301e+01
   1.0769000e+03   9.4929980e+01
   1.0769500e+03   9.4929657e+01
   1.0770000e+03   9.4929331e+01
   1.0770500e+03   9.4929003e+01
   1.0771000e+03   9.4928673e+01
   1.0771500e+03   9.4928340e+01
   1.0772000e+03   9.4928006e+01
   1.0772500e+03   9.4927668e+01
   1.0773000e+03   9.4927329e+01
   1.0773500e+03   9.4926987e+01
   1.0774000e+03   9.4926642e+01
   1.0774500e+03   9.4926296e+01
   1.0775000e+03   9.4925946e+01
   1.0775500e+03   9.4925595e+01
   1.0776000e+03   9.4925240e+01
   1.0776500e+03   9.4924883e+01
   1.0777000e+03   9.4924524e+01
   1.0777500e+03   9.4924162e+01
   1.0778000e+03   9.4923798e+01
   1.0778500e+03   9.4923430e+01
   1.0779000e+03   9.4923061e+01
   1.0779500e+03   9.4922688e+01
   1.0780000e+03   9.4922313e+01
   1.0780500e+03   9.4921935e+01
   1.0781000e+03   9.4921554e+01
   1.0781500e+03   9.4921171e+01
   1.0782000e+03   9.4920784e+01
   1.0782500e+03   9.4920395e+01
   1.0783000e+03   9.4920003e+01
   1.0783500e+03   9.4919608e+01
   1.0784000e+03   9.4919210e+01
   1.0784500e+03   9.4918810e+01
   1.0785000e+03   9.4918406e+01
   1.0785500e+03   9.4917999e+01
   1.0786000e+03   9.4917589e+01
   1.0786500e+03   9.4917176e+01
   1.0787000e+03   9.4916760e+01
   1.0787500e+03   9.4916341e+01
   1.0788000e+03   9.4915919e+01
   1.0788500e+03   9.4915493e+01
   1.0789000e+03   9.4915064e+01
   1.0789500e+03   9.4914632e+01
   1.0790000e+03   9.4914197e+01
   1.0790500e+03   9.4913758e+01
   1.0791000e+03   9.4913316e+01
   1.0791500e+03   9.4912871e+01
   1.0792000e+03   9.4912422e+01
   1.0792500e+03   9.4911969e+01
   1.0793000e+03   9.4911513e+01
   1.0793500e+03   9.4911054e+01
   1.0794000e+03   9.4910591e+01
   1.0794500e+03   9.4910124e+01
   1.0795000e+03   9.4909654e+01
   1.0795500e+03   9.4909180e+01
   1.0796000e+03   9.4908703e+01
   1.0796500e+03   9.4908221e+01
   1.0797000e+03   9.4907736e+01
   1.0797500e+03   9.4907247e+01
   1.0798000e+03   9.4906754e+01
   1.0798500e+03   9.4906257e+01
   1.0799000e+03   9.4905756e+01
   1.0799500e+03   9.4905251e+01
   1.0800000e+03   9.4904742e+01
   1.0800500e+03   9.4904229e+01
   1.0801000e+03   9.4903711e+01
   1.0801500e+03   9.4903190e+01
   1.0802000e+03   9.4902664e+01
   1.0802500e+03   9.4902134e+01
   1.0803000e+03   9.4901600e+01
   1.0803500e+03   9.4901061e+01
   1.0804000e+03   9.4900518e+01
   1.0804500e+03   9.4899970e+01
   1.0805000e+03   9.4899418e+01
   1.0805500e+03   9.4898861e+01
   1.0806000e+03   9.4898300e+01
   1.0806500e+03   9.4897734e+01
   1.0807000e+03   9.4897163e+01
   1.0807500e+03   9.4896588e+01
   1.0808000e+03   9.4896007e+01
   1.0808500e+03   9.4895422e+01
   1.0809000e+03   9.4894832e+01
   1.0809500e+03   9.4894237e+01
   1.0810000e+03   9.4893637e+01
   1.0810500e+03   9.4893031e+01
   1.0811000e+03   9.4892421e+01
   1.0811500e+03   9.4891805e+01
   1.0812000e+03   9.4891184e+01
   1.0812500e+03   9.4890557e+01
   1.0813000e+03   9.4889926e+01
   1.0813500e+03   9.4889288e+01
   1.0814000e+03   9.4888645e+01
   1.0814500e+03   9.4887997e+01
   1.0815000e+03   9.4887343e+01
   1.0815500e+03   9.4886683e+01
   1.0816000e+03   9.4886017e+01
   1.0816500e+03   9.4885346e+01
   1.0817000e+03   9.4884668e+01
   1.0817500e+03   9.4883985e+01
   1.0818000e+03   9.4883295e+01
   1.0818500e+03   9.4882600e+01
   1.0819000e+03   9.4881898e+01
   1.0819500e+03   9.4881189e+01
   1.0820000e+03   9.4880475e+01
   1.0820500e+03   9.4879754e+01
   1.0821000e+03   9.4879026e+01
   1.0821500e+03   9.4878292e+01
   1.0822000e+03   9.4877551e+01
   1.0822500e+03   9.4876803e+01
   1.0823000e+03   9.4876049e+01
   1.0823500e+03   9.4875288e+01
   1.0824000e+03   9.4874519e+01
   1.0824500e+03   9.4873744e+01
   1.0825000e+03   9.4872961e+01
   1.0825500e+03   9.4872171e+01
   1.0826000e+03   9.4871373e+01
   1.0826500e+03   9.4870568e+01
   1.0827000e+03   9.4869756e+01
   1.0827500e+03   9.4868936e+01
   1.0828000e+03   9.4868108e+01
   1.0828500e+03   9.4867272e+01
   1.0829000e+03   9.4866429e+01
   1.0829500e+03   9.4865577e+01
   1.0830000e+03   9.4864717e+01
   1.0830500e+03   9.4863849e+01
   1.0831000e+03   9.4862973e+01
   1.0831500e+03   9.4862088e+01
   1.0832000e+03   9.4861194e+01
   1.0832500e+03   9.4860292e+01
   1.0833000e+03   9.4859381e+01
   1.0833500e+03   9.4858461e+01
   1.0834000e+03   9.4857532e+01
   1.0834500e+03   9.4856594e+01
   1.0835000e+03   9.4855647e+01
   1.0835500e+03   9.4854690e+01
   1.0836000e+03   9.4853723e+01
   1.0836500e+03   9.4852748e+01
   1.0837000e+03   9.4851762e+01
   1.0837500e+03   9.4850766e+01
   1.0838000e+03   9.4849761e+01
   1.0838500e+03   9.4848745e+01
   1.0839000e+03   9.4847719e+01
   1.0839500e+03   9.4846682e+01
   1.0840000e+03   9.4845635e+01
   1.0840500e+03   9.4844577e+01
   1.0841000e+03   9.4843508e+01
   1.0841500e+03   9.4842429e+01
   1.0842000e+03   9.4841338e+01
   1.0842500e+03   9.4840235e+01
   1.0843000e+03   9.4839122e+01
   1.0843500e+03   9.4837996e+01
   1.0844000e+03   9.4836859e+01
   1.0844500e+03   9.4835710e+01
   1.0845000e+03   9.4834548e+01
   1.0845500e+03   9.4833375e+01
   1.0846000e+03   9.4832188e+01
   1.0846500e+03   9.4830990e+01
   1.0847000e+03   9.4829778e+01
   1.0847500e+03   9.4828553e+01
   1.0848000e+03   9.4827315e+01
   1.0848500e+03   9.4826064e+01
   1.0849000e+03   9.4824799e+01
   1.0849500e+03   9.4823520e+01
   1.0850000e+03   9.4822227e+01
   1.0850500e+03   9.4820920e+01
   1.0851000e+03   9.4819599e+01
   1.0851500e+03   9.4818263e+01
   1.0852000e+03   9.4816912e+01
   1.0852500e+03   9.4815546e+01
   1.0853000e+03   9.4814164e+01
   1.0853500e+03   9.4812768e+01
   1.0854000e+03   9.4811355e+01
   1.0854500e+03   9.4809927e+01
   1.0855000e+03   9.4808482e+01
   1.0855500e+03   9.4807021e+01
   1.0856000e+03   9.4805543e+01
   1.0856500e+03   9.4804048e+01
   1.0857000e+03   9.4802536e+01
   1.0857500e+03   9.4801006e+01
   1.0858000e+03   9.4799459e+01
   1.0858500e+03   9.4797893e+01
   1.0859000e+03   9.4796309e+01
   1.0859500e+03   9.4794707e+01
   1.0860000e+03   9.4793085e+01
   1.0860500e+03   9.4791445e+01
   1.0861000e+03   9.4789785e+01
   1.0861500e+03   9.4788105e+01
   1.0862000e+03   9.4786405e+01
   1.0862500e+03   9.4784685e+01
   1.0863000e+03   9.4782943e+01
   1.0863500e+03   9.4781181e+01
   1.0864000e+03   9.4779397e+01
   1.0864500e+03   9.4777591e+01
   1.0865000e+03   9.4775764e+01
   1.0865500e+03   9.4773913e+01
   1.0866000e+03   9.4772040e+01
   1.0866500e+03   9.4770144e+01
   1.0867000e+03   9.4768223e+01
   1.0867500e+03   9.4766279e+01
   1.0868000e+03   9.4764311e+01
   1.0868500e+03   9.4762317e+01
   1.0869000e+03   9.4760298e+01
   1.0869500e+03   9.4758254e+01
   1.0870000e+03   9.4756183e+01
   1.0870500e+03   9.4754086e+01
   1.0871000e+03   9.4751961e+01
   1.0871500e+03   9.4749810e+01
   1.0872000e+03   9.4747630e+01
   1.0872500e+03   9.4745421e+01
   1.0873000e+03   9.4743184e+01
   1.0873500e+03   9.4740917e+01
   1.0874000e+03   9.4738621e+01
   1.0874500e+03   9.4736293e+01
   1.0875000e+03   9.4733935e+01
   1.0875500e+03   9.4731545e+01
   1.0876000e+03   9.4729123e+01
   1.0876500e+03   9.4726668e+01
   1.0877000e+03   9.4724180e+01
   1.0877500e+03   9.4721658e+01
   1.0878000e+03   9.4719101e+01
   1.0878500e+03   9.4716509e+01
   1.0879000e+03   9.4713882e+01
   1.0879500e+03   9.4711217e+01
   1.0880000e+03   9.4708516e+01
   1.0880500e+03   9.4705777e+01
   1.0881000e+03   9.4702999e+01
   1.0881500e+03   9.4700182e+01
   1.0882000e+03   9.4697324e+01
   1.0882500e+03   9.4694426e+01
   1.0883000e+03   9.4691487e+01
   1.0883500e+03   9.4688505e+01
   1.0884000e+03   9.4685480e+01
   1.0884500e+03   9.4682411e+01
   1.0885000e+03   9.4679297e+01
   1.0885500e+03   9.4676137e+01
   1.0886000e+03   9.4672931e+01
   1.0886500e+03   9.4669677e+01
   1.0887000e+03   9.4666374e+01
   1.0887500e+03   9.4663022e+01
   1.0888000e+03   9.4659620e+01
   1.0888500e+03   9.4656166e+01
   1.0889000e+03   9.4652660e+01
   1.0889500e+03   9.4649100e+01
   1.0890000e+03   9.4645486e+01
   1.0890500e+03   9.4641816e+01
   1.0891000e+03   9.4638089e+01
   1.0891500e+03   9.4634304e+01
   1.0892000e+03   9.4630460e+01
   1.0892500e+03   9.4626555e+01
   1.0893000e+03   9.4622588e+01
   1.0893500e+03   9.4618559e+01
   1.0894000e+03   9.4614464e+01
   1.0894500e+03   9.4610305e+01
   1.0895000e+03   9.4606078e+01
   1.0895500e+03   9.4601782e+01
   1.0896000e+03   9.4597416e+01
   1.0896500e+03   9.4592979e+01
   1.0897000e+03   9.4588469e+01
   1.0897500e+03   9.4583883e+01
   1.0898000e+03   9.4579222e+01
   1.0898500e+03   9.4574482e+01
   1.0899000e+03   9.4569662e+01
   1.0899500e+03   9.4564761e+01
   1.0900000e+03   9.4559776e+01
   1.0900500e+03   9.4554706e+01
   1.0901000e+03   9.4549548e+01
   1.0901500e+03   9.4544301e+01
   1.0902000e+03   9.4538963e+01
   1.0902500e+03   9.4533531e+01
   1.0903000e+03   9.4528004e+01
   1.0903500e+03   9.4522378e+01
   1.0904000e+03   9.4516653e+01
   1.0904500e+03   9.4510824e+01
   1.0905000e+03   9.4504891e+01
   1.0905500e+03   9.4498850e+01
   1.0906000e+03   9.4492700e+01
   1.0906500e+03   9.4486436e+01
   1.0907000e+03   9.4480057e+01
   1.0907500e+03   9.4473559e+01
   1.0908000e+03   9.4466940e+01
   1.0908500e+03   9.4460197e+01
   1.0909000e+03   9.4453327e+01
   1.0909500e+03   9.4446326e+01
   1.0910000e+03   9.4439191e+01
   1.0910500e+03   9.4431918e+01
   1.0911000e+03   9.4424505e+01
   1.0911500e+03   9.4416948e+01
   1.0912000e+03   9.4409242e+01
   1.0912500e+03   9.4401385e+01
   1.0913000e+03   9.4393372e+01
   1.0913500e+03   9.4385198e+01
   1.0914000e+03   9.4376860e+01
   1.0914500e+03   9.4368354e+01
   1.0915000e+03   9.4359675e+01
   1.0915500e+03   9.4350817e+01
   1.0916000e+03   9.4341777e+01
   1.0916500e+03   9.4332550e+01
   1.0917000e+03   9.4323129e+01
   1.0917500e+03   9.4313511e+01
   1.0918000e+03   9.4303688e+01
   1.0918500e+03   9.4293657e+01
   1.0919000e+03   9.4283410e+01
   1.0919500e+03   9.4272942e+01
   1.0920000e+03   9.4262246e+01
   1.0920500e+03   9.4251316e+01
   1.0921000e+03   9.4240145e+01
   1.0921500e+03   9.4228726e+01
   1.0922000e+03   9.4217051e+01
   1.0922500e+03   9.4205114e+01
   1.0923000e+03   9.4192906e+01
   1.0923500e+03   9.4180419e+01
   1.0924000e+03   9.4167645e+01
   1.0924500e+03   9.4154575e+01
   1.0925000e+03   9.4141200e+01
   1.0925500e+03   9.4127510e+01
   1.0926000e+03   9.4113497e+01
   1.0926500e+03   9.4099150e+01
   1.0927000e+03   9.4084457e+01
   1.0927500e+03   9.4069409e+01
   1.0928000e+03   9.4053995e+01
   1.0928500e+03   9.4038201e+01
   1.0929000e+03   9.4022016e+01
   1.0929500e+03   9.4005428e+01
   1.0930000e+03   9.3988423e+01
   1.0930500e+03   9.3970987e+01
   1.0931000e+03   9.3953106e+01
   1.0931500e+03   9.3934764e+01
   1.0932000e+03   9.3915948e+01
   1.0932500e+03   9.3896639e+01
   1.0933000e+03   9.3876822e+01
   1.0933500e+03   9.3856478e+01
   1.0934000e+03   9.3835591e+01
   1.0934500e+03   9.3814139e+01
   1.0935000e+03   9.3792104e+01
   1.0935500e+03   9.3769464e+01
   1.0936000e+03   9.3746199e+01
   1.0936500e+03   9.3722285e+01
   1.0937000e+03   9.3697698e+01
   1.0937500e+03   9.3672415e+01
   1.0938000e+03   9.3646409e+01
   1.0938500e+03   9.3619653e+01
   1.0939000e+03   9.3592119e+01
   1.0939500e+03   9.3563777e+01
   1.0940000e+03   9.3534598e+01
   1.0940500e+03   9.3504548e+01
   1.0941000e+03   9.3473594e+01
   1.0941500e+03   9.3441700e+01
   1.0942000e+03   9.3408829e+01
   1.0942500e+03   9.3374944e+01
   1.0943000e+03   9.3340002e+01
   1.0943500e+03   9.3303962e+01
   1.0944000e+03   9.3266778e+01
   1.0944500e+03   9.3228405e+01
   1.0945000e+03   9.3188792e+01
   1.0945500e+03   9.3147888e+01
   1.0946000e+03   9.3105640e+01
   1.0946500e+03   9.3061990e+01
   1.0947000e+03   9.3016878e+01
   1.0947500e+03   9.2970242e+01
   1.0948000e+03   9.2922016e+01
   1.0948500e+03   9.2872131e+01
   1.0949000e+03   9.2820513e+01
   1.0949500e+03   9.2767087e+01
   1.0950000e+03   9.2711771e+01
   1.0950500e+03   9.2654480e+01
   1.0951000e+03   9.2595126e+01
   1.0951500e+03   9.2533615e+01
   1.0952000e+03   9.2469847e+01
   1.0952500e+03   9.2403718e+01
   1.0953000e+03   9.2335119e+01
   1.0953500e+03   9.2263935e+01
   1.0954000e+03   9.2190043e+01
   1.0954500e+03   9.2113315e+01
   1.0955000e+03   9.2033617e+01
   1.0955500e+03   9.1950806e+01
   1.0956000e+03   9.1864733e+01
   1.0956500e+03   9.1775240e+01
   1.0957000e+03   9.1682160e+01
   1.0957500e+03   9.1585320e+01
   1.0958000e+03   9.1484534e+01
   1.0958500e+03   9.1379611e+01
   1.0959000e+03   9.1270346e+01
   1.0959500e+03   9.1156526e+01
   1.0960000e+03   9.1037925e+01
   1.0960500e+03   9.0914310e+01
   1.0961000e+03   9.0785433e+01
   1.0961500e+03   9.0651035e+01
   1.0962000e+03   9.0510847e+01
   1.0962500e+03   9.0364586e+01
   1.0963000e+03   9.0211959e+01
   1.0963500e+03   9.0052659e+01
   1.0964000e+03   8.9886369e+01
   1.0964500e+03   8.9712762e+01
   1.0965000e+03   8.9531500e+01
   1.0965500e+03   8.9342234e+01
   1.0966000e+03   8.9144610e+01
   1.0966500e+03   8.8938268e+01
   1.0967000e+03   8.8722842e+01
   1.0967500e+03   8.8497969e+01
   1.0968000e+03   8.8263287e+01
   1.0968500e+03   8.8018440e+01
   1.0969000e+03   8.7763089e+01
   1.0969500e+03   8.7496912e+01
   1.0970000e+03   8.7219612e+01
   1.0970500e+03   8.6930932e+01
   1.0971000e+03   8.6630657e+01
   1.0971500e+03   8.6318634e+01
   1.0972000e+03   8.5994780e+01
   1.0972500e+03   8.5659100e+01
   1.0973000e+03   8.5311705e+01
   1.0973500e+03   8.4952829e+01
   1.0974000e+03   8.4582853e+01
   1.0974500e+03   8.4202327e+01
   1.0975000e+03   8.3811994e+01
   1.0975500e+03   8.3412811e+01
   1.0976000e+03   8.3005982e+01
   1.0976500e+03   8.2592973e+01
   1.0977000e+03   8.2175538e+01
   1.0977500e+03   8.1755734e+01
   1.0978000e+03   8.1335937e+01
   1.0978500e+03   8.0918839e+01
   1.0979000e+03   8.0507452e+01
   1.0979500e+03   8.0105081e+01
   1.0980000e+03   7.9715299e+01
   1.0980500e+03   7.9341902e+01
   1.0981000e+03   7.8988839e+01
   1.0981500e+03   7.8660146e+01
   1.0982000e+03   7.8359842e+01
   1.0982500e+03   7.8091831e+01
   1.0983000e+03   7.7859790e+01
   1.0983500e+03   7.7667048e+01
   1.0984000e+03   7.7516479e+01
   1.0984500e+03   7.7410395e+01
   1.0985000e+03   7.7350461e+01
   1.0985500e+03   7.7337633e+01
   1.0986000e+03   7.7372116e+01
   1.0986500e+03   7.7453358e+01
   1.0987000e+03   7.7580073e+01
   1.0987500e+03   7.7750288e+01
   1.0988000e+03   7.7961423e+01
   1.0988500e+03   7.8210382e+01
   1.0989000e+03   7.8493662e+01
   1.0989500e+03   7.8807468e+01
   1.0990000e+03   7.9147830e+01
   1.0990500e+03   7.9510707e+01
   1.0991000e+03   7.9892095e+01
   1.0991500e+03   8.0288103e+01
   1.0992000e+03   8.0695034e+01
   1.0992500e+03   8.1109431e+01
   1.0993000e+03   8.1528120e+01
   1.0993500e+03   8.1948235e+01
   1.0994000e+03   8.2367229e+01
   1.0994500e+03   8.2782873e+01
   1.0995000e+03   8.3193251e+01
   1.0995500e+03   8.3596742e+01
   1.0996000e+03   8.3992004e+01
   1.0996500e+03   8.4377949e+01
   1.0997000e+03   8.4753721e+01
   1.0997500e+03   8.5118668e+01
   1.0998000e+03   8.5472322e+01
   1.0998500e+03   8.5814370e+01
   1.0999000e+03   8.6144639e+01
   1.0999500e+03   8.6463067e+01
   1.1000000e+03   8.6769692e+01
   1.1000500e+03   8.7064631e+01
   1.1001000e+03   8.7348067e+01
   1.1001500e+03   8.7620236e+01
   1.1002000e+03   8.7881414e+01
   1.1002500e+03   8.8131911e+01
   1.1003000e+03   8.8372057e+01
   1.1003500e+03   8.8602201e+01
   1.1004000e+03   8.8822700e+01
   1.1004500e+03   8.9033918e+01
   1.1005000e+03   8.9236221e+01
   1.1005500e+03   8.9429970e+01
   1.1006000e+03   8.9615525e+01
   1.1006500e+03   8.9793238e+01
   1.1007000e+03   8.9963450e+01
   1.1007500e+03   9.0126497e+01
   1.1008000e+03   9.0282701e+01
   1.1008500e+03   9.0432374e+01
   1.1009000e+03   9.0575817e+01
   1.1009500e+03   9.0713318e+01
   1.1010000e+03   9.0845153e+01
   1.1010500e+03   9.0971588e+01
   1.1011000e+03   9.1092875e+01
   1.1011500e+03   9.1209257e+01
   1.1012000e+03   9.1320963e+01
   1.1012500e+03   9.1428213e+01
   1.1013000e+03   9.1531215e+01
   1.1013500e+03   9.1630170e+01
   1.1014000e+03   9.1725265e+01
   1.1014500e+03   9.1816680e+01
   1.1015000e+03   9.1904586e+01
   1.1015500e+03   9.1989145e+01
   1.1016000e+03   9.2070512e+01
   1.1016500e+03   9.2148832e+01
   1.1017000e+03   9.2224244e+01
   1.1017500e+03   9.2296880e+01
   1.1018000e+03   9.2366865e+01
   1.1018500e+03   9.2434318e+01
   1.1019000e+03   9.2499351e+01
   1.1019500e+03   9.2562073e+01
   1.1020000e+03   9.2622584e+01
   1.1020500e+03   9.2680981e+01
   1.1021000e+03   9.2737356e+01
   1.1021500e+03   9.2791796e+01
   1.1022000e+03   9.2844384e+01
   1.1022500e+03   9.2895198e+01
   1.1023000e+03   9.2944315e+01
   1.1023500e+03   9.2991804e+01
   1.1024000e+03   9.3037733e+01
   1.1024500e+03   9.3082168e+01
   1.1025000e+03   9.3125168e+01
   1.1025500e+03   9.3166794e+01
   1.1026000e+03   9.3207099e+01
   1.1026500e+03   9.3246138e+01
   1.1027000e+03   9.3283960e+01
   1.1027500e+03   9.3320614e+01
   1.1028000e+03   9.3356146e+01
   1.1028500e+03   9.3390598e+01
   1.1029000e+03   9.3424014e+01
   1.1029500e+03   9.3456432e+01
   1.1030000e+03   9.3487891e+01
   1.1030500e+03   9.3518427e+01
   1.1031000e+03   9.3548074e+01
   1.1031500e+03   9.3576865e+01
   1.1032000e+03   9.3604833e+01
   1.1032500e+03   9.3632007e+01
   1.1033000e+03   9.3658416e+01
   1.1033500e+03   9.3684088e+01
   1.1034000e+03   9.3709049e+01
   1.1034500e+03   9.3733324e+01
   1.1035000e+03   9.3756938e+01
   1.1035500e+03   9.3779914e+01
   1.1036000e+03   9.3802274e+01
   1.1036500e+03   9.3824039e+01
   1.1037000e+03   9.3845230e+01
   1.1037500e+03   9.3865866e+01
   1.1038000e+03   9.3885966e+01
   1.1038500e+03   9.3905548e+01
   1.1039000e+03   9.3924629e+01
   1.1039500e+03   9.3943226e+01
   1.1040000e+03   9.3961355e+01
   1.1040500e+03   9.3979030e+01
   1.1041000e+03   9.3996267e+01
   1.1041500e+03   9.4013080e+01
   1.1042000e+03   9.4029481e+01
   1.1042500e+03   9.4045485e+01
   1.1043000e+03   9.4061104e+01
   1.1043500e+03   9.4076349e+01
   1.1044000e+03   9.4091233e+01
   1.1044500e+03   9.4105766e+01
   1.1045000e+03   9.4119959e+01
   1.1045500e+03   9.4133822e+01
   1.1046000e+03   9.4147367e+01
   1.1046500e+03   9.4160601e+01
   1.1047000e+03   9.4173534e+01
   1.1047500e+03   9.4186175e+01
   1.1048000e+03   9.4198533e+01
   1.1048500e+03   9.4210616e+01
   1.1049000e+03   9.4222432e+01
   1.1049500e+03   9.4233989e+01
   1.1050000e+03   9.4245294e+01
   1.1050500e+03   9.4256353e+01
   1.1051000e+03   9.4267175e+01
   1.1051500e+03   9.4277766e+01
   1.1052000e+03   9.4288132e+01
   1.1052500e+03   9.4298280e+01
   1.1053000e+03   9.4308215e+01
   1.1053500e+03   9.4317943e+01
   1.1054000e+03   9.4327470e+01
   1.1054500e+03   9.4336801e+01
   1.1055000e+03   9.4345942e+01
   1.1055500e+03   9.4354898e+01
   1.1056000e+03   9.4363673e+01
   1.1056500e+03   9.4372273e+01
   1.1057000e+03   9.4380701e+01
   1.1057500e+03   9.4388963e+01
   1.1058000e+03   9.4397063e+01
   1.1058500e+03   9.4405004e+01
   1.1059000e+03   9.4412792e+01
   1.1059500e+03   9.4420429e+01
   1.1060000e+03   9.4427920e+01
   1.1060500e+03   9.4435268e+01
   1.1061000e+03   9.4442477e+01
   1.1061500e+03   9.4449550e+01
   1.1062000e+03   9.4456491e+01
   1.1062500e+03   9.4463302e+01
   1.1063000e+03   9.4469988e+01
   1.1063500e+03   9.4476551e+01
   1.1064000e+03   9.4482994e+01
   1.1064500e+03   9.4489320e+01
   1.1065000e+03   9.4495532e+01
   1.1065500e+03   9.4501632e+01
   1.1066000e+03   9.4507623e+01
   1.1066500e+03   9.4513508e+01
   1.1067000e+03   9.4519289e+01
   1.1067500e+03   9.4524968e+01
   1.1068000e+03   9.4530548e+01
   1.1068500e+03   9.4536032e+01
   1.1069000e+03   9.4541420e+01
   1.1069500e+03   9.4546716e+01
   1.1070000e+03   9.4551922e+01
   1.1070500e+03   9.4557039e+01
   1.1071000e+03   9.4562070e+01
   1.1071500e+03   9.4567017e+01
   1.1072000e+03   9.4571880e+01
   1.1072500e+03   9.4576663e+01
   1.1073000e+03   9.4581367e+01
   1.1073500e+03   9.4585994e+01
   1.1074000e+03   9.4590544e+01
   1.1074500e+03   9.4595021e+01
   1.1075000e+03   9.4599425e+01
   1.1075500e+03   9.4603759e+01
   1.1076000e+03   9.4608023e+01
   1.1076500e+03   9.4612219e+01
   1.1077000e+03   9.4616348e+01
   1.1077500e+03   9.4620413e+01
   1.1078000e+03   9.4624413e+01
   1.1078500e+03   9.4628352e+01
   1.1079000e+03   9.4632228e+01
   1.1079500e+03   9.4636045e+01
   1.1080000e+03   9.4639804e+01
   1.1080500e+03   9.4643505e+01
   1.1081000e+03   9.4647149e+01
   1.1081500e+03   9.4650738e+01
   1.1082000e+03   9.4654273e+01
   1.1082500e+03   9.4657755e+01
   1.1083000e+03   9.4661185e+01
   1.1083500e+03   9.4664564e+01
   1.1084000e+03   9.4667893e+01
   1.1084500e+03   9.4671174e+01
   1.1085000e+03   9.4674406e+01
   1.1085500e+03   9.4677590e+01
   1.1086000e+03   9.4680729e+01
   1.1086500e+03   9.4683822e+01
   1.1087000e+03   9.4686871e+01
   1.1087500e+03   9.4689876e+01
   1.1088000e+03   9.4692839e+01
   1.1088500e+03   9.4695759e+01
   1.1089000e+03   9.4698639e+01
   1.1089500e+03   9.4701477e+01
   1.1090000e+03   9.4704276e+01
   1.1090500e+03   9.4707037e+01
   1.1091000e+03   9.4709758e+01
   1.1091500e+03   9.4712443e+01
   1.1092000e+03   9.4715090e+01
   1.1092500e+03   9.4717701e+01
   1.1093000e+03   9.4720277e+01
   1.1093500e+03   9.4722818e+01
   1.1094000e+03   9.4725324e+01
   1.1094500e+03   9.4727797e+01
   1.1095000e+03   9.4730237e+01
   1.1095500e+03   9.4732644e+01
   1.1096000e+03   9.4735020e+01
   1.1096500e+03   9.4737364e+01
   1.1097000e+03   9.4739677e+01
   1.1097500e+03   9.4741960e+01
   1.1098000e+03   9.4744213e+01
   1.1098500e+03   9.4746437e+01
   1.1099000e+03   9.4748632e+01
   1.1099500e+03   9.4750799e+01
   1.1100000e+03   9.4752938e+01
   1.1100500e+03   9.4755050e+01
   1.1101000e+03   9.4757135e+01
   1.1101500e+03   9.4759194e+01
   1.1102000e+03   9.4761226e+01
   1.1102500e+03   9.4763234e+01
   1.1103000e+03   9.4765216e+01
   1.1103500e+03   9.4767173e+01
   1.1104000e+03   9.4769106e+01
   1.1104500e+03   9.4771015e+01
   1.1105000e+03   9.4772901e+01
   1.1105500e+03   9.4774764e+01
   1.1106000e+03   9.4776604e+01
   1.1106500e+03   9.4778421e+01
   1.1107000e+03   9.4780217e+01
   1.1107500e+03   9.4781991e+01
   1.1108000e+03   9.4783744e+01
   1.1108500e+03   9.4785475e+01
   1.1109000e+03   9.4787186e+01
   1.1109500e+03   9.4788877e+01
   1.1110000e+03   9.4790548e+01
   1.1110500e+03   9.4792199e+01
   1.1111000e+03   9.4793831e+01
   1.1111500e+03   9.4795443e+01
   1.1112000e+03   9.4797037e+01
   1.1112500e+03   9.4798613e+01
   1.1113000e+03   9.4800170e+01
   1.1113500e+03   9.4801709e+01
   1.1114000e+03   9.4803231e+01
   1.1114500e+03   9.4804735e+01
   1.1115000e+03   9.4806222e+01
   1.1115500e+03   9.4807692e+01
   1.1116000e+03   9.4809146e+01
   1.1116500e+03   9.4810583e+01
   1.1117000e+03   9.4812004e+01
   1.1117500e+03   9.4813410e+01
   1.1118000e+03   9.4814799e+01
   1.1118500e+03   9.4816173e+01
   1.1119000e+03   9.4817533e+01
   1.1119500e+03   9.4818877e+01
   1.1120000e+03   9.4820206e+01
   1.1120500e+03   9.4821521e+01
   1.1121000e+03   9.4822821e+01
   1.1121500e+03   9.4824108e+01
   1.1122000e+03   9.4825380e+01
   1.1122500e+03   9.4826639e+01
   1.1123000e+03   9.4827884e+01
   1.1123500e+03   9.4829116e+01
   1.1124000e+03   9.4830335e+01
   1.1124500e+03   9.4831540e+01
   1.1125000e+03   9.4832733e+01
   1.1125500e+03   9.4833914e+01
   1.1126000e+03   9.4835082e+01
   1.1126500e+03   9.4836238e+01
   1.1127000e+03   9.4837381e+01
   1.1127500e+03   9.4838513e+01
   1.1128000e+03   9.4839633e+01
   1.1128500e+03   9.4840742e+01
   1.1129000e+03   9.4841839e+01
   1.1129500e+03   9.4842925e+01
   1.1130000e+03   9.4843999e+01
   1.1130500e+03   9.4845063e+01
   1.1131000e+03   9.4846116e+01
   1.1131500e+03   9.4847158e+01
   1.1132000e+03   9.4848190e+01
   1.1132500e+03   9.4849212e+01
   1.1133000e+03   9.4850223e+01
   1.1133500e+03   9.4851224e+01
   1.1134000e+03   9.4852215e+01
   1.1134500e+03   9.4853196e+01
   1.1135000e+03   9.4854167e+01
   1.1135500e+03   9.4855129e+01
   1.1136000e+03   9.4856082e+01
   1.1136500e+03   9.4857025e+01
   1.1137000e+03   9.4857959e+01
   1.1137500e+03   9.4858884e+01
   1.1138000e+03   9.4859799e+01
   1.1138500e+03   9.4860706e+01
   1.1139000e+03   9.4861605e+01
   1.1139500e+03   9.4862494e+01
   1.1140000e+03   9.4863375e+01
   1.1140500e+03   9.4864248e+01
   1.1141000e+03   9.4865112e+01
   1.1141500e+03   9.4865968e+01
   1.1142000e+03   9.4866816e+01
   1.1142500e+03   9.4867656e+01
   1.1143000e+03   9.4868488e+01
   1.1143500e+03   9.4869313e+01
   1.1144000e+03   9.4870129e+01
   1.1144500e+03   9.4870938e+01
   1.1145000e+03   9.4871740e+01
   1.1145500e+03   9.4872534e+01
   1.1146000e+03   9.4873320e+01
   1.1146500e+03   9.4874100e+01
   1.1147000e+03   9.4874872e+01
   1.1147500e+03   9.4875637e+01
   1.1148000e+03   9.4876396e+01
   1.1148500e+03   9.4877147e+01
   1.1149000e+03   9.4877891e+01
   1.1149500e+03   9.4878629e+01
   1.1150000e+03   9.4879360e+01
   1.1150500e+03   9.4880085e+01
   1.1151000e+03   9.4880803e+01
   1.1151500e+03   9.4881515e+01
   1.1152000e+03   9.4882220e+01
   1.1152500e+03   9.4882919e+01
   1.1153000e+03   9.4883612e+01
   1.1153500e+03   9.4884299e+01
   1.1154000e+03   9.4884979e+01
   1.1154500e+03   9.4885654e+01
   1.1155000e+03   9.4886323e+01
   1.1155500e+03   9.4886986e+01
   1.1156000e+03   9.4887643e+01
   1.1156500e+03   9.4888295e+01
   1.1157000e+03   9.4888941e+01
   1.1157500e+03   9.4889581e+01
   1.1158000e+03   9.4890216e+01
   1.1158500e+03   9.4890845e+01
   1.1159000e+03   9.4891469e+01
   1.1159500e+03   9.4892088e+01
   1.1160000e+03   9.4892701e+01
   1.1160500e+03   9.4893309e+01
   1.1161000e+03   9.4893912e+01
   1.1161500e+03   9.4894510e+01
   1.1162000e+03   9.4895103e+01
   1.1162500e+03   9.4895691e+01
   1.1163000e+03   9.4896274e+01
   1.1163500e+03   9.4896852e+01
   1.1164000e+03   9.4897425e+01
   1.1164500e+03   9.4897994e+01
   1.1165000e+03   9.4898558e+01
   1.1165500e+03   9.4899117e+01
   1.1166000e+03   9.4899672e+01
   1.1166500e+03   9.4900222e+01
   1.1167000e+03   9.4900767e+01
   1.1167500e+03   9.4901308e+01
   1.1168000e+03   9.4901845e+01
   1.1168500e+03   9.4902377e+01
   1.1169000e+03   9.4902905e+01
   1.1169500e+03   9.4903429e+01
   1.1170000e+03   9.4903949e+01
   1.1170500e+03   9.4904464e+01
   1.1171000e+03   9.4904975e+01
   1.1171500e+03   9.4905483e+01
   1.1172000e+03   9.4905986e+01
   1.1172500e+03   9.4906485e+01
   1.1173000e+03   9.4906980e+01
   1.1173500e+03   9.4907471e+01
   1.1174000e+03   9.4907959e+01
   1.1174500e+03   9.4908442e+01
   1.1175000e+03   9.4908922e+01
   1.1175500e+03   9.4909398e+01
   1.1176000e+03   9.4909870e+01
   1.1176500e+03   9.4910339e+01
   1.1177000e+03   9.4910804e+01
   1.1177500e+03   9.4911265e+01
   1.1178000e+03   9.4911723e+01
   1.1178500e+03   9.4912177e+01
   1.1179000e+03   9.4912628e+01
   1.1179500e+03   9.4913075e+01
   1.1180000e+03   9.4913519e+01
   1.1180500e+03   9.4913960e+01
   1.1181000e+03   9.4914397e+01
   1.1181500e+03   9.4914831e+01
   1.1182000e+03   9.4915261e+01
   1.1182500e+03   9.4915688e+01
   1.1183000e+03   9.4916112e+01
   1.1183500e+03   9.4916533e+01
   1.1184000e+03   9.4916951e+01
   1.1184500e+03   9.4917366e+01
   1.1185000e+03   9.4917777e+01
   1.1185500e+03   9.4918186e+01
   1.1186000e+03   9.4918591e+01
   1.1186500e+03   9.4918994e+01
   1.1187000e+03   9.4919393e+01
   1.1187500e+03   9.4919790e+01
   1.1188000e+03   9.4920183e+01
   1.1188500e+03   9.4920574e+01
   1.1189000e+03   9.4920962e+01
   1.1189500e+03   9.4921347e+01
   1.1190000e+03   9.4921729e+01
   1.1190500e+03   9.4922108e+01
   1.1191000e+03   9.4922485e+01
   1.1191500e+03   9.4922859e+01
   1.1192000e+03   9.4923230e+01
   1.1192500e+03   9.4923599e+01
   1.1193000e+03   9.4923965e+01
   1.1193500e+03   9.4924328e+01
   1.1194000e+03   9.4924689e+01
   1.1194500e+03   9.4925047e+01
   1.1195000e+03   9.4925403e+01
   1.1195500e+03   9.4925756e+01
   1.1196000e+03   9.4926107e+01
   1.1196500e+03   9.4926455e+01
   1.1197000e+03   9.4926800e+01
   1.1197500e+03   9.4927144e+01
   1.1198000e+03   9.4927485e+01
   1.1198500e+03   9.4927823e+01
   1.1199000e+03   9.4928159e+01
   1.1199500e+03   9.4928493e+01
   1.1200000e+03   9.4928824e+01
   1.1200500e+03   9.4929154e+01
   1.1201000e+03   9.4929481e+01
   1.1201500e+03   9.4929805e+01
   1.1202000e+03   9.4930128e+01
   1.1202500e+03   9.4930448e+01
   1.1203000e+03   9.4930766e+01
   1.1203500e+03   9.4931082e+01
   1.1204000e+03   9.4931395e+01
   1.1204500e+03   9.4931707e+01
   1.1205000e+03   9.4932016e+01
   1.1205500e+03   9.4932323e+01
   1.1206000e+03   9.4932629e+01
   1.1206500e+03   9.4932932e+01
   1.1207000e+03   9.4933233e+01
   1.1207500e+03   9.4933532e+01
   1.1208000e+03   9.4933829e+01
   1.1208500e+03   9.4934124e+01
   1.1209000e+03   9.4934418e+01
   1.1209500e+03   9.4934709e+01
   1.1210000e+03   9.4934998e+01
   1.1210500e+03   9.4935286e+01
   1.1211000e+03   9.4935571e+01
   1.1211500e+03   9.4935855e+01
   1.1212000e+03   9.4936136e+01
   1.1212500e+03   9.4936416e+01
   1.1213000e+03   9.4936694e+01
   1.1213500e+03   9.4936970e+01
   1.1214000e+03   9.4937245e+01
   1.1214500e+03   9.4937518e+01
   1.1215000e+03   9.4937788e+01
   1.1215500e+03   9.4938057e+01
   1.1216000e+03   9.4938325e+01
   1.1216500e+03   9.4938590e+01
   1.1217000e+03   9.4938854e+01
   1.1217500e+03   9.4939117e+01
   1.1218000e+03   9.4939377e+01
   1.1218500e+03   9.4939636e+01
   1.1219000e+03   9.4939893e+01
   1.1219500e+03   9.4940149e+01
   1.1220000e+03   9.4940403e+01
   1.1220500e+03   9.4940655e+01
   1.1221000e+03   9.4940906e+01
   1.1221500e+03   9.4941155e+01
   1.1222000e+03   9.4941403e+01
   1.1222500e+03   9.4941649e+01
   1.1223000e+03   9.4941893e+01
   1.1223500e+03   9.4942136e+01
   1.1224000e+03   9.4942378e+01
   1.1224500e+03   9.4942618e+01
   1.1225000e+03   9.4942856e+01
   1.1225500e+03   9.4943093e+01
   1.1226000e+03   9.4943329e+01
   1.1226500e+03   9.4943563e+01
   1.1227000e+03   9.4943795e+01
   1.1227500e+03   9.4944026e+01
   1.1228000e+03   9.4944256e+01
   1.1228500e+03   9.4944485e+01
   1.1229000e+03   9.4944712e+01
   1.1229500e+03   9.4944937e+01
   1.1230000e+03   9.4945161e+01
   1.1230500e+03   9.4945384e+01
   1.1231000e+03   9.4945605e+01
   1.1231500e+03   9.4945826e+01
   1.1232000e+03   9.4946044e+01
   1.1232500e+03   9.4946262e+01
   1.1233000e+03   9.4946478e+01
   1.1233500e+03   9.4946693e+01
   1.1234000e+03   9.4946906e+01
   1.1234500e+03   9.4947119e+01
   1.1235000e+03   9.4947330e+01
   1.1235500e+03   9.4947539e+01
   1.1236000e+03   9.4947748e+01
   1.1236500e+03   9.4947955e+01
   1.1237000e+03   9.4948161e+01
   1.1237500e+03   9.4948366e+01
   1.1238000e+03   9.4948570e+01
   1.1238500e+03   9.4948772e+01
   1.1239000e+03   9.4948973e+01
   1.1239500e+03   9.4949173e+01
   1.1240000e+03   9.4949372e+01
   1.1240500e+03   9.4949570e+01
   1.1241000e+03   9.4949766e+01
   1.1241500e+03   9.4949962e+01
   1.1242000e+03   9.4950156e+01
   1.1242500e+03   9.4950349e+01
   1.1243000e+03   9.4950541e+01
   1.1243500e+03   9.4950732e+01
   1.1244000e+03   9.4950922e+01
   1.1244500e+03   9.4951111e+01
   1.1245000e+03   9.4951298e+01
   1.1245500e+03   9.4951485e+01
   1.1246000e+03   9.4951670e+01
   1.1246500e+03   9.4951855e+01
   1.1247000e+03   9.4952038e+01
   1.1247500e+03   9.4952220e+01
   1.1248000e+03   9.4952402e+01
   1.1248500e+03   9.4952582e+01
   1.1249000e+03   9.4952761e+01
   1.1249500e+03   9.4952939e+01
   1.1250000e+03   9.4953116e+01


==> Data/Lorentzians/lorentz_fit_25C.dat <==
   1.0750500e+03   9.4938678e+01
   1.0751000e+03   9.4938417e+01
   1.0751500e+03   9.4938154e+01
   1.0752000e+03   9.4937890e+01
   1.0752500e+03   9.4937624e+01
   1.0753000e+03   9.4937356e+01
   1.0753500e+03   9.4937086e+01
   1.0754000e+03   9.4936815e+01
   1.0754500e+03   9.4936542e+01
   1.0755000e+03   9.4936267e+01
   1.0755500e+03   9.4935991e+01
   1.0756000e+03   9.4935713e+01
   1.0756500e+03   9.4935432e+01
   1.0757000e+03   9.4935150e+01
   1.0757500e+03   9.4934866e+01
   1.0758000e+03   9.4934581e+01
   1.0758500e+03   9.4934293e+01
   1.0759000e+03   9.4934004e+01
   1.0759500e+03   9.4933712e+01
   1.0760000e+03   9.4933419e+01
   1.0760500e+03   9.4933124e+01
   1.0761000e+03   9.4932826e+01
   1.0761500e+03   9.4932527e+01
   1.0762000e+03   9.4932226e+01
   1.0762500e+03   9.4931923e+01
   1.0763000e+03   9.4931617e+01
   1.0763500e+03   9.4931310e+01
   1.0764000e+03   9.4931000e+01
   1.0764500e+03   9.4930689e+01
   1.0765000e+03   9.4930375e+01
   1.0765500e+03   9.4930059e+01
   1.0766000e+03   9.4929742e+01
   1.0766500e+03   9.4929421e+01
   1.0767000e+03   9.4929099e+01
   1.0767500e+03   9.4928775e+01
   1.0768000e+03   9.4928448e+01
   1.0768500e+03   9.4928119e+01
   1.0769000e+03   9.4927788e+01
   1.0769500e+03   9.4927454e+01
   1.0770000e+03   9.4927118e+01
   1.0770500e+03   9.4926780e+01
   1.0771000e+03   9.4926440e+01
   1.0771500e+03   9.4926097e+01
   1.0772000e+03   9.4925751e+01
   1.0772500e+03   9.4925404e+01
   1.0773000e+03   9.4925053e+01
   1.0773500e+03   9.4924701e+01
   1.0774000e+03   9.4924346e+01
   1.0774500e+03   9.4923988e+01
   1.0775000e+03   9.4923628e+01
   1.0775500e+03   9.4923265e+01
   1.0776000e+03   9.4922900e+01
   1.0776500e+03   9.4922532e+01
   1.0777000e+03   9.4922161e+01
   1.0777500e+03   9.4921788e+01
   1.0778000e+03   9.4921412e+01
   1.0778500e+03   9.4921033e+01
   1.0779000e+03   9.4920652e+01
   1.0779500e+03   9.4920267e+01
   1.0780000e+03   9.4919880e+01
   1.0780500e+03   9.4919491e+01
   1.0781000e+03   9.4919098e+01
   1.0781500e+03   9.4918702e+01
   1.0782000e+03   9.4918304e+01
   1.0782500e+03   9.4917903e+01
   1.0783000e+03   9.4917498e+01
   1.0783500e+03   9.4917091e+01
   1.0784000e+03   9.4916681e+01
   1.0784500e+03   9.4916267e+01
   1.0785000e+03   9.4915851e+01
   1.0785500e+03   9.4915431e+01
   1.0786000e+03   9.4915009e+01
   1.0786500e+03   9.4914583e+01
   1.0787000e+03   9.4914154e+01
   1.0787500e+03   9.4913721e+01
   1.0788000e+03   9.4913286e+01
   1.0788500e+03   9.4912847e+01
   1.0789000e+03   9.4912404e+01
   1.0789500e+03   9.4911959e+01
   1.0790000e+03   9.4911510e+01
   1.0790500e+03   9.4911057e+01
   1.0791000e+03   9.4910601e+01
   1.0791500e+03   9.4910142e+01
   1.0792000e+03   9.4909679e+01
   1.0792500e+03   9.4909213e+01
   1.0793000e+03   9.4908742e+01
   1.0793500e+03   9.4908268e+01
   1.0794000e+03   9.4907791e+01
   1.0794500e+03   9.4907310e+01
   1.0795000e+03   9.4906825e+01
   1.0795500e+03   9.4906336e+01
   1.0796000e+03   9.4905843e+01
   1.0796500e+03   9.4905347e+01
   1.0797000e+03   9.4904846e+01
   1.0797500e+03   9.4904341e+01
   1.0798000e+03   9.4903833e+01
   1.0798500e+03   9.4903320e+01
   1.0799000e+03   9.4902804e+01
   1.0799500e+03   9.4902283e+01
   1.0800000e+03   9.4901758e+01
   1.0800500e+03   9.4901229e+01
   1.0801000e+03   9.4900695e+01
   1.0801500e+03   9.4900157e+01
   1.0802000e+03   9.4899615e+01
   1.0802500e+03   9.4899068e+01
   1.0803000e+03   9.4898517e+01
   1.0803500e+03   9.4897962e+01
   1.0804000e+03   9.4897401e+01
   1.0804500e+03   9.4896836e+01
   1.0805000e+03   9.4896267e+01
   1.0805500e+03   9.4895693e+01
   1.0806000e+03   9.4895114e+01
   1.0806500e+03   9.4894530e+01
   1.0807000e+03   9.4893941e+01
   1.0807500e+03   9.4893348e+01
   1.0808000e+03   9.4892749e+01
   1.0808500e+03   9.4892145e+01
   1.0809000e+03   9.4891536e+01
   1.0809500e+03   9.4890922e+01
   1.0810000e+03   9.4890303e+01
   1.0810500e+03   9.4889679e+01
   1.0811000e+03   9.4889049e+01
   1.0811500e+03   9.4888414e+01
   1.0812000e+03   9.4887773e+01
   1.0812500e+03   9.4887127e+01
   1.0813000e+03   9.4886475e+01
   1.0813500e+03   9.4885818e+01
   1.0814000e+03   9.4885155e+01
   1.0814500e+03   9.4884486e+01
   1.0815000e+03   9.4883811e+01
   1.0815500e+03   9.4883131e+01
   1.0816000e+03   9.4882444e+01
   1.0816500e+03   9.4881751e+01
   1.0817000e+03   9.4881052e+01
   1.0817500e+03   9.4880347e+01
   1.0818000e+03   9.4879636e+01
   1.0818500e+03   9.4878918e+01
   1.0819000e+03   9.4878194e+01
   1.0819500e+03   9.4877464e+01
   1.0820000e+03   9.4876726e+01
   1.0820500e+03   9.4875983e+01
   1.0821000e+03   9.4875232e+01
   1.0821500e+03   9.4874475e+01
   1.0822000e+03   9.4873710e+01
   1.0822500e+03   9.4872939e+01
   1.0823000e+03   9.4872161e+01
   1.0823500e+03   9.4871375e+01
   1.0824000e+03   9.4870582e+01
   1.0824500e+03   9.4869782e+01
   1.0825000e+03   9.4868975e+01
   1.0825500e+03   9.4868160e+01
   1.0826000e+03   9.4867337e+01
   1.0826500e+03   9.4866507e+01
   1.0827000e+03   9.4865669e+01
   1.0827500e+03   9.4864822e+01
   1.0828000e+03   9.4863968e+01
   1.0828500e+03   9.4863106e+01
   1.0829000e+03   9.4862236e+01
   1.0829500e+03   9.4861357e+01
   1.0830000e+03   9.4860470e+01
   1.0830500e+03   9.4859574e+01
   1.0831000e+03   9.4858670e+01
   1.0831500e+03   9.4857757e+01
   1.0832000e+03   9.4856835e+01
   1.0832500e+03   9.4855904e+01
   1.0833000e+03   9.4854965e+01
   1.0833500e+03   9.4854015e+01
   1.0834000e+03   9.4853057e+01
   1.0834500e+03   9.4852089e+01
   1.0835000e+03   9.4851112e+01
   1.0835500e+03   9.4850124e+01
   1.0836000e+03   9.4849127e+01
   1.0836500e+03   9.4848120e+01
   1.0837000e+03   9.4847103e+01
   1.0837500e+03   9.4846076e+01
   1.0838000e+03   9.4845039e+01
   1.0838500e+03   9.4843990e+01
   1.0839000e+03   9.4842932e+01
   1.0839500e+03   9.4841862e+01
   1.0840000e+03   9.4840782e+01
   1.0840500e+03   9.4839690e+01
   1.0841000e+03   9.4838587e+01
   1.0841500e+03   9.4837473e+01
   1.0842000e+03   9.4836347e+01
   1.0842500e+03   9.4835210e+01
   1.0843000e+03   9.4834060e+01
   1.0843500e+03   9.4832899e+01
   1.0844000e+03   9.4831725e+01
   1.0844500e+03   9.4830539e+01
   1.0845000e+03   9.4829341e+01
   1.0845500e+03   9.4828130e+01
   1.0846000e+03   9.4826906e+01
   1.0846500e+03   9.4825668e+01
   1.0847000e+03   9.4824418e+01
   1.0847500e+03   9.4823154e+01
   1.0848000e+03   9.4821876e+01
   1.0848500e+03   9.4820585e+01
   1.0849000e+03   9.4819279e+01
   1.0849500e+03   9.4817960e+01
   1.0850000e+03   9.4816625e+01
   1.0850500e+03   9.4815276e+01
   1.0851000e+03   9.4813913e+01
   1.0851500e+03   9.4812534e+01
   1.0852000e+03   9.4811139e+01
   1.0852500e+03   9.4809730e+01
   1.0853000e+03   9.4808304e+01
   1.0853500e+03   9.4806862e+01
   1.0854000e+03   9.4805404e+01
   1.0854500e+03   9.4803930e+01
   1.0855000e+03   9.4802439e+01
   1.0855500e+03   9.4800930e+01
   1.0856000e+03   9.4799405e+01
   1.0856500e+03   9.4797862e+01
   1.0857000e+03   9.4796301e+01
   1.0857500e+03   9.4794722e+01
   1.0858000e+03   9.4793124e+01
   1.0858500e+03   9.4791508e+01
   1.0859000e+03   9.4789873e+01
   1.0859500e+03   9.4788219e+01
   1.0860000e+03   9.4786545e+01
   1.0860500e+03   9.4784852e+01
   1.0861000e+03   9.4783138e+01
   1.0861500e+03   9.4781404e+01
   1.0862000e+03   9.4779649e+01
   1.0862500e+03   9.4777872e+01
   1.0863000e+03   9.4776075e+01
   1.0863500e+03   9.4774255e+01
   1.0864000e+03   9.4772413e+01
   1.0864500e+03   9.4770549e+01
   1.0865000e+03   9.4768662e+01
   1.0865500e+03   9.4766751e+01
   1.0866000e+03   9.4764817e+01
   1.0866500e+03   9.4762859e+01
   1.0867000e+03   9.4760876e+01
   1.0867500e+03   9.4758869e+01
   1.0868000e+03   9.4756836e+01
   1.0868500e+03   9.4754777e+01
   1.0869000e+03   9.4752693e+01
   1.0869500e+03   9.4750581e+01
   1.0870000e+03   9.4748443e+01
   1.0870500e+03   9.4746277e+01
   1.0871000e+03   9.4744083e+01
   1.0871500e+03   9.4741861e+01
   1.0872000e+03   9.4739610e+01
   1.0872500e+03   9.4737329e+01
   1.0873000e+03   9.4735018e+01
   1.0873500e+03   9.4732677e+01
   1.0874000e+03   9.4730305e+01
   1.0874500e+03   9.4727901e+01
   1.0875000e+03   9.4725465e+01
   1.0875500e+03   9.4722996e+01
   1.0876000e+03   9.4720494e+01
   1.0876500e+03   9.4717958e+01
   1.0877000e+03   9.4715388e+01
   1.0877500e+03   9.4712782e+01
   1.0878000e+03   9.4710141e+01
   1.0878500e+03   9.4707463e+01
   1.0879000e+03   9.4704749e+01
   1.0879500e+03   9.4701996e+01
   1.0880000e+03   9.4699205e+01
   1.0880500e+03   9.4696375e+01
   1.0881000e+03   9.4693504e+01
   1.0881500e+03   9.4690593e+01
   1.0882000e+03   9.4687641e+01
   1.0882500e+03   9.4684646e+01
   1.0883000e+03   9.4681609e+01
   1.0883500e+03   9.4678527e+01
   1.0884000e+03   9.4675401e+01
   1.0884500e+03   9.4672229e+01
   1.0885000e+03   9.4669011e+01
   1.0885500e+03   9.4665745e+01
   1.0886000e+03   9.4662431e+01
   1.0886500e+03   9.4659067e+01
   1.0887000e+03   9.4655654e+01
   1.0887500e+03   9.4652189e+01
   1.0888000e+03   9.4648672e+01
   1.0888500e+03   9.4645102e+01
   1.0889000e+03   9.4641477e+01
   1.0889500e+03   9.4637797e+01
   1.0890000e+03   9.4634060e+01
   1.0890500e+03   9.4630265e+01
   1.0891000e+03   9.4626411e+01
   1.0891500e+03   9.4622497e+01
   1.0892000e+03   9.4618522e+01
   1.0892500e+03   9.4614484e+01
   1.0893000e+03   9.4610382e+01
   1.0893500e+03   9.4606215e+01
   1.0894000e+03   9.4601980e+01
   1.0894500e+03   9.4597678e+01
   1.0895000e+03   9.4593305e+01
   1.0895500e+03   9.4588862e+01
   1.0896000e+03   9.4584346e+01
   1.0896500e+03   9.4579755e+01
   1.0897000e+03   9.4575089e+01
   1.0897500e+03   9.4570345e+01
   1.0898000e+03   9.4565522e+01
   1.0898500e+03   9.4560617e+01
   1.0899000e+03   9.4555630e+01
   1.0899500e+03   9.4550558e+01
   1.0900000e+03   9.4545399e+01
   1.0900500e+03   9.4540151e+01
   1.0901000e+03   9.4534813e+01
   1.0901500e+03   9.4529382e+01
   1.0902000e+03   9.4523856e+01
   1.0902500e+03   9.4518233e+01
   1.0903000e+03   9.4512510e+01
   1.0903500e+03   9.4506686e+01
   1.0904000e+03   9.4500758e+01
   1.0904500e+03   9.4494722e+01
   1.0905000e+03   9.4488578e+01
   1.0905500e+03   9.4482322e+01
   1.0906000e+03   9.4475951e+01
   1.0906500e+03   9.4469463e+01
   1.0907000e+03   9.4462855e+01
   1.0907500e+03   9.4456124e+01
   1.0908000e+03   9.4449266e+01
   1.0908500e+03   9.4442280e+01
   1.0909000e+03   9.4435160e+01
   1.0909500e+03   9.4427905e+01
   1.0910000e+03   9.4420510e+01
   1.0910500e+03   9.4412972e+01
   1.0911000e+03   9.4405288e+01
   1.0911500e+03   9.4397454e+01
   1.0912000e+03   9.4389465e+01
   1.0912500e+03   9.4381317e+01
   1.0913000e+03   9.4373007e+01
   1.0913500e+03   9.4364531e+01
   1.0914000e+03   9.4355883e+01
   1.0914500e+03   9.4347059e+01
   1.0915000e+03   9.4338055e+01
   1.0915500e+03   9.4328865e+01
   1.0916000e+03   9.4319484e+01
   1.0916500e+03   9.4309908e+01
   1.0917000e+03   9.4300130e+01
   1.0917500e+03   9.4290146e+01
   1.0918000e+03   9.4279949e+01
   1.0918500e+03   9.4269533e+01
   1.0919000e+03   9.4258892e+01
   1.0919500e+03   9.4248020e+01
   1.0920000e+03   9.4236910e+01
   1.0920500e+03   9.4225555e+01
   1.0921000e+03   9.4213948e+01
   1.0921500e+03   9.4202082e+01
   1.0922000e+03   9.4189948e+01
   1.0922500e+03   9.4177539e+01
   1.0923000e+03   9.4164847e+01
   1.0923500e+03   9.4151863e+01
   1.0924000e+03   9.4138578e+01
   1.0924500e+03   9.4124983e+01
   1.0925000e+03   9.4111068e+01
   1.0925500e+03   9.4096824e+01
   1.0926000e+03   9.4082239e+01
   1.0926500e+03   9.4067304e+01
   1.0927000e+03   9.4052008e+01
   1.0927500e+03   9.4036337e+01
   1.0928000e+03   9.4020282e+01
   1.0928500e+03   9.4003828e+01
   1.0929000e+03   9.3986963e+01
   1.0929500e+03   9.3969674e+01
   1.0930000e+03   9.3951946e+01
   1.0930500e+03   9.3933765e+01
   1.0931000e+03   9.3915115e+01
   1.0931500e+03   9.3895980e+01
   1.0932000e+03   9.3876345e+01
   1.0932500e+03   9.3856191e+01
   1.0933000e+03   9.3835500e+01
   1.0933500e+03   9.3814254e+01
   1.0934000e+03   9.3792433e+01
   1.0934500e+03   9.3770016e+01
   1.0935000e+03   9.3746983e+01
   1.0935500e+03   9.3723310e+01
   1.0936000e+03   9.3698975e+01
   1.0936500e+03   9.3673953e+01
   1.0937000e+03   9.3648219e+01
   1.0937500e+03   9.3621746e+01
   1.0938000e+03   9.3594506e+01
   1.0938500e+03   9.3566470e+01
   1.0939000e+03   9.3537608e+01
   1.0939500e+03   9.3507888e+01
   1.0940000e+03   9.3477276e+01
   1.0940500e+03   9.3445737e+01
   1.0941000e+03   9.3413235e+01
   1.0941500e+03   9.3379731e+01
   1.0942000e+03   9.3345185e+01
   1.0942500e+03   9.3309555e+01
   1.0943000e+03   9.3272795e+01
   1.0943500e+03   9.3234860e+01
   1.0944000e+03   9.3195701e+01
   1.0944500e+03   9.3155266e+01
   1.0945000e+03   9.3113501e+01
   1.0945500e+03   9.3070349e+01
   1.0946000e+03   9.3025751e+01
   1.0946500e+03   9.2979644e+01
   1.0947000e+03   9.2931961e+01
   1.0947500e+03   9.2882633e+01
   1.0948000e+03   9.2831587e+01
   1.0948500e+03   9.2778746e+01
   1.0949000e+03   9.2724027e+01
   1.0949500e+03   9.2667346e+01
   1.0950000e+03   9.2608612e+01
   1.0950500e+03   9.2547729e+01
   1.0951000e+03   9.2484597e+01
   1.0951500e+03   9.2419109e+01
   1.0952000e+03   9.2351153e+01
   1.0952500e+03   9.2280611e+01
   1.0953000e+03   9.2207358e+01
   1.0953500e+03   9.2131260e+01
   1.0954000e+03   9.2052179e+01
   1.0954500e+03   9.1969966e+01
   1.0955000e+03   9.1884466e+01
   1.0955500e+03   9.1795512e+01
   1.0956000e+03   9.1702931e+01
   1.0956500e+03   9.1606537e+01
   1.0957000e+03   9.1506134e+01
   1.0957500e+03   9.1401517e+01
   1.0958000e+03   9.1292465e+01
   1.0958500e+03   9.1178748e+01
   1.0959000e+03   9.1060120e+01
   1.0959500e+03   9.0936324e+01
   1.0960000e+03   9.0807085e+01
   1.0960500e+03   9.0672114e+01
   1.0961000e+03   9.0531106e+01
   1.0961500e+03   9.0383740e+01
   1.0962000e+03   9.0229675e+01
   1.0962500e+03   9.0068554e+01
   1.0963000e+03   8.9900000e+01
   1.0963500e+03   8.9723618e+01
   1.0964000e+03   8.9538991e+01
   1.0964500e+03   8.9345686e+01
   1.0965000e+03   8.9143247e+01
   1.0965500e+03   8.8931201e+01
   1.0966000e+03   8.8709055e+01
   1.0966500e+03   8.8476298e+01
   1.0967000e+03   8.8232405e+01
   1.0967500e+03   8.7976835e+01
   1.0968000e+03   8.7709039e+01
   1.0968500e+03   8.7428459e+01
   1.0969000e+03   8.7134537e+01
   1.0969500e+03   8.6826719e+01
   1.0970000e+03   8.6504464e+01
   1.0970500e+03   8.6167253e+01
   1.0971000e+03   8.5814603e+01
   1.0971500e+03   8.5446078e+01
   1.0972000e+03   8.5061308e+01
   1.0972500e+03   8.4660007e+01
   1.0973000e+03   8.4241998e+01
   1.0973500e+03   8.3807241e+01
   1.0974000e+03   8.3355857e+01
   1.0974500e+03   8.2888169e+01
   1.0975000e+03   8.2404734e+01
   1.0975500e+03   8.1906390e+01
   1.0976000e+03   8.1394289e+01
   1.0976500e+03   8.0869953e+01
   1.0977000e+03   8.0335307e+01
   1.0977500e+03   7.9792730e+01
   1.0978000e+03   7.9245084e+01
   1.0978500e+03   7.8695746e+01
   1.0979000e+03   7.8148620e+01
   1.0979500e+03   7.7608138e+01
   1.0980000e+03   7.7079238e+01
   1.0980500e+03   7.6567309e+01
   1.0981000e+03   7.6078125e+01
   1.0981500e+03   7.5617725e+01
   1.0982000e+03   7.5192286e+01
   1.0982500e+03   7.4807947e+01
   1.0983000e+03   7.4470624e+01
   1.0983500e+03   7.4185809e+01
   1.0984000e+03   7.3958356e+01
   1.0984500e+03   7.3792291e+01
   1.0985000e+03   7.3690638e+01
   1.0985500e+03   7.3655282e+01
   1.0986000e+03   7.3686885e+01
   1.0986500e+03   7.3784855e+01
   1.0987000e+03   7.3947374e+01
   1.0987500e+03   7.4171479e+01
   1.0988000e+03   7.4453196e+01
   1.0988500e+03   7.4787711e+01
   1.0989000e+03   7.5169564e+01
   1.0989500e+03   7.5592858e+01
   1.0990000e+03   7.6051459e+01
   1.0990500e+03   7.6539189e+01
   1.0991000e+03   7.7049997e+01
   1.0991500e+03   7.7578092e+01
   1.0992000e+03   7.8118058e+01
   1.0992500e+03   7.8664933e+01
   1.0993000e+03   7.9214256e+01
   1.0993500e+03   7.9762091e+01
   1.0994000e+03   8.0305034e+01
   1.0994500e+03   8.0840192e+01
   1.0995000e+03   8.1365162e+01
   1.0995500e+03   8.1877993e+01
   1.0996000e+03   8.2377144e+01
   1.0996500e+03   8.2861440e+01
   1.0997000e+03   8.3330029e+01
   1.0997500e+03   8.3782339e+01
   1.0998000e+03   8.4218035e+01
   1.0998500e+03   8.4636984e+01
   1.0999000e+03   8.5039219e+01
   1.0999500e+03   8.5424911e+01
   1.1000000e+03   8.5794339e+01
   1.1000500e+03   8.6147869e+01
   1.1001000e+03   8.6485934e+01
   1.1001500e+03   8.6809015e+01
   1.1002000e+03   8.7117630e+01
   1.1002500e+03   8.7412317e+01
   1.1003000e+03   8.7693631e+01
   1.1003500e+03   8.7962130e+01
   1.1004000e+03   8.8218372e+01
   1.1004500e+03   8.8462906e+01
   1.1005000e+03   8.8696274e+01
   1.1005500e+03   8.8919002e+01
   1.1006000e+03   8.9131602e+01
   1.1006500e+03   8.9334568e+01
   1.1007000e+03   8.9528374e+01
   1.1007500e+03   8.9713475e+01
   1.1008000e+03   8.9890309e+01
   1.1008500e+03   9.0059292e+01
   1.1009000e+03   9.0220820e+01
   1.1009500e+03   9.0375272e+01
   1.1010000e+03   9.0523005e+01
   1.1010500e+03   9.0664361e+01
   1.1011000e+03   9.0799662e+01
   1.1011500e+03   9.0929215e+01
   1.1012000e+03   9.1053310e+01
   1.1012500e+03   9.1172221e+01
   1.1013000e+03   9.1286207e+01
   1.1013500e+03   9.1395514e+01
   1.1014000e+03   9.1500375e+01
   1.1014500e+03   9.1601008e+01
   1.1015000e+03   9.1697622e+01
   1.1015500e+03   9.1790413e+01
   1.1016000e+03   9.1879565e+01
   1.1016500e+03   9.1965255e+01
   1.1017000e+03   9.2047648e+01
   1.1017500e+03   9.2126901e+01
   1.1018000e+03   9.2203162e+01
   1.1018500e+03   9.2276572e+01
   1.1019000e+03   9.2347263e+01
   1.1019500e+03   9.2415360e+01
   1.1020000e+03   9.2480984e+01
   1.1020500e+03   9.2544245e+01
   1.1021000e+03   9.2605252e+01
   1.1021500e+03   9.2664104e+01
   1.1022000e+03   9.2720898e+01
   1.1022500e+03   9.2775725e+01
   1.1023000e+03   9.2828669e+01
   1.1023500e+03   9.2879814e+01
   1.1024000e+03   9.2929236e+01
   1.1024500e+03   9.2977009e+01
   1.1025000e+03   9.3023203e+01
   1.1025500e+03   9.3067884e+01
   1.1026000e+03   9.3111116e+01
   1.1026500e+03   9.3152957e+01
   1.1027000e+03   9.3193465e+01
   1.1027500e+03   9.3232695e+01
   1.1028000e+03   9.3270697e+01
   1.1028500e+03   9.3307521e+01
   1.1029000e+03   9.3343214e+01
   1.1029500e+03   9.3377820e+01
   1.1030000e+03   9.3411381e+01
   1.1030500e+03   9.3443939e+01
   1.1031000e+03   9.3475530e+01
   1.1031500e+03   9.3506193e+01
   1.1032000e+03   9.3535963e+01
   1.1032500e+03   9.3564872e+01
   1.1033000e+03   9.3592954e+01
   1.1033500e+03   9.3620237e+01
   1.1034000e+03   9.3646753e+01
   1.1034500e+03   9.3672528e+01
   1.1035000e+03   9.3697589e+01
   1.1035500e+03   9.3721962e+01
   1.1036000e+03   9.3745671e+01
   1.1036500e+03   9.3768739e+01
   1.1037000e+03   9.3791190e+01
   1.1037500e+03   9.3813044e+01
   1.1038000e+03   9.3834322e+01
   1.1038500e+03   9.3855043e+01
   1.1039000e+03   9.3875227e+01
   1.1039500e+03   9.3894892e+01
   1.1040000e+03   9.3914054e+01
   1.1040500e+03   9.3932730e+01
   1.1041000e+03   9.3950938e+01
   1.1041500e+03   9.3968691e+01
   1.1042000e+03   9.3986004e+01
   1.1042500e+03   9.4002892e+01
   1.1043000e+03   9.4019369e+01
   1.1043500e+03   9.4035446e+01
   1.1044000e+03   9.4051138e+01
   1.1044500e+03   9.4066455e+01
   1.1045000e+03   9.4081410e+01
   1.1045500e+03   9.4096014e+01
   1.1046000e+03   9.4110277e+01
   1.1046500e+03   9.4124210e+01
   1.1047000e+03   9.4137823e+01
   1.1047500e+03   9.4151125e+01
   1.1048000e+03   9.4164126e+01
   1.1048500e+03   9.4176835e+01
   1.1049000e+03   9.4189259e+01
   1.1049500e+03   9.4201408e+01
   1.1050000e+03   9.4213289e+01
   1.1050500e+03   9.4224911e+01
   1.1051000e+03   9.4236279e+01
   1.1051500e+03   9.4247403e+01
   1.1052000e+03   9.4258288e+01
   1.1052500e+03   9.4268942e+01
   1.1053000e+03   9.4279370e+01
   1.1053500e+03   9.4289579e+01
   1.1054000e+03   9.4299575e+01
   1.1054500e+03   9.4309364e+01
   1.1055000e+03   9.4318952e+01
   1.1055500e+03   9.4328343e+01
   1.1056000e+03   9.4337544e+01
   1.1056500e+03   9.4346558e+01
   1.1057000e+03   9.4355392e+01
   1.1057500e+03   9.4364050e+01
   1.1058000e+03   9.4372536e+01
   1.1058500e+03   9.4380855e+01
   1.1059000e+03   9.4389011e+01
   1.1059500e+03   9.4397009e+01
   1.1060000e+03   9.4404852e+01
   1.1060500e+03   9.4412545e+01
   1.1061000e+03   9.4420091e+01
   1.1061500e+03   9.4427493e+01
   1.1062000e+03   9.4434757e+01
   1.1062500e+03   9.4441883e+01
   1.1063000e+03   9.4448878e+01
   1.1063500e+03   9.4455742e+01
   1.1064000e+03   9.4462481e+01
   1.1064500e+03   9.4469096e+01
   1.1065000e+03   9.4475590e+01
   1.1065500e+03   9.4481967e+01
   1.1066000e+03   9.4488230e+01
   1.1066500e+03   9.4494380e+01
   1.1067000e+03   9.4500422e+01
   1.1067500e+03   9.4506356e+01
   1.1068000e+03   9.4512186e+01
   1.1068500e+03   9.4517914e+01
   1.1069000e+03   9.4523543e+01
   1.1069500e+03   9.4529074e+01
   1.1070000e+03   9.4534511e+01
   1.1070500e+03   9.4539854e+01
   1.1071000e+03   9.4545107e+01
   1.1071500e+03   9.4550270e+01
   1.1072000e+03   9.4555347e+01
   1.1072500e+03   9.4560339e+01
   1.1073000e+03   9.4565249e+01
   1.1073500e+03   9.4570076e+01
   1.1074000e+03   9.4574825e+01
   1.1074500e+03   9.4579496e+01
   1.1075000e+03   9.4584090e+01
   1.1075500e+03   9.4588610e+01
   1.1076000e+03   9.4593058e+01
   1.1076500e+03   9.4597434e+01
   1.1077000e+03   9.4601740e+01
   1.1077500e+03   9.4605979e+01
   1.1078000e+03   9.4610150e+01
   1.1078500e+03   9.4614256e+01
   1.1079000e+03   9.4618297e+01
   1.1079500e+03   9.4622276e+01
   1.1080000e+03   9.4626193e+01
   1.1080500e+03   9.4630050e+01
   1.1081000e+03   9.4633848e+01
   1.1081500e+03   9.4637588e+01
   1.1082000e+03   9.4641272e+01
   1.1082500e+03   9.4644900e+01
   1.1083000e+03   9.4648473e+01
   1.1083500e+03   9.4651993e+01
   1.1084000e+03   9.4655461e+01
   1.1084500e+03   9.4658877e+01
   1.1085000e+03   9.4662243e+01
   1.1085500e+03   9.4665560e+01
   1.1086000e+03   9.4668828e+01
   1.1086500e+03   9.4672049e+01
   1.1087000e+03   9.4675224e+01
   1.1087500e+03   9.4678353e+01
   1.1088000e+03   9.4681437e+01
   1.1088500e+03   9.4684477e+01
   1.1089000e+03   9.4687474e+01
   1.1089500e+03   9.4690429e+01
   1.1090000e+03   9.4693342e+01
   1.1090500e+03   9.4696215e+01
   1.1091000e+03   9.4699047e+01
   1.1091500e+03   9.4701840e+01
   1.1092000e+03   9.4704595e+01
   1.1092500e+03   9.4707312e+01
   1.1093000e+03   9.4709992e+01
   1.1093500e+03   9.4712635e+01
   1.1094000e+03   9.4715243e+01
   1.1094500e+03   9.4717815e+01
   1.1095000e+03   9.4720353e+01
   1.1095500e+03   9.4722857e+01
   1.1096000e+03   9.4725327e+01
   1.1096500e+03   9.4727765e+01
   1.1097000e+03   9.4730171e+01
   1.1097500e+03   9.4732545e+01
   1.1098000e+03   9.4734887e+01
   1.1098500e+03   9.4737200e+01
   1.1099000e+03   9.4739482e+01
   1.1099500e+03   9.4741735e+01
   1.1100000e+03   9.4743959e+01
   1.1100500e+03   9.4746155e+01
   1.1101000e+03   9.4748322e+01
   1.1101500e+03   9.4750462e+01
   1.1102000e+03   9.4752575e+01
   1.1102500e+03   9.4754661e+01
   1.1103000e+03   9.4756721e+01
   1.1103500e+03   9.4758755e+01
   1.1104000e+03   9.4760764e+01
   1.1104500e+03   9.4762748e+01
   1.1105000e+03   9.4764708e+01
   1.1105500e+03   9.4766644e+01
   1.1106000e+03   9.4768555e+01
   1.1106500e+03   9.4770444e+01
   1.1107000e+03   9.4772309e+01
   1.1107500e+03   9.4774152e+01
   1.1108000e+03   9.4775973e+01
   1.1108500e+03   9.4777772e+01
   1.1109000e+03   9.4779550e+01
   1.1109500e+03   9.4781306e+01
   1.1110000e+03   9.4783041e+01
   1.1110500e+03   9.4784756e+01
   1.1111000e+03   9.4786451e+01
   1.1111500e+03   9.4788126e+01
   1.1112000e+03   9.4789781e+01
   1.1112500e+03   9.4791417e+01
   1.1113000e+03   9.4793034e+01
   1.1113500e+03   9.4794633e+01
   1.1114000e+03   9.4796213e+01
   1.1114500e+03   9.4797775e+01
   1.1115000e+03   9.4799319e+01
   1.1115500e+03   9.4800845e+01
   1.1116000e+03   9.4802354e+01
   1.1116500e+03   9.4803847e+01
   1.1117000e+03   9.4805322e+01
   1.1117500e+03   9.4806781e+01
   1.1118000e+03   9.4808223e+01
   1.1118500e+03   9.4809650e+01
   1.1119000e+03   9.4811061e+01
   1.1119500e+03   9.4812456e+01
   1.1120000e+03   9.4813836e+01
   1.1120500e+03   9.4815200e+01
   1.1121000e+03   9.4816550e+01
   1.1121500e+03   9.4817885e+01
   1.1122000e+03   9.4819206e+01
   1.1122500e+03   9.4820512e+01
   1.1123000e+03   9.4821804e+01
   1.1123500e+03   9.4823083e+01
   1.1124000e+03   9.4824347e+01
   1.1124500e+03   9.4825599e+01
   1.1125000e+03   9.4826837e+01
   1.1125500e+03   9.4828061e+01
   1.1126000e+03   9.4829273e+01
   1.1126500e+03   9.4830473e+01
   1.1127000e+03   9.4831659e+01
   1.1127500e+03   9.4832833e+01
   1.1128000e+03   9.4833995e+01
   1.1128500e+03   9.4835145e+01
   1.1129000e+03   9.4836284e+01
   1.1129500e+03   9.4837410e+01
   1.1130000e+03   9.4838525e+01
   1.1130500e+03   9.4839628e+01
   1.1131000e+03   9.4840721e+01
   1.1131500e+03   9.4841802e+01
   1.1132000e+03   9.4842872e+01
   1.1132500e+03   9.4843931e+01
   1.1133000e+03   9.4844980e+01
   1.1133500e+03   9.4846018e+01
   1.1134000e+03   9.4847046e+01
   1.1134500e+03   9.4848064e+01
   1.1135000e+03   9.4849071e+01
   1.1135500e+03   9.4850069e+01
   1.1136000e+03   9.4851056e+01
   1.1136500e+03   9.4852034e+01
   1.1137000e+03   9.4853003e+01
   1.1137500e+03   9.4853962e+01
   1.1138000e+03   9.4854911e+01
   1.1138500e+03   9.4855852e+01
   1.1139000e+03   9.4856783e+01
   1.1139500e+03   9.4857706e+01
   1.1140000e+03   9.4858619e+01
   1.1140500e+03   9.4859524e+01
   1.1141000e+03   9.4860420e+01
   1.1141500e+03   9.4861308e+01
   1.1142000e+03   9.4862187e+01
   1.1142500e+03   9.4863058e+01
   1.1143000e+03   9.4863920e+01
   1.1143500e+03   9.4864775e+01
   1.1144000e+03   9.4865621e+01
   1.1144500e+03   9.4866460e+01
   1.1145000e+03   9.4867291e+01
   1.1145500e+03   9.4868114e+01
   1.1146000e+03   9.4868929e+01
   1.1146500e+03   9.4869737e+01
   1.1147000e+03   9.4870538e+01
   1.1147500e+03   9.4871331e+01
   1.1148000e+03   9.4872117e+01
   1.1148500e+03   9.4872896e+01
   1.1149000e+03   9.4873667e+01
   1.1149500e+03   9.4874432e+01
   1.1150000e+03   9.4875190e+01
   1.1150500e+03   9.4875941e+01
   1.1151000e+03   9.4876685e+01
   1.1151500e+03   9.4877422e+01
   1.1152000e+03   9.4878153e+01
   1.1152500e+03   9.4878878e+01
   1.1153000e+03   9.4879596e+01
   1.1153500e+03   9.4880308e+01
   1.1154000e+03   9.4881013e+01
   1.1154500e+03   9.4881712e+01
   1.1155000e+03   9.4882405e+01
   1.1155500e+03   9.4883092e+01
   1.1156000e+03   9.4883773e+01
   1.1156500e+03   9.4884448e+01
   1.1157000e+03   9.4885117e+01
   1.1157500e+03   9.4885781e+01
   1.1158000e+03   9.4886439e+01
   1.1158500e+03   9.4887091e+01
   1.1159000e+03   9.4887737e+01
   1.1159500e+03   9.4888378e+01
   1.1160000e+03   9.4889014e+01
   1.1160500e+03   9.4889644e+01
   1.1161000e+03   9.4890268e+01
   1.1161500e+03   9.4890888e+01
   1.1162000e+03   9.4891502e+01
   1.1162500e+03   9.4892111e+01
   1.1163000e+03   9.4892715e+01
   1.1163500e+03   9.4893314e+01
   1.1164000e+03   9.4893908e+01
   1.1164500e+03   9.4894497e+01
   1.1165000e+03   9.4895081e+01
   1.1165500e+03   9.4895660e+01
   1.1166000e+03   9.4896235e+01
   1.1166500e+03   9.4896805e+01
   1.1167000e+03   9.4897370e+01
   1.1167500e+03   9.4897930e+01
   1.1168000e+03   9.4898486e+01
   1.1168500e+03   9.4899037e+01
   1.1169000e+03   9.4899584e+01
   1.1169500e+03   9.4900127e+01
   1.1170000e+03   9.4900665e+01
   1.1170500e+03   9.4901199e+01
   1.1171000e+03   9.4901728e+01
   1.1171500e+03   9.4902254e+01
   1.1172000e+03   9.4902775e+01
   1.1172500e+03   9.4903291e+01
   1.1173000e+03   9.4903804e+01
   1.1173500e+03   9.4904313e+01
   1.1174000e+03   9.4904818e+01
   1.1174500e+03   9.4905319e+01
   1.1175000e+03   9.4905815e+01
   1.1175500e+03   9.4906308e+01
   1.1176000e+03   9.4906797e+01
   1.1176500e+03   9.4907283e+01
   1.1177000e+03   9.4907764e+01
   1.1177500e+03   9.4908242e+01
   1.1178000e+03   9.4908716e+01
   1.1178500e+03   9.4909186e+01
   1.1179000e+03   9.4909653e+01
   1.1179500e+03   9.4910116e+01
   1.1180000e+03   9.4910576e+01
   1.1180500e+03   9.4911032e+01
   1.1181000e+03   9.4911485e+01
   1.1181500e+03   9.4911934e+01
   1.1182000e+03   9.4912380e+01
   1.1182500e+03   9.4912822e+01
   1.1183000e+03   9.4913261e+01
   1.1183500e+03   9.4913697e+01
   1.1184000e+03   9.4914129e+01
   1.1184500e+03   9.4914559e+01
   1.1185000e+03   9.4914985e+01
   1.1185500e+03   9.4915408e+01
   1.1186000e+03   9.4915827e+01
   1.1186500e+03   9.4916244e+01
   1.1187000e+03   9.4916658e+01
   1.1187500e+03   9.4917068e+01
   1.1188000e+03   9.4917476e+01
   1.1188500e+03   9.4917880e+01
   1.1189000e+03   9.4918282e+01
   1.1189500e+03   9.4918680e+01
   1.1190000e+03   9.4919076e+01
   1.1190500e+03   9.4919469e+01
   1.1191000e+03   9.4919859e+01
   1.1191500e+03   9.4920246e+01
   1.1192000e+03   9.4920630e+01
   1.1192500e+03   9.4921012e+01
   1.1193000e+03   9.4921390e+01
   1.1193500e+03   9.4921767e+01
   1.1194000e+03   9.4922140e+01
   1.1194500e+03   9.4922511e+01
   1.1195000e+03   9.4922879e+01
   1.1195500e+03   9.4923244e+01
   1.1196000e+03   9.4923607e+01
   1.1196500e+03   9.4923968e+01
   1.1197000e+03   9.4924326e+01
   1.1197500e+03   9.4924681e+01
   1.1198000e+03   9.4925034e+01
   1.1198500e+03   9.4925384e+01
   1.1199000e+03   9.4925732e+01
   1.1199500e+03   9.4926077e+01
   1.1200000e+03   9.4926420e+01
   1.1200500e+03   9.4926761e+01
   1.1201000e+03   9.4927099e+01
   1.1201500e+03   9.4927435e+01
   1.1202000e+03   9.4927769e+01
   1.1202500e+03   9.4928100e+01
   1.1203000e+03   9.4928430e+01
   1.1203500e+03   9.4928756e+01
   1.1204000e+03   9.4929081e+01
   1.1204500e+03   9.4929403e+01
   1.1205000e+03   9.4929724e+01
   1.1205500e+03   9.4930042e+01
   1.1206000e+03   9.4930358e+01
   1.1206500e+03   9.4930671e+01
   1.1207000e+03   9.4930983e+01
   1.1207500e+03   9.4931293e+01
   1.1208000e+03   9.4931600e+01
   1.1208500e+03   9.4931905e+01
   1.1209000e+03   9.4932209e+01
   1.1209500e+03   9.4932510e+01
   1.1210000e+03   9.4932810e+01
   1.1210500e+03   9.4933107e+01
   1.1211000e+03   9.4933402e+01
   1.1211500e+03   9.4933696e+01
   1.1212000e+03   9.4933987e+01
   1.1212500e+03   9.4934277e+01
   1.1213000e+03   9.4934565e+01
   1.1213500e+03   9.4934851e+01
   1.1214000e+03   9.4935134e+01
   1.1214500e+03   9.4935417e+01
   1.1215000e+03   9.4935697e+01
   1.1215500e+03   9.4935975e+01
   1.1216000e+03   9.4936252e+01
   1.1216500e+03   9.4936527e+01
   1.1217000e+03   9.4936800e+01
   1.1217500e+03   9.4937071e+01
   1.1218000e+03   9.4937341e+01
   1.1218500e+03   9.4937609e+01
   1.1219000e+03   9.4937875e+01
   1.1219500e+03   9.4938139e+01
   1.1220000e+03   9.4938402e+01
   1.1220500e+03   9.4938663e+01
   1.1221000e+03   9.4938923e+01
   1.1221500e+03   9.4939180e+01
   1.1222000e+03   9.4939437e+01
   1.1222500e+03   9.4939691e+01
   1.1223000e+03   9.4939944e+01
   1.1223500e+03   9.4940196e+01
   1.1224000e+03   9.4940445e+01
   1.1224500e+03   9.4940694e+01
   1.1225000e+03   9.4940940e+01
   1.1225500e+03   9.4941185e+01
   1.1226000e+03   9.4941429e+01
   1.1226500e+03   9.4941671e+01
   1.1227000e+03   9.4941912e+01
   1.1227500e+03   9.4942151e+01
   1.1228000e+03   9.4942389e+01
   1.1228500e+03   9.4942625e+01
   1.1229000e+03   9.4942860e+01
   1.1229500e+03   9.4943093e+01
   1.1230000e+03   9.4943325e+01
   1.1230500e+03   9.4943555e+01
   1.1231000e+03   9.4943784e+01
   1.1231500e+03   9.4944012e+01
   1.1232000e+03   9.4944238e+01
   1.1232500e+03   9.4944463e+01
   1.1233000e+03   9.4944687e+01
   1.1233500e+03   9.4944909e+01
   1.1234000e+03   9.4945130e+01
   1.1234500e+03   9.4945350e+01
   1.1235000e+03   9.4945568e+01
   1.1235500e+03   9.4945785e+01
   1.1236000e+03   9.4946001e+01
   1.1236500e+03   9.4946215e+01
   1.1237000e+03   9.4946428e+01
   1.1237500e+03   9.4946640e+01
   1.1238000e+03   9.4946851e+01
   1.1238500e+03   9.4947060e+01
   1.1239000e+03   9.4947268e+01
   1.1239500e+03   9.4947475e+01
   1.1240000e+03   9.4947681e+01
   1.1240500e+03   9.4947885e+01
   1.1241000e+03   9.4948089e+01
   1.1241500e+03   9.4948291e+01
   1.1242000e+03   9.4948492e+01
   1.1242500e+03   9.4948691e+01
   1.1243000e+03   9.4948890e+01
   1.1243500e+03   9.4949087e+01
   1.1244000e+03   9.4949284e+01
   1.1244500e+03   9.4949479e+01
   1.1245000e+03   9.4949673e+01
   1.1245500e+03   9.4949866e+01
   1.1246000e+03   9.4950058e+01
   1.1246500e+03   9.4950248e+01
   1.1247000e+03   9.4950438e+01
   1.1247500e+03   9.4950627e+01
   1.1248000e+03   9.4950814e+01
   1.1248500e+03   9.4951001e+01
   1.1249000e+03   9.4951186e+01
   1.1249500e+03   9.4951370e+01
   1.1250000e+03   9.4951553e+01


==> Data/Lorentzians/lorentz_fit_27C.dat <==
   1.0750500e+03   9.4929959e+01
   1.0751000e+03   9.4929655e+01
   1.0751500e+03   9.4929349e+01
   1.0752000e+03   9.4929042e+01
   1.0752500e+03   9.4928732e+01
   1.0753000e+03   9.4928421e+01
   1.0753500e+03   9.4928107e+01
   1.0754000e+03   9.4927791e+01
   1.0754500e+03   9.4927473e+01
   1.0755000e+03   9.4927154e+01
   1.0755500e+03   9.4926832e+01
   1.0756000e+03   9.4926507e+01
   1.0756500e+03   9.4926181e+01
   1.0757000e+03   9.4925853e+01
   1.0757500e+03   9.4925522e+01
   1.0758000e+03   9.4925189e+01
   1.0758500e+03   9.4924854e+01
   1.0759000e+03   9.4924516e+01
   1.0759500e+03   9.4924177e+01
   1.0760000e+03   9.4923835e+01
   1.0760500e+03   9.4923491e+01
   1.0761000e+03   9.4923144e+01
   1.0761500e+03   9.4922795e+01
   1.0762000e+03   9.4922444e+01
   1.0762500e+03   9.4922090e+01
   1.0763000e+03   9.4921734e+01
   1.0763500e+03   9.4921375e+01
   1.0764000e+03   9.4921014e+01
   1.0764500e+03   9.4920650e+01
   1.0765000e+03   9.4920284e+01
   1.0765500e+03   9.4919916e+01
   1.0766000e+03   9.4919545e+01
   1.0766500e+03   9.4919171e+01
   1.0767000e+03   9.4918795e+01
   1.0767500e+03   9.4918416e+01
   1.0768000e+03   9.4918034e+01
   1.0768500e+03   9.4917650e+01
   1.0769000e+03   9.4917263e+01
   1.0769500e+03   9.4916873e+01
   1.0770000e+03   9.4916480e+01
   1.0770500e+03   9.4916085e+01
   1.0771000e+03   9.4915687e+01
   1.0771500e+03   9.4915286e+01
   1.0772000e+03   9.4914882e+01
   1.0772500e+03   9.4914475e+01
   1.0773000e+03   9.4914066e+01
   1.0773500e+03   9.4913653e+01
   1.0774000e+03   9.4913238e+01
   1.0774500e+03   9.4912819e+01
   1.0775000e+03   9.4912398e+01
   1.0775500e+03   9.4911973e+01
   1.0776000e+03   9.4911545e+01
   1.0776500e+03   9.4911115e+01
   1.0777000e+03   9.4910681e+01
   1.0777500e+03   9.4910243e+01
   1.0778000e+03   9.4909803e+01
   1.0778500e+03   9.4909360e+01
   1.0779000e+03   9.4908913e+01
   1.0779500e+03   9.4908462e+01
   1.0780000e+03   9.4908009e+01
   1.0780500e+03   9.4907552e+01
   1.0781000e+03   9.4907092e+01
   1.0781500e+03   9.4906628e+01
   1.0782000e+03   9.4906161e+01
   1.0782500e+03   9.4905690e+01
   1.0783000e+03   9.4905216e+01
   1.0783500e+03   9.4904738e+01
   1.0784000e+03   9.4904256e+01
   1.0784500e+03   9.4903771e+01
   1.0785000e+03   9.4903283e+01
   1.0785500e+03   9.4902790e+01
   1.0786000e+03   9.4902294e+01
   1.0786500e+03   9.4901794e+01
   1.0787000e+03   9.4901290e+01
   1.0787500e+03   9.4900782e+01
   1.0788000e+03   9.4900270e+01
   1.0788500e+03   9.4899754e+01
   1.0789000e+03   9.4899235e+01
   1.0789500e+03   9.4898711e+01
   1.0790000e+03   9.4898183e+01
   1.0790500e+03   9.4897651e+01
   1.0791000e+03   9.4897115e+01
   1.0791500e+03   9.4896575e+01
   1.0792000e+03   9.4896030e+01
   1.0792500e+03   9.4895481e+01
   1.0793000e+03   9.4894928e+01
   1.0793500e+03   9.4894370e+01
   1.0794000e+03   9.4893808e+01
   1.0794500e+03   9.4893242e+01
   1.0795000e+03   9.4892670e+01
   1.0795500e+03   9.4892095e+01
   1.0796000e+03   9.4891514e+01
   1.0796500e+03   9.4890929e+01
   1.0797000e+03   9.4890340e+01
   1.0797500e+03   9.4889745e+01
   1.0798000e+03   9.4889146e+01
   1.0798500e+03   9.4888541e+01
   1.0799000e+03   9.4887932e+01
   1.0799500e+03   9.4887318e+01
   1.0800000e+03   9.4886699e+01
   1.0800500e+03   9.4886074e+01
   1.0801000e+03   9.4885445e+01
   1.0801500e+03   9.4884810e+01
   1.0802000e+03   9.4884170e+01
   1.0802500e+03   9.4883525e+01
   1.0803000e+03   9.4882874e+01
   1.0803500e+03   9.4882218e+01
   1.0804000e+03   9.4881556e+01
   1.0804500e+03   9.4880889e+01
   1.0805000e+03   9.4880216e+01
   1.0805500e+03   9.4879537e+01
   1.0806000e+03   9.4878853e+01
   1.0806500e+03   9.4878162e+01
   1.0807000e+03   9.4877466e+01
   1.0807500e+03   9.4876764e+01
   1.0808000e+03   9.4876056e+01
   1.0808500e+03   9.4875342e+01
   1.0809000e+03   9.4874621e+01
   1.0809500e+03   9.4873894e+01
   1.0810000e+03   9.4873161e+01
   1.0810500e+03   9.4872422e+01
   1.0811000e+03   9.4871676e+01
   1.0811500e+03   9.4870924e+01
   1.0812000e+03   9.4870165e+01
   1.0812500e+03   9.4869399e+01
   1.0813000e+03   9.4868626e+01
   1.0813500e+03   9.4867847e+01
   1.0814000e+03   9.4867061e+01
   1.0814500e+03   9.4866267e+01
   1.0815000e+03   9.4865467e+01
   1.0815500e+03   9.4864659e+01
   1.0816000e+03   9.4863844e+01
   1.0816500e+03   9.4863022e+01
   1.0817000e+03   9.4862192e+01
   1.0817500e+03   9.4861355e+01
   1.0818000e+03   9.4860510e+01
   1.0818500e+03   9.4859658e+01
   1.0819000e+03   9.4858797e+01
   1.0819500e+03   9.4857929e+01
   1.0820000e+03   9.4857053e+01
   1.0820500e+03   9.4856168e+01
   1.0821000e+03   9.4855275e+01
   1.0821500e+03   9.4854375e+01
   1.0822000e+03   9.4853465e+01
   1.0822500e+03   9.4852547e+01
   1.0823000e+03   9.4851621e+01
   1.0823500e+03   9.4850685e+01
   1.0824000e+03   9.4849741e+01
   1.0824500e+03   9.4848788e+01
   1.0825000e+03   9.4847826e+01
   1.0825500e+03   9.4846855e+01
   1.0826000e+03   9.4845874e+01
   1.0826500e+03   9.4844884e+01
   1.0827000e+03   9.4843885e+01
   1.0827500e+03   9.4842875e+01
   1.0828000e+03   9.4841856e+01
   1.0828500e+03   9.4840827e+01
   1.0829000e+03   9.4839788e+01
   1.0829500e+03   9.4838739e+01
   1.0830000e+03   9.4837680e+01
   1.0830500e+03   9.4836610e+01
   1.0831000e+03   9.4835529e+01
   1.0831500e+03   9.4834438e+01
   1.0832000e+03   9.4833336e+01
   1.0832500e+03   9.4832223e+01
   1.0833000e+03   9.4831099e+01
   1.0833500e+03   9.4829963e+01
   1.0834000e+03   9.4828817e+01
   1.0834500e+03   9.4827658e+01
   1.0835000e+03   9.4826488e+01
   1.0835500e+03   9.4825305e+01
   1.0836000e+03   9.4824111e+01
   1.0836500e+03   9.4822905e+01
   1.0837000e+03   9.4821686e+01
   1.0837500e+03   9.4820454e+01
   1.0838000e+03   9.4819210e+01
   1.0838500e+03   9.4817953e+01
   1.0839000e+03   9.4816682e+01
   1.0839500e+03   9.4815399e+01
   1.0840000e+03   9.4814101e+01
   1.0840500e+03   9.4812791e+01
   1.0841000e+03   9.4811466e+01
   1.0841500e+03   9.4810127e+01
   1.0842000e+03   9.4808774e+01
   1.0842500e+03   9.4807407e+01
   1.0843000e+03   9.4806025e+01
   1.0843500e+03   9.4804628e+01
   1.0844000e+03   9.4803216e+01
   1.0844500e+03   9.4801789e+01
   1.0845000e+03   9.4800346e+01
   1.0845500e+03   9.4798887e+01
   1.0846000e+03   9.4797413e+01
   1.0846500e+03   9.4795922e+01
   1.0847000e+03   9.4794415e+01
   1.0847500e+03   9.4792891e+01
   1.0848000e+03   9.4791350e+01
   1.0848500e+03   9.4789792e+01
   1.0849000e+03   9.4788217e+01
   1.0849500e+03   9.4786624e+01
   1.0850000e+03   9.4785013e+01
   1.0850500e+03   9.4783383e+01
   1.0851000e+03   9.4781735e+01
   1.0851500e+03   9.4780069e+01
   1.0852000e+03   9.4778383e+01
   1.0852500e+03   9.4776678e+01
   1.0853000e+03   9.4774953e+01
   1.0853500e+03   9.4773208e+01
   1.0854000e+03   9.4771443e+01
   1.0854500e+03   9.4769658e+01
   1.0855000e+03   9.4767851e+01
   1.0855500e+03   9.4766024e+01
   1.0856000e+03   9.4764174e+01
   1.0856500e+03   9.4762303e+01
   1.0857000e+03   9.4760410e+01
   1.0857500e+03   9.4758494e+01
   1.0858000e+03   9.4756555e+01
   1.0858500e+03   9.4754593e+01
   1.0859000e+03   9.4752607e+01
   1.0859500e+03   9.4750597e+01
   1.0860000e+03   9.4748562e+01
   1.0860500e+03   9.4746503e+01
   1.0861000e+03   9.4744418e+01
   1.0861500e+03   9.4742308e+01
   1.0862000e+03   9.4740171e+01
   1.0862500e+03   9.4738008e+01
   1.0863000e+03   9.4735818e+01
   1.0863500e+03   9.4733601e+01
   1.0864000e+03   9.4731355e+01
   1.0864500e+03   9.4729082e+01
   1.0865000e+03   9.4726779e+01
   1.0865500e+03   9.4724448e+01
   1.0866000e+03   9.4722086e+01
   1.0866500e+03   9.4719694e+01
   1.0867000e+03   9.4717271e+01
   1.0867500e+03   9.4714817e+01
   1.0868000e+03   9.4712331e+01
   1.0868500e+03   9.4709813e+01
   1.0869000e+03   9.4707262e+01
   1.0869500e+03   9.4704677e+01
   1.0870000e+03   9.4702057e+01
   1.0870500e+03   9.4699403e+01
   1.0871000e+03   9.4696714e+01
   1.0871500e+03   9.4693989e+01
   1.0872000e+03   9.4691227e+01
   1.0872500e+03   9.4688427e+01
   1.0873000e+03   9.4685590e+01
   1.0873500e+03   9.4682714e+01
   1.0874000e+03   9.4679798e+01
   1.0874500e+03   9.4676843e+01
   1.0875000e+03   9.4673846e+01
   1.0875500e+03   9.4670809e+01
   1.0876000e+03   9.4667728e+01
   1.0876500e+03   9.4664605e+01
   1.0877000e+03   9.4661437e+01
   1.0877500e+03   9.4658225e+01
   1.0878000e+03   9.4654968e+01
   1.0878500e+03   9.4651663e+01
   1.0879000e+03   9.4648312e+01
   1.0879500e+03   9.4644912e+01
   1.0880000e+03   9.4641463e+01
   1.0880500e+03   9.4637964e+01
   1.0881000e+03   9.4634414e+01
   1.0881500e+03   9.4630812e+01
   1.0882000e+03   9.4627157e+01
   1.0882500e+03   9.4623447e+01
   1.0883000e+03   9.4619683e+01
   1.0883500e+03   9.4615862e+01
   1.0884000e+03   9.4611983e+01
   1.0884500e+03   9.4608047e+01
   1.0885000e+03   9.4604050e+01
   1.0885500e+03   9.4599993e+01
   1.0886000e+03   9.4595873e+01
   1.0886500e+03   9.4591690e+01
   1.0887000e+03   9.4587442e+01
   1.0887500e+03   9.4583128e+01
   1.0888000e+03   9.4578747e+01
   1.0888500e+03   9.4574297e+01
   1.0889000e+03   9.4569777e+01
   1.0889500e+03   9.4565185e+01
   1.0890000e+03   9.4560520e+01
   1.0890500e+03   9.4555780e+01
   1.0891000e+03   9.4550963e+01
   1.0891500e+03   9.4546069e+01
   1.0892000e+03   9.4541095e+01
   1.0892500e+03   9.4536039e+01
   1.0893000e+03   9.4530900e+01
   1.0893500e+03   9.4525677e+01
   1.0894000e+03   9.4520366e+01
   1.0894500e+03   9.4514967e+01
   1.0895000e+03   9.4509477e+01
   1.0895500e+03   9.4503894e+01
   1.0896000e+03   9.4498217e+01
   1.0896500e+03   9.4492442e+01
   1.0897000e+03   9.4486568e+01
   1.0897500e+03   9.4480593e+01
   1.0898000e+03   9.4474514e+01
   1.0898500e+03   9.4468329e+01
   1.0899000e+03   9.4462035e+01
   1.0899500e+03   9.4455630e+01
   1.0900000e+03   9.4449112e+01
   1.0900500e+03   9.4442477e+01
   1.0901000e+03   9.4435723e+01
   1.0901500e+03   9.4428847e+01
   1.0902000e+03   9.4421846e+01
   1.0902500e+03   9.4414717e+01
   1.0903000e+03   9.4407457e+01
   1.0903500e+03   9.4400063e+01
   1.0904000e+03   9.4392531e+01
   1.0904500e+03   9.4384859e+01
   1.0905000e+03   9.4377042e+01
   1.0905500e+03   9.4369077e+01
   1.0906000e+03   9.4360961e+01
   1.0906500e+03   9.4352689e+01
   1.0907000e+03   9.4344258e+01
   1.0907500e+03   9.4335663e+01
   1.0908000e+03   9.4326901e+01
   1.0908500e+03   9.4317967e+01
   1.0909000e+03   9.4308856e+01
   1.0909500e+03   9.4299564e+01
   1.0910000e+03   9.4290087e+01
   1.0910500e+03   9.4280419e+01
   1.0911000e+03   9.4270555e+01
   1.0911500e+03   9.4260490e+01
   1.0912000e+03   9.4250219e+01
   1.0912500e+03   9.4239735e+01
   1.0913000e+03   9.4229034e+01
   1.0913500e+03   9.4218110e+01
   1.0914000e+03   9.4206955e+01
   1.0914500e+03   9.4195564e+01
   1.0915000e+03   9.4183930e+01
   1.0915500e+03   9.4172047e+01
   1.0916000e+03   9.4159907e+01
   1.0916500e+03   9.4147503e+01
   1.0917000e+03   9.4134827e+01
   1.0917500e+03   9.4121872e+01
   1.0918000e+03   9.4108629e+01
   1.0918500e+03   9.4095091e+01
   1.0919000e+03   9.4081247e+01
   1.0919500e+03   9.4067091e+01
   1.0920000e+03   9.4052611e+01
   1.0920500e+03   9.4037798e+01
   1.0921000e+03   9.4022643e+01
   1.0921500e+03   9.4007135e+01
   1.0922000e+03   9.3991263e+01
   1.0922500e+03   9.3975016e+01
   1.0923000e+03   9.3958382e+01
   1.0923500e+03   9.3941349e+01
   1.0924000e+03   9.3923905e+01
   1.0924500e+03   9.3906037e+01
   1.0925000e+03   9.3887731e+01
   1.0925500e+03   9.3868973e+01
   1.0926000e+03   9.3849749e+01
   1.0926500e+03   9.3830043e+01
   1.0927000e+03   9.3809840e+01
   1.0927500e+03   9.3789123e+01
   1.0928000e+03   9.3767875e+01
   1.0928500e+03   9.3746079e+01
   1.0929000e+03   9.3723715e+01
   1.0929500e+03   9.3700766e+01
   1.0930000e+03   9.3677210e+01
   1.0930500e+03   9.3653027e+01
   1.0931000e+03   9.3628196e+01
   1.0931500e+03   9.3602693e+01
   1.0932000e+03   9.3576495e+01
   1.0932500e+03   9.3549578e+01
   1.0933000e+03   9.3521915e+01
   1.0933500e+03   9.3493481e+01
   1.0934000e+03   9.3464247e+01
   1.0934500e+03   9.3434184e+01
   1.0935000e+03   9.3403262e+01
   1.0935500e+03   9.3371449e+01
   1.0936000e+03   9.3338713e+01
   1.0936500e+03   9.3305017e+01
   1.0937000e+03   9.3270327e+01
   1.0937500e+03   9.3234605e+01
   1.0938000e+03   9.3197811e+01
   1.0938500e+03   9.3159904e+01
   1.0939000e+03   9.3120840e+01
   1.0939500e+03   9.3080575e+01
   1.0940000e+03   9.3039062e+01
   1.0940500e+03   9.2996251e+01
   1.0941000e+03   9.2952090e+01
   1.0941500e+03   9.2906526e+01
   1.0942000e+03   9.2859501e+01
   1.0942500e+03   9.2810957e+01
   1.0943000e+03   9.2760831e+01
   1.0943500e+03   9.2709058e+01
   1.0944000e+03   9.2655571e+01
   1.0944500e+03   9.2600297e+01
   1.0945000e+03   9.2543162e+01
   1.0945500e+03   9.2484087e+01
   1.0946000e+03   9.2422991e+01
   1.0946500e+03   9.2359787e+01
   1.0947000e+03   9.2294384e+01
   1.0947500e+03   9.2226689e+01
   1.0948000e+03   9.2156602e+01
   1.0948500e+03   9.2084019e+01
   1.0949000e+03   9.2008832e+01
   1.0949500e+03   9.1930925e+01
   1.0950000e+03   9.1850181e+01
   1.0950500e+03   9.1766472e+01
   1.0951000e+03   9.1679670e+01
   1.0951500e+03   9.1589636e+01
   1.0952000e+03   9.1496227e+01
   1.0952500e+03   9.1399293e+01
   1.0953000e+03   9.1298677e+01
   1.0953500e+03   9.1194216e+01
   1.0954000e+03   9.1085740e+01
   1.0954500e+03   9.0973069e+01
   1.0955000e+03   9.0856020e+01
   1.0955500e+03   9.0734400e+01
   1.0956000e+03   9.0608008e+01
   1.0956500e+03   9.0476637e+01
   1.0957000e+03   9.0340073e+01
   1.0957500e+03   9.0198095e+01
   1.0958000e+03   9.0050474e+01
   1.0958500e+03   8.9896976e+01
   1.0959000e+03   8.9737363e+01
   1.0959500e+03   8.9571390e+01
   1.0960000e+03   8.9398808e+01
   1.0960500e+03   8.9219370e+01
   1.0961000e+03   8.9032823e+01
   1.0961500e+03   8.8838920e+01
   1.0962000e+03   8.8637414e+01
   1.0962500e+03   8.8428067e+01
   1.0963000e+03   8.8210651e+01
   1.0963500e+03   8.7984949e+01
   1.0964000e+03   8.7750766e+01
   1.0964500e+03   8.7507928e+01
   1.0965000e+03   8.7256290e+01
   1.0965500e+03   8.6995745e+01
   1.0966000e+03   8.6726230e+01
   1.0966500e+03   8.6447733e+01
   1.0967000e+03   8.6160305e+01
   1.0967500e+03   8.5864069e+01
   1.0968000e+03   8.5559235e+01
   1.0968500e+03   8.5246106e+01
   1.0969000e+03   8.4925096e+01
   1.0969500e+03   8.4596744e+01
   1.0970000e+03   8.4261723e+01
   1.0970500e+03   8.3920859e+01
   1.0971000e+03   8.3575143e+01
   1.0971500e+03   8.3225741e+01
   1.0972000e+03   8.2874004e+01
   1.0972500e+03   8.2521482e+01
   1.0973000e+03   8.2169918e+01
   1.0973500e+03   8.1821257e+01
   1.0974000e+03   8.1477635e+01
   1.0974500e+03   8.1141367e+01
   1.0975000e+03   8.0814930e+01
   1.0975500e+03   8.0500936e+01
   1.0976000e+03   8.0202092e+01
   1.0976500e+03   7.9921164e+01
   1.0977000e+03   7.9660918e+01
   1.0977500e+03   7.9424070e+01
   1.0978000e+03   7.9213220e+01
   1.0978500e+03   7.9030788e+01
   1.0979000e+03   7.8878950e+01
   1.0979500e+03   7.8759573e+01
   1.0980000e+03   7.8674167e+01
   1.0980500e+03   7.8623830e+01
   1.0981000e+03   7.8609218e+01
   1.0981500e+03   7.8630523e+01
   1.0982000e+03   7.8687466e+01
   1.0982500e+03   7.8779305e+01
   1.0983000e+03   7.8904863e+01
   1.0983500e+03   7.9062560e+01
   1.0984000e+03   7.9250467e+01
   1.0984500e+03   7.9466357e+01
   1.0985000e+03   7.9707771e+01
   1.0985500e+03   7.9972083e+01
   1.0986000e+03   8.0256564e+01
   1.0986500e+03   8.0558443e+01
   1.0987000e+03   8.0874962e+01
   1.0987500e+03   8.1203427e+01
   1.0988000e+03   8.1541250e+01
   1.0988500e+03   8.1885983e+01
   1.0989000e+03   8.2235342e+01
   1.0989500e+03   8.2587226e+01
   1.0990000e+03   8.2939728e+01
   1.0990500e+03   8.3291141e+01
   1.0991000e+03   8.3639952e+01
   1.0991500e+03   8.3984846e+01
   1.0992000e+03   8.4324690e+01
   1.0992500e+03   8.4658525e+01
   1.0993000e+03   8.4985554e+01
   1.0993500e+03   8.5305131e+01
   1.0994000e+03   8.5616741e+01
   1.0994500e+03   8.5919991e+01
   1.0995000e+03   8.6214596e+01
   1.0995500e+03   8.6500366e+01
   1.0996000e+03   8.6777189e+01
   1.0996500e+03   8.7045028e+01
   1.0997000e+03   8.7303905e+01
   1.0997500e+03   8.7553892e+01
   1.0998000e+03   8.7795104e+01
   1.0998500e+03   8.8027691e+01
   1.0999000e+03   8.8251831e+01
   1.0999500e+03   8.8467726e+01
   1.1000000e+03   8.8675592e+01
   1.1000500e+03   8.8875661e+01
   1.1001000e+03   8.9068173e+01
   1.1001500e+03   8.9253375e+01
   1.1002000e+03   8.9431516e+01
   1.1002500e+03   8.9602845e+01
   1.1003000e+03   8.9767613e+01
   1.1003500e+03   8.9926068e+01
   1.1004000e+03   9.0078451e+01
   1.1004500e+03   9.0225001e+01
   1.1005000e+03   9.0365953e+01
   1.1005500e+03   9.0501531e+01
   1.1006000e+03   9.0631957e+01
   1.1006500e+03   9.0757443e+01
   1.1007000e+03   9.0878196e+01
   1.1007500e+03   9.0994414e+01
   1.1008000e+03   9.1106288e+01
   1.1008500e+03   9.1214003e+01
   1.1009000e+03   9.1317733e+01
   1.1009500e+03   9.1417650e+01
   1.1010000e+03   9.1513915e+01
   1.1010500e+03   9.1606683e+01
   1.1011000e+03   9.1696104e+01
   1.1011500e+03   9.1782319e+01
   1.1012000e+03   9.1865464e+01
   1.1012500e+03   9.1945670e+01
   1.1013000e+03   9.2023060e+01
   1.1013500e+03   9.2097754e+01
   1.1014000e+03   9.2169863e+01
   1.1014500e+03   9.2239496e+01
   1.1015000e+03   9.2306756e+01
   1.1015500e+03   9.2371741e+01
   1.1016000e+03   9.2434545e+01
   1.1016500e+03   9.2495258e+01
   1.1017000e+03   9.2553965e+01
   1.1017500e+03   9.2610747e+01
   1.1018000e+03   9.2665682e+01
   1.1018500e+03   9.2718844e+01
   1.1019000e+03   9.2770305e+01
   1.1019500e+03   9.2820131e+01
   1.1020000e+03   9.2868387e+01
   1.1020500e+03   9.2915135e+01
   1.1021000e+03   9.2960433e+01
   1.1021500e+03   9.3004338e+01
   1.1022000e+03   9.3046903e+01
   1.1022500e+03   9.3088180e+01
   1.1023000e+03   9.3128217e+01
   1.1023500e+03   9.3167061e+01
   1.1024000e+03   9.3204758e+01
   1.1024500e+03   9.3241349e+01
   1.1025000e+03   9.3276876e+01
   1.1025500e+03   9.3311377e+01
   1.1026000e+03   9.3344891e+01
   1.1026500e+03   9.3377453e+01
   1.1027000e+03   9.3409097e+01
   1.1027500e+03   9.3439857e+01
   1.1028000e+03   9.3469763e+01
   1.1028500e+03   9.3498845e+01
   1.1029000e+03   9.3527134e+01
   1.1029500e+03   9.3554655e+01
   1.1030000e+03   9.3581436e+01
   1.1030500e+03   9.3607502e+01
   1.1031000e+03   9.3632878e+01
   1.1031500e+03   9.3657587e+01
   1.1032000e+03   9.3681651e+01
   1.1032500e+03   9.3705092e+01
   1.1033000e+03   9.3727931e+01
   1.1033500e+03   9.3750187e+01
   1.1034000e+03   9.3771880e+01
   1.1034500e+03   9.3793027e+01
   1.1035000e+03   9.3813647e+01
   1.1035500e+03   9.3833756e+01
   1.1036000e+03   9.3853371e+01
   1.1036500e+03   9.3872507e+01
   1.1037000e+03   9.3891180e+01
   1.1037500e+03   9.3909403e+01
   1.1038000e+03   9.3927191e+01
   1.1038500e+03   9.3944557e+01
   1.1039000e+03   9.3961515e+01
   1.1039500e+03   9.3978076e+01
   1.1040000e+03   9.3994252e+01
   1.1040500e+03   9.4010055e+01
   1.1041000e+03   9.4025497e+01
   1.1041500e+03   9.4040587e+01
   1.1042000e+03   9.4055337e+01
   1.1042500e+03   9.4069756e+01
   1.1043000e+03   9.4083853e+01
   1.1043500e+03   9.4097639e+01
   1.1044000e+03   9.4111122e+01
   1.1044500e+03   9.4124310e+01
   1.1045000e+03   9.4137213e+01
   1.1045500e+03   9.4149837e+01
   1.1046000e+03   9.4162191e+01
   1.1046500e+03   9.4174283e+01
   1.1047000e+03   9.4186119e+01
   1.1047500e+03   9.4197707e+01
   1.1048000e+03   9.4209054e+01
   1.1048500e+03   9.4220165e+01
   1.1049000e+03   9.4231047e+01
   1.1049500e+03   9.4241707e+01
   1.1050000e+03   9.4252151e+01
   1.1050500e+03   9.4262383e+01
   1.1051000e+03   9.4272410e+01
   1.1051500e+03   9.4282237e+01
   1.1052000e+03   9.4291869e+01
   1.1052500e+03   9.4301312e+01
   1.1053000e+03   9.4310569e+01
   1.1053500e+03   9.4319647e+01
   1.1054000e+03   9.4328549e+01
   1.1054500e+03   9.4337279e+01
   1.1055000e+03   9.4345843e+01
   1.1055500e+03   9.4354244e+01
   1.1056000e+03   9.4362487e+01
   1.1056500e+03   9.4370575e+01
   1.1057000e+03   9.4378511e+01
   1.1057500e+03   9.4386301e+01
   1.1058000e+03   9.4393947e+01
   1.1058500e+03   9.4401452e+01
   1.1059000e+03   9.4408821e+01
   1.1059500e+03   9.4416057e+01
   1.1060000e+03   9.4423161e+01
   1.1060500e+03   9.4430139e+01
   1.1061000e+03   9.4436992e+01
   1.1061500e+03   9.4443724e+01
   1.1062000e+03   9.4450337e+01
   1.1062500e+03   9.4456834e+01
   1.1063000e+03   9.4463218e+01
   1.1063500e+03   9.4469491e+01
   1.1064000e+03   9.4475656e+01
   1.1064500e+03   9.4481715e+01
   1.1065000e+03   9.4487672e+01
   1.1065500e+03   9.4493527e+01
   1.1066000e+03   9.4499283e+01
   1.1066500e+03   9.4504943e+01
   1.1067000e+03   9.4510508e+01
   1.1067500e+03   9.4515981e+01
   1.1068000e+03   9.4521364e+01
   1.1068500e+03   9.4526658e+01
   1.1069000e+03   9.4531865e+01
   1.1069500e+03   9.4536988e+01
   1.1070000e+03   9.4542029e+01
   1.1070500e+03   9.4546988e+01
   1.1071000e+03   9.4551868e+01
   1.1071500e+03   9.4556670e+01
   1.1072000e+03   9.4561395e+01
   1.1072500e+03   9.4566047e+01
   1.1073000e+03   9.4570625e+01
   1.1073500e+03   9.4575133e+01
   1.1074000e+03   9.4579570e+01
   1.1074500e+03   9.4583938e+01
   1.1075000e+03   9.4588240e+01
   1.1075500e+03   9.4592475e+01
   1.1076000e+03   9.4596646e+01
   1.1076500e+03   9.4600754e+01
   1.1077000e+03   9.4604800e+01
   1.1077500e+03   9.4608786e+01
   1.1078000e+03   9.4612711e+01
   1.1078500e+03   9.4616579e+01
   1.1079000e+03   9.4620389e+01
   1.1079500e+03   9.4624143e+01
   1.1080000e+03   9.4627843e+01
   1.1080500e+03   9.4631488e+01
   1.1081000e+03   9.4635080e+01
   1.1081500e+03   9.4638621e+01
   1.1082000e+03   9.4642110e+01
   1.1082500e+03   9.4645550e+01
   1.1083000e+03   9.4648941e+01
   1.1083500e+03   9.4652283e+01
   1.1084000e+03   9.4655579e+01
   1.1084500e+03   9.4658828e+01
   1.1085000e+03   9.4662032e+01
   1.1085500e+03   9.4665191e+01
   1.1086000e+03   9.4668306e+01
   1.1086500e+03   9.4671378e+01
   1.1087000e+03   9.4674409e+01
   1.1087500e+03   9.4677397e+01
   1.1088000e+03   9.4680345e+01
   1.1088500e+03   9.4683253e+01
   1.1089000e+03   9.4686122e+01
   1.1089500e+03   9.4688952e+01
   1.1090000e+03   9.4691745e+01
   1.1090500e+03   9.4694500e+01
   1.1091000e+03   9.4697218e+01
   1.1091500e+03   9.4699901e+01
   1.1092000e+03   9.4702549e+01
   1.1092500e+03   9.4705161e+01
   1.1093000e+03   9.4707740e+01
   1.1093500e+03   9.4710285e+01
   1.1094000e+03   9.4712798e+01
   1.1094500e+03   9.4715278e+01
   1.1095000e+03   9.4717726e+01
   1.1095500e+03   9.4720143e+01
   1.1096000e+03   9.4722529e+01
   1.1096500e+03   9.4724885e+01
   1.1097000e+03   9.4727211e+01
   1.1097500e+03   9.4729508e+01
   1.1098000e+03   9.4731776e+01
   1.1098500e+03   9.4734016e+01
   1.1099000e+03   9.4736229e+01
   1.1099500e+03   9.4738414e+01
   1.1100000e+03   9.4740572e+01
   1.1100500e+03   9.4742703e+01
   1.1101000e+03   9.4744809e+01
   1.1101500e+03   9.4746889e+01
   1.1102000e+03   9.4748943e+01
   1.1102500e+03   9.4750973e+01
   1.1103000e+03   9.4752979e+01
   1.1103500e+03   9.4754960e+01
   1.1104000e+03   9.4756918e+01
   1.1104500e+03   9.4758853e+01
   1.1105000e+03   9.4760765e+01
   1.1105500e+03   9.4762654e+01
   1.1106000e+03   9.4764521e+01
   1.1106500e+03   9.4766366e+01
   1.1107000e+03   9.4768190e+01
   1.1107500e+03   9.4769993e+01
   1.1108000e+03   9.4771774e+01
   1.1108500e+03   9.4773535e+01
   1.1109000e+03   9.4775276e+01
   1.1109500e+03   9.4776997e+01
   1.1110000e+03   9.4778699e+01
   1.1110500e+03   9.4780381e+01
   1.1111000e+03   9.4782044e+01
   1.1111500e+03   9.4783689e+01
   1.1112000e+03   9.4785314e+01
   1.1112500e+03   9.4786922e+01
   1.1113000e+03   9.4788512e+01
   1.1113500e+03   9.4790084e+01
   1.1114000e+03   9.4791639e+01
   1.1114500e+03   9.4793177e+01
   1.1115000e+03   9.4794697e+01
   1.1115500e+03   9.4796201e+01
   1.1116000e+03   9.4797689e+01
   1.1116500e+03   9.4799161e+01
   1.1117000e+03   9.4800616e+01
   1.1117500e+03   9.4802056e+01
   1.1118000e+03   9.4803481e+01
   1.1118500e+03   9.4804890e+01
   1.1119000e+03   9.4806284e+01
   1.1119500e+03   9.4807663e+01
   1.1120000e+03   9.4809028e+01
   1.1120500e+03   9.4810378e+01
   1.1121000e+03   9.4811714e+01
   1.1121500e+03   9.4813036e+01
   1.1122000e+03   9.4814345e+01
   1.1122500e+03   9.4815639e+01
   1.1123000e+03   9.4816920e+01
   1.1123500e+03   9.4818188e+01
   1.1124000e+03   9.4819443e+01
   1.1124500e+03   9.4820685e+01
   1.1125000e+03   9.4821914e+01
   1.1125500e+03   9.4823131e+01
   1.1126000e+03   9.4824335e+01
   1.1126500e+03   9.4825527e+01
   1.1127000e+03   9.4826707e+01
   1.1127500e+03   9.4827875e+01
   1.1128000e+03   9.4829031e+01
   1.1128500e+03   9.4830176e+01
   1.1129000e+03   9.4831310e+01
   1.1129500e+03   9.4832432e+01
   1.1130000e+03   9.4833543e+01
   1.1130500e+03   9.4834643e+01
   1.1131000e+03   9.4835732e+01
   1.1131500e+03   9.4836810e+01
   1.1132000e+03   9.4837878e+01
   1.1132500e+03   9.4838936e+01
   1.1133000e+03   9.4839983e+01
   1.1133500e+03   9.4841020e+01
   1.1134000e+03   9.4842047e+01
   1.1134500e+03   9.4843064e+01
   1.1135000e+03   9.4844072e+01
   1.1135500e+03   9.4845070e+01
   1.1136000e+03   9.4846058e+01
   1.1136500e+03   9.4847037e+01
   1.1137000e+03   9.4848006e+01
   1.1137500e+03   9.4848967e+01
   1.1138000e+03   9.4849918e+01
   1.1138500e+03   9.4850861e+01
   1.1139000e+03   9.4851794e+01
   1.1139500e+03   9.4852719e+01
   1.1140000e+03   9.4853635e+01
   1.1140500e+03   9.4854543e+01
   1.1141000e+03   9.4855443e+01
   1.1141500e+03   9.4856334e+01
   1.1142000e+03   9.4857217e+01
   1.1142500e+03   9.4858092e+01
   1.1143000e+03   9.4858958e+01
   1.1143500e+03   9.4859817e+01
   1.1144000e+03   9.4860669e+01
   1.1144500e+03   9.4861512e+01
   1.1145000e+03   9.4862348e+01
   1.1145500e+03   9.4863176e+01
   1.1146000e+03   9.4863997e+01
   1.1146500e+03   9.4864811e+01
   1.1147000e+03   9.4865617e+01
   1.1147500e+03   9.4866416e+01
   1.1148000e+03   9.4867208e+01
   1.1148500e+03   9.4867993e+01
   1.1149000e+03   9.4868771e+01
   1.1149500e+03   9.4869542e+01
   1.1150000e+03   9.4870307e+01
   1.1150500e+03   9.4871065e+01
   1.1151000e+03   9.4871816e+01
   1.1151500e+03   9.4872560e+01
   1.1152000e+03   9.4873299e+01
   1.1152500e+03   9.4874030e+01
   1.1153000e+03   9.4874756e+01
   1.1153500e+03   9.4875475e+01
   1.1154000e+03   9.4876188e+01
   1.1154500e+03   9.4876895e+01
   1.1155000e+03   9.4877596e+01
   1.1155500e+03   9.4878292e+01
   1.1156000e+03   9.4878981e+01
   1.1156500e+03   9.4879664e+01
   1.1157000e+03   9.4880342e+01
   1.1157500e+03   9.4881014e+01
   1.1158000e+03   9.4881680e+01
   1.1158500e+03   9.4882341e+01
   1.1159000e+03   9.4882996e+01
   1.1159500e+03   9.4883645e+01
   1.1160000e+03   9.4884290e+01
   1.1160500e+03   9.4884929e+01
   1.1161000e+03   9.4885563e+01
   1.1161500e+03   9.4886191e+01
   1.1162000e+03   9.4886815e+01
   1.1162500e+03   9.4887433e+01
   1.1163000e+03   9.4888046e+01
   1.1163500e+03   9.4888655e+01
   1.1164000e+03   9.4889258e+01
   1.1164500e+03   9.4889856e+01
   1.1165000e+03   9.4890450e+01
   1.1165500e+03   9.4891039e+01
   1.1166000e+03   9.4891623e+01
   1.1166500e+03   9.4892203e+01
   1.1167000e+03   9.4892777e+01
   1.1167500e+03   9.4893348e+01
   1.1168000e+03   9.4893913e+01
   1.1168500e+03   9.4894475e+01
   1.1169000e+03   9.4895031e+01
   1.1169500e+03   9.4895584e+01
   1.1170000e+03   9.4896132e+01
   1.1170500e+03   9.4896676e+01
   1.1171000e+03   9.4897215e+01
   1.1171500e+03   9.4897751e+01
   1.1172000e+03   9.4898282e+01
   1.1172500e+03   9.4898809e+01
   1.1173000e+03   9.4899332e+01
   1.1173500e+03   9.4899851e+01
   1.1174000e+03   9.4900366e+01
   1.1174500e+03   9.4900877e+01
   1.1175000e+03   9.4901384e+01
   1.1175500e+03   9.4901887e+01
   1.1176000e+03   9.4902387e+01
   1.1176500e+03   9.4902882e+01
   1.1177000e+03   9.4903374e+01
   1.1177500e+03   9.4903862e+01
   1.1178000e+03   9.4904347e+01
   1.1178500e+03   9.4904827e+01
   1.1179000e+03   9.4905305e+01
   1.1179500e+03   9.4905778e+01
   1.1180000e+03   9.4906248e+01
   1.1180500e+03   9.4906715e+01
   1.1181000e+03   9.4907178e+01
   1.1181500e+03   9.4907638e+01
   1.1182000e+03   9.4908094e+01
   1.1182500e+03   9.4908547e+01
   1.1183000e+03   9.4908996e+01
   1.1183500e+03   9.4909443e+01
   1.1184000e+03   9.4909886e+01
   1.1184500e+03   9.4910325e+01
   1.1185000e+03   9.4910762e+01
   1.1185500e+03   9.4911195e+01
   1.1186000e+03   9.4911625e+01
   1.1186500e+03   9.4912053e+01
   1.1187000e+03   9.4912477e+01
   1.1187500e+03   9.4912898e+01
   1.1188000e+03   9.4913316e+01
   1.1188500e+03   9.4913731e+01
   1.1189000e+03   9.4914143e+01
   1.1189500e+03   9.4914552e+01
   1.1190000e+03   9.4914958e+01
   1.1190500e+03   9.4915361e+01
   1.1191000e+03   9.4915761e+01
   1.1191500e+03   9.4916159e+01
   1.1192000e+03   9.4916554e+01
   1.1192500e+03   9.4916946e+01
   1.1193000e+03   9.4917335e+01
   1.1193500e+03   9.4917721e+01
   1.1194000e+03   9.4918105e+01
   1.1194500e+03   9.4918486e+01
   1.1195000e+03   9.4918865e+01
   1.1195500e+03   9.4919241e+01
   1.1196000e+03   9.4919614e+01
   1.1196500e+03   9.4919985e+01
   1.1197000e+03   9.4920353e+01
   1.1197500e+03   9.4920718e+01
   1.1198000e+03   9.4921082e+01
   1.1198500e+03   9.4921442e+01
   1.1199000e+03   9.4921800e+01
   1.1199500e+03   9.4922156e+01
   1.1200000e+03   9.4922509e+01
   1.1200500e+03   9.4922860e+01
   1.1201000e+03   9.4923209e+01
   1.1201500e+03   9.4923555e+01
   1.1202000e+03   9.4923899e+01
   1.1202500e+03   9.4924240e+01
   1.1203000e+03   9.4924580e+01
   1.1203500e+03   9.4924917e+01
   1.1204000e+03   9.4925251e+01
   1.1204500e+03   9.4925584e+01
   1.1205000e+03   9.4925914e+01
   1.1205500e+03   9.4926242e+01
   1.1206000e+03   9.4926568e+01
   1.1206500e+03   9.4926892e+01
   1.1207000e+03   9.4927213e+01
   1.1207500e+03   9.4927533e+01
   1.1208000e+03   9.4927850e+01
   1.1208500e+03   9.4928166e+01
   1.1209000e+03   9.4928479e+01
   1.1209500e+03   9.4928790e+01
   1.1210000e+03   9.4929099e+01
   1.1210500e+03   9.4929407e+01
   1.1211000e+03   9.4929712e+01
   1.1211500e+03   9.4930015e+01
   1.1212000e+03   9.4930316e+01
   1.1212500e+03   9.4930616e+01
   1.1213000e+03   9.4930913e+01
   1.1213500e+03   9.4931209e+01
   1.1214000e+03   9.4931502e+01
   1.1214500e+03   9.4931794e+01
   1.1215000e+03   9.4932084e+01
   1.1215500e+03   9.4932372e+01
   1.1216000e+03   9.4932658e+01
   1.1216500e+03   9.4932943e+01
   1.1217000e+03   9.4933225e+01
   1.1217500e+03   9.4933506e+01
   1.1218000e+03   9.4933785e+01
   1.1218500e+03   9.4934063e+01
   1.1219000e+03   9.4934338e+01
   1.1219500e+03   9.4934612e+01
   1.1220000e+03   9.4934884e+01
   1.1220500e+03   9.4935155e+01
   1.1221000e+03   9.4935423e+01
   1.1221500e+03   9.4935691e+01
   1.1222000e+03   9.4935956e+01
   1.1222500e+03   9.4936220e+01
   1.1223000e+03   9.4936482e+01
   1.1223500e+03   9.4936743e+01
   1.1224000e+03   9.4937002e+01
   1.1224500e+03   9.4937259e+01
   1.1225000e+03   9.4937515e+01
   1.1225500e+03   9.4937769e+01
   1.1226000e+03   9.4938022e+01
   1.1226500e+03   9.4938273e+01
   1.1227000e+03   9.4938523e+01
   1.1227500e+03   9.4938771e+01
   1.1228000e+03   9.4939018e+01
   1.1228500e+03   9.4939263e+01
   1.1229000e+03   9.4939507e+01
   1.1229500e+03   9.4939749e+01
   1.1230000e+03   9.4939990e+01
   1.1230500e+03   9.4940229e+01
   1.1231000e+03   9.4940467e+01
   1.1231500e+03   9.4940703e+01
   1.1232000e+03   9.4940939e+01
   1.1232500e+03   9.4941172e+01
   1.1233000e+03   9.4941405e+01
   1.1233500e+03   9.4941636e+01
   1.1234000e+03   9.4941865e+01
   1.1234500e+03   9.4942093e+01
   1.1235000e+03   9.4942320e+01
   1.1235500e+03   9.4942546e+01
   1.1236000e+03   9.4942770e+01
   1.1236500e+03   9.4942993e+01
   1.1237000e+03   9.4943215e+01
   1.1237500e+03   9.4943435e+01
   1.1238000e+03   9.4943654e+01
   1.1238500e+03   9.4943872e+01
   1.1239000e+03   9.4944089e+01
   1.1239500e+03   9.4944304e+01
   1.1240000e+03   9.4944518e+01
   1.1240500e+03   9.4944731e+01
   1.1241000e+03   9.4944942e+01
   1.1241500e+03   9.4945153e+01
   1.1242000e+03   9.4945362e+01
   1.1242500e+03   9.4945570e+01
   1.1243000e+03   9.4945777e+01
   1.1243500e+03   9.4945983e+01
   1.1244000e+03   9.4946187e+01
   1.1244500e+03   9.4946390e+01
   1.1245000e+03   9.4946593e+01
   1.1245500e+03   9.4946794e+01
   1.1246000e+03   9.4946993e+01
   1.1246500e+03   9.4947192e+01
   1.1247000e+03   9.4947390e+01
   1.1247500e+03   9.4947587e+01
   1.1248000e+03   9.4947782e+01
   1.1248500e+03   9.4947976e+01
   1.1249000e+03   9.4948170e+01
   1.1249500e+03   9.4948362e+01
   1.1250000e+03   9.4948553e+01


==> Data/Lorentzians/lorentz_fit_29C.dat <==
   1.0750500e+03   9.4934135e+01
   1.0751000e+03   9.4933848e+01
   1.0751500e+03   9.4933559e+01
   1.0752000e+03   9.4933269e+01
   1.0752500e+03   9.4932976e+01
   1.0753000e+03   9.4932681e+01
   1.0753500e+03   9.4932385e+01
   1.0754000e+03   9.4932086e+01
   1.0754500e+03   9.4931786e+01
   1.0755000e+03   9.4931483e+01
   1.0755500e+03   9.4931178e+01
   1.0756000e+03   9.4930872e+01
   1.0756500e+03   9.4930563e+01
   1.0757000e+03   9.4930253e+01
   1.0757500e+03   9.4929940e+01
   1.0758000e+03   9.4929625e+01
   1.0758500e+03   9.4929308e+01
   1.0759000e+03   9.4928989e+01
   1.0759500e+03   9.4928668e+01
   1.0760000e+03   9.4928344e+01
   1.0760500e+03   9.4928018e+01
   1.0761000e+03   9.4927690e+01
   1.0761500e+03   9.4927360e+01
   1.0762000e+03   9.4927028e+01
   1.0762500e+03   9.4926693e+01
   1.0763000e+03   9.4926356e+01
   1.0763500e+03   9.4926017e+01
   1.0764000e+03   9.4925675e+01
   1.0764500e+03   9.4925331e+01
   1.0765000e+03   9.4924985e+01
   1.0765500e+03   9.4924636e+01
   1.0766000e+03   9.4924285e+01
   1.0766500e+03   9.4923931e+01
   1.0767000e+03   9.4923575e+01
   1.0767500e+03   9.4923216e+01
   1.0768000e+03   9.4922855e+01
   1.0768500e+03   9.4922491e+01
   1.0769000e+03   9.4922124e+01
   1.0769500e+03   9.4921755e+01
   1.0770000e+03   9.4921384e+01
   1.0770500e+03   9.4921010e+01
   1.0771000e+03   9.4920633e+01
   1.0771500e+03   9.4920253e+01
   1.0772000e+03   9.4919871e+01
   1.0772500e+03   9.4919486e+01
   1.0773000e+03   9.4919098e+01
   1.0773500e+03   9.4918707e+01
   1.0774000e+03   9.4918313e+01
   1.0774500e+03   9.4917917e+01
   1.0775000e+03   9.4917518e+01
   1.0775500e+03   9.4917116e+01
   1.0776000e+03   9.4916711e+01
   1.0776500e+03   9.4916302e+01
   1.0777000e+03   9.4915891e+01
   1.0777500e+03   9.4915477e+01
   1.0778000e+03   9.4915060e+01
   1.0778500e+03   9.4914640e+01
   1.0779000e+03   9.4914216e+01
   1.0779500e+03   9.4913790e+01
   1.0780000e+03   9.4913360e+01
   1.0780500e+03   9.4912927e+01
   1.0781000e+03   9.4912491e+01
   1.0781500e+03   9.4912052e+01
   1.0782000e+03   9.4911609e+01
   1.0782500e+03   9.4911163e+01
   1.0783000e+03   9.4910713e+01
   1.0783500e+03   9.4910260e+01
   1.0784000e+03   9.4909804e+01
   1.0784500e+03   9.4909344e+01
   1.0785000e+03   9.4908881e+01
   1.0785500e+03   9.4908414e+01
   1.0786000e+03   9.4907943e+01
   1.0786500e+03   9.4907469e+01
   1.0787000e+03   9.4906991e+01
   1.0787500e+03   9.4906510e+01
   1.0788000e+03   9.4906025e+01
   1.0788500e+03   9.4905535e+01
   1.0789000e+03   9.4905043e+01
   1.0789500e+03   9.4904546e+01
   1.0790000e+03   9.4904045e+01
   1.0790500e+03   9.4903541e+01
   1.0791000e+03   9.4903032e+01
   1.0791500e+03   9.4902520e+01
   1.0792000e+03   9.4902003e+01
   1.0792500e+03   9.4901482e+01
   1.0793000e+03   9.4900958e+01
   1.0793500e+03   9.4900428e+01
   1.0794000e+03   9.4899895e+01
   1.0794500e+03   9.4899358e+01
   1.0795000e+03   9.4898816e+01
   1.0795500e+03   9.4898269e+01
   1.0796000e+03   9.4897719e+01
   1.0796500e+03   9.4897163e+01
   1.0797000e+03   9.4896604e+01
   1.0797500e+03   9.4896039e+01
   1.0798000e+03   9.4895470e+01
   1.0798500e+03   9.4894897e+01
   1.0799000e+03   9.4894318e+01
   1.0799500e+03   9.4893735e+01
   1.0800000e+03   9.4893147e+01
   1.0800500e+03   9.4892555e+01
   1.0801000e+03   9.4891957e+01
   1.0801500e+03   9.4891354e+01
   1.0802000e+03   9.4890746e+01
   1.0802500e+03   9.4890134e+01
   1.0803000e+03   9.4889516e+01
   1.0803500e+03   9.4888892e+01
   1.0804000e+03   9.4888264e+01
   1.0804500e+03   9.4887630e+01
   1.0805000e+03   9.4886991e+01
   1.0805500e+03   9.4886346e+01
   1.0806000e+03   9.4885696e+01
   1.0806500e+03   9.4885040e+01
   1.0807000e+03   9.4884378e+01
   1.0807500e+03   9.4883711e+01
   1.0808000e+03   9.4883038e+01
   1.0808500e+03   9.4882360e+01
   1.0809000e+03   9.4881675e+01
   1.0809500e+03   9.4880984e+01
   1.0810000e+03   9.4880288e+01
   1.0810500e+03   9.4879585e+01
   1.0811000e+03   9.4878876e+01
   1.0811500e+03   9.4878160e+01
   1.0812000e+03   9.4877439e+01
   1.0812500e+03   9.4876711e+01
   1.0813000e+03   9.4875976e+01
   1.0813500e+03   9.4875235e+01
   1.0814000e+03   9.4874487e+01
   1.0814500e+03   9.4873733e+01
   1.0815000e+03   9.4872972e+01
   1.0815500e+03   9.4872203e+01
   1.0816000e+03   9.4871428e+01
   1.0816500e+03   9.4870646e+01
   1.0817000e+03   9.4869857e+01
   1.0817500e+03   9.4869060e+01
   1.0818000e+03   9.4868256e+01
   1.0818500e+03   9.4867445e+01
   1.0819000e+03   9.4866626e+01
   1.0819500e+03   9.4865800e+01
   1.0820000e+03   9.4864966e+01
   1.0820500e+03   9.4864124e+01
   1.0821000e+03   9.4863275e+01
   1.0821500e+03   9.4862417e+01
   1.0822000e+03   9.4861551e+01
   1.0822500e+03   9.4860678e+01
   1.0823000e+03   9.4859795e+01
   1.0823500e+03   9.4858905e+01
   1.0824000e+03   9.4858006e+01
   1.0824500e+03   9.4857098e+01
   1.0825000e+03   9.4856182e+01
   1.0825500e+03   9.4855257e+01
   1.0826000e+03   9.4854323e+01
   1.0826500e+03   9.4853380e+01
   1.0827000e+03   9.4852428e+01
   1.0827500e+03   9.4851466e+01
   1.0828000e+03   9.4850495e+01
   1.0828500e+03   9.4849515e+01
   1.0829000e+03   9.4848525e+01
   1.0829500e+03   9.4847525e+01
   1.0830000e+03   9.4846515e+01
   1.0830500e+03   9.4845495e+01
   1.0831000e+03   9.4844466e+01
   1.0831500e+03   9.4843425e+01
   1.0832000e+03   9.4842375e+01
   1.0832500e+03   9.4841313e+01
   1.0833000e+03   9.4840242e+01
   1.0833500e+03   9.4839159e+01
   1.0834000e+03   9.4838065e+01
   1.0834500e+03   9.4836960e+01
   1.0835000e+03   9.4835844e+01
   1.0835500e+03   9.4834716e+01
   1.0836000e+03   9.4833577e+01
   1.0836500e+03   9.4832426e+01
   1.0837000e+03   9.4831263e+01
   1.0837500e+03   9.4830087e+01
   1.0838000e+03   9.4828900e+01
   1.0838500e+03   9.4827700e+01
   1.0839000e+03   9.4826488e+01
   1.0839500e+03   9.4825263e+01
   1.0840000e+03   9.4824024e+01
   1.0840500e+03   9.4822773e+01
   1.0841000e+03   9.4821508e+01
   1.0841500e+03   9.4820230e+01
   1.0842000e+03   9.4818938e+01
   1.0842500e+03   9.4817632e+01
   1.0843000e+03   9.4816312e+01
   1.0843500e+03   9.4814978e+01
   1.0844000e+03   9.4813629e+01
   1.0844500e+03   9.4812265e+01
   1.0845000e+03   9.4810887e+01
   1.0845500e+03   9.4809493e+01
   1.0846000e+03   9.4808084e+01
   1.0846500e+03   9.4806659e+01
   1.0847000e+03   9.4805218e+01
   1.0847500e+03   9.4803762e+01
   1.0848000e+03   9.4802289e+01
   1.0848500e+03   9.4800799e+01
   1.0849000e+03   9.4799293e+01
   1.0849500e+03   9.4797769e+01
   1.0850000e+03   9.4796228e+01
   1.0850500e+03   9.4794670e+01
   1.0851000e+03   9.4793094e+01
   1.0851500e+03   9.4791499e+01
   1.0852000e+03   9.4789886e+01
   1.0852500e+03   9.4788255e+01
   1.0853000e+03   9.4786604e+01
   1.0853500e+03   9.4784934e+01
   1.0854000e+03   9.4783245e+01
   1.0854500e+03   9.4781536e+01
   1.0855000e+03   9.4779806e+01
   1.0855500e+03   9.4778056e+01
   1.0856000e+03   9.4776286e+01
   1.0856500e+03   9.4774494e+01
   1.0857000e+03   9.4772680e+01
   1.0857500e+03   9.4770845e+01
   1.0858000e+03   9.4768987e+01
   1.0858500e+03   9.4767107e+01
   1.0859000e+03   9.4765204e+01
   1.0859500e+03   9.4763278e+01
   1.0860000e+03   9.4761328e+01
   1.0860500e+03   9.4759354e+01
   1.0861000e+03   9.4757355e+01
   1.0861500e+03   9.4755332e+01
   1.0862000e+03   9.4753284e+01
   1.0862500e+03   9.4751209e+01
   1.0863000e+03   9.4749109e+01
   1.0863500e+03   9.4746982e+01
   1.0864000e+03   9.4744828e+01
   1.0864500e+03   9.4742646e+01
   1.0865000e+03   9.4740437e+01
   1.0865500e+03   9.4738199e+01
   1.0866000e+03   9.4735933e+01
   1.0866500e+03   9.4733637e+01
   1.0867000e+03   9.4731311e+01
   1.0867500e+03   9.4728954e+01
   1.0868000e+03   9.4726567e+01
   1.0868500e+03   9.4724148e+01
   1.0869000e+03   9.4721698e+01
   1.0869500e+03   9.4719214e+01
   1.0870000e+03   9.4716698e+01
   1.0870500e+03   9.4714147e+01
   1.0871000e+03   9.4711563e+01
   1.0871500e+03   9.4708943e+01
   1.0872000e+03   9.4706288e+01
   1.0872500e+03   9.4703596e+01
   1.0873000e+03   9.4700868e+01
   1.0873500e+03   9.4698102e+01
   1.0874000e+03   9.4695298e+01
   1.0874500e+03   9.4692454e+01
   1.0875000e+03   9.4689571e+01
   1.0875500e+03   9.4686648e+01
   1.0876000e+03   9.4683683e+01
   1.0876500e+03   9.4680677e+01
   1.0877000e+03   9.4677628e+01
   1.0877500e+03   9.4674535e+01
   1.0878000e+03   9.4671398e+01
   1.0878500e+03   9.4668215e+01
   1.0879000e+03   9.4664987e+01
   1.0879500e+03   9.4661711e+01
   1.0880000e+03   9.4658388e+01
   1.0880500e+03   9.4655015e+01
   1.0881000e+03   9.4651593e+01
   1.0881500e+03   9.4648121e+01
   1.0882000e+03   9.4644596e+01
   1.0882500e+03   9.4641019e+01
   1.0883000e+03   9.4637388e+01
   1.0883500e+03   9.4633702e+01
   1.0884000e+03   9.4629960e+01
   1.0884500e+03   9.4626160e+01
   1.0885000e+03   9.4622303e+01
   1.0885500e+03   9.4618386e+01
   1.0886000e+03   9.4614408e+01
   1.0886500e+03   9.4610369e+01
   1.0887000e+03   9.4606266e+01
   1.0887500e+03   9.4602098e+01
   1.0888000e+03   9.4597865e+01
   1.0888500e+03   9.4593564e+01
   1.0889000e+03   9.4589195e+01
   1.0889500e+03   9.4584756e+01
   1.0890000e+03   9.4580245e+01
   1.0890500e+03   9.4575660e+01
   1.0891000e+03   9.4571001e+01
   1.0891500e+03   9.4566266e+01
   1.0892000e+03   9.4561453e+01
   1.0892500e+03   9.4556560e+01
   1.0893000e+03   9.4551585e+01
   1.0893500e+03   9.4546527e+01
   1.0894000e+03   9.4541384e+01
   1.0894500e+03   9.4536154e+01
   1.0895000e+03   9.4530835e+01
   1.0895500e+03   9.4525424e+01
   1.0896000e+03   9.4519921e+01
   1.0896500e+03   9.4514323e+01
   1.0897000e+03   9.4508627e+01
   1.0897500e+03   9.4502832e+01
   1.0898000e+03   9.4496934e+01
   1.0898500e+03   9.4490933e+01
   1.0899000e+03   9.4484824e+01
   1.0899500e+03   9.4478607e+01
   1.0900000e+03   9.4472277e+01
   1.0900500e+03   9.4465834e+01
   1.0901000e+03   9.4459272e+01
   1.0901500e+03   9.4452591e+01
   1.0902000e+03   9.4445787e+01
   1.0902500e+03   9.4438857e+01
   1.0903000e+03   9.4431797e+01
   1.0903500e+03   9.4424606e+01
   1.0904000e+03   9.4417279e+01
   1.0904500e+03   9.4409813e+01
   1.0905000e+03   9.4402205e+01
   1.0905500e+03   9.4394450e+01
   1.0906000e+03   9.4386547e+01
   1.0906500e+03   9.4378489e+01
   1.0907000e+03   9.4370274e+01
   1.0907500e+03   9.4361898e+01
   1.0908000e+03   9.4353356e+01
   1.0908500e+03   9.4344644e+01
   1.0909000e+03   9.4335758e+01
   1.0909500e+03   9.4326692e+01
   1.0910000e+03   9.4317443e+01
   1.0910500e+03   9.4308005e+01
   1.0911000e+03   9.4298373e+01
   1.0911500e+03   9.4288542e+01
   1.0912000e+03   9.4278506e+01
   1.0912500e+03   9.4268261e+01
   1.0913000e+03   9.4257799e+01
   1.0913500e+03   9.4247116e+01
   1.0914000e+03   9.4236204e+01
   1.0914500e+03   9.4225058e+01
   1.0915000e+03   9.4213671e+01
   1.0915500e+03   9.4202035e+01
   1.0916000e+03   9.4190145e+01
   1.0916500e+03   9.4177992e+01
   1.0917000e+03   9.4165569e+01
   1.0917500e+03   9.4152868e+01
   1.0918000e+03   9.4139881e+01
   1.0918500e+03   9.4126599e+01
   1.0919000e+03   9.4113013e+01
   1.0919500e+03   9.4099116e+01
   1.0920000e+03   9.4084896e+01
   1.0920500e+03   9.4070344e+01
   1.0921000e+03   9.4055451e+01
   1.0921500e+03   9.4040205e+01
   1.0922000e+03   9.4024596e+01
   1.0922500e+03   9.4008612e+01
   1.0923000e+03   9.3992242e+01
   1.0923500e+03   9.3975473e+01
   1.0924000e+03   9.3958293e+01
   1.0924500e+03   9.3940688e+01
   1.0925000e+03   9.3922645e+01
   1.0925500e+03   9.3904149e+01
   1.0926000e+03   9.3885186e+01
   1.0926500e+03   9.3865741e+01
   1.0927000e+03   9.3845796e+01
   1.0927500e+03   9.3825337e+01
   1.0928000e+03   9.3804344e+01
   1.0928500e+03   9.3782801e+01
   1.0929000e+03   9.3760688e+01
   1.0929500e+03   9.3737987e+01
   1.0930000e+03   9.3714675e+01
   1.0930500e+03   9.3690733e+01
   1.0931000e+03   9.3666138e+01
   1.0931500e+03   9.3640867e+01
   1.0932000e+03   9.3614896e+01
   1.0932500e+03   9.3588201e+01
   1.0933000e+03   9.3560754e+01
   1.0933500e+03   9.3532528e+01
   1.0934000e+03   9.3503496e+01
   1.0934500e+03   9.3473626e+01
   1.0935000e+03   9.3442890e+01
   1.0935500e+03   9.3411253e+01
   1.0936000e+03   9.3378682e+01
   1.0936500e+03   9.3345141e+01
   1.0937000e+03   9.3310595e+01
   1.0937500e+03   9.3275003e+01
   1.0938000e+03   9.3238327e+01
   1.0938500e+03   9.3200522e+01
   1.0939000e+03   9.3161546e+01
   1.0939500e+03   9.3121353e+01
   1.0940000e+03   9.3079893e+01
   1.0940500e+03   9.3037116e+01
   1.0941000e+03   9.2992969e+01
   1.0941500e+03   9.2947398e+01
   1.0942000e+03   9.2900343e+01
   1.0942500e+03   9.2851744e+01
   1.0943000e+03   9.2801538e+01
   1.0943500e+03   9.2749658e+01
   1.0944000e+03   9.2696034e+01
   1.0944500e+03   9.2640593e+01
   1.0945000e+03   9.2583259e+01
   1.0945500e+03   9.2523952e+01
   1.0946000e+03   9.2462587e+01
   1.0946500e+03   9.2399076e+01
   1.0947000e+03   9.2333329e+01
   1.0947500e+03   9.2265247e+01
   1.0948000e+03   9.2194731e+01
   1.0948500e+03   9.2121674e+01
   1.0949000e+03   9.2045967e+01
   1.0949500e+03   9.1967493e+01
   1.0950000e+03   9.1886131e+01
   1.0950500e+03   9.1801756e+01
   1.0951000e+03   9.1714235e+01
   1.0951500e+03   9.1623430e+01
   1.0952000e+03   9.1529197e+01
   1.0952500e+03   9.1431387e+01
   1.0953000e+03   9.1329843e+01
   1.0953500e+03   9.1224403e+01
   1.0954000e+03   9.1114899e+01
   1.0954500e+03   9.1001155e+01
   1.0955000e+03   9.0882989e+01
   1.0955500e+03   9.0760216e+01
   1.0956000e+03   9.0632640e+01
   1.0956500e+03   9.0500065e+01
   1.0957000e+03   9.0362285e+01
   1.0957500e+03   9.0219092e+01
   1.0958000e+03   9.0070274e+01
   1.0958500e+03   8.9915615e+01
   1.0959000e+03   8.9754899e+01
   1.0959500e+03   8.9587909e+01
   1.0960000e+03   8.9414428e+01
   1.0960500e+03   8.9234244e+01
   1.0961000e+03   8.9047150e+01
   1.0961500e+03   8.8852948e+01
   1.0962000e+03   8.8651451e+01
   1.0962500e+03   8.8442490e+01
   1.0963000e+03   8.8225913e+01
   1.0963500e+03   8.8001595e+01
   1.0964000e+03   8.7769442e+01
   1.0964500e+03   8.7529396e+01
   1.0965000e+03   8.7281445e+01
   1.0965500e+03   8.7025630e+01
   1.0966000e+03   8.6762052e+01
   1.0966500e+03   8.6490884e+01
   1.0967000e+03   8.6212381e+01
   1.0967500e+03   8.5926889e+01
   1.0968000e+03   8.5634860e+01
   1.0968500e+03   8.5336860e+01
   1.0969000e+03   8.5033583e+01
   1.0969500e+03   8.4725862e+01
   1.0970000e+03   8.4414678e+01
   1.0970500e+03   8.4101173e+01
   1.0971000e+03   8.3786649e+01
   1.0971500e+03   8.3472583e+01
   1.0972000e+03   8.3160619e+01
   1.0972500e+03   8.2852566e+01
   1.0973000e+03   8.2550393e+01
   1.0973500e+03   8.2256213e+01
   1.0974000e+03   8.1972257e+01
   1.0974500e+03   8.1700853e+01
   1.0975000e+03   8.1444390e+01
   1.0975500e+03   8.1205274e+01
   1.0976000e+03   8.0985883e+01
   1.0976500e+03   8.0788518e+01
   1.0977000e+03   8.0615346e+01
   1.0977500e+03   8.0468347e+01
   1.0978000e+03   8.0349258e+01
   1.0978500e+03   8.0259530e+01
   1.0979000e+03   8.0200275e+01
   1.0979500e+03   8.0172242e+01
   1.0980000e+03   8.0175786e+01
   1.0980500e+03   8.0210864e+01
   1.0981000e+03   8.0277029e+01
   1.0981500e+03   8.0373450e+01
   1.0982000e+03   8.0498932e+01
   1.0982500e+03   8.0651959e+01
   1.0983000e+03   8.0830735e+01
   1.0983500e+03   8.1033232e+01
   1.0984000e+03   8.1257248e+01
   1.0984500e+03   8.1500462e+01
   1.0985000e+03   8.1760484e+01
   1.0985500e+03   8.2034908e+01
   1.0986000e+03   8.2321356e+01
   1.0986500e+03   8.2617518e+01
   1.0987000e+03   8.2921188e+01
   1.0987500e+03   8.3230283e+01
   1.0988000e+03   8.3542871e+01
   1.0988500e+03   8.3857176e+01
   1.0989000e+03   8.4171593e+01
   1.0989500e+03   8.4484686e+01
   1.0990000e+03   8.4795187e+01
   1.0990500e+03   8.5101991e+01
   1.0991000e+03   8.5404153e+01
   1.0991500e+03   8.5700870e+01
   1.0992000e+03   8.5991479e+01
   1.0992500e+03   8.6275439e+01
   1.0993000e+03   8.6552325e+01
   1.0993500e+03   8.6821810e+01
   1.0994000e+03   8.7083660e+01
   1.0994500e+03   8.7337719e+01
   1.0995000e+03   8.7583898e+01
   1.0995500e+03   8.7822172e+01
   1.0996000e+03   8.8052562e+01
   1.0996500e+03   8.8275135e+01
   1.0997000e+03   8.8489993e+01
   1.0997500e+03   8.8697267e+01
   1.0998000e+03   8.8897113e+01
   1.0998500e+03   8.9089705e+01
   1.0999000e+03   8.9275232e+01
   1.0999500e+03   8.9453895e+01
   1.1000000e+03   8.9625902e+01
   1.1000500e+03   8.9791467e+01
   1.1001000e+03   8.9950806e+01
   1.1001500e+03   9.0104137e+01
   1.1002000e+03   9.0251675e+01
   1.1002500e+03   9.0393636e+01
   1.1003000e+03   9.0530232e+01
   1.1003500e+03   9.0661669e+01
   1.1004000e+03   9.0788150e+01
   1.1004500e+03   9.0909874e+01
   1.1005000e+03   9.1027032e+01
   1.1005500e+03   9.1139810e+01
   1.1006000e+03   9.1248389e+01
   1.1006500e+03   9.1352941e+01
   1.1007000e+03   9.1453633e+01
   1.1007500e+03   9.1550628e+01
   1.1008000e+03   9.1644080e+01
   1.1008500e+03   9.1734136e+01
   1.1009000e+03   9.1820941e+01
   1.1009500e+03   9.1904629e+01
   1.1010000e+03   9.1985332e+01
   1.1010500e+03   9.2063176e+01
   1.1011000e+03   9.2138279e+01
   1.1011500e+03   9.2210757e+01
   1.1012000e+03   9.2280718e+01
   1.1012500e+03   9.2348268e+01
   1.1013000e+03   9.2413506e+01
   1.1013500e+03   9.2476527e+01
   1.1014000e+03   9.2537424e+01
   1.1014500e+03   9.2596282e+01
   1.1015000e+03   9.2653184e+01
   1.1015500e+03   9.2708211e+01
   1.1016000e+03   9.2761438e+01
   1.1016500e+03   9.2812937e+01
   1.1017000e+03   9.2862777e+01
   1.1017500e+03   9.2911024e+01
   1.1018000e+03   9.2957741e+01
   1.1018500e+03   9.3002988e+01
   1.1019000e+03   9.3046823e+01
   1.1019500e+03   9.3089300e+01
   1.1020000e+03   9.3130472e+01
   1.1020500e+03   9.3170388e+01
   1.1021000e+03   9.3209098e+01
   1.1021500e+03   9.3246646e+01
   1.1022000e+03   9.3283075e+01
   1.1022500e+03   9.3318429e+01
   1.1023000e+03   9.3352747e+01
   1.1023500e+03   9.3386067e+01
   1.1024000e+03   9.3418425e+01
   1.1024500e+03   9.3449857e+01
   1.1025000e+03   9.3480397e+01
   1.1025500e+03   9.3510076e+01
   1.1026000e+03   9.3538925e+01
   1.1026500e+03   9.3566973e+01
   1.1027000e+03   9.3594250e+01
   1.1027500e+03   9.3620781e+01
   1.1028000e+03   9.3646593e+01
   1.1028500e+03   9.3671710e+01
   1.1029000e+03   9.3696157e+01
   1.1029500e+03   9.3719955e+01
   1.1030000e+03   9.3743128e+01
   1.1030500e+03   9.3765696e+01
   1.1031000e+03   9.3787680e+01
   1.1031500e+03   9.3809098e+01
   1.1032000e+03   9.3829969e+01
   1.1032500e+03   9.3850312e+01
   1.1033000e+03   9.3870143e+01
   1.1033500e+03   9.3889479e+01
   1.1034000e+03   9.3908336e+01
   1.1034500e+03   9.3926729e+01
   1.1035000e+03   9.3944672e+01
   1.1035500e+03   9.3962181e+01
   1.1036000e+03   9.3979268e+01
   1.1036500e+03   9.3995946e+01
   1.1037000e+03   9.4012229e+01
   1.1037500e+03   9.4028127e+01
   1.1038000e+03   9.4043654e+01
   1.1038500e+03   9.4058820e+01
   1.1039000e+03   9.4073636e+01
   1.1039500e+03   9.4088112e+01
   1.1040000e+03   9.4102259e+01
   1.1040500e+03   9.4116086e+01
   1.1041000e+03   9.4129602e+01
   1.1041500e+03   9.4142817e+01
   1.1042000e+03   9.4155740e+01
   1.1042500e+03   9.4168378e+01
   1.1043000e+03   9.4180740e+01
   1.1043500e+03   9.4192833e+01
   1.1044000e+03   9.4204666e+01
   1.1044500e+03   9.4216245e+01
   1.1045000e+03   9.4227577e+01
   1.1045500e+03   9.4238670e+01
   1.1046000e+03   9.4249530e+01
   1.1046500e+03   9.4260164e+01
   1.1047000e+03   9.4270576e+01
   1.1047500e+03   9.4280774e+01
   1.1048000e+03   9.4290763e+01
   1.1048500e+03   9.4300549e+01
   1.1049000e+03   9.4310137e+01
   1.1049500e+03   9.4319533e+01
   1.1050000e+03   9.4328740e+01
   1.1050500e+03   9.4337765e+01
   1.1051000e+03   9.4346612e+01
   1.1051500e+03   9.4355286e+01
   1.1052000e+03   9.4363790e+01
   1.1052500e+03   9.4372130e+01
   1.1053000e+03   9.4380309e+01
   1.1053500e+03   9.4388332e+01
   1.1054000e+03   9.4396202e+01
   1.1054500e+03   9.4403923e+01
   1.1055000e+03   9.4411499e+01
   1.1055500e+03   9.4418933e+01
   1.1056000e+03   9.4426230e+01
   1.1056500e+03   9.4433391e+01
   1.1057000e+03   9.4440421e+01
   1.1057500e+03   9.4447323e+01
   1.1058000e+03   9.4454100e+01
   1.1058500e+03   9.4460754e+01
   1.1059000e+03   9.4467288e+01
   1.1059500e+03   9.4473706e+01
   1.1060000e+03   9.4480010e+01
   1.1060500e+03   9.4486203e+01
   1.1061000e+03   9.4492287e+01
   1.1061500e+03   9.4498265e+01
   1.1062000e+03   9.4504140e+01
   1.1062500e+03   9.4509913e+01
   1.1063000e+03   9.4515586e+01
   1.1063500e+03   9.4521163e+01
   1.1064000e+03   9.4526645e+01
   1.1064500e+03   9.4532035e+01
   1.1065000e+03   9.4537334e+01
   1.1065500e+03   9.4542544e+01
   1.1066000e+03   9.4547668e+01
   1.1066500e+03   9.4552707e+01
   1.1067000e+03   9.4557664e+01
   1.1067500e+03   9.4562539e+01
   1.1068000e+03   9.4567334e+01
   1.1068500e+03   9.4572053e+01
   1.1069000e+03   9.4576695e+01
   1.1069500e+03   9.4581262e+01
   1.1070000e+03   9.4585757e+01
   1.1070500e+03   9.4590181e+01
   1.1071000e+03   9.4594535e+01
   1.1071500e+03   9.4598820e+01
   1.1072000e+03   9.4603038e+01
   1.1072500e+03   9.4607191e+01
   1.1073000e+03   9.4611280e+01
   1.1073500e+03   9.4615305e+01
   1.1074000e+03   9.4619269e+01
   1.1074500e+03   9.4623173e+01
   1.1075000e+03   9.4627017e+01
   1.1075500e+03   9.4630803e+01
   1.1076000e+03   9.4634533e+01
   1.1076500e+03   9.4638206e+01
   1.1077000e+03   9.4641825e+01
   1.1077500e+03   9.4645391e+01
   1.1078000e+03   9.4648904e+01
   1.1078500e+03   9.4652365e+01
   1.1079000e+03   9.4655776e+01
   1.1079500e+03   9.4659137e+01
   1.1080000e+03   9.4662450e+01
   1.1080500e+03   9.4665714e+01
   1.1081000e+03   9.4668933e+01
   1.1081500e+03   9.4672105e+01
   1.1082000e+03   9.4675232e+01
   1.1082500e+03   9.4678315e+01
   1.1083000e+03   9.4681355e+01
   1.1083500e+03   9.4684352e+01
   1.1084000e+03   9.4687307e+01
   1.1084500e+03   9.4690221e+01
   1.1085000e+03   9.4693095e+01
   1.1085500e+03   9.4695930e+01
   1.1086000e+03   9.4698725e+01
   1.1086500e+03   9.4701483e+01
   1.1087000e+03   9.4704203e+01
   1.1087500e+03   9.4706886e+01
   1.1088000e+03   9.4709533e+01
   1.1088500e+03   9.4712145e+01
   1.1089000e+03   9.4714722e+01
   1.1089500e+03   9.4717265e+01
   1.1090000e+03   9.4719774e+01
   1.1090500e+03   9.4722250e+01
   1.1091000e+03   9.4724693e+01
   1.1091500e+03   9.4727105e+01
   1.1092000e+03   9.4729485e+01
   1.1092500e+03   9.4731835e+01
   1.1093000e+03   9.4734154e+01
   1.1093500e+03   9.4736443e+01
   1.1094000e+03   9.4738704e+01
   1.1094500e+03   9.4740935e+01
   1.1095000e+03   9.4743138e+01
   1.1095500e+03   9.4745313e+01
   1.1096000e+03   9.4747461e+01
   1.1096500e+03   9.4749582e+01
   1.1097000e+03   9.4751677e+01
   1.1097500e+03   9.4753745e+01
   1.1098000e+03   9.4755788e+01
   1.1098500e+03   9.4757806e+01
   1.1099000e+03   9.4759799e+01
   1.1099500e+03   9.4761767e+01
   1.1100000e+03   9.4763712e+01
   1.1100500e+03   9.4765633e+01
   1.1101000e+03   9.4767531e+01
   1.1101500e+03   9.4769406e+01
   1.1102000e+03   9.4771258e+01
   1.1102500e+03   9.4773089e+01
   1.1103000e+03   9.4774897e+01
   1.1103500e+03   9.4776684e+01
   1.1104000e+03   9.4778451e+01
   1.1104500e+03   9.4780196e+01
   1.1105000e+03   9.4781921e+01
   1.1105500e+03   9.4783626e+01
   1.1106000e+03   9.4785310e+01
   1.1106500e+03   9.4786976e+01
   1.1107000e+03   9.4788622e+01
   1.1107500e+03   9.4790249e+01
   1.1108000e+03   9.4791858e+01
   1.1108500e+03   9.4793448e+01
   1.1109000e+03   9.4795021e+01
   1.1109500e+03   9.4796575e+01
   1.1110000e+03   9.4798112e+01
   1.1110500e+03   9.4799632e+01
   1.1111000e+03   9.4801134e+01
   1.1111500e+03   9.4802620e+01
   1.1112000e+03   9.4804090e+01
   1.1112500e+03   9.4805543e+01
   1.1113000e+03   9.4806980e+01
   1.1113500e+03   9.4808401e+01
   1.1114000e+03   9.4809807e+01
   1.1114500e+03   9.4811197e+01
   1.1115000e+03   9.4812572e+01
   1.1115500e+03   9.4813932e+01
   1.1116000e+03   9.4815278e+01
   1.1116500e+03   9.4816609e+01
   1.1117000e+03   9.4817926e+01
   1.1117500e+03   9.4819229e+01
   1.1118000e+03   9.4820518e+01
   1.1118500e+03   9.4821793e+01
   1.1119000e+03   9.4823055e+01
   1.1119500e+03   9.4824303e+01
   1.1120000e+03   9.4825538e+01
   1.1120500e+03   9.4826761e+01
   1.1121000e+03   9.4827970e+01
   1.1121500e+03   9.4829167e+01
   1.1122000e+03   9.4830352e+01
   1.1122500e+03   9.4831524e+01
   1.1123000e+03   9.4832685e+01
   1.1123500e+03   9.4833833e+01
   1.1124000e+03   9.4834970e+01
   1.1124500e+03   9.4836095e+01
   1.1125000e+03   9.4837209e+01
   1.1125500e+03   9.4838311e+01
   1.1126000e+03   9.4839402e+01
   1.1126500e+03   9.4840483e+01
   1.1127000e+03   9.4841552e+01
   1.1127500e+03   9.4842611e+01
   1.1128000e+03   9.4843659e+01
   1.1128500e+03   9.4844697e+01
   1.1129000e+03   9.4845725e+01
   1.1129500e+03   9.4846742e+01
   1.1130000e+03   9.4847750e+01
   1.1130500e+03   9.4848748e+01
   1.1131000e+03   9.4849735e+01
   1.1131500e+03   9.4850714e+01
   1.1132000e+03   9.4851682e+01
   1.1132500e+03   9.4852642e+01
   1.1133000e+03   9.4853592e+01
   1.1133500e+03   9.4854533e+01
   1.1134000e+03   9.4855465e+01
   1.1134500e+03   9.4856388e+01
   1.1135000e+03   9.4857302e+01
   1.1135500e+03   9.4858208e+01
   1.1136000e+03   9.4859105e+01
   1.1136500e+03   9.4859994e+01
   1.1137000e+03   9.4860874e+01
   1.1137500e+03   9.4861746e+01
   1.1138000e+03   9.4862610e+01
   1.1138500e+03   9.4863466e+01
   1.1139000e+03   9.4864314e+01
   1.1139500e+03   9.4865154e+01
   1.1140000e+03   9.4865986e+01
   1.1140500e+03   9.4866811e+01
   1.1141000e+03   9.4867628e+01
   1.1141500e+03   9.4868437e+01
   1.1142000e+03   9.4869240e+01
   1.1142500e+03   9.4870034e+01
   1.1143000e+03   9.4870822e+01
   1.1143500e+03   9.4871603e+01
   1.1144000e+03   9.4872376e+01
   1.1144500e+03   9.4873143e+01
   1.1145000e+03   9.4873903e+01
   1.1145500e+03   9.4874656e+01
   1.1146000e+03   9.4875402e+01
   1.1146500e+03   9.4876141e+01
   1.1147000e+03   9.4876874e+01
   1.1147500e+03   9.4877601e+01
   1.1148000e+03   9.4878321e+01
   1.1148500e+03   9.4879035e+01
   1.1149000e+03   9.4879743e+01
   1.1149500e+03   9.4880444e+01
   1.1150000e+03   9.4881140e+01
   1.1150500e+03   9.4881829e+01
   1.1151000e+03   9.4882512e+01
   1.1151500e+03   9.4883190e+01
   1.1152000e+03   9.4883861e+01
   1.1152500e+03   9.4884527e+01
   1.1153000e+03   9.4885187e+01
   1.1153500e+03   9.4885842e+01
   1.1154000e+03   9.4886491e+01
   1.1154500e+03   9.4887134e+01
   1.1155000e+03   9.4887772e+01
   1.1155500e+03   9.4888405e+01
   1.1156000e+03   9.4889032e+01
   1.1156500e+03   9.4889655e+01
   1.1157000e+03   9.4890271e+01
   1.1157500e+03   9.4890883e+01
   1.1158000e+03   9.4891490e+01
   1.1158500e+03   9.4892091e+01
   1.1159000e+03   9.4892688e+01
   1.1159500e+03   9.4893280e+01
   1.1160000e+03   9.4893867e+01
   1.1160500e+03   9.4894449e+01
   1.1161000e+03   9.4895026e+01
   1.1161500e+03   9.4895598e+01
   1.1162000e+03   9.4896166e+01
   1.1162500e+03   9.4896730e+01
   1.1163000e+03   9.4897288e+01
   1.1163500e+03   9.4897842e+01
   1.1164000e+03   9.4898392e+01
   1.1164500e+03   9.4898937e+01
   1.1165000e+03   9.4899478e+01
   1.1165500e+03   9.4900015e+01
   1.1166000e+03   9.4900547e+01
   1.1166500e+03   9.4901076e+01
   1.1167000e+03   9.4901599e+01
   1.1167500e+03   9.4902119e+01
   1.1168000e+03   9.4902635e+01
   1.1168500e+03   9.4903147e+01
   1.1169000e+03   9.4903654e+01
   1.1169500e+03   9.4904158e+01
   1.1170000e+03   9.4904658e+01
   1.1170500e+03   9.4905153e+01
   1.1171000e+03   9.4905645e+01
   1.1171500e+03   9.4906134e+01
   1.1172000e+03   9.4906618e+01
   1.1172500e+03   9.4907099e+01
   1.1173000e+03   9.4907576e+01
   1.1173500e+03   9.4908049e+01
   1.1174000e+03   9.4908519e+01
   1.1174500e+03   9.4908985e+01
   1.1175000e+03   9.4909447e+01
   1.1175500e+03   9.4909906e+01
   1.1176000e+03   9.4910362e+01
   1.1176500e+03   9.4910814e+01
   1.1177000e+03   9.4911263e+01
   1.1177500e+03   9.4911708e+01
   1.1178000e+03   9.4912150e+01
   1.1178500e+03   9.4912589e+01
   1.1179000e+03   9.4913025e+01
   1.1179500e+03   9.4913457e+01
   1.1180000e+03   9.4913886e+01
   1.1180500e+03   9.4914312e+01
   1.1181000e+03   9.4914734e+01
   1.1181500e+03   9.4915154e+01
   1.1182000e+03   9.4915570e+01
   1.1182500e+03   9.4915984e+01
   1.1183000e+03   9.4916394e+01
   1.1183500e+03   9.4916802e+01
   1.1184000e+03   9.4917206e+01
   1.1184500e+03   9.4917608e+01
   1.1185000e+03   9.4918006e+01
   1.1185500e+03   9.4918402e+01
   1.1186000e+03   9.4918795e+01
   1.1186500e+03   9.4919185e+01
   1.1187000e+03   9.4919572e+01
   1.1187500e+03   9.4919957e+01
   1.1188000e+03   9.4920338e+01
   1.1188500e+03   9.4920717e+01
   1.1189000e+03   9.4921094e+01
   1.1189500e+03   9.4921467e+01
   1.1190000e+03   9.4921838e+01
   1.1190500e+03   9.4922207e+01
   1.1191000e+03   9.4922573e+01
   1.1191500e+03   9.4922936e+01
   1.1192000e+03   9.4923296e+01
   1.1192500e+03   9.4923655e+01
   1.1193000e+03   9.4924010e+01
   1.1193500e+03   9.4924363e+01
   1.1194000e+03   9.4924714e+01
   1.1194500e+03   9.4925063e+01
   1.1195000e+03   9.4925408e+01
   1.1195500e+03   9.4925752e+01
   1.1196000e+03   9.4926093e+01
   1.1196500e+03   9.4926432e+01
   1.1197000e+03   9.4926768e+01
   1.1197500e+03   9.4927103e+01
   1.1198000e+03   9.4927434e+01
   1.1198500e+03   9.4927764e+01
   1.1199000e+03   9.4928092e+01
   1.1199500e+03   9.4928417e+01
   1.1200000e+03   9.4928740e+01
   1.1200500e+03   9.4929061e+01
   1.1201000e+03   9.4929379e+01
   1.1201500e+03   9.4929696e+01
   1.1202000e+03   9.4930010e+01
   1.1202500e+03   9.4930322e+01
   1.1203000e+03   9.4930633e+01
   1.1203500e+03   9.4930941e+01
   1.1204000e+03   9.4931247e+01
   1.1204500e+03   9.4931551e+01
   1.1205000e+03   9.4931853e+01
   1.1205500e+03   9.4932153e+01
   1.1206000e+03   9.4932451e+01
   1.1206500e+03   9.4932747e+01
   1.1207000e+03   9.4933042e+01
   1.1207500e+03   9.4933334e+01
   1.1208000e+03   9.4933624e+01
   1.1208500e+03   9.4933913e+01
   1.1209000e+03   9.4934199e+01
   1.1209500e+03   9.4934484e+01
   1.1210000e+03   9.4934767e+01
   1.1210500e+03   9.4935048e+01
   1.1211000e+03   9.4935327e+01
   1.1211500e+03   9.4935605e+01
   1.1212000e+03   9.4935881e+01
   1.1212500e+03   9.4936155e+01
   1.1213000e+03   9.4936427e+01
   1.1213500e+03   9.4936697e+01
   1.1214000e+03   9.4936966e+01
   1.1214500e+03   9.4937233e+01
   1.1215000e+03   9.4937498e+01
   1.1215500e+03   9.4937762e+01
   1.1216000e+03   9.4938024e+01
   1.1216500e+03   9.4938284e+01
   1.1217000e+03   9.4938543e+01
   1.1217500e+03   9.4938800e+01
   1.1218000e+03   9.4939056e+01
   1.1218500e+03   9.4939310e+01
   1.1219000e+03   9.4939562e+01
   1.1219500e+03   9.4939813e+01
   1.1220000e+03   9.4940062e+01
   1.1220500e+03   9.4940309e+01
   1.1221000e+03   9.4940556e+01
   1.1221500e+03   9.4940800e+01
   1.1222000e+03   9.4941043e+01
   1.1222500e+03   9.4941285e+01
   1.1223000e+03   9.4941525e+01
   1.1223500e+03   9.4941764e+01
   1.1224000e+03   9.4942001e+01
   1.1224500e+03   9.4942237e+01
   1.1225000e+03   9.4942471e+01
   1.1225500e+03   9.4942704e+01
   1.1226000e+03   9.4942935e+01
   1.1226500e+03   9.4943165e+01
   1.1227000e+03   9.4943394e+01
   1.1227500e+03   9.4943621e+01
   1.1228000e+03   9.4943847e+01
   1.1228500e+03   9.4944072e+01
   1.1229000e+03   9.4944295e+01
   1.1229500e+03   9.4944517e+01
   1.1230000e+03   9.4944738e+01
   1.1230500e+03   9.4944957e+01
   1.1231000e+03   9.4945175e+01
   1.1231500e+03   9.4945392e+01
   1.1232000e+03   9.4945607e+01
   1.1232500e+03   9.4945821e+01
   1.1233000e+03   9.4946034e+01
   1.1233500e+03   9.4946246e+01
   1.1234000e+03   9.4946456e+01
   1.1234500e+03   9.4946666e+01
   1.1235000e+03   9.4946873e+01
   1.1235500e+03   9.4947080e+01
   1.1236000e+03   9.4947286e+01
   1.1236500e+03   9.4947490e+01
   1.1237000e+03   9.4947693e+01
   1.1237500e+03   9.4947895e+01
   1.1238000e+03   9.4948096e+01
   1.1238500e+03   9.4948296e+01
   1.1239000e+03   9.4948494e+01
   1.1239500e+03   9.4948692e+01
   1.1240000e+03   9.4948888e+01
   1.1240500e+03   9.4949083e+01
   1.1241000e+03   9.4949277e+01
   1.1241500e+03   9.4949470e+01
   1.1242000e+03   9.4949662e+01
   1.1242500e+03   9.4949852e+01
   1.1243000e+03   9.4950042e+01
   1.1243500e+03   9.4950231e+01
   1.1244000e+03   9.4950418e+01
   1.1244500e+03   9.4950604e+01
   1.1245000e+03   9.4950790e+01
   1.1245500e+03   9.4950974e+01
   1.1246000e+03   9.4951158e+01
   1.1246500e+03   9.4951340e+01
   1.1247000e+03   9.4951521e+01
   1.1247500e+03   9.4951701e+01
   1.1248000e+03   9.4951881e+01
   1.1248500e+03   9.4952059e+01
   1.1249000e+03   9.4952236e+01
   1.1249500e+03   9.4952412e+01
   1.1250000e+03   9.4952588e+01


==> Data/Lorentzians/lorentz_fit_31C.dat <==
   1.0750500e+03   9.4901511e+01
   1.0751000e+03   9.4901083e+01
   1.0751500e+03   9.4900652e+01
   1.0752000e+03   9.4900218e+01
   1.0752500e+03   9.4899781e+01
   1.0753000e+03   9.4899342e+01
   1.0753500e+03   9.4898900e+01
   1.0754000e+03   9.4898454e+01
   1.0754500e+03   9.4898006e+01
   1.0755000e+03   9.4897555e+01
   1.0755500e+03   9.4897101e+01
   1.0756000e+03   9.4896644e+01
   1.0756500e+03   9.4896184e+01
   1.0757000e+03   9.4895720e+01
   1.0757500e+03   9.4895254e+01
   1.0758000e+03   9.4894784e+01
   1.0758500e+03   9.4894312e+01
   1.0759000e+03   9.4893836e+01
   1.0759500e+03   9.4893357e+01
   1.0760000e+03   9.4892874e+01
   1.0760500e+03   9.4892389e+01
   1.0761000e+03   9.4891900e+01
   1.0761500e+03   9.4891408e+01
   1.0762000e+03   9.4890912e+01
   1.0762500e+03   9.4890413e+01
   1.0763000e+03   9.4889911e+01
   1.0763500e+03   9.4889405e+01
   1.0764000e+03   9.4888896e+01
   1.0764500e+03   9.4888383e+01
   1.0765000e+03   9.4887866e+01
   1.0765500e+03   9.4887346e+01
   1.0766000e+03   9.4886823e+01
   1.0766500e+03   9.4886296e+01
   1.0767000e+03   9.4885765e+01
   1.0767500e+03   9.4885230e+01
   1.0768000e+03   9.4884691e+01
   1.0768500e+03   9.4884149e+01
   1.0769000e+03   9.4883603e+01
   1.0769500e+03   9.4883053e+01
   1.0770000e+03   9.4882500e+01
   1.0770500e+03   9.4881942e+01
   1.0771000e+03   9.4881380e+01
   1.0771500e+03   9.4880814e+01
   1.0772000e+03   9.4880245e+01
   1.0772500e+03   9.4879671e+01
   1.0773000e+03   9.4879093e+01
   1.0773500e+03   9.4878511e+01
   1.0774000e+03   9.4877924e+01
   1.0774500e+03   9.4877334e+01
   1.0775000e+03   9.4876739e+01
   1.0775500e+03   9.4876140e+01
   1.0776000e+03   9.4875536e+01
   1.0776500e+03   9.4874928e+01
   1.0777000e+03   9.4874316e+01
   1.0777500e+03   9.4873699e+01
   1.0778000e+03   9.4873077e+01
   1.0778500e+03   9.4872451e+01
   1.0779000e+03   9.4871821e+01
   1.0779500e+03   9.4871185e+01
   1.0780000e+03   9.4870545e+01
   1.0780500e+03   9.4869900e+01
   1.0781000e+03   9.4869251e+01
   1.0781500e+03   9.4868596e+01
   1.0782000e+03   9.4867937e+01
   1.0782500e+03   9.4867272e+01
   1.0783000e+03   9.4866603e+01
   1.0783500e+03   9.4865928e+01
   1.0784000e+03   9.4865249e+01
   1.0784500e+03   9.4864564e+01
   1.0785000e+03   9.4863874e+01
   1.0785500e+03   9.4863179e+01
   1.0786000e+03   9.4862478e+01
   1.0786500e+03   9.4861772e+01
   1.0787000e+03   9.4861061e+01
   1.0787500e+03   9.4860344e+01
   1.0788000e+03   9.4859621e+01
   1.0788500e+03   9.4858893e+01
   1.0789000e+03   9.4858159e+01
   1.0789500e+03   9.4857420e+01
   1.0790000e+03   9.4856675e+01
   1.0790500e+03   9.4855924e+01
   1.0791000e+03   9.4855167e+01
   1.0791500e+03   9.4854404e+01
   1.0792000e+03   9.4853635e+01
   1.0792500e+03   9.4852860e+01
   1.0793000e+03   9.4852079e+01
   1.0793500e+03   9.4851291e+01
   1.0794000e+03   9.4850497e+01
   1.0794500e+03   9.4849697e+01
   1.0795000e+03   9.4848891e+01
   1.0795500e+03   9.4848078e+01
   1.0796000e+03   9.4847258e+01
   1.0796500e+03   9.4846432e+01
   1.0797000e+03   9.4845599e+01
   1.0797500e+03   9.4844760e+01
   1.0798000e+03   9.4843913e+01
   1.0798500e+03   9.4843060e+01
   1.0799000e+03   9.4842199e+01
   1.0799500e+03   9.4841332e+01
   1.0800000e+03   9.4840457e+01
   1.0800500e+03   9.4839575e+01
   1.0801000e+03   9.4838686e+01
   1.0801500e+03   9.4837790e+01
   1.0802000e+03   9.4836886e+01
   1.0802500e+03   9.4835974e+01
   1.0803000e+03   9.4835055e+01
   1.0803500e+03   9.4834128e+01
   1.0804000e+03   9.4833193e+01
   1.0804500e+03   9.4832250e+01
   1.0805000e+03   9.4831300e+01
   1.0805500e+03   9.4830341e+01
   1.0806000e+03   9.4829374e+01
   1.0806500e+03   9.4828399e+01
   1.0807000e+03   9.4827415e+01
   1.0807500e+03   9.4826423e+01
   1.0808000e+03   9.4825423e+01
   1.0808500e+03   9.4824414e+01
   1.0809000e+03   9.4823396e+01
   1.0809500e+03   9.4822369e+01
   1.0810000e+03   9.4821333e+01
   1.0810500e+03   9.4820289e+01
   1.0811000e+03   9.4819235e+01
   1.0811500e+03   9.4818172e+01
   1.0812000e+03   9.4817099e+01
   1.0812500e+03   9.4816017e+01
   1.0813000e+03   9.4814925e+01
   1.0813500e+03   9.4813824e+01
   1.0814000e+03   9.4812713e+01
   1.0814500e+03   9.4811592e+01
   1.0815000e+03   9.4810461e+01
   1.0815500e+03   9.4809319e+01
   1.0816000e+03   9.4808168e+01
   1.0816500e+03   9.4807005e+01
   1.0817000e+03   9.4805833e+01
   1.0817500e+03   9.4804650e+01
   1.0818000e+03   9.4803455e+01
   1.0818500e+03   9.4802250e+01
   1.0819000e+03   9.4801034e+01
   1.0819500e+03   9.4799807e+01
   1.0820000e+03   9.4798568e+01
   1.0820500e+03   9.4797318e+01
   1.0821000e+03   9.4796056e+01
   1.0821500e+03   9.4794783e+01
   1.0822000e+03   9.4793497e+01
   1.0822500e+03   9.4792200e+01
   1.0823000e+03   9.4790890e+01
   1.0823500e+03   9.4789568e+01
   1.0824000e+03   9.4788233e+01
   1.0824500e+03   9.4786886e+01
   1.0825000e+03   9.4785526e+01
   1.0825500e+03   9.4784152e+01
   1.0826000e+03   9.4782766e+01
   1.0826500e+03   9.4781366e+01
   1.0827000e+03   9.4779953e+01
   1.0827500e+03   9.4778526e+01
   1.0828000e+03   9.4777085e+01
   1.0828500e+03   9.4775630e+01
   1.0829000e+03   9.4774161e+01
   1.0829500e+03   9.4772678e+01
   1.0830000e+03   9.4771180e+01
   1.0830500e+03   9.4769667e+01
   1.0831000e+03   9.4768139e+01
   1.0831500e+03   9.4766596e+01
   1.0832000e+03   9.4765037e+01
   1.0832500e+03   9.4763463e+01
   1.0833000e+03   9.4761874e+01
   1.0833500e+03   9.4760268e+01
   1.0834000e+03   9.4758646e+01
   1.0834500e+03   9.4757007e+01
   1.0835000e+03   9.4755352e+01
   1.0835500e+03   9.4753680e+01
   1.0836000e+03   9.4751991e+01
   1.0836500e+03   9.4750284e+01
   1.0837000e+03   9.4748560e+01
   1.0837500e+03   9.4746818e+01
   1.0838000e+03   9.4745058e+01
   1.0838500e+03   9.4743280e+01
   1.0839000e+03   9.4741483e+01
   1.0839500e+03   9.4739668e+01
   1.0840000e+03   9.4737833e+01
   1.0840500e+03   9.4735979e+01
   1.0841000e+03   9.4734105e+01
   1.0841500e+03   9.4732211e+01
   1.0842000e+03   9.4730297e+01
   1.0842500e+03   9.4728363e+01
   1.0843000e+03   9.4726407e+01
   1.0843500e+03   9.4724431e+01
   1.0844000e+03   9.4722433e+01
   1.0844500e+03   9.4720414e+01
   1.0845000e+03   9.4718373e+01
   1.0845500e+03   9.4716309e+01
   1.0846000e+03   9.4714223e+01
   1.0846500e+03   9.4712114e+01
   1.0847000e+03   9.4709981e+01
   1.0847500e+03   9.4707825e+01
   1.0848000e+03   9.4705645e+01
   1.0848500e+03   9.4703440e+01
   1.0849000e+03   9.4701211e+01
   1.0849500e+03   9.4698957e+01
   1.0850000e+03   9.4696677e+01
   1.0850500e+03   9.4694371e+01
   1.0851000e+03   9.4692039e+01
   1.0851500e+03   9.4689681e+01
   1.0852000e+03   9.4687295e+01
   1.0852500e+03   9.4684882e+01
   1.0853000e+03   9.4682441e+01
   1.0853500e+03   9.4679972e+01
   1.0854000e+03   9.4677474e+01
   1.0854500e+03   9.4674947e+01
   1.0855000e+03   9.4672391e+01
   1.0855500e+03   9.4669804e+01
   1.0856000e+03   9.4667187e+01
   1.0856500e+03   9.4664538e+01
   1.0857000e+03   9.4661858e+01
   1.0857500e+03   9.4659146e+01
   1.0858000e+03   9.4656402e+01
   1.0858500e+03   9.4653625e+01
   1.0859000e+03   9.4650813e+01
   1.0859500e+03   9.4647968e+01
   1.0860000e+03   9.4645088e+01
   1.0860500e+03   9.4642173e+01
   1.0861000e+03   9.4639222e+01
   1.0861500e+03   9.4636235e+01
   1.0862000e+03   9.4633211e+01
   1.0862500e+03   9.4630149e+01
   1.0863000e+03   9.4627049e+01
   1.0863500e+03   9.4623910e+01
   1.0864000e+03   9.4620731e+01
   1.0864500e+03   9.4617513e+01
   1.0865000e+03   9.4614253e+01
   1.0865500e+03   9.4610952e+01
   1.0866000e+03   9.4607609e+01
   1.0866500e+03   9.4604223e+01
   1.0867000e+03   9.4600793e+01
   1.0867500e+03   9.4597319e+01
   1.0868000e+03   9.4593799e+01
   1.0868500e+03   9.4590234e+01
   1.0869000e+03   9.4586622e+01
   1.0869500e+03   9.4582962e+01
   1.0870000e+03   9.4579254e+01
   1.0870500e+03   9.4575496e+01
   1.0871000e+03   9.4571689e+01
   1.0871500e+03   9.4567830e+01
   1.0872000e+03   9.4563920e+01
   1.0872500e+03   9.4559956e+01
   1.0873000e+03   9.4555939e+01
   1.0873500e+03   9.4551867e+01
   1.0874000e+03   9.4547739e+01
   1.0874500e+03   9.4543555e+01
   1.0875000e+03   9.4539313e+01
   1.0875500e+03   9.4535011e+01
   1.0876000e+03   9.4530650e+01
   1.0876500e+03   9.4526228e+01
   1.0877000e+03   9.4521744e+01
   1.0877500e+03   9.4517196e+01
   1.0878000e+03   9.4512584e+01
   1.0878500e+03   9.4507905e+01
   1.0879000e+03   9.4503160e+01
   1.0879500e+03   9.4498347e+01
   1.0880000e+03   9.4493464e+01
   1.0880500e+03   9.4488510e+01
   1.0881000e+03   9.4483484e+01
   1.0881500e+03   9.4478384e+01
   1.0882000e+03   9.4473209e+01
   1.0882500e+03   9.4467958e+01
   1.0883000e+03   9.4462628e+01
   1.0883500e+03   9.4457219e+01
   1.0884000e+03   9.4451728e+01
   1.0884500e+03   9.4446155e+01
   1.0885000e+03   9.4440497e+01
   1.0885500e+03   9.4434753e+01
   1.0886000e+03   9.4428922e+01
   1.0886500e+03   9.4423000e+01
   1.0887000e+03   9.4416987e+01
   1.0887500e+03   9.4410881e+01
   1.0888000e+03   9.4404679e+01
   1.0888500e+03   9.4398380e+01
   1.0889000e+03   9.4391982e+01
   1.0889500e+03   9.4385482e+01
   1.0890000e+03   9.4378879e+01
   1.0890500e+03   9.4372171e+01
   1.0891000e+03   9.4365354e+01
   1.0891500e+03   9.4358427e+01
   1.0892000e+03   9.4351388e+01
   1.0892500e+03   9.4344234e+01
   1.0893000e+03   9.4336962e+01
   1.0893500e+03   9.4329570e+01
   1.0894000e+03   9.4322056e+01
   1.0894500e+03   9.4314416e+01
   1.0895000e+03   9.4306648e+01
   1.0895500e+03   9.4298750e+01
   1.0896000e+03   9.4290717e+01
   1.0896500e+03   9.4282548e+01
   1.0897000e+03   9.4274239e+01
   1.0897500e+03   9.4265786e+01
   1.0898000e+03   9.4257188e+01
   1.0898500e+03   9.4248440e+01
   1.0899000e+03   9.4239538e+01
   1.0899500e+03   9.4230481e+01
   1.0900000e+03   9.4221262e+01
   1.0900500e+03   9.4211880e+01
   1.0901000e+03   9.4202330e+01
   1.0901500e+03   9.4192609e+01
   1.0902000e+03   9.4182711e+01
   1.0902500e+03   9.4172633e+01
   1.0903000e+03   9.4162371e+01
   1.0903500e+03   9.4151920e+01
   1.0904000e+03   9.4141276e+01
   1.0904500e+03   9.4130434e+01
   1.0905000e+03   9.4119388e+01
   1.0905500e+03   9.4108135e+01
   1.0906000e+03   9.4096668e+01
   1.0906500e+03   9.4084983e+01
   1.0907000e+03   9.4073075e+01
   1.0907500e+03   9.4060936e+01
   1.0908000e+03   9.4048562e+01
   1.0908500e+03   9.4035947e+01
   1.0909000e+03   9.4023085e+01
   1.0909500e+03   9.4009968e+01
   1.0910000e+03   9.3996591e+01
   1.0910500e+03   9.3982947e+01
   1.0911000e+03   9.3969028e+01
   1.0911500e+03   9.3954828e+01
   1.0912000e+03   9.3940339e+01
   1.0912500e+03   9.3925553e+01
   1.0913000e+03   9.3910462e+01
   1.0913500e+03   9.3895058e+01
   1.0914000e+03   9.3879333e+01
   1.0914500e+03   9.3863278e+01
   1.0915000e+03   9.3846884e+01
   1.0915500e+03   9.3830141e+01
   1.0916000e+03   9.3813040e+01
   1.0916500e+03   9.3795570e+01
   1.0917000e+03   9.3777721e+01
   1.0917500e+03   9.3759483e+01
   1.0918000e+03   9.3740845e+01
   1.0918500e+03   9.3721795e+01
   1.0919000e+03   9.3702320e+01
   1.0919500e+03   9.3682410e+01
   1.0920000e+03   9.3662050e+01
   1.0920500e+03   9.3641229e+01
   1.0921000e+03   9.3619931e+01
   1.0921500e+03   9.3598144e+01
   1.0922000e+03   9.3575853e+01
   1.0922500e+03   9.3553041e+01
   1.0923000e+03   9.3529694e+01
   1.0923500e+03   9.3505796e+01
   1.0924000e+03   9.3481329e+01
   1.0924500e+03   9.3456275e+01
   1.0925000e+03   9.3430617e+01
   1.0925500e+03   9.3404336e+01
   1.0926000e+03   9.3377412e+01
   1.0926500e+03   9.3349825e+01
   1.0927000e+03   9.3321554e+01
   1.0927500e+03   9.3292576e+01
   1.0928000e+03   9.3262870e+01
   1.0928500e+03   9.3232411e+01
   1.0929000e+03   9.3201175e+01
   1.0929500e+03   9.3169137e+01
   1.0930000e+03   9.3136270e+01
   1.0930500e+03   9.3102546e+01
   1.0931000e+03   9.3067937e+01
   1.0931500e+03   9.3032413e+01
   1.0932000e+03   9.2995944e+01
   1.0932500e+03   9.2958496e+01
   1.0933000e+03   9.2920037e+01
   1.0933500e+03   9.2880532e+01
   1.0934000e+03   9.2839944e+01
   1.0934500e+03   9.2798237e+01
   1.0935000e+03   9.2755369e+01
   1.0935500e+03   9.2711302e+01
   1.0936000e+03   9.2665992e+01
   1.0936500e+03   9.2619395e+01
   1.0937000e+03   9.2571465e+01
   1.0937500e+03   9.2522154e+01
   1.0938000e+03   9.2471411e+01
   1.0938500e+03   9.2419186e+01
   1.0939000e+03   9.2365423e+01
   1.0939500e+03   9.2310066e+01
   1.0940000e+03   9.2253057e+01
   1.0940500e+03   9.2194333e+01
   1.0941000e+03   9.2133831e+01
   1.0941500e+03   9.2071484e+01
   1.0942000e+03   9.2007224e+01
   1.0942500e+03   9.1940977e+01
   1.0943000e+03   9.1872668e+01
   1.0943500e+03   9.1802220e+01
   1.0944000e+03   9.1729550e+01
   1.0944500e+03   9.1654573e+01
   1.0945000e+03   9.1577201e+01
   1.0945500e+03   9.1497341e+01
   1.0946000e+03   9.1414898e+01
   1.0946500e+03   9.1329773e+01
   1.0947000e+03   9.1241860e+01
   1.0947500e+03   9.1151053e+01
   1.0948000e+03   9.1057240e+01
   1.0948500e+03   9.0960304e+01
   1.0949000e+03   9.0860124e+01
   1.0949500e+03   9.0756576e+01
   1.0950000e+03   9.0649529e+01
   1.0950500e+03   9.0538851e+01
   1.0951000e+03   9.0424401e+01
   1.0951500e+03   9.0306037e+01
   1.0952000e+03   9.0183611e+01
   1.0952500e+03   9.0056970e+01
   1.0953000e+03   8.9925959e+01
   1.0953500e+03   8.9790416e+01
   1.0954000e+03   8.9650178e+01
   1.0954500e+03   8.9505075e+01
   1.0955000e+03   8.9354938e+01
   1.0955500e+03   8.9199593e+01
   1.0956000e+03   8.9038863e+01
   1.0956500e+03   8.8872573e+01
   1.0957000e+03   8.8700544e+01
   1.0957500e+03   8.8522600e+01
   1.0958000e+03   8.8338567e+01
   1.0958500e+03   8.8148273e+01
   1.0959000e+03   8.7951552e+01
   1.0959500e+03   8.7748244e+01
   1.0960000e+03   8.7538200e+01
   1.0960500e+03   8.7321280e+01
   1.0961000e+03   8.7097360e+01
   1.0961500e+03   8.6866335e+01
   1.0962000e+03   8.6628117e+01
   1.0962500e+03   8.6382648e+01
   1.0963000e+03   8.6129897e+01
   1.0963500e+03   8.5869867e+01
   1.0964000e+03   8.5602602e+01
   1.0964500e+03   8.5328192e+01
   1.0965000e+03   8.5046778e+01
   1.0965500e+03   8.4758559e+01
   1.0966000e+03   8.4463801e+01
   1.0966500e+03   8.4162841e+01
   1.0967000e+03   8.3856097e+01
   1.0967500e+03   8.3544074e+01
   1.0968000e+03   8.3227372e+01
   1.0968500e+03   8.2906696e+01
   1.0969000e+03   8.2582855e+01
   1.0969500e+03   8.2256776e+01
   1.0970000e+03   8.1929502e+01
   1.0970500e+03   8.1602201e+01
   1.0971000e+03   8.1276162e+01
   1.0971500e+03   8.0952797e+01
   1.0972000e+03   8.0633633e+01
   1.0972500e+03   8.0320310e+01
   1.0973000e+03   8.0014570e+01
   1.0973500e+03   7.9718238e+01
   1.0974000e+03   7.9433210e+01
   1.0974500e+03   7.9161426e+01
   1.0975000e+03   7.8904849e+01
   1.0975500e+03   7.8665436e+01
   1.0976000e+03   7.8445101e+01
   1.0976500e+03   7.8245687e+01
   1.0977000e+03   7.8068929e+01
   1.0977500e+03   7.7916418e+01
   1.0978000e+03   7.7789570e+01
   1.0978500e+03   7.7689591e+01
   1.0979000e+03   7.7617451e+01
   1.0979500e+03   7.7573859e+01
   1.0980000e+03   7.7559251e+01
   1.0980500e+03   7.7573771e+01
   1.0981000e+03   7.7617274e+01
   1.0981500e+03   7.7689328e+01
   1.0982000e+03   7.7789224e+01
   1.0982500e+03   7.7915991e+01
   1.0983000e+03   7.8068426e+01
   1.0983500e+03   7.8245112e+01
   1.0984000e+03   7.8444459e+01
   1.0984500e+03   7.8664734e+01
   1.0985000e+03   7.8904092e+01
   1.0985500e+03   7.9160619e+01
   1.0986000e+03   7.9432359e+01
   1.0986500e+03   7.9717350e+01
   1.0987000e+03   8.0013650e+01
   1.0987500e+03   8.0319365e+01
   1.0988000e+03   8.0632667e+01
   1.0988500e+03   8.0951815e+01
   1.0989000e+03   8.1275171e+01
   1.0989500e+03   8.1601204e+01
   1.0990000e+03   8.1928503e+01
   1.0990500e+03   8.2255778e+01
   1.0991000e+03   8.2581863e+01
   1.0991500e+03   8.2905712e+01
   1.0992000e+03   8.3226399e+01
   1.0992500e+03   8.3543114e+01
   1.0993000e+03   8.3855152e+01
   1.0993500e+03   8.4161913e+01
   1.0994000e+03   8.4462892e+01
   1.0994500e+03   8.4757670e+01
   1.0995000e+03   8.5045909e+01
   1.0995500e+03   8.5327344e+01
   1.0996000e+03   8.5601776e+01
   1.0996500e+03   8.5869062e+01
   1.0997000e+03   8.6129114e+01
   1.0997500e+03   8.6381888e+01
   1.0998000e+03   8.6627379e+01
   1.0998500e+03   8.6865619e+01
   1.0999000e+03   8.7096666e+01
   1.0999500e+03   8.7320607e+01
   1.1000000e+03   8.7537548e+01
   1.1000500e+03   8.7747613e+01
   1.1001000e+03   8.7950941e+01
   1.1001500e+03   8.8147682e+01
   1.1002000e+03   8.8337996e+01
   1.1002500e+03   8.8522048e+01
   1.1003000e+03   8.8700010e+01
   1.1003500e+03   8.8872056e+01
   1.1004000e+03   8.9038364e+01
   1.1004500e+03   8.9199111e+01
   1.1005000e+03   8.9354472e+01
   1.1005500e+03   8.9504625e+01
   1.1006000e+03   8.9649742e+01
   1.1006500e+03   8.9789995e+01
   1.1007000e+03   8.9925552e+01
   1.1007500e+03   9.0056577e+01
   1.1008000e+03   9.0183231e+01
   1.1008500e+03   9.0305669e+01
   1.1009000e+03   9.0424046e+01
   1.1009500e+03   9.0538507e+01
   1.1010000e+03   9.0649197e+01
   1.1010500e+03   9.0756254e+01
   1.1011000e+03   9.0859813e+01
   1.1011500e+03   9.0960003e+01
   1.1012000e+03   9.1056949e+01
   1.1012500e+03   9.1150772e+01
   1.1013000e+03   9.1241588e+01
   1.1013500e+03   9.1329509e+01
   1.1014000e+03   9.1414643e+01
   1.1014500e+03   9.1497094e+01
   1.1015000e+03   9.1576961e+01
   1.1015500e+03   9.1654340e+01
   1.1016000e+03   9.1729324e+01
   1.1016500e+03   9.1802002e+01
   1.1017000e+03   9.1872457e+01
   1.1017500e+03   9.1940772e+01
   1.1018000e+03   9.2007025e+01
   1.1018500e+03   9.2071291e+01
   1.1019000e+03   9.2133644e+01
   1.1019500e+03   9.2194151e+01
   1.1020000e+03   9.2252880e+01
   1.1020500e+03   9.2309895e+01
   1.1021000e+03   9.2365257e+01
   1.1021500e+03   9.2419024e+01
   1.1022000e+03   9.2471254e+01
   1.1022500e+03   9.2522001e+01
   1.1023000e+03   9.2571317e+01
   1.1023500e+03   9.2619251e+01
   1.1024000e+03   9.2665852e+01
   1.1024500e+03   9.2711166e+01
   1.1025000e+03   9.2755237e+01
   1.1025500e+03   9.2798108e+01
   1.1026000e+03   9.2839819e+01
   1.1026500e+03   9.2880410e+01
   1.1027000e+03   9.2919918e+01
   1.1027500e+03   9.2958380e+01
   1.1028000e+03   9.2995831e+01
   1.1028500e+03   9.3032303e+01
   1.1029000e+03   9.3067830e+01
   1.1029500e+03   9.3102442e+01
   1.1030000e+03   9.3136168e+01
   1.1030500e+03   9.3169038e+01
   1.1031000e+03   9.3201079e+01
   1.1031500e+03   9.3232317e+01
   1.1032000e+03   9.3262778e+01
   1.1032500e+03   9.3292487e+01
   1.1033000e+03   9.3321467e+01
   1.1033500e+03   9.3349740e+01
   1.1034000e+03   9.3377329e+01
   1.1034500e+03   9.3404255e+01
   1.1035000e+03   9.3430538e+01
   1.1035500e+03   9.3456198e+01
   1.1036000e+03   9.3481253e+01
   1.1036500e+03   9.3505722e+01
   1.1037000e+03   9.3529622e+01
   1.1037500e+03   9.3552971e+01
   1.1038000e+03   9.3575784e+01
   1.1038500e+03   9.3598077e+01
   1.1039000e+03   9.3619866e+01
   1.1039500e+03   9.3641165e+01
   1.1040000e+03   9.3661987e+01
   1.1040500e+03   9.3682348e+01
   1.1041000e+03   9.3702260e+01
   1.1041500e+03   9.3721736e+01
   1.1042000e+03   9.3740788e+01
   1.1042500e+03   9.3759427e+01
   1.1043000e+03   9.3777666e+01
   1.1043500e+03   9.3795516e+01
   1.1044000e+03   9.3812987e+01
   1.1044500e+03   9.3830089e+01
   1.1045000e+03   9.3846833e+01
   1.1045500e+03   9.3863229e+01
   1.1046000e+03   9.3879285e+01
   1.1046500e+03   9.3895011e+01
   1.1047000e+03   9.3910415e+01
   1.1047500e+03   9.3925507e+01
   1.1048000e+03   9.3940294e+01
   1.1048500e+03   9.3954784e+01
   1.1049000e+03   9.3968985e+01
   1.1049500e+03   9.3982905e+01
   1.1050000e+03   9.3996550e+01
   1.1050500e+03   9.4009928e+01
   1.1051000e+03   9.4023045e+01
   1.1051500e+03   9.4035908e+01
   1.1052000e+03   9.4048524e+01
   1.1052500e+03   9.4060899e+01
   1.1053000e+03   9.4073038e+01
   1.1053500e+03   9.4084947e+01
   1.1054000e+03   9.4096633e+01
   1.1054500e+03   9.4108100e+01
   1.1055000e+03   9.4119354e+01
   1.1055500e+03   9.4130400e+01
   1.1056000e+03   9.4141243e+01
   1.1056500e+03   9.4151888e+01
   1.1057000e+03   9.4162340e+01
   1.1057500e+03   9.4172602e+01
   1.1058000e+03   9.4182680e+01
   1.1058500e+03   9.4192579e+01
   1.1059000e+03   9.4202301e+01
   1.1059500e+03   9.4211851e+01
   1.1060000e+03   9.4221234e+01
   1.1060500e+03   9.4230453e+01
   1.1061000e+03   9.4239511e+01
   1.1061500e+03   9.4248413e+01
   1.1062000e+03   9.4257161e+01
   1.1062500e+03   9.4265760e+01
   1.1063000e+03   9.4274213e+01
   1.1063500e+03   9.4282523e+01
   1.1064000e+03   9.4290692e+01
   1.1064500e+03   9.4298725e+01
   1.1065000e+03   9.4306624e+01
   1.1065500e+03   9.4314392e+01
   1.1066000e+03   9.4322033e+01
   1.1066500e+03   9.4329547e+01
   1.1067000e+03   9.4336939e+01
   1.1067500e+03   9.4344212e+01
   1.1068000e+03   9.4351366e+01
   1.1068500e+03   9.4358406e+01
   1.1069000e+03   9.4365333e+01
   1.1069500e+03   9.4372150e+01
   1.1070000e+03   9.4378859e+01
   1.1070500e+03   9.4385462e+01
   1.1071000e+03   9.4391962e+01
   1.1071500e+03   9.4398361e+01
   1.1072000e+03   9.4404660e+01
   1.1072500e+03   9.4410862e+01
   1.1073000e+03   9.4416969e+01
   1.1073500e+03   9.4422982e+01
   1.1074000e+03   9.4428904e+01
   1.1074500e+03   9.4434736e+01
   1.1075000e+03   9.4440480e+01
   1.1075500e+03   9.4446138e+01
   1.1076000e+03   9.4451711e+01
   1.1076500e+03   9.4457202e+01
   1.1077000e+03   9.4462611e+01
   1.1077500e+03   9.4467941e+01
   1.1078000e+03   9.4473193e+01
   1.1078500e+03   9.4478368e+01
   1.1079000e+03   9.4483468e+01
   1.1079500e+03   9.4488495e+01
   1.1080000e+03   9.4493449e+01
   1.1080500e+03   9.4498332e+01
   1.1081000e+03   9.4503146e+01
   1.1081500e+03   9.4507891e+01
   1.1082000e+03   9.4512569e+01
   1.1082500e+03   9.4517182e+01
   1.1083000e+03   9.4521730e+01
   1.1083500e+03   9.4526214e+01
   1.1084000e+03   9.4530637e+01
   1.1084500e+03   9.4534998e+01
   1.1085000e+03   9.4539300e+01
   1.1085500e+03   9.4543542e+01
   1.1086000e+03   9.4547727e+01
   1.1086500e+03   9.4551855e+01
   1.1087000e+03   9.4555927e+01
   1.1087500e+03   9.4559944e+01
   1.1088000e+03   9.4563908e+01
   1.1088500e+03   9.4567818e+01
   1.1089000e+03   9.4571677e+01
   1.1089500e+03   9.4575485e+01
   1.1090000e+03   9.4579242e+01
   1.1090500e+03   9.4582951e+01
   1.1091000e+03   9.4586611e+01
   1.1091500e+03   9.4590223e+01
   1.1092000e+03   9.4593789e+01
   1.1092500e+03   9.4597308e+01
   1.1093000e+03   9.4600783e+01
   1.1093500e+03   9.4604212e+01
   1.1094000e+03   9.4607599e+01
   1.1094500e+03   9.4610942e+01
   1.1095000e+03   9.4614243e+01
   1.1095500e+03   9.4617503e+01
   1.1096000e+03   9.4620722e+01
   1.1096500e+03   9.4623900e+01
   1.1097000e+03   9.4627039e+01
   1.1097500e+03   9.4630139e+01
   1.1098000e+03   9.4633201e+01
   1.1098500e+03   9.4636226e+01
   1.1099000e+03   9.4639213e+01
   1.1099500e+03   9.4642164e+01
   1.1100000e+03   9.4645080e+01
   1.1100500e+03   9.4647960e+01
   1.1101000e+03   9.4650805e+01
   1.1101500e+03   9.4653616e+01
   1.1102000e+03   9.4656394e+01
   1.1102500e+03   9.4659138e+01
   1.1103000e+03   9.4661850e+01
   1.1103500e+03   9.4664530e+01
   1.1104000e+03   9.4667179e+01
   1.1104500e+03   9.4669796e+01
   1.1105000e+03   9.4672383e+01
   1.1105500e+03   9.4674940e+01
   1.1106000e+03   9.4677467e+01
   1.1106500e+03   9.4679965e+01
   1.1107000e+03   9.4682434e+01
   1.1107500e+03   9.4684875e+01
   1.1108000e+03   9.4687288e+01
   1.1108500e+03   9.4689673e+01
   1.1109000e+03   9.4692032e+01
   1.1109500e+03   9.4694364e+01
   1.1110000e+03   9.4696670e+01
   1.1110500e+03   9.4698950e+01
   1.1111000e+03   9.4701204e+01
   1.1111500e+03   9.4703433e+01
   1.1112000e+03   9.4705638e+01
   1.1112500e+03   9.4707818e+01
   1.1113000e+03   9.4709975e+01
   1.1113500e+03   9.4712107e+01
   1.1114000e+03   9.4714216e+01
   1.1114500e+03   9.4716303e+01
   1.1115000e+03   9.4718367e+01
   1.1115500e+03   9.4720408e+01
   1.1116000e+03   9.4722427e+01
   1.1116500e+03   9.4724425e+01
   1.1117000e+03   9.4726401e+01
   1.1117500e+03   9.4728357e+01
   1.1118000e+03   9.4730291e+01
   1.1118500e+03   9.4732205e+01
   1.1119000e+03   9.4734099e+01
   1.1119500e+03   9.4735973e+01
   1.1120000e+03   9.4737827e+01
   1.1120500e+03   9.4739662e+01
   1.1121000e+03   9.4741478e+01
   1.1121500e+03   9.4743275e+01
   1.1122000e+03   9.4745053e+01
   1.1122500e+03   9.4746813e+01
   1.1123000e+03   9.4748555e+01
   1.1123500e+03   9.4750279e+01
   1.1124000e+03   9.4751986e+01
   1.1124500e+03   9.4753675e+01
   1.1125000e+03   9.4755347e+01
   1.1125500e+03   9.4757002e+01
   1.1126000e+03   9.4758641e+01
   1.1126500e+03   9.4760263e+01
   1.1127000e+03   9.4761869e+01
   1.1127500e+03   9.4763459e+01
   1.1128000e+03   9.4765033e+01
   1.1128500e+03   9.4766591e+01
   1.1129000e+03   9.4768134e+01
   1.1129500e+03   9.4769662e+01
   1.1130000e+03   9.4771175e+01
   1.1130500e+03   9.4772673e+01
   1.1131000e+03   9.4774157e+01
   1.1131500e+03   9.4775626e+01
   1.1132000e+03   9.4777081e+01
   1.1132500e+03   9.4778522e+01
   1.1133000e+03   9.4779949e+01
   1.1133500e+03   9.4781362e+01
   1.1134000e+03   9.4782762e+01
   1.1134500e+03   9.4784148e+01
   1.1135000e+03   9.4785521e+01
   1.1135500e+03   9.4786882e+01
   1.1136000e+03   9.4788229e+01
   1.1136500e+03   9.4789564e+01
   1.1137000e+03   9.4790886e+01
   1.1137500e+03   9.4792196e+01
   1.1138000e+03   9.4793493e+01
   1.1138500e+03   9.4794779e+01
   1.1139000e+03   9.4796052e+01
   1.1139500e+03   9.4797314e+01
   1.1140000e+03   9.4798564e+01
   1.1140500e+03   9.4799803e+01
   1.1141000e+03   9.4801031e+01
   1.1141500e+03   9.4802247e+01
   1.1142000e+03   9.4803452e+01
   1.1142500e+03   9.4804646e+01
   1.1143000e+03   9.4805829e+01
   1.1143500e+03   9.4807002e+01
   1.1144000e+03   9.4808164e+01
   1.1144500e+03   9.4809316e+01
   1.1145000e+03   9.4810457e+01
   1.1145500e+03   9.4811588e+01
   1.1146000e+03   9.4812709e+01
   1.1146500e+03   9.4813821e+01
   1.1147000e+03   9.4814922e+01
   1.1147500e+03   9.4816014e+01
   1.1148000e+03   9.4817096e+01
   1.1148500e+03   9.4818168e+01
   1.1149000e+03   9.4819231e+01
   1.1149500e+03   9.4820285e+01
   1.1150000e+03   9.4821330e+01
   1.1150500e+03   9.4822366e+01
   1.1151000e+03   9.4823393e+01
   1.1151500e+03   9.4824411e+01
   1.1152000e+03   9.4825420e+01
   1.1152500e+03   9.4826420e+01
   1.1153000e+03   9.4827412e+01
   1.1153500e+03   9.4828396e+01
   1.1154000e+03   9.4829371e+01
   1.1154500e+03   9.4830338e+01
   1.1155000e+03   9.4831297e+01
   1.1155500e+03   9.4832247e+01
   1.1156000e+03   9.4833190e+01
   1.1156500e+03   9.4834125e+01
   1.1157000e+03   9.4835052e+01
   1.1157500e+03   9.4835971e+01
   1.1158000e+03   9.4836883e+01
   1.1158500e+03   9.4837787e+01
   1.1159000e+03   9.4838683e+01
   1.1159500e+03   9.4839573e+01
   1.1160000e+03   9.4840454e+01
   1.1160500e+03   9.4841329e+01
   1.1161000e+03   9.4842197e+01
   1.1161500e+03   9.4843057e+01
   1.1162000e+03   9.4843911e+01
   1.1162500e+03   9.4844757e+01
   1.1163000e+03   9.4845597e+01
   1.1163500e+03   9.4846430e+01
   1.1164000e+03   9.4847256e+01
   1.1164500e+03   9.4848075e+01
   1.1165000e+03   9.4848888e+01
   1.1165500e+03   9.4849695e+01
   1.1166000e+03   9.4850495e+01
   1.1166500e+03   9.4851289e+01
   1.1167000e+03   9.4852076e+01
   1.1167500e+03   9.4852857e+01
   1.1168000e+03   9.4853632e+01
   1.1168500e+03   9.4854401e+01
   1.1169000e+03   9.4855164e+01
   1.1169500e+03   9.4855921e+01
   1.1170000e+03   9.4856672e+01
   1.1170500e+03   9.4857418e+01
   1.1171000e+03   9.4858157e+01
   1.1171500e+03   9.4858891e+01
   1.1172000e+03   9.4859619e+01
   1.1172500e+03   9.4860341e+01
   1.1173000e+03   9.4861058e+01
   1.1173500e+03   9.4861770e+01
   1.1174000e+03   9.4862476e+01
   1.1174500e+03   9.4863176e+01
   1.1175000e+03   9.4863872e+01
   1.1175500e+03   9.4864562e+01
   1.1176000e+03   9.4865247e+01
   1.1176500e+03   9.4865926e+01
   1.1177000e+03   9.4866601e+01
   1.1177500e+03   9.4867270e+01
   1.1178000e+03   9.4867935e+01
   1.1178500e+03   9.4868594e+01
   1.1179000e+03   9.4869249e+01
   1.1179500e+03   9.4869898e+01
   1.1180000e+03   9.4870543e+01
   1.1180500e+03   9.4871183e+01
   1.1181000e+03   9.4871819e+01
   1.1181500e+03   9.4872449e+01
   1.1182000e+03   9.4873075e+01
   1.1182500e+03   9.4873697e+01
   1.1183000e+03   9.4874314e+01
   1.1183500e+03   9.4874926e+01
   1.1184000e+03   9.4875534e+01
   1.1184500e+03   9.4876138e+01
   1.1185000e+03   9.4876737e+01
   1.1185500e+03   9.4877332e+01
   1.1186000e+03   9.4877923e+01
   1.1186500e+03   9.4878509e+01
   1.1187000e+03   9.4879091e+01
   1.1187500e+03   9.4879669e+01
   1.1188000e+03   9.4880243e+01
   1.1188500e+03   9.4880813e+01
   1.1189000e+03   9.4881378e+01
   1.1189500e+03   9.4881940e+01
   1.1190000e+03   9.4882498e+01
   1.1190500e+03   9.4883052e+01
   1.1191000e+03   9.4883602e+01
   1.1191500e+03   9.4884148e+01
   1.1192000e+03   9.4884690e+01
   1.1192500e+03   9.4885228e+01
   1.1193000e+03   9.4885763e+01
   1.1193500e+03   9.4886294e+01
   1.1194000e+03   9.4886821e+01
   1.1194500e+03   9.4887345e+01
   1.1195000e+03   9.4887865e+01
   1.1195500e+03   9.4888381e+01
   1.1196000e+03   9.4888894e+01
   1.1196500e+03   9.4889403e+01
   1.1197000e+03   9.4889909e+01
   1.1197500e+03   9.4890412e+01
   1.1198000e+03   9.4890911e+01
   1.1198500e+03   9.4891406e+01
   1.1199000e+03   9.4891899e+01
   1.1199500e+03   9.4892387e+01
   1.1200000e+03   9.4892873e+01
   1.1200500e+03   9.4893355e+01
   1.1201000e+03   9.4893834e+01
   1.1201500e+03   9.4894310e+01
   1.1202000e+03   9.4894783e+01
   1.1202500e+03   9.4895252e+01
   1.1203000e+03   9.4895719e+01
   1.1203500e+03   9.4896182e+01
   1.1204000e+03   9.4896642e+01
   1.1204500e+03   9.4897100e+01
   1.1205000e+03   9.4897554e+01
   1.1205500e+03   9.4898005e+01
   1.1206000e+03   9.4898453e+01
   1.1206500e+03   9.4898898e+01
   1.1207000e+03   9.4899341e+01
   1.1207500e+03   9.4899780e+01
   1.1208000e+03   9.4900217e+01
   1.1208500e+03   9.4900650e+01
   1.1209000e+03   9.4901081e+01
   1.1209500e+03   9.4901509e+01
   1.1210000e+03   9.4901935e+01
   1.1210500e+03   9.4902357e+01
   1.1211000e+03   9.4902777e+01
   1.1211500e+03   9.4903194e+01
   1.1212000e+03   9.4903609e+01
   1.1212500e+03   9.4904021e+01
   1.1213000e+03   9.4904430e+01
   1.1213500e+03   9.4904837e+01
   1.1214000e+03   9.4905241e+01
   1.1214500e+03   9.4905642e+01
   1.1215000e+03   9.4906041e+01
   1.1215500e+03   9.4906437e+01
   1.1216000e+03   9.4906831e+01
   1.1216500e+03   9.4907223e+01
   1.1217000e+03   9.4907612e+01
   1.1217500e+03   9.4907998e+01
   1.1218000e+03   9.4908382e+01
   1.1218500e+03   9.4908764e+01
   1.1219000e+03   9.4909144e+01
   1.1219500e+03   9.4909521e+01
   1.1220000e+03   9.4909895e+01
   1.1220500e+03   9.4910268e+01
   1.1221000e+03   9.4910638e+01
   1.1221500e+03   9.4911005e+01
   1.1222000e+03   9.4911371e+01
   1.1222500e+03   9.4911734e+01
   1.1223000e+03   9.4912095e+01
   1.1223500e+03   9.4912454e+01
   1.1224000e+03   9.4912811e+01
   1.1224500e+03   9.4913165e+01
   1.1225000e+03   9.4913517e+01
   1.1225500e+03   9.4913868e+01
   1.1226000e+03   9.4914216e+01
   1.1226500e+03   9.4914562e+01
   1.1227000e+03   9.4914905e+01
   1.1227500e+03   9.4915247e+01
   1.1228000e+03   9.4915587e+01
   1.1228500e+03   9.4915925e+01
   1.1229000e+03   9.4916260e+01
   1.1229500e+03   9.4916594e+01
   1.1230000e+03   9.4916926e+01
   1.1230500e+03   9.4917256e+01
   1.1231000e+03   9.4917583e+01
   1.1231500e+03   9.4917909e+01
   1.1232000e+03   9.4918233e+01
   1.1232500e+03   9.4918555e+01
   1.1233000e+03   9.4918875e+01
   1.1233500e+03   9.4919193e+01
   1.1234000e+03   9.4919510e+01
   1.1234500e+03   9.4919824e+01
   1.1235000e+03   9.4920137e+01
   1.1235500e+03   9.4920448e+01
   1.1236000e+03   9.4920757e+01
   1.1236500e+03   9.4921064e+01
   1.1237000e+03   9.4921370e+01
   1.1237500e+03   9.4921673e+01
   1.1238000e+03   9.4921975e+01
   1.1238500e+03   9.4922275e+01
   1.1239000e+03   9.4922574e+01
   1.1239500e+03   9.4922871e+01
   1.1240000e+03   9.4923166e+01
   1.1240500e+03   9.4923459e+01
   1.1241000e+03   9.4923751e+01
   1.1241500e+03   9.4924041e+01
   1.1242000e+03   9.4924329e+01
   1.1242500e+03   9.4924616e+01
   1.1243000e+03   9.4924901e+01
   1.1243500e+03   9.4925185e+01
   1.1244000e+03   9.4925466e+01
   1.1244500e+03   9.4925747e+01
   1.1245000e+03   9.4926026e+01
   1.1245500e+03   9.4926303e+01
   1.1246000e+03   9.4926578e+01
   1.1246500e+03   9.4926852e+01
   1.1247000e+03   9.4927125e+01
   1.1247500e+03   9.4927396e+01
   1.1248000e+03   9.4927666e+01
   1.1248500e+03   9.4927934e+01
   1.1249000e+03   9.4928200e+01
   1.1249500e+03   9.4928465e+01
   1.1250000e+03   9.4928729e+01


==> Data/Lorentzians/lorentz_fit_33C.dat <==
   1.0750500e+03   9.4843396e+01
   1.0751000e+03   9.4842685e+01
   1.0751500e+03   9.4841969e+01
   1.0752000e+03   9.4841248e+01
   1.0752500e+03   9.4840523e+01
   1.0753000e+03   9.4839792e+01
   1.0753500e+03   9.4839056e+01
   1.0754000e+03   9.4838316e+01
   1.0754500e+03   9.4837570e+01
   1.0755000e+03   9.4836819e+01
   1.0755500e+03   9.4836063e+01
   1.0756000e+03   9.4835302e+01
   1.0756500e+03   9.4834535e+01
   1.0757000e+03   9.4833763e+01
   1.0757500e+03   9.4832986e+01
   1.0758000e+03   9.4832203e+01
   1.0758500e+03   9.4831415e+01
   1.0759000e+03   9.4830621e+01
   1.0759500e+03   9.4829821e+01
   1.0760000e+03   9.4829016e+01
   1.0760500e+03   9.4828205e+01
   1.0761000e+03   9.4827389e+01
   1.0761500e+03   9.4826566e+01
   1.0762000e+03   9.4825738e+01
   1.0762500e+03   9.4824904e+01
   1.0763000e+03   9.4824064e+01
   1.0763500e+03   9.4823218e+01
   1.0764000e+03   9.4822365e+01
   1.0764500e+03   9.4821507e+01
   1.0765000e+03   9.4820642e+01
   1.0765500e+03   9.4819771e+01
   1.0766000e+03   9.4818894e+01
   1.0766500e+03   9.4818011e+01
   1.0767000e+03   9.4817121e+01
   1.0767500e+03   9.4816224e+01
   1.0768000e+03   9.4815321e+01
   1.0768500e+03   9.4814411e+01
   1.0769000e+03   9.4813494e+01
   1.0769500e+03   9.4812571e+01
   1.0770000e+03   9.4811641e+01
   1.0770500e+03   9.4810704e+01
   1.0771000e+03   9.4809760e+01
   1.0771500e+03   9.4808809e+01
   1.0772000e+03   9.4807851e+01
   1.0772500e+03   9.4806885e+01
   1.0773000e+03   9.4805913e+01
   1.0773500e+03   9.4804933e+01
   1.0774000e+03   9.4803945e+01
   1.0774500e+03   9.4802950e+01
   1.0775000e+03   9.4801948e+01
   1.0775500e+03   9.4800938e+01
   1.0776000e+03   9.4799920e+01
   1.0776500e+03   9.4798894e+01
   1.0777000e+03   9.4797861e+01
   1.0777500e+03   9.4796820e+01
   1.0778000e+03   9.4795770e+01
   1.0778500e+03   9.4794713e+01
   1.0779000e+03   9.4793647e+01
   1.0779500e+03   9.4792573e+01
   1.0780000e+03   9.4791491e+01
   1.0780500e+03   9.4790400e+01
   1.0781000e+03   9.4789301e+01
   1.0781500e+03   9.4788193e+01
   1.0782000e+03   9.4787076e+01
   1.0782500e+03   9.4785950e+01
   1.0783000e+03   9.4784816e+01
   1.0783500e+03   9.4783673e+01
   1.0784000e+03   9.4782520e+01
   1.0784500e+03   9.4781359e+01
   1.0785000e+03   9.4780188e+01
   1.0785500e+03   9.4779007e+01
   1.0786000e+03   9.4777817e+01
   1.0786500e+03   9.4776618e+01
   1.0787000e+03   9.4775409e+01
   1.0787500e+03   9.4774190e+01
   1.0788000e+03   9.4772961e+01
   1.0788500e+03   9.4771723e+01
   1.0789000e+03   9.4770474e+01
   1.0789500e+03   9.4769215e+01
   1.0790000e+03   9.4767945e+01
   1.0790500e+03   9.4766665e+01
   1.0791000e+03   9.4765375e+01
   1.0791500e+03   9.4764074e+01
   1.0792000e+03   9.4762762e+01
   1.0792500e+03   9.4761439e+01
   1.0793000e+03   9.4760105e+01
   1.0793500e+03   9.4758760e+01
   1.0794000e+03   9.4757404e+01
   1.0794500e+03   9.4756036e+01
   1.0795000e+03   9.4754657e+01
   1.0795500e+03   9.4753266e+01
   1.0796000e+03   9.4751864e+01
   1.0796500e+03   9.4750449e+01
   1.0797000e+03   9.4749023e+01
   1.0797500e+03   9.4747584e+01
   1.0798000e+03   9.4746133e+01
   1.0798500e+03   9.4744669e+01
   1.0799000e+03   9.4743193e+01
   1.0799500e+03   9.4741704e+01
   1.0800000e+03   9.4740202e+01
   1.0800500e+03   9.4738687e+01
   1.0801000e+03   9.4737159e+01
   1.0801500e+03   9.4735617e+01
   1.0802000e+03   9.4734062e+01
   1.0802500e+03   9.4732493e+01
   1.0803000e+03   9.4730911e+01
   1.0803500e+03   9.4729314e+01
   1.0804000e+03   9.4727704e+01
   1.0804500e+03   9.4726079e+01
   1.0805000e+03   9.4724439e+01
   1.0805500e+03   9.4722785e+01
   1.0806000e+03   9.4721116e+01
   1.0806500e+03   9.4719432e+01
   1.0807000e+03   9.4717733e+01
   1.0807500e+03   9.4716018e+01
   1.0808000e+03   9.4714288e+01
   1.0808500e+03   9.4712542e+01
   1.0809000e+03   9.4710780e+01
   1.0809500e+03   9.4709002e+01
   1.0810000e+03   9.4707208e+01
   1.0810500e+03   9.4705397e+01
   1.0811000e+03   9.4703570e+01
   1.0811500e+03   9.4701725e+01
   1.0812000e+03   9.4699863e+01
   1.0812500e+03   9.4697984e+01
   1.0813000e+03   9.4696088e+01
   1.0813500e+03   9.4694173e+01
   1.0814000e+03   9.4692241e+01
   1.0814500e+03   9.4690290e+01
   1.0815000e+03   9.4688321e+01
   1.0815500e+03   9.4686334e+01
   1.0816000e+03   9.4684327e+01
   1.0816500e+03   9.4682301e+01
   1.0817000e+03   9.4680256e+01
   1.0817500e+03   9.4678191e+01
   1.0818000e+03   9.4676106e+01
   1.0818500e+03   9.4674001e+01
   1.0819000e+03   9.4671876e+01
   1.0819500e+03   9.4669729e+01
   1.0820000e+03   9.4667562e+01
   1.0820500e+03   9.4665374e+01
   1.0821000e+03   9.4663164e+01
   1.0821500e+03   9.4660933e+01
   1.0822000e+03   9.4658679e+01
   1.0822500e+03   9.4656403e+01
   1.0823000e+03   9.4654104e+01
   1.0823500e+03   9.4651783e+01
   1.0824000e+03   9.4649438e+01
   1.0824500e+03   9.4647069e+01
   1.0825000e+03   9.4644677e+01
   1.0825500e+03   9.4642261e+01
   1.0826000e+03   9.4639819e+01
   1.0826500e+03   9.4637354e+01
   1.0827000e+03   9.4634863e+01
   1.0827500e+03   9.4632346e+01
   1.0828000e+03   9.4629804e+01
   1.0828500e+03   9.4627235e+01
   1.0829000e+03   9.4624640e+01
   1.0829500e+03   9.4622017e+01
   1.0830000e+03   9.4619368e+01
   1.0830500e+03   9.4616691e+01
   1.0831000e+03   9.4613985e+01
   1.0831500e+03   9.4611252e+01
   1.0832000e+03   9.4608489e+01
   1.0832500e+03   9.4605697e+01
   1.0833000e+03   9.4602875e+01
   1.0833500e+03   9.4600024e+01
   1.0834000e+03   9.4597142e+01
   1.0834500e+03   9.4594228e+01
   1.0835000e+03   9.4591284e+01
   1.0835500e+03   9.4588307e+01
   1.0836000e+03   9.4585299e+01
   1.0836500e+03   9.4582257e+01
   1.0837000e+03   9.4579182e+01
   1.0837500e+03   9.4576074e+01
   1.0838000e+03   9.4572931e+01
   1.0838500e+03   9.4569754e+01
   1.0839000e+03   9.4566541e+01
   1.0839500e+03   9.4563293e+01
   1.0840000e+03   9.4560009e+01
   1.0840500e+03   9.4556687e+01
   1.0841000e+03   9.4553329e+01
   1.0841500e+03   9.4549932e+01
   1.0842000e+03   9.4546497e+01
   1.0842500e+03   9.4543023e+01
   1.0843000e+03   9.4539509e+01
   1.0843500e+03   9.4535955e+01
   1.0844000e+03   9.4532360e+01
   1.0844500e+03   9.4528724e+01
   1.0845000e+03   9.4525046e+01
   1.0845500e+03   9.4521325e+01
   1.0846000e+03   9.4517561e+01
   1.0846500e+03   9.4513752e+01
   1.0847000e+03   9.4509899e+01
   1.0847500e+03   9.4506000e+01
   1.0848000e+03   9.4502056e+01
   1.0848500e+03   9.4498064e+01
   1.0849000e+03   9.4494025e+01
   1.0849500e+03   9.4489937e+01
   1.0850000e+03   9.4485801e+01
   1.0850500e+03   9.4481614e+01
   1.0851000e+03   9.4477377e+01
   1.0851500e+03   9.4473089e+01
   1.0852000e+03   9.4468748e+01
   1.0852500e+03   9.4464353e+01
   1.0853000e+03   9.4459905e+01
   1.0853500e+03   9.4455402e+01
   1.0854000e+03   9.4450843e+01
   1.0854500e+03   9.4446228e+01
   1.0855000e+03   9.4441555e+01
   1.0855500e+03   9.4436823e+01
   1.0856000e+03   9.4432032e+01
   1.0856500e+03   9.4427180e+01
   1.0857000e+03   9.4422267e+01
   1.0857500e+03   9.4417291e+01
   1.0858000e+03   9.4412251e+01
   1.0858500e+03   9.4407147e+01
   1.0859000e+03   9.4401977e+01
   1.0859500e+03   9.4396740e+01
   1.0860000e+03   9.4391435e+01
   1.0860500e+03   9.4386061e+01
   1.0861000e+03   9.4380616e+01
   1.0861500e+03   9.4375100e+01
   1.0862000e+03   9.4369510e+01
   1.0862500e+03   9.4363847e+01
   1.0863000e+03   9.4358109e+01
   1.0863500e+03   9.4352293e+01
   1.0864000e+03   9.4346400e+01
   1.0864500e+03   9.4340426e+01
   1.0865000e+03   9.4334373e+01
   1.0865500e+03   9.4328236e+01
   1.0866000e+03   9.4322016e+01
   1.0866500e+03   9.4315711e+01
   1.0867000e+03   9.4309319e+01
   1.0867500e+03   9.4302838e+01
   1.0868000e+03   9.4296267e+01
   1.0868500e+03   9.4289605e+01
   1.0869000e+03   9.4282849e+01
   1.0869500e+03   9.4275998e+01
   1.0870000e+03   9.4269051e+01
   1.0870500e+03   9.4262004e+01
   1.0871000e+03   9.4254858e+01
   1.0871500e+03   9.4247608e+01
   1.0872000e+03   9.4240255e+01
   1.0872500e+03   9.4232795e+01
   1.0873000e+03   9.4225227e+01
   1.0873500e+03   9.4217549e+01
   1.0874000e+03   9.4209759e+01
   1.0874500e+03   9.4201853e+01
   1.0875000e+03   9.4193831e+01
   1.0875500e+03   9.4185690e+01
   1.0876000e+03   9.4177427e+01
   1.0876500e+03   9.4169041e+01
   1.0877000e+03   9.4160529e+01
   1.0877500e+03   9.4151888e+01
   1.0878000e+03   9.4143115e+01
   1.0878500e+03   9.4134209e+01
   1.0879000e+03   9.4125166e+01
   1.0879500e+03   9.4115985e+01
   1.0880000e+03   9.4106661e+01
   1.0880500e+03   9.4097192e+01
   1.0881000e+03   9.4087575e+01
   1.0881500e+03   9.4077808e+01
   1.0882000e+03   9.4067886e+01
   1.0882500e+03   9.4057807e+01
   1.0883000e+03   9.4047568e+01
   1.0883500e+03   9.4037166e+01
   1.0884000e+03   9.4026596e+01
   1.0884500e+03   9.4015855e+01
   1.0885000e+03   9.4004941e+01
   1.0885500e+03   9.3993848e+01
   1.0886000e+03   9.3982574e+01
   1.0886500e+03   9.3971114e+01
   1.0887000e+03   9.3959464e+01
   1.0887500e+03   9.3947621e+01
   1.0888000e+03   9.3935581e+01
   1.0888500e+03   9.3923338e+01
   1.0889000e+03   9.3910888e+01
   1.0889500e+03   9.3898228e+01
   1.0890000e+03   9.3885352e+01
   1.0890500e+03   9.3872255e+01
   1.0891000e+03   9.3858933e+01
   1.0891500e+03   9.3845381e+01
   1.0892000e+03   9.3831593e+01
   1.0892500e+03   9.3817564e+01
   1.0893000e+03   9.3803289e+01
   1.0893500e+03   9.3788762e+01
   1.0894000e+03   9.3773978e+01
   1.0894500e+03   9.3758930e+01
   1.0895000e+03   9.3743612e+01
   1.0895500e+03   9.3728018e+01
   1.0896000e+03   9.3712142e+01
   1.0896500e+03   9.3695977e+01
   1.0897000e+03   9.3679516e+01
   1.0897500e+03   9.3662753e+01
   1.0898000e+03   9.3645680e+01
   1.0898500e+03   9.3628289e+01
   1.0899000e+03   9.3610574e+01
   1.0899500e+03   9.3592526e+01
   1.0900000e+03   9.3574138e+01
   1.0900500e+03   9.3555400e+01
   1.0901000e+03   9.3536305e+01
   1.0901500e+03   9.3516844e+01
   1.0902000e+03   9.3497008e+01
   1.0902500e+03   9.3476787e+01
   1.0903000e+03   9.3456173e+01
   1.0903500e+03   9.3435155e+01
   1.0904000e+03   9.3413722e+01
   1.0904500e+03   9.3391866e+01
   1.0905000e+03   9.3369574e+01
   1.0905500e+03   9.3346837e+01
   1.0906000e+03   9.3323642e+01
   1.0906500e+03   9.3299978e+01
   1.0907000e+03   9.3275833e+01
   1.0907500e+03   9.3251194e+01
   1.0908000e+03   9.3226049e+01
   1.0908500e+03   9.3200384e+01
   1.0909000e+03   9.3174186e+01
   1.0909500e+03   9.3147441e+01
   1.0910000e+03   9.3120134e+01
   1.0910500e+03   9.3092251e+01
   1.0911000e+03   9.3063776e+01
   1.0911500e+03   9.3034694e+01
   1.0912000e+03   9.3004987e+01
   1.0912500e+03   9.2974640e+01
   1.0913000e+03   9.2943635e+01
   1.0913500e+03   9.2911954e+01
   1.0914000e+03   9.2879579e+01
   1.0914500e+03   9.2846491e+01
   1.0915000e+03   9.2812670e+01
   1.0915500e+03   9.2778095e+01
   1.0916000e+03   9.2742748e+01
   1.0916500e+03   9.2706605e+01
   1.0917000e+03   9.2669644e+01
   1.0917500e+03   9.2631844e+01
   1.0918000e+03   9.2593180e+01
   1.0918500e+03   9.2553628e+01
   1.0919000e+03   9.2513163e+01
   1.0919500e+03   9.2471760e+01
   1.0920000e+03   9.2429392e+01
   1.0920500e+03   9.2386031e+01
   1.0921000e+03   9.2341649e+01
   1.0921500e+03   9.2296217e+01
   1.0922000e+03   9.2249706e+01
   1.0922500e+03   9.2202083e+01
   1.0923000e+03   9.2153318e+01
   1.0923500e+03   9.2103378e+01
   1.0924000e+03   9.2052229e+01
   1.0924500e+03   9.1999836e+01
   1.0925000e+03   9.1946163e+01
   1.0925500e+03   9.1891174e+01
   1.0926000e+03   9.1834830e+01
   1.0926500e+03   9.1777093e+01
   1.0927000e+03   9.1717923e+01
   1.0927500e+03   9.1657278e+01
   1.0928000e+03   9.1595116e+01
   1.0928500e+03   9.1531393e+01
   1.0929000e+03   9.1466066e+01
   1.0929500e+03   9.1399088e+01
   1.0930000e+03   9.1330412e+01
   1.0930500e+03   9.1259990e+01
   1.0931000e+03   9.1187774e+01
   1.0931500e+03   9.1113712e+01
   1.0932000e+03   9.1037753e+01
   1.0932500e+03   9.0959845e+01
   1.0933000e+03   9.0879934e+01
   1.0933500e+03   9.0797965e+01
   1.0934000e+03   9.0713883e+01
   1.0934500e+03   9.0627631e+01
   1.0935000e+03   9.0539153e+01
   1.0935500e+03   9.0448389e+01
   1.0936000e+03   9.0355281e+01
   1.0936500e+03   9.0259770e+01
   1.0937000e+03   9.0161796e+01
   1.0937500e+03   9.0061299e+01
   1.0938000e+03   8.9958219e+01
   1.0938500e+03   8.9852497e+01
   1.0939000e+03   8.9744072e+01
   1.0939500e+03   8.9632886e+01
   1.0940000e+03   8.9518880e+01
   1.0940500e+03   8.9401997e+01
   1.0941000e+03   8.9282183e+01
   1.0941500e+03   8.9159383e+01
   1.0942000e+03   8.9033547e+01
   1.0942500e+03   8.8904626e+01
   1.0943000e+03   8.8772574e+01
   1.0943500e+03   8.8637350e+01
   1.0944000e+03   8.8498919e+01
   1.0944500e+03   8.8357247e+01
   1.0945000e+03   8.8212310e+01
   1.0945500e+03   8.8064088e+01
   1.0946000e+03   8.7912569e+01
   1.0946500e+03   8.7757751e+01
   1.0947000e+03   8.7599640e+01
   1.0947500e+03   8.7438251e+01
   1.0948000e+03   8.7273614e+01
   1.0948500e+03   8.7105770e+01
   1.0949000e+03   8.6934773e+01
   1.0949500e+03   8.6760693e+01
   1.0950000e+03   8.6583616e+01
   1.0950500e+03   8.6403649e+01
   1.0951000e+03   8.6220913e+01
   1.0951500e+03   8.6035554e+01
   1.0952000e+03   8.5847739e+01
   1.0952500e+03   8.5657657e+01
   1.0953000e+03   8.5465525e+01
   1.0953500e+03   8.5271583e+01
   1.0954000e+03   8.5076100e+01
   1.0954500e+03   8.4879375e+01
   1.0955000e+03   8.4681734e+01
   1.0955500e+03   8.4483534e+01
   1.0956000e+03   8.4285165e+01
   1.0956500e+03   8.4087045e+01
   1.0957000e+03   8.3889624e+01
   1.0957500e+03   8.3693385e+01
   1.0958000e+03   8.3498838e+01
   1.0958500e+03   8.3306524e+01
   1.0959000e+03   8.3117008e+01
   1.0959500e+03   8.2930884e+01
   1.0960000e+03   8.2748764e+01
   1.0960500e+03   8.2571281e+01
   1.0961000e+03   8.2399084e+01
   1.0961500e+03   8.2232831e+01
   1.0962000e+03   8.2073185e+01
   1.0962500e+03   8.1920813e+01
   1.0963000e+03   8.1776373e+01
   1.0963500e+03   8.1640513e+01
   1.0964000e+03   8.1513864e+01
   1.0964500e+03   8.1397032e+01
   1.0965000e+03   8.1290591e+01
   1.0965500e+03   8.1195078e+01
   1.0966000e+03   8.1110987e+01
   1.0966500e+03   8.1038759e+01
   1.0967000e+03   8.0978782e+01
   1.0967500e+03   8.0931380e+01
   1.0968000e+03   8.0896816e+01
   1.0968500e+03   8.0875279e+01
   1.0969000e+03   8.0866890e+01
   1.0969500e+03   8.0871697e+01
   1.0970000e+03   8.0889672e+01
   1.0970500e+03   8.0920714e+01
   1.0971000e+03   8.0964652e+01
   1.0971500e+03   8.1021244e+01
   1.0972000e+03   8.1090180e+01
   1.0972500e+03   8.1171091e+01
   1.0973000e+03   8.1263549e+01
   1.0973500e+03   8.1367073e+01
   1.0974000e+03   8.1481139e+01
   1.0974500e+03   8.1605181e+01
   1.0975000e+03   8.1738600e+01
   1.0975500e+03   8.1880773e+01
   1.0976000e+03   8.2031057e+01
   1.0976500e+03   8.2188792e+01
   1.0977000e+03   8.2353317e+01
   1.0977500e+03   8.2523965e+01
   1.0978000e+03   8.2700077e+01
   1.0978500e+03   8.2881001e+01
   1.0979000e+03   8.3066099e+01
   1.0979500e+03   8.3254753e+01
   1.0980000e+03   8.3446365e+01
   1.0980500e+03   8.3640360e+01
   1.0981000e+03   8.3836191e+01
   1.0981500e+03   8.4033340e+01
   1.0982000e+03   8.4231316e+01
   1.0982500e+03   8.4429660e+01
   1.0983000e+03   8.4627946e+01
   1.0983500e+03   8.4825775e+01
   1.0984000e+03   8.5022783e+01
   1.0984500e+03   8.5218634e+01
   1.0985000e+03   8.5413022e+01
   1.0985500e+03   8.5605671e+01
   1.0986000e+03   8.5796332e+01
   1.0986500e+03   8.5984782e+01
   1.0987000e+03   8.6170826e+01
   1.0987500e+03   8.6354289e+01
   1.0988000e+03   8.6535021e+01
   1.0988500e+03   8.6712894e+01
   1.0989000e+03   8.6887797e+01
   1.0989500e+03   8.7059639e+01
   1.0990000e+03   8.7228346e+01
   1.0990500e+03   8.7393859e+01
   1.0991000e+03   8.7556132e+01
   1.0991500e+03   8.7715136e+01
   1.0992000e+03   8.7870850e+01
   1.0992500e+03   8.8023264e+01
   1.0993000e+03   8.8172381e+01
   1.0993500e+03   8.8318209e+01
   1.0994000e+03   8.8460765e+01
   1.0994500e+03   8.8600074e+01
   1.0995000e+03   8.8736165e+01
   1.0995500e+03   8.8869074e+01
   1.0996000e+03   8.8998841e+01
   1.0996500e+03   8.9125511e+01
   1.0997000e+03   8.9249130e+01
   1.0997500e+03   8.9369750e+01
   1.0998000e+03   8.9487423e+01
   1.0998500e+03   8.9602205e+01
   1.0999000e+03   8.9714151e+01
   1.0999500e+03   8.9823320e+01
   1.1000000e+03   8.9929771e+01
   1.1000500e+03   9.0033562e+01
   1.1001000e+03   9.0134755e+01
   1.1001500e+03   9.0233408e+01
   1.1002000e+03   9.0329582e+01
   1.1002500e+03   9.0423337e+01
   1.1003000e+03   9.0514731e+01
   1.1003500e+03   9.0603825e+01
   1.1004000e+03   9.0690676e+01
   1.1004500e+03   9.0775341e+01
   1.1005000e+03   9.0857878e+01
   1.1005500e+03   9.0938343e+01
   1.1006000e+03   9.1016789e+01
   1.1006500e+03   9.1093272e+01
   1.1007000e+03   9.1167844e+01
   1.1007500e+03   9.1240557e+01
   1.1008000e+03   9.1311461e+01
   1.1008500e+03   9.1380607e+01
   1.1009000e+03   9.1448041e+01
   1.1009500e+03   9.1513812e+01
   1.1010000e+03   9.1577966e+01
   1.1010500e+03   9.1640547e+01
   1.1011000e+03   9.1701600e+01
   1.1011500e+03   9.1761167e+01
   1.1012000e+03   9.1819289e+01
   1.1012500e+03   9.1876007e+01
   1.1013000e+03   9.1931361e+01
   1.1013500e+03   9.1985387e+01
   1.1014000e+03   9.2038124e+01
   1.1014500e+03   9.2089608e+01
   1.1015000e+03   9.2139873e+01
   1.1015500e+03   9.2188954e+01
   1.1016000e+03   9.2236883e+01
   1.1016500e+03   9.2283693e+01
   1.1017000e+03   9.2329415e+01
   1.1017500e+03   9.2374079e+01
   1.1018000e+03   9.2417715e+01
   1.1018500e+03   9.2460350e+01
   1.1019000e+03   9.2502013e+01
   1.1019500e+03   9.2542730e+01
   1.1020000e+03   9.2582527e+01
   1.1020500e+03   9.2621430e+01
   1.1021000e+03   9.2659462e+01
   1.1021500e+03   9.2696649e+01
   1.1022000e+03   9.2733011e+01
   1.1022500e+03   9.2768573e+01
   1.1023000e+03   9.2803355e+01
   1.1023500e+03   9.2837379e+01
   1.1024000e+03   9.2870664e+01
   1.1024500e+03   9.2903231e+01
   1.1025000e+03   9.2935099e+01
   1.1025500e+03   9.2966286e+01
   1.1026000e+03   9.2996810e+01
   1.1026500e+03   9.3026688e+01
   1.1027000e+03   9.3055939e+01
   1.1027500e+03   9.3084577e+01
   1.1028000e+03   9.3112619e+01
   1.1028500e+03   9.3140081e+01
   1.1029000e+03   9.3166977e+01
   1.1029500e+03   9.3193322e+01
   1.1030000e+03   9.3219131e+01
   1.1030500e+03   9.3244415e+01
   1.1031000e+03   9.3269191e+01
   1.1031500e+03   9.3293469e+01
   1.1032000e+03   9.3317262e+01
   1.1032500e+03   9.3340583e+01
   1.1033000e+03   9.3363444e+01
   1.1033500e+03   9.3385855e+01
   1.1034000e+03   9.3407829e+01
   1.1034500e+03   9.3429375e+01
   1.1035000e+03   9.3450505e+01
   1.1035500e+03   9.3471228e+01
   1.1036000e+03   9.3491555e+01
   1.1036500e+03   9.3511495e+01
   1.1037000e+03   9.3531057e+01
   1.1037500e+03   9.3550250e+01
   1.1038000e+03   9.3569084e+01
   1.1038500e+03   9.3587566e+01
   1.1039000e+03   9.3605706e+01
   1.1039500e+03   9.3623511e+01
   1.1040000e+03   9.3640988e+01
   1.1040500e+03   9.3658147e+01
   1.1041000e+03   9.3674994e+01
   1.1041500e+03   9.3691536e+01
   1.1042000e+03   9.3707781e+01
   1.1042500e+03   9.3723735e+01
   1.1043000e+03   9.3739404e+01
   1.1043500e+03   9.3754797e+01
   1.1044000e+03   9.3769917e+01
   1.1044500e+03   9.3784773e+01
   1.1045000e+03   9.3799369e+01
   1.1045500e+03   9.3813712e+01
   1.1046000e+03   9.3827807e+01
   1.1046500e+03   9.3841660e+01
   1.1047000e+03   9.3855276e+01
   1.1047500e+03   9.3868660e+01
   1.1048000e+03   9.3881817e+01
   1.1048500e+03   9.3894753e+01
   1.1049000e+03   9.3907471e+01
   1.1049500e+03   9.3919977e+01
   1.1050000e+03   9.3932276e+01
   1.1050500e+03   9.3944371e+01
   1.1051000e+03   9.3956267e+01
   1.1051500e+03   9.3967969e+01
   1.1052000e+03   9.3979480e+01
   1.1052500e+03   9.3990804e+01
   1.1053000e+03   9.4001946e+01
   1.1053500e+03   9.4012908e+01
   1.1054000e+03   9.4023696e+01
   1.1054500e+03   9.4034312e+01
   1.1055000e+03   9.4044759e+01
   1.1055500e+03   9.4055043e+01
   1.1056000e+03   9.4065164e+01
   1.1056500e+03   9.4075128e+01
   1.1057000e+03   9.4084937e+01
   1.1057500e+03   9.4094595e+01
   1.1058000e+03   9.4104103e+01
   1.1058500e+03   9.4113466e+01
   1.1059000e+03   9.4122687e+01
   1.1059500e+03   9.4131767e+01
   1.1060000e+03   9.4140710e+01
   1.1060500e+03   9.4149518e+01
   1.1061000e+03   9.4158195e+01
   1.1061500e+03   9.4166742e+01
   1.1062000e+03   9.4175162e+01
   1.1062500e+03   9.4183458e+01
   1.1063000e+03   9.4191632e+01
   1.1063500e+03   9.4199686e+01
   1.1064000e+03   9.4207623e+01
   1.1064500e+03   9.4215445e+01
   1.1065000e+03   9.4223153e+01
   1.1065500e+03   9.4230751e+01
   1.1066000e+03   9.4238240e+01
   1.1066500e+03   9.4245622e+01
   1.1067000e+03   9.4252899e+01
   1.1067500e+03   9.4260073e+01
   1.1068000e+03   9.4267147e+01
   1.1068500e+03   9.4274121e+01
   1.1069000e+03   9.4280998e+01
   1.1069500e+03   9.4287779e+01
   1.1070000e+03   9.4294467e+01
   1.1070500e+03   9.4301062e+01
   1.1071000e+03   9.4307567e+01
   1.1071500e+03   9.4313983e+01
   1.1072000e+03   9.4320312e+01
   1.1072500e+03   9.4326555e+01
   1.1073000e+03   9.4332714e+01
   1.1073500e+03   9.4338790e+01
   1.1074000e+03   9.4344785e+01
   1.1074500e+03   9.4350700e+01
   1.1075000e+03   9.4356537e+01
   1.1075500e+03   9.4362296e+01
   1.1076000e+03   9.4367980e+01
   1.1076500e+03   9.4373589e+01
   1.1077000e+03   9.4379125e+01
   1.1077500e+03   9.4384589e+01
   1.1078000e+03   9.4389982e+01
   1.1078500e+03   9.4395306e+01
   1.1079000e+03   9.4400561e+01
   1.1079500e+03   9.4405749e+01
   1.1080000e+03   9.4410871e+01
   1.1080500e+03   9.4415928e+01
   1.1081000e+03   9.4420921e+01
   1.1081500e+03   9.4425852e+01
   1.1082000e+03   9.4430720e+01
   1.1082500e+03   9.4435528e+01
   1.1083000e+03   9.4440276e+01
   1.1083500e+03   9.4444965e+01
   1.1084000e+03   9.4449596e+01
   1.1084500e+03   9.4454170e+01
   1.1085000e+03   9.4458688e+01
   1.1085500e+03   9.4463151e+01
   1.1086000e+03   9.4467560e+01
   1.1086500e+03   9.4471915e+01
   1.1087000e+03   9.4476218e+01
   1.1087500e+03   9.4480469e+01
   1.1088000e+03   9.4484669e+01
   1.1088500e+03   9.4488819e+01
   1.1089000e+03   9.4492920e+01
   1.1089500e+03   9.4496972e+01
   1.1090000e+03   9.4500976e+01
   1.1090500e+03   9.4504934e+01
   1.1091000e+03   9.4508845e+01
   1.1091500e+03   9.4512710e+01
   1.1092000e+03   9.4516531e+01
   1.1092500e+03   9.4520307e+01
   1.1093000e+03   9.4524040e+01
   1.1093500e+03   9.4527730e+01
   1.1094000e+03   9.4531377e+01
   1.1094500e+03   9.4534983e+01
   1.1095000e+03   9.4538548e+01
   1.1095500e+03   9.4542073e+01
   1.1096000e+03   9.4545557e+01
   1.1096500e+03   9.4549003e+01
   1.1097000e+03   9.4552410e+01
   1.1097500e+03   9.4555779e+01
   1.1098000e+03   9.4559110e+01
   1.1098500e+03   9.4562405e+01
   1.1099000e+03   9.4565663e+01
   1.1099500e+03   9.4568885e+01
   1.1100000e+03   9.4572072e+01
   1.1100500e+03   9.4575224e+01
   1.1101000e+03   9.4578342e+01
   1.1101500e+03   9.4581425e+01
   1.1102000e+03   9.4584476e+01
   1.1102500e+03   9.4587493e+01
   1.1103000e+03   9.4590479e+01
   1.1103500e+03   9.4593432e+01
   1.1104000e+03   9.4596353e+01
   1.1104500e+03   9.4599244e+01
   1.1105000e+03   9.4602104e+01
   1.1105500e+03   9.4604934e+01
   1.1106000e+03   9.4607734e+01
   1.1106500e+03   9.4610504e+01
   1.1107000e+03   9.4613246e+01
   1.1107500e+03   9.4615959e+01
   1.1108000e+03   9.4618644e+01
   1.1108500e+03   9.4621301e+01
   1.1109000e+03   9.4623930e+01
   1.1109500e+03   9.4626533e+01
   1.1110000e+03   9.4629109e+01
   1.1110500e+03   9.4631658e+01
   1.1111000e+03   9.4634182e+01
   1.1111500e+03   9.4636680e+01
   1.1112000e+03   9.4639152e+01
   1.1112500e+03   9.4641600e+01
   1.1113000e+03   9.4644023e+01
   1.1113500e+03   9.4646422e+01
   1.1114000e+03   9.4648797e+01
   1.1114500e+03   9.4651148e+01
   1.1115000e+03   9.4653476e+01
   1.1115500e+03   9.4655781e+01
   1.1116000e+03   9.4658063e+01
   1.1116500e+03   9.4660323e+01
   1.1117000e+03   9.4662560e+01
   1.1117500e+03   9.4664776e+01
   1.1118000e+03   9.4666970e+01
   1.1118500e+03   9.4669143e+01
   1.1119000e+03   9.4671295e+01
   1.1119500e+03   9.4673426e+01
   1.1120000e+03   9.4675536e+01
   1.1120500e+03   9.4677627e+01
   1.1121000e+03   9.4679697e+01
   1.1121500e+03   9.4681748e+01
   1.1122000e+03   9.4683779e+01
   1.1122500e+03   9.4685791e+01
   1.1123000e+03   9.4687783e+01
   1.1123500e+03   9.4689758e+01
   1.1124000e+03   9.4691713e+01
   1.1124500e+03   9.4693650e+01
   1.1125000e+03   9.4695570e+01
   1.1125500e+03   9.4697471e+01
   1.1126000e+03   9.4699355e+01
   1.1126500e+03   9.4701221e+01
   1.1127000e+03   9.4703070e+01
   1.1127500e+03   9.4704902e+01
   1.1128000e+03   9.4706718e+01
   1.1128500e+03   9.4708517e+01
   1.1129000e+03   9.4710299e+01
   1.1129500e+03   9.4712065e+01
   1.1130000e+03   9.4713815e+01
   1.1130500e+03   9.4715550e+01
   1.1131000e+03   9.4717269e+01
   1.1131500e+03   9.4718972e+01
   1.1132000e+03   9.4720660e+01
   1.1132500e+03   9.4722333e+01
   1.1133000e+03   9.4723991e+01
   1.1133500e+03   9.4725635e+01
   1.1134000e+03   9.4727264e+01
   1.1134500e+03   9.4728878e+01
   1.1135000e+03   9.4730479e+01
   1.1135500e+03   9.4732065e+01
   1.1136000e+03   9.4733637e+01
   1.1136500e+03   9.4735196e+01
   1.1137000e+03   9.4736741e+01
   1.1137500e+03   9.4738273e+01
   1.1138000e+03   9.4739792e+01
   1.1138500e+03   9.4741297e+01
   1.1139000e+03   9.4742790e+01
   1.1139500e+03   9.4744269e+01
   1.1140000e+03   9.4745736e+01
   1.1140500e+03   9.4747191e+01
   1.1141000e+03   9.4748633e+01
   1.1141500e+03   9.4750063e+01
   1.1142000e+03   9.4751481e+01
   1.1142500e+03   9.4752887e+01
   1.1143000e+03   9.4754281e+01
   1.1143500e+03   9.4755663e+01
   1.1144000e+03   9.4757034e+01
   1.1144500e+03   9.4758393e+01
   1.1145000e+03   9.4759741e+01
   1.1145500e+03   9.4761078e+01
   1.1146000e+03   9.4762404e+01
   1.1146500e+03   9.4763719e+01
   1.1147000e+03   9.4765023e+01
   1.1147500e+03   9.4766316e+01
   1.1148000e+03   9.4767599e+01
   1.1148500e+03   9.4768871e+01
   1.1149000e+03   9.4770133e+01
   1.1149500e+03   9.4771384e+01
   1.1150000e+03   9.4772626e+01
   1.1150500e+03   9.4773857e+01
   1.1151000e+03   9.4775079e+01
   1.1151500e+03   9.4776291e+01
   1.1152000e+03   9.4777493e+01
   1.1152500e+03   9.4778685e+01
   1.1153000e+03   9.4779868e+01
   1.1153500e+03   9.4781041e+01
   1.1154000e+03   9.4782206e+01
   1.1154500e+03   9.4783361e+01
   1.1155000e+03   9.4784506e+01
   1.1155500e+03   9.4785643e+01
   1.1156000e+03   9.4786771e+01
   1.1156500e+03   9.4787890e+01
   1.1157000e+03   9.4789001e+01
   1.1157500e+03   9.4790102e+01
   1.1158000e+03   9.4791195e+01
   1.1158500e+03   9.4792280e+01
   1.1159000e+03   9.4793356e+01
   1.1159500e+03   9.4794424e+01
   1.1160000e+03   9.4795484e+01
   1.1160500e+03   9.4796535e+01
   1.1161000e+03   9.4797579e+01
   1.1161500e+03   9.4798615e+01
   1.1162000e+03   9.4799642e+01
   1.1162500e+03   9.4800662e+01
   1.1163000e+03   9.4801674e+01
   1.1163500e+03   9.4802679e+01
   1.1164000e+03   9.4803676e+01
   1.1164500e+03   9.4804665e+01
   1.1165000e+03   9.4805647e+01
   1.1165500e+03   9.4806622e+01
   1.1166000e+03   9.4807589e+01
   1.1166500e+03   9.4808549e+01
   1.1167000e+03   9.4809502e+01
   1.1167500e+03   9.4810448e+01
   1.1168000e+03   9.4811387e+01
   1.1168500e+03   9.4812319e+01
   1.1169000e+03   9.4813244e+01
   1.1169500e+03   9.4814163e+01
   1.1170000e+03   9.4815074e+01
   1.1170500e+03   9.4815979e+01
   1.1171000e+03   9.4816878e+01
   1.1171500e+03   9.4817770e+01
   1.1172000e+03   9.4818655e+01
   1.1172500e+03   9.4819534e+01
   1.1173000e+03   9.4820406e+01
   1.1173500e+03   9.4821273e+01
   1.1174000e+03   9.4822133e+01
   1.1174500e+03   9.4822987e+01
   1.1175000e+03   9.4823835e+01
   1.1175500e+03   9.4824676e+01
   1.1176000e+03   9.4825512e+01
   1.1176500e+03   9.4826342e+01
   1.1177000e+03   9.4827166e+01
   1.1177500e+03   9.4827984e+01
   1.1178000e+03   9.4828797e+01
   1.1178500e+03   9.4829603e+01
   1.1179000e+03   9.4830404e+01
   1.1179500e+03   9.4831200e+01
   1.1180000e+03   9.4831989e+01
   1.1180500e+03   9.4832774e+01
   1.1181000e+03   9.4833552e+01
   1.1181500e+03   9.4834326e+01
   1.1182000e+03   9.4835094e+01
   1.1182500e+03   9.4835857e+01
   1.1183000e+03   9.4836614e+01
   1.1183500e+03   9.4837367e+01
   1.1184000e+03   9.4838114e+01
   1.1184500e+03   9.4838856e+01
   1.1185000e+03   9.4839593e+01
   1.1185500e+03   9.4840325e+01
   1.1186000e+03   9.4841052e+01
   1.1186500e+03   9.4841774e+01
   1.1187000e+03   9.4842491e+01
   1.1187500e+03   9.4843203e+01
   1.1188000e+03   9.4843910e+01
   1.1188500e+03   9.4844613e+01
   1.1189000e+03   9.4845311e+01
   1.1189500e+03   9.4846004e+01
   1.1190000e+03   9.4846693e+01
   1.1190500e+03   9.4847377e+01
   1.1191000e+03   9.4848057e+01
   1.1191500e+03   9.4848732e+01
   1.1192000e+03   9.4849402e+01
   1.1192500e+03   9.4850068e+01
   1.1193000e+03   9.4850730e+01
   1.1193500e+03   9.4851388e+01
   1.1194000e+03   9.4852041e+01
   1.1194500e+03   9.4852689e+01
   1.1195000e+03   9.4853334e+01
   1.1195500e+03   9.4853974e+01
   1.1196000e+03   9.4854610e+01
   1.1196500e+03   9.4855242e+01
   1.1197000e+03   9.4855870e+01
   1.1197500e+03   9.4856494e+01
   1.1198000e+03   9.4857114e+01
   1.1198500e+03   9.4857730e+01
   1.1199000e+03   9.4858342e+01
   1.1199500e+03   9.4858950e+01
   1.1200000e+03   9.4859554e+01
   1.1200500e+03   9.4860154e+01
   1.1201000e+03   9.4860750e+01
   1.1201500e+03   9.4861343e+01
   1.1202000e+03   9.4861932e+01
   1.1202500e+03   9.4862517e+01
   1.1203000e+03   9.4863098e+01
   1.1203500e+03   9.4863676e+01
   1.1204000e+03   9.4864250e+01
   1.1204500e+03   9.4864821e+01
   1.1205000e+03   9.4865387e+01
   1.1205500e+03   9.4865951e+01
   1.1206000e+03   9.4866511e+01
   1.1206500e+03   9.4867067e+01
   1.1207000e+03   9.4867620e+01
   1.1207500e+03   9.4868169e+01
   1.1208000e+03   9.4868715e+01
   1.1208500e+03   9.4869258e+01
   1.1209000e+03   9.4869797e+01
   1.1209500e+03   9.4870333e+01
   1.1210000e+03   9.4870866e+01
   1.1210500e+03   9.4871396e+01
   1.1211000e+03   9.4871922e+01
   1.1211500e+03   9.4872445e+01
   1.1212000e+03   9.4872965e+01
   1.1212500e+03   9.4873481e+01
   1.1213000e+03   9.4873995e+01
   1.1213500e+03   9.4874505e+01
   1.1214000e+03   9.4875012e+01
   1.1214500e+03   9.4875517e+01
   1.1215000e+03   9.4876018e+01
   1.1215500e+03   9.4876516e+01
   1.1216000e+03   9.4877011e+01
   1.1216500e+03   9.4877504e+01
   1.1217000e+03   9.4877993e+01
   1.1217500e+03   9.4878479e+01
   1.1218000e+03   9.4878963e+01
   1.1218500e+03   9.4879443e+01
   1.1219000e+03   9.4879921e+01
   1.1219500e+03   9.4880396e+01
   1.1220000e+03   9.4880868e+01
   1.1220500e+03   9.4881338e+01
   1.1221000e+03   9.4881804e+01
   1.1221500e+03   9.4882268e+01
   1.1222000e+03   9.4882729e+01
   1.1222500e+03   9.4883188e+01
   1.1223000e+03   9.4883644e+01
   1.1223500e+03   9.4884097e+01
   1.1224000e+03   9.4884547e+01
   1.1224500e+03   9.4884995e+01
   1.1225000e+03   9.4885440e+01
   1.1225500e+03   9.4885883e+01
   1.1226000e+03   9.4886323e+01
   1.1226500e+03   9.4886761e+01
   1.1227000e+03   9.4887196e+01
   1.1227500e+03   9.4887629e+01
   1.1228000e+03   9.4888059e+01
   1.1228500e+03   9.4888486e+01
   1.1229000e+03   9.4888912e+01
   1.1229500e+03   9.4889334e+01
   1.1230000e+03   9.4889755e+01
   1.1230500e+03   9.4890173e+01
   1.1231000e+03   9.4890588e+01
   1.1231500e+03   9.4891002e+01
   1.1232000e+03   9.4891413e+01
   1.1232500e+03   9.4891821e+01
   1.1233000e+03   9.4892228e+01
   1.1233500e+03   9.4892632e+01
   1.1234000e+03   9.4893034e+01
   1.1234500e+03   9.4893433e+01
   1.1235000e+03   9.4893831e+01
   1.1235500e+03   9.4894226e+01
   1.1236000e+03   9.4894619e+01
   1.1236500e+03   9.4895009e+01
   1.1237000e+03   9.4895398e+01
   1.1237500e+03   9.4895784e+01
   1.1238000e+03   9.4896169e+01
   1.1238500e+03   9.4896551e+01
   1.1239000e+03   9.4896931e+01
   1.1239500e+03   9.4897309e+01
   1.1240000e+03   9.4897685e+01
   1.1240500e+03   9.4898059e+01
   1.1241000e+03   9.4898431e+01
   1.1241500e+03   9.4898800e+01
   1.1242000e+03   9.4899168e+01
   1.1242500e+03   9.4899534e+01
   1.1243000e+03   9.4899898e+01
   1.1243500e+03   9.4900260e+01
   1.1244000e+03   9.4900620e+01
   1.1244500e+03   9.4900978e+01
   1.1245000e+03   9.4901334e+01
   1.1245500e+03   9.4901688e+01
   1.1246000e+03   9.4902040e+01
   1.1246500e+03   9.4902390e+01
   1.1247000e+03   9.4902739e+01
   1.1247500e+03   9.4903085e+01
   1.1248000e+03   9.4903430e+01
   1.1248500e+03   9.4903773e+01
   1.1249000e+03   9.4904114e+01
   1.1249500e+03   9.4904454e+01
   1.1250000e+03   9.4904791e+01


==> Data/Lorentzians/lorentz_fit_35C.dat <==
   1.0750500e+03   9.4847966e+01
   1.0751000e+03   9.4847288e+01
   1.0751500e+03   9.4846606e+01
   1.0752000e+03   9.4845920e+01
   1.0752500e+03   9.4845229e+01
   1.0753000e+03   9.4844533e+01
   1.0753500e+03   9.4843832e+01
   1.0754000e+03   9.4843127e+01
   1.0754500e+03   9.4842417e+01
   1.0755000e+03   9.4841702e+01
   1.0755500e+03   9.4840983e+01
   1.0756000e+03   9.4840258e+01
   1.0756500e+03   9.4839529e+01
   1.0757000e+03   9.4838794e+01
   1.0757500e+03   9.4838055e+01
   1.0758000e+03   9.4837310e+01
   1.0758500e+03   9.4836560e+01
   1.0759000e+03   9.4835805e+01
   1.0759500e+03   9.4835045e+01
   1.0760000e+03   9.4834280e+01
   1.0760500e+03   9.4833509e+01
   1.0761000e+03   9.4832733e+01
   1.0761500e+03   9.4831952e+01
   1.0762000e+03   9.4831165e+01
   1.0762500e+03   9.4830372e+01
   1.0763000e+03   9.4829574e+01
   1.0763500e+03   9.4828770e+01
   1.0764000e+03   9.4827961e+01
   1.0764500e+03   9.4827146e+01
   1.0765000e+03   9.4826325e+01
   1.0765500e+03   9.4825498e+01
   1.0766000e+03   9.4824665e+01
   1.0766500e+03   9.4823827e+01
   1.0767000e+03   9.4822982e+01
   1.0767500e+03   9.4822131e+01
   1.0768000e+03   9.4821274e+01
   1.0768500e+03   9.4820411e+01
   1.0769000e+03   9.4819542e+01
   1.0769500e+03   9.4818667e+01
   1.0770000e+03   9.4817785e+01
   1.0770500e+03   9.4816896e+01
   1.0771000e+03   9.4816002e+01
   1.0771500e+03   9.4815100e+01
   1.0772000e+03   9.4814192e+01
   1.0772500e+03   9.4813278e+01
   1.0773000e+03   9.4812356e+01
   1.0773500e+03   9.4811428e+01
   1.0774000e+03   9.4810493e+01
   1.0774500e+03   9.4809551e+01
   1.0775000e+03   9.4808602e+01
   1.0775500e+03   9.4807645e+01
   1.0776000e+03   9.4806682e+01
   1.0776500e+03   9.4805712e+01
   1.0777000e+03   9.4804734e+01
   1.0777500e+03   9.4803749e+01
   1.0778000e+03   9.4802756e+01
   1.0778500e+03   9.4801756e+01
   1.0779000e+03   9.4800748e+01
   1.0779500e+03   9.4799733e+01
   1.0780000e+03   9.4798709e+01
   1.0780500e+03   9.4797678e+01
   1.0781000e+03   9.4796639e+01
   1.0781500e+03   9.4795592e+01
   1.0782000e+03   9.4794537e+01
   1.0782500e+03   9.4793474e+01
   1.0783000e+03   9.4792403e+01
   1.0783500e+03   9.4791323e+01
   1.0784000e+03   9.4790235e+01
   1.0784500e+03   9.4789138e+01
   1.0785000e+03   9.4788033e+01
   1.0785500e+03   9.4786919e+01
   1.0786000e+03   9.4785797e+01
   1.0786500e+03   9.4784665e+01
   1.0787000e+03   9.4783525e+01
   1.0787500e+03   9.4782375e+01
   1.0788000e+03   9.4781217e+01
   1.0788500e+03   9.4780049e+01
   1.0789000e+03   9.4778871e+01
   1.0789500e+03   9.4777685e+01
   1.0790000e+03   9.4776489e+01
   1.0790500e+03   9.4775283e+01
   1.0791000e+03   9.4774067e+01
   1.0791500e+03   9.4772842e+01
   1.0792000e+03   9.4771606e+01
   1.0792500e+03   9.4770361e+01
   1.0793000e+03   9.4769105e+01
   1.0793500e+03   9.4767840e+01
   1.0794000e+03   9.4766563e+01
   1.0794500e+03   9.4765276e+01
   1.0795000e+03   9.4763979e+01
   1.0795500e+03   9.4762671e+01
   1.0796000e+03   9.4761352e+01
   1.0796500e+03   9.4760022e+01
   1.0797000e+03   9.4758681e+01
   1.0797500e+03   9.4757329e+01
   1.0798000e+03   9.4755965e+01
   1.0798500e+03   9.4754590e+01
   1.0799000e+03   9.4753203e+01
   1.0799500e+03   9.4751805e+01
   1.0800000e+03   9.4750395e+01
   1.0800500e+03   9.4748973e+01
   1.0801000e+03   9.4747538e+01
   1.0801500e+03   9.4746092e+01
   1.0802000e+03   9.4744633e+01
   1.0802500e+03   9.4743161e+01
   1.0803000e+03   9.4741677e+01
   1.0803500e+03   9.4740180e+01
   1.0804000e+03   9.4738669e+01
   1.0804500e+03   9.4737146e+01
   1.0805000e+03   9.4735610e+01
   1.0805500e+03   9.4734060e+01
   1.0806000e+03   9.4732496e+01
   1.0806500e+03   9.4730919e+01
   1.0807000e+03   9.4729328e+01
   1.0807500e+03   9.4727722e+01
   1.0808000e+03   9.4726103e+01
   1.0808500e+03   9.4724469e+01
   1.0809000e+03   9.4722820e+01
   1.0809500e+03   9.4721157e+01
   1.0810000e+03   9.4719479e+01
   1.0810500e+03   9.4717785e+01
   1.0811000e+03   9.4716077e+01
   1.0811500e+03   9.4714352e+01
   1.0812000e+03   9.4712613e+01
   1.0812500e+03   9.4710857e+01
   1.0813000e+03   9.4709085e+01
   1.0813500e+03   9.4707297e+01
   1.0814000e+03   9.4705493e+01
   1.0814500e+03   9.4703672e+01
   1.0815000e+03   9.4701834e+01
   1.0815500e+03   9.4699979e+01
   1.0816000e+03   9.4698107e+01
   1.0816500e+03   9.4696218e+01
   1.0817000e+03   9.4694310e+01
   1.0817500e+03   9.4692385e+01
   1.0818000e+03   9.4690442e+01
   1.0818500e+03   9.4688480e+01
   1.0819000e+03   9.4686500e+01
   1.0819500e+03   9.4684501e+01
   1.0820000e+03   9.4682482e+01
   1.0820500e+03   9.4680445e+01
   1.0821000e+03   9.4678388e+01
   1.0821500e+03   9.4676311e+01
   1.0822000e+03   9.4674214e+01
   1.0822500e+03   9.4672097e+01
   1.0823000e+03   9.4669959e+01
   1.0823500e+03   9.4667801e+01
   1.0824000e+03   9.4665621e+01
   1.0824500e+03   9.4663420e+01
   1.0825000e+03   9.4661197e+01
   1.0825500e+03   9.4658953e+01
   1.0826000e+03   9.4656686e+01
   1.0826500e+03   9.4654396e+01
   1.0827000e+03   9.4652084e+01
   1.0827500e+03   9.4649749e+01
   1.0828000e+03   9.4647390e+01
   1.0828500e+03   9.4645008e+01
   1.0829000e+03   9.4642601e+01
   1.0829500e+03   9.4640170e+01
   1.0830000e+03   9.4637714e+01
   1.0830500e+03   9.4635234e+01
   1.0831000e+03   9.4632728e+01
   1.0831500e+03   9.4630196e+01
   1.0832000e+03   9.4627638e+01
   1.0832500e+03   9.4625054e+01
   1.0833000e+03   9.4622443e+01
   1.0833500e+03   9.4619805e+01
   1.0834000e+03   9.4617139e+01
   1.0834500e+03   9.4614445e+01
   1.0835000e+03   9.4611723e+01
   1.0835500e+03   9.4608972e+01
   1.0836000e+03   9.4606193e+01
   1.0836500e+03   9.4603383e+01
   1.0837000e+03   9.4600544e+01
   1.0837500e+03   9.4597675e+01
   1.0838000e+03   9.4594774e+01
   1.0838500e+03   9.4591843e+01
   1.0839000e+03   9.4588879e+01
   1.0839500e+03   9.4585884e+01
   1.0840000e+03   9.4582856e+01
   1.0840500e+03   9.4579795e+01
   1.0841000e+03   9.4576701e+01
   1.0841500e+03   9.4573572e+01
   1.0842000e+03   9.4570409e+01
   1.0842500e+03   9.4567211e+01
   1.0843000e+03   9.4563978e+01
   1.0843500e+03   9.4560708e+01
   1.0844000e+03   9.4557402e+01
   1.0844500e+03   9.4554058e+01
   1.0845000e+03   9.4550677e+01
   1.0845500e+03   9.4547258e+01
   1.0846000e+03   9.4543800e+01
   1.0846500e+03   9.4540303e+01
   1.0847000e+03   9.4536765e+01
   1.0847500e+03   9.4533187e+01
   1.0848000e+03   9.4529568e+01
   1.0848500e+03   9.4525907e+01
   1.0849000e+03   9.4522203e+01
   1.0849500e+03   9.4518456e+01
   1.0850000e+03   9.4514666e+01
   1.0850500e+03   9.4510831e+01
   1.0851000e+03   9.4506950e+01
   1.0851500e+03   9.4503024e+01
   1.0852000e+03   9.4499051e+01
   1.0852500e+03   9.4495031e+01
   1.0853000e+03   9.4490963e+01
   1.0853500e+03   9.4486846e+01
   1.0854000e+03   9.4482679e+01
   1.0854500e+03   9.4478462e+01
   1.0855000e+03   9.4474194e+01
   1.0855500e+03   9.4469874e+01
   1.0856000e+03   9.4465501e+01
   1.0856500e+03   9.4461074e+01
   1.0857000e+03   9.4456592e+01
   1.0857500e+03   9.4452055e+01
   1.0858000e+03   9.4447462e+01
   1.0858500e+03   9.4442811e+01
   1.0859000e+03   9.4438102e+01
   1.0859500e+03   9.4433333e+01
   1.0860000e+03   9.4428505e+01
   1.0860500e+03   9.4423615e+01
   1.0861000e+03   9.4418662e+01
   1.0861500e+03   9.4413647e+01
   1.0862000e+03   9.4408567e+01
   1.0862500e+03   9.4403422e+01
   1.0863000e+03   9.4398210e+01
   1.0863500e+03   9.4392930e+01
   1.0864000e+03   9.4387581e+01
   1.0864500e+03   9.4382162e+01
   1.0865000e+03   9.4376672e+01
   1.0865500e+03   9.4371110e+01
   1.0866000e+03   9.4365473e+01
   1.0866500e+03   9.4359761e+01
   1.0867000e+03   9.4353973e+01
   1.0867500e+03   9.4348107e+01
   1.0868000e+03   9.4342162e+01
   1.0868500e+03   9.4336137e+01
   1.0869000e+03   9.4330029e+01
   1.0869500e+03   9.4323838e+01
   1.0870000e+03   9.4317562e+01
   1.0870500e+03   9.4311199e+01
   1.0871000e+03   9.4304748e+01
   1.0871500e+03   9.4298208e+01
   1.0872000e+03   9.4291576e+01
   1.0872500e+03   9.4284851e+01
   1.0873000e+03   9.4278031e+01
   1.0873500e+03   9.4271115e+01
   1.0874000e+03   9.4264100e+01
   1.0874500e+03   9.4256985e+01
   1.0875000e+03   9.4249768e+01
   1.0875500e+03   9.4242447e+01
   1.0876000e+03   9.4235020e+01
   1.0876500e+03   9.4227485e+01
   1.0877000e+03   9.4219840e+01
   1.0877500e+03   9.4212083e+01
   1.0878000e+03   9.4204211e+01
   1.0878500e+03   9.4196223e+01
   1.0879000e+03   9.4188116e+01
   1.0879500e+03   9.4179888e+01
   1.0880000e+03   9.4171536e+01
   1.0880500e+03   9.4163058e+01
   1.0881000e+03   9.4154452e+01
   1.0881500e+03   9.4145714e+01
   1.0882000e+03   9.4136843e+01
   1.0882500e+03   9.4127836e+01
   1.0883000e+03   9.4118689e+01
   1.0883500e+03   9.4109401e+01
   1.0884000e+03   9.4099967e+01
   1.0884500e+03   9.4090386e+01
   1.0885000e+03   9.4080654e+01
   1.0885500e+03   9.4070768e+01
   1.0886000e+03   9.4060725e+01
   1.0886500e+03   9.4050521e+01
   1.0887000e+03   9.4040153e+01
   1.0887500e+03   9.4029618e+01
   1.0888000e+03   9.4018913e+01
   1.0888500e+03   9.4008032e+01
   1.0889000e+03   9.3996974e+01
   1.0889500e+03   9.3985734e+01
   1.0890000e+03   9.3974308e+01
   1.0890500e+03   9.3962691e+01
   1.0891000e+03   9.3950881e+01
   1.0891500e+03   9.3938873e+01
   1.0892000e+03   9.3926661e+01
   1.0892500e+03   9.3914243e+01
   1.0893000e+03   9.3901613e+01
   1.0893500e+03   9.3888766e+01
   1.0894000e+03   9.3875698e+01
   1.0894500e+03   9.3862404e+01
   1.0895000e+03   9.3848878e+01
   1.0895500e+03   9.3835115e+01
   1.0896000e+03   9.3821111e+01
   1.0896500e+03   9.3806859e+01
   1.0897000e+03   9.3792353e+01
   1.0897500e+03   9.3777588e+01
   1.0898000e+03   9.3762558e+01
   1.0898500e+03   9.3747257e+01
   1.0899000e+03   9.3731677e+01
   1.0899500e+03   9.3715813e+01
   1.0900000e+03   9.3699658e+01
   1.0900500e+03   9.3683205e+01
   1.0901000e+03   9.3666447e+01
   1.0901500e+03   9.3649376e+01
   1.0902000e+03   9.3631984e+01
   1.0902500e+03   9.3614265e+01
   1.0903000e+03   9.3596209e+01
   1.0903500e+03   9.3577810e+01
   1.0904000e+03   9.3559057e+01
   1.0904500e+03   9.3539943e+01
   1.0905000e+03   9.3520458e+01
   1.0905500e+03   9.3500593e+01
   1.0906000e+03   9.3480339e+01
   1.0906500e+03   9.3459685e+01
   1.0907000e+03   9.3438622e+01
   1.0907500e+03   9.3417138e+01
   1.0908000e+03   9.3395224e+01
   1.0908500e+03   9.3372868e+01
   1.0909000e+03   9.3350058e+01
   1.0909500e+03   9.3326783e+01
   1.0910000e+03   9.3303030e+01
   1.0910500e+03   9.3278787e+01
   1.0911000e+03   9.3254041e+01
   1.0911500e+03   9.3228779e+01
   1.0912000e+03   9.3202986e+01
   1.0912500e+03   9.3176648e+01
   1.0913000e+03   9.3149751e+01
   1.0913500e+03   9.3122279e+01
   1.0914000e+03   9.3094217e+01
   1.0914500e+03   9.3065548e+01
   1.0915000e+03   9.3036256e+01
   1.0915500e+03   9.3006324e+01
   1.0916000e+03   9.2975733e+01
   1.0916500e+03   9.2944465e+01
   1.0917000e+03   9.2912502e+01
   1.0917500e+03   9.2879822e+01
   1.0918000e+03   9.2846407e+01
   1.0918500e+03   9.2812236e+01
   1.0919000e+03   9.2777285e+01
   1.0919500e+03   9.2741534e+01
   1.0920000e+03   9.2704959e+01
   1.0920500e+03   9.2667535e+01
   1.0921000e+03   9.2629239e+01
   1.0921500e+03   9.2590045e+01
   1.0922000e+03   9.2549925e+01
   1.0922500e+03   9.2508854e+01
   1.0923000e+03   9.2466802e+01
   1.0923500e+03   9.2423740e+01
   1.0924000e+03   9.2379639e+01
   1.0924500e+03   9.2334466e+01
   1.0925000e+03   9.2288191e+01
   1.0925500e+03   9.2240778e+01
   1.0926000e+03   9.2192194e+01
   1.0926500e+03   9.2142403e+01
   1.0927000e+03   9.2091368e+01
   1.0927500e+03   9.2039051e+01
   1.0928000e+03   9.1985412e+01
   1.0928500e+03   9.1930411e+01
   1.0929000e+03   9.1874005e+01
   1.0929500e+03   9.1816151e+01
   1.0930000e+03   9.1756804e+01
   1.0930500e+03   9.1695917e+01
   1.0931000e+03   9.1633442e+01
   1.0931500e+03   9.1569329e+01
   1.0932000e+03   9.1503527e+01
   1.0932500e+03   9.1435983e+01
   1.0933000e+03   9.1366642e+01
   1.0933500e+03   9.1295449e+01
   1.0934000e+03   9.1222343e+01
   1.0934500e+03   9.1147266e+01
   1.0935000e+03   9.1070155e+01
   1.0935500e+03   9.0990947e+01
   1.0936000e+03   9.0909575e+01
   1.0936500e+03   9.0825973e+01
   1.0937000e+03   9.0740069e+01
   1.0937500e+03   9.0651794e+01
   1.0938000e+03   9.0561072e+01
   1.0938500e+03   9.0467829e+01
   1.0939000e+03   9.0371986e+01
   1.0939500e+03   9.0273465e+01
   1.0940000e+03   9.0172184e+01
   1.0940500e+03   9.0068060e+01
   1.0941000e+03   8.9961008e+01
   1.0941500e+03   8.9850942e+01
   1.0942000e+03   8.9737772e+01
   1.0942500e+03   8.9621410e+01
   1.0943000e+03   8.9501765e+01
   1.0943500e+03   8.9378745e+01
   1.0944000e+03   8.9252257e+01
   1.0944500e+03   8.9122207e+01
   1.0945000e+03   8.8988502e+01
   1.0945500e+03   8.8851048e+01
   1.0946000e+03   8.8709752e+01
   1.0946500e+03   8.8564522e+01
   1.0947000e+03   8.8415265e+01
   1.0947500e+03   8.8261894e+01
   1.0948000e+03   8.8104321e+01
   1.0948500e+03   8.7942464e+01
   1.0949000e+03   8.7776242e+01
   1.0949500e+03   8.7605582e+01
   1.0950000e+03   8.7430415e+01
   1.0950500e+03   8.7250680e+01
   1.0951000e+03   8.7066324e+01
   1.0951500e+03   8.6877302e+01
   1.0952000e+03   8.6683583e+01
   1.0952500e+03   8.6485146e+01
   1.0953000e+03   8.6281985e+01
   1.0953500e+03   8.6074110e+01
   1.0954000e+03   8.5861548e+01
   1.0954500e+03   8.5644348e+01
   1.0955000e+03   8.5422578e+01
   1.0955500e+03   8.5196334e+01
   1.0956000e+03   8.4965737e+01
   1.0956500e+03   8.4730936e+01
   1.0957000e+03   8.4492115e+01
   1.0957500e+03   8.4249491e+01
   1.0958000e+03   8.4003318e+01
   1.0958500e+03   8.3753890e+01
   1.0959000e+03   8.3501545e+01
   1.0959500e+03   8.3246663e+01
   1.0960000e+03   8.2989674e+01
   1.0960500e+03   8.2731054e+01
   1.0961000e+03   8.2471334e+01
   1.0961500e+03   8.2211093e+01
   1.0962000e+03   8.1950966e+01
   1.0962500e+03   8.1691638e+01
   1.0963000e+03   8.1433851e+01
   1.0963500e+03   8.1178393e+01
   1.0964000e+03   8.0926106e+01
   1.0964500e+03   8.0677875e+01
   1.0965000e+03   8.0434628e+01
   1.0965500e+03   8.0197331e+01
   1.0966000e+03   7.9966980e+01
   1.0966500e+03   7.9744593e+01
   1.0967000e+03   7.9531204e+01
   1.0967500e+03   7.9327852e+01
   1.0968000e+03   7.9135572e+01
   1.0968500e+03   7.8955381e+01
   1.0969000e+03   7.8788269e+01
   1.0969500e+03   7.8635186e+01
   1.0970000e+03   7.8497029e+01
   1.0970500e+03   7.8374629e+01
   1.0971000e+03   7.8268740e+01
   1.0971500e+03   7.8180032e+01
   1.0972000e+03   7.8109070e+01
   1.0972500e+03   7.8056318e+01
   1.0973000e+03   7.8022122e+01
   1.0973500e+03   7.8006708e+01
   1.0974000e+03   7.8010179e+01
   1.0974500e+03   7.8032512e+01
   1.0975000e+03   7.8073559e+01
   1.0975500e+03   7.8133047e+01
   1.0976000e+03   7.8210588e+01
   1.0976500e+03   7.8305680e+01
   1.0977000e+03   7.8417717e+01
   1.0977500e+03   7.8545999e+01
   1.0978000e+03   7.8689740e+01
   1.0978500e+03   7.8848085e+01
   1.0979000e+03   7.9020114e+01
   1.0979500e+03   7.9204864e+01
   1.0980000e+03   7.9401331e+01
   1.0980500e+03   7.9608491e+01
   1.0981000e+03   7.9825306e+01
   1.0981500e+03   8.0050739e+01
   1.0982000e+03   8.0283760e+01
   1.0982500e+03   8.0523357e+01
   1.0983000e+03   8.0768545e+01
   1.0983500e+03   8.1018372e+01
   1.0984000e+03   8.1271925e+01
   1.0984500e+03   8.1528333e+01
   1.0985000e+03   8.1786776e+01
   1.0985500e+03   8.2046480e+01
   1.0986000e+03   8.2306727e+01
   1.0986500e+03   8.2566847e+01
   1.0987000e+03   8.2826228e+01
   1.0987500e+03   8.3084307e+01
   1.0988000e+03   8.3340575e+01
   1.0988500e+03   8.3594572e+01
   1.0989000e+03   8.3845887e+01
   1.0989500e+03   8.4094156e+01
   1.0990000e+03   8.4339057e+01
   1.0990500e+03   8.4580312e+01
   1.0991000e+03   8.4817679e+01
   1.0991500e+03   8.5050955e+01
   1.0992000e+03   8.5279969e+01
   1.0992500e+03   8.5504581e+01
   1.0993000e+03   8.5724682e+01
   1.0993500e+03   8.5940185e+01
   1.0994000e+03   8.6151029e+01
   1.0994500e+03   8.6357175e+01
   1.0995000e+03   8.6558600e+01
   1.0995500e+03   8.6755303e+01
   1.0996000e+03   8.6947293e+01
   1.0996500e+03   8.7134596e+01
   1.0997000e+03   8.7317249e+01
   1.0997500e+03   8.7495299e+01
   1.0998000e+03   8.7668802e+01
   1.0998500e+03   8.7837823e+01
   1.0999000e+03   8.8002433e+01
   1.0999500e+03   8.8162707e+01
   1.1000000e+03   8.8318726e+01
   1.1000500e+03   8.8470575e+01
   1.1001000e+03   8.8618342e+01
   1.1001500e+03   8.8762117e+01
   1.1002000e+03   8.8901990e+01
   1.1002500e+03   8.9038056e+01
   1.1003000e+03   8.9170407e+01
   1.1003500e+03   8.9299137e+01
   1.1004000e+03   8.9424341e+01
   1.1004500e+03   8.9546110e+01
   1.1005000e+03   8.9664538e+01
   1.1005500e+03   8.9779717e+01
   1.1006000e+03   8.9891736e+01
   1.1006500e+03   9.0000685e+01
   1.1007000e+03   9.0106651e+01
   1.1007500e+03   9.0209721e+01
   1.1008000e+03   9.0309978e+01
   1.1008500e+03   9.0407506e+01
   1.1009000e+03   9.0502384e+01
   1.1009500e+03   9.0594692e+01
   1.1010000e+03   9.0684506e+01
   1.1010500e+03   9.0771902e+01
   1.1011000e+03   9.0856952e+01
   1.1011500e+03   9.0939727e+01
   1.1012000e+03   9.1020296e+01
   1.1012500e+03   9.1098726e+01
   1.1013000e+03   9.1175082e+01
   1.1013500e+03   9.1249428e+01
   1.1014000e+03   9.1321824e+01
   1.1014500e+03   9.1392330e+01
   1.1015000e+03   9.1461004e+01
   1.1015500e+03   9.1527902e+01
   1.1016000e+03   9.1593077e+01
   1.1016500e+03   9.1656582e+01
   1.1017000e+03   9.1718468e+01
   1.1017500e+03   9.1778784e+01
   1.1018000e+03   9.1837578e+01
   1.1018500e+03   9.1894894e+01
   1.1019000e+03   9.1950779e+01
   1.1019500e+03   9.2005275e+01
   1.1020000e+03   9.2058423e+01
   1.1020500e+03   9.2110265e+01
   1.1021000e+03   9.2160839e+01
   1.1021500e+03   9.2210182e+01
   1.1022000e+03   9.2258331e+01
   1.1022500e+03   9.2305323e+01
   1.1023000e+03   9.2351189e+01
   1.1023500e+03   9.2395964e+01
   1.1024000e+03   9.2439680e+01
   1.1024500e+03   9.2482367e+01
   1.1025000e+03   9.2524056e+01
   1.1025500e+03   9.2564774e+01
   1.1026000e+03   9.2604551e+01
   1.1026500e+03   9.2643412e+01
   1.1027000e+03   9.2681385e+01
   1.1027500e+03   9.2718494e+01
   1.1028000e+03   9.2754764e+01
   1.1028500e+03   9.2790218e+01
   1.1029000e+03   9.2824880e+01
   1.1029500e+03   9.2858771e+01
   1.1030000e+03   9.2891913e+01
   1.1030500e+03   9.2924327e+01
   1.1031000e+03   9.2956033e+01
   1.1031500e+03   9.2987049e+01
   1.1032000e+03   9.3017396e+01
   1.1032500e+03   9.3047092e+01
   1.1033000e+03   9.3076152e+01
   1.1033500e+03   9.3104596e+01
   1.1034000e+03   9.3132440e+01
   1.1034500e+03   9.3159699e+01
   1.1035000e+03   9.3186388e+01
   1.1035500e+03   9.3212524e+01
   1.1036000e+03   9.3238121e+01
   1.1036500e+03   9.3263192e+01
   1.1037000e+03   9.3287752e+01
   1.1037500e+03   9.3311813e+01
   1.1038000e+03   9.3335389e+01
   1.1038500e+03   9.3358492e+01
   1.1039000e+03   9.3381133e+01
   1.1039500e+03   9.3403326e+01
   1.1040000e+03   9.3425081e+01
   1.1040500e+03   9.3446408e+01
   1.1041000e+03   9.3467320e+01
   1.1041500e+03   9.3487826e+01
   1.1042000e+03   9.3507936e+01
   1.1042500e+03   9.3527660e+01
   1.1043000e+03   9.3547008e+01
   1.1043500e+03   9.3565988e+01
   1.1044000e+03   9.3584610e+01
   1.1044500e+03   9.3602882e+01
   1.1045000e+03   9.3620814e+01
   1.1045500e+03   9.3638411e+01
   1.1046000e+03   9.3655684e+01
   1.1046500e+03   9.3672640e+01
   1.1047000e+03   9.3689285e+01
   1.1047500e+03   9.3705628e+01
   1.1048000e+03   9.3721675e+01
   1.1048500e+03   9.3737434e+01
   1.1049000e+03   9.3752910e+01
   1.1049500e+03   9.3768111e+01
   1.1050000e+03   9.3783043e+01
   1.1050500e+03   9.3797712e+01
   1.1051000e+03   9.3812124e+01
   1.1051500e+03   9.3826285e+01
   1.1052000e+03   9.3840199e+01
   1.1052500e+03   9.3853874e+01
   1.1053000e+03   9.3867314e+01
   1.1053500e+03   9.3880525e+01
   1.1054000e+03   9.3893511e+01
   1.1054500e+03   9.3906278e+01
   1.1055000e+03   9.3918830e+01
   1.1055500e+03   9.3931171e+01
   1.1056000e+03   9.3943308e+01
   1.1056500e+03   9.3955243e+01
   1.1057000e+03   9.3966981e+01
   1.1057500e+03   9.3978527e+01
   1.1058000e+03   9.3989885e+01
   1.1058500e+03   9.4001058e+01
   1.1059000e+03   9.4012050e+01
   1.1059500e+03   9.4022866e+01
   1.1060000e+03   9.4033508e+01
   1.1060500e+03   9.4043981e+01
   1.1061000e+03   9.4054288e+01
   1.1061500e+03   9.4064433e+01
   1.1062000e+03   9.4074418e+01
   1.1062500e+03   9.4084247e+01
   1.1063000e+03   9.4093924e+01
   1.1063500e+03   9.4103450e+01
   1.1064000e+03   9.4112830e+01
   1.1064500e+03   9.4122066e+01
   1.1065000e+03   9.4131161e+01
   1.1065500e+03   9.4140118e+01
   1.1066000e+03   9.4148940e+01
   1.1066500e+03   9.4157629e+01
   1.1067000e+03   9.4166188e+01
   1.1067500e+03   9.4174619e+01
   1.1068000e+03   9.4182925e+01
   1.1068500e+03   9.4191108e+01
   1.1069000e+03   9.4199172e+01
   1.1069500e+03   9.4207117e+01
   1.1070000e+03   9.4214946e+01
   1.1070500e+03   9.4222662e+01
   1.1071000e+03   9.4230266e+01
   1.1071500e+03   9.4237761e+01
   1.1072000e+03   9.4245149e+01
   1.1072500e+03   9.4252432e+01
   1.1073000e+03   9.4259611e+01
   1.1073500e+03   9.4266689e+01
   1.1074000e+03   9.4273667e+01
   1.1074500e+03   9.4280548e+01
   1.1075000e+03   9.4287333e+01
   1.1075500e+03   9.4294023e+01
   1.1076000e+03   9.4300621e+01
   1.1076500e+03   9.4307129e+01
   1.1077000e+03   9.4313547e+01
   1.1077500e+03   9.4319878e+01
   1.1078000e+03   9.4326122e+01
   1.1078500e+03   9.4332283e+01
   1.1079000e+03   9.4338360e+01
   1.1079500e+03   9.4344356e+01
   1.1080000e+03   9.4350272e+01
   1.1080500e+03   9.4356109e+01
   1.1081000e+03   9.4361869e+01
   1.1081500e+03   9.4367553e+01
   1.1082000e+03   9.4373162e+01
   1.1082500e+03   9.4378698e+01
   1.1083000e+03   9.4384161e+01
   1.1083500e+03   9.4389554e+01
   1.1084000e+03   9.4394878e+01
   1.1084500e+03   9.4400132e+01
   1.1085000e+03   9.4405320e+01
   1.1085500e+03   9.4410441e+01
   1.1086000e+03   9.4415497e+01
   1.1086500e+03   9.4420489e+01
   1.1087000e+03   9.4425418e+01
   1.1087500e+03   9.4430286e+01
   1.1088000e+03   9.4435092e+01
   1.1088500e+03   9.4439839e+01
   1.1089000e+03   9.4444526e+01
   1.1089500e+03   9.4449156e+01
   1.1090000e+03   9.4453728e+01
   1.1090500e+03   9.4458245e+01
   1.1091000e+03   9.4462706e+01
   1.1091500e+03   9.4467114e+01
   1.1092000e+03   9.4471467e+01
   1.1092500e+03   9.4475768e+01
   1.1093000e+03   9.4480018e+01
   1.1093500e+03   9.4484216e+01
   1.1094000e+03   9.4488364e+01
   1.1094500e+03   9.4492463e+01
   1.1095000e+03   9.4496514e+01
   1.1095500e+03   9.4500516e+01
   1.1096000e+03   9.4504472e+01
   1.1096500e+03   9.4508381e+01
   1.1097000e+03   9.4512245e+01
   1.1097500e+03   9.4516063e+01
   1.1098000e+03   9.4519838e+01
   1.1098500e+03   9.4523569e+01
   1.1099000e+03   9.4527257e+01
   1.1099500e+03   9.4530902e+01
   1.1100000e+03   9.4534506e+01
   1.1100500e+03   9.4538069e+01
   1.1101000e+03   9.4541592e+01
   1.1101500e+03   9.4545075e+01
   1.1102000e+03   9.4548519e+01
   1.1102500e+03   9.4551924e+01
   1.1103000e+03   9.4555291e+01
   1.1103500e+03   9.4558621e+01
   1.1104000e+03   9.4561913e+01
   1.1104500e+03   9.4565170e+01
   1.1105000e+03   9.4568390e+01
   1.1105500e+03   9.4571575e+01
   1.1106000e+03   9.4574726e+01
   1.1106500e+03   9.4577842e+01
   1.1107000e+03   9.4580924e+01
   1.1107500e+03   9.4583972e+01
   1.1108000e+03   9.4586988e+01
   1.1108500e+03   9.4589972e+01
   1.1109000e+03   9.4592923e+01
   1.1109500e+03   9.4595843e+01
   1.1110000e+03   9.4598732e+01
   1.1110500e+03   9.4601591e+01
   1.1111000e+03   9.4604419e+01
   1.1111500e+03   9.4607217e+01
   1.1112000e+03   9.4609986e+01
   1.1112500e+03   9.4612727e+01
   1.1113000e+03   9.4615438e+01
   1.1113500e+03   9.4618121e+01
   1.1114000e+03   9.4620777e+01
   1.1114500e+03   9.4623405e+01
   1.1115000e+03   9.4626006e+01
   1.1115500e+03   9.4628581e+01
   1.1116000e+03   9.4631129e+01
   1.1116500e+03   9.4633651e+01
   1.1117000e+03   9.4636148e+01
   1.1117500e+03   9.4638620e+01
   1.1118000e+03   9.4641066e+01
   1.1118500e+03   9.4643488e+01
   1.1119000e+03   9.4645886e+01
   1.1119500e+03   9.4648259e+01
   1.1120000e+03   9.4650610e+01
   1.1120500e+03   9.4652936e+01
   1.1121000e+03   9.4655240e+01
   1.1121500e+03   9.4657521e+01
   1.1122000e+03   9.4659780e+01
   1.1122500e+03   9.4662016e+01
   1.1123000e+03   9.4664231e+01
   1.1123500e+03   9.4666424e+01
   1.1124000e+03   9.4668596e+01
   1.1124500e+03   9.4670747e+01
   1.1125000e+03   9.4672877e+01
   1.1125500e+03   9.4674987e+01
   1.1126000e+03   9.4677076e+01
   1.1126500e+03   9.4679146e+01
   1.1127000e+03   9.4681196e+01
   1.1127500e+03   9.4683226e+01
   1.1128000e+03   9.4685237e+01
   1.1128500e+03   9.4687229e+01
   1.1129000e+03   9.4689203e+01
   1.1129500e+03   9.4691158e+01
   1.1130000e+03   9.4693094e+01
   1.1130500e+03   9.4695013e+01
   1.1131000e+03   9.4696914e+01
   1.1131500e+03   9.4698797e+01
   1.1132000e+03   9.4700663e+01
   1.1132500e+03   9.4702511e+01
   1.1133000e+03   9.4704343e+01
   1.1133500e+03   9.4706158e+01
   1.1134000e+03   9.4707956e+01
   1.1134500e+03   9.4709738e+01
   1.1135000e+03   9.4711504e+01
   1.1135500e+03   9.4713254e+01
   1.1136000e+03   9.4714988e+01
   1.1136500e+03   9.4716706e+01
   1.1137000e+03   9.4718409e+01
   1.1137500e+03   9.4720097e+01
   1.1138000e+03   9.4721770e+01
   1.1138500e+03   9.4723428e+01
   1.1139000e+03   9.4725071e+01
   1.1139500e+03   9.4726699e+01
   1.1140000e+03   9.4728314e+01
   1.1140500e+03   9.4729914e+01
   1.1141000e+03   9.4731500e+01
   1.1141500e+03   9.4733072e+01
   1.1142000e+03   9.4734631e+01
   1.1142500e+03   9.4736176e+01
   1.1143000e+03   9.4737707e+01
   1.1143500e+03   9.4739226e+01
   1.1144000e+03   9.4740731e+01
   1.1144500e+03   9.4742223e+01
   1.1145000e+03   9.4743703e+01
   1.1145500e+03   9.4745170e+01
   1.1146000e+03   9.4746624e+01
   1.1146500e+03   9.4748067e+01
   1.1147000e+03   9.4749497e+01
   1.1147500e+03   9.4750914e+01
   1.1148000e+03   9.4752320e+01
   1.1148500e+03   9.4753714e+01
   1.1149000e+03   9.4755097e+01
   1.1149500e+03   9.4756468e+01
   1.1150000e+03   9.4757827e+01
   1.1150500e+03   9.4759175e+01
   1.1151000e+03   9.4760512e+01
   1.1151500e+03   9.4761838e+01
   1.1152000e+03   9.4763153e+01
   1.1152500e+03   9.4764457e+01
   1.1153000e+03   9.4765750e+01
   1.1153500e+03   9.4767033e+01
   1.1154000e+03   9.4768306e+01
   1.1154500e+03   9.4769568e+01
   1.1155000e+03   9.4770820e+01
   1.1155500e+03   9.4772061e+01
   1.1156000e+03   9.4773293e+01
   1.1156500e+03   9.4774515e+01
   1.1157000e+03   9.4775727e+01
   1.1157500e+03   9.4776929e+01
   1.1158000e+03   9.4778122e+01
   1.1158500e+03   9.4779305e+01
   1.1159000e+03   9.4780479e+01
   1.1159500e+03   9.4781643e+01
   1.1160000e+03   9.4782799e+01
   1.1160500e+03   9.4783945e+01
   1.1161000e+03   9.4785082e+01
   1.1161500e+03   9.4786210e+01
   1.1162000e+03   9.4787330e+01
   1.1162500e+03   9.4788440e+01
   1.1163000e+03   9.4789542e+01
   1.1163500e+03   9.4790636e+01
   1.1164000e+03   9.4791721e+01
   1.1164500e+03   9.4792797e+01
   1.1165000e+03   9.4793866e+01
   1.1165500e+03   9.4794926e+01
   1.1166000e+03   9.4795978e+01
   1.1166500e+03   9.4797022e+01
   1.1167000e+03   9.4798058e+01
   1.1167500e+03   9.4799086e+01
   1.1168000e+03   9.4800106e+01
   1.1168500e+03   9.4801119e+01
   1.1169000e+03   9.4802124e+01
   1.1169500e+03   9.4803121e+01
   1.1170000e+03   9.4804111e+01
   1.1170500e+03   9.4805094e+01
   1.1171000e+03   9.4806069e+01
   1.1171500e+03   9.4807037e+01
   1.1172000e+03   9.4807998e+01
   1.1172500e+03   9.4808951e+01
   1.1173000e+03   9.4809898e+01
   1.1173500e+03   9.4810837e+01
   1.1174000e+03   9.4811770e+01
   1.1174500e+03   9.4812695e+01
   1.1175000e+03   9.4813614e+01
   1.1175500e+03   9.4814527e+01
   1.1176000e+03   9.4815432e+01
   1.1176500e+03   9.4816331e+01
   1.1177000e+03   9.4817224e+01
   1.1177500e+03   9.4818110e+01
   1.1178000e+03   9.4818989e+01
   1.1178500e+03   9.4819862e+01
   1.1179000e+03   9.4820729e+01
   1.1179500e+03   9.4821590e+01
   1.1180000e+03   9.4822445e+01
   1.1180500e+03   9.4823293e+01
   1.1181000e+03   9.4824135e+01
   1.1181500e+03   9.4824972e+01
   1.1182000e+03   9.4825802e+01
   1.1182500e+03   9.4826627e+01
   1.1183000e+03   9.4827446e+01
   1.1183500e+03   9.4828259e+01
   1.1184000e+03   9.4829066e+01
   1.1184500e+03   9.4829868e+01
   1.1185000e+03   9.4830664e+01
   1.1185500e+03   9.4831454e+01
   1.1186000e+03   9.4832239e+01
   1.1186500e+03   9.4833019e+01
   1.1187000e+03   9.4833793e+01
   1.1187500e+03   9.4834562e+01
   1.1188000e+03   9.4835325e+01
   1.1188500e+03   9.4836083e+01
   1.1189000e+03   9.4836836e+01
   1.1189500e+03   9.4837584e+01
   1.1190000e+03   9.4838327e+01
   1.1190500e+03   9.4839065e+01
   1.1191000e+03   9.4839797e+01
   1.1191500e+03   9.4840525e+01
   1.1192000e+03   9.4841248e+01
   1.1192500e+03   9.4841966e+01
   1.1193000e+03   9.4842679e+01
   1.1193500e+03   9.4843387e+01
   1.1194000e+03   9.4844090e+01
   1.1194500e+03   9.4844789e+01
   1.1195000e+03   9.4845483e+01
   1.1195500e+03   9.4846172e+01
   1.1196000e+03   9.4846857e+01
   1.1196500e+03   9.4847538e+01
   1.1197000e+03   9.4848213e+01
   1.1197500e+03   9.4848885e+01
   1.1198000e+03   9.4849552e+01
   1.1198500e+03   9.4850214e+01
   1.1199000e+03   9.4850872e+01
   1.1199500e+03   9.4851526e+01
   1.1200000e+03   9.4852176e+01
   1.1200500e+03   9.4852821e+01
   1.1201000e+03   9.4853462e+01
   1.1201500e+03   9.4854099e+01
   1.1202000e+03   9.4854732e+01
   1.1202500e+03   9.4855360e+01
   1.1203000e+03   9.4855985e+01
   1.1203500e+03   9.4856606e+01
   1.1204000e+03   9.4857222e+01
   1.1204500e+03   9.4857835e+01
   1.1205000e+03   9.4858444e+01
   1.1205500e+03   9.4859049e+01
   1.1206000e+03   9.4859650e+01
   1.1206500e+03   9.4860247e+01
   1.1207000e+03   9.4860840e+01
   1.1207500e+03   9.4861430e+01
   1.1208000e+03   9.4862016e+01
   1.1208500e+03   9.4862598e+01
   1.1209000e+03   9.4863176e+01
   1.1209500e+03   9.4863751e+01
   1.1210000e+03   9.4864323e+01
   1.1210500e+03   9.4864890e+01
   1.1211000e+03   9.4865454e+01
   1.1211500e+03   9.4866015e+01
   1.1212000e+03   9.4866572e+01
   1.1212500e+03   9.4867126e+01
   1.1213000e+03   9.4867676e+01
   1.1213500e+03   9.4868223e+01
   1.1214000e+03   9.4868767e+01
   1.1214500e+03   9.4869307e+01
   1.1215000e+03   9.4869844e+01
   1.1215500e+03   9.4870377e+01
   1.1216000e+03   9.4870907e+01
   1.1216500e+03   9.4871434e+01
   1.1217000e+03   9.4871958e+01
   1.1217500e+03   9.4872479e+01
   1.1218000e+03   9.4872996e+01
   1.1218500e+03   9.4873511e+01
   1.1219000e+03   9.4874022e+01
   1.1219500e+03   9.4874530e+01
   1.1220000e+03   9.4875035e+01
   1.1220500e+03   9.4875537e+01
   1.1221000e+03   9.4876036e+01
   1.1221500e+03   9.4876532e+01
   1.1222000e+03   9.4877025e+01
   1.1222500e+03   9.4877515e+01
   1.1223000e+03   9.4878003e+01
   1.1223500e+03   9.4878487e+01
   1.1224000e+03   9.4878968e+01
   1.1224500e+03   9.4879447e+01
   1.1225000e+03   9.4879923e+01
   1.1225500e+03   9.4880396e+01
   1.1226000e+03   9.4880866e+01
   1.1226500e+03   9.4881333e+01
   1.1227000e+03   9.4881798e+01
   1.1227500e+03   9.4882260e+01
   1.1228000e+03   9.4882719e+01
   1.1228500e+03   9.4883176e+01
   1.1229000e+03   9.4883630e+01
   1.1229500e+03   9.4884081e+01
   1.1230000e+03   9.4884530e+01
   1.1230500e+03   9.4884976e+01
   1.1231000e+03   9.4885419e+01
   1.1231500e+03   9.4885860e+01
   1.1232000e+03   9.4886299e+01
   1.1232500e+03   9.4886735e+01
   1.1233000e+03   9.4887168e+01
   1.1233500e+03   9.4887599e+01
   1.1234000e+03   9.4888028e+01
   1.1234500e+03   9.4888454e+01
   1.1235000e+03   9.4888877e+01
   1.1235500e+03   9.4889298e+01
   1.1236000e+03   9.4889717e+01
   1.1236500e+03   9.4890134e+01
   1.1237000e+03   9.4890548e+01
   1.1237500e+03   9.4890960e+01
   1.1238000e+03   9.4891369e+01
   1.1238500e+03   9.4891776e+01
   1.1239000e+03   9.4892181e+01
   1.1239500e+03   9.4892584e+01
   1.1240000e+03   9.4892984e+01
   1.1240500e+03   9.4893382e+01
   1.1241000e+03   9.4893778e+01
   1.1241500e+03   9.4894172e+01
   1.1242000e+03   9.4894564e+01
   1.1242500e+03   9.4894953e+01
   1.1243000e+03   9.4895340e+01
   1.1243500e+03   9.4895725e+01
   1.1244000e+03   9.4896108e+01
   1.1244500e+03   9.4896489e+01
   1.1245000e+03   9.4896868e+01
   1.1245500e+03   9.4897245e+01
   1.1246000e+03   9.4897620e+01
   1.1246500e+03   9.4897992e+01
   1.1247000e+03   9.4898363e+01
   1.1247500e+03   9.4898731e+01
   1.1248000e+03   9.4899098e+01
   1.1248500e+03   9.4899463e+01
   1.1249000e+03   9.4899825e+01
   1.1249500e+03   9.4900186e+01
   1.1250000e+03   9.4900545e+01


==> Data/Lorentzians/lorentz_fit_37C.dat <==
   1.0750500e+03   9.4838304e+01
   1.0751000e+03   9.4837572e+01
   1.0751500e+03   9.4836835e+01
   1.0752000e+03   9.4836093e+01
   1.0752500e+03   9.4835346e+01
   1.0753000e+03   9.4834594e+01
   1.0753500e+03   9.4833837e+01
   1.0754000e+03   9.4833075e+01
   1.0754500e+03   9.4832307e+01
   1.0755000e+03   9.4831534e+01
   1.0755500e+03   9.4830756e+01
   1.0756000e+03   9.4829972e+01
   1.0756500e+03   9.4829183e+01
   1.0757000e+03   9.4828388e+01
   1.0757500e+03   9.4827588e+01
   1.0758000e+03   9.4826782e+01
   1.0758500e+03   9.4825971e+01
   1.0759000e+03   9.4825154e+01
   1.0759500e+03   9.4824331e+01
   1.0760000e+03   9.4823503e+01
   1.0760500e+03   9.4822668e+01
   1.0761000e+03   9.4821828e+01
   1.0761500e+03   9.4820981e+01
   1.0762000e+03   9.4820129e+01
   1.0762500e+03   9.4819271e+01
   1.0763000e+03   9.4818406e+01
   1.0763500e+03   9.4817536e+01
   1.0764000e+03   9.4816659e+01
   1.0764500e+03   9.4815775e+01
   1.0765000e+03   9.4814886e+01
   1.0765500e+03   9.4813990e+01
   1.0766000e+03   9.4813087e+01
   1.0766500e+03   9.4812178e+01
   1.0767000e+03   9.4811262e+01
   1.0767500e+03   9.4810340e+01
   1.0768000e+03   9.4809411e+01
   1.0768500e+03   9.4808475e+01
   1.0769000e+03   9.4807532e+01
   1.0769500e+03   9.4806582e+01
   1.0770000e+03   9.4805626e+01
   1.0770500e+03   9.4804662e+01
   1.0771000e+03   9.4803691e+01
   1.0771500e+03   9.4802713e+01
   1.0772000e+03   9.4801727e+01
   1.0772500e+03   9.4800734e+01
   1.0773000e+03   9.4799734e+01
   1.0773500e+03   9.4798726e+01
   1.0774000e+03   9.4797711e+01
   1.0774500e+03   9.4796687e+01
   1.0775000e+03   9.4795657e+01
   1.0775500e+03   9.4794618e+01
   1.0776000e+03   9.4793572e+01
   1.0776500e+03   9.4792517e+01
   1.0777000e+03   9.4791454e+01
   1.0777500e+03   9.4790384e+01
   1.0778000e+03   9.4789305e+01
   1.0778500e+03   9.4788218e+01
   1.0779000e+03   9.4787122e+01
   1.0779500e+03   9.4786018e+01
   1.0780000e+03   9.4784905e+01
   1.0780500e+03   9.4783784e+01
   1.0781000e+03   9.4782654e+01
   1.0781500e+03   9.4781515e+01
   1.0782000e+03   9.4780367e+01
   1.0782500e+03   9.4779210e+01
   1.0783000e+03   9.4778045e+01
   1.0783500e+03   9.4776869e+01
   1.0784000e+03   9.4775685e+01
   1.0784500e+03   9.4774491e+01
   1.0785000e+03   9.4773288e+01
   1.0785500e+03   9.4772075e+01
   1.0786000e+03   9.4770852e+01
   1.0786500e+03   9.4769620e+01
   1.0787000e+03   9.4768378e+01
   1.0787500e+03   9.4767125e+01
   1.0788000e+03   9.4765863e+01
   1.0788500e+03   9.4764590e+01
   1.0789000e+03   9.4763307e+01
   1.0789500e+03   9.4762013e+01
   1.0790000e+03   9.4760709e+01
   1.0790500e+03   9.4759395e+01
   1.0791000e+03   9.4758069e+01
   1.0791500e+03   9.4756733e+01
   1.0792000e+03   9.4755385e+01
   1.0792500e+03   9.4754027e+01
   1.0793000e+03   9.4752657e+01
   1.0793500e+03   9.4751275e+01
   1.0794000e+03   9.4749882e+01
   1.0794500e+03   9.4748478e+01
   1.0795000e+03   9.4747062e+01
   1.0795500e+03   9.4745634e+01
   1.0796000e+03   9.4744193e+01
   1.0796500e+03   9.4742741e+01
   1.0797000e+03   9.4741276e+01
   1.0797500e+03   9.4739799e+01
   1.0798000e+03   9.4738309e+01
   1.0798500e+03   9.4736807e+01
   1.0799000e+03   9.4735291e+01
   1.0799500e+03   9.4733763e+01
   1.0800000e+03   9.4732221e+01
   1.0800500e+03   9.4730666e+01
   1.0801000e+03   9.4729098e+01
   1.0801500e+03   9.4727515e+01
   1.0802000e+03   9.4725919e+01
   1.0802500e+03   9.4724310e+01
   1.0803000e+03   9.4722686e+01
   1.0803500e+03   9.4721047e+01
   1.0804000e+03   9.4719395e+01
   1.0804500e+03   9.4717727e+01
   1.0805000e+03   9.4716045e+01
   1.0805500e+03   9.4714348e+01
   1.0806000e+03   9.4712636e+01
   1.0806500e+03   9.4710908e+01
   1.0807000e+03   9.4709165e+01
   1.0807500e+03   9.4707406e+01
   1.0808000e+03   9.4705632e+01
   1.0808500e+03   9.4703841e+01
   1.0809000e+03   9.4702034e+01
   1.0809500e+03   9.4700211e+01
   1.0810000e+03   9.4698370e+01
   1.0810500e+03   9.4696513e+01
   1.0811000e+03   9.4694639e+01
   1.0811500e+03   9.4692748e+01
   1.0812000e+03   9.4690839e+01
   1.0812500e+03   9.4688913e+01
   1.0813000e+03   9.4686969e+01
   1.0813500e+03   9.4685006e+01
   1.0814000e+03   9.4683025e+01
   1.0814500e+03   9.4681026e+01
   1.0815000e+03   9.4679008e+01
   1.0815500e+03   9.4676970e+01
   1.0816000e+03   9.4674914e+01
   1.0816500e+03   9.4672838e+01
   1.0817000e+03   9.4670742e+01
   1.0817500e+03   9.4668626e+01
   1.0818000e+03   9.4666489e+01
   1.0818500e+03   9.4664333e+01
   1.0819000e+03   9.4662155e+01
   1.0819500e+03   9.4659957e+01
   1.0820000e+03   9.4657737e+01
   1.0820500e+03   9.4655495e+01
   1.0821000e+03   9.4653232e+01
   1.0821500e+03   9.4650946e+01
   1.0822000e+03   9.4648638e+01
   1.0822500e+03   9.4646307e+01
   1.0823000e+03   9.4643953e+01
   1.0823500e+03   9.4641576e+01
   1.0824000e+03   9.4639175e+01
   1.0824500e+03   9.4636750e+01
   1.0825000e+03   9.4634301e+01
   1.0825500e+03   9.4631827e+01
   1.0826000e+03   9.4629329e+01
   1.0826500e+03   9.4626805e+01
   1.0827000e+03   9.4624255e+01
   1.0827500e+03   9.4621679e+01
   1.0828000e+03   9.4619078e+01
   1.0828500e+03   9.4616449e+01
   1.0829000e+03   9.4613794e+01
   1.0829500e+03   9.4611111e+01
   1.0830000e+03   9.4608400e+01
   1.0830500e+03   9.4605661e+01
   1.0831000e+03   9.4602894e+01
   1.0831500e+03   9.4600098e+01
   1.0832000e+03   9.4597272e+01
   1.0832500e+03   9.4594417e+01
   1.0833000e+03   9.4591532e+01
   1.0833500e+03   9.4588616e+01
   1.0834000e+03   9.4585669e+01
   1.0834500e+03   9.4582690e+01
   1.0835000e+03   9.4579680e+01
   1.0835500e+03   9.4576637e+01
   1.0836000e+03   9.4573562e+01
   1.0836500e+03   9.4570453e+01
   1.0837000e+03   9.4567311e+01
   1.0837500e+03   9.4564135e+01
   1.0838000e+03   9.4560923e+01
   1.0838500e+03   9.4557677e+01
   1.0839000e+03   9.4554395e+01
   1.0839500e+03   9.4551076e+01
   1.0840000e+03   9.4547721e+01
   1.0840500e+03   9.4544329e+01
   1.0841000e+03   9.4540899e+01
   1.0841500e+03   9.4537430e+01
   1.0842000e+03   9.4533923e+01
   1.0842500e+03   9.4530375e+01
   1.0843000e+03   9.4526788e+01
   1.0843500e+03   9.4523160e+01
   1.0844000e+03   9.4519491e+01
   1.0844500e+03   9.4515780e+01
   1.0845000e+03   9.4512026e+01
   1.0845500e+03   9.4508229e+01
   1.0846000e+03   9.4504388e+01
   1.0846500e+03   9.4500502e+01
   1.0847000e+03   9.4496571e+01
   1.0847500e+03   9.4492594e+01
   1.0848000e+03   9.4488571e+01
   1.0848500e+03   9.4484500e+01
   1.0849000e+03   9.4480381e+01
   1.0849500e+03   9.4476213e+01
   1.0850000e+03   9.4471996e+01
   1.0850500e+03   9.4467728e+01
   1.0851000e+03   9.4463409e+01
   1.0851500e+03   9.4459038e+01
   1.0852000e+03   9.4454614e+01
   1.0852500e+03   9.4450137e+01
   1.0853000e+03   9.4445605e+01
   1.0853500e+03   9.4441017e+01
   1.0854000e+03   9.4436373e+01
   1.0854500e+03   9.4431672e+01
   1.0855000e+03   9.4426913e+01
   1.0855500e+03   9.4422095e+01
   1.0856000e+03   9.4417217e+01
   1.0856500e+03   9.4412277e+01
   1.0857000e+03   9.4407276e+01
   1.0857500e+03   9.4402212e+01
   1.0858000e+03   9.4397083e+01
   1.0858500e+03   9.4391889e+01
   1.0859000e+03   9.4386629e+01
   1.0859500e+03   9.4381302e+01
   1.0860000e+03   9.4375906e+01
   1.0860500e+03   9.4370440e+01
   1.0861000e+03   9.4364904e+01
   1.0861500e+03   9.4359295e+01
   1.0862000e+03   9.4353614e+01
   1.0862500e+03   9.4347857e+01
   1.0863000e+03   9.4342025e+01
   1.0863500e+03   9.4336116e+01
   1.0864000e+03   9.4330128e+01
   1.0864500e+03   9.4324060e+01
   1.0865000e+03   9.4317911e+01
   1.0865500e+03   9.4311679e+01
   1.0866000e+03   9.4305363e+01
   1.0866500e+03   9.4298962e+01
   1.0867000e+03   9.4292473e+01
   1.0867500e+03   9.4285895e+01
   1.0868000e+03   9.4279228e+01
   1.0868500e+03   9.4272468e+01
   1.0869000e+03   9.4265614e+01
   1.0869500e+03   9.4258666e+01
   1.0870000e+03   9.4251620e+01
   1.0870500e+03   9.4244476e+01
   1.0871000e+03   9.4237230e+01
   1.0871500e+03   9.4229883e+01
   1.0872000e+03   9.4222431e+01
   1.0872500e+03   9.4214872e+01
   1.0873000e+03   9.4207206e+01
   1.0873500e+03   9.4199429e+01
   1.0874000e+03   9.4191539e+01
   1.0874500e+03   9.4183535e+01
   1.0875000e+03   9.4175414e+01
   1.0875500e+03   9.4167175e+01
   1.0876000e+03   9.4158814e+01
   1.0876500e+03   9.4150329e+01
   1.0877000e+03   9.4141719e+01
   1.0877500e+03   9.4132980e+01
   1.0878000e+03   9.4124111e+01
   1.0878500e+03   9.4115108e+01
   1.0879000e+03   9.4105968e+01
   1.0879500e+03   9.4096691e+01
   1.0880000e+03   9.4087271e+01
   1.0880500e+03   9.4077708e+01
   1.0881000e+03   9.4067997e+01
   1.0881500e+03   9.4058136e+01
   1.0882000e+03   9.4048122e+01
   1.0882500e+03   9.4037952e+01
   1.0883000e+03   9.4027622e+01
   1.0883500e+03   9.4017130e+01
   1.0884000e+03   9.4006472e+01
   1.0884500e+03   9.3995644e+01
   1.0885000e+03   9.3984644e+01
   1.0885500e+03   9.3973467e+01
   1.0886000e+03   9.3962110e+01
   1.0886500e+03   9.3950569e+01
   1.0887000e+03   9.3938840e+01
   1.0887500e+03   9.3926919e+01
   1.0888000e+03   9.3914803e+01
   1.0888500e+03   9.3902487e+01
   1.0889000e+03   9.3889967e+01
   1.0889500e+03   9.3877238e+01
   1.0890000e+03   9.3864296e+01
   1.0890500e+03   9.3851136e+01
   1.0891000e+03   9.3837754e+01
   1.0891500e+03   9.3824144e+01
   1.0892000e+03   9.3810302e+01
   1.0892500e+03   9.3796223e+01
   1.0893000e+03   9.3781901e+01
   1.0893500e+03   9.3767332e+01
   1.0894000e+03   9.3752508e+01
   1.0894500e+03   9.3737426e+01
   1.0895000e+03   9.3722078e+01
   1.0895500e+03   9.3706460e+01
   1.0896000e+03   9.3690564e+01
   1.0896500e+03   9.3674384e+01
   1.0897000e+03   9.3657915e+01
   1.0897500e+03   9.3641149e+01
   1.0898000e+03   9.3624080e+01
   1.0898500e+03   9.3606699e+01
   1.0899000e+03   9.3589002e+01
   1.0899500e+03   9.3570979e+01
   1.0900000e+03   9.3552623e+01
   1.0900500e+03   9.3533926e+01
   1.0901000e+03   9.3514881e+01
   1.0901500e+03   9.3495479e+01
   1.0902000e+03   9.3475711e+01
   1.0902500e+03   9.3455569e+01
   1.0903000e+03   9.3435044e+01
   1.0903500e+03   9.3414126e+01
   1.0904000e+03   9.3392806e+01
   1.0904500e+03   9.3371074e+01
   1.0905000e+03   9.3348920e+01
   1.0905500e+03   9.3326334e+01
   1.0906000e+03   9.3303305e+01
   1.0906500e+03   9.3279821e+01
   1.0907000e+03   9.3255873e+01
   1.0907500e+03   9.3231448e+01
   1.0908000e+03   9.3206534e+01
   1.0908500e+03   9.3181119e+01
   1.0909000e+03   9.3155190e+01
   1.0909500e+03   9.3128735e+01
   1.0910000e+03   9.3101740e+01
   1.0910500e+03   9.3074191e+01
   1.0911000e+03   9.3046073e+01
   1.0911500e+03   9.3017374e+01
   1.0912000e+03   9.2988076e+01
   1.0912500e+03   9.2958166e+01
   1.0913000e+03   9.2927626e+01
   1.0913500e+03   9.2896442e+01
   1.0914000e+03   9.2864595e+01
   1.0914500e+03   9.2832069e+01
   1.0915000e+03   9.2798845e+01
   1.0915500e+03   9.2764906e+01
   1.0916000e+03   9.2730232e+01
   1.0916500e+03   9.2694804e+01
   1.0917000e+03   9.2658603e+01
   1.0917500e+03   9.2621606e+01
   1.0918000e+03   9.2583795e+01
   1.0918500e+03   9.2545145e+01
   1.0919000e+03   9.2505636e+01
   1.0919500e+03   9.2465244e+01
   1.0920000e+03   9.2423945e+01
   1.0920500e+03   9.2381715e+01
   1.0921000e+03   9.2338530e+01
   1.0921500e+03   9.2294362e+01
   1.0922000e+03   9.2249187e+01
   1.0922500e+03   9.2202975e+01
   1.0923000e+03   9.2155701e+01
   1.0923500e+03   9.2107335e+01
   1.0924000e+03   9.2057847e+01
   1.0924500e+03   9.2007207e+01
   1.0925000e+03   9.1955385e+01
   1.0925500e+03   9.1902349e+01
   1.0926000e+03   9.1848065e+01
   1.0926500e+03   9.1792501e+01
   1.0927000e+03   9.1735622e+01
   1.0927500e+03   9.1677393e+01
   1.0928000e+03   9.1617779e+01
   1.0928500e+03   9.1556742e+01
   1.0929000e+03   9.1494245e+01
   1.0929500e+03   9.1430250e+01
   1.0930000e+03   9.1364719e+01
   1.0930500e+03   9.1297610e+01
   1.0931000e+03   9.1228884e+01
   1.0931500e+03   9.1158498e+01
   1.0932000e+03   9.1086413e+01
   1.0932500e+03   9.1012584e+01
   1.0933000e+03   9.0936968e+01
   1.0933500e+03   9.0859522e+01
   1.0934000e+03   9.0780202e+01
   1.0934500e+03   9.0698963e+01
   1.0935000e+03   9.0615761e+01
   1.0935500e+03   9.0530549e+01
   1.0936000e+03   9.0443284e+01
   1.0936500e+03   9.0353919e+01
   1.0937000e+03   9.0262411e+01
   1.0937500e+03   9.0168713e+01
   1.0938000e+03   9.0072783e+01
   1.0938500e+03   8.9974577e+01
   1.0939000e+03   8.9874052e+01
   1.0939500e+03   8.9771166e+01
   1.0940000e+03   8.9665880e+01
   1.0940500e+03   8.9558156e+01
   1.0941000e+03   8.9447956e+01
   1.0941500e+03   8.9335248e+01
   1.0942000e+03   8.9219999e+01
   1.0942500e+03   8.9102181e+01
   1.0943000e+03   8.8981771e+01
   1.0943500e+03   8.8858746e+01
   1.0944000e+03   8.8733091e+01
   1.0944500e+03   8.8604795e+01
   1.0945000e+03   8.8473853e+01
   1.0945500e+03   8.8340264e+01
   1.0946000e+03   8.8204038e+01
   1.0946500e+03   8.8065190e+01
   1.0947000e+03   8.7923743e+01
   1.0947500e+03   8.7779731e+01
   1.0948000e+03   8.7633197e+01
   1.0948500e+03   8.7484194e+01
   1.0949000e+03   8.7332788e+01
   1.0949500e+03   8.7179059e+01
   1.0950000e+03   8.7023097e+01
   1.0950500e+03   8.6865009e+01
   1.0951000e+03   8.6704916e+01
   1.0951500e+03   8.6542959e+01
   1.0952000e+03   8.6379291e+01
   1.0952500e+03   8.6214086e+01
   1.0953000e+03   8.6047538e+01
   1.0953500e+03   8.5879860e+01
   1.0954000e+03   8.5711284e+01
   1.0954500e+03   8.5542064e+01
   1.0955000e+03   8.5372477e+01
   1.0955500e+03   8.5202819e+01
   1.0956000e+03   8.5033411e+01
   1.0956500e+03   8.4864595e+01
   1.0957000e+03   8.4696732e+01
   1.0957500e+03   8.4530208e+01
   1.0958000e+03   8.4365427e+01
   1.0958500e+03   8.4202814e+01
   1.0959000e+03   8.4042808e+01
   1.0959500e+03   8.3885870e+01
   1.0960000e+03   8.3732469e+01
   1.0960500e+03   8.3583090e+01
   1.0961000e+03   8.3438224e+01
   1.0961500e+03   8.3298370e+01
   1.0962000e+03   8.3164029e+01
   1.0962500e+03   8.3035699e+01
   1.0963000e+03   8.2913875e+01
   1.0963500e+03   8.2799042e+01
   1.0964000e+03   8.2691671e+01
   1.0964500e+03   8.2592215e+01
   1.0965000e+03   8.2501105e+01
   1.0965500e+03   8.2418746e+01
   1.0966000e+03   8.2345511e+01
   1.0966500e+03   8.2281739e+01
   1.0967000e+03   8.2227728e+01
   1.0967500e+03   8.2183736e+01
   1.0968000e+03   8.2149974e+01
   1.0968500e+03   8.2126608e+01
   1.0969000e+03   8.2113750e+01
   1.0969500e+03   8.2111465e+01
   1.0970000e+03   8.2119764e+01
   1.0970500e+03   8.2138606e+01
   1.0971000e+03   8.2167898e+01
   1.0971500e+03   8.2207498e+01
   1.0972000e+03   8.2257213e+01
   1.0972500e+03   8.2316807e+01
   1.0973000e+03   8.2385997e+01
   1.0973500e+03   8.2464462e+01
   1.0974000e+03   8.2551842e+01
   1.0974500e+03   8.2647747e+01
   1.0975000e+03   8.2751757e+01
   1.0975500e+03   8.2863426e+01
   1.0976000e+03   8.2982291e+01
   1.0976500e+03   8.3107873e+01
   1.0977000e+03   8.3239681e+01
   1.0977500e+03   8.3377217e+01
   1.0978000e+03   8.3519981e+01
   1.0978500e+03   8.3667473e+01
   1.0979000e+03   8.3819198e+01
   1.0979500e+03   8.3974668e+01
   1.0980000e+03   8.4133407e+01
   1.0980500e+03   8.4294950e+01
   1.0981000e+03   8.4458848e+01
   1.0981500e+03   8.4624671e+01
   1.0982000e+03   8.4792004e+01
   1.0982500e+03   8.4960454e+01
   1.0983000e+03   8.5129650e+01
   1.0983500e+03   8.5299240e+01
   1.0984000e+03   8.5468896e+01
   1.0984500e+03   8.5638309e+01
   1.0985000e+03   8.5807196e+01
   1.0985500e+03   8.5975291e+01
   1.0986000e+03   8.6142355e+01
   1.0986500e+03   8.6308164e+01
   1.0987000e+03   8.6472517e+01
   1.0987500e+03   8.6635233e+01
   1.0988000e+03   8.6796149e+01
   1.0988500e+03   8.6955117e+01
   1.0989000e+03   8.7112011e+01
   1.0989500e+03   8.7266717e+01
   1.0990000e+03   8.7419136e+01
   1.0990500e+03   8.7569184e+01
   1.0991000e+03   8.7716791e+01
   1.0991500e+03   8.7861898e+01
   1.0992000e+03   8.8004457e+01
   1.0992500e+03   8.8144430e+01
   1.0993000e+03   8.8281790e+01
   1.0993500e+03   8.8416518e+01
   1.0994000e+03   8.8548603e+01
   1.0994500e+03   8.8678041e+01
   1.0995000e+03   8.8804835e+01
   1.0995500e+03   8.8928993e+01
   1.0996000e+03   8.9050530e+01
   1.0996500e+03   8.9169464e+01
   1.0997000e+03   8.9285818e+01
   1.0997500e+03   8.9399619e+01
   1.0998000e+03   8.9510898e+01
   1.0998500e+03   8.9619686e+01
   1.0999000e+03   8.9726020e+01
   1.0999500e+03   8.9829937e+01
   1.1000000e+03   8.9931476e+01
   1.1000500e+03   9.0030678e+01
   1.1001000e+03   9.0127585e+01
   1.1001500e+03   9.0222241e+01
   1.1002000e+03   9.0314688e+01
   1.1002500e+03   9.0404973e+01
   1.1003000e+03   9.0493139e+01
   1.1003500e+03   9.0579231e+01
   1.1004000e+03   9.0663295e+01
   1.1004500e+03   9.0745376e+01
   1.1005000e+03   9.0825519e+01
   1.1005500e+03   9.0903768e+01
   1.1006000e+03   9.0980168e+01
   1.1006500e+03   9.1054763e+01
   1.1007000e+03   9.1127596e+01
   1.1007500e+03   9.1198710e+01
   1.1008000e+03   9.1268147e+01
   1.1008500e+03   9.1335949e+01
   1.1009000e+03   9.1402157e+01
   1.1009500e+03   9.1466810e+01
   1.1010000e+03   9.1529949e+01
   1.1010500e+03   9.1591611e+01
   1.1011000e+03   9.1651835e+01
   1.1011500e+03   9.1710657e+01
   1.1012000e+03   9.1768114e+01
   1.1012500e+03   9.1824242e+01
   1.1013000e+03   9.1879074e+01
   1.1013500e+03   9.1932645e+01
   1.1014000e+03   9.1984987e+01
   1.1014500e+03   9.2036133e+01
   1.1015000e+03   9.2086114e+01
   1.1015500e+03   9.2134961e+01
   1.1016000e+03   9.2182703e+01
   1.1016500e+03   9.2229370e+01
   1.1017000e+03   9.2274989e+01
   1.1017500e+03   9.2319588e+01
   1.1018000e+03   9.2363195e+01
   1.1018500e+03   9.2405834e+01
   1.1019000e+03   9.2447531e+01
   1.1019500e+03   9.2488312e+01
   1.1020000e+03   9.2528199e+01
   1.1020500e+03   9.2567217e+01
   1.1021000e+03   9.2605388e+01
   1.1021500e+03   9.2642733e+01
   1.1022000e+03   9.2679275e+01
   1.1022500e+03   9.2715035e+01
   1.1023000e+03   9.2750031e+01
   1.1023500e+03   9.2784285e+01
   1.1024000e+03   9.2817815e+01
   1.1024500e+03   9.2850640e+01
   1.1025000e+03   9.2882778e+01
   1.1025500e+03   9.2914247e+01
   1.1026000e+03   9.2945063e+01
   1.1026500e+03   9.2975242e+01
   1.1027000e+03   9.3004803e+01
   1.1027500e+03   9.3033758e+01
   1.1028000e+03   9.3062125e+01
   1.1028500e+03   9.3089918e+01
   1.1029000e+03   9.3117151e+01
   1.1029500e+03   9.3143837e+01
   1.1030000e+03   9.3169992e+01
   1.1030500e+03   9.3195627e+01
   1.1031000e+03   9.3220755e+01
   1.1031500e+03   9.3245390e+01
   1.1032000e+03   9.3269543e+01
   1.1032500e+03   9.3293225e+01
   1.1033000e+03   9.3316449e+01
   1.1033500e+03   9.3339225e+01
   1.1034000e+03   9.3361564e+01
   1.1034500e+03   9.3383477e+01
   1.1035000e+03   9.3404974e+01
   1.1035500e+03   9.3426064e+01
   1.1036000e+03   9.3446758e+01
   1.1036500e+03   9.3467064e+01
   1.1037000e+03   9.3486992e+01
   1.1037500e+03   9.3506551e+01
   1.1038000e+03   9.3525749e+01
   1.1038500e+03   9.3544595e+01
   1.1039000e+03   9.3563097e+01
   1.1039500e+03   9.3581263e+01
   1.1040000e+03   9.3599100e+01
   1.1040500e+03   9.3616617e+01
   1.1041000e+03   9.3633819e+01
   1.1041500e+03   9.3650715e+01
   1.1042000e+03   9.3667312e+01
   1.1042500e+03   9.3683616e+01
   1.1043000e+03   9.3699633e+01
   1.1043500e+03   9.3715371e+01
   1.1044000e+03   9.3730834e+01
   1.1044500e+03   9.3746031e+01
   1.1045000e+03   9.3760965e+01
   1.1045500e+03   9.3775644e+01
   1.1046000e+03   9.3790072e+01
   1.1046500e+03   9.3804255e+01
   1.1047000e+03   9.3818199e+01
   1.1047500e+03   9.3831908e+01
   1.1048000e+03   9.3845387e+01
   1.1048500e+03   9.3858643e+01
   1.1049000e+03   9.3871678e+01
   1.1049500e+03   9.3884498e+01
   1.1050000e+03   9.3897108e+01
   1.1050500e+03   9.3909512e+01
   1.1051000e+03   9.3921714e+01
   1.1051500e+03   9.3933719e+01
   1.1052000e+03   9.3945530e+01
   1.1052500e+03   9.3957151e+01
   1.1053000e+03   9.3968587e+01
   1.1053500e+03   9.3979841e+01
   1.1054000e+03   9.3990918e+01
   1.1054500e+03   9.4001819e+01
   1.1055000e+03   9.4012550e+01
   1.1055500e+03   9.4023114e+01
   1.1056000e+03   9.4033513e+01
   1.1056500e+03   9.4043752e+01
   1.1057000e+03   9.4053833e+01
   1.1057500e+03   9.4063759e+01
   1.1058000e+03   9.4073535e+01
   1.1058500e+03   9.4083161e+01
   1.1059000e+03   9.4092643e+01
   1.1059500e+03   9.4101981e+01
   1.1060000e+03   9.4111180e+01
   1.1060500e+03   9.4120241e+01
   1.1061000e+03   9.4129168e+01
   1.1061500e+03   9.4137963e+01
   1.1062000e+03   9.4146629e+01
   1.1062500e+03   9.4155167e+01
   1.1063000e+03   9.4163581e+01
   1.1063500e+03   9.4171873e+01
   1.1064000e+03   9.4180045e+01
   1.1064500e+03   9.4188099e+01
   1.1065000e+03   9.4196037e+01
   1.1065500e+03   9.4203863e+01
   1.1066000e+03   9.4211577e+01
   1.1066500e+03   9.4219182e+01
   1.1067000e+03   9.4226679e+01
   1.1067500e+03   9.4234072e+01
   1.1068000e+03   9.4241361e+01
   1.1068500e+03   9.4248549e+01
   1.1069000e+03   9.4255637e+01
   1.1069500e+03   9.4262627e+01
   1.1070000e+03   9.4269521e+01
   1.1070500e+03   9.4276321e+01
   1.1071000e+03   9.4283029e+01
   1.1071500e+03   9.4289645e+01
   1.1072000e+03   9.4296172e+01
   1.1072500e+03   9.4302611e+01
   1.1073000e+03   9.4308963e+01
   1.1073500e+03   9.4315231e+01
   1.1074000e+03   9.4321416e+01
   1.1074500e+03   9.4327519e+01
   1.1075000e+03   9.4333541e+01
   1.1075500e+03   9.4339484e+01
   1.1076000e+03   9.4345349e+01
   1.1076500e+03   9.4351138e+01
   1.1077000e+03   9.4356852e+01
   1.1077500e+03   9.4362492e+01
   1.1078000e+03   9.4368060e+01
   1.1078500e+03   9.4373556e+01
   1.1079000e+03   9.4378981e+01
   1.1079500e+03   9.4384338e+01
   1.1080000e+03   9.4389627e+01
   1.1080500e+03   9.4394849e+01
   1.1081000e+03   9.4400006e+01
   1.1081500e+03   9.4405098e+01
   1.1082000e+03   9.4410126e+01
   1.1082500e+03   9.4415092e+01
   1.1083000e+03   9.4419997e+01
   1.1083500e+03   9.4424841e+01
   1.1084000e+03   9.4429625e+01
   1.1084500e+03   9.4434351e+01
   1.1085000e+03   9.4439020e+01
   1.1085500e+03   9.4443632e+01
   1.1086000e+03   9.4448187e+01
   1.1086500e+03   9.4452688e+01
   1.1087000e+03   9.4457135e+01
   1.1087500e+03   9.4461529e+01
   1.1088000e+03   9.4465870e+01
   1.1088500e+03   9.4470160e+01
   1.1089000e+03   9.4474399e+01
   1.1089500e+03   9.4478588e+01
   1.1090000e+03   9.4482728e+01
   1.1090500e+03   9.4486820e+01
   1.1091000e+03   9.4490864e+01
   1.1091500e+03   9.4494860e+01
   1.1092000e+03   9.4498811e+01
   1.1092500e+03   9.4502716e+01
   1.1093000e+03   9.4506576e+01
   1.1093500e+03   9.4510392e+01
   1.1094000e+03   9.4514165e+01
   1.1094500e+03   9.4517894e+01
   1.1095000e+03   9.4521582e+01
   1.1095500e+03   9.4525227e+01
   1.1096000e+03   9.4528832e+01
   1.1096500e+03   9.4532396e+01
   1.1097000e+03   9.4535921e+01
   1.1097500e+03   9.4539406e+01
   1.1098000e+03   9.4542853e+01
   1.1098500e+03   9.4546262e+01
   1.1099000e+03   9.4549633e+01
   1.1099500e+03   9.4552967e+01
   1.1100000e+03   9.4556265e+01
   1.1100500e+03   9.4559526e+01
   1.1101000e+03   9.4562753e+01
   1.1101500e+03   9.4565944e+01
   1.1102000e+03   9.4569101e+01
   1.1102500e+03   9.4572224e+01
   1.1103000e+03   9.4575314e+01
   1.1103500e+03   9.4578371e+01
   1.1104000e+03   9.4581395e+01
   1.1104500e+03   9.4584387e+01
   1.1105000e+03   9.4587347e+01
   1.1105500e+03   9.4590277e+01
   1.1106000e+03   9.4593175e+01
   1.1106500e+03   9.4596043e+01
   1.1107000e+03   9.4598882e+01
   1.1107500e+03   9.4601691e+01
   1.1108000e+03   9.4604470e+01
   1.1108500e+03   9.4607221e+01
   1.1109000e+03   9.4609944e+01
   1.1109500e+03   9.4612639e+01
   1.1110000e+03   9.4615306e+01
   1.1110500e+03   9.4617946e+01
   1.1111000e+03   9.4620560e+01
   1.1111500e+03   9.4623147e+01
   1.1112000e+03   9.4625707e+01
   1.1112500e+03   9.4628242e+01
   1.1113000e+03   9.4630752e+01
   1.1113500e+03   9.4633236e+01
   1.1114000e+03   9.4635696e+01
   1.1114500e+03   9.4638131e+01
   1.1115000e+03   9.4640543e+01
   1.1115500e+03   9.4642930e+01
   1.1116000e+03   9.4645294e+01
   1.1116500e+03   9.4647635e+01
   1.1117000e+03   9.4649953e+01
   1.1117500e+03   9.4652248e+01
   1.1118000e+03   9.4654521e+01
   1.1118500e+03   9.4656772e+01
   1.1119000e+03   9.4659001e+01
   1.1119500e+03   9.4661209e+01
   1.1120000e+03   9.4663395e+01
   1.1120500e+03   9.4665561e+01
   1.1121000e+03   9.4667706e+01
   1.1121500e+03   9.4669831e+01
   1.1122000e+03   9.4671935e+01
   1.1122500e+03   9.4674020e+01
   1.1123000e+03   9.4676085e+01
   1.1123500e+03   9.4678131e+01
   1.1124000e+03   9.4680157e+01
   1.1124500e+03   9.4682165e+01
   1.1125000e+03   9.4684153e+01
   1.1125500e+03   9.4686124e+01
   1.1126000e+03   9.4688076e+01
   1.1126500e+03   9.4690010e+01
   1.1127000e+03   9.4691926e+01
   1.1127500e+03   9.4693825e+01
   1.1128000e+03   9.4695707e+01
   1.1128500e+03   9.4697571e+01
   1.1129000e+03   9.4699418e+01
   1.1129500e+03   9.4701249e+01
   1.1130000e+03   9.4703063e+01
   1.1130500e+03   9.4704861e+01
   1.1131000e+03   9.4706642e+01
   1.1131500e+03   9.4708408e+01
   1.1132000e+03   9.4710158e+01
   1.1132500e+03   9.4711892e+01
   1.1133000e+03   9.4713611e+01
   1.1133500e+03   9.4715314e+01
   1.1134000e+03   9.4717003e+01
   1.1134500e+03   9.4718677e+01
   1.1135000e+03   9.4720336e+01
   1.1135500e+03   9.4721980e+01
   1.1136000e+03   9.4723610e+01
   1.1136500e+03   9.4725226e+01
   1.1137000e+03   9.4726828e+01
   1.1137500e+03   9.4728416e+01
   1.1138000e+03   9.4729991e+01
   1.1138500e+03   9.4731551e+01
   1.1139000e+03   9.4733099e+01
   1.1139500e+03   9.4734633e+01
   1.1140000e+03   9.4736154e+01
   1.1140500e+03   9.4737662e+01
   1.1141000e+03   9.4739157e+01
   1.1141500e+03   9.4740640e+01
   1.1142000e+03   9.4742110e+01
   1.1142500e+03   9.4743568e+01
   1.1143000e+03   9.4745013e+01
   1.1143500e+03   9.4746447e+01
   1.1144000e+03   9.4747868e+01
   1.1144500e+03   9.4749278e+01
   1.1145000e+03   9.4750676e+01
   1.1145500e+03   9.4752062e+01
   1.1146000e+03   9.4753437e+01
   1.1146500e+03   9.4754800e+01
   1.1147000e+03   9.4756152e+01
   1.1147500e+03   9.4757494e+01
   1.1148000e+03   9.4758824e+01
   1.1148500e+03   9.4760143e+01
   1.1149000e+03   9.4761452e+01
   1.1149500e+03   9.4762750e+01
   1.1150000e+03   9.4764037e+01
   1.1150500e+03   9.4765315e+01
   1.1151000e+03   9.4766582e+01
   1.1151500e+03   9.4767838e+01
   1.1152000e+03   9.4769085e+01
   1.1152500e+03   9.4770322e+01
   1.1153000e+03   9.4771548e+01
   1.1153500e+03   9.4772766e+01
   1.1154000e+03   9.4773973e+01
   1.1154500e+03   9.4775171e+01
   1.1155000e+03   9.4776359e+01
   1.1155500e+03   9.4777538e+01
   1.1156000e+03   9.4778708e+01
   1.1156500e+03   9.4779869e+01
   1.1157000e+03   9.4781021e+01
   1.1157500e+03   9.4782163e+01
   1.1158000e+03   9.4783297e+01
   1.1158500e+03   9.4784422e+01
   1.1159000e+03   9.4785539e+01
   1.1159500e+03   9.4786647e+01
   1.1160000e+03   9.4787746e+01
   1.1160500e+03   9.4788837e+01
   1.1161000e+03   9.4789919e+01
   1.1161500e+03   9.4790993e+01
   1.1162000e+03   9.4792059e+01
   1.1162500e+03   9.4793117e+01
   1.1163000e+03   9.4794167e+01
   1.1163500e+03   9.4795209e+01
   1.1164000e+03   9.4796244e+01
   1.1164500e+03   9.4797270e+01
   1.1165000e+03   9.4798289e+01
   1.1165500e+03   9.4799300e+01
   1.1166000e+03   9.4800303e+01
   1.1166500e+03   9.4801299e+01
   1.1167000e+03   9.4802288e+01
   1.1167500e+03   9.4803269e+01
   1.1168000e+03   9.4804244e+01
   1.1168500e+03   9.4805210e+01
   1.1169000e+03   9.4806170e+01
   1.1169500e+03   9.4807123e+01
   1.1170000e+03   9.4808069e+01
   1.1170500e+03   9.4809008e+01
   1.1171000e+03   9.4809940e+01
   1.1171500e+03   9.4810865e+01
   1.1172000e+03   9.4811784e+01
   1.1172500e+03   9.4812696e+01
   1.1173000e+03   9.4813601e+01
   1.1173500e+03   9.4814500e+01
   1.1174000e+03   9.4815392e+01
   1.1174500e+03   9.4816278e+01
   1.1175000e+03   9.4817158e+01
   1.1175500e+03   9.4818031e+01
   1.1176000e+03   9.4818898e+01
   1.1176500e+03   9.4819759e+01
   1.1177000e+03   9.4820614e+01
   1.1177500e+03   9.4821463e+01
   1.1178000e+03   9.4822306e+01
   1.1178500e+03   9.4823143e+01
   1.1179000e+03   9.4823974e+01
   1.1179500e+03   9.4824799e+01
   1.1180000e+03   9.4825619e+01
   1.1180500e+03   9.4826433e+01
   1.1181000e+03   9.4827241e+01
   1.1181500e+03   9.4828044e+01
   1.1182000e+03   9.4828840e+01
   1.1182500e+03   9.4829632e+01
   1.1183000e+03   9.4830418e+01
   1.1183500e+03   9.4831199e+01
   1.1184000e+03   9.4831974e+01
   1.1184500e+03   9.4832744e+01
   1.1185000e+03   9.4833509e+01
   1.1185500e+03   9.4834268e+01
   1.1186000e+03   9.4835022e+01
   1.1186500e+03   9.4835772e+01
   1.1187000e+03   9.4836516e+01
   1.1187500e+03   9.4837255e+01
   1.1188000e+03   9.4837989e+01
   1.1188500e+03   9.4838718e+01
   1.1189000e+03   9.4839443e+01
   1.1189500e+03   9.4840162e+01
   1.1190000e+03   9.4840877e+01
   1.1190500e+03   9.4841587e+01
   1.1191000e+03   9.4842292e+01
   1.1191500e+03   9.4842992e+01
   1.1192000e+03   9.4843688e+01
   1.1192500e+03   9.4844380e+01
   1.1193000e+03   9.4845066e+01
   1.1193500e+03   9.4845748e+01
   1.1194000e+03   9.4846426e+01
   1.1194500e+03   9.4847099e+01
   1.1195000e+03   9.4847768e+01
   1.1195500e+03   9.4848433e+01
   1.1196000e+03   9.4849093e+01
   1.1196500e+03   9.4849749e+01
   1.1197000e+03   9.4850401e+01
   1.1197500e+03   9.4851048e+01
   1.1198000e+03   9.4851691e+01
   1.1198500e+03   9.4852330e+01
   1.1199000e+03   9.4852965e+01
   1.1199500e+03   9.4853596e+01
   1.1200000e+03   9.4854223e+01
   1.1200500e+03   9.4854846e+01
   1.1201000e+03   9.4855465e+01
   1.1201500e+03   9.4856080e+01
   1.1202000e+03   9.4856691e+01
   1.1202500e+03   9.4857298e+01
   1.1203000e+03   9.4857902e+01
   1.1203500e+03   9.4858501e+01
   1.1204000e+03   9.4859097e+01
   1.1204500e+03   9.4859689e+01
   1.1205000e+03   9.4860278e+01
   1.1205500e+03   9.4860862e+01
   1.1206000e+03   9.4861443e+01
   1.1206500e+03   9.4862021e+01
   1.1207000e+03   9.4862595e+01
   1.1207500e+03   9.4863165e+01
   1.1208000e+03   9.4863732e+01
   1.1208500e+03   9.4864295e+01
   1.1209000e+03   9.4864855e+01
   1.1209500e+03   9.4865411e+01
   1.1210000e+03   9.4865964e+01
   1.1210500e+03   9.4866513e+01
   1.1211000e+03   9.4867059e+01
   1.1211500e+03   9.4867602e+01
   1.1212000e+03   9.4868142e+01
   1.1212500e+03   9.4868678e+01
   1.1213000e+03   9.4869211e+01
   1.1213500e+03   9.4869741e+01
   1.1214000e+03   9.4870267e+01
   1.1214500e+03   9.4870791e+01
   1.1215000e+03   9.4871311e+01
   1.1215500e+03   9.4871828e+01
   1.1216000e+03   9.4872342e+01
   1.1216500e+03   9.4872853e+01
   1.1217000e+03   9.4873361e+01
   1.1217500e+03   9.4873866e+01
   1.1218000e+03   9.4874367e+01
   1.1218500e+03   9.4874866e+01
   1.1219000e+03   9.4875362e+01
   1.1219500e+03   9.4875855e+01
   1.1220000e+03   9.4876345e+01
   1.1220500e+03   9.4876832e+01
   1.1221000e+03   9.4877317e+01
   1.1221500e+03   9.4877798e+01
   1.1222000e+03   9.4878277e+01
   1.1222500e+03   9.4878753e+01
   1.1223000e+03   9.4879226e+01
   1.1223500e+03   9.4879696e+01
   1.1224000e+03   9.4880164e+01
   1.1224500e+03   9.4880629e+01
   1.1225000e+03   9.4881091e+01
   1.1225500e+03   9.4881550e+01
   1.1226000e+03   9.4882007e+01
   1.1226500e+03   9.4882461e+01
   1.1227000e+03   9.4882913e+01
   1.1227500e+03   9.4883362e+01
   1.1228000e+03   9.4883809e+01
   1.1228500e+03   9.4884252e+01
   1.1229000e+03   9.4884694e+01
   1.1229500e+03   9.4885133e+01
   1.1230000e+03   9.4885569e+01
   1.1230500e+03   9.4886003e+01
   1.1231000e+03   9.4886434e+01
   1.1231500e+03   9.4886863e+01
   1.1232000e+03   9.4887290e+01
   1.1232500e+03   9.4887714e+01
   1.1233000e+03   9.4888136e+01
   1.1233500e+03   9.4888555e+01
   1.1234000e+03   9.4888973e+01
   1.1234500e+03   9.4889387e+01
   1.1235000e+03   9.4889800e+01
   1.1235500e+03   9.4890210e+01
   1.1236000e+03   9.4890618e+01
   1.1236500e+03   9.4891023e+01
   1.1237000e+03   9.4891427e+01
   1.1237500e+03   9.4891828e+01
   1.1238000e+03   9.4892227e+01
   1.1238500e+03   9.4892624e+01
   1.1239000e+03   9.4893018e+01
   1.1239500e+03   9.4893411e+01
   1.1240000e+03   9.4893801e+01
   1.1240500e+03   9.4894189e+01
   1.1241000e+03   9.4894575e+01
   1.1241500e+03   9.4894959e+01
   1.1242000e+03   9.4895341e+01
   1.1242500e+03   9.4895720e+01
   1.1243000e+03   9.4896098e+01
   1.1243500e+03   9.4896474e+01
   1.1244000e+03   9.4896847e+01
   1.1244500e+03   9.4897219e+01
   1.1245000e+03   9.4897588e+01
   1.1245500e+03   9.4897956e+01
   1.1246000e+03   9.4898321e+01
   1.1246500e+03   9.4898685e+01
   1.1247000e+03   9.4899047e+01
   1.1247500e+03   9.4899407e+01
   1.1248000e+03   9.4899765e+01
   1.1248500e+03   9.4900121e+01
   1.1249000e+03   9.4900475e+01
   1.1249500e+03   9.4900827e+01
   1.1250000e+03   9.4901177e+01


==> Data/Lorentzians/lorentz_fit_39C.dat <==
   1.0750500e+03   9.4872573e+01
   1.0751000e+03   9.4872000e+01
   1.0751500e+03   9.4871423e+01
   1.0752000e+03   9.4870842e+01
   1.0752500e+03   9.4870257e+01
   1.0753000e+03   9.4869668e+01
   1.0753500e+03   9.4869075e+01
   1.0754000e+03   9.4868478e+01
   1.0754500e+03   9.4867877e+01
   1.0755000e+03   9.4867272e+01
   1.0755500e+03   9.4866663e+01
   1.0756000e+03   9.4866050e+01
   1.0756500e+03   9.4865432e+01
   1.0757000e+03   9.4864810e+01
   1.0757500e+03   9.4864184e+01
   1.0758000e+03   9.4863553e+01
   1.0758500e+03   9.4862918e+01
   1.0759000e+03   9.4862279e+01
   1.0759500e+03   9.4861635e+01
   1.0760000e+03   9.4860987e+01
   1.0760500e+03   9.4860334e+01
   1.0761000e+03   9.4859676e+01
   1.0761500e+03   9.4859014e+01
   1.0762000e+03   9.4858347e+01
   1.0762500e+03   9.4857676e+01
   1.0763000e+03   9.4856999e+01
   1.0763500e+03   9.4856318e+01
   1.0764000e+03   9.4855632e+01
   1.0764500e+03   9.4854941e+01
   1.0765000e+03   9.4854246e+01
   1.0765500e+03   9.4853545e+01
   1.0766000e+03   9.4852839e+01
   1.0766500e+03   9.4852128e+01
   1.0767000e+03   9.4851412e+01
   1.0767500e+03   9.4850691e+01
   1.0768000e+03   9.4849964e+01
   1.0768500e+03   9.4849232e+01
   1.0769000e+03   9.4848495e+01
   1.0769500e+03   9.4847752e+01
   1.0770000e+03   9.4847004e+01
   1.0770500e+03   9.4846251e+01
   1.0771000e+03   9.4845492e+01
   1.0771500e+03   9.4844727e+01
   1.0772000e+03   9.4843957e+01
   1.0772500e+03   9.4843181e+01
   1.0773000e+03   9.4842399e+01
   1.0773500e+03   9.4841611e+01
   1.0774000e+03   9.4840818e+01
   1.0774500e+03   9.4840018e+01
   1.0775000e+03   9.4839212e+01
   1.0775500e+03   9.4838401e+01
   1.0776000e+03   9.4837583e+01
   1.0776500e+03   9.4836759e+01
   1.0777000e+03   9.4835929e+01
   1.0777500e+03   9.4835092e+01
   1.0778000e+03   9.4834250e+01
   1.0778500e+03   9.4833400e+01
   1.0779000e+03   9.4832544e+01
   1.0779500e+03   9.4831682e+01
   1.0780000e+03   9.4830813e+01
   1.0780500e+03   9.4829937e+01
   1.0781000e+03   9.4829054e+01
   1.0781500e+03   9.4828165e+01
   1.0782000e+03   9.4827269e+01
   1.0782500e+03   9.4826365e+01
   1.0783000e+03   9.4825455e+01
   1.0783500e+03   9.4824537e+01
   1.0784000e+03   9.4823612e+01
   1.0784500e+03   9.4822680e+01
   1.0785000e+03   9.4821741e+01
   1.0785500e+03   9.4820794e+01
   1.0786000e+03   9.4819839e+01
   1.0786500e+03   9.4818877e+01
   1.0787000e+03   9.4817908e+01
   1.0787500e+03   9.4816930e+01
   1.0788000e+03   9.4815945e+01
   1.0788500e+03   9.4814952e+01
   1.0789000e+03   9.4813950e+01
   1.0789500e+03   9.4812941e+01
   1.0790000e+03   9.4811923e+01
   1.0790500e+03   9.4810897e+01
   1.0791000e+03   9.4809863e+01
   1.0791500e+03   9.4808820e+01
   1.0792000e+03   9.4807769e+01
   1.0792500e+03   9.4806709e+01
   1.0793000e+03   9.4805641e+01
   1.0793500e+03   9.4804563e+01
   1.0794000e+03   9.4803477e+01
   1.0794500e+03   9.4802381e+01
   1.0795000e+03   9.4801277e+01
   1.0795500e+03   9.4800163e+01
   1.0796000e+03   9.4799040e+01
   1.0796500e+03   9.4797907e+01
   1.0797000e+03   9.4796765e+01
   1.0797500e+03   9.4795613e+01
   1.0798000e+03   9.4794452e+01
   1.0798500e+03   9.4793280e+01
   1.0799000e+03   9.4792099e+01
   1.0799500e+03   9.4790907e+01
   1.0800000e+03   9.4789706e+01
   1.0800500e+03   9.4788493e+01
   1.0801000e+03   9.4787271e+01
   1.0801500e+03   9.4786038e+01
   1.0802000e+03   9.4784794e+01
   1.0802500e+03   9.4783540e+01
   1.0803000e+03   9.4782274e+01
   1.0803500e+03   9.4780998e+01
   1.0804000e+03   9.4779710e+01
   1.0804500e+03   9.4778411e+01
   1.0805000e+03   9.4777100e+01
   1.0805500e+03   9.4775778e+01
   1.0806000e+03   9.4774445e+01
   1.0806500e+03   9.4773099e+01
   1.0807000e+03   9.4771741e+01
   1.0807500e+03   9.4770371e+01
   1.0808000e+03   9.4768989e+01
   1.0808500e+03   9.4767595e+01
   1.0809000e+03   9.4766188e+01
   1.0809500e+03   9.4764768e+01
   1.0810000e+03   9.4763335e+01
   1.0810500e+03   9.4761889e+01
   1.0811000e+03   9.4760431e+01
   1.0811500e+03   9.4758958e+01
   1.0812000e+03   9.4757472e+01
   1.0812500e+03   9.4755973e+01
   1.0813000e+03   9.4754460e+01
   1.0813500e+03   9.4752932e+01
   1.0814000e+03   9.4751391e+01
   1.0814500e+03   9.4749835e+01
   1.0815000e+03   9.4748264e+01
   1.0815500e+03   9.4746679e+01
   1.0816000e+03   9.4745079e+01
   1.0816500e+03   9.4743464e+01
   1.0817000e+03   9.4741833e+01
   1.0817500e+03   9.4740187e+01
   1.0818000e+03   9.4738526e+01
   1.0818500e+03   9.4736848e+01
   1.0819000e+03   9.4735155e+01
   1.0819500e+03   9.4733445e+01
   1.0820000e+03   9.4731718e+01
   1.0820500e+03   9.4729975e+01
   1.0821000e+03   9.4728215e+01
   1.0821500e+03   9.4726438e+01
   1.0822000e+03   9.4724644e+01
   1.0822500e+03   9.4722832e+01
   1.0823000e+03   9.4721002e+01
   1.0823500e+03   9.4719154e+01
   1.0824000e+03   9.4717288e+01
   1.0824500e+03   9.4715404e+01
   1.0825000e+03   9.4713500e+01
   1.0825500e+03   9.4711578e+01
   1.0826000e+03   9.4709637e+01
   1.0826500e+03   9.4707675e+01
   1.0827000e+03   9.4705695e+01
   1.0827500e+03   9.4703694e+01
   1.0828000e+03   9.4701673e+01
   1.0828500e+03   9.4699631e+01
   1.0829000e+03   9.4697568e+01
   1.0829500e+03   9.4695484e+01
   1.0830000e+03   9.4693379e+01
   1.0830500e+03   9.4691253e+01
   1.0831000e+03   9.4689104e+01
   1.0831500e+03   9.4686933e+01
   1.0832000e+03   9.4684739e+01
   1.0832500e+03   9.4682522e+01
   1.0833000e+03   9.4680282e+01
   1.0833500e+03   9.4678019e+01
   1.0834000e+03   9.4675731e+01
   1.0834500e+03   9.4673420e+01
   1.0835000e+03   9.4671083e+01
   1.0835500e+03   9.4668722e+01
   1.0836000e+03   9.4666336e+01
   1.0836500e+03   9.4663924e+01
   1.0837000e+03   9.4661486e+01
   1.0837500e+03   9.4659022e+01
   1.0838000e+03   9.4656531e+01
   1.0838500e+03   9.4654012e+01
   1.0839000e+03   9.4651467e+01
   1.0839500e+03   9.4648893e+01
   1.0840000e+03   9.4646291e+01
   1.0840500e+03   9.4643660e+01
   1.0841000e+03   9.4641000e+01
   1.0841500e+03   9.4638311e+01
   1.0842000e+03   9.4635592e+01
   1.0842500e+03   9.4632842e+01
   1.0843000e+03   9.4630061e+01
   1.0843500e+03   9.4627249e+01
   1.0844000e+03   9.4624405e+01
   1.0844500e+03   9.4621529e+01
   1.0845000e+03   9.4618620e+01
   1.0845500e+03   9.4615677e+01
   1.0846000e+03   9.4612701e+01
   1.0846500e+03   9.4609691e+01
   1.0847000e+03   9.4606645e+01
   1.0847500e+03   9.4603565e+01
   1.0848000e+03   9.4600448e+01
   1.0848500e+03   9.4597295e+01
   1.0849000e+03   9.4594105e+01
   1.0849500e+03   9.4590877e+01
   1.0850000e+03   9.4587611e+01
   1.0850500e+03   9.4584307e+01
   1.0851000e+03   9.4580963e+01
   1.0851500e+03   9.4577579e+01
   1.0852000e+03   9.4574154e+01
   1.0852500e+03   9.4570688e+01
   1.0853000e+03   9.4567180e+01
   1.0853500e+03   9.4563630e+01
   1.0854000e+03   9.4560036e+01
   1.0854500e+03   9.4556398e+01
   1.0855000e+03   9.4552716e+01
   1.0855500e+03   9.4548988e+01
   1.0856000e+03   9.4545214e+01
   1.0856500e+03   9.4541393e+01
   1.0857000e+03   9.4537524e+01
   1.0857500e+03   9.4533607e+01
   1.0858000e+03   9.4529640e+01
   1.0858500e+03   9.4525623e+01
   1.0859000e+03   9.4521556e+01
   1.0859500e+03   9.4517437e+01
   1.0860000e+03   9.4513265e+01
   1.0860500e+03   9.4509039e+01
   1.0861000e+03   9.4504759e+01
   1.0861500e+03   9.4500424e+01
   1.0862000e+03   9.4496032e+01
   1.0862500e+03   9.4491583e+01
   1.0863000e+03   9.4487076e+01
   1.0863500e+03   9.4482509e+01
   1.0864000e+03   9.4477882e+01
   1.0864500e+03   9.4473194e+01
   1.0865000e+03   9.4468443e+01
   1.0865500e+03   9.4463629e+01
   1.0866000e+03   9.4458750e+01
   1.0866500e+03   9.4453806e+01
   1.0867000e+03   9.4448794e+01
   1.0867500e+03   9.4443714e+01
   1.0868000e+03   9.4438565e+01
   1.0868500e+03   9.4433346e+01
   1.0869000e+03   9.4428054e+01
   1.0869500e+03   9.4422689e+01
   1.0870000e+03   9.4417250e+01
   1.0870500e+03   9.4411735e+01
   1.0871000e+03   9.4406142e+01
   1.0871500e+03   9.4400471e+01
   1.0872000e+03   9.4394720e+01
   1.0872500e+03   9.4388887e+01
   1.0873000e+03   9.4382971e+01
   1.0873500e+03   9.4376970e+01
   1.0874000e+03   9.4370883e+01
   1.0874500e+03   9.4364708e+01
   1.0875000e+03   9.4358444e+01
   1.0875500e+03   9.4352088e+01
   1.0876000e+03   9.4345639e+01
   1.0876500e+03   9.4339095e+01
   1.0877000e+03   9.4332455e+01
   1.0877500e+03   9.4325716e+01
   1.0878000e+03   9.4318876e+01
   1.0878500e+03   9.4311934e+01
   1.0879000e+03   9.4304888e+01
   1.0879500e+03   9.4297735e+01
   1.0880000e+03   9.4290474e+01
   1.0880500e+03   9.4283101e+01
   1.0881000e+03   9.4275616e+01
   1.0881500e+03   9.4268016e+01
   1.0882000e+03   9.4260298e+01
   1.0882500e+03   9.4252460e+01
   1.0883000e+03   9.4244500e+01
   1.0883500e+03   9.4236415e+01
   1.0884000e+03   9.4228202e+01
   1.0884500e+03   9.4219860e+01
   1.0885000e+03   9.4211384e+01
   1.0885500e+03   9.4202773e+01
   1.0886000e+03   9.4194024e+01
   1.0886500e+03   9.4185134e+01
   1.0887000e+03   9.4176099e+01
   1.0887500e+03   9.4166918e+01
   1.0888000e+03   9.4157585e+01
   1.0888500e+03   9.4148100e+01
   1.0889000e+03   9.4138457e+01
   1.0889500e+03   9.4128654e+01
   1.0890000e+03   9.4118688e+01
   1.0890500e+03   9.4108554e+01
   1.0891000e+03   9.4098249e+01
   1.0891500e+03   9.4087769e+01
   1.0892000e+03   9.4077111e+01
   1.0892500e+03   9.4066271e+01
   1.0893000e+03   9.4055244e+01
   1.0893500e+03   9.4044026e+01
   1.0894000e+03   9.4032614e+01
   1.0894500e+03   9.4021002e+01
   1.0895000e+03   9.4009186e+01
   1.0895500e+03   9.3997161e+01
   1.0896000e+03   9.3984924e+01
   1.0896500e+03   9.3972468e+01
   1.0897000e+03   9.3959789e+01
   1.0897500e+03   9.3946881e+01
   1.0898000e+03   9.3933740e+01
   1.0898500e+03   9.3920360e+01
   1.0899000e+03   9.3906734e+01
   1.0899500e+03   9.3892859e+01
   1.0900000e+03   9.3878727e+01
   1.0900500e+03   9.3864332e+01
   1.0901000e+03   9.3849668e+01
   1.0901500e+03   9.3834729e+01
   1.0902000e+03   9.3819508e+01
   1.0902500e+03   9.3803998e+01
   1.0903000e+03   9.3788192e+01
   1.0903500e+03   9.3772084e+01
   1.0904000e+03   9.3755664e+01
   1.0904500e+03   9.3738926e+01
   1.0905000e+03   9.3721862e+01
   1.0905500e+03   9.3704464e+01
   1.0906000e+03   9.3686723e+01
   1.0906500e+03   9.3668631e+01
   1.0907000e+03   9.3650179e+01
   1.0907500e+03   9.3631357e+01
   1.0908000e+03   9.3612157e+01
   1.0908500e+03   9.3592568e+01
   1.0909000e+03   9.3572581e+01
   1.0909500e+03   9.3552185e+01
   1.0910000e+03   9.3531369e+01
   1.0910500e+03   9.3510124e+01
   1.0911000e+03   9.3488437e+01
   1.0911500e+03   9.3466296e+01
   1.0912000e+03   9.3443691e+01
   1.0912500e+03   9.3420608e+01
   1.0913000e+03   9.3397036e+01
   1.0913500e+03   9.3372959e+01
   1.0914000e+03   9.3348367e+01
   1.0914500e+03   9.3323243e+01
   1.0915000e+03   9.3297575e+01
   1.0915500e+03   9.3271346e+01
   1.0916000e+03   9.3244543e+01
   1.0916500e+03   9.3217148e+01
   1.0917000e+03   9.3189147e+01
   1.0917500e+03   9.3160522e+01
   1.0918000e+03   9.3131256e+01
   1.0918500e+03   9.3101331e+01
   1.0919000e+03   9.3070729e+01
   1.0919500e+03   9.3039430e+01
   1.0920000e+03   9.3007416e+01
   1.0920500e+03   9.2974666e+01
   1.0921000e+03   9.2941160e+01
   1.0921500e+03   9.2906876e+01
   1.0922000e+03   9.2871792e+01
   1.0922500e+03   9.2835885e+01
   1.0923000e+03   9.2799132e+01
   1.0923500e+03   9.2761508e+01
   1.0924000e+03   9.2722990e+01
   1.0924500e+03   9.2683550e+01
   1.0925000e+03   9.2643163e+01
   1.0925500e+03   9.2601802e+01
   1.0926000e+03   9.2559437e+01
   1.0926500e+03   9.2516041e+01
   1.0927000e+03   9.2471584e+01
   1.0927500e+03   9.2426035e+01
   1.0928000e+03   9.2379362e+01
   1.0928500e+03   9.2331533e+01
   1.0929000e+03   9.2282514e+01
   1.0929500e+03   9.2232272e+01
   1.0930000e+03   9.2180771e+01
   1.0930500e+03   9.2127975e+01
   1.0931000e+03   9.2073846e+01
   1.0931500e+03   9.2018347e+01
   1.0932000e+03   9.1961438e+01
   1.0932500e+03   9.1903080e+01
   1.0933000e+03   9.1843230e+01
   1.0933500e+03   9.1781848e+01
   1.0934000e+03   9.1718890e+01
   1.0934500e+03   9.1654312e+01
   1.0935000e+03   9.1588069e+01
   1.0935500e+03   9.1520116e+01
   1.0936000e+03   9.1450406e+01
   1.0936500e+03   9.1378892e+01
   1.0937000e+03   9.1305525e+01
   1.0937500e+03   9.1230257e+01
   1.0938000e+03   9.1153039e+01
   1.0938500e+03   9.1073821e+01
   1.0939000e+03   9.0992553e+01
   1.0939500e+03   9.0909183e+01
   1.0940000e+03   9.0823662e+01
   1.0940500e+03   9.0735940e+01
   1.0941000e+03   9.0645965e+01
   1.0941500e+03   9.0553688e+01
   1.0942000e+03   9.0459059e+01
   1.0942500e+03   9.0362031e+01
   1.0943000e+03   9.0262555e+01
   1.0943500e+03   9.0160587e+01
   1.0944000e+03   9.0056083e+01
   1.0944500e+03   8.9949000e+01
   1.0945000e+03   8.9839300e+01
   1.0945500e+03   8.9726948e+01
   1.0946000e+03   8.9611909e+01
   1.0946500e+03   8.9494158e+01
   1.0947000e+03   8.9373670e+01
   1.0947500e+03   8.9250427e+01
   1.0948000e+03   8.9124418e+01
   1.0948500e+03   8.8995637e+01
   1.0949000e+03   8.8864088e+01
   1.0949500e+03   8.8729782e+01
   1.0950000e+03   8.8592740e+01
   1.0950500e+03   8.8452992e+01
   1.0951000e+03   8.8310582e+01
   1.0951500e+03   8.8165566e+01
   1.0952000e+03   8.8018011e+01
   1.0952500e+03   8.7868001e+01
   1.0953000e+03   8.7715638e+01
   1.0953500e+03   8.7561037e+01
   1.0954000e+03   8.7404333e+01
   1.0954500e+03   8.7245683e+01
   1.0955000e+03   8.7085262e+01
   1.0955500e+03   8.6923267e+01
   1.0956000e+03   8.6759919e+01
   1.0956500e+03   8.6595463e+01
   1.0957000e+03   8.6430169e+01
   1.0957500e+03   8.6264330e+01
   1.0958000e+03   8.6098269e+01
   1.0958500e+03   8.5932332e+01
   1.0959000e+03   8.5766893e+01
   1.0959500e+03   8.5602352e+01
   1.0960000e+03   8.5439133e+01
   1.0960500e+03   8.5277687e+01
   1.0961000e+03   8.5118485e+01
   1.0961500e+03   8.4962023e+01
   1.0962000e+03   8.4808814e+01
   1.0962500e+03   8.4659388e+01
   1.0963000e+03   8.4514288e+01
   1.0963500e+03   8.4374068e+01
   1.0964000e+03   8.4239287e+01
   1.0964500e+03   8.4110505e+01
   1.0965000e+03   8.3988279e+01
   1.0965500e+03   8.3873159e+01
   1.0966000e+03   8.3765677e+01
   1.0966500e+03   8.3666350e+01
   1.0967000e+03   8.3575665e+01
   1.0967500e+03   8.3494082e+01
   1.0968000e+03   8.3422023e+01
   1.0968500e+03   8.3359869e+01
   1.0969000e+03   8.3307953e+01
   1.0969500e+03   8.3266558e+01
   1.0970000e+03   8.3235914e+01
   1.0970500e+03   8.3216190e+01
   1.0971000e+03   8.3207498e+01
   1.0971500e+03   8.3209886e+01
   1.0972000e+03   8.3223342e+01
   1.0972500e+03   8.3247788e+01
   1.0973000e+03   8.3283089e+01
   1.0973500e+03   8.3329049e+01
   1.0974000e+03   8.3385415e+01
   1.0974500e+03   8.3451881e+01
   1.0975000e+03   8.3528093e+01
   1.0975500e+03   8.3613652e+01
   1.0976000e+03   8.3708119e+01
   1.0976500e+03   8.3811022e+01
   1.0977000e+03   8.3921860e+01
   1.0977500e+03   8.4040108e+01
   1.0978000e+03   8.4165227e+01
   1.0978500e+03   8.4296662e+01
   1.0979000e+03   8.4433856e+01
   1.0979500e+03   8.4576247e+01
   1.0980000e+03   8.4723279e+01
   1.0980500e+03   8.4874401e+01
   1.0981000e+03   8.5029076e+01
   1.0981500e+03   8.5186780e+01
   1.0982000e+03   8.5347008e+01
   1.0982500e+03   8.5509275e+01
   1.0983000e+03   8.5673118e+01
   1.0983500e+03   8.5838096e+01
   1.0984000e+03   8.6003797e+01
   1.0984500e+03   8.6169832e+01
   1.0985000e+03   8.6335838e+01
   1.0985500e+03   8.6501480e+01
   1.0986000e+03   8.6666448e+01
   1.0986500e+03   8.6830458e+01
   1.0987000e+03   8.6993251e+01
   1.0987500e+03   8.7154594e+01
   1.0988000e+03   8.7314275e+01
   1.0988500e+03   8.7472107e+01
   1.0989000e+03   8.7627922e+01
   1.0989500e+03   8.7781574e+01
   1.0990000e+03   8.7932937e+01
   1.0990500e+03   8.8081900e+01
   1.0991000e+03   8.8228370e+01
   1.0991500e+03   8.8372271e+01
   1.0992000e+03   8.8513540e+01
   1.0992500e+03   8.8652127e+01
   1.0993000e+03   8.8787993e+01
   1.0993500e+03   8.8921113e+01
   1.0994000e+03   8.9051470e+01
   1.0994500e+03   8.9179056e+01
   1.0995000e+03   8.9303872e+01
   1.0995500e+03   8.9425926e+01
   1.0996000e+03   8.9545233e+01
   1.0996500e+03   8.9661812e+01
   1.0997000e+03   8.9775689e+01
   1.0997500e+03   8.9886894e+01
   1.0998000e+03   8.9995462e+01
   1.0998500e+03   9.0101429e+01
   1.0999000e+03   9.0204835e+01
   1.0999500e+03   9.0305723e+01
   1.1000000e+03   9.0404139e+01
   1.1000500e+03   9.0500127e+01
   1.1001000e+03   9.0593736e+01
   1.1001500e+03   9.0685015e+01
   1.1002000e+03   9.0774014e+01
   1.1002500e+03   9.0860781e+01
   1.1003000e+03   9.0945369e+01
   1.1003500e+03   9.1027827e+01
   1.1004000e+03   9.1108206e+01
   1.1004500e+03   9.1186556e+01
   1.1005000e+03   9.1262927e+01
   1.1005500e+03   9.1337370e+01
   1.1006000e+03   9.1409932e+01
   1.1006500e+03   9.1480663e+01
   1.1007000e+03   9.1549610e+01
   1.1007500e+03   9.1616821e+01
   1.1008000e+03   9.1682340e+01
   1.1008500e+03   9.1746215e+01
   1.1009000e+03   9.1808489e+01
   1.1009500e+03   9.1869205e+01
   1.1010000e+03   9.1928407e+01
   1.1010500e+03   9.1986136e+01
   1.1011000e+03   9.2042433e+01
   1.1011500e+03   9.2097337e+01
   1.1012000e+03   9.2150886e+01
   1.1012500e+03   9.2203120e+01
   1.1013000e+03   9.2254074e+01
   1.1013500e+03   9.2303785e+01
   1.1014000e+03   9.2352286e+01
   1.1014500e+03   9.2399613e+01
   1.1015000e+03   9.2445798e+01
   1.1015500e+03   9.2490873e+01
   1.1016000e+03   9.2534869e+01
   1.1016500e+03   9.2577817e+01
   1.1017000e+03   9.2619746e+01
   1.1017500e+03   9.2660684e+01
   1.1018000e+03   9.2700660e+01
   1.1018500e+03   9.2739699e+01
   1.1019000e+03   9.2777829e+01
   1.1019500e+03   9.2815074e+01
   1.1020000e+03   9.2851460e+01
   1.1020500e+03   9.2887009e+01
   1.1021000e+03   9.2921746e+01
   1.1021500e+03   9.2955692e+01
   1.1022000e+03   9.2988870e+01
   1.1022500e+03   9.3021300e+01
   1.1023000e+03   9.3053004e+01
   1.1023500e+03   9.3084000e+01
   1.1024000e+03   9.3114308e+01
   1.1024500e+03   9.3143947e+01
   1.1025000e+03   9.3172934e+01
   1.1025500e+03   9.3201289e+01
   1.1026000e+03   9.3229026e+01
   1.1026500e+03   9.3256164e+01
   1.1027000e+03   9.3282718e+01
   1.1027500e+03   9.3308703e+01
   1.1028000e+03   9.3334135e+01
   1.1028500e+03   9.3359028e+01
   1.1029000e+03   9.3383397e+01
   1.1029500e+03   9.3407254e+01
   1.1030000e+03   9.3430614e+01
   1.1030500e+03   9.3453490e+01
   1.1031000e+03   9.3475893e+01
   1.1031500e+03   9.3497837e+01
   1.1032000e+03   9.3519332e+01
   1.1032500e+03   9.3540391e+01
   1.1033000e+03   9.3561024e+01
   1.1033500e+03   9.3581243e+01
   1.1034000e+03   9.3601057e+01
   1.1034500e+03   9.3620477e+01
   1.1035000e+03   9.3639513e+01
   1.1035500e+03   9.3658175e+01
   1.1036000e+03   9.3676471e+01
   1.1036500e+03   9.3694411e+01
   1.1037000e+03   9.3712003e+01
   1.1037500e+03   9.3729256e+01
   1.1038000e+03   9.3746178e+01
   1.1038500e+03   9.3762778e+01
   1.1039000e+03   9.3779063e+01
   1.1039500e+03   9.3795040e+01
   1.1040000e+03   9.3810717e+01
   1.1040500e+03   9.3826102e+01
   1.1041000e+03   9.3841201e+01
   1.1041500e+03   9.3856020e+01
   1.1042000e+03   9.3870567e+01
   1.1042500e+03   9.3884848e+01
   1.1043000e+03   9.3898869e+01
   1.1043500e+03   9.3912636e+01
   1.1044000e+03   9.3926155e+01
   1.1044500e+03   9.3939432e+01
   1.1045000e+03   9.3952471e+01
   1.1045500e+03   9.3965280e+01
   1.1046000e+03   9.3977862e+01
   1.1046500e+03   9.3990223e+01
   1.1047000e+03   9.4002369e+01
   1.1047500e+03   9.4014303e+01
   1.1048000e+03   9.4026030e+01
   1.1048500e+03   9.4037556e+01
   1.1049000e+03   9.4048884e+01
   1.1049500e+03   9.4060019e+01
   1.1050000e+03   9.4070965e+01
   1.1050500e+03   9.4081726e+01
   1.1051000e+03   9.4092307e+01
   1.1051500e+03   9.4102710e+01
   1.1052000e+03   9.4112941e+01
   1.1052500e+03   9.4123003e+01
   1.1053000e+03   9.4132898e+01
   1.1053500e+03   9.4142632e+01
   1.1054000e+03   9.4152206e+01
   1.1054500e+03   9.4161625e+01
   1.1055000e+03   9.4170892e+01
   1.1055500e+03   9.4180010e+01
   1.1056000e+03   9.4188982e+01
   1.1056500e+03   9.4197812e+01
   1.1057000e+03   9.4206501e+01
   1.1057500e+03   9.4215053e+01
   1.1058000e+03   9.4223471e+01
   1.1058500e+03   9.4231757e+01
   1.1059000e+03   9.4239914e+01
   1.1059500e+03   9.4247945e+01
   1.1060000e+03   9.4255852e+01
   1.1060500e+03   9.4263638e+01
   1.1061000e+03   9.4271305e+01
   1.1061500e+03   9.4278856e+01
   1.1062000e+03   9.4286292e+01
   1.1062500e+03   9.4293616e+01
   1.1063000e+03   9.4300830e+01
   1.1063500e+03   9.4307937e+01
   1.1064000e+03   9.4314938e+01
   1.1064500e+03   9.4321836e+01
   1.1065000e+03   9.4328632e+01
   1.1065500e+03   9.4335328e+01
   1.1066000e+03   9.4341927e+01
   1.1066500e+03   9.4348429e+01
   1.1067000e+03   9.4354838e+01
   1.1067500e+03   9.4361154e+01
   1.1068000e+03   9.4367380e+01
   1.1068500e+03   9.4373517e+01
   1.1069000e+03   9.4379567e+01
   1.1069500e+03   9.4385531e+01
   1.1070000e+03   9.4391411e+01
   1.1070500e+03   9.4397208e+01
   1.1071000e+03   9.4402925e+01
   1.1071500e+03   9.4408562e+01
   1.1072000e+03   9.4414121e+01
   1.1072500e+03   9.4419603e+01
   1.1073000e+03   9.4425010e+01
   1.1073500e+03   9.4430343e+01
   1.1074000e+03   9.4435604e+01
   1.1074500e+03   9.4440793e+01
   1.1075000e+03   9.4445912e+01
   1.1075500e+03   9.4450962e+01
   1.1076000e+03   9.4455944e+01
   1.1076500e+03   9.4460861e+01
   1.1077000e+03   9.4465711e+01
   1.1077500e+03   9.4470498e+01
   1.1078000e+03   9.4475222e+01
   1.1078500e+03   9.4479883e+01
   1.1079000e+03   9.4484484e+01
   1.1079500e+03   9.4489025e+01
   1.1080000e+03   9.4493507e+01
   1.1080500e+03   9.4497931e+01
   1.1081000e+03   9.4502299e+01
   1.1081500e+03   9.4506610e+01
   1.1082000e+03   9.4510866e+01
   1.1082500e+03   9.4515069e+01
   1.1083000e+03   9.4519218e+01
   1.1083500e+03   9.4523315e+01
   1.1084000e+03   9.4527360e+01
   1.1084500e+03   9.4531355e+01
   1.1085000e+03   9.4535301e+01
   1.1085500e+03   9.4539197e+01
   1.1086000e+03   9.4543045e+01
   1.1086500e+03   9.4546846e+01
   1.1087000e+03   9.4550600e+01
   1.1087500e+03   9.4554308e+01
   1.1088000e+03   9.4557971e+01
   1.1088500e+03   9.4561590e+01
   1.1089000e+03   9.4565165e+01
   1.1089500e+03   9.4568697e+01
   1.1090000e+03   9.4572187e+01
   1.1090500e+03   9.4575635e+01
   1.1091000e+03   9.4579042e+01
   1.1091500e+03   9.4582409e+01
   1.1092000e+03   9.4585736e+01
   1.1092500e+03   9.4589023e+01
   1.1093000e+03   9.4592273e+01
   1.1093500e+03   9.4595484e+01
   1.1094000e+03   9.4598658e+01
   1.1094500e+03   9.4601795e+01
   1.1095000e+03   9.4604896e+01
   1.1095500e+03   9.4607962e+01
   1.1096000e+03   9.4610992e+01
   1.1096500e+03   9.4613988e+01
   1.1097000e+03   9.4616949e+01
   1.1097500e+03   9.4619877e+01
   1.1098000e+03   9.4622772e+01
   1.1098500e+03   9.4625634e+01
   1.1099000e+03   9.4628465e+01
   1.1099500e+03   9.4631263e+01
   1.1100000e+03   9.4634031e+01
   1.1100500e+03   9.4636767e+01
   1.1101000e+03   9.4639474e+01
   1.1101500e+03   9.4642150e+01
   1.1102000e+03   9.4644797e+01
   1.1102500e+03   9.4647416e+01
   1.1103000e+03   9.4650005e+01
   1.1103500e+03   9.4652567e+01
   1.1104000e+03   9.4655101e+01
   1.1104500e+03   9.4657607e+01
   1.1105000e+03   9.4660087e+01
   1.1105500e+03   9.4662540e+01
   1.1106000e+03   9.4664966e+01
   1.1106500e+03   9.4667367e+01
   1.1107000e+03   9.4669743e+01
   1.1107500e+03   9.4672093e+01
   1.1108000e+03   9.4674419e+01
   1.1108500e+03   9.4676720e+01
   1.1109000e+03   9.4678997e+01
   1.1109500e+03   9.4681250e+01
   1.1110000e+03   9.4683480e+01
   1.1110500e+03   9.4685687e+01
   1.1111000e+03   9.4687871e+01
   1.1111500e+03   9.4690032e+01
   1.1112000e+03   9.4692172e+01
   1.1112500e+03   9.4694289e+01
   1.1113000e+03   9.4696385e+01
   1.1113500e+03   9.4698460e+01
   1.1114000e+03   9.4700513e+01
   1.1114500e+03   9.4702546e+01
   1.1115000e+03   9.4704558e+01
   1.1115500e+03   9.4706551e+01
   1.1116000e+03   9.4708523e+01
   1.1116500e+03   9.4710476e+01
   1.1117000e+03   9.4712409e+01
   1.1117500e+03   9.4714323e+01
   1.1118000e+03   9.4716218e+01
   1.1118500e+03   9.4718095e+01
   1.1119000e+03   9.4719953e+01
   1.1119500e+03   9.4721793e+01
   1.1120000e+03   9.4723615e+01
   1.1120500e+03   9.4725419e+01
   1.1121000e+03   9.4727206e+01
   1.1121500e+03   9.4728976e+01
   1.1122000e+03   9.4730729e+01
   1.1122500e+03   9.4732464e+01
   1.1123000e+03   9.4734184e+01
   1.1123500e+03   9.4735886e+01
   1.1124000e+03   9.4737573e+01
   1.1124500e+03   9.4739244e+01
   1.1125000e+03   9.4740898e+01
   1.1125500e+03   9.4742538e+01
   1.1126000e+03   9.4744162e+01
   1.1126500e+03   9.4745770e+01
   1.1127000e+03   9.4747364e+01
   1.1127500e+03   9.4748943e+01
   1.1128000e+03   9.4750507e+01
   1.1128500e+03   9.4752057e+01
   1.1129000e+03   9.4753592e+01
   1.1129500e+03   9.4755113e+01
   1.1130000e+03   9.4756621e+01
   1.1130500e+03   9.4758114e+01
   1.1131000e+03   9.4759594e+01
   1.1131500e+03   9.4761061e+01
   1.1132000e+03   9.4762514e+01
   1.1132500e+03   9.4763954e+01
   1.1133000e+03   9.4765381e+01
   1.1133500e+03   9.4766796e+01
   1.1134000e+03   9.4768197e+01
   1.1134500e+03   9.4769586e+01
   1.1135000e+03   9.4770963e+01
   1.1135500e+03   9.4772328e+01
   1.1136000e+03   9.4773680e+01
   1.1136500e+03   9.4775021e+01
   1.1137000e+03   9.4776349e+01
   1.1137500e+03   9.4777667e+01
   1.1138000e+03   9.4778972e+01
   1.1138500e+03   9.4780266e+01
   1.1139000e+03   9.4781549e+01
   1.1139500e+03   9.4782821e+01
   1.1140000e+03   9.4784082e+01
   1.1140500e+03   9.4785331e+01
   1.1141000e+03   9.4786571e+01
   1.1141500e+03   9.4787799e+01
   1.1142000e+03   9.4789017e+01
   1.1142500e+03   9.4790225e+01
   1.1143000e+03   9.4791422e+01
   1.1143500e+03   9.4792609e+01
   1.1144000e+03   9.4793786e+01
   1.1144500e+03   9.4794953e+01
   1.1145000e+03   9.4796111e+01
   1.1145500e+03   9.4797258e+01
   1.1146000e+03   9.4798396e+01
   1.1146500e+03   9.4799525e+01
   1.1147000e+03   9.4800644e+01
   1.1147500e+03   9.4801754e+01
   1.1148000e+03   9.4802854e+01
   1.1148500e+03   9.4803946e+01
   1.1149000e+03   9.4805028e+01
   1.1149500e+03   9.4806102e+01
   1.1150000e+03   9.4807167e+01
   1.1150500e+03   9.4808223e+01
   1.1151000e+03   9.4809271e+01
   1.1151500e+03   9.4810310e+01
   1.1152000e+03   9.4811340e+01
   1.1152500e+03   9.4812363e+01
   1.1153000e+03   9.4813377e+01
   1.1153500e+03   9.4814383e+01
   1.1154000e+03   9.4815381e+01
   1.1154500e+03   9.4816370e+01
   1.1155000e+03   9.4817352e+01
   1.1155500e+03   9.4818326e+01
   1.1156000e+03   9.4819293e+01
   1.1156500e+03   9.4820252e+01
   1.1157000e+03   9.4821203e+01
   1.1157500e+03   9.4822147e+01
   1.1158000e+03   9.4823083e+01
   1.1158500e+03   9.4824012e+01
   1.1159000e+03   9.4824933e+01
   1.1159500e+03   9.4825848e+01
   1.1160000e+03   9.4826755e+01
   1.1160500e+03   9.4827656e+01
   1.1161000e+03   9.4828549e+01
   1.1161500e+03   9.4829436e+01
   1.1162000e+03   9.4830315e+01
   1.1162500e+03   9.4831188e+01
   1.1163000e+03   9.4832054e+01
   1.1163500e+03   9.4832914e+01
   1.1164000e+03   9.4833767e+01
   1.1164500e+03   9.4834614e+01
   1.1165000e+03   9.4835454e+01
   1.1165500e+03   9.4836287e+01
   1.1166000e+03   9.4837115e+01
   1.1166500e+03   9.4837936e+01
   1.1167000e+03   9.4838751e+01
   1.1167500e+03   9.4839560e+01
   1.1168000e+03   9.4840363e+01
   1.1168500e+03   9.4841160e+01
   1.1169000e+03   9.4841951e+01
   1.1169500e+03   9.4842736e+01
   1.1170000e+03   9.4843516e+01
   1.1170500e+03   9.4844289e+01
   1.1171000e+03   9.4845057e+01
   1.1171500e+03   9.4845820e+01
   1.1172000e+03   9.4846576e+01
   1.1172500e+03   9.4847327e+01
   1.1173000e+03   9.4848073e+01
   1.1173500e+03   9.4848813e+01
   1.1174000e+03   9.4849548e+01
   1.1174500e+03   9.4850278e+01
   1.1175000e+03   9.4851002e+01
   1.1175500e+03   9.4851721e+01
   1.1176000e+03   9.4852435e+01
   1.1176500e+03   9.4853144e+01
   1.1177000e+03   9.4853847e+01
   1.1177500e+03   9.4854546e+01
   1.1178000e+03   9.4855240e+01
   1.1178500e+03   9.4855929e+01
   1.1179000e+03   9.4856612e+01
   1.1179500e+03   9.4857291e+01
   1.1180000e+03   9.4857966e+01
   1.1180500e+03   9.4858635e+01
   1.1181000e+03   9.4859300e+01
   1.1181500e+03   9.4859960e+01
   1.1182000e+03   9.4860616e+01
   1.1182500e+03   9.4861267e+01
   1.1183000e+03   9.4861913e+01
   1.1183500e+03   9.4862555e+01
   1.1184000e+03   9.4863192e+01
   1.1184500e+03   9.4863825e+01
   1.1185000e+03   9.4864454e+01
   1.1185500e+03   9.4865079e+01
   1.1186000e+03   9.4865699e+01
   1.1186500e+03   9.4866314e+01
   1.1187000e+03   9.4866926e+01
   1.1187500e+03   9.4867534e+01
   1.1188000e+03   9.4868137e+01
   1.1188500e+03   9.4868736e+01
   1.1189000e+03   9.4869331e+01
   1.1189500e+03   9.4869922e+01
   1.1190000e+03   9.4870509e+01
   1.1190500e+03   9.4871093e+01
   1.1191000e+03   9.4871672e+01
   1.1191500e+03   9.4872247e+01
   1.1192000e+03   9.4872819e+01
   1.1192500e+03   9.4873387e+01
   1.1193000e+03   9.4873951e+01
   1.1193500e+03   9.4874511e+01
   1.1194000e+03   9.4875067e+01
   1.1194500e+03   9.4875620e+01
   1.1195000e+03   9.4876169e+01
   1.1195500e+03   9.4876715e+01
   1.1196000e+03   9.4877257e+01
   1.1196500e+03   9.4877795e+01
   1.1197000e+03   9.4878330e+01
   1.1197500e+03   9.4878862e+01
   1.1198000e+03   9.4879390e+01
   1.1198500e+03   9.4879914e+01
   1.1199000e+03   9.4880435e+01
   1.1199500e+03   9.4880953e+01
   1.1200000e+03   9.4881467e+01
   1.1200500e+03   9.4881978e+01
   1.1201000e+03   9.4882486e+01
   1.1201500e+03   9.4882991e+01
   1.1202000e+03   9.4883492e+01
   1.1202500e+03   9.4883990e+01
   1.1203000e+03   9.4884485e+01
   1.1203500e+03   9.4884977e+01
   1.1204000e+03   9.4885465e+01
   1.1204500e+03   9.4885951e+01
   1.1205000e+03   9.4886433e+01
   1.1205500e+03   9.4886913e+01
   1.1206000e+03   9.4887389e+01
   1.1206500e+03   9.4887863e+01
   1.1207000e+03   9.4888333e+01
   1.1207500e+03   9.4888801e+01
   1.1208000e+03   9.4889265e+01
   1.1208500e+03   9.4889727e+01
   1.1209000e+03   9.4890186e+01
   1.1209500e+03   9.4890642e+01
   1.1210000e+03   9.4891095e+01
   1.1210500e+03   9.4891545e+01
   1.1211000e+03   9.4891993e+01
   1.1211500e+03   9.4892437e+01
   1.1212000e+03   9.4892879e+01
   1.1212500e+03   9.4893319e+01
   1.1213000e+03   9.4893755e+01
   1.1213500e+03   9.4894189e+01
   1.1214000e+03   9.4894621e+01
   1.1214500e+03   9.4895050e+01
   1.1215000e+03   9.4895476e+01
   1.1215500e+03   9.4895899e+01
   1.1216000e+03   9.4896320e+01
   1.1216500e+03   9.4896739e+01
   1.1217000e+03   9.4897155e+01
   1.1217500e+03   9.4897568e+01
   1.1218000e+03   9.4897979e+01
   1.1218500e+03   9.4898387e+01
   1.1219000e+03   9.4898793e+01
   1.1219500e+03   9.4899197e+01
   1.1220000e+03   9.4899598e+01
   1.1220500e+03   9.4899997e+01
   1.1221000e+03   9.4900394e+01
   1.1221500e+03   9.4900788e+01
   1.1222000e+03   9.4901179e+01
   1.1222500e+03   9.4901569e+01
   1.1223000e+03   9.4901956e+01
   1.1223500e+03   9.4902341e+01
   1.1224000e+03   9.4902724e+01
   1.1224500e+03   9.4903104e+01
   1.1225000e+03   9.4903482e+01
   1.1225500e+03   9.4903858e+01
   1.1226000e+03   9.4904232e+01
   1.1226500e+03   9.4904604e+01
   1.1227000e+03   9.4904973e+01
   1.1227500e+03   9.4905341e+01
   1.1228000e+03   9.4905706e+01
   1.1228500e+03   9.4906069e+01
   1.1229000e+03   9.4906430e+01
   1.1229500e+03   9.4906789e+01
   1.1230000e+03   9.4907146e+01
   1.1230500e+03   9.4907501e+01
   1.1231000e+03   9.4907854e+01
   1.1231500e+03   9.4908204e+01
   1.1232000e+03   9.4908553e+01
   1.1232500e+03   9.4908900e+01
   1.1233000e+03   9.4909245e+01
   1.1233500e+03   9.4909588e+01
   1.1234000e+03   9.4909929e+01
   1.1234500e+03   9.4910268e+01
   1.1235000e+03   9.4910605e+01
   1.1235500e+03   9.4910940e+01
   1.1236000e+03   9.4911274e+01
   1.1236500e+03   9.4911605e+01
   1.1237000e+03   9.4911935e+01
   1.1237500e+03   9.4912263e+01
   1.1238000e+03   9.4912589e+01
   1.1238500e+03   9.4912913e+01
   1.1239000e+03   9.4913236e+01
   1.1239500e+03   9.4913556e+01
   1.1240000e+03   9.4913875e+01
   1.1240500e+03   9.4914192e+01
   1.1241000e+03   9.4914508e+01
   1.1241500e+03   9.4914821e+01
   1.1242000e+03   9.4915133e+01
   1.1242500e+03   9.4915443e+01
   1.1243000e+03   9.4915752e+01
   1.1243500e+03   9.4916059e+01
   1.1244000e+03   9.4916364e+01
   1.1244500e+03   9.4916668e+01
   1.1245000e+03   9.4916969e+01
   1.1245500e+03   9.4917270e+01
   1.1246000e+03   9.4917568e+01
   1.1246500e+03   9.4917865e+01
   1.1247000e+03   9.4918161e+01
   1.1247500e+03   9.4918454e+01
   1.1248000e+03   9.4918747e+01
   1.1248500e+03   9.4919037e+01
   1.1249000e+03   9.4919327e+01
   1.1249500e+03   9.4919614e+01
   1.1250000e+03   9.4919900e+01


==> Data/SLR_200K.dat <==
   1.8000000e+03   8.9499760e-01
   1.7980000e+03   8.9476442e-01
   1.7960000e+03   8.9453351e-01
   1.7940000e+03   8.9427006e-01
   1.7920000e+03   8.9395261e-01
   1.7900000e+03   8.9386809e-01
   1.7880000e+03   8.9374864e-01
   1.7860000e+03   8.9365244e-01
   1.7840000e+03   8.9362097e-01
   1.7820000e+03   8.9364731e-01
   1.7800000e+03   8.9367855e-01
   1.7780000e+03   8.9365661e-01
   1.7760000e+03   8.9356375e-01
   1.7740000e+03   8.9343619e-01
   1.7720000e+03   8.9333773e-01
   1.7700000e+03   8.9331067e-01
   1.7680000e+03   8.9334166e-01
   1.7660000e+03   8.9337015e-01
   1.7640000e+03   8.9333558e-01
   1.7620000e+03   8.9322686e-01
   1.7600000e+03   8.9309144e-01
   1.7580000e+03   8.9299834e-01
   1.7560000e+03   8.9298439e-01
   1.7540000e+03   8.9302242e-01
   1.7520000e+03   8.9304078e-01
   1.7500000e+03   8.9298236e-01
   1.7480000e+03   8.9285195e-01
   1.7460000e+03   8.9271295e-01
   1.7440000e+03   8.9263666e-01
   1.7420000e+03   8.9264417e-01
   1.7400000e+03   8.9268577e-01
   1.7380000e+03   8.9268076e-01
   1.7360000e+03   8.9258611e-01
   1.7340000e+03   8.9243352e-01
   1.7320000e+03   8.9230335e-01
   1.7300000e+03   8.9225876e-01
   1.7280000e+03   8.9229047e-01
   1.7260000e+03   8.9232171e-01
   1.7240000e+03   8.9227378e-01
   1.7220000e+03   8.9213502e-01
   1.7200000e+03   8.9197171e-01
   1.7180000e+03   8.9187241e-01
   1.7160000e+03   8.9187145e-01
   1.7140000e+03   8.9191580e-01
   1.7120000e+03   8.9190912e-01
   1.7100000e+03   8.9179873e-01
   1.7080000e+03   8.9162266e-01
   1.7060000e+03   8.9147770e-01
   1.7040000e+03   8.9143467e-01
   1.7020000e+03   8.9147294e-01
   1.7000000e+03   8.9149511e-01
   1.6980000e+03   8.9141548e-01
   1.6960000e+03   8.9124000e-01
   1.6940000e+03   8.9106143e-01
   1.6920000e+03   8.9097679e-01
   1.6900000e+03   8.9099813e-01
   1.6880000e+03   8.9103591e-01
   1.6860000e+03   8.9098179e-01
   1.6840000e+03   8.9081132e-01
   1.6820000e+03   8.9060819e-01
   1.6800000e+03   8.9048791e-01
   1.6780000e+03   8.9048958e-01
   1.6760000e+03   8.9053369e-01
   1.6740000e+03   8.9049554e-01
   1.6720000e+03   8.9032698e-01
   1.6700000e+03   8.9010382e-01
   1.6680000e+03   8.8995528e-01
   1.6660000e+03   8.8994050e-01
   1.6640000e+03   8.8998580e-01
   1.6620000e+03   8.8995278e-01
   1.6600000e+03   8.8977718e-01
   1.6580000e+03   8.8953388e-01
   1.6560000e+03   8.8936508e-01
   1.6540000e+03   8.8934124e-01
   1.6520000e+03   8.8938510e-01
   1.6500000e+03   8.8934433e-01
   1.6480000e+03   8.8914835e-01
   1.6460000e+03   8.8888192e-01
   1.6440000e+03   8.8870180e-01
   1.6420000e+03   8.8867891e-01
   1.6400000e+03   8.8871872e-01
   1.6380000e+03   8.8865352e-01
   1.6360000e+03   8.8842022e-01
   1.6340000e+03   8.8812816e-01
   1.6320000e+03   8.8794851e-01
   1.6300000e+03   8.8793683e-01
   1.6280000e+03   8.8796437e-01
   1.6260000e+03   8.8785100e-01
   1.6240000e+03   8.8756168e-01
   1.6220000e+03   8.8724637e-01
   1.6200000e+03   8.8708460e-01
   1.6180000e+03   8.8709021e-01
   1.6160000e+03   8.8708425e-01
   1.6140000e+03   8.8688898e-01
   1.6120000e+03   8.8652754e-01
   1.6100000e+03   8.8620269e-01
   1.6080000e+03   8.8607907e-01
   1.6060000e+03   8.8609302e-01
   1.6040000e+03   8.8600934e-01
   1.6020000e+03   8.8568926e-01
   1.6000000e+03   8.8525200e-01
   1.5980000e+03   8.8494754e-01
   1.5960000e+03   8.8487542e-01
   1.5940000e+03   8.8485241e-01
   1.5920000e+03   8.8461304e-01
   1.5900000e+03   8.8412547e-01
   1.5880000e+03   8.8363588e-01
   1.5860000e+03   8.8339305e-01
   1.5840000e+03   8.8334417e-01
   1.5820000e+03   8.8316810e-01
   1.5800000e+03   8.8265848e-01
   1.5780000e+03   8.8198352e-01
   1.5760000e+03   8.8150156e-01
   1.5740000e+03   8.8132966e-01
   1.5720000e+03   8.8115215e-01
   1.5700000e+03   8.8058281e-01
   1.5680000e+03   8.7965918e-01
   1.5660000e+03   8.7882745e-01
   1.5640000e+03   8.7840879e-01
   1.5620000e+03   8.7811661e-01
   1.5600000e+03   8.7732291e-01
   1.5580000e+03   8.7586784e-01
   1.5560000e+03   8.7433410e-01
   1.5550000e+03   8.7279999e-01
   1.5549000e+03   8.7206256e-01
   1.5548000e+03   8.7348294e-01
   1.5547000e+03   8.7617838e-01
   1.5546000e+03   8.7760448e-01
   1.5545000e+03   8.7803483e-01
   1.5544000e+03   8.7843990e-01
   1.5543000e+03   8.7881756e-01
   1.5542000e+03   8.7916589e-01
   1.5541000e+03   8.7948334e-01
   1.5540000e+03   8.7976849e-01
   1.5539000e+03   8.8002002e-01
   1.5538000e+03   8.8023698e-01
   1.5537000e+03   8.8041854e-01
   1.5536000e+03   8.8056397e-01
   1.5535000e+03   8.8067305e-01
   1.5534000e+03   8.8074541e-01
   1.5533000e+03   8.8078105e-01
   1.5532000e+03   8.8077998e-01
   1.5531000e+03   8.8074231e-01
   1.5530000e+03   8.8066840e-01
   1.5529000e+03   8.8055861e-01
   1.5528000e+03   8.8041341e-01
   1.5527000e+03   8.8023353e-01
   1.5526000e+03   8.8001931e-01
   1.5525000e+03   8.7977183e-01
   1.5524000e+03   8.7949133e-01
   1.5523000e+03   8.7917900e-01
   1.5522000e+03   8.7883532e-01
   1.5521000e+03   8.7846112e-01
   1.5520000e+03   8.7805724e-01
   1.5519000e+03   8.7762475e-01
   1.5518000e+03   8.7716424e-01
   1.5517000e+03   8.7667632e-01
   1.5516000e+03   8.7616217e-01
   1.5515000e+03   8.7562227e-01
   1.5514000e+03   8.7505746e-01
   1.5513000e+03   8.7446856e-01
   1.5512000e+03   8.7385631e-01
   1.5511000e+03   8.7322140e-01
   1.5510000e+03   8.7256455e-01
   1.5509000e+03   8.7188649e-01
   1.5508000e+03   8.7118769e-01
   1.5507000e+03   8.7046921e-01
   1.5506000e+03   8.6973143e-01
   1.5505000e+03   8.6897504e-01
   1.5504000e+03   8.6820078e-01
   1.5503000e+03   8.6740947e-01
   1.5502000e+03   8.6660147e-01
   1.5501000e+03   8.6577749e-01
   1.5500000e+03   8.6493874e-01
   1.5499000e+03   8.6408567e-01
   1.5498000e+03   8.6321878e-01
   1.5497000e+03   8.6233938e-01
   1.5496000e+03   8.6144829e-01
   1.5495000e+03   8.6054587e-01
   1.5494000e+03   8.5963380e-01
   1.5493000e+03   8.5871303e-01
   1.5492000e+03   8.5778463e-01
   1.5491000e+03   8.5684991e-01
   1.5490000e+03   8.5591078e-01
   1.5489000e+03   8.5496819e-01
   1.5488000e+03   8.5402417e-01
   1.5487000e+03   8.5308063e-01
   1.5486000e+03   8.5213971e-01
   1.5485000e+03   8.5120320e-01
   1.5484000e+03   8.5027432e-01
   1.5483000e+03   8.4935558e-01
   1.5482000e+03   8.4845006e-01
   1.5481000e+03   8.4756112e-01
   1.5480000e+03   8.4669256e-01
   1.5479000e+03   8.4584785e-01
   1.5478000e+03   8.4503162e-01
   1.5477000e+03   8.4424865e-01
   1.5476000e+03   8.4350371e-01
   1.5475000e+03   8.4280241e-01
   1.5474000e+03   8.4215045e-01
   1.5473000e+03   8.4155405e-01
   1.5472000e+03   8.4101963e-01
   1.5471000e+03   8.4055376e-01
   1.5470000e+03   8.4016347e-01
   1.5469000e+03   8.3985627e-01
   1.5468000e+03   8.3963895e-01
   1.5467000e+03   8.3951926e-01
   1.5466000e+03   8.3950436e-01
   1.5465000e+03   8.3960104e-01
   1.5464000e+03   8.3981597e-01
   1.5463000e+03   8.4015501e-01
   1.5462000e+03   8.4062314e-01
   1.5461000e+03   8.4122467e-01
   1.5460000e+03   8.4196210e-01
   1.5459000e+03   8.4283733e-01
   1.5458000e+03   8.4385014e-01
   1.5457000e+03   8.4499812e-01
   1.5456000e+03   8.4627759e-01
   1.5455000e+03   8.4768236e-01
   1.5454000e+03   8.4920406e-01
   1.5453000e+03   8.5083282e-01
   1.5452000e+03   8.5255599e-01
   1.5451000e+03   8.5435998e-01
   1.5450000e+03   8.5622871e-01
   1.5449000e+03   8.5814571e-01
   1.5448000e+03   8.6009252e-01
   1.5447000e+03   8.6205113e-01
   1.5446000e+03   8.6400247e-01
   1.5445000e+03   8.6592829e-01
   1.5444000e+03   8.6781037e-01
   1.5443000e+03   8.6963224e-01
   1.5442000e+03   8.7137771e-01
   1.5441000e+03   8.7303269e-01
   1.5440000e+03   8.7458456e-01
   1.5439000e+03   8.7602246e-01
   1.5438000e+03   8.7733710e-01
   1.5437000e+03   8.7852132e-01
   1.5436000e+03   8.7956941e-01
   1.5435000e+03   8.8047767e-01
   1.5434000e+03   8.8124335e-01
   1.5433000e+03   8.8186538e-01
   1.5432000e+03   8.8234389e-01
   1.5431000e+03   8.8267994e-01
   1.5430000e+03   8.8287532e-01
   1.5429000e+03   8.8293242e-01
   1.5428000e+03   8.8285434e-01
   1.5427000e+03   8.8264441e-01
   1.5426000e+03   8.8230598e-01
   1.5425000e+03   8.8184285e-01
   1.5424000e+03   8.8125861e-01
   1.5423000e+03   8.8055694e-01
   1.5422000e+03   8.7974072e-01
   1.5421000e+03   8.7881362e-01
   1.5420000e+03   8.7777805e-01
   1.5419000e+03   8.7663639e-01
   1.5418000e+03   8.7539077e-01
   1.5417000e+03   8.7404335e-01
   1.5416000e+03   8.7259483e-01
   1.5415000e+03   8.7104678e-01
   1.5414000e+03   8.6939955e-01
   1.5413000e+03   8.6765301e-01
   1.5412000e+03   8.6580586e-01
   1.5411000e+03   8.6385798e-01
   1.5410000e+03   8.6180687e-01
   1.5409000e+03   8.5965049e-01
   1.5408000e+03   8.5738671e-01
   1.5407000e+03   8.5501218e-01
   1.5406000e+03   8.5252225e-01
   1.5405000e+03   8.4991276e-01
   1.5404000e+03   8.4717786e-01
   1.5403000e+03   8.4431136e-01
   1.5402000e+03   8.4130728e-01
   1.5401000e+03   8.3815682e-01
   1.5400000e+03   8.3485222e-01
   1.5399000e+03   8.3138359e-01
   1.5398000e+03   8.2773912e-01
   1.5397000e+03   8.2390678e-01
   1.5396000e+03   8.1987429e-01
   1.5395000e+03   8.1562543e-01
   1.5394000e+03   8.1114519e-01
   1.5393000e+03   8.0641520e-01
   1.5392000e+03   8.0141437e-01
   1.5391000e+03   7.9612160e-01
   1.5390000e+03   7.9051125e-01
   1.5389000e+03   7.8455627e-01
   1.5388000e+03   7.7822697e-01
   1.5387000e+03   7.7149475e-01
   1.5386000e+03   7.6432109e-01
   1.5385000e+03   7.5666749e-01
   1.5384000e+03   7.4849534e-01
   1.5383000e+03   7.3976135e-01
   1.5382000e+03   7.3041892e-01
   1.5381000e+03   7.2042143e-01
   1.5380000e+03   7.0972717e-01
   1.5379000e+03   6.9829631e-01
   1.5378000e+03   6.8609405e-01
   1.5377000e+03   6.7310345e-01
   1.5376000e+03   6.5933573e-01
   1.5375000e+03   6.4483726e-01
   1.5374000e+03   6.2970853e-01
   1.5373000e+03   6.1413455e-01
   1.5372000e+03   5.9842157e-01
   1.5371000e+03   5.8302724e-01
   1.5370000e+03   5.6860375e-01
   1.5369000e+03   5.5604601e-01
   1.5368000e+03   5.4650617e-01
   1.5367000e+03   5.4135668e-01
   1.5366000e+03   5.4208124e-01
   1.5365000e+03   5.5006278e-01
   1.5364000e+03   5.6627488e-01
   1.5363000e+03   5.9094298e-01
   1.5362000e+03   6.2333333e-01
   1.5361000e+03   6.6173756e-01
   1.5360000e+03   7.0374942e-01
   1.5359000e+03   7.4675429e-01
   1.5358000e+03   7.8840613e-01
   1.5357000e+03   8.2692838e-01
   1.5356000e+03   8.6122787e-01
   1.5355000e+03   8.9085042e-01
   1.5354000e+03   9.1582012e-01
   1.5353000e+03   9.3645573e-01
   1.5352000e+03   9.5322764e-01
   1.5351000e+03   9.6667159e-01
   1.5350000e+03   9.7730386e-01
   1.5349000e+03   9.8560321e-01
   1.5348000e+03   9.9198389e-01
   1.5347000e+03   9.9680102e-01
   1.5346000e+03   1.0003489e+00
   1.5345000e+03   1.0028719e+00
   1.5344000e+03   1.0045685e+00
   1.5343000e+03   1.0056009e+00
   1.5342000e+03   1.0061011e+00
   1.5341000e+03   1.0061749e+00
   1.5340000e+03   1.0059085e+00
   1.5339000e+03   1.0053711e+00
   1.5338000e+03   1.0046192e+00
   1.5337000e+03   1.0036987e+00
   1.5336000e+03   1.0026460e+00
   1.5335000e+03   1.0014914e+00
   1.5334000e+03   1.0002587e+00
   1.5333000e+03   9.9896824e-01
   1.5332000e+03   9.9763596e-01
   1.5331000e+03   9.9627471e-01
   1.5330000e+03   9.9489522e-01
   1.5329000e+03   9.9350631e-01
   1.5328000e+03   9.9211442e-01
   1.5327000e+03   9.9072504e-01
   1.5326000e+03   9.8934317e-01
   1.5325000e+03   9.8797178e-01
   1.5324000e+03   9.8661423e-01
   1.5323000e+03   9.8527241e-01
   1.5322000e+03   9.8394835e-01
   1.5321000e+03   9.8264289e-01
   1.5320000e+03   9.8135746e-01
   1.5319000e+03   9.8009241e-01
   1.5318000e+03   9.7884858e-01
   1.5317000e+03   9.7762573e-01
   1.5316000e+03   9.7642457e-01
   1.5315000e+03   9.7524464e-01
   1.5314000e+03   9.7408617e-01
   1.5313000e+03   9.7294891e-01
   1.5312000e+03   9.7183239e-01
   1.5311000e+03   9.7073662e-01
   1.5310000e+03   9.6966100e-01
   1.5309000e+03   9.6860516e-01
   1.5308000e+03   9.6756864e-01
   1.5307000e+03   9.6655154e-01
   1.5306000e+03   9.6555293e-01
   1.5305000e+03   9.6457267e-01
   1.5304000e+03   9.6361053e-01
   1.5303000e+03   9.6266592e-01
   1.5302000e+03   9.6173811e-01
   1.5301000e+03   9.6082735e-01
   1.5300000e+03   9.5993268e-01
   1.5299000e+03   9.5905387e-01
   1.5298000e+03   9.5819056e-01
   1.5297000e+03   9.5734286e-01
   1.5296000e+03   9.5650959e-01
   1.5295000e+03   9.5569110e-01
   1.5294000e+03   9.5488691e-01
   1.5293000e+03   9.5409679e-01
   1.5292000e+03   9.5332003e-01
   1.5291000e+03   9.5255709e-01
   1.5290000e+03   9.5180714e-01
   1.5289000e+03   9.5107019e-01
   1.5288000e+03   9.5034587e-01
   1.5287000e+03   9.4963419e-01
   1.5286000e+03   9.4893479e-01
   1.5285000e+03   9.4824779e-01
   1.5284000e+03   9.4757295e-01
   1.5283000e+03   9.4691014e-01
   1.5282000e+03   9.4625926e-01
   1.5281000e+03   9.4562018e-01
   1.5280000e+03   9.4499290e-01
   1.5279000e+03   9.4437730e-01
   1.5278000e+03   9.4377363e-01
   1.5277000e+03   9.4318151e-01
   1.5276000e+03   9.4260132e-01
   1.5275000e+03   9.4203293e-01
   1.5274000e+03   9.4147646e-01
   1.5273000e+03   9.4093204e-01
   1.5272000e+03   9.4039977e-01
   1.5271000e+03   9.3987989e-01
   1.5270000e+03   9.3937230e-01
   1.5269000e+03   9.3887746e-01
   1.5268000e+03   9.3839574e-01
   1.5267000e+03   9.3792713e-01
   1.5266000e+03   9.3747187e-01
   1.5265000e+03   9.3703055e-01
   1.5264000e+03   9.3660331e-01
   1.5263000e+03   9.3619061e-01
   1.5262000e+03   9.3579268e-01
   1.5261000e+03   9.3541026e-01
   1.5260000e+03   9.3504369e-01
   1.5259000e+03   9.3469334e-01
   1.5258000e+03   9.3435967e-01
   1.5257000e+03   9.3404329e-01
   1.5256000e+03   9.3374491e-01
   1.5255000e+03   9.3346488e-01
   1.5254000e+03   9.3320382e-01
   1.5253000e+03   9.3296230e-01
   1.5252000e+03   9.3274105e-01
   1.5251000e+03   9.3254042e-01
   1.5250000e+03   9.3236113e-01
   1.5249000e+03   9.3220389e-01
   1.5248000e+03   9.3206894e-01
   1.5247000e+03   9.3195713e-01
   1.5246000e+03   9.3186855e-01
   1.5245000e+03   9.3180394e-01
   1.5244000e+03   9.3176353e-01
   1.5243000e+03   9.3174756e-01
   1.5242000e+03   9.3175614e-01
   1.5241000e+03   9.3178952e-01
   1.5240000e+03   9.3184745e-01
   1.5239000e+03   9.3192983e-01
   1.5238000e+03   9.3203628e-01
   1.5237000e+03   9.3216634e-01
   1.5236000e+03   9.3231916e-01
   1.5235000e+03   9.3249393e-01
   1.5234000e+03   9.3268955e-01
   1.5233000e+03   9.3290484e-01
   1.5232000e+03   9.3313801e-01
   1.5231000e+03   9.3338752e-01
   1.5230000e+03   9.3365145e-01
   1.5229000e+03   9.3392766e-01
   1.5228000e+03   9.3421364e-01
   1.5227000e+03   9.3450725e-01
   1.5226000e+03   9.3480575e-01
   1.5225000e+03   9.3510628e-01
   1.5224000e+03   9.3540621e-01
   1.5223000e+03   9.3570268e-01
   1.5222000e+03   9.3599272e-01
   1.5221000e+03   9.3627369e-01
   1.5220000e+03   9.3654263e-01
   1.5219000e+03   9.3679702e-01
   1.5218000e+03   9.3703437e-01
   1.5217000e+03   9.3725216e-01
   1.5216000e+03   9.3744838e-01
   1.5215000e+03   9.3762100e-01
   1.5214000e+03   9.3776846e-01
   1.5213000e+03   9.3788934e-01
   1.5212000e+03   9.3798232e-01
   1.5211000e+03   9.3804657e-01
   1.5210000e+03   9.3808162e-01
   1.5209000e+03   9.3808699e-01
   1.5208000e+03   9.3806255e-01
   1.5207000e+03   9.3800843e-01
   1.5206000e+03   9.3792498e-01
   1.5205000e+03   9.3781269e-01
   1.5204000e+03   9.3767226e-01
   1.5203000e+03   9.3750453e-01
   1.5202000e+03   9.3731058e-01
   1.5201000e+03   9.3709135e-01
   1.5200000e+03   9.3684804e-01
   1.5199000e+03   9.3658197e-01
   1.5198000e+03   9.3629420e-01
   1.5197000e+03   9.3598628e-01
   1.5196000e+03   9.3565941e-01
   1.5195000e+03   9.3531477e-01
   1.5194000e+03   9.3495381e-01
   1.5193000e+03   9.3457782e-01
   1.5192000e+03   9.3418801e-01
   1.5191000e+03   9.3378556e-01
   1.5190000e+03   9.3337154e-01
   1.5189000e+03   9.3294728e-01
   1.5188000e+03   9.3251383e-01
   1.5187000e+03   9.3207192e-01
   1.5186000e+03   9.3162274e-01
   1.5185000e+03   9.3116724e-01
   1.5184000e+03   9.3070614e-01
   1.5183000e+03   9.3024051e-01
   1.5182000e+03   9.2977083e-01
   1.5181000e+03   9.2929792e-01
   1.5180000e+03   9.2882240e-01
   1.5179000e+03   9.2834520e-01
   1.5178000e+03   9.2786646e-01
   1.5177000e+03   9.2738712e-01
   1.5176000e+03   9.2690754e-01
   1.5175000e+03   9.2642832e-01
   1.5174000e+03   9.2594969e-01
   1.5173000e+03   9.2547226e-01
   1.5172000e+03   9.2499650e-01
   1.5171000e+03   9.2452288e-01
   1.5170000e+03   9.2405164e-01
   1.5169000e+03   9.2358315e-01
   1.5168000e+03   9.2311788e-01
   1.5167000e+03   9.2265606e-01
   1.5166000e+03   9.2219818e-01
   1.5165000e+03   9.2174447e-01
   1.5164000e+03   9.2129517e-01
   1.5163000e+03   9.2085099e-01
   1.5162000e+03   9.2041206e-01
   1.5161000e+03   9.1997874e-01
   1.5160000e+03   9.1955137e-01
   1.5159000e+03   9.1913033e-01
   1.5158000e+03   9.1871607e-01
   1.5157000e+03   9.1830873e-01
   1.5156000e+03   9.1790903e-01
   1.5155000e+03   9.1751719e-01
   1.5154000e+03   9.1713369e-01
   1.5153000e+03   9.1675901e-01
   1.5152000e+03   9.1639376e-01
   1.5151000e+03   9.1603816e-01
   1.5150000e+03   9.1569293e-01
   1.5140000e+03   9.1501153e-01
   1.5120000e+03   9.1470146e-01
   1.5100000e+03   9.1559708e-01
   1.5080000e+03   9.1724777e-01
   1.5060000e+03   9.1860640e-01
   1.5040000e+03   9.2006361e-01
   1.5020000e+03   9.2109764e-01
   1.5000000e+03   9.2085230e-01
   1.4980000e+03   9.1958439e-01
   1.4960000e+03   9.1785038e-01
   1.4940000e+03   9.1595638e-01
   1.4920000e+03   9.1397750e-01
   1.4900000e+03   9.1199684e-01
   1.4880000e+03   9.1024804e-01
   1.4860000e+03   9.0904474e-01
   1.4840000e+03   9.0856707e-01
   1.4820000e+03   9.0869892e-01
   1.4800000e+03   9.0913892e-01
   1.4780000e+03   9.0969384e-01
   1.4760000e+03   9.1034222e-01
   1.4740000e+03   9.1098845e-01
   1.4720000e+03   9.1133499e-01
   1.4700000e+03   9.1113508e-01
   1.4680000e+03   9.1045880e-01
   1.4660000e+03   9.0957820e-01
   1.4640000e+03   9.0865397e-01
   1.4620000e+03   9.0762997e-01
   1.4600000e+03   9.0644336e-01
   1.4580000e+03   9.0523934e-01
   1.4560000e+03   9.0428281e-01
   1.4540000e+03   9.0368021e-01
   1.4520000e+03   9.0328825e-01
   1.4500000e+03   9.0297663e-01
   1.4480000e+03   9.0286446e-01
   1.4460000e+03   9.0313542e-01
   1.4440000e+03   9.0368330e-01
   1.4420000e+03   9.0416682e-01
   1.4400000e+03   9.0444756e-01
   1.4380000e+03   9.0469360e-01
   1.4360000e+03   9.0498757e-01
   1.4340000e+03   9.0509915e-01
   1.4320000e+03   9.0481448e-01
   1.4300000e+03   9.0426981e-01
   1.4280000e+03   9.0373921e-01
   1.4260000e+03   9.0323341e-01
   1.4240000e+03   9.0254092e-01
   1.4220000e+03   9.0164053e-01
   1.4200000e+03   9.0080488e-01
   1.4180000e+03   9.0022612e-01
   1.4160000e+03   8.9975560e-01
   1.4140000e+03   8.9919841e-01
   1.4120000e+03   8.9869475e-01
   1.4100000e+03   8.9852703e-01
   1.4080000e+03   8.9864898e-01
   1.4060000e+03   8.9874101e-01
   1.4040000e+03   8.9874828e-01
   1.4020000e+03   8.9894378e-01
   1.4000000e+03   8.9938653e-01
   1.3980000e+03   8.9973080e-01
   1.3960000e+03   8.9977682e-01
   1.3940000e+03   8.9976645e-01
   1.3920000e+03   8.9989173e-01
   1.3900000e+03   8.9990819e-01
   1.3880000e+03   8.9956260e-01
   1.3860000e+03   8.9905190e-01
   1.3840000e+03   8.9867699e-01
   1.3820000e+03   8.9832497e-01
   1.3800000e+03   8.9771068e-01
   1.3780000e+03   8.9694345e-01
   1.3760000e+03   8.9637327e-01
   1.3740000e+03   8.9599431e-01
   1.3720000e+03   8.9548957e-01
   1.3700000e+03   8.9486611e-01
   1.3680000e+03   8.9448607e-01
   1.3660000e+03   8.9441347e-01
   1.3640000e+03   8.9429235e-01
   1.3620000e+03   8.9403605e-01
   1.3600000e+03   8.9399898e-01
   1.3580000e+03   8.9427090e-01
   1.3560000e+03   8.9445233e-01
   1.3540000e+03   8.9440155e-01
   1.3520000e+03   8.9447272e-01
   1.3500000e+03   8.9476264e-01
   1.3480000e+03   8.9486122e-01
   1.3460000e+03   8.9463747e-01
   1.3440000e+03   8.9446986e-01
   1.3420000e+03   8.9446247e-01
   1.3400000e+03   8.9422393e-01
   1.3380000e+03   8.9366972e-01
   1.3360000e+03   8.9320338e-01
   1.3340000e+03   8.9291739e-01
   1.3320000e+03   8.9242804e-01
   1.3300000e+03   8.9170015e-01
   1.3280000e+03   8.9115632e-01
   1.3260000e+03   8.9084065e-01
   1.3240000e+03   8.9035261e-01
   1.3220000e+03   8.8972223e-01
   1.3200000e+03   8.8938344e-01
   1.3180000e+03   8.8927829e-01
   1.3160000e+03   8.8898206e-01
   1.3140000e+03   8.8862765e-01
   1.3120000e+03   8.8862514e-01
   1.3100000e+03   8.8875318e-01
   1.3080000e+03   8.8861084e-01
   1.3060000e+03   8.8847554e-01
   1.3040000e+03   8.8865757e-01
   1.3020000e+03   8.8876569e-01
   1.3000000e+03   8.8853943e-01
   1.2980000e+03   8.8839650e-01
   1.2960000e+03   8.8846266e-01
   1.2940000e+03   8.8826156e-01
   1.2920000e+03   8.8778174e-01
   1.2900000e+03   8.8749230e-01
   1.2880000e+03   8.8727832e-01
   1.2860000e+03   8.8671446e-01
   1.2840000e+03   8.8606083e-01
   1.2820000e+03   8.8568640e-01
   1.2800000e+03   8.8524306e-01
   1.2780000e+03   8.8450420e-01
   1.2760000e+03   8.8392770e-01
   1.2740000e+03   8.8361681e-01
   1.2720000e+03   8.8309908e-01
   1.2700000e+03   8.8247359e-01
   1.2680000e+03   8.8220179e-01
   1.2660000e+03   8.8201463e-01
   1.2640000e+03   8.8156152e-01
   1.2620000e+03   8.8126373e-01
   1.2600000e+03   8.8128281e-01
   1.2580000e+03   8.8109982e-01
   1.2560000e+03   8.8076913e-01
   1.2540000e+03   8.8075495e-01
   1.2520000e+03   8.8074315e-01
   1.2500000e+03   8.8038969e-01
   1.2480000e+03   8.8014829e-01
   1.2460000e+03   8.8009810e-01
   1.2440000e+03   8.7972105e-01
   1.2420000e+03   8.7919879e-01
   1.2400000e+03   8.7893569e-01
   1.2380000e+03   8.7852716e-01
   1.2360000e+03   8.7780595e-01
   1.2340000e+03   8.7728071e-01
   1.2320000e+03   8.7684178e-01
   1.2300000e+03   8.7607181e-01
   1.2280000e+03   8.7535858e-01
   1.2260000e+03   8.7490892e-01
   1.2240000e+03   8.7423515e-01
   1.2220000e+03   8.7347174e-01
   1.2200000e+03   8.7304413e-01
   1.2180000e+03   8.7255657e-01
   1.2160000e+03   8.7186885e-01
   1.2140000e+03   8.7148356e-01
   1.2120000e+03   8.7118924e-01
   1.2100000e+03   8.7063003e-01
   1.2080000e+03   8.7026417e-01
   1.2060000e+03   8.7008500e-01
   1.2040000e+03   8.6961639e-01
   1.2020000e+03   8.6920023e-01
   1.2000000e+03   8.6900890e-01
   1.1980000e+03   8.6853743e-01
   1.1960000e+03   8.6799026e-01
   1.1940000e+03   8.6767209e-01
   1.1920000e+03   8.6711371e-01
   1.1900000e+03   8.6639237e-01
   1.1880000e+03   8.6589622e-01
   1.1860000e+03   8.6522186e-01
   1.1840000e+03   8.6434519e-01
   1.1820000e+03   8.6369514e-01
   1.1800000e+03   8.6293709e-01
   1.1780000e+03   8.6197364e-01
   1.1760000e+03   8.6124587e-01
   1.1740000e+03   8.6047173e-01
   1.1720000e+03   8.5950875e-01
   1.1700000e+03   8.5879183e-01
   1.1680000e+03   8.5806644e-01
   1.1660000e+03   8.5716987e-01
   1.1640000e+03   8.5652053e-01
   1.1620000e+03   8.5586512e-01
   1.1600000e+03   8.5504806e-01
   1.1580000e+03   8.5446346e-01
   1.1560000e+03   8.5384011e-01
   1.1540000e+03   8.5305679e-01
   1.1520000e+03   8.5247624e-01
   1.1500000e+03   8.5180187e-01
   1.1480000e+03   8.5097528e-01
   1.1460000e+03   8.5031700e-01
   1.1440000e+03   8.4951031e-01
   1.1420000e+03   8.4858048e-01
   1.1400000e+03   8.4778750e-01
   1.1380000e+03   8.4681022e-01
   1.1360000e+03   8.4576547e-01
   1.1340000e+03   8.4482932e-01
   1.1320000e+03   8.4370124e-01
   1.1300000e+03   8.4258032e-01
   1.1280000e+03   8.4153485e-01
   1.1260000e+03   8.4031987e-01
   1.1240000e+03   8.3918571e-01
   1.1220000e+03   8.3808076e-01
   1.1200000e+03   8.3685410e-01
   1.1180000e+03   8.3575439e-01
   1.1160000e+03   8.3462608e-01
   1.1140000e+03   8.3343947e-01
   1.1120000e+03   8.3237481e-01
   1.1100000e+03   8.3122659e-01
   1.1080000e+03   8.3008015e-01
   1.1060000e+03   8.2899702e-01
   1.1040000e+03   8.2780313e-01
   1.1020000e+03   8.2664704e-01
   1.1000000e+03   8.2547092e-01
   1.0980000e+03   8.2419991e-01
   1.0960000e+03   8.2296419e-01
   1.0940000e+03   8.2164478e-01
   1.0920000e+03   8.2027590e-01
   1.0900000e+03   8.1890893e-01
   1.0880000e+03   8.1744802e-01
   1.0860000e+03   8.1597960e-01
   1.0840000e+03   8.1447840e-01
   1.0820000e+03   8.1291759e-01
   1.0800000e+03   8.1136346e-01
   1.0780000e+03   8.0976677e-01
   1.0760000e+03   8.0815089e-01
   1.0740000e+03   8.0653596e-01
   1.0720000e+03   8.0488980e-01
   1.0700000e+03   8.0324197e-01
   1.0680000e+03   8.0158699e-01
   1.0660000e+03   7.9990625e-01
   1.0640000e+03   7.9822505e-01
   1.0620000e+03   7.9652345e-01
   1.0600000e+03   7.9479301e-01
   1.0580000e+03   7.9306018e-01
   1.0560000e+03   7.9128182e-01
   1.0540000e+03   7.8948998e-01
   1.0520000e+03   7.8767407e-01
   1.0500000e+03   7.8581202e-01
   1.0480000e+03   7.8395283e-01
   1.0460000e+03   7.8203964e-01
   1.0440000e+03   7.8012490e-01
   1.0420000e+03   7.7818656e-01
   1.0400000e+03   7.7621996e-01
   1.0380000e+03   7.7426767e-01
   1.0360000e+03   7.7227318e-01
   1.0340000e+03   7.7030194e-01
   1.0320000e+03   7.6830208e-01
   1.0300000e+03   7.6630628e-01
   1.0280000e+03   7.6430488e-01
   1.0260000e+03   7.6228130e-01
   1.0240000e+03   7.6026487e-01
   1.0220000e+03   7.5821221e-01
   1.0200000e+03   7.5616241e-01
   1.0180000e+03   7.5407374e-01
   1.0160000e+03   7.5198126e-01
   1.0140000e+03   7.4985075e-01
   1.0120000e+03   7.4771953e-01
   1.0100000e+03   7.4555528e-01
   1.0080000e+03   7.4340177e-01
   1.0060000e+03   7.4123180e-01
   1.0040000e+03   7.3908412e-01
   1.0020000e+03   7.3695457e-01
   1.0000000e+03   7.3484552e-01
   9.9800000e+02   7.3280883e-01
   9.9600000e+02   7.3077607e-01
   9.9400000e+02   7.2887170e-01
   9.9200000e+02   7.2694647e-01
   9.9000000e+02   7.2518992e-01
   9.8800000e+02   7.2338760e-01
   9.8600000e+02   7.2176230e-01
   9.8400000e+02   7.2007859e-01
   9.8200000e+02   7.1854305e-01
   9.8000000e+02   7.1695411e-01
   9.7800000e+02   7.1545804e-01
   9.7600000e+02   7.1393490e-01
   9.7400000e+02   7.1243525e-01
   9.7200000e+02   7.1095705e-01
   9.7000000e+02   7.0943809e-01
   9.6800000e+02   7.0800841e-01
   9.6600000e+02   7.0648968e-01
   9.6400000e+02   7.0514297e-01
   9.6200000e+02   7.0368385e-01
   9.6000000e+02   7.0248461e-01
   9.5800000e+02   7.0116627e-01
   9.5600000e+02   7.0019352e-01
   9.5400000e+02   6.9910455e-01
   9.5200000e+02   6.9842720e-01
   9.5000000e+02   6.9763434e-01
   9.4800000e+02   6.9728768e-01
   9.4600000e+02   6.9681346e-01
   9.4400000e+02   6.9677830e-01
   9.4200000e+02   6.9659138e-01
   9.4000000e+02   6.9679606e-01
   9.3800000e+02   6.9682586e-01
   9.3600000e+02   6.9716704e-01
   9.3400000e+02   6.9733346e-01
   9.3200000e+02   6.9771242e-01
   9.3000000e+02   6.9795835e-01
   9.2800000e+02   6.9830930e-01
   9.2600000e+02   6.9862652e-01
   9.2400000e+02   6.9893801e-01
   9.2200000e+02   6.9936955e-01
   9.2000000e+02   6.9969177e-01
   9.1800000e+02   7.0031929e-01
   9.1600000e+02   7.0075727e-01
   9.1400000e+02   7.0166540e-01
   9.1200000e+02   7.0235276e-01
   9.1000000e+02   7.0358384e-01
   9.0800000e+02   7.0463765e-01
   9.0600000e+02   7.0615685e-01
   9.0400000e+02   7.0762324e-01
   9.0200000e+02   7.0932937e-01
   9.0000000e+02   7.1114564e-01
   8.9800000e+02   7.1291769e-01
   8.9600000e+02   7.1492362e-01
   8.9400000e+02   7.1668410e-01
   8.9200000e+02   7.1867347e-01
   8.9000000e+02   7.2040462e-01
   8.8800000e+02   7.2222400e-01
   8.8600000e+02   7.2394097e-01
   8.8400000e+02   7.2557187e-01
   8.8200000e+02   7.2728610e-01
   8.8000000e+02   7.2886896e-01
   8.7800000e+02   7.3059630e-01
   8.7600000e+02   7.3232770e-01
   8.7400000e+02   7.3415339e-01
   8.7200000e+02   7.3613191e-01
   8.7000000e+02   7.3819971e-01
   8.6800000e+02   7.4039483e-01
   8.6600000e+02   7.4274576e-01
   8.6400000e+02   7.4511826e-01
   8.6200000e+02   7.4757612e-01
   8.6000000e+02   7.5009465e-01
   8.5800000e+02   7.5246215e-01
   8.5600000e+02   7.5493371e-01
   8.5400000e+02   7.5723171e-01
   8.5200000e+02   7.5937867e-01
   8.5000000e+02   7.6163292e-01
   8.4800000e+02   7.6353753e-01
   8.4600000e+02   7.6550806e-01
   8.4400000e+02   7.6753592e-01
   8.4200000e+02   7.6923871e-01
   8.4000000e+02   7.7129424e-01
   8.3800000e+02   7.7332652e-01
   8.3600000e+02   7.7518153e-01
   8.3400000e+02   7.7756763e-01
   8.3200000e+02   7.7979875e-01
   8.3000000e+02   7.8193426e-01
   8.2800000e+02   7.8460455e-01
   8.2600000e+02   7.8693247e-01
   8.2400000e+02   7.8912055e-01
   8.2200000e+02   7.9177451e-01
   8.2000000e+02   7.9394412e-01
   8.1800000e+02   7.9586959e-01
   8.1600000e+02   7.9826999e-01
   8.1400000e+02   8.0020642e-01
   8.1200000e+02   8.0178893e-01
   8.1000000e+02   8.0396032e-01
   8.0800000e+02   8.0592799e-01
   8.0600000e+02   8.0742466e-01
   8.0400000e+02   8.0955553e-01
   8.0200000e+02   8.1193769e-01
   8.0000000e+02   8.1375265e-01
   7.9800000e+02   8.1589079e-01
   7.9600000e+02   8.1869042e-01
   7.9400000e+02   8.2105565e-01
   7.9200000e+02   8.2309949e-01
   7.9000000e+02   8.2580554e-01
   7.8800000e+02   8.2865846e-01
   7.8600000e+02   8.3082163e-01
   7.8400000e+02   8.3301842e-01
   7.8200000e+02   8.3597505e-01
   7.8000000e+02   8.3892488e-01
   7.7800000e+02   8.4133697e-01
   7.7600000e+02   8.4412539e-01
   7.7400000e+02   8.4815156e-01
   7.7200000e+02   8.5290349e-01
   7.7000000e+02   8.5772407e-01
   7.6800000e+02   8.6372018e-01
   7.6600000e+02   8.8390505e-01
   7.6400000e+02   8.9037299e-01
   7.6200000e+02   9.0119815e-01
   7.6000000e+02   9.1358638e-01
   7.5800000e+02   9.3466651e-01
   7.5600000e+02   9.3036807e-01
   7.5400000e+02   8.6980295e-01
   7.5200000e+02   8.3348942e-01
   7.5000000e+02   8.2026541e-01
   7.4800000e+02   8.1478822e-01
   7.4600000e+02   8.1502879e-01
   7.4400000e+02   8.1042373e-01
   7.4200000e+02   8.1337953e-01
   7.4000000e+02   8.1531858e-01
   7.3800000e+02   8.1439161e-01
   7.3600000e+02   8.1667221e-01
   7.3400000e+02   8.2066154e-01
   7.3200000e+02   8.2279241e-01
   7.3000000e+02   8.2367730e-01
   7.2800000e+02   8.2499897e-01
   7.2600000e+02   8.2653308e-01
   7.2400000e+02   8.2766056e-01
   7.2200000e+02   8.2868242e-01
   7.2000000e+02   8.3005524e-01
   7.1800000e+02   8.3159745e-01
   7.1600000e+02   8.3294666e-01
   7.1400000e+02   8.3414638e-01
   7.1200000e+02   8.3546638e-01
   7.1000000e+02   8.3697331e-01
   7.0800000e+02   8.3850670e-01
   7.0600000e+02   8.3992589e-01
   7.0400000e+02   8.4121549e-01
   7.0200000e+02   8.4238601e-01
   7.0000000e+02   8.4338057e-01


==> Data/SLR_250K.dat <==
   1.8000000e+03   1.2945497e+00
   1.7980000e+03   1.2943074e+00
   1.7960000e+03   1.2940677e+00
   1.7940000e+03   1.2937956e+00
   1.7920000e+03   1.2934694e+00
   1.7900000e+03   1.2933837e+00
   1.7880000e+03   1.2932621e+00
   1.7860000e+03   1.2931628e+00
   1.7840000e+03   1.2931279e+00
   1.7820000e+03   1.2931511e+00
   1.7800000e+03   1.2931805e+00
   1.7780000e+03   1.2931575e+00
   1.7760000e+03   1.2930632e+00
   1.7740000e+03   1.2929333e+00
   1.7720000e+03   1.2928315e+00
   1.7700000e+03   1.2928007e+00
   1.7680000e+03   1.2928286e+00
   1.7660000e+03   1.2928550e+00
   1.7640000e+03   1.2928194e+00
   1.7620000e+03   1.2927092e+00
   1.7600000e+03   1.2925711e+00
   1.7580000e+03   1.2924742e+00
   1.7560000e+03   1.2924563e+00
   1.7540000e+03   1.2924912e+00
   1.7520000e+03   1.2925078e+00
   1.7500000e+03   1.2924482e+00
   1.7480000e+03   1.2923160e+00
   1.7460000e+03   1.2921736e+00
   1.7440000e+03   1.2920932e+00
   1.7420000e+03   1.2920965e+00
   1.7400000e+03   1.2921352e+00
   1.7380000e+03   1.2921287e+00
   1.7360000e+03   1.2920327e+00
   1.7340000e+03   1.2918776e+00
   1.7320000e+03   1.2917435e+00
   1.7300000e+03   1.2916940e+00
   1.7280000e+03   1.2917218e+00
   1.7260000e+03   1.2917508e+00
   1.7240000e+03   1.2917014e+00
   1.7220000e+03   1.2915608e+00
   1.7200000e+03   1.2913940e+00
   1.7180000e+03   1.2912897e+00
   1.7160000e+03   1.2912840e+00
   1.7140000e+03   1.2913249e+00
   1.7120000e+03   1.2913164e+00
   1.7100000e+03   1.2912043e+00
   1.7080000e+03   1.2910254e+00
   1.7060000e+03   1.2908757e+00
   1.7040000e+03   1.2908270e+00
   1.7020000e+03   1.2908609e+00
   1.7000000e+03   1.2908804e+00
   1.6980000e+03   1.2907993e+00
   1.6960000e+03   1.2906213e+00
   1.6940000e+03   1.2904381e+00
   1.6920000e+03   1.2903475e+00
   1.6900000e+03   1.2903634e+00
   1.6880000e+03   1.2903979e+00
   1.6860000e+03   1.2903419e+00
   1.6840000e+03   1.2901690e+00
   1.6820000e+03   1.2899615e+00
   1.6800000e+03   1.2898349e+00
   1.6780000e+03   1.2898302e+00
   1.6760000e+03   1.2898703e+00
   1.6740000e+03   1.2898300e+00
   1.6720000e+03   1.2896590e+00
   1.6700000e+03   1.2894312e+00
   1.6680000e+03   1.2892759e+00
   1.6660000e+03   1.2892541e+00
   1.6640000e+03   1.2892945e+00
   1.6620000e+03   1.2892588e+00
   1.6600000e+03   1.2890807e+00
   1.6580000e+03   1.2888325e+00
   1.6560000e+03   1.2886561e+00
   1.6540000e+03   1.2886245e+00
   1.6520000e+03   1.2886629e+00
   1.6500000e+03   1.2886192e+00
   1.6480000e+03   1.2884202e+00
   1.6460000e+03   1.2881482e+00
   1.6440000e+03   1.2879595e+00
   1.6420000e+03   1.2879280e+00
   1.6400000e+03   1.2879618e+00
   1.6380000e+03   1.2878933e+00
   1.6360000e+03   1.2876563e+00
   1.6340000e+03   1.2873573e+00
   1.6320000e+03   1.2871679e+00
   1.6300000e+03   1.2871466e+00
   1.6280000e+03   1.2871678e+00
   1.6260000e+03   1.2870506e+00
   1.6240000e+03   1.2867564e+00
   1.6220000e+03   1.2864323e+00
   1.6200000e+03   1.2862587e+00
   1.6180000e+03   1.2862538e+00
   1.6160000e+03   1.2862414e+00
   1.6140000e+03   1.2860415e+00
   1.6120000e+03   1.2856730e+00
   1.6100000e+03   1.2853363e+00
   1.6080000e+03   1.2851987e+00
   1.6060000e+03   1.2852014e+00
   1.6040000e+03   1.2851110e+00
   1.6020000e+03   1.2847844e+00
   1.6000000e+03   1.2843363e+00
   1.5980000e+03   1.2840157e+00
   1.5960000e+03   1.2839272e+00
   1.5940000e+03   1.2838926e+00
   1.5920000e+03   1.2836453e+00
   1.5900000e+03   1.2831470e+00
   1.5880000e+03   1.2826397e+00
   1.5860000e+03   1.2823751e+00
   1.5840000e+03   1.2823076e+00
   1.5820000e+03   1.2821188e+00
   1.5800000e+03   1.2815968e+00
   1.5780000e+03   1.2809018e+00
   1.5760000e+03   1.2803915e+00
   1.5740000e+03   1.2801906e+00
   1.5720000e+03   1.2799914e+00
   1.5700000e+03   1.2794038e+00
   1.5680000e+03   1.2784541e+00
   1.5660000e+03   1.2775820e+00
   1.5640000e+03   1.2771168e+00
   1.5620000e+03   1.2767853e+00
   1.5600000e+03   1.2759595e+00
   1.5580000e+03   1.2744616e+00
   1.5560000e+03   1.2728584e+00
   1.5550000e+03   1.2712313e+00
   1.5549000e+03   1.2703588e+00
   1.5548000e+03   1.2716298e+00
   1.5547000e+03   1.2742413e+00
   1.5546000e+03   1.2756604e+00
   1.5545000e+03   1.2760944e+00
   1.5544000e+03   1.2765044e+00
   1.5543000e+03   1.2768879e+00
   1.5542000e+03   1.2772433e+00
   1.5541000e+03   1.2775686e+00
   1.5540000e+03   1.2778624e+00
   1.5539000e+03   1.2781235e+00
   1.5538000e+03   1.2783506e+00
   1.5537000e+03   1.2785430e+00
   1.5536000e+03   1.2786998e+00
   1.5535000e+03   1.2788206e+00
   1.5534000e+03   1.2789050e+00
   1.5533000e+03   1.2789531e+00
   1.5532000e+03   1.2789645e+00
   1.5531000e+03   1.2789396e+00
   1.5530000e+03   1.2788785e+00
   1.5529000e+03   1.2787815e+00
   1.5528000e+03   1.2786491e+00
   1.5527000e+03   1.2784818e+00
   1.5526000e+03   1.2782803e+00
   1.5525000e+03   1.2780451e+00
   1.5524000e+03   1.2777768e+00
   1.5523000e+03   1.2774764e+00
   1.5522000e+03   1.2771444e+00
   1.5521000e+03   1.2767816e+00
   1.5520000e+03   1.2763888e+00
   1.5519000e+03   1.2759669e+00
   1.5518000e+03   1.2755166e+00
   1.5517000e+03   1.2750386e+00
   1.5516000e+03   1.2745339e+00
   1.5515000e+03   1.2740030e+00
   1.5514000e+03   1.2734467e+00
   1.5513000e+03   1.2728659e+00
   1.5512000e+03   1.2722611e+00
   1.5511000e+03   1.2716334e+00
   1.5510000e+03   1.2709832e+00
   1.5509000e+03   1.2703111e+00
   1.5508000e+03   1.2696179e+00
   1.5507000e+03   1.2689044e+00
   1.5506000e+03   1.2681710e+00
   1.5505000e+03   1.2674183e+00
   1.5504000e+03   1.2666472e+00
   1.5503000e+03   1.2658584e+00
   1.5502000e+03   1.2650522e+00
   1.5501000e+03   1.2642294e+00
   1.5500000e+03   1.2633913e+00
   1.5499000e+03   1.2625377e+00
   1.5498000e+03   1.2616698e+00
   1.5497000e+03   1.2607884e+00
   1.5496000e+03   1.2598945e+00
   1.5495000e+03   1.2589884e+00
   1.5494000e+03   1.2580714e+00
   1.5493000e+03   1.2571449e+00
   1.5492000e+03   1.2562097e+00
   1.5491000e+03   1.2552669e+00
   1.5490000e+03   1.2543185e+00
   1.5489000e+03   1.2533654e+00
   1.5488000e+03   1.2524092e+00
   1.5487000e+03   1.2514522e+00
   1.5486000e+03   1.2504960e+00
   1.5485000e+03   1.2495427e+00
   1.5484000e+03   1.2485951e+00
   1.5483000e+03   1.2476556e+00
   1.5482000e+03   1.2467272e+00
   1.5481000e+03   1.2458131e+00
   1.5480000e+03   1.2449170e+00
   1.5479000e+03   1.2440423e+00
   1.5478000e+03   1.2431931e+00
   1.5477000e+03   1.2423743e+00
   1.5476000e+03   1.2415905e+00
   1.5475000e+03   1.2408471e+00
   1.5474000e+03   1.2401496e+00
   1.5473000e+03   1.2395040e+00
   1.5472000e+03   1.2389166e+00
   1.5471000e+03   1.2383939e+00
   1.5470000e+03   1.2379429e+00
   1.5469000e+03   1.2375709e+00
   1.5468000e+03   1.2372847e+00
   1.5467000e+03   1.2370920e+00
   1.5466000e+03   1.2369999e+00
   1.5465000e+03   1.2370157e+00
   1.5464000e+03   1.2371459e+00
   1.5463000e+03   1.2373968e+00
   1.5462000e+03   1.2377739e+00
   1.5461000e+03   1.2382817e+00
   1.5460000e+03   1.2389235e+00
   1.5459000e+03   1.2397019e+00
   1.5458000e+03   1.2406173e+00
   1.5457000e+03   1.2416682e+00
   1.5456000e+03   1.2428519e+00
   1.5455000e+03   1.2441632e+00
   1.5454000e+03   1.2455945e+00
   1.5453000e+03   1.2471374e+00
   1.5452000e+03   1.2487799e+00
   1.5451000e+03   1.2505096e+00
   1.5450000e+03   1.2523110e+00
   1.5449000e+03   1.2541685e+00
   1.5448000e+03   1.2560642e+00
   1.5447000e+03   1.2579807e+00
   1.5446000e+03   1.2598988e+00
   1.5445000e+03   1.2618009e+00
   1.5444000e+03   1.2636683e+00
   1.5443000e+03   1.2654843e+00
   1.5442000e+03   1.2672325e+00
   1.5441000e+03   1.2688984e+00
   1.5440000e+03   1.2704685e+00
   1.5439000e+03   1.2719313e+00
   1.5438000e+03   1.2732768e+00
   1.5437000e+03   1.2744973e+00
   1.5436000e+03   1.2755860e+00
   1.5435000e+03   1.2765386e+00
   1.5434000e+03   1.2773516e+00
   1.5433000e+03   1.2780235e+00
   1.5432000e+03   1.2785534e+00
   1.5431000e+03   1.2789419e+00
   1.5430000e+03   1.2791904e+00
   1.5429000e+03   1.2793010e+00
   1.5428000e+03   1.2792761e+00
   1.5427000e+03   1.2791189e+00
   1.5426000e+03   1.2788324e+00
   1.5425000e+03   1.2784204e+00
   1.5424000e+03   1.2778863e+00
   1.5423000e+03   1.2772334e+00
   1.5422000e+03   1.2764648e+00
   1.5421000e+03   1.2755841e+00
   1.5420000e+03   1.2745936e+00
   1.5419000e+03   1.2734958e+00
   1.5418000e+03   1.2722929e+00
   1.5417000e+03   1.2709870e+00
   1.5416000e+03   1.2695793e+00
   1.5415000e+03   1.2680712e+00
   1.5414000e+03   1.2664630e+00
   1.5413000e+03   1.2647550e+00
   1.5412000e+03   1.2629462e+00
   1.5411000e+03   1.2610364e+00
   1.5410000e+03   1.2590235e+00
   1.5409000e+03   1.2569056e+00
   1.5408000e+03   1.2546810e+00
   1.5407000e+03   1.2523464e+00
   1.5406000e+03   1.2498978e+00
   1.5405000e+03   1.2473311e+00
   1.5404000e+03   1.2446411e+00
   1.5403000e+03   1.2418220e+00
   1.5402000e+03   1.2388681e+00
   1.5401000e+03   1.2357714e+00
   1.5400000e+03   1.2325248e+00
   1.5399000e+03   1.2291189e+00
   1.5398000e+03   1.2255430e+00
   1.5397000e+03   1.2217858e+00
   1.5396000e+03   1.2178360e+00
   1.5395000e+03   1.2136790e+00
   1.5394000e+03   1.2093006e+00
   1.5393000e+03   1.2046846e+00
   1.5392000e+03   1.1998113e+00
   1.5391000e+03   1.1946620e+00
   1.5390000e+03   1.1892135e+00
   1.5389000e+03   1.1834415e+00
   1.5388000e+03   1.1773200e+00
   1.5387000e+03   1.1708236e+00
   1.5386000e+03   1.1639186e+00
   1.5385000e+03   1.1565717e+00
   1.5384000e+03   1.1487502e+00
   1.5383000e+03   1.1404176e+00
   1.5382000e+03   1.1315347e+00
   1.5381000e+03   1.1220641e+00
   1.5380000e+03   1.1119735e+00
   1.5379000e+03   1.1012334e+00
   1.5378000e+03   1.0898196e+00
   1.5377000e+03   1.0777258e+00
   1.5376000e+03   1.0649716e+00
   1.5375000e+03   1.0516080e+00
   1.5374000e+03   1.0377334e+00
   1.5373000e+03   1.0235190e+00
   1.5372000e+03   1.0092374e+00
   1.5371000e+03   9.9528599e-01
   1.5370000e+03   9.8221970e-01
   1.5369000e+03   9.7078931e-01
   1.5368000e+03   9.6195424e-01
   1.5367000e+03   9.5685649e-01
   1.5366000e+03   9.5674527e-01
   1.5365000e+03   9.6282721e-01
   1.5364000e+03   9.7603750e-01
   1.5363000e+03   9.9676919e-01
   1.5362000e+03   1.0246739e+00
   1.5361000e+03   1.0585763e+00
   1.5360000e+03   1.0966110e+00
   1.5359000e+03   1.1365646e+00
   1.5358000e+03   1.1762713e+00
   1.5357000e+03   1.2139201e+00
   1.5356000e+03   1.2482359e+00
   1.5355000e+03   1.2785192e+00
   1.5354000e+03   1.3045534e+00
   1.5353000e+03   1.3264582e+00
   1.5352000e+03   1.3445587e+00
   1.5351000e+03   1.3592950e+00
   1.5350000e+03   1.3711272e+00
   1.5349000e+03   1.3805071e+00
   1.5348000e+03   1.3878397e+00
   1.5347000e+03   1.3934829e+00
   1.5346000e+03   1.3977395e+00
   1.5345000e+03   1.4008657e+00
   1.5344000e+03   1.4030725e+00
   1.5343000e+03   1.4045343e+00
   1.5342000e+03   1.4053946e+00
   1.5341000e+03   1.4057691e+00
   1.5340000e+03   1.4057531e+00
   1.5339000e+03   1.4054236e+00
   1.5338000e+03   1.4048436e+00
   1.5337000e+03   1.4040644e+00
   1.5336000e+03   1.4031274e+00
   1.5335000e+03   1.4020669e+00
   1.5334000e+03   1.4009101e+00
   1.5333000e+03   1.3996801e+00
   1.5332000e+03   1.3983952e+00
   1.5331000e+03   1.3970704e+00
   1.5330000e+03   1.3957181e+00
   1.5329000e+03   1.3943485e+00
   1.5328000e+03   1.3929694e+00
   1.5327000e+03   1.3915871e+00
   1.5326000e+03   1.3902076e+00
   1.5325000e+03   1.3888348e+00
   1.5324000e+03   1.3874725e+00
   1.5323000e+03   1.3861232e+00
   1.5322000e+03   1.3847891e+00
   1.5321000e+03   1.3834718e+00
   1.5320000e+03   1.3821731e+00
   1.5319000e+03   1.3808932e+00
   1.5318000e+03   1.3796334e+00
   1.5317000e+03   1.3783939e+00
   1.5316000e+03   1.3771753e+00
   1.5315000e+03   1.3759774e+00
   1.5314000e+03   1.3748004e+00
   1.5313000e+03   1.3736445e+00
   1.5312000e+03   1.3725091e+00
   1.5311000e+03   1.3713942e+00
   1.5310000e+03   1.3702993e+00
   1.5309000e+03   1.3692243e+00
   1.5308000e+03   1.3681686e+00
   1.5307000e+03   1.3671324e+00
   1.5306000e+03   1.3661149e+00
   1.5305000e+03   1.3651156e+00
   1.5304000e+03   1.3641348e+00
   1.5303000e+03   1.3631717e+00
   1.5302000e+03   1.3622254e+00
   1.5301000e+03   1.3612965e+00
   1.5300000e+03   1.3603840e+00
   1.5299000e+03   1.3594874e+00
   1.5298000e+03   1.3586066e+00
   1.5297000e+03   1.3577415e+00
   1.5296000e+03   1.3568912e+00
   1.5295000e+03   1.3560559e+00
   1.5294000e+03   1.3552350e+00
   1.5293000e+03   1.3544285e+00
   1.5292000e+03   1.3536357e+00
   1.5291000e+03   1.3528568e+00
   1.5290000e+03   1.3520911e+00
   1.5289000e+03   1.3513386e+00
   1.5288000e+03   1.3505989e+00
   1.5287000e+03   1.3498721e+00
   1.5286000e+03   1.3491579e+00
   1.5285000e+03   1.3484561e+00
   1.5284000e+03   1.3477669e+00
   1.5283000e+03   1.3470896e+00
   1.5282000e+03   1.3464246e+00
   1.5281000e+03   1.3457716e+00
   1.5280000e+03   1.3451304e+00
   1.5279000e+03   1.3445013e+00
   1.5278000e+03   1.3438840e+00
   1.5277000e+03   1.3432786e+00
   1.5276000e+03   1.3426852e+00
   1.5275000e+03   1.3421037e+00
   1.5274000e+03   1.3415344e+00
   1.5273000e+03   1.3409771e+00
   1.5272000e+03   1.3404322e+00
   1.5271000e+03   1.3398997e+00
   1.5270000e+03   1.3393797e+00
   1.5269000e+03   1.3388724e+00
   1.5268000e+03   1.3383784e+00
   1.5267000e+03   1.3378977e+00
   1.5266000e+03   1.3374304e+00
   1.5265000e+03   1.3369770e+00
   1.5264000e+03   1.3365380e+00
   1.5263000e+03   1.3361135e+00
   1.5262000e+03   1.3357038e+00
   1.5261000e+03   1.3353099e+00
   1.5260000e+03   1.3349317e+00
   1.5259000e+03   1.3345699e+00
   1.5258000e+03   1.3342249e+00
   1.5257000e+03   1.3338974e+00
   1.5256000e+03   1.3335878e+00
   1.5255000e+03   1.3332968e+00
   1.5254000e+03   1.3330247e+00
   1.5253000e+03   1.3327724e+00
   1.5252000e+03   1.3325404e+00
   1.5251000e+03   1.3323293e+00
   1.5250000e+03   1.3321396e+00
   1.5249000e+03   1.3319720e+00
   1.5248000e+03   1.3318272e+00
   1.5247000e+03   1.3317053e+00
   1.5246000e+03   1.3316072e+00
   1.5245000e+03   1.3315332e+00
   1.5244000e+03   1.3314836e+00
   1.5243000e+03   1.3314588e+00
   1.5242000e+03   1.3314589e+00
   1.5241000e+03   1.3314841e+00
   1.5240000e+03   1.3315343e+00
   1.5239000e+03   1.3316092e+00
   1.5238000e+03   1.3317087e+00
   1.5237000e+03   1.3318323e+00
   1.5236000e+03   1.3319792e+00
   1.5235000e+03   1.3321486e+00
   1.5234000e+03   1.3323393e+00
   1.5233000e+03   1.3325503e+00
   1.5232000e+03   1.3327798e+00
   1.5231000e+03   1.3330263e+00
   1.5230000e+03   1.3332878e+00
   1.5229000e+03   1.3335624e+00
   1.5228000e+03   1.3338475e+00
   1.5227000e+03   1.3341408e+00
   1.5226000e+03   1.3344395e+00
   1.5225000e+03   1.3347411e+00
   1.5224000e+03   1.3350427e+00
   1.5223000e+03   1.3353413e+00
   1.5222000e+03   1.3356342e+00
   1.5221000e+03   1.3359184e+00
   1.5220000e+03   1.3361912e+00
   1.5219000e+03   1.3364497e+00
   1.5218000e+03   1.3366916e+00
   1.5217000e+03   1.3369143e+00
   1.5216000e+03   1.3371156e+00
   1.5215000e+03   1.3372936e+00
   1.5214000e+03   1.3374466e+00
   1.5213000e+03   1.3375728e+00
   1.5212000e+03   1.3376713e+00
   1.5211000e+03   1.3377410e+00
   1.5210000e+03   1.3377813e+00
   1.5209000e+03   1.3377917e+00
   1.5208000e+03   1.3377721e+00
   1.5207000e+03   1.3377227e+00
   1.5206000e+03   1.3376435e+00
   1.5205000e+03   1.3375353e+00
   1.5204000e+03   1.3373985e+00
   1.5203000e+03   1.3372343e+00
   1.5202000e+03   1.3370432e+00
   1.5201000e+03   1.3368266e+00
   1.5200000e+03   1.3365854e+00
   1.5199000e+03   1.3363211e+00
   1.5198000e+03   1.3360348e+00
   1.5197000e+03   1.3357279e+00
   1.5196000e+03   1.3354017e+00
   1.5195000e+03   1.3350574e+00
   1.5194000e+03   1.3346964e+00
   1.5193000e+03   1.3343199e+00
   1.5192000e+03   1.3339294e+00
   1.5191000e+03   1.3335260e+00
   1.5190000e+03   1.3331106e+00
   1.5189000e+03   1.3326848e+00
   1.5188000e+03   1.3322493e+00
   1.5187000e+03   1.3318053e+00
   1.5186000e+03   1.3313537e+00
   1.5185000e+03   1.3308955e+00
   1.5184000e+03   1.3304316e+00
   1.5183000e+03   1.3299627e+00
   1.5182000e+03   1.3294897e+00
   1.5181000e+03   1.3290133e+00
   1.5180000e+03   1.3285342e+00
   1.5179000e+03   1.3280531e+00
   1.5178000e+03   1.3275704e+00
   1.5177000e+03   1.3270868e+00
   1.5176000e+03   1.3266029e+00
   1.5175000e+03   1.3261192e+00
   1.5174000e+03   1.3256359e+00
   1.5173000e+03   1.3251537e+00
   1.5172000e+03   1.3246732e+00
   1.5171000e+03   1.3241944e+00
   1.5170000e+03   1.3237181e+00
   1.5169000e+03   1.3232443e+00
   1.5168000e+03   1.3227737e+00
   1.5167000e+03   1.3223063e+00
   1.5166000e+03   1.3218428e+00
   1.5165000e+03   1.3213832e+00
   1.5164000e+03   1.3209281e+00
   1.5163000e+03   1.3204780e+00
   1.5162000e+03   1.3200330e+00
   1.5161000e+03   1.3195933e+00
   1.5160000e+03   1.3191596e+00
   1.5159000e+03   1.3187321e+00
   1.5158000e+03   1.3183112e+00
   1.5157000e+03   1.3178972e+00
   1.5156000e+03   1.3174907e+00
   1.5155000e+03   1.3170918e+00
   1.5154000e+03   1.3167012e+00
   1.5153000e+03   1.3163193e+00
   1.5152000e+03   1.3159466e+00
   1.5151000e+03   1.3155835e+00
   1.5150000e+03   1.3152306e+00
   1.5140000e+03   1.3145257e+00
   1.5120000e+03   1.3141657e+00
   1.5100000e+03   1.3150057e+00
   1.5080000e+03   1.3166136e+00
   1.5060000e+03   1.3179377e+00
   1.5040000e+03   1.3193789e+00
   1.5020000e+03   1.3204312e+00
   1.5000000e+03   1.3202106e+00
   1.4980000e+03   1.3189566e+00
   1.4960000e+03   1.3172241e+00
   1.4940000e+03   1.3153234e+00
   1.4920000e+03   1.3133308e+00
   1.4900000e+03   1.3113282e+00
   1.4880000e+03   1.3095485e+00
   1.4860000e+03   1.3083078e+00
   1.4840000e+03   1.3077927e+00
   1.4820000e+03   1.3078945e+00
   1.4800000e+03   1.3083144e+00
   1.4780000e+03   1.3088574e+00
   1.4760000e+03   1.3095016e+00
   1.4740000e+03   1.3101536e+00
   1.4720000e+03   1.3105152e+00
   1.4700000e+03   1.3103321e+00
   1.4680000e+03   1.3096670e+00
   1.4660000e+03   1.3087908e+00
   1.4640000e+03   1.3078671e+00
   1.4620000e+03   1.3068413e+00
   1.4600000e+03   1.3056480e+00
   1.4580000e+03   1.3044295e+00
   1.4560000e+03   1.3034524e+00
   1.4540000e+03   1.3028276e+00
   1.4520000e+03   1.3024154e+00
   1.4500000e+03   1.3020833e+00
   1.4480000e+03   1.3019484e+00
   1.4460000e+03   1.3021983e+00
   1.4440000e+03   1.3027337e+00
   1.4420000e+03   1.3032136e+00
   1.4400000e+03   1.3034935e+00
   1.4380000e+03   1.3037388e+00
   1.4360000e+03   1.3040365e+00
   1.4340000e+03   1.3041579e+00
   1.4320000e+03   1.3038834e+00
   1.4300000e+03   1.3033434e+00
   1.4280000e+03   1.3028129e+00
   1.4260000e+03   1.3023078e+00
   1.4240000e+03   1.3016162e+00
   1.4220000e+03   1.3007110e+00
   1.4200000e+03   1.2998632e+00
   1.4180000e+03   1.2992698e+00
   1.4160000e+03   1.2987866e+00
   1.4140000e+03   1.2982157e+00
   1.4120000e+03   1.2976927e+00
   1.4100000e+03   1.2975025e+00
   1.4080000e+03   1.2976068e+00
   1.4060000e+03   1.2976867e+00
   1.4040000e+03   1.2976807e+00
   1.4020000e+03   1.2978612e+00
   1.4000000e+03   1.2982948e+00
   1.3980000e+03   1.2986391e+00
   1.3960000e+03   1.2986863e+00
   1.3940000e+03   1.2986734e+00
   1.3920000e+03   1.2987982e+00
   1.3900000e+03   1.2988209e+00
   1.3880000e+03   1.2984816e+00
   1.3860000e+03   1.2979707e+00
   1.3840000e+03   1.2975922e+00
   1.3820000e+03   1.2972400e+00
   1.3800000e+03   1.2966260e+00
   1.3780000e+03   1.2958517e+00
   1.3760000e+03   1.2952684e+00
   1.3740000e+03   1.2948785e+00
   1.3720000e+03   1.2943649e+00
   1.3700000e+03   1.2937270e+00
   1.3680000e+03   1.2933259e+00
   1.3660000e+03   1.2932353e+00
   1.3640000e+03   1.2931015e+00
   1.3620000e+03   1.2928298e+00
   1.3600000e+03   1.2927722e+00
   1.3580000e+03   1.2930285e+00
   1.3560000e+03   1.2932032e+00
   1.3540000e+03   1.2931446e+00
   1.3520000e+03   1.2932037e+00
   1.3500000e+03   1.2934873e+00
   1.3480000e+03   1.2935882e+00
   1.3460000e+03   1.2933645e+00
   1.3440000e+03   1.2931913e+00
   1.3420000e+03   1.2931823e+00
   1.3400000e+03   1.2929485e+00
   1.3380000e+03   1.2923940e+00
   1.3360000e+03   1.2919202e+00
   1.3340000e+03   1.2916291e+00
   1.3320000e+03   1.2911390e+00
   1.3300000e+03   1.2904041e+00
   1.3280000e+03   1.2898451e+00
   1.3260000e+03   1.2895173e+00
   1.3240000e+03   1.2890209e+00
   1.3220000e+03   1.2883750e+00
   1.3200000e+03   1.2880142e+00
   1.3180000e+03   1.2878925e+00
   1.3160000e+03   1.2875839e+00
   1.3140000e+03   1.2872100e+00
   1.3120000e+03   1.2871848e+00
   1.3100000e+03   1.2872998e+00
   1.3080000e+03   1.2871479e+00
   1.3060000e+03   1.2869958e+00
   1.3040000e+03   1.2871629e+00
   1.3020000e+03   1.2872672e+00
   1.3000000e+03   1.2870368e+00
   1.2980000e+03   1.2868826e+00
   1.2960000e+03   1.2869430e+00
   1.2940000e+03   1.2867444e+00
   1.2920000e+03   1.2862610e+00
   1.2900000e+03   1.2859621e+00
   1.2880000e+03   1.2857459e+00
   1.2860000e+03   1.2851824e+00
   1.2840000e+03   1.2845187e+00
   1.2820000e+03   1.2841320e+00
   1.2800000e+03   1.2836839e+00
   1.2780000e+03   1.2829363e+00
   1.2760000e+03   1.2823405e+00
   1.2740000e+03   1.2820140e+00
   1.2720000e+03   1.2814860e+00
   1.2700000e+03   1.2808411e+00
   1.2680000e+03   1.2805449e+00
   1.2660000e+03   1.2803425e+00
   1.2640000e+03   1.2798740e+00
   1.2620000e+03   1.2795513e+00
   1.2600000e+03   1.2795506e+00
   1.2580000e+03   1.2793570e+00
   1.2560000e+03   1.2790090e+00
   1.2540000e+03   1.2789748e+00
   1.2520000e+03   1.2789552e+00
   1.2500000e+03   1.2785945e+00
   1.2480000e+03   1.2783376e+00
   1.2460000e+03   1.2782793e+00
   1.2440000e+03   1.2779018e+00
   1.2420000e+03   1.2773699e+00
   1.2400000e+03   1.2770959e+00
   1.2380000e+03   1.2766867e+00
   1.2360000e+03   1.2759596e+00
   1.2340000e+03   1.2754198e+00
   1.2320000e+03   1.2749741e+00
   1.2300000e+03   1.2741983e+00
   1.2280000e+03   1.2734673e+00
   1.2260000e+03   1.2730020e+00
   1.2240000e+03   1.2723190e+00
   1.2220000e+03   1.2715358e+00
   1.2200000e+03   1.2710849e+00
   1.2180000e+03   1.2705835e+00
   1.2160000e+03   1.2698760e+00
   1.2140000e+03   1.2694637e+00
   1.2120000e+03   1.2691522e+00
   1.2100000e+03   1.2685764e+00
   1.2080000e+03   1.2681845e+00
   1.2060000e+03   1.2679882e+00
   1.2040000e+03   1.2675083e+00
   1.2020000e+03   1.2670712e+00
   1.2000000e+03   1.2668650e+00
   1.1980000e+03   1.2663878e+00
   1.1960000e+03   1.2658261e+00
   1.1940000e+03   1.2654957e+00
   1.1920000e+03   1.2649351e+00
   1.1900000e+03   1.2642037e+00
   1.1880000e+03   1.2636956e+00
   1.1860000e+03   1.2630193e+00
   1.1840000e+03   1.2621335e+00
   1.1820000e+03   1.2614695e+00
   1.1800000e+03   1.2607065e+00
   1.1780000e+03   1.2597319e+00
   1.1760000e+03   1.2589862e+00
   1.1740000e+03   1.2582028e+00
   1.1720000e+03   1.2572252e+00
   1.1700000e+03   1.2564864e+00
   1.1680000e+03   1.2557478e+00
   1.1660000e+03   1.2548338e+00
   1.1640000e+03   1.2541606e+00
   1.1620000e+03   1.2534910e+00
   1.1600000e+03   1.2526563e+00
   1.1580000e+03   1.2520493e+00
   1.1560000e+03   1.2514141e+00
   1.1540000e+03   1.2506161e+00
   1.1520000e+03   1.2500178e+00
   1.1500000e+03   1.2493366e+00
   1.1480000e+03   1.2484998e+00
   1.1460000e+03   1.2478300e+00
   1.1440000e+03   1.2470217e+00
   1.1420000e+03   1.2460853e+00
   1.1400000e+03   1.2452861e+00
   1.1380000e+03   1.2443105e+00
   1.1360000e+03   1.2432609e+00
   1.1340000e+03   1.2423214e+00
   1.1320000e+03   1.2411952e+00
   1.1300000e+03   1.2400688e+00
   1.1280000e+03   1.2390209e+00
   1.1260000e+03   1.2378057e+00
   1.1240000e+03   1.2366643e+00
   1.1220000e+03   1.2355571e+00
   1.1200000e+03   1.2343273e+00
   1.1180000e+03   1.2332200e+00
   1.1160000e+03   1.2320901e+00
   1.1140000e+03   1.2308991e+00
   1.1120000e+03   1.2298297e+00
   1.1100000e+03   1.2286824e+00
   1.1080000e+03   1.2275338e+00
   1.1060000e+03   1.2264522e+00
   1.1040000e+03   1.2252642e+00
   1.1020000e+03   1.2241119e+00
   1.1000000e+03   1.2229457e+00
   1.0980000e+03   1.2216862e+00
   1.0960000e+03   1.2204627e+00
   1.0940000e+03   1.2191612e+00
   1.0920000e+03   1.2178099e+00
   1.0900000e+03   1.2164636e+00
   1.0880000e+03   1.2150265e+00
   1.0860000e+03   1.2135817e+00
   1.0840000e+03   1.2121075e+00
   1.0820000e+03   1.2105750e+00
   1.0800000e+03   1.2090498e+00
   1.0780000e+03   1.2074852e+00
   1.0760000e+03   1.2059019e+00
   1.0740000e+03   1.2043214e+00
   1.0720000e+03   1.2027122e+00
   1.0700000e+03   1.2011026e+00
   1.0680000e+03   1.1994888e+00
   1.0660000e+03   1.1978520e+00
   1.0640000e+03   1.1962168e+00
   1.0620000e+03   1.1945654e+00
   1.0600000e+03   1.1928880e+00
   1.0580000e+03   1.1912117e+00
   1.0560000e+03   1.1894945e+00
   1.0540000e+03   1.1877662e+00
   1.0520000e+03   1.1860189e+00
   1.0500000e+03   1.1842290e+00
   1.0480000e+03   1.1824450e+00
   1.0460000e+03   1.1806126e+00
   1.0440000e+03   1.1787804e+00
   1.0420000e+03   1.1769300e+00
   1.0400000e+03   1.1750542e+00
   1.0380000e+03   1.1731962e+00
   1.0360000e+03   1.1713010e+00
   1.0340000e+03   1.1694313e+00
   1.0320000e+03   1.1675391e+00
   1.0300000e+03   1.1656536e+00
   1.0280000e+03   1.1637684e+00
   1.0260000e+03   1.1618651e+00
   1.0240000e+03   1.1599742e+00
   1.0220000e+03   1.1580528e+00
   1.0200000e+03   1.1561387e+00
   1.0180000e+03   1.1541919e+00
   1.0160000e+03   1.1522456e+00
   1.0140000e+03   1.1502674e+00
   1.0120000e+03   1.1482918e+00
   1.0100000e+03   1.1462891e+00
   1.0080000e+03   1.1442990e+00
   1.0060000e+03   1.1422977e+00
   1.0040000e+03   1.1403191e+00
   1.0020000e+03   1.1383628e+00
   1.0000000e+03   1.1364264e+00
   9.9800000e+02   1.1345644e+00
   9.9600000e+02   1.1327072e+00
   9.9400000e+02   1.1309772e+00
   9.9200000e+02   1.1292298e+00
   9.9000000e+02   1.1276467e+00
   9.8800000e+02   1.1260252e+00
   9.8600000e+02   1.1245736e+00
   9.8400000e+02   1.1230742e+00
   9.8200000e+02   1.1217151e+00
   9.8000000e+02   1.1203145e+00
   9.7800000e+02   1.1189994e+00
   9.7600000e+02   1.1176682e+00
   9.7400000e+02   1.1163548e+00
   9.7200000e+02   1.1150703e+00
   9.7000000e+02   1.1137415e+00
   9.6800000e+02   1.1125038e+00
   9.6600000e+02   1.1111752e+00
   9.6400000e+02   1.1100137e+00
   9.6200000e+02   1.1087391e+00
   9.6000000e+02   1.1077125e+00
   9.5800000e+02   1.1065667e+00
   9.5600000e+02   1.1057482e+00
   9.5400000e+02   1.1048139e+00
   9.5200000e+02   1.1042680e+00
   9.5000000e+02   1.1036080e+00
   9.4800000e+02   1.1033688e+00
   9.4600000e+02   1.1030048e+00
   9.4400000e+02   1.1030551e+00
   9.4200000e+02   1.1029581e+00
   9.4000000e+02   1.1032312e+00
   9.3800000e+02   1.1033344e+00
   9.3600000e+02   1.1037325e+00
   9.3400000e+02   1.1039594e+00
   9.3200000e+02   1.1043882e+00
   9.3000000e+02   1.1046838e+00
   9.2800000e+02   1.1050794e+00
   9.2600000e+02   1.1054341e+00
   9.2400000e+02   1.1057842e+00
   9.2200000e+02   1.1062373e+00
   9.2000000e+02   1.1065882e+00
   9.1800000e+02   1.1072161e+00
   9.1600000e+02   1.1076663e+00
   9.1400000e+02   1.1085491e+00
   9.1200000e+02   1.1092241e+00
   9.1000000e+02   1.1104029e+00
   9.0800000e+02   1.1114137e+00
   9.0600000e+02   1.1128572e+00
   9.0400000e+02   1.1142488e+00
   9.0200000e+02   1.1158630e+00
   9.0000000e+02   1.1175777e+00
   8.9800000e+02   1.1192499e+00
   8.9600000e+02   1.1211386e+00
   8.9400000e+02   1.1227961e+00
   8.9200000e+02   1.1246654e+00
   8.9000000e+02   1.1262919e+00
   8.8800000e+02   1.1279985e+00
   8.8600000e+02   1.1296088e+00
   8.8400000e+02   1.1311364e+00
   8.8200000e+02   1.1327423e+00
   8.8000000e+02   1.1342247e+00
   8.7800000e+02   1.1358424e+00
   8.7600000e+02   1.1374652e+00
   8.7400000e+02   1.1391766e+00
   8.7200000e+02   1.1410326e+00
   8.7000000e+02   1.1429734e+00
   8.6800000e+02   1.1450338e+00
   8.6600000e+02   1.1472416e+00
   8.6400000e+02   1.1494703e+00
   8.6200000e+02   1.1517782e+00
   8.6000000e+02   1.1541446e+00
   8.5800000e+02   1.1563678e+00
   8.5600000e+02   1.1586883e+00
   8.5400000e+02   1.1608480e+00
   8.5200000e+02   1.1628625e+00
   8.5000000e+02   1.1649815e+00
   8.4800000e+02   1.1667730e+00
   8.4600000e+02   1.1686245e+00
   8.4400000e+02   1.1705388e+00
   8.4200000e+02   1.1721461e+00
   8.4000000e+02   1.1740874e+00
   8.3800000e+02   1.1760175e+00
   8.3600000e+02   1.1777759e+00
   8.3400000e+02   1.1800399e+00
   8.3200000e+02   1.1821662e+00
   8.3000000e+02   1.1841935e+00
   8.2800000e+02   1.1867318e+00
   8.2600000e+02   1.1889523e+00
   8.2400000e+02   1.1910286e+00
   8.2200000e+02   1.1935527e+00
   8.2000000e+02   1.1956238e+00
   8.1800000e+02   1.1974505e+00
   8.1600000e+02   1.1997352e+00
   8.1400000e+02   1.2015903e+00
   8.1200000e+02   1.2030969e+00
   8.1000000e+02   1.2051696e+00
   8.0800000e+02   1.2070661e+00
   8.0600000e+02   1.2085052e+00
   8.0400000e+02   1.2105470e+00
   8.0200000e+02   1.2128493e+00
   8.0000000e+02   1.2146081e+00
   7.9800000e+02   1.2166625e+00
   7.9600000e+02   1.2193637e+00
   7.9400000e+02   1.2216595e+00
   7.9200000e+02   1.2236313e+00
   7.9000000e+02   1.2262357e+00
   7.8800000e+02   1.2290015e+00
   7.8600000e+02   1.2311046e+00
   7.8400000e+02   1.2332249e+00
   7.8200000e+02   1.2360870e+00
   7.8000000e+02   1.2389678e+00
   7.7800000e+02   1.2413306e+00
   7.7600000e+02   1.2440472e+00
   7.7400000e+02   1.2479792e+00
   7.7200000e+02   1.2526578e+00
   7.7000000e+02   1.2574344e+00
   7.6800000e+02   1.2633716e+00
   7.6600000e+02   1.2832353e+00
   7.6400000e+02   1.2893500e+00
   7.6200000e+02   1.2997819e+00
   7.6000000e+02   1.3117933e+00
   7.5800000e+02   1.3325437e+00
   7.5600000e+02   1.3194211e+00
   7.5400000e+02   1.2619581e+00
   7.5200000e+02   1.2285460e+00
   7.5000000e+02   1.2168503e+00
   7.4800000e+02   1.2127033e+00
   7.4600000e+02   1.2132572e+00
   7.4400000e+02   1.2094332e+00
   7.4200000e+02   1.2127793e+00
   7.4000000e+02   1.2147981e+00
   7.3800000e+02   1.2141075e+00
   7.3600000e+02   1.2165235e+00
   7.3400000e+02   1.2204649e+00
   7.3200000e+02   1.2225845e+00
   7.3000000e+02   1.2235419e+00
   7.2800000e+02   1.2249110e+00
   7.2600000e+02   1.2264360e+00
   7.2400000e+02   1.2275510e+00
   7.2200000e+02   1.2285838e+00
   7.2000000e+02   1.2299743e+00
   7.1800000e+02   1.2315297e+00
   7.1600000e+02   1.2328950e+00
   7.1400000e+02   1.2341123e+00
   7.1200000e+02   1.2354363e+00
   7.1000000e+02   1.2369249e+00
   7.0800000e+02   1.2384244e+00
   7.0600000e+02   1.2398076e+00
   7.0400000e+02   1.2410666e+00
   7.0200000e+02   1.2422138e+00
   7.0000000e+02   1.2431945e+00


==> Data/SLR_300K.dat <==
   1.8000000e+03   1.6940966e+00
   1.7980000e+03   1.6938453e+00
   1.7960000e+03   1.6935966e+00
   1.7940000e+03   1.6933157e+00
   1.7920000e+03   1.6929810e+00
   1.7900000e+03   1.6928940e+00
   1.7880000e+03   1.6927705e+00
   1.7860000e+03   1.6926680e+00
   1.7840000e+03   1.6926296e+00
   1.7820000e+03   1.6926498e+00
   1.7800000e+03   1.6926770e+00
   1.7780000e+03   1.6926529e+00
   1.7760000e+03   1.6925573e+00
   1.7740000e+03   1.6924255e+00
   1.7720000e+03   1.6923201e+00
   1.7700000e+03   1.6922855e+00
   1.7680000e+03   1.6923101e+00
   1.7660000e+03   1.6923347e+00
   1.7640000e+03   1.6922979e+00
   1.7620000e+03   1.6921864e+00
   1.7600000e+03   1.6920455e+00
   1.7580000e+03   1.6919448e+00
   1.7560000e+03   1.6919229e+00
   1.7540000e+03   1.6919546e+00
   1.7520000e+03   1.6919694e+00
   1.7500000e+03   1.6919086e+00
   1.7480000e+03   1.6917746e+00
   1.7460000e+03   1.6916292e+00
   1.7440000e+03   1.6915443e+00
   1.7420000e+03   1.6915436e+00
   1.7400000e+03   1.6915793e+00
   1.7380000e+03   1.6915712e+00
   1.7360000e+03   1.6914740e+00
   1.7340000e+03   1.6913164e+00
   1.7320000e+03   1.6911783e+00
   1.7300000e+03   1.6911242e+00
   1.7280000e+03   1.6911478e+00
   1.7260000e+03   1.6911745e+00
   1.7240000e+03   1.6911237e+00
   1.7220000e+03   1.6909811e+00
   1.7200000e+03   1.6908109e+00
   1.7180000e+03   1.6907017e+00
   1.7160000e+03   1.6906910e+00
   1.7140000e+03   1.6907287e+00
   1.7120000e+03   1.6907182e+00
   1.7100000e+03   1.6906047e+00
   1.7080000e+03   1.6904228e+00
   1.7060000e+03   1.6902683e+00
   1.7040000e+03   1.6902142e+00
   1.7020000e+03   1.6902435e+00
   1.7000000e+03   1.6902606e+00
   1.6980000e+03   1.6901777e+00
   1.6960000e+03   1.6899972e+00
   1.6940000e+03   1.6898093e+00
   1.6920000e+03   1.6897130e+00
   1.6900000e+03   1.6897235e+00
   1.6880000e+03   1.6897545e+00
   1.6860000e+03   1.6896968e+00
   1.6840000e+03   1.6895216e+00
   1.6820000e+03   1.6893096e+00
   1.6800000e+03   1.6891766e+00
   1.6780000e+03   1.6891658e+00
   1.6760000e+03   1.6892016e+00
   1.6740000e+03   1.6891592e+00
   1.6720000e+03   1.6889858e+00
   1.6700000e+03   1.6887536e+00
   1.6680000e+03   1.6885915e+00
   1.6660000e+03   1.6885626e+00
   1.6640000e+03   1.6885982e+00
   1.6620000e+03   1.6885598e+00
   1.6600000e+03   1.6883793e+00
   1.6580000e+03   1.6881261e+00
   1.6560000e+03   1.6879423e+00
   1.6540000e+03   1.6879029e+00
   1.6520000e+03   1.6879358e+00
   1.6500000e+03   1.6878889e+00
   1.6480000e+03   1.6876872e+00
   1.6460000e+03   1.6874096e+00
   1.6440000e+03   1.6872125e+00
   1.6420000e+03   1.6871722e+00
   1.6400000e+03   1.6872001e+00
   1.6380000e+03   1.6871281e+00
   1.6360000e+03   1.6868877e+00
   1.6340000e+03   1.6865819e+00
   1.6320000e+03   1.6863828e+00
   1.6300000e+03   1.6863518e+00
   1.6280000e+03   1.6863666e+00
   1.6260000e+03   1.6862457e+00
   1.6240000e+03   1.6859467e+00
   1.6220000e+03   1.6856139e+00
   1.6200000e+03   1.6854286e+00
   1.6180000e+03   1.6854134e+00
   1.6160000e+03   1.6853943e+00
   1.6140000e+03   1.6851900e+00
   1.6120000e+03   1.6848147e+00
   1.6100000e+03   1.6844661e+00
   1.6080000e+03   1.6843147e+00
   1.6060000e+03   1.6843064e+00
   1.6040000e+03   1.6842091e+00
   1.6020000e+03   1.6838763e+00
   1.6000000e+03   1.6834176e+00
   1.5980000e+03   1.6830809e+00
   1.5960000e+03   1.6829760e+00
   1.5940000e+03   1.6829298e+00
   1.5920000e+03   1.6826746e+00
   1.5900000e+03   1.6821661e+00
   1.5880000e+03   1.6816418e+00
   1.5860000e+03   1.6813555e+00
   1.5840000e+03   1.6812692e+00
   1.5820000e+03   1.6810677e+00
   1.5800000e+03   1.6805339e+00
   1.5780000e+03   1.6798196e+00
   1.5760000e+03   1.6792810e+00
   1.5740000e+03   1.6790514e+00
   1.5720000e+03   1.6788306e+00
   1.5700000e+03   1.6782255e+00
   1.5680000e+03   1.6772509e+00
   1.5660000e+03   1.6763396e+00
   1.5640000e+03   1.6758282e+00
   1.5620000e+03   1.6754577e+00
   1.5600000e+03   1.6746008e+00
   1.5580000e+03   1.6730623e+00
   1.5560000e+03   1.6713920e+00
   1.5550000e+03   1.6696744e+00
   1.5549000e+03   1.6686687e+00
   1.5548000e+03   1.6697888e+00
   1.5547000e+03   1.6723118e+00
   1.5546000e+03   1.6737213e+00
   1.5545000e+03   1.6741583e+00
   1.5544000e+03   1.6745725e+00
   1.5543000e+03   1.6749613e+00
   1.5542000e+03   1.6753228e+00
   1.5541000e+03   1.6756556e+00
   1.5540000e+03   1.6759577e+00
   1.5539000e+03   1.6762278e+00
   1.5538000e+03   1.6764648e+00
   1.5537000e+03   1.6766677e+00
   1.5536000e+03   1.6768355e+00
   1.5535000e+03   1.6769679e+00
   1.5534000e+03   1.6770642e+00
   1.5533000e+03   1.6771245e+00
   1.5532000e+03   1.6771486e+00
   1.5531000e+03   1.6771364e+00
   1.5530000e+03   1.6770883e+00
   1.5529000e+03   1.6770043e+00
   1.5528000e+03   1.6768851e+00
   1.5527000e+03   1.6767309e+00
   1.5526000e+03   1.6765423e+00
   1.5525000e+03   1.6763198e+00
   1.5524000e+03   1.6760643e+00
   1.5523000e+03   1.6757762e+00
   1.5522000e+03   1.6754563e+00
   1.5521000e+03   1.6751056e+00
   1.5520000e+03   1.6747243e+00
   1.5519000e+03   1.6743138e+00
   1.5518000e+03   1.6738744e+00
   1.5517000e+03   1.6734071e+00
   1.5516000e+03   1.6729124e+00
   1.5515000e+03   1.6723914e+00
   1.5514000e+03   1.6718445e+00
   1.5513000e+03   1.6712728e+00
   1.5512000e+03   1.6706765e+00
   1.5511000e+03   1.6700568e+00
   1.5510000e+03   1.6694140e+00
   1.5509000e+03   1.6687491e+00
   1.5508000e+03   1.6680624e+00
   1.5507000e+03   1.6673548e+00
   1.5506000e+03   1.6666269e+00
   1.5505000e+03   1.6658792e+00
   1.5504000e+03   1.6651125e+00
   1.5503000e+03   1.6643274e+00
   1.5502000e+03   1.6635244e+00
   1.5501000e+03   1.6627040e+00
   1.5500000e+03   1.6618674e+00
   1.5499000e+03   1.6610150e+00
   1.5498000e+03   1.6601474e+00
   1.5497000e+03   1.6592655e+00
   1.5496000e+03   1.6583703e+00
   1.5495000e+03   1.6574619e+00
   1.5494000e+03   1.6565421e+00
   1.5493000e+03   1.6556113e+00
   1.5492000e+03   1.6546710e+00
   1.5491000e+03   1.6537218e+00
   1.5490000e+03   1.6527660e+00
   1.5489000e+03   1.6518040e+00
   1.5488000e+03   1.6508379e+00
   1.5487000e+03   1.6498692e+00
   1.5486000e+03   1.6489000e+00
   1.5485000e+03   1.6479321e+00
   1.5484000e+03   1.6469679e+00
   1.5483000e+03   1.6460099e+00
   1.5482000e+03   1.6450610e+00
   1.5481000e+03   1.6441243e+00
   1.5480000e+03   1.6432030e+00
   1.5479000e+03   1.6423008e+00
   1.5478000e+03   1.6414213e+00
   1.5477000e+03   1.6405694e+00
   1.5476000e+03   1.6397495e+00
   1.5475000e+03   1.6389668e+00
   1.5474000e+03   1.6382267e+00
   1.5473000e+03   1.6375349e+00
   1.5472000e+03   1.6368976e+00
   1.5471000e+03   1.6363208e+00
   1.5470000e+03   1.6358120e+00
   1.5469000e+03   1.6353779e+00
   1.5468000e+03   1.6350255e+00
   1.5467000e+03   1.6347625e+00
   1.5466000e+03   1.6345959e+00
   1.5465000e+03   1.6345329e+00
   1.5464000e+03   1.6345806e+00
   1.5463000e+03   1.6347454e+00
   1.5462000e+03   1.6350327e+00
   1.5461000e+03   1.6354477e+00
   1.5460000e+03   1.6359947e+00
   1.5459000e+03   1.6366761e+00
   1.5458000e+03   1.6374936e+00
   1.5457000e+03   1.6384463e+00
   1.5456000e+03   1.6395326e+00
   1.5455000e+03   1.6407478e+00
   1.5454000e+03   1.6420860e+00
   1.5453000e+03   1.6435392e+00
   1.5452000e+03   1.6450968e+00
   1.5451000e+03   1.6467471e+00
   1.5450000e+03   1.6484756e+00
   1.5449000e+03   1.6502678e+00
   1.5448000e+03   1.6521063e+00
   1.5447000e+03   1.6539741e+00
   1.5446000e+03   1.6558523e+00
   1.5445000e+03   1.6577237e+00
   1.5444000e+03   1.6595697e+00
   1.5443000e+03   1.6613734e+00
   1.5442000e+03   1.6631179e+00
   1.5441000e+03   1.6647885e+00
   1.5440000e+03   1.6663711e+00
   1.5439000e+03   1.6678536e+00
   1.5438000e+03   1.6692255e+00
   1.5437000e+03   1.6704779e+00
   1.5436000e+03   1.6716034e+00
   1.5435000e+03   1.6725974e+00
   1.5434000e+03   1.6734552e+00
   1.5433000e+03   1.6741748e+00
   1.5432000e+03   1.6747546e+00
   1.5431000e+03   1.6751947e+00
   1.5430000e+03   1.6754959e+00
   1.5429000e+03   1.6756599e+00
   1.5428000e+03   1.6756885e+00
   1.5427000e+03   1.6755848e+00
   1.5426000e+03   1.6753516e+00
   1.5425000e+03   1.6749923e+00
   1.5424000e+03   1.6745100e+00
   1.5423000e+03   1.6739080e+00
   1.5422000e+03   1.6731894e+00
   1.5421000e+03   1.6723578e+00
   1.5420000e+03   1.6714151e+00
   1.5419000e+03   1.6703644e+00
   1.5418000e+03   1.6692076e+00
   1.5417000e+03   1.6679468e+00
   1.5416000e+03   1.6665835e+00
   1.5415000e+03   1.6651192e+00
   1.5414000e+03   1.6635544e+00
   1.5413000e+03   1.6618893e+00
   1.5412000e+03   1.6601233e+00
   1.5411000e+03   1.6582563e+00
   1.5410000e+03   1.6562865e+00
   1.5409000e+03   1.6542122e+00
   1.5408000e+03   1.6520321e+00
   1.5407000e+03   1.6497431e+00
   1.5406000e+03   1.6473415e+00
   1.5405000e+03   1.6448238e+00
   1.5404000e+03   1.6421847e+00
   1.5403000e+03   1.6394196e+00
   1.5402000e+03   1.6365225e+00
   1.5401000e+03   1.6334865e+00
   1.5400000e+03   1.6303051e+00
   1.5399000e+03   1.6269693e+00
   1.5398000e+03   1.6234696e+00
   1.5397000e+03   1.6197956e+00
   1.5396000e+03   1.6159368e+00
   1.5395000e+03   1.6118796e+00
   1.5394000e+03   1.6076117e+00
   1.5393000e+03   1.6031179e+00
   1.5392000e+03   1.5983808e+00
   1.5391000e+03   1.5933833e+00
   1.5390000e+03   1.5881047e+00
   1.5389000e+03   1.5825236e+00
   1.5388000e+03   1.5766165e+00
   1.5387000e+03   1.5703621e+00
   1.5386000e+03   1.5637305e+00
   1.5385000e+03   1.5566928e+00
   1.5384000e+03   1.5492218e+00
   1.5383000e+03   1.5412869e+00
   1.5382000e+03   1.5328557e+00
   1.5381000e+03   1.5238984e+00
   1.5380000e+03   1.5143900e+00
   1.5379000e+03   1.5043097e+00
   1.5378000e+03   1.4936421e+00
   1.5377000e+03   1.4823883e+00
   1.5376000e+03   1.4705733e+00
   1.5375000e+03   1.4582506e+00
   1.5374000e+03   1.4455143e+00
   1.5373000e+03   1.4325207e+00
   1.5372000e+03   1.4195118e+00
   1.5371000e+03   1.4068323e+00
   1.5370000e+03   1.3949548e+00
   1.5369000e+03   1.3845115e+00
   1.5368000e+03   1.3763044e+00
   1.5367000e+03   1.3712881e+00
   1.5366000e+03   1.3705177e+00
   1.5365000e+03   1.3750428e+00
   1.5364000e+03   1.3857387e+00
   1.5363000e+03   1.4030942e+00
   1.5362000e+03   1.4270332e+00
   1.5361000e+03   1.4567980e+00
   1.5360000e+03   1.4909916e+00
   1.5359000e+03   1.5277989e+00
   1.5358000e+03   1.5652924e+00
   1.5357000e+03   1.6017129e+00
   1.5356000e+03   1.6356845e+00
   1.5355000e+03   1.6663170e+00
   1.5354000e+03   1.6931787e+00
   1.5353000e+03   1.7161932e+00
   1.5352000e+03   1.7355297e+00
   1.5351000e+03   1.7515173e+00
   1.5350000e+03   1.7645452e+00
   1.5349000e+03   1.7750249e+00
   1.5348000e+03   1.7833421e+00
   1.5347000e+03   1.7898510e+00
   1.5346000e+03   1.7948577e+00
   1.5345000e+03   1.7986279e+00
   1.5344000e+03   1.8013828e+00
   1.5343000e+03   1.8033082e+00
   1.5342000e+03   1.8045592e+00
   1.5341000e+03   1.8052611e+00
   1.5340000e+03   1.8055189e+00
   1.5339000e+03   1.8054171e+00
   1.5338000e+03   1.8050256e+00
   1.5337000e+03   1.8044021e+00
   1.5336000e+03   1.8035927e+00
   1.5335000e+03   1.8026361e+00
   1.5334000e+03   1.8015635e+00
   1.5333000e+03   1.8004007e+00
   1.5332000e+03   1.7991686e+00
   1.5331000e+03   1.7978847e+00
   1.5330000e+03   1.7965631e+00
   1.5329000e+03   1.7952156e+00
   1.5328000e+03   1.7938511e+00
   1.5327000e+03   1.7924778e+00
   1.5326000e+03   1.7911019e+00
   1.5325000e+03   1.7897284e+00
   1.5324000e+03   1.7883615e+00
   1.5323000e+03   1.7870047e+00
   1.5322000e+03   1.7856607e+00
   1.5321000e+03   1.7843313e+00
   1.5320000e+03   1.7830186e+00
   1.5319000e+03   1.7817235e+00
   1.5318000e+03   1.7804472e+00
   1.5317000e+03   1.7791903e+00
   1.5316000e+03   1.7779534e+00
   1.5315000e+03   1.7767365e+00
   1.5314000e+03   1.7755404e+00
   1.5313000e+03   1.7743647e+00
   1.5312000e+03   1.7732093e+00
   1.5311000e+03   1.7720742e+00
   1.5310000e+03   1.7709594e+00
   1.5309000e+03   1.7698641e+00
   1.5308000e+03   1.7687883e+00
   1.5307000e+03   1.7677321e+00
   1.5306000e+03   1.7666943e+00
   1.5305000e+03   1.7656755e+00
   1.5304000e+03   1.7646749e+00
   1.5303000e+03   1.7636921e+00
   1.5302000e+03   1.7627268e+00
   1.5301000e+03   1.7617788e+00
   1.5300000e+03   1.7608473e+00
   1.5299000e+03   1.7599323e+00
   1.5298000e+03   1.7590330e+00
   1.5297000e+03   1.7581499e+00
   1.5296000e+03   1.7572815e+00
   1.5295000e+03   1.7564287e+00
   1.5294000e+03   1.7555904e+00
   1.5293000e+03   1.7547669e+00
   1.5292000e+03   1.7539570e+00
   1.5291000e+03   1.7531614e+00
   1.5290000e+03   1.7523794e+00
   1.5289000e+03   1.7516108e+00
   1.5288000e+03   1.7508552e+00
   1.5287000e+03   1.7501125e+00
   1.5286000e+03   1.7493827e+00
   1.5285000e+03   1.7486658e+00
   1.5284000e+03   1.7479613e+00
   1.5283000e+03   1.7472692e+00
   1.5282000e+03   1.7465894e+00
   1.5281000e+03   1.7459219e+00
   1.5280000e+03   1.7452664e+00
   1.5279000e+03   1.7446229e+00
   1.5278000e+03   1.7439919e+00
   1.5277000e+03   1.7433724e+00
   1.5276000e+03   1.7427654e+00
   1.5275000e+03   1.7421703e+00
   1.5274000e+03   1.7415874e+00
   1.5273000e+03   1.7410169e+00
   1.5272000e+03   1.7404590e+00
   1.5271000e+03   1.7399132e+00
   1.5270000e+03   1.7393804e+00
   1.5269000e+03   1.7388604e+00
   1.5268000e+03   1.7383537e+00
   1.5267000e+03   1.7378604e+00
   1.5266000e+03   1.7373805e+00
   1.5265000e+03   1.7369149e+00
   1.5264000e+03   1.7364635e+00
   1.5263000e+03   1.7360268e+00
   1.5262000e+03   1.7356052e+00
   1.5261000e+03   1.7351992e+00
   1.5260000e+03   1.7348092e+00
   1.5259000e+03   1.7344356e+00
   1.5258000e+03   1.7340786e+00
   1.5257000e+03   1.7337396e+00
   1.5256000e+03   1.7334185e+00
   1.5255000e+03   1.7331159e+00
   1.5254000e+03   1.7328327e+00
   1.5253000e+03   1.7325690e+00
   1.5252000e+03   1.7323260e+00
   1.5251000e+03   1.7321038e+00
   1.5250000e+03   1.7319033e+00
   1.5249000e+03   1.7317252e+00
   1.5248000e+03   1.7315698e+00
   1.5247000e+03   1.7314379e+00
   1.5246000e+03   1.7313297e+00
   1.5245000e+03   1.7312458e+00
   1.5244000e+03   1.7311866e+00
   1.5243000e+03   1.7311525e+00
   1.5242000e+03   1.7311437e+00
   1.5241000e+03   1.7311604e+00
   1.5240000e+03   1.7312024e+00
   1.5239000e+03   1.7312696e+00
   1.5238000e+03   1.7313619e+00
   1.5237000e+03   1.7314785e+00
   1.5236000e+03   1.7316189e+00
   1.5235000e+03   1.7317827e+00
   1.5234000e+03   1.7319682e+00
   1.5233000e+03   1.7321744e+00
   1.5232000e+03   1.7324002e+00
   1.5231000e+03   1.7326434e+00
   1.5230000e+03   1.7329023e+00
   1.5229000e+03   1.7331748e+00
   1.5228000e+03   1.7334585e+00
   1.5227000e+03   1.7337513e+00
   1.5226000e+03   1.7340503e+00
   1.5225000e+03   1.7343526e+00
   1.5224000e+03   1.7346556e+00
   1.5223000e+03   1.7349565e+00
   1.5222000e+03   1.7352521e+00
   1.5221000e+03   1.7355397e+00
   1.5220000e+03   1.7358162e+00
   1.5219000e+03   1.7360790e+00
   1.5218000e+03   1.7363255e+00
   1.5217000e+03   1.7365532e+00
   1.5216000e+03   1.7367597e+00
   1.5215000e+03   1.7369432e+00
   1.5214000e+03   1.7371016e+00
   1.5213000e+03   1.7372336e+00
   1.5212000e+03   1.7373376e+00
   1.5211000e+03   1.7374129e+00
   1.5210000e+03   1.7374587e+00
   1.5209000e+03   1.7374747e+00
   1.5208000e+03   1.7374601e+00
   1.5207000e+03   1.7374156e+00
   1.5206000e+03   1.7373412e+00
   1.5205000e+03   1.7372372e+00
   1.5204000e+03   1.7371044e+00
   1.5203000e+03   1.7369437e+00
   1.5202000e+03   1.7367558e+00
   1.5201000e+03   1.7365420e+00
   1.5200000e+03   1.7363036e+00
   1.5199000e+03   1.7360413e+00
   1.5198000e+03   1.7357566e+00
   1.5197000e+03   1.7354510e+00
   1.5196000e+03   1.7351255e+00
   1.5195000e+03   1.7347820e+00
   1.5194000e+03   1.7344210e+00
   1.5193000e+03   1.7340446e+00
   1.5192000e+03   1.7336535e+00
   1.5191000e+03   1.7332492e+00
   1.5190000e+03   1.7328327e+00
   1.5189000e+03   1.7324052e+00
   1.5188000e+03   1.7319679e+00
   1.5187000e+03   1.7315221e+00
   1.5186000e+03   1.7310681e+00
   1.5185000e+03   1.7306075e+00
   1.5184000e+03   1.7301407e+00
   1.5183000e+03   1.7296689e+00
   1.5182000e+03   1.7291927e+00
   1.5181000e+03   1.7287130e+00
   1.5180000e+03   1.7282302e+00
   1.5179000e+03   1.7277453e+00
   1.5178000e+03   1.7272587e+00
   1.5177000e+03   1.7267711e+00
   1.5176000e+03   1.7262828e+00
   1.5175000e+03   1.7257946e+00
   1.5174000e+03   1.7253070e+00
   1.5173000e+03   1.7248199e+00
   1.5172000e+03   1.7243345e+00
   1.5171000e+03   1.7238510e+00
   1.5170000e+03   1.7233694e+00
   1.5169000e+03   1.7228904e+00
   1.5168000e+03   1.7224143e+00
   1.5167000e+03   1.7219415e+00
   1.5166000e+03   1.7214723e+00
   1.5165000e+03   1.7210071e+00
   1.5164000e+03   1.7205460e+00
   1.5163000e+03   1.7200899e+00
   1.5162000e+03   1.7196388e+00
   1.5161000e+03   1.7191930e+00
   1.5160000e+03   1.7187529e+00
   1.5159000e+03   1.7183189e+00
   1.5158000e+03   1.7178915e+00
   1.5157000e+03   1.7174706e+00
   1.5156000e+03   1.7170572e+00
   1.5155000e+03   1.7166514e+00
   1.5154000e+03   1.7162535e+00
   1.5153000e+03   1.7158644e+00
   1.5152000e+03   1.7154844e+00
   1.5151000e+03   1.7151136e+00
   1.5150000e+03   1.7147529e+00
   1.5140000e+03   1.7140243e+00
   1.5120000e+03   1.7136128e+00
   1.5100000e+03   1.7143948e+00
   1.5080000e+03   1.7159574e+00
   1.5060000e+03   1.7172451e+00
   1.5040000e+03   1.7186685e+00
   1.5020000e+03   1.7197390e+00
   1.5000000e+03   1.7195442e+00
   1.4980000e+03   1.7183053e+00
   1.4960000e+03   1.7165759e+00
   1.4940000e+03   1.7146695e+00
   1.4920000e+03   1.7126641e+00
   1.4900000e+03   1.7106402e+00
   1.4880000e+03   1.7088299e+00
   1.4860000e+03   1.7075517e+00
   1.4840000e+03   1.7069986e+00
   1.4820000e+03   1.7070696e+00
   1.4800000e+03   1.7074685e+00
   1.4780000e+03   1.7079988e+00
   1.4760000e+03   1.7086382e+00
   1.4740000e+03   1.7092957e+00
   1.4720000e+03   1.7096722e+00
   1.4700000e+03   1.7095063e+00
   1.4680000e+03   1.7088535e+00
   1.4660000e+03   1.7079825e+00
   1.4640000e+03   1.7070601e+00
   1.4620000e+03   1.7060332e+00
   1.4600000e+03   1.7048340e+00
   1.4580000e+03   1.7036018e+00
   1.4560000e+03   1.7026041e+00
   1.4540000e+03   1.7019572e+00
   1.4520000e+03   1.7015247e+00
   1.4500000e+03   1.7011721e+00
   1.4480000e+03   1.7010140e+00
   1.4460000e+03   1.7012422e+00
   1.4440000e+03   1.7017643e+00
   1.4420000e+03   1.7022400e+00
   1.4400000e+03   1.7025187e+00
   1.4380000e+03   1.7027633e+00
   1.4360000e+03   1.7030642e+00
   1.4340000e+03   1.7031958e+00
   1.4320000e+03   1.7029321e+00
   1.4300000e+03   1.7023971e+00
   1.4280000e+03   1.7018673e+00
   1.4260000e+03   1.7013633e+00
   1.4240000e+03   1.7006731e+00
   1.4220000e+03   1.6997640e+00
   1.4200000e+03   1.6989045e+00
   1.4180000e+03   1.6982968e+00
   1.4160000e+03   1.6978011e+00
   1.4140000e+03   1.6972170e+00
   1.4120000e+03   1.6966746e+00
   1.4100000e+03   1.6964617e+00
   1.4080000e+03   1.6965480e+00
   1.4060000e+03   1.6966155e+00
   1.4040000e+03   1.6965959e+00
   1.4020000e+03   1.6967609e+00
   1.4000000e+03   1.6971848e+00
   1.3980000e+03   1.6975286e+00
   1.3960000e+03   1.6975768e+00
   1.3940000e+03   1.6975615e+00
   1.3920000e+03   1.6976857e+00
   1.3900000e+03   1.6977146e+00
   1.3880000e+03   1.6973822e+00
   1.3860000e+03   1.6968713e+00
   1.3840000e+03   1.6964896e+00
   1.3820000e+03   1.6961379e+00
   1.3800000e+03   1.6955247e+00
   1.3780000e+03   1.6947439e+00
   1.3760000e+03   1.6941481e+00
   1.3740000e+03   1.6937475e+00
   1.3720000e+03   1.6932256e+00
   1.3700000e+03   1.6925735e+00
   1.3680000e+03   1.6921515e+00
   1.3660000e+03   1.6920428e+00
   1.3640000e+03   1.6918964e+00
   1.3620000e+03   1.6916091e+00
   1.3600000e+03   1.6915309e+00
   1.3580000e+03   1.6917713e+00
   1.3560000e+03   1.6919386e+00
   1.3540000e+03   1.6918721e+00
   1.3520000e+03   1.6919191e+00
   1.3500000e+03   1.6921959e+00
   1.3480000e+03   1.6922989e+00
   1.3460000e+03   1.6920757e+00
   1.3440000e+03   1.6918972e+00
   1.3420000e+03   1.6918864e+00
   1.3400000e+03   1.6916575e+00
   1.3380000e+03   1.6911037e+00
   1.3360000e+03   1.6906228e+00
   1.3340000e+03   1.6903269e+00
   1.3320000e+03   1.6898367e+00
   1.3300000e+03   1.6890955e+00
   1.3280000e+03   1.6885219e+00
   1.3260000e+03   1.6881821e+00
   1.3240000e+03   1.6876781e+00
   1.3220000e+03   1.6870174e+00
   1.3200000e+03   1.6866345e+00
   1.3180000e+03   1.6864965e+00
   1.3160000e+03   1.6861761e+00
   1.3140000e+03   1.6857827e+00
   1.3120000e+03   1.6857347e+00
   1.3100000e+03   1.6858366e+00
   1.3080000e+03   1.6856751e+00
   1.3060000e+03   1.6855061e+00
   1.3040000e+03   1.6856582e+00
   1.3020000e+03   1.6857586e+00
   1.3000000e+03   1.6855240e+00
   1.2980000e+03   1.6853588e+00
   1.2960000e+03   1.6854134e+00
   1.2940000e+03   1.6852176e+00
   1.2920000e+03   1.6847312e+00
   1.2900000e+03   1.6844232e+00
   1.2880000e+03   1.6842053e+00
   1.2860000e+03   1.6836426e+00
   1.2840000e+03   1.6829703e+00
   1.2820000e+03   1.6825719e+00
   1.2800000e+03   1.6821196e+00
   1.2780000e+03   1.6813643e+00
   1.2760000e+03   1.6807504e+00
   1.2740000e+03   1.6804085e+00
   1.2720000e+03   1.6798711e+00
   1.2700000e+03   1.6792078e+00
   1.2680000e+03   1.6788874e+00
   1.2660000e+03   1.6786702e+00
   1.2640000e+03   1.6781869e+00
   1.2620000e+03   1.6778398e+00
   1.2600000e+03   1.6778193e+00
   1.2580000e+03   1.6776156e+00
   1.2560000e+03   1.6772506e+00
   1.2540000e+03   1.6771967e+00
   1.2520000e+03   1.6771693e+00
   1.2500000e+03   1.6768022e+00
   1.2480000e+03   1.6765301e+00
   1.2460000e+03   1.6764638e+00
   1.2440000e+03   1.6760864e+00
   1.2420000e+03   1.6755459e+00
   1.2400000e+03   1.6752617e+00
   1.2380000e+03   1.6748526e+00
   1.2360000e+03   1.6741211e+00
   1.2340000e+03   1.6735680e+00
   1.2320000e+03   1.6731162e+00
   1.2300000e+03   1.6723361e+00
   1.2280000e+03   1.6715889e+00
   1.2260000e+03   1.6711092e+00
   1.2240000e+03   1.6704183e+00
   1.2220000e+03   1.6696172e+00
   1.2200000e+03   1.6691439e+00
   1.2180000e+03   1.6686299e+00
   1.2160000e+03   1.6679044e+00
   1.2140000e+03   1.6674659e+00
   1.2120000e+03   1.6671383e+00
   1.2100000e+03   1.6665473e+00
   1.2080000e+03   1.6661305e+00
   1.2060000e+03   1.6659176e+00
   1.2040000e+03   1.6654274e+00
   1.2020000e+03   1.6649709e+00
   1.2000000e+03   1.6647506e+00
   1.1980000e+03   1.6642690e+00
   1.1960000e+03   1.6636941e+00
   1.1940000e+03   1.6633525e+00
   1.1920000e+03   1.6627910e+00
   1.1900000e+03   1.6620514e+00
   1.1880000e+03   1.6615331e+00
   1.1860000e+03   1.6608565e+00
   1.1840000e+03   1.6599638e+00
   1.1820000e+03   1.6592879e+00
   1.1800000e+03   1.6585224e+00
   1.1780000e+03   1.6575391e+00
   1.1760000e+03   1.6567781e+00
   1.1740000e+03   1.6559875e+00
   1.1720000e+03   1.6549983e+00
   1.1700000e+03   1.6542401e+00
   1.1680000e+03   1.6534908e+00
   1.1660000e+03   1.6525624e+00
   1.1640000e+03   1.6518679e+00
   1.1620000e+03   1.6511862e+00
   1.1600000e+03   1.6503370e+00
   1.1580000e+03   1.6497099e+00
   1.1560000e+03   1.6490650e+00
   1.1540000e+03   1.6482551e+00
   1.1520000e+03   1.6476417e+00
   1.1500000e+03   1.6469560e+00
   1.1480000e+03   1.6461117e+00
   1.1460000e+03   1.6454332e+00
   1.1440000e+03   1.6446259e+00
   1.1420000e+03   1.6436863e+00
   1.1400000e+03   1.6428840e+00
   1.1380000e+03   1.6419132e+00
   1.1360000e+03   1.6408625e+00
   1.1340000e+03   1.6399231e+00
   1.1320000e+03   1.6388028e+00
   1.1300000e+03   1.6376750e+00
   1.1280000e+03   1.6366289e+00
   1.1260000e+03   1.6354177e+00
   1.1240000e+03   1.6342735e+00
   1.1220000e+03   1.6331682e+00
   1.1200000e+03   1.6319401e+00
   1.1180000e+03   1.6308298e+00
   1.1160000e+03   1.6297030e+00
   1.1140000e+03   1.6285126e+00
   1.1120000e+03   1.6274428e+00
   1.1100000e+03   1.6263013e+00
   1.1080000e+03   1.6251557e+00
   1.1060000e+03   1.6240799e+00
   1.1040000e+03   1.6229024e+00
   1.1020000e+03   1.6217589e+00
   1.1000000e+03   1.6206074e+00
   1.0980000e+03   1.6193643e+00
   1.0960000e+03   1.6181579e+00
   1.0940000e+03   1.6168792e+00
   1.0920000e+03   1.6155508e+00
   1.0900000e+03   1.6142302e+00
   1.0880000e+03   1.6128223e+00
   1.0860000e+03   1.6114063e+00
   1.0840000e+03   1.6099648e+00
   1.0820000e+03   1.6084664e+00
   1.0800000e+03   1.6069758e+00
   1.0780000e+03   1.6054490e+00
   1.0760000e+03   1.6039040e+00
   1.0740000e+03   1.6023638e+00
   1.0720000e+03   1.6007974e+00
   1.0700000e+03   1.5992317e+00
   1.0680000e+03   1.5976646e+00
   1.0660000e+03   1.5960772e+00
   1.0640000e+03   1.5944936e+00
   1.0620000e+03   1.5928977e+00
   1.0600000e+03   1.5912788e+00
   1.0580000e+03   1.5896637e+00
   1.0560000e+03   1.5880125e+00
   1.0540000e+03   1.5863526e+00
   1.0520000e+03   1.5846782e+00
   1.0500000e+03   1.5829649e+00
   1.0480000e+03   1.5812602e+00
   1.0460000e+03   1.5795121e+00
   1.0440000e+03   1.5777662e+00
   1.0420000e+03   1.5760069e+00
   1.0400000e+03   1.5742247e+00
   1.0380000e+03   1.5724638e+00
   1.0360000e+03   1.5706701e+00
   1.0340000e+03   1.5689039e+00
   1.0320000e+03   1.5671206e+00
   1.0300000e+03   1.5653460e+00
   1.0280000e+03   1.5635772e+00
   1.0260000e+03   1.5617940e+00
   1.0240000e+03   1.5600276e+00
   1.0220000e+03   1.5582356e+00
   1.0200000e+03   1.5564549e+00
   1.0180000e+03   1.5546470e+00
   1.0160000e+03   1.5528433e+00
   1.0140000e+03   1.5510130e+00
   1.0120000e+03   1.5491881e+00
   1.0100000e+03   1.5473411e+00
   1.0080000e+03   1.5455081e+00
   1.0060000e+03   1.5436685e+00
   1.0040000e+03   1.5418513e+00
   1.0020000e+03   1.5400596e+00
   1.0000000e+03   1.5382874e+00
   9.9800000e+02   1.5365901e+00
   9.9600000e+02   1.5348983e+00
   9.9400000e+02   1.5333314e+00
   9.9200000e+02   1.5317502e+00
   9.9000000e+02   1.5303276e+00
   9.8800000e+02   1.5288734e+00
   9.8600000e+02   1.5275812e+00
   9.8400000e+02   1.5262506e+00
   9.8200000e+02   1.5250521e+00
   9.8000000e+02   1.5238221e+00
   9.7800000e+02   1.5226705e+00
   9.7600000e+02   1.5215118e+00
   9.7400000e+02   1.5203657e+00
   9.7200000e+02   1.5192544e+00
   9.7000000e+02   1.5180955e+00
   9.6800000e+02   1.5170283e+00
   9.6600000e+02   1.5158691e+00
   9.6400000e+02   1.5148716e+00
   9.6200000e+02   1.5137608e+00
   9.6000000e+02   1.5128858e+00
   9.5800000e+02   1.5118923e+00
   9.5600000e+02   1.5112081e+00
   9.5400000e+02   1.5104091e+00
   9.5200000e+02   1.5099764e+00
   9.5000000e+02   1.5094314e+00
   9.4800000e+02   1.5092828e+00
   9.4600000e+02   1.5090127e+00
   9.4400000e+02   1.5091329e+00
   9.4200000e+02   1.5091107e+00
   9.4000000e+02   1.5094378e+00
   9.3800000e+02   1.5096004e+00
   9.3600000e+02   1.5100417e+00
   9.3400000e+02   1.5103166e+00
   9.3200000e+02   1.5107825e+00
   9.3000000e+02   1.5111163e+00
   9.2800000e+02   1.5115452e+00
   9.2600000e+02   1.5119274e+00
   9.2400000e+02   1.5123062e+00
   9.2200000e+02   1.5127730e+00
   9.2000000e+02   1.5131445e+00
   9.1800000e+02   1.5137677e+00
   9.1600000e+02   1.5142241e+00
   9.1400000e+02   1.5150797e+00
   9.1200000e+02   1.5157394e+00
   9.1000000e+02   1.5168667e+00
   9.0800000e+02   1.5178349e+00
   9.0600000e+02   1.5192060e+00
   9.0400000e+02   1.5205262e+00
   9.0200000e+02   1.5220535e+00
   9.0000000e+02   1.5236728e+00
   8.9800000e+02   1.5252512e+00
   8.9600000e+02   1.5270300e+00
   8.9400000e+02   1.5285912e+00
   8.9200000e+02   1.5303488e+00
   8.9000000e+02   1.5318778e+00
   8.8800000e+02   1.5334797e+00
   8.8600000e+02   1.5349910e+00
   8.8400000e+02   1.5364230e+00
   8.8200000e+02   1.5379286e+00
   8.8000000e+02   1.5393178e+00
   8.7800000e+02   1.5408344e+00
   8.7600000e+02   1.5423570e+00
   8.7400000e+02   1.5439627e+00
   8.7200000e+02   1.5457053e+00
   8.7000000e+02   1.5475287e+00
   8.6800000e+02   1.5494647e+00
   8.6600000e+02   1.5515399e+00
   8.6400000e+02   1.5536351e+00
   8.6200000e+02   1.5558040e+00
   8.6000000e+02   1.5580292e+00
   8.5800000e+02   1.5601184e+00
   8.5600000e+02   1.5622988e+00
   8.5400000e+02   1.5643299e+00
   8.5200000e+02   1.5662212e+00
   8.5000000e+02   1.5682142e+00
   8.4800000e+02   1.5699003e+00
   8.4600000e+02   1.5716412e+00
   8.4400000e+02   1.5734491e+00
   8.4200000e+02   1.5749669e+00
   8.4000000e+02   1.5768013e+00
   8.3800000e+02   1.5786350e+00
   8.3600000e+02   1.5803022e+00
   8.3400000e+02   1.5824511e+00
   8.3200000e+02   1.5844781e+00
   8.3000000e+02   1.5864031e+00
   8.2800000e+02   1.5888164e+00
   8.2600000e+02   1.5909348e+00
   8.2400000e+02   1.5929050e+00
   8.2200000e+02   1.5953054e+00
   8.2000000e+02   1.5972826e+00
   8.1800000e+02   1.5990157e+00
   8.1600000e+02   1.6011901e+00
   8.1400000e+02   1.6029670e+00
   8.1200000e+02   1.6044014e+00
   8.1000000e+02   1.6063793e+00
   8.0800000e+02   1.6082067e+00
   8.0600000e+02   1.6095903e+00
   8.0400000e+02   1.6115460e+00
   8.0200000e+02   1.6137702e+00
   8.0000000e+02   1.6154740e+00
   7.9800000e+02   1.6174474e+00
   7.9600000e+02   1.6200523e+00
   7.9400000e+02   1.6222796e+00
   7.9200000e+02   1.6241810e+00
   7.9000000e+02   1.6266863e+00
   7.8800000e+02   1.6293662e+00
   7.8600000e+02   1.6314096e+00
   7.8400000e+02   1.6334548e+00
   7.8200000e+02   1.6362236e+00
   7.8000000e+02   1.6390350e+00
   7.7800000e+02   1.6413479e+00
   7.7600000e+02   1.6439924e+00
   7.7400000e+02   1.6478295e+00
   7.7200000e+02   1.6524322e+00
   7.7000000e+02   1.6571610e+00
   7.6800000e+02   1.6630356e+00
   7.6600000e+02   1.6825683e+00
   7.6400000e+02   1.6883261e+00
   7.6200000e+02   1.6983495e+00
   7.6000000e+02   1.7099562e+00
   7.5800000e+02   1.7303109e+00
   7.5600000e+02   1.7081537e+00
   7.5400000e+02   1.6544714e+00
   7.5200000e+02   1.6240876e+00
   7.5000000e+02   1.6138752e+00
   7.4800000e+02   1.6109502e+00
   7.4600000e+02   1.6117818e+00
   7.4400000e+02   1.6086800e+00
   7.4200000e+02   1.6123564e+00
   7.4000000e+02   1.6144376e+00
   7.3800000e+02   1.6139636e+00
   7.3600000e+02   1.6164913e+00
   7.3400000e+02   1.6203740e+00
   7.3200000e+02   1.6224756e+00
   7.3000000e+02   1.6234961e+00
   7.2800000e+02   1.6249042e+00
   7.2600000e+02   1.6264164e+00
   7.2400000e+02   1.6275170e+00
   7.2200000e+02   1.6285570e+00
   7.2000000e+02   1.6299598e+00
   7.1800000e+02   1.6315231e+00
   7.1600000e+02   1.6328998e+00
   7.1400000e+02   1.6341305e+00
   7.1200000e+02   1.6354551e+00
   7.1000000e+02   1.6369233e+00
   7.0800000e+02   1.6383882e+00
   7.0600000e+02   1.6397347e+00
   7.0400000e+02   1.6409628e+00
   7.0200000e+02   1.6420863e+00
   7.0000000e+02   1.6430519e+00


==> Data/SLR_350K.dat <==
   1.8000000e+03   2.0936406e+00
   1.7980000e+03   2.0933797e+00
   1.7960000e+03   2.0931225e+00
   1.7940000e+03   2.0928330e+00
   1.7920000e+03   2.0924897e+00
   1.7900000e+03   2.0924015e+00
   1.7880000e+03   2.0922761e+00
   1.7860000e+03   2.0921705e+00
   1.7840000e+03   2.0921285e+00
   1.7820000e+03   2.0921454e+00
   1.7800000e+03   2.0921710e+00
   1.7780000e+03   2.0921457e+00
   1.7760000e+03   2.0920489e+00
   1.7740000e+03   2.0919147e+00
   1.7720000e+03   2.0918059e+00
   1.7700000e+03   2.0917675e+00
   1.7680000e+03   2.0917890e+00
   1.7660000e+03   2.0918117e+00
   1.7640000e+03   2.0917735e+00
   1.7620000e+03   2.0916607e+00
   1.7600000e+03   2.0915172e+00
   1.7580000e+03   2.0914128e+00
   1.7560000e+03   2.0913868e+00
   1.7540000e+03   2.0914154e+00
   1.7520000e+03   2.0914283e+00
   1.7500000e+03   2.0913665e+00
   1.7480000e+03   2.0912306e+00
   1.7460000e+03   2.0910821e+00
   1.7440000e+03   2.0909929e+00
   1.7420000e+03   2.0909879e+00
   1.7400000e+03   2.0910208e+00
   1.7380000e+03   2.0910113e+00
   1.7360000e+03   2.0909126e+00
   1.7340000e+03   2.0907528e+00
   1.7320000e+03   2.0906105e+00
   1.7300000e+03   2.0905516e+00
   1.7280000e+03   2.0905714e+00
   1.7260000e+03   2.0905955e+00
   1.7240000e+03   2.0905433e+00
   1.7220000e+03   2.0903990e+00
   1.7200000e+03   2.0902255e+00
   1.7180000e+03   2.0901115e+00
   1.7160000e+03   2.0900958e+00
   1.7140000e+03   2.0901299e+00
   1.7120000e+03   2.0901177e+00
   1.7100000e+03   2.0900025e+00
   1.7080000e+03   2.0898180e+00
   1.7060000e+03   2.0896587e+00
   1.7040000e+03   2.0895991e+00
   1.7020000e+03   2.0896239e+00
   1.7000000e+03   2.0896382e+00
   1.6980000e+03   2.0895541e+00
   1.6960000e+03   2.0893710e+00
   1.6940000e+03   2.0891788e+00
   1.6920000e+03   2.0890763e+00
   1.6900000e+03   2.0890813e+00
   1.6880000e+03   2.0891092e+00
   1.6860000e+03   2.0890493e+00
   1.6840000e+03   2.0888720e+00
   1.6820000e+03   2.0886557e+00
   1.6800000e+03   2.0885165e+00
   1.6780000e+03   2.0884993e+00
   1.6760000e+03   2.0885310e+00
   1.6740000e+03   2.0884862e+00
   1.6720000e+03   2.0883107e+00
   1.6700000e+03   2.0880742e+00
   1.6680000e+03   2.0879054e+00
   1.6660000e+03   2.0878696e+00
   1.6640000e+03   2.0878999e+00
   1.6620000e+03   2.0878592e+00
   1.6600000e+03   2.0876763e+00
   1.6580000e+03   2.0874186e+00
   1.6560000e+03   2.0872273e+00
   1.6540000e+03   2.0871801e+00
   1.6520000e+03   2.0872073e+00
   1.6500000e+03   2.0871575e+00
   1.6480000e+03   2.0869529e+00
   1.6460000e+03   2.0866702e+00
   1.6440000e+03   2.0864646e+00
   1.6420000e+03   2.0864158e+00
   1.6400000e+03   2.0864375e+00
   1.6380000e+03   2.0863624e+00
   1.6360000e+03   2.0861185e+00
   1.6340000e+03   2.0858061e+00
   1.6320000e+03   2.0855973e+00
   1.6300000e+03   2.0855567e+00
   1.6280000e+03   2.0855651e+00
   1.6260000e+03   2.0854406e+00
   1.6240000e+03   2.0851371e+00
   1.6220000e+03   2.0847957e+00
   1.6200000e+03   2.0845990e+00
   1.6180000e+03   2.0845730e+00
   1.6160000e+03   2.0845475e+00
   1.6140000e+03   2.0843389e+00
   1.6120000e+03   2.0839570e+00
   1.6100000e+03   2.0835972e+00
   1.6080000e+03   2.0834320e+00
   1.6060000e+03   2.0834122e+00
   1.6040000e+03   2.0833082e+00
   1.6020000e+03   2.0829697e+00
   1.6000000e+03   2.0825007e+00
   1.5980000e+03   2.0821486e+00
   1.5960000e+03   2.0820274e+00
   1.5940000e+03   2.0819695e+00
   1.5920000e+03   2.0817068e+00
   1.5900000e+03   2.0811884e+00
   1.5880000e+03   2.0806472e+00
   1.5860000e+03   2.0803397e+00
   1.5840000e+03   2.0802348e+00
   1.5820000e+03   2.0800211e+00
   1.5800000e+03   2.0794756e+00
   1.5780000e+03   2.0787427e+00
   1.5760000e+03   2.0781770e+00
   1.5740000e+03   2.0779190e+00
   1.5720000e+03   2.0776768e+00
   1.5700000e+03   2.0770550e+00
   1.5680000e+03   2.0760565e+00
   1.5660000e+03   2.0751071e+00
   1.5640000e+03   2.0745506e+00
   1.5620000e+03   2.0741420e+00
   1.5600000e+03   2.0732551e+00
   1.5580000e+03   2.0716784e+00
   1.5560000e+03   2.0699437e+00
   1.5550000e+03   2.0681393e+00
   1.5549000e+03   2.0670035e+00
   1.5548000e+03   2.0679719e+00
   1.5547000e+03   2.0704026e+00
   1.5546000e+03   2.0718002e+00
   1.5545000e+03   2.0722394e+00
   1.5544000e+03   2.0726569e+00
   1.5543000e+03   2.0730503e+00
   1.5542000e+03   2.0734177e+00
   1.5541000e+03   2.0737569e+00
   1.5540000e+03   2.0740669e+00
   1.5539000e+03   2.0743454e+00
   1.5538000e+03   2.0745919e+00
   1.5537000e+03   2.0748048e+00
   1.5536000e+03   2.0749834e+00
   1.5535000e+03   2.0751269e+00
   1.5534000e+03   2.0752351e+00
   1.5533000e+03   2.0753078e+00
   1.5532000e+03   2.0753443e+00
   1.5531000e+03   2.0753450e+00
   1.5530000e+03   2.0753098e+00
   1.5529000e+03   2.0752389e+00
   1.5528000e+03   2.0751328e+00
   1.5527000e+03   2.0749917e+00
   1.5526000e+03   2.0748162e+00
   1.5525000e+03   2.0746069e+00
   1.5524000e+03   2.0743644e+00
   1.5523000e+03   2.0740893e+00
   1.5522000e+03   2.0737820e+00
   1.5521000e+03   2.0734437e+00
   1.5520000e+03   2.0730746e+00
   1.5519000e+03   2.0726759e+00
   1.5518000e+03   2.0722482e+00
   1.5517000e+03   2.0717919e+00
   1.5516000e+03   2.0713084e+00
   1.5515000e+03   2.0707979e+00
   1.5514000e+03   2.0702612e+00
   1.5513000e+03   2.0696990e+00
   1.5512000e+03   2.0691123e+00
   1.5511000e+03   2.0685015e+00
   1.5510000e+03   2.0678673e+00
   1.5509000e+03   2.0672102e+00
   1.5508000e+03   2.0665312e+00
   1.5507000e+03   2.0658307e+00
   1.5506000e+03   2.0651093e+00
   1.5505000e+03   2.0643675e+00
   1.5504000e+03   2.0636063e+00
   1.5503000e+03   2.0628262e+00
   1.5502000e+03   2.0620275e+00
   1.5501000e+03   2.0612106e+00
   1.5500000e+03   2.0603774e+00
   1.5499000e+03   2.0595272e+00
   1.5498000e+03   2.0586612e+00
   1.5497000e+03   2.0577805e+00
   1.5496000e+03   2.0568852e+00
   1.5495000e+03   2.0559764e+00
   1.5494000e+03   2.0550549e+00
   1.5493000e+03   2.0541217e+00
   1.5492000e+03   2.0531778e+00
   1.5491000e+03   2.0522242e+00
   1.5490000e+03   2.0512629e+00
   1.5489000e+03   2.0502942e+00
   1.5488000e+03   2.0493197e+00
   1.5487000e+03   2.0483418e+00
   1.5486000e+03   2.0473616e+00
   1.5485000e+03   2.0463810e+00
   1.5484000e+03   2.0454025e+00
   1.5483000e+03   2.0444286e+00
   1.5482000e+03   2.0434618e+00
   1.5481000e+03   2.0425048e+00
   1.5480000e+03   2.0415614e+00
   1.5479000e+03   2.0406342e+00
   1.5478000e+03   2.0397274e+00
   1.5477000e+03   2.0388455e+00
   1.5476000e+03   2.0379925e+00
   1.5475000e+03   2.0371737e+00
   1.5474000e+03   2.0363939e+00
   1.5473000e+03   2.0356591e+00
   1.5472000e+03   2.0349751e+00
   1.5471000e+03   2.0343480e+00
   1.5470000e+03   2.0337846e+00
   1.5469000e+03   2.0332918e+00
   1.5468000e+03   2.0328767e+00
   1.5467000e+03   2.0325465e+00
   1.5466000e+03   2.0323086e+00
   1.5465000e+03   2.0321701e+00
   1.5464000e+03   2.0321379e+00
   1.5463000e+03   2.0322189e+00
   1.5462000e+03   2.0324190e+00
   1.5461000e+03   2.0327435e+00
   1.5460000e+03   2.0331969e+00
   1.5459000e+03   2.0337827e+00
   1.5458000e+03   2.0345027e+00
   1.5457000e+03   2.0353575e+00
   1.5456000e+03   2.0363455e+00
   1.5455000e+03   2.0374639e+00
   1.5454000e+03   2.0387068e+00
   1.5453000e+03   2.0400677e+00
   1.5452000e+03   2.0415373e+00
   1.5451000e+03   2.0431042e+00
   1.5450000e+03   2.0447557e+00
   1.5449000e+03   2.0464773e+00
   1.5448000e+03   2.0482528e+00
   1.5447000e+03   2.0500658e+00
   1.5446000e+03   2.0518982e+00
   1.5445000e+03   2.0537324e+00
   1.5444000e+03   2.0555506e+00
   1.5443000e+03   2.0573351e+00
   1.5442000e+03   2.0590699e+00
   1.5441000e+03   2.0607388e+00
   1.5440000e+03   2.0623281e+00
   1.5439000e+03   2.0638249e+00
   1.5438000e+03   2.0652177e+00
   1.5437000e+03   2.0664973e+00
   1.5436000e+03   2.0676560e+00
   1.5435000e+03   2.0686874e+00
   1.5434000e+03   2.0695870e+00
   1.5433000e+03   2.0703516e+00
   1.5432000e+03   2.0709794e+00
   1.5431000e+03   2.0714693e+00
   1.5430000e+03   2.0718222e+00
   1.5429000e+03   2.0720389e+00
   1.5428000e+03   2.0721209e+00
   1.5427000e+03   2.0720711e+00
   1.5426000e+03   2.0718915e+00
   1.5425000e+03   2.0715857e+00
   1.5424000e+03   2.0711565e+00
   1.5423000e+03   2.0706072e+00
   1.5422000e+03   2.0699406e+00
   1.5421000e+03   2.0691597e+00
   1.5420000e+03   2.0682676e+00
   1.5419000e+03   2.0672665e+00
   1.5418000e+03   2.0661588e+00
   1.5417000e+03   2.0649464e+00
   1.5416000e+03   2.0636308e+00
   1.5415000e+03   2.0622137e+00
   1.5414000e+03   2.0606959e+00
   1.5413000e+03   2.0590775e+00
   1.5412000e+03   2.0573585e+00
   1.5411000e+03   2.0555387e+00
   1.5410000e+03   2.0536165e+00
   1.5409000e+03   2.0515904e+00
   1.5408000e+03   2.0494597e+00
   1.5407000e+03   2.0472214e+00
   1.5406000e+03   2.0448720e+00
   1.5405000e+03   2.0424085e+00
   1.5404000e+03   2.0398262e+00
   1.5403000e+03   2.0371203e+00
   1.5402000e+03   2.0342865e+00
   1.5401000e+03   2.0313175e+00
   1.5400000e+03   2.0282073e+00
   1.5399000e+03   2.0249484e+00
   1.5398000e+03   2.0215316e+00
   1.5397000e+03   2.0179472e+00
   1.5396000e+03   2.0141859e+00
   1.5395000e+03   2.0102358e+00
   1.5394000e+03   2.0060852e+00
   1.5393000e+03   2.0017204e+00
   1.5392000e+03   1.9971259e+00
   1.5391000e+03   1.9922864e+00
   1.5390000e+03   1.9871836e+00
   1.5389000e+03   1.9817982e+00
   1.5388000e+03   1.9761097e+00
   1.5387000e+03   1.9700999e+00
   1.5386000e+03   1.9637425e+00
   1.5385000e+03   1.9570131e+00
   1.5384000e+03   1.9498887e+00
   1.5383000e+03   1.9423437e+00
   1.5382000e+03   1.9343519e+00
   1.5381000e+03   1.9258893e+00
   1.5380000e+03   1.9169376e+00
   1.5379000e+03   1.9074826e+00
   1.5378000e+03   1.8975155e+00
   1.5377000e+03   1.8870428e+00
   1.5376000e+03   1.8760934e+00
   1.5375000e+03   1.8647203e+00
   1.5374000e+03   1.8530126e+00
   1.5373000e+03   1.8411117e+00
   1.5372000e+03   1.8292322e+00
   1.5371000e+03   1.8176727e+00
   1.5370000e+03   1.8068368e+00
   1.5369000e+03   1.7972586e+00
   1.5368000e+03   1.7896121e+00
   1.5367000e+03   1.7846990e+00
   1.5366000e+03   1.7834132e+00
   1.5365000e+03   1.7866666e+00
   1.5364000e+03   1.7952654e+00
   1.5363000e+03   1.8097425e+00
   1.5362000e+03   1.8302083e+00
   1.5361000e+03   1.8562233e+00
   1.5360000e+03   1.8867824e+00
   1.5359000e+03   1.9204416e+00
   1.5358000e+03   1.9555411e+00
   1.5357000e+03   1.9904397e+00
   1.5356000e+03   2.0237341e+00
   1.5355000e+03   2.0544035e+00
   1.5354000e+03   2.0818365e+00
   1.5353000e+03   2.1057727e+00
   1.5352000e+03   2.1262228e+00
   1.5351000e+03   2.1433949e+00
   1.5350000e+03   2.1575930e+00
   1.5349000e+03   2.1691754e+00
   1.5348000e+03   2.1784990e+00
   1.5347000e+03   2.1859050e+00
   1.5346000e+03   2.1916988e+00
   1.5345000e+03   2.1961501e+00
   1.5344000e+03   2.1994896e+00
   1.5343000e+03   2.2019126e+00
   1.5342000e+03   2.2035849e+00
   1.5341000e+03   2.2046416e+00
   1.5340000e+03   2.2051966e+00
   1.5339000e+03   2.2053428e+00
   1.5338000e+03   2.2051575e+00
   1.5337000e+03   2.2047045e+00
   1.5336000e+03   2.2040353e+00
   1.5335000e+03   2.2031934e+00
   1.5334000e+03   2.2022133e+00
   1.5333000e+03   2.2011249e+00
   1.5332000e+03   2.1999516e+00
   1.5331000e+03   2.1987133e+00
   1.5330000e+03   2.1974261e+00
   1.5329000e+03   2.1961038e+00
   1.5328000e+03   2.1947565e+00
   1.5327000e+03   2.1933937e+00
   1.5326000e+03   2.1920226e+00
   1.5325000e+03   2.1906490e+00
   1.5324000e+03   2.1892786e+00
   1.5323000e+03   2.1879144e+00
   1.5322000e+03   2.1865604e+00
   1.5321000e+03   2.1852188e+00
   1.5320000e+03   2.1838918e+00
   1.5319000e+03   2.1825807e+00
   1.5318000e+03   2.1812873e+00
   1.5317000e+03   2.1800120e+00
   1.5316000e+03   2.1787562e+00
   1.5315000e+03   2.1775196e+00
   1.5314000e+03   2.1763031e+00
   1.5313000e+03   2.1751070e+00
   1.5312000e+03   2.1739309e+00
   1.5311000e+03   2.1727748e+00
   1.5310000e+03   2.1716387e+00
   1.5309000e+03   2.1705225e+00
   1.5308000e+03   2.1694255e+00
   1.5307000e+03   2.1683481e+00
   1.5306000e+03   2.1672895e+00
   1.5305000e+03   2.1662500e+00
   1.5304000e+03   2.1652288e+00
   1.5303000e+03   2.1642258e+00
   1.5302000e+03   2.1632402e+00
   1.5301000e+03   2.1622722e+00
   1.5300000e+03   2.1613212e+00
   1.5299000e+03   2.1603866e+00
   1.5298000e+03   2.1594682e+00
   1.5297000e+03   2.1585662e+00
   1.5296000e+03   2.1576793e+00
   1.5295000e+03   2.1568079e+00
   1.5294000e+03   2.1559517e+00
   1.5293000e+03   2.1551101e+00
   1.5292000e+03   2.1542828e+00
   1.5291000e+03   2.1534700e+00
   1.5290000e+03   2.1526709e+00
   1.5289000e+03   2.1518853e+00
   1.5288000e+03   2.1511130e+00
   1.5287000e+03   2.1503541e+00
   1.5286000e+03   2.1496084e+00
   1.5285000e+03   2.1488755e+00
   1.5284000e+03   2.1481555e+00
   1.5283000e+03   2.1474478e+00
   1.5282000e+03   2.1467528e+00
   1.5281000e+03   2.1460700e+00
   1.5280000e+03   2.1453998e+00
   1.5279000e+03   2.1447418e+00
   1.5278000e+03   2.1440959e+00
   1.5277000e+03   2.1434624e+00
   1.5276000e+03   2.1428411e+00
   1.5275000e+03   2.1422319e+00
   1.5274000e+03   2.1416354e+00
   1.5273000e+03   2.1410511e+00
   1.5272000e+03   2.1404796e+00
   1.5271000e+03   2.1399205e+00
   1.5270000e+03   2.1393743e+00
   1.5269000e+03   2.1388412e+00
   1.5268000e+03   2.1383214e+00
   1.5267000e+03   2.1378150e+00
   1.5266000e+03   2.1373224e+00
   1.5265000e+03   2.1368439e+00
   1.5264000e+03   2.1363797e+00
   1.5263000e+03   2.1359305e+00
   1.5262000e+03   2.1354964e+00
   1.5261000e+03   2.1350782e+00
   1.5260000e+03   2.1346757e+00
   1.5259000e+03   2.1342900e+00
   1.5258000e+03   2.1339211e+00
   1.5257000e+03   2.1335700e+00
   1.5256000e+03   2.1332371e+00
   1.5255000e+03   2.1329226e+00
   1.5254000e+03   2.1326277e+00
   1.5253000e+03   2.1323526e+00
   1.5252000e+03   2.1320980e+00
   1.5251000e+03   2.1318648e+00
   1.5250000e+03   2.1316531e+00
   1.5249000e+03   2.1314640e+00
   1.5248000e+03   2.1312976e+00
   1.5247000e+03   2.1311550e+00
   1.5246000e+03   2.1310365e+00
   1.5245000e+03   2.1309426e+00
   1.5244000e+03   2.1308734e+00
   1.5243000e+03   2.1308298e+00
   1.5242000e+03   2.1308117e+00
   1.5241000e+03   2.1308193e+00
   1.5240000e+03   2.1308527e+00
   1.5239000e+03   2.1309118e+00
   1.5238000e+03   2.1309962e+00
   1.5237000e+03   2.1311059e+00
   1.5236000e+03   2.1312397e+00
   1.5235000e+03   2.1313970e+00
   1.5234000e+03   2.1315770e+00
   1.5233000e+03   2.1317785e+00
   1.5232000e+03   2.1319997e+00
   1.5231000e+03   2.1322393e+00
   1.5230000e+03   2.1324954e+00
   1.5229000e+03   2.1327658e+00
   1.5228000e+03   2.1330481e+00
   1.5227000e+03   2.1333399e+00
   1.5226000e+03   2.1336389e+00
   1.5225000e+03   2.1339419e+00
   1.5224000e+03   2.1342463e+00
   1.5223000e+03   2.1345489e+00
   1.5222000e+03   2.1348472e+00
   1.5221000e+03   2.1351380e+00
   1.5220000e+03   2.1354182e+00
   1.5219000e+03   2.1356854e+00
   1.5218000e+03   2.1359365e+00
   1.5217000e+03   2.1361692e+00
   1.5216000e+03   2.1363811e+00
   1.5215000e+03   2.1365702e+00
   1.5214000e+03   2.1367342e+00
   1.5213000e+03   2.1368721e+00
   1.5212000e+03   2.1369820e+00
   1.5211000e+03   2.1370633e+00
   1.5210000e+03   2.1371148e+00
   1.5209000e+03   2.1371362e+00
   1.5208000e+03   2.1371272e+00
   1.5207000e+03   2.1370878e+00
   1.5206000e+03   2.1370182e+00
   1.5205000e+03   2.1369188e+00
   1.5204000e+03   2.1367903e+00
   1.5203000e+03   2.1366334e+00
   1.5202000e+03   2.1364491e+00
   1.5201000e+03   2.1362386e+00
   1.5200000e+03   2.1360025e+00
   1.5199000e+03   2.1357427e+00
   1.5198000e+03   2.1354601e+00
   1.5197000e+03   2.1351559e+00
   1.5196000e+03   2.1348319e+00
   1.5195000e+03   2.1344888e+00
   1.5194000e+03   2.1341283e+00
   1.5193000e+03   2.1337519e+00
   1.5192000e+03   2.1333606e+00
   1.5191000e+03   2.1329556e+00
   1.5190000e+03   2.1325381e+00
   1.5189000e+03   2.1321094e+00
   1.5188000e+03   2.1316707e+00
   1.5187000e+03   2.1312227e+00
   1.5186000e+03   2.1307669e+00
   1.5185000e+03   2.1303039e+00
   1.5184000e+03   2.1298344e+00
   1.5183000e+03   2.1293597e+00
   1.5182000e+03   2.1288805e+00
   1.5181000e+03   2.1283975e+00
   1.5180000e+03   2.1279113e+00
   1.5179000e+03   2.1274228e+00
   1.5178000e+03   2.1269324e+00
   1.5177000e+03   2.1264405e+00
   1.5176000e+03   2.1259482e+00
   1.5175000e+03   2.1254559e+00
   1.5174000e+03   2.1249635e+00
   1.5173000e+03   2.1244719e+00
   1.5172000e+03   2.1239817e+00
   1.5171000e+03   2.1234932e+00
   1.5170000e+03   2.1230066e+00
   1.5169000e+03   2.1225226e+00
   1.5168000e+03   2.1220412e+00
   1.5167000e+03   2.1215627e+00
   1.5166000e+03   2.1210880e+00
   1.5165000e+03   2.1206172e+00
   1.5164000e+03   2.1201503e+00
   1.5163000e+03   2.1196883e+00
   1.5162000e+03   2.1192310e+00
   1.5161000e+03   2.1187789e+00
   1.5160000e+03   2.1183326e+00
   1.5159000e+03   2.1178923e+00
   1.5158000e+03   2.1174581e+00
   1.5157000e+03   2.1170306e+00
   1.5156000e+03   2.1166103e+00
   1.5155000e+03   2.1161976e+00
   1.5154000e+03   2.1157925e+00
   1.5153000e+03   2.1153960e+00
   1.5152000e+03   2.1150086e+00
   1.5151000e+03   2.1146302e+00
   1.5150000e+03   2.1142619e+00
   1.5140000e+03   2.1135092e+00
   1.5120000e+03   2.1130452e+00
   1.5100000e+03   2.1137671e+00
   1.5080000e+03   2.1152821e+00
   1.5060000e+03   2.1165314e+00
   1.5040000e+03   2.1179352e+00
   1.5020000e+03   2.1190236e+00
   1.5000000e+03   2.1188555e+00
   1.4980000e+03   2.1176336e+00
   1.4960000e+03   2.1159081e+00
   1.4940000e+03   2.1139972e+00
   1.4920000e+03   2.1119802e+00
   1.4900000e+03   2.1099360e+00
   1.4880000e+03   2.1080959e+00
   1.4860000e+03   2.1067801e+00
   1.4840000e+03   2.1061888e+00
   1.4820000e+03   2.1062281e+00
   1.4800000e+03   2.1066053e+00
   1.4780000e+03   2.1071219e+00
   1.4760000e+03   2.1077559e+00
   1.4740000e+03   2.1084185e+00
   1.4720000e+03   2.1088102e+00
   1.4700000e+03   2.1086621e+00
   1.4680000e+03   2.1080222e+00
   1.4660000e+03   2.1071572e+00
   1.4640000e+03   2.1062367e+00
   1.4620000e+03   2.1052096e+00
   1.4600000e+03   2.1040056e+00
   1.4580000e+03   2.1027603e+00
   1.4560000e+03   2.1017425e+00
   1.4540000e+03   2.1010737e+00
   1.4520000e+03   2.1006207e+00
   1.4500000e+03   2.1002476e+00
   1.4480000e+03   2.1000662e+00
   1.4460000e+03   2.1002722e+00
   1.4440000e+03   2.1007802e+00
   1.4420000e+03   2.1012514e+00
   1.4400000e+03   2.1015286e+00
   1.4380000e+03   2.1017718e+00
   1.4360000e+03   2.1020761e+00
   1.4340000e+03   2.1022174e+00
   1.4320000e+03   2.1019650e+00
   1.4300000e+03   2.1014359e+00
   1.4280000e+03   2.1009071e+00
   1.4260000e+03   2.1004050e+00
   1.4240000e+03   2.0997169e+00
   1.4220000e+03   2.0988045e+00
   1.4200000e+03   2.0979338e+00
   1.4180000e+03   2.0973120e+00
   1.4160000e+03   2.0968044e+00
   1.4140000e+03   2.0962071e+00
   1.4120000e+03   2.0956457e+00
   1.4100000e+03   2.0954101e+00
   1.4080000e+03   2.0954781e+00
   1.4060000e+03   2.0955327e+00
   1.4040000e+03   2.0954995e+00
   1.4020000e+03   2.0956488e+00
   1.4000000e+03   2.0960624e+00
   1.3980000e+03   2.0964053e+00
   1.3960000e+03   2.0964549e+00
   1.3940000e+03   2.0964370e+00
   1.3920000e+03   2.0965602e+00
   1.3900000e+03   2.0965953e+00
   1.3880000e+03   2.0962703e+00
   1.3860000e+03   2.0957601e+00
   1.3840000e+03   2.0953758e+00
   1.3820000e+03   2.0950246e+00
   1.3800000e+03   2.0944130e+00
   1.3780000e+03   2.0936265e+00
   1.3760000e+03   2.0930185e+00
   1.3740000e+03   2.0926075e+00
   1.3720000e+03   2.0920780e+00
   1.3700000e+03   2.0914123e+00
   1.3680000e+03   2.0909698e+00
   1.3660000e+03   2.0908427e+00
   1.3640000e+03   2.0906839e+00
   1.3620000e+03   2.0903816e+00
   1.3600000e+03   2.0902822e+00
   1.3580000e+03   2.0905061e+00
   1.3560000e+03   2.0906663e+00
   1.3540000e+03   2.0905919e+00
   1.3520000e+03   2.0906265e+00
   1.3500000e+03   2.0908961e+00
   1.3480000e+03   2.0910010e+00
   1.3460000e+03   2.0907786e+00
   1.3440000e+03   2.0905948e+00
   1.3420000e+03   2.0905824e+00
   1.3400000e+03   2.0903587e+00
   1.3380000e+03   2.0898063e+00
   1.3360000e+03   2.0893188e+00
   1.3340000e+03   2.0890186e+00
   1.3320000e+03   2.0885289e+00
   1.3300000e+03   2.0877821e+00
   1.3280000e+03   2.0871947e+00
   1.3260000e+03   2.0868435e+00
   1.3240000e+03   2.0863323e+00
   1.3220000e+03   2.0856576e+00
   1.3200000e+03   2.0852535e+00
   1.3180000e+03   2.0850990e+00
   1.3160000e+03   2.0847669e+00
   1.3140000e+03   2.0843549e+00
   1.3120000e+03   2.0842843e+00
   1.3100000e+03   2.0843723e+00
   1.3080000e+03   2.0842016e+00
   1.3060000e+03   2.0840163e+00
   1.3040000e+03   2.0841527e+00
   1.3020000e+03   2.0842490e+00
   1.3000000e+03   2.0840111e+00
   1.2980000e+03   2.0838349e+00
   1.2960000e+03   2.0838835e+00
   1.2940000e+03   2.0836906e+00
   1.2920000e+03   2.0832024e+00
   1.2900000e+03   2.0828857e+00
   1.2880000e+03   2.0826662e+00
   1.2860000e+03   2.0821056e+00
   1.2840000e+03   2.0814252e+00
   1.2820000e+03   2.0810156e+00
   1.2800000e+03   2.0805602e+00
   1.2780000e+03   2.0797985e+00
   1.2760000e+03   2.0791671e+00
   1.2740000e+03   2.0788109e+00
   1.2720000e+03   2.0782647e+00
   1.2700000e+03   2.0775843e+00
   1.2680000e+03   2.0772405e+00
   1.2660000e+03   2.0770087e+00
   1.2640000e+03   2.0765119e+00
   1.2620000e+03   2.0761411e+00
   1.2600000e+03   2.0761008e+00
   1.2580000e+03   2.0758872e+00
   1.2560000e+03   2.0755064e+00
   1.2540000e+03   2.0754325e+00
   1.2520000e+03   2.0753975e+00
   1.2500000e+03   2.0750248e+00
   1.2480000e+03   2.0747383e+00
   1.2460000e+03   2.0746641e+00
   1.2440000e+03   2.0742877e+00
   1.2420000e+03   2.0737398e+00
   1.2400000e+03   2.0734458e+00
   1.2380000e+03   2.0730376e+00
   1.2360000e+03   2.0723033e+00
   1.2340000e+03   2.0717380e+00
   1.2320000e+03   2.0712812e+00
   1.2300000e+03   2.0704985e+00
   1.2280000e+03   2.0697367e+00
   1.2260000e+03   2.0692434e+00
   1.2240000e+03   2.0685465e+00
   1.2220000e+03   2.0677292e+00
   1.2200000e+03   2.0672350e+00
   1.2180000e+03   2.0667095e+00
   1.2160000e+03   2.0659680e+00
   1.2140000e+03   2.0655048e+00
   1.2120000e+03   2.0651619e+00
   1.2100000e+03   2.0645571e+00
   1.2080000e+03   2.0641170e+00
   1.2060000e+03   2.0638885e+00
   1.2040000e+03   2.0633895e+00
   1.2020000e+03   2.0629148e+00
   1.2000000e+03   2.0626812e+00
   1.1980000e+03   2.0621963e+00
   1.1960000e+03   2.0616102e+00
   1.1940000e+03   2.0612581e+00
   1.1920000e+03   2.0606976e+00
   1.1900000e+03   2.0599518e+00
   1.1880000e+03   2.0594246e+00
   1.1860000e+03   2.0587497e+00
   1.1840000e+03   2.0578527e+00
   1.1820000e+03   2.0571668e+00
   1.1800000e+03   2.0564005e+00
   1.1780000e+03   2.0554118e+00
   1.1760000e+03   2.0546377e+00
   1.1740000e+03   2.0538425e+00
   1.1720000e+03   2.0528445e+00
   1.1700000e+03   2.0520697e+00
   1.1680000e+03   2.0513120e+00
   1.1660000e+03   2.0503724e+00
   1.1640000e+03   2.0496590e+00
   1.1620000e+03   2.0489678e+00
   1.1600000e+03   2.0481069e+00
   1.1580000e+03   2.0474625e+00
   1.1560000e+03   2.0468104e+00
   1.1540000e+03   2.0459917e+00
   1.1520000e+03   2.0453653e+00
   1.1500000e+03   2.0446777e+00
   1.1480000e+03   2.0438292e+00
   1.1460000e+03   2.0431442e+00
   1.1440000e+03   2.0423408e+00
   1.1420000e+03   2.0414014e+00
   1.1400000e+03   2.0405986e+00
   1.1380000e+03   2.0396359e+00
   1.1360000e+03   2.0385878e+00
   1.1340000e+03   2.0376520e+00
   1.1320000e+03   2.0365412e+00
   1.1300000e+03   2.0354161e+00
   1.1280000e+03   2.0343752e+00
   1.1260000e+03   2.0331726e+00
   1.1240000e+03   2.0320301e+00
   1.1220000e+03   2.0309310e+00
   1.1200000e+03   2.0297093e+00
   1.1180000e+03   2.0286005e+00
   1.1160000e+03   2.0274808e+00
   1.1140000e+03   2.0262957e+00
   1.1120000e+03   2.0252302e+00
   1.1100000e+03   2.0240989e+00
   1.1080000e+03   2.0229604e+00
   1.1060000e+03   2.0218952e+00
   1.1040000e+03   2.0207326e+00
   1.1020000e+03   2.0196021e+00
   1.1000000e+03   2.0184693e+00
   1.0980000e+03   2.0172474e+00
   1.0960000e+03   2.0160623e+00
   1.0940000e+03   2.0148110e+00
   1.0920000e+03   2.0135102e+00
   1.0900000e+03   2.0122194e+00
   1.0880000e+03   2.0108459e+00
   1.0860000e+03   2.0094635e+00
   1.0840000e+03   2.0080593e+00
   1.0820000e+03   2.0065994e+00
   1.0800000e+03   2.0051486e+00
   1.0780000e+03   2.0036643e+00
   1.0760000e+03   2.0021625e+00
   1.0740000e+03   2.0006673e+00
   1.0720000e+03   1.9991484e+00
   1.0700000e+03   1.9976315e+00
   1.0680000e+03   1.9961157e+00
   1.0660000e+03   1.9945822e+00
   1.0640000e+03   1.9930544e+00
   1.0620000e+03   1.9915180e+00
   1.0600000e+03   1.9899611e+00
   1.0580000e+03   1.9884112e+00
   1.0560000e+03   1.9868295e+00
   1.0540000e+03   1.9852409e+00
   1.0520000e+03   1.9836426e+00
   1.0500000e+03   1.9820085e+00
   1.0480000e+03   1.9803855e+00
   1.0460000e+03   1.9787242e+00
   1.0440000e+03   1.9770663e+00
   1.0420000e+03   1.9753995e+00
   1.0400000e+03   1.9737124e+00
   1.0380000e+03   1.9720492e+00
   1.0360000e+03   1.9703574e+00
   1.0340000e+03   1.9686944e+00
   1.0320000e+03   1.9670196e+00
   1.0300000e+03   1.9653554e+00
   1.0280000e+03   1.9637010e+00
   1.0260000e+03   1.9620359e+00
   1.0240000e+03   1.9603908e+00
   1.0220000e+03   1.9587250e+00
   1.0200000e+03   1.9570735e+00
   1.0180000e+03   1.9553998e+00
   1.0160000e+03   1.9537332e+00
   1.0140000e+03   1.9520445e+00
   1.0120000e+03   1.9503636e+00
   1.0100000e+03   1.9486649e+00
   1.0080000e+03   1.9469814e+00
   1.0060000e+03   1.9452944e+00
   1.0040000e+03   1.9436297e+00
   1.0020000e+03   1.9419930e+00
   1.0000000e+03   1.9403746e+00
   9.9800000e+02   1.9388313e+00
   9.9600000e+02   1.9372938e+00
   9.9400000e+02   1.9358778e+00
   9.9200000e+02   1.9344501e+00
   9.9000000e+02   1.9331751e+00
   9.8800000e+02   1.9318738e+00
   9.8600000e+02   1.9307270e+00
   9.8400000e+02   1.9295492e+00
   9.8200000e+02   1.9284956e+00
   9.8000000e+02   1.9274189e+00
   9.7800000e+02   1.9264138e+00
   9.7600000e+02   1.9254091e+00
   9.7400000e+02   1.9244123e+00
   9.7200000e+02   1.9234543e+00
   9.7000000e+02   1.9224465e+00
   9.6800000e+02   1.9215298e+00
   9.6600000e+02   1.9205208e+00
   9.6400000e+02   1.9196668e+00
   9.6200000e+02   1.9187005e+00
   9.6000000e+02   1.9179580e+00
   9.5800000e+02   1.9170983e+00
   9.5600000e+02   1.9165304e+00
   9.5400000e+02   1.9158497e+00
   9.5200000e+02   1.9155135e+00
   9.5000000e+02   1.9150674e+00
   9.4800000e+02   1.9149947e+00
   9.4600000e+02   1.9148037e+00
   9.4400000e+02   1.9149809e+00
   9.4200000e+02   1.9150202e+00
   9.4000000e+02   1.9153891e+00
   9.3800000e+02   1.9155993e+00
   9.3600000e+02   1.9160731e+00
   9.3400000e+02   1.9163849e+00
   9.3200000e+02   1.9168777e+00
   9.3000000e+02   1.9172399e+00
   9.2800000e+02   1.9176927e+00
   9.2600000e+02   1.9180946e+00
   9.2400000e+02   1.9184935e+00
   9.2200000e+02   1.9189684e+00
   9.2000000e+02   1.9193535e+00
   9.1800000e+02   1.9199686e+00
   9.1600000e+02   1.9204264e+00
   9.1400000e+02   1.9212534e+00
   9.1200000e+02   1.9218960e+00
   9.1000000e+02   1.9229734e+00
   9.0800000e+02   1.9239001e+00
   9.0600000e+02   1.9252021e+00
   9.0400000e+02   1.9264550e+00
   9.0200000e+02   1.9279006e+00
   9.0000000e+02   1.9294310e+00
   8.9800000e+02   1.9309213e+00
   8.9600000e+02   1.9325984e+00
   8.9400000e+02   1.9340699e+00
   8.9200000e+02   1.9357238e+00
   8.9000000e+02   1.9371624e+00
   8.8800000e+02   1.9386673e+00
   8.8600000e+02   1.9400868e+00
   8.8400000e+02   1.9414308e+00
   8.8200000e+02   1.9428437e+00
   8.8000000e+02   1.9441476e+00
   8.7800000e+02   1.9455709e+00
   8.7600000e+02   1.9470010e+00
   8.7400000e+02   1.9485095e+00
   8.7200000e+02   1.9501476e+00
   8.7000000e+02   1.9518628e+00
   8.6800000e+02   1.9536839e+00
   8.6600000e+02   1.9556365e+00
   8.6400000e+02   1.9576087e+00
   8.6200000e+02   1.9596491e+00
   8.6000000e+02   1.9617436e+00
   8.5800000e+02   1.9637091e+00
   8.5600000e+02   1.9657595e+00
   8.5400000e+02   1.9676714e+00
   8.5200000e+02   1.9694488e+00
   8.5000000e+02   1.9713249e+00
   8.4800000e+02   1.9729130e+00
   8.4600000e+02   1.9745510e+00
   8.4400000e+02   1.9762597e+00
   8.4200000e+02   1.9776943e+00
   8.4000000e+02   1.9794288e+00
   8.3800000e+02   1.9811718e+00
   8.3600000e+02   1.9827538e+00
   8.3400000e+02   1.9847944e+00
   8.3200000e+02   1.9867275e+00
   8.3000000e+02   1.9885561e+00
   8.2800000e+02   1.9908514e+00
   8.2600000e+02   1.9928727e+00
   8.2400000e+02   1.9947433e+00
   8.2200000e+02   1.9970269e+00
   8.2000000e+02   1.9989147e+00
   8.1800000e+02   2.0005591e+00
   8.1600000e+02   2.0026288e+00
   8.1400000e+02   2.0043309e+00
   8.1200000e+02   2.0056965e+00
   8.1000000e+02   2.0075843e+00
   8.0800000e+02   2.0093451e+00
   8.0600000e+02   2.0106750e+00
   8.0400000e+02   2.0125482e+00
   8.0200000e+02   2.0146966e+00
   8.0000000e+02   2.0163465e+00
   7.9800000e+02   2.0182416e+00
   7.9600000e+02   2.0207531e+00
   7.9400000e+02   2.0229130e+00
   7.9200000e+02   2.0247459e+00
   7.9000000e+02   2.0271552e+00
   7.8800000e+02   2.0297503e+00
   7.8600000e+02   2.0317349e+00
   7.8400000e+02   2.0337069e+00
   7.8200000e+02   2.0363841e+00
   7.8000000e+02   2.0391259e+00
   7.7800000e+02   2.0413888e+00
   7.7600000e+02   2.0439615e+00
   7.7400000e+02   2.0477035e+00
   7.7200000e+02   2.0522282e+00
   7.7000000e+02   2.0569057e+00
   7.6800000e+02   2.0627141e+00
   7.6600000e+02   2.0819070e+00
   7.6400000e+02   2.0873065e+00
   7.6200000e+02   2.0969086e+00
   7.6000000e+02   2.1080835e+00
   7.5800000e+02   2.1279745e+00
   7.5600000e+02   2.0967495e+00
   7.5400000e+02   2.0474281e+00
   7.5200000e+02   2.0201285e+00
   7.5000000e+02   2.0113330e+00
   7.4800000e+02   2.0095170e+00
   7.4600000e+02   2.0105910e+00
   7.4400000e+02   2.0081503e+00
   7.4200000e+02   2.0121002e+00
   7.4000000e+02   2.0142279e+00
   7.3800000e+02   2.0139508e+00
   7.3600000e+02   2.0165682e+00
   7.3400000e+02   2.0203824e+00
   7.3200000e+02   2.0224607e+00
   7.3000000e+02   2.0235353e+00
   7.2800000e+02   2.0249741e+00
   7.2600000e+02   2.0264704e+00
   7.2400000e+02   2.0275548e+00
   7.2200000e+02   2.0285990e+00
   7.2000000e+02   2.0300088e+00
   7.1800000e+02   2.0315754e+00
   7.1600000e+02   2.0329590e+00
   7.1400000e+02   2.0341990e+00
   7.1200000e+02   2.0355210e+00
   7.1000000e+02   2.0369670e+00
   7.0800000e+02   2.0383968e+00
   7.0600000e+02   2.0397069e+00
   7.0400000e+02   2.0409036e+00
   7.0200000e+02   2.0420027e+00
   7.0000000e+02   2.0429525e+00


==> Data/SLR_400K.dat <==
   1.8000000e+03   2.4931827e+00
   1.7980000e+03   2.4929128e+00
   1.7960000e+03   2.4926467e+00
   1.7940000e+03   2.4923489e+00
   1.7920000e+03   2.4919970e+00
   1.7900000e+03   2.4919078e+00
   1.7880000e+03   2.4917803e+00
   1.7860000e+03   2.4916716e+00
   1.7840000e+03   2.4916260e+00
   1.7820000e+03   2.4916401e+00
   1.7800000e+03   2.4916635e+00
   1.7780000e+03   2.4916370e+00
   1.7760000e+03   2.4915390e+00
   1.7740000e+03   2.4914026e+00
   1.7720000e+03   2.4912906e+00
   1.7700000e+03   2.4912484e+00
   1.7680000e+03   2.4912667e+00
   1.7660000e+03   2.4912872e+00
   1.7640000e+03   2.4912481e+00
   1.7620000e+03   2.4911337e+00
   1.7600000e+03   2.4909878e+00
   1.7580000e+03   2.4908798e+00
   1.7560000e+03   2.4908497e+00
   1.7540000e+03   2.4908752e+00
   1.7520000e+03   2.4908862e+00
   1.7500000e+03   2.4908233e+00
   1.7480000e+03   2.4906857e+00
   1.7460000e+03   2.4905338e+00
   1.7440000e+03   2.4904406e+00
   1.7420000e+03   2.4904315e+00
   1.7400000e+03   2.4904613e+00
   1.7380000e+03   2.4904501e+00
   1.7360000e+03   2.4903502e+00
   1.7340000e+03   2.4901881e+00
   1.7320000e+03   2.4900422e+00
   1.7300000e+03   2.4899786e+00
   1.7280000e+03   2.4899943e+00
   1.7260000e+03   2.4900157e+00
   1.7240000e+03   2.4899623e+00
   1.7220000e+03   2.4898164e+00
   1.7200000e+03   2.4896395e+00
   1.7180000e+03   2.4895205e+00
   1.7160000e+03   2.4895000e+00
   1.7140000e+03   2.4895306e+00
   1.7120000e+03   2.4895165e+00
   1.7100000e+03   2.4893999e+00
   1.7080000e+03   2.4892128e+00
   1.7060000e+03   2.4890490e+00
   1.7040000e+03   2.4889836e+00
   1.7020000e+03   2.4890039e+00
   1.7000000e+03   2.4890158e+00
   1.6980000e+03   2.4889300e+00
   1.6960000e+03   2.4887447e+00
   1.6940000e+03   2.4885480e+00
   1.6920000e+03   2.4884398e+00
   1.6900000e+03   2.4884393e+00
   1.6880000e+03   2.4884636e+00
   1.6860000e+03   2.4884021e+00
   1.6840000e+03   2.4882226e+00
   1.6820000e+03   2.4880023e+00
   1.6800000e+03   2.4878569e+00
   1.6780000e+03   2.4878335e+00
   1.6760000e+03   2.4878607e+00
   1.6740000e+03   2.4878139e+00
   1.6720000e+03   2.4876363e+00
   1.6700000e+03   2.4873955e+00
   1.6680000e+03   2.4872200e+00
   1.6660000e+03   2.4871771e+00
   1.6640000e+03   2.4872026e+00
   1.6620000e+03   2.4871593e+00
   1.6600000e+03   2.4869740e+00
   1.6580000e+03   2.4867117e+00
   1.6560000e+03   2.4865136e+00
   1.6540000e+03   2.4864583e+00
   1.6520000e+03   2.4864800e+00
   1.6500000e+03   2.4864273e+00
   1.6480000e+03   2.4862201e+00
   1.6460000e+03   2.4859321e+00
   1.6440000e+03   2.4857187e+00
   1.6420000e+03   2.4856610e+00
   1.6400000e+03   2.4856765e+00
   1.6380000e+03   2.4855981e+00
   1.6360000e+03   2.4853511e+00
   1.6340000e+03   2.4850326e+00
   1.6320000e+03   2.4848142e+00
   1.6300000e+03   2.4847639e+00
   1.6280000e+03   2.4847660e+00
   1.6260000e+03   2.4846377e+00
   1.6240000e+03   2.4843302e+00
   1.6220000e+03   2.4839807e+00
   1.6200000e+03   2.4837725e+00
   1.6180000e+03   2.4837360e+00
   1.6160000e+03   2.4837041e+00
   1.6140000e+03   2.4834914e+00
   1.6120000e+03   2.4831033e+00
   1.6100000e+03   2.4827323e+00
   1.6080000e+03   2.4825535e+00
   1.6060000e+03   2.4825225e+00
   1.6040000e+03   2.4824121e+00
   1.6020000e+03   2.4820681e+00
   1.6000000e+03   2.4815888e+00
   1.5980000e+03   2.4812214e+00
   1.5960000e+03   2.4810843e+00
   1.5940000e+03   2.4810150e+00
   1.5920000e+03   2.4807448e+00
   1.5900000e+03   2.4802175e+00
   1.5880000e+03   2.4796600e+00
   1.5860000e+03   2.4793315e+00
   1.5840000e+03   2.4792082e+00
   1.5820000e+03   2.4789824e+00
   1.5800000e+03   2.4784265e+00
   1.5780000e+03   2.4776759e+00
   1.5760000e+03   2.4770834e+00
   1.5740000e+03   2.4767973e+00
   1.5720000e+03   2.4765344e+00
   1.5700000e+03   2.4758966e+00
   1.5680000e+03   2.4748755e+00
   1.5660000e+03   2.4738898e+00
   1.5640000e+03   2.4732890e+00
   1.5620000e+03   2.4728429e+00
   1.5600000e+03   2.4719279e+00
   1.5580000e+03   2.4703152e+00
   1.5560000e+03   2.4685197e+00
   1.5550000e+03   2.4666321e+00
   1.5549000e+03   2.4653697e+00
   1.5548000e+03   2.4661875e+00
   1.5547000e+03   2.4685225e+00
   1.5546000e+03   2.4699059e+00
   1.5545000e+03   2.4703462e+00
   1.5544000e+03   2.4707663e+00
   1.5543000e+03   2.4711635e+00
   1.5542000e+03   2.4715357e+00
   1.5541000e+03   2.4718814e+00
   1.5540000e+03   2.4721982e+00
   1.5539000e+03   2.4724848e+00
   1.5538000e+03   2.4727402e+00
   1.5537000e+03   2.4729626e+00
   1.5536000e+03   2.4731517e+00
   1.5535000e+03   2.4733062e+00
   1.5534000e+03   2.4734259e+00
   1.5533000e+03   2.4735105e+00
   1.5532000e+03   2.4735594e+00
   1.5531000e+03   2.4735727e+00
   1.5530000e+03   2.4735503e+00
   1.5529000e+03   2.4734926e+00
   1.5528000e+03   2.4733999e+00
   1.5527000e+03   2.4732721e+00
   1.5526000e+03   2.4731102e+00
   1.5525000e+03   2.4729142e+00
   1.5524000e+03   2.4726849e+00
   1.5523000e+03   2.4724226e+00
   1.5522000e+03   2.4721286e+00
   1.5521000e+03   2.4718029e+00
   1.5520000e+03   2.4714465e+00
   1.5519000e+03   2.4710603e+00
   1.5518000e+03   2.4706447e+00
   1.5517000e+03   2.4702005e+00
   1.5516000e+03   2.4697285e+00
   1.5515000e+03   2.4692292e+00
   1.5514000e+03   2.4687033e+00
   1.5513000e+03   2.4681516e+00
   1.5512000e+03   2.4675751e+00
   1.5511000e+03   2.4669740e+00
   1.5510000e+03   2.4663491e+00
   1.5509000e+03   2.4657011e+00
   1.5508000e+03   2.4650304e+00
   1.5507000e+03   2.4643381e+00
   1.5506000e+03   2.4636242e+00
   1.5505000e+03   2.4628894e+00
   1.5504000e+03   2.4621348e+00
   1.5503000e+03   2.4613607e+00
   1.5502000e+03   2.4605675e+00
   1.5501000e+03   2.4597557e+00
   1.5500000e+03   2.4589267e+00
   1.5499000e+03   2.4580803e+00
   1.5498000e+03   2.4572175e+00
   1.5497000e+03   2.4563389e+00
   1.5496000e+03   2.4554455e+00
   1.5495000e+03   2.4545374e+00
   1.5494000e+03   2.4536159e+00
   1.5493000e+03   2.4526820e+00
   1.5492000e+03   2.4517365e+00
   1.5491000e+03   2.4507802e+00
   1.5490000e+03   2.4498148e+00
   1.5489000e+03   2.4488413e+00
   1.5488000e+03   2.4478610e+00
   1.5487000e+03   2.4468756e+00
   1.5486000e+03   2.4458866e+00
   1.5485000e+03   2.4448957e+00
   1.5484000e+03   2.4439054e+00
   1.5483000e+03   2.4429178e+00
   1.5482000e+03   2.4419355e+00
   1.5481000e+03   2.4409614e+00
   1.5480000e+03   2.4399981e+00
   1.5479000e+03   2.4390490e+00
   1.5478000e+03   2.4381180e+00
   1.5477000e+03   2.4372089e+00
   1.5476000e+03   2.4363260e+00
   1.5475000e+03   2.4354742e+00
   1.5474000e+03   2.4346583e+00
   1.5473000e+03   2.4338839e+00
   1.5472000e+03   2.4331567e+00
   1.5471000e+03   2.4324827e+00
   1.5470000e+03   2.4318686e+00
   1.5469000e+03   2.4313209e+00
   1.5468000e+03   2.4308467e+00
   1.5467000e+03   2.4304528e+00
   1.5466000e+03   2.4301472e+00
   1.5465000e+03   2.4299366e+00
   1.5464000e+03   2.4298282e+00
   1.5463000e+03   2.4298286e+00
   1.5462000e+03   2.4299445e+00
   1.5461000e+03   2.4301810e+00
   1.5460000e+03   2.4305434e+00
   1.5459000e+03   2.4310353e+00
   1.5458000e+03   2.4316597e+00
   1.5457000e+03   2.4324172e+00
   1.5456000e+03   2.4333074e+00
   1.5455000e+03   2.4343283e+00
   1.5454000e+03   2.4354751e+00
   1.5453000e+03   2.4367423e+00
   1.5452000e+03   2.4381213e+00
   1.5451000e+03   2.4396021e+00
   1.5450000e+03   2.4411726e+00
   1.5449000e+03   2.4428196e+00
   1.5448000e+03   2.4445274e+00
   1.5447000e+03   2.4462805e+00
   1.5446000e+03   2.4480610e+00
   1.5445000e+03   2.4498522e+00
   1.5444000e+03   2.4516363e+00
   1.5443000e+03   2.4533958e+00
   1.5442000e+03   2.4551141e+00
   1.5441000e+03   2.4567757e+00
   1.5440000e+03   2.4583654e+00
   1.5439000e+03   2.4598708e+00
   1.5438000e+03   2.4612794e+00
   1.5437000e+03   2.4625816e+00
   1.5436000e+03   2.4637685e+00
   1.5435000e+03   2.4648337e+00
   1.5434000e+03   2.4657712e+00
   1.5433000e+03   2.4665780e+00
   1.5432000e+03   2.4672508e+00
   1.5431000e+03   2.4677889e+00
   1.5430000e+03   2.4681916e+00
   1.5429000e+03   2.4684598e+00
   1.5428000e+03   2.4685946e+00
   1.5427000e+03   2.4685981e+00
   1.5426000e+03   2.4684725e+00
   1.5425000e+03   2.4682207e+00
   1.5424000e+03   2.4678454e+00
   1.5423000e+03   2.4673498e+00
   1.5422000e+03   2.4667366e+00
   1.5421000e+03   2.4660087e+00
   1.5420000e+03   2.4651690e+00
   1.5419000e+03   2.4642198e+00
   1.5418000e+03   2.4631634e+00
   1.5417000e+03   2.4620020e+00
   1.5416000e+03   2.4607372e+00
   1.5415000e+03   2.4593704e+00
   1.5414000e+03   2.4579029e+00
   1.5413000e+03   2.4563351e+00
   1.5412000e+03   2.4546664e+00
   1.5411000e+03   2.4528975e+00
   1.5410000e+03   2.4510269e+00
   1.5409000e+03   2.4490535e+00
   1.5408000e+03   2.4469764e+00
   1.5407000e+03   2.4447932e+00
   1.5406000e+03   2.4425008e+00
   1.5405000e+03   2.4400964e+00
   1.5404000e+03   2.4375758e+00
   1.5403000e+03   2.4349346e+00
   1.5402000e+03   2.4321690e+00
   1.5401000e+03   2.4292722e+00
   1.5400000e+03   2.4262390e+00
   1.5399000e+03   2.4230626e+00
   1.5398000e+03   2.4197340e+00
   1.5397000e+03   2.4162452e+00
   1.5396000e+03   2.4125874e+00
   1.5395000e+03   2.4087496e+00
   1.5394000e+03   2.4047217e+00
   1.5393000e+03   2.4004915e+00
   1.5392000e+03   2.3960445e+00
   1.5391000e+03   2.3913674e+00
   1.5390000e+03   2.3864441e+00
   1.5389000e+03   2.3812573e+00
   1.5388000e+03   2.3757892e+00
   1.5387000e+03   2.3700244e+00
   1.5386000e+03   2.3639398e+00
   1.5385000e+03   2.3575149e+00
   1.5384000e+03   2.3507299e+00
   1.5383000e+03   2.3435645e+00
   1.5382000e+03   2.3359966e+00
   1.5381000e+03   2.3280082e+00
   1.5380000e+03   2.3195853e+00
   1.5379000e+03   2.3107197e+00
   1.5378000e+03   2.3014071e+00
   1.5377000e+03   2.2916584e+00
   1.5376000e+03   2.2815037e+00
   1.5375000e+03   2.2709951e+00
   1.5374000e+03   2.2602153e+00
   1.5373000e+03   2.2492924e+00
   1.5372000e+03   2.2384152e+00
   1.5371000e+03   2.2278433e+00
   1.5370000e+03   2.2179222e+00
   1.5369000e+03   2.2091050e+00
   1.5368000e+03   2.2019606e+00
   1.5367000e+03   2.1971650e+00
   1.5366000e+03   2.1954794e+00
   1.5365000e+03   2.1976953e+00
   1.5364000e+03   2.2045460e+00
   1.5363000e+03   2.2165761e+00
   1.5362000e+03   2.2340174e+00
   1.5361000e+03   2.2566674e+00
   1.5360000e+03   2.2838387e+00
   1.5359000e+03   2.3144197e+00
   1.5358000e+03   2.3470235e+00
   1.5357000e+03   2.3801718e+00
   1.5356000e+03   2.4124961e+00
   1.5355000e+03   2.4429033e+00
   1.5354000e+03   2.4706433e+00
   1.5353000e+03   2.4952943e+00
   1.5352000e+03   2.5167127e+00
   1.5351000e+03   2.5349791e+00
   1.5350000e+03   2.5503020e+00
   1.5349000e+03   2.5629752e+00
   1.5348000e+03   2.5733151e+00
   1.5347000e+03   2.5816431e+00
   1.5346000e+03   2.5882554e+00
   1.5345000e+03   2.5934234e+00
   1.5344000e+03   2.5973825e+00
   1.5343000e+03   2.6003368e+00
   1.5342000e+03   2.6024611e+00
   1.5341000e+03   2.6039004e+00
   1.5340000e+03   2.6047773e+00
   1.5339000e+03   2.6051931e+00
   1.5338000e+03   2.6052325e+00
   1.5337000e+03   2.6049657e+00
   1.5336000e+03   2.6044500e+00
   1.5335000e+03   2.6037338e+00
   1.5334000e+03   2.6028559e+00
   1.5333000e+03   2.6018496e+00
   1.5332000e+03   2.6007414e+00
   1.5331000e+03   2.5995538e+00
   1.5330000e+03   2.5983052e+00
   1.5329000e+03   2.5970113e+00
   1.5328000e+03   2.5956841e+00
   1.5327000e+03   2.5943334e+00
   1.5326000e+03   2.5929685e+00
   1.5325000e+03   2.5915961e+00
   1.5324000e+03   2.5902224e+00
   1.5323000e+03   2.5888515e+00
   1.5322000e+03   2.5874872e+00
   1.5321000e+03   2.5861330e+00
   1.5320000e+03   2.5847917e+00
   1.5319000e+03   2.5834641e+00
   1.5318000e+03   2.5821528e+00
   1.5317000e+03   2.5808589e+00
   1.5316000e+03   2.5795832e+00
   1.5315000e+03   2.5783262e+00
   1.5314000e+03   2.5770886e+00
   1.5313000e+03   2.5758710e+00
   1.5312000e+03   2.5746732e+00
   1.5311000e+03   2.5734951e+00
   1.5310000e+03   2.5723369e+00
   1.5309000e+03   2.5711985e+00
   1.5308000e+03   2.5700793e+00
   1.5307000e+03   2.5689802e+00
   1.5306000e+03   2.5678997e+00
   1.5305000e+03   2.5668385e+00
   1.5304000e+03   2.5657959e+00
   1.5303000e+03   2.5647717e+00
   1.5302000e+03   2.5637650e+00
   1.5301000e+03   2.5627761e+00
   1.5300000e+03   2.5618048e+00
   1.5299000e+03   2.5608499e+00
   1.5298000e+03   2.5599117e+00
   1.5297000e+03   2.5589898e+00
   1.5296000e+03   2.5580835e+00
   1.5295000e+03   2.5571933e+00
   1.5294000e+03   2.5563180e+00
   1.5293000e+03   2.5554581e+00
   1.5292000e+03   2.5546124e+00
   1.5291000e+03   2.5537815e+00
   1.5290000e+03   2.5529647e+00
   1.5289000e+03   2.5521617e+00
   1.5288000e+03   2.5513725e+00
   1.5287000e+03   2.5505967e+00
   1.5286000e+03   2.5498340e+00
   1.5285000e+03   2.5490847e+00
   1.5284000e+03   2.5483484e+00
   1.5283000e+03   2.5476248e+00
   1.5282000e+03   2.5469141e+00
   1.5281000e+03   2.5462158e+00
   1.5280000e+03   2.5455303e+00
   1.5279000e+03   2.5448570e+00
   1.5278000e+03   2.5441961e+00
   1.5277000e+03   2.5435479e+00
   1.5276000e+03   2.5429120e+00
   1.5275000e+03   2.5422885e+00
   1.5274000e+03   2.5416775e+00
   1.5273000e+03   2.5410793e+00
   1.5272000e+03   2.5404935e+00
   1.5271000e+03   2.5399208e+00
   1.5270000e+03   2.5393610e+00
   1.5269000e+03   2.5388141e+00
   1.5268000e+03   2.5382810e+00
   1.5267000e+03   2.5377612e+00
   1.5266000e+03   2.5372555e+00
   1.5265000e+03   2.5367641e+00
   1.5264000e+03   2.5362868e+00
   1.5263000e+03   2.5358248e+00
   1.5262000e+03   2.5353780e+00
   1.5261000e+03   2.5349469e+00
   1.5260000e+03   2.5345321e+00
   1.5259000e+03   2.5341334e+00
   1.5258000e+03   2.5337524e+00
   1.5257000e+03   2.5333889e+00
   1.5256000e+03   2.5330439e+00
   1.5255000e+03   2.5327172e+00
   1.5254000e+03   2.5324101e+00
   1.5253000e+03   2.5321233e+00
   1.5252000e+03   2.5318570e+00
   1.5251000e+03   2.5316119e+00
   1.5250000e+03   2.5313888e+00
   1.5249000e+03   2.5311885e+00
   1.5248000e+03   2.5310111e+00
   1.5247000e+03   2.5308576e+00
   1.5246000e+03   2.5307283e+00
   1.5245000e+03   2.5306237e+00
   1.5244000e+03   2.5305443e+00
   1.5243000e+03   2.5304909e+00
   1.5242000e+03   2.5304632e+00
   1.5241000e+03   2.5304613e+00
   1.5240000e+03   2.5304859e+00
   1.5239000e+03   2.5305364e+00
   1.5238000e+03   2.5306129e+00
   1.5237000e+03   2.5307148e+00
   1.5236000e+03   2.5308416e+00
   1.5235000e+03   2.5309925e+00
   1.5234000e+03   2.5311666e+00
   1.5233000e+03   2.5313628e+00
   1.5232000e+03   2.5315795e+00
   1.5231000e+03   2.5318151e+00
   1.5230000e+03   2.5320678e+00
   1.5229000e+03   2.5323358e+00
   1.5228000e+03   2.5326161e+00
   1.5227000e+03   2.5329070e+00
   1.5226000e+03   2.5332057e+00
   1.5225000e+03   2.5335093e+00
   1.5224000e+03   2.5338149e+00
   1.5223000e+03   2.5341194e+00
   1.5222000e+03   2.5344200e+00
   1.5221000e+03   2.5347140e+00
   1.5220000e+03   2.5349979e+00
   1.5219000e+03   2.5352693e+00
   1.5218000e+03   2.5355251e+00
   1.5217000e+03   2.5357628e+00
   1.5216000e+03   2.5359802e+00
   1.5215000e+03   2.5361748e+00
   1.5214000e+03   2.5363450e+00
   1.5213000e+03   2.5364885e+00
   1.5212000e+03   2.5366046e+00
   1.5211000e+03   2.5366919e+00
   1.5210000e+03   2.5367494e+00
   1.5209000e+03   2.5367765e+00
   1.5208000e+03   2.5367732e+00
   1.5207000e+03   2.5367393e+00
   1.5206000e+03   2.5366750e+00
   1.5205000e+03   2.5365803e+00
   1.5204000e+03   2.5364563e+00
   1.5203000e+03   2.5363038e+00
   1.5202000e+03   2.5361233e+00
   1.5201000e+03   2.5359159e+00
   1.5200000e+03   2.5356832e+00
   1.5199000e+03   2.5354259e+00
   1.5198000e+03   2.5351453e+00
   1.5197000e+03   2.5348430e+00
   1.5196000e+03   2.5345204e+00
   1.5195000e+03   2.5341785e+00
   1.5194000e+03   2.5338187e+00
   1.5193000e+03   2.5334425e+00
   1.5192000e+03   2.5330510e+00
   1.5191000e+03   2.5326457e+00
   1.5190000e+03   2.5322275e+00
   1.5189000e+03   2.5317976e+00
   1.5188000e+03   2.5313575e+00
   1.5187000e+03   2.5309081e+00
   1.5186000e+03   2.5304501e+00
   1.5185000e+03   2.5299850e+00
   1.5184000e+03   2.5295131e+00
   1.5183000e+03   2.5290358e+00
   1.5182000e+03   2.5285535e+00
   1.5181000e+03   2.5280676e+00
   1.5180000e+03   2.5275779e+00
   1.5179000e+03   2.5270858e+00
   1.5178000e+03   2.5265918e+00
   1.5177000e+03   2.5260963e+00
   1.5176000e+03   2.5255997e+00
   1.5175000e+03   2.5251031e+00
   1.5174000e+03   2.5246065e+00
   1.5173000e+03   2.5241103e+00
   1.5172000e+03   2.5236154e+00
   1.5171000e+03   2.5231223e+00
   1.5170000e+03   2.5226307e+00
   1.5169000e+03   2.5221415e+00
   1.5168000e+03   2.5216548e+00
   1.5167000e+03   2.5211711e+00
   1.5166000e+03   2.5206909e+00
   1.5165000e+03   2.5202146e+00
   1.5164000e+03   2.5197420e+00
   1.5163000e+03   2.5192740e+00
   1.5162000e+03   2.5188107e+00
   1.5161000e+03   2.5183525e+00
   1.5160000e+03   2.5179000e+00
   1.5159000e+03   2.5174532e+00
   1.5158000e+03   2.5170124e+00
   1.5157000e+03   2.5165782e+00
   1.5156000e+03   2.5161512e+00
   1.5155000e+03   2.5157313e+00
   1.5154000e+03   2.5153193e+00
   1.5153000e+03   2.5149155e+00
   1.5152000e+03   2.5145206e+00
   1.5151000e+03   2.5141349e+00
   1.5150000e+03   2.5137587e+00
   1.5140000e+03   2.5129819e+00
   1.5120000e+03   2.5124645e+00
   1.5100000e+03   2.5131245e+00
   1.5080000e+03   2.5145895e+00
   1.5060000e+03   2.5157981e+00
   1.5040000e+03   2.5171809e+00
   1.5020000e+03   2.5182867e+00
   1.5000000e+03   2.5181465e+00
   1.4980000e+03   2.5169425e+00
   1.4960000e+03   2.5152230e+00
   1.4940000e+03   2.5133088e+00
   1.4920000e+03   2.5112810e+00
   1.4900000e+03   2.5092177e+00
   1.4880000e+03   2.5073481e+00
   1.4860000e+03   2.5059953e+00
   1.4840000e+03   2.5053654e+00
   1.4820000e+03   2.5053725e+00
   1.4800000e+03   2.5057273e+00
   1.4780000e+03   2.5062299e+00
   1.4760000e+03   2.5068576e+00
   1.4740000e+03   2.5075250e+00
   1.4720000e+03   2.5079312e+00
   1.4700000e+03   2.5078018e+00
   1.4680000e+03   2.5071754e+00
   1.4660000e+03   2.5063174e+00
   1.4640000e+03   2.5053997e+00
   1.4620000e+03   2.5043731e+00
   1.4600000e+03   2.5031648e+00
   1.4580000e+03   2.5019073e+00
   1.4560000e+03   2.5008702e+00
   1.4540000e+03   2.5001798e+00
   1.4520000e+03   2.4997067e+00
   1.4500000e+03   2.4993129e+00
   1.4480000e+03   2.4991081e+00
   1.4460000e+03   2.4992914e+00
   1.4440000e+03   2.4997847e+00
   1.4420000e+03   2.5002506e+00
   1.4400000e+03   2.5005260e+00
   1.4380000e+03   2.5007682e+00
   1.4360000e+03   2.5010753e+00
   1.4340000e+03   2.5012267e+00
   1.4320000e+03   2.5009856e+00
   1.4300000e+03   2.5004628e+00
   1.4280000e+03   2.4999356e+00
   1.4260000e+03   2.4994357e+00
   1.4240000e+03   2.4987502e+00
   1.4220000e+03   2.4978354e+00
   1.4200000e+03   2.4969544e+00
   1.4180000e+03   2.4963191e+00
   1.4160000e+03   2.4957995e+00
   1.4140000e+03   2.4951899e+00
   1.4120000e+03   2.4946098e+00
   1.4100000e+03   2.4943516e+00
   1.4080000e+03   2.4944010e+00
   1.4060000e+03   2.4944427e+00
   1.4040000e+03   2.4943960e+00
   1.4020000e+03   2.4945288e+00
   1.4000000e+03   2.4949317e+00
   1.3980000e+03   2.4952734e+00
   1.3960000e+03   2.4953239e+00
   1.3940000e+03   2.4953036e+00
   1.3920000e+03   2.4954262e+00
   1.3900000e+03   2.4954674e+00
   1.3880000e+03   2.4951501e+00
   1.3860000e+03   2.4946413e+00
   1.3840000e+03   2.4942544e+00
   1.3820000e+03   2.4939044e+00
   1.3800000e+03   2.4932950e+00
   1.3780000e+03   2.4925036e+00
   1.3760000e+03   2.4918838e+00
   1.3740000e+03   2.4914629e+00
   1.3720000e+03   2.4909260e+00
   1.3700000e+03   2.4902477e+00
   1.3680000e+03   2.4897852e+00
   1.3660000e+03   2.4896398e+00
   1.3640000e+03   2.4894686e+00
   1.3620000e+03   2.4891515e+00
   1.3600000e+03   2.4890313e+00
   1.3580000e+03   2.4892383e+00
   1.3560000e+03   2.4893909e+00
   1.3540000e+03   2.4893088e+00
   1.3520000e+03   2.4893308e+00
   1.3500000e+03   2.4895928e+00
   1.3480000e+03   2.4896998e+00
   1.3460000e+03   2.4894783e+00
   1.3440000e+03   2.4892893e+00
   1.3420000e+03   2.4892755e+00
   1.3400000e+03   2.4890575e+00
   1.3380000e+03   2.4885070e+00
   1.3360000e+03   2.4880135e+00
   1.3340000e+03   2.4877090e+00
   1.3320000e+03   2.4872208e+00
   1.3300000e+03   2.4864695e+00
   1.3280000e+03   2.4858689e+00
   1.3260000e+03   2.4855068e+00
   1.3240000e+03   2.4849892e+00
   1.3220000e+03   2.4843013e+00
   1.3200000e+03   2.4838765e+00
   1.3180000e+03   2.4837060e+00
   1.3160000e+03   2.4833627e+00
   1.3140000e+03   2.4829323e+00
   1.3120000e+03   2.4828393e+00
   1.3100000e+03   2.4829137e+00
   1.3080000e+03   2.4827340e+00
   1.3060000e+03   2.4825325e+00
   1.3040000e+03   2.4826531e+00
   1.3020000e+03   2.4827452e+00
   1.3000000e+03   2.4825039e+00
   1.2980000e+03   2.4823172e+00
   1.2960000e+03   2.4823599e+00
   1.2940000e+03   2.4821706e+00
   1.2920000e+03   2.4816806e+00
   1.2900000e+03   2.4813561e+00
   1.2880000e+03   2.4811354e+00
   1.2860000e+03   2.4805777e+00
   1.2840000e+03   2.4798903e+00
   1.2820000e+03   2.4794707e+00
   1.2800000e+03   2.4790125e+00
   1.2780000e+03   2.4782457e+00
   1.2760000e+03   2.4775982e+00
   1.2740000e+03   2.4772282e+00
   1.2720000e+03   2.4766746e+00
   1.2700000e+03   2.4759779e+00
   1.2680000e+03   2.4756117e+00
   1.2660000e+03   2.4753659e+00
   1.2640000e+03   2.4748564e+00
   1.2620000e+03   2.4744627e+00
   1.2600000e+03   2.4744029e+00
   1.2580000e+03   2.4741802e+00
   1.2560000e+03   2.4737842e+00
   1.2540000e+03   2.4736910e+00
   1.2520000e+03   2.4736483e+00
   1.2500000e+03   2.4732707e+00
   1.2480000e+03   2.4729705e+00
   1.2460000e+03   2.4728889e+00
   1.2440000e+03   2.4725142e+00
   1.2420000e+03   2.4719598e+00
   1.2400000e+03   2.4716568e+00
   1.2380000e+03   2.4712503e+00
   1.2360000e+03   2.4705148e+00
   1.2340000e+03   2.4699383e+00
   1.2320000e+03   2.4694777e+00
   1.2300000e+03   2.4686942e+00
   1.2280000e+03   2.4679196e+00
   1.2260000e+03   2.4674141e+00
   1.2240000e+03   2.4667125e+00
   1.2220000e+03   2.4658811e+00
   1.2200000e+03   2.4653676e+00
   1.2180000e+03   2.4648321e+00
   1.2160000e+03   2.4640763e+00
   1.2140000e+03   2.4635899e+00
   1.2120000e+03   2.4632330e+00
   1.2100000e+03   2.4626162e+00
   1.2080000e+03   2.4621539e+00
   1.2060000e+03   2.4619107e+00
   1.2040000e+03   2.4614043e+00
   1.2020000e+03   2.4609132e+00
   1.2000000e+03   2.4606671e+00
   1.1980000e+03   2.4601800e+00
   1.1960000e+03   2.4595845e+00
   1.1940000e+03   2.4592233e+00
   1.1920000e+03   2.4586649e+00
   1.1900000e+03   2.4579151e+00
   1.1880000e+03   2.4573808e+00
   1.1860000e+03   2.4567094e+00
   1.1840000e+03   2.4558105e+00
   1.1820000e+03   2.4551167e+00
   1.1800000e+03   2.4543521e+00
   1.1780000e+03   2.4533606e+00
   1.1760000e+03   2.4525757e+00
   1.1740000e+03   2.4517784e+00
   1.1720000e+03   2.4507747e+00
   1.1700000e+03   2.4499860e+00
   1.1680000e+03   2.4492226e+00
   1.1660000e+03   2.4482746e+00
   1.1640000e+03   2.4475455e+00
   1.1620000e+03   2.4468472e+00
   1.1600000e+03   2.4459777e+00
   1.1580000e+03   2.4453185e+00
   1.1560000e+03   2.4446616e+00
   1.1540000e+03   2.4438367e+00
   1.1520000e+03   2.4432001e+00
   1.1500000e+03   2.4425130e+00
   1.1480000e+03   2.4416633e+00
   1.1460000e+03   2.4409742e+00
   1.1440000e+03   2.4401774e+00
   1.1420000e+03   2.4392414e+00
   1.1400000e+03   2.4384408e+00
   1.1380000e+03   2.4374895e+00
   1.1360000e+03   2.4364474e+00
   1.1340000e+03   2.4355183e+00
   1.1320000e+03   2.4344206e+00
   1.1300000e+03   2.4333022e+00
   1.1280000e+03   2.4322701e+00
   1.1260000e+03   2.4310799e+00
   1.1240000e+03   2.4299433e+00
   1.1220000e+03   2.4288542e+00
   1.1200000e+03   2.4276431e+00
   1.1180000e+03   2.4265399e+00
   1.1160000e+03   2.4254317e+00
   1.1140000e+03   2.4242563e+00
   1.1120000e+03   2.4231987e+00
   1.1100000e+03   2.4220817e+00
   1.1080000e+03   2.4209552e+00
   1.1060000e+03   2.4199040e+00
   1.1040000e+03   2.4187605e+00
   1.1020000e+03   2.4176474e+00
   1.1000000e+03   2.4165370e+00
   1.0980000e+03   2.4153404e+00
   1.0960000e+03   2.4141805e+00
   1.0940000e+03   2.4129603e+00
   1.0920000e+03   2.4116912e+00
   1.0900000e+03   2.4104342e+00
   1.0880000e+03   2.4090984e+00
   1.0860000e+03   2.4077539e+00
   1.0840000e+03   2.4063909e+00
   1.0820000e+03   2.4049740e+00
   1.0800000e+03   2.4035664e+00
   1.0780000e+03   2.4021287e+00
   1.0760000e+03   2.4006743e+00
   1.0740000e+03   2.3992281e+00
   1.0720000e+03   2.3977604e+00
   1.0700000e+03   2.3962958e+00
   1.0680000e+03   2.3948348e+00
   1.0660000e+03   2.3933587e+00
   1.0640000e+03   2.3918898e+00
   1.0620000e+03   2.3904157e+00
   1.0600000e+03   2.3889241e+00
   1.0580000e+03   2.3874414e+00
   1.0560000e+03   2.3859315e+00
   1.0540000e+03   2.3844166e+00
   1.0520000e+03   2.3828957e+00
   1.0500000e+03   2.3813422e+00
   1.0480000e+03   2.3798022e+00
   1.0460000e+03   2.3782282e+00
   1.0440000e+03   2.3766589e+00
   1.0420000e+03   2.3750849e+00
   1.0400000e+03   2.3734927e+00
   1.0380000e+03   2.3719268e+00
   1.0360000e+03   2.3703361e+00
   1.0340000e+03   2.3687751e+00
   1.0320000e+03   2.3672063e+00
   1.0300000e+03   2.3656502e+00
   1.0280000e+03   2.3641074e+00
   1.0260000e+03   2.3625567e+00
   1.0240000e+03   2.3610291e+00
   1.0220000e+03   2.3594847e+00
   1.0200000e+03   2.3579569e+00
   1.0180000e+03   2.3564115e+00
   1.0160000e+03   2.3548756e+00
   1.0140000e+03   2.3533216e+00
   1.0120000e+03   2.3517771e+00
   1.0100000e+03   2.3502183e+00
   1.0080000e+03   2.3486753e+00
   1.0060000e+03   2.3471317e+00
   1.0040000e+03   2.3456099e+00
   1.0020000e+03   2.3441174e+00
   1.0000000e+03   2.3426425e+00
   9.9800000e+02   2.3412421e+00
   9.9600000e+02   2.3398468e+00
   9.9400000e+02   2.3385699e+00
   9.9200000e+02   2.3372831e+00
   9.9000000e+02   2.3361430e+00
   9.8800000e+02   2.3349807e+00
   9.8600000e+02   2.3339653e+00
   9.8400000e+02   2.3329253e+00
   9.8200000e+02   2.3320017e+00
   9.8000000e+02   2.3310623e+00
   9.7800000e+02   2.3301880e+00
   9.7600000e+02   2.3293200e+00
   9.7400000e+02   2.3284554e+00
   9.7200000e+02   2.3276329e+00
   9.7000000e+02   2.3267586e+00
   9.6800000e+02   2.3259742e+00
   9.6600000e+02   2.3250976e+00
   9.6400000e+02   2.3243694e+00
   9.6200000e+02   2.3235302e+00
   9.6000000e+02   2.3229032e+00
   9.5800000e+02   2.3221605e+00
   9.5600000e+02   2.3216929e+00
   9.5400000e+02   2.3211148e+00
   9.5200000e+02   2.3208609e+00
   9.5000000e+02   2.3205001e+00
   9.4800000e+02   2.3204904e+00
   9.4600000e+02   2.3203664e+00
   9.4400000e+02   2.3205891e+00
   9.4200000e+02   2.3206787e+00
   9.4000000e+02   2.3210795e+00
   9.3800000e+02   2.3213274e+00
   9.3600000e+02   2.3218241e+00
   9.3400000e+02   2.3221643e+00
   9.3200000e+02   2.3226752e+00
   9.3000000e+02   2.3230586e+00
   9.2800000e+02   2.3235273e+00
   9.2600000e+02   2.3239422e+00
   9.2400000e+02   2.3243549e+00
   9.2200000e+02   2.3248329e+00
   9.2000000e+02   2.3252263e+00
   9.1800000e+02   2.3258302e+00
   9.1600000e+02   2.3262858e+00
   9.1400000e+02   2.3270843e+00
   9.1200000e+02   2.3277082e+00
   9.1000000e+02   2.3287377e+00
   9.0800000e+02   2.3296242e+00
   9.0600000e+02   2.3308611e+00
   9.0400000e+02   2.3320503e+00
   9.0200000e+02   2.3334196e+00
   9.0000000e+02   2.3348665e+00
   8.9800000e+02   2.3362751e+00
   8.9600000e+02   2.3378575e+00
   8.9400000e+02   2.3392456e+00
   8.9200000e+02   2.3408036e+00
   8.9000000e+02   2.3421583e+00
   8.8800000e+02   2.3435738e+00
   8.8600000e+02   2.3449090e+00
   8.8400000e+02   2.3461714e+00
   8.8200000e+02   2.3474991e+00
   8.8000000e+02   2.3487244e+00
   8.7800000e+02   2.3500617e+00
   8.7600000e+02   2.3514066e+00
   8.7400000e+02   2.3528256e+00
   8.7200000e+02   2.3543677e+00
   8.7000000e+02   2.3559828e+00
   8.6800000e+02   2.3576982e+00
   8.6600000e+02   2.3595378e+00
   8.6400000e+02   2.3613963e+00
   8.6200000e+02   2.3633180e+00
   8.6000000e+02   2.3652918e+00
   8.5800000e+02   2.3671427e+00
   8.5600000e+02   2.3690729e+00
   8.5400000e+02   2.3708744e+00
   8.5200000e+02   2.3725464e+00
   8.5000000e+02   2.3743141e+00
   8.4800000e+02   2.3758116e+00
   8.4600000e+02   2.3773541e+00
   8.4400000e+02   2.3789706e+00
   8.4200000e+02   2.3803272e+00
   8.4000000e+02   2.3819687e+00
   8.3800000e+02   2.3836267e+00
   8.3600000e+02   2.3851290e+00
   8.3400000e+02   2.3870678e+00
   8.3200000e+02   2.3889122e+00
   8.3000000e+02   2.3906503e+00
   8.2800000e+02   2.3928342e+00
   8.2600000e+02   2.3947639e+00
   8.2400000e+02   2.3965406e+00
   8.2200000e+02   2.3987136e+00
   8.2000000e+02   2.4005167e+00
   8.1800000e+02   2.4020774e+00
   8.1600000e+02   2.4040480e+00
   8.1400000e+02   2.4056787e+00
   8.1200000e+02   2.4069793e+00
   8.1000000e+02   2.4087813e+00
   8.0800000e+02   2.4104776e+00
   8.0600000e+02   2.4117560e+00
   8.0400000e+02   2.4135506e+00
   8.0200000e+02   2.4156251e+00
   8.0000000e+02   2.4172225e+00
   7.9800000e+02   2.4190423e+00
   7.9600000e+02   2.4214633e+00
   7.9400000e+02   2.4235573e+00
   7.9200000e+02   2.4253240e+00
   7.9000000e+02   2.4276402e+00
   7.8800000e+02   2.4301524e+00
   7.8600000e+02   2.4320793e+00
   7.8400000e+02   2.4339800e+00
   7.8200000e+02   2.4365673e+00
   7.8000000e+02   2.4392400e+00
   7.7800000e+02   2.4414520e+00
   7.7600000e+02   2.4439540e+00
   7.7400000e+02   2.4476013e+00
   7.7200000e+02   2.4520459e+00
   7.7000000e+02   2.4566691e+00
   7.6800000e+02   2.4624081e+00
   7.6600000e+02   2.4812541e+00
   7.6400000e+02   2.4862940e+00
   7.6200000e+02   2.4954631e+00
   7.6000000e+02   2.5061812e+00
   7.5800000e+02   2.5255394e+00
   7.5600000e+02   2.4853811e+00
   7.5400000e+02   2.4408810e+00
   7.5200000e+02   2.4166603e+00
   7.5000000e+02   2.4092019e+00
   7.4800000e+02   2.4083812e+00
   7.4600000e+02   2.4096644e+00
   7.4400000e+02   2.4078245e+00
   7.4200000e+02   2.4119968e+00
   7.4000000e+02   2.4141564e+00
   7.3800000e+02   2.4140573e+00
   7.3600000e+02   2.4167438e+00
   7.3400000e+02   2.4204826e+00
   7.3200000e+02   2.4225326e+00
   7.3000000e+02   2.4236526e+00
   7.2800000e+02   2.4251153e+00
   7.2600000e+02   2.4265928e+00
   7.2400000e+02   2.4276595e+00
   7.2200000e+02   2.4287045e+00
   7.2000000e+02   2.4301174e+00
   7.1800000e+02   2.4316826e+00
   7.1600000e+02   2.4330690e+00
   7.1400000e+02   2.4343145e+00
   7.1200000e+02   2.4356313e+00
   7.1000000e+02   2.4370537e+00
   7.0800000e+02   2.4384480e+00
   7.0600000e+02   2.4397216e+00
   7.0400000e+02   2.4408870e+00
   7.0200000e+02   2.4419613e+00
   7.0000000e+02   2.4428947e+00


==> Data/SLR_gold_Q.dat <==
   2.0000000e+02   7.6604089e+02
   2.1000000e+02   7.5754165e+02
   2.2000000e+02   7.4910709e+02
   2.3000000e+02   7.4073662e+02
   2.4000000e+02   7.3271954e+02
   2.5000000e+02   7.2450687e+02
   2.6000000e+02   7.1639300e+02
   2.7000000e+02   7.0835664e+02
   2.8000000e+02   7.0040068e+02
   2.9000000e+02   6.9236892e+02
   3.0000000e+02   6.8465275e+02
   3.1000000e+02   6.7693109e+02
   3.2000000e+02   6.6906902e+02
   3.3000000e+02   6.6171906e+02
   3.4000000e+02   6.5411104e+02
   3.5000000e+02   6.4672531e+02
   3.6000000e+02   6.3911301e+02
   3.7000000e+02   6.3176862e+02
   3.8000000e+02   6.2470138e+02
   3.9000000e+02   6.1726321e+02
   4.0000000e+02   6.1012388e+02


==> Data/SLR_gold_strength.dat <==
   2.0000000e+02   3.5436232e+01
   2.1000000e+02   3.5099569e+01
   2.2000000e+02   3.4766592e+01
   2.3000000e+02   3.4437283e+01
   2.4000000e+02   3.4118372e+01
   2.5000000e+02   3.3797071e+01
   2.6000000e+02   3.3480201e+01
   2.7000000e+02   3.3167238e+01
   2.8000000e+02   3.2858282e+01
   2.9000000e+02   3.2549641e+01
   3.0000000e+02   3.2250443e+01
   3.1000000e+02   3.1953141e+01
   3.2000000e+02   3.1654479e+01
   3.3000000e+02   3.1369815e+01
   3.4000000e+02   3.1080913e+01
   3.5000000e+02   3.0799073e+01
   3.6000000e+02   3.0513635e+01
   3.7000000e+02   3.0236249e+01
   3.8000000e+02   2.9967174e+01
   3.9000000e+02   2.9690904e+01
   4.0000000e+02   2.9423388e+01


==> Data/exp_Q.dat <==
   1.1000000e+01   7.5981632e+02
   1.3000000e+01   5.2763805e+02
   1.5000000e+01   6.0975941e+02
   1.7000000e+01   5.5353936e+02
   1.9000000e+01   5.3247554e+02
   2.1000000e+01   4.7047062e+02
   2.3000000e+01   4.0184411e+02
   2.5000000e+01   4.3539781e+02
   2.7000000e+01   3.6417724e+02
   2.9000000e+01   3.5856408e+02
   3.1000000e+01   3.1761983e+02
   3.3000000e+01   2.3703549e+02
   3.5000000e+01   2.5918368e+02
   3.7000000e+01   2.2255978e+02
   3.9000000e+01   2.3805112e+02


==> Data/exp_intensity.dat <==
   1.1000000e+01   3.2669823e+01
   1.3000000e+01   3.2179035e+01
   1.5000000e+01   3.0717649e+01
   1.7000000e+01   2.9538534e+01
   1.9000000e+01   2.5437848e+01
   2.1000000e+01   2.2422799e+01
   2.3000000e+01   1.7652095e+01
   2.5000000e+01   2.1344182e+01
   2.7000000e+01   1.6402007e+01
   2.9000000e+01   1.4828933e+01
   3.1000000e+01   1.7445927e+01
   3.3000000e+01   1.4132599e+01
   3.5000000e+01   1.7007141e+01
   3.7000000e+01   1.2895278e+01
   3.9000000e+01   1.1797103e+01


==> Data/exp_peak.dat <==
   1.1000000e+01   1.0999603e+03
   1.3000000e+01   1.0997669e+03
   1.5000000e+01   1.0994907e+03
   1.7000000e+01   1.0992909e+03
   1.9000000e+01   1.0991980e+03
   2.1000000e+01   1.0986933e+03
   2.3000000e+01   1.0985392e+03
   2.5000000e+01   1.0985517e+03
   2.7000000e+01   1.0980945e+03
   2.9000000e+01   1.0979697e+03
   3.1000000e+01   1.0980001e+03
   3.3000000e+01   1.0969069e+03
   3.5000000e+01   1.0973645e+03
   3.7000000e+01   1.0969344e+03
   3.9000000e+01   1.0971135e+03


==> Temperature-tunable metasurfaces/Data/11K_D4_verticallyrised.dat <==
   1.0750500e+03   9.3207440e-01
   1.0751000e+03   9.3003849e-01
   1.0751500e+03   9.0904316e-01
   1.0752000e+03   8.9796353e-01
   1.0752500e+03   8.8981067e-01
   1.0753000e+03   8.8527747e-01
   1.0753500e+03   8.9171571e-01
   1.0754000e+03   9.0360655e-01
   1.0754500e+03   9.1146100e-01
   1.0755000e+03   9.1213095e-01
   1.0755500e+03   9.1095948e-01
   1.0756000e+03   9.0730670e-01
   1.0756500e+03   9.0402473e-01
   1.0757000e+03   9.0689575e-01
   1.0757500e+03   9.1889971e-01
   1.0758000e+03   9.2876557e-01
   1.0758500e+03   9.3076932e-01
   1.0759000e+03   9.2521645e-01
   1.0759500e+03   9.1728467e-01
   1.0760000e+03   9.0889183e-01
   1.0760500e+03   9.0643066e-01
   1.0761000e+03   9.1248719e-01
   1.0761500e+03   9.2383298e-01
   1.0762000e+03   9.3426644e-01
   1.0762500e+03   9.3506373e-01
   1.0763000e+03   9.2924580e-01
   1.0763500e+03   9.2416372e-01
   1.0764000e+03   9.2859847e-01
   1.0764500e+03   9.3273164e-01
   1.0765000e+03   9.3960827e-01
   1.0765500e+03   9.5222990e-01
   1.0766000e+03   9.6992629e-01
   1.0766500e+03   9.7153722e-01
   1.0767000e+03   9.6683302e-01
   1.0767500e+03   9.6388606e-01
   1.0768000e+03   9.6757219e-01
   1.0768500e+03   9.6510975e-01
   1.0769000e+03   9.6256987e-01
   1.0769500e+03   9.6846263e-01
   1.0770000e+03   9.8138949e-01
   1.0770500e+03   9.8142611e-01
   1.0771000e+03   9.7583522e-01
   1.0771500e+03   9.8029057e-01
   1.0772000e+03   9.8718495e-01
   1.0772500e+03   9.8882731e-01
   1.0773000e+03   9.8959157e-01
   1.0773500e+03   9.9434970e-01
   1.0774000e+03   9.9258729e-01
   1.0774500e+03   9.7891139e-01
   1.0775000e+03   9.5885957e-01
   1.0775500e+03   9.5190703e-01
   1.0776000e+03   9.5192132e-01
   1.0776500e+03   9.5374534e-01
   1.0777000e+03   9.5760147e-01
   1.0777500e+03   9.6654374e-01
   1.0778000e+03   9.7191937e-01
   1.0778500e+03   9.6370598e-01
   1.0779000e+03   9.5231072e-01
   1.0779500e+03   9.4824651e-01
   1.0780000e+03   9.5180810e-01
   1.0780500e+03   9.4895102e-01
   1.0781000e+03   9.4742822e-01
   1.0781500e+03   9.5015592e-01
   1.0782000e+03   9.5334315e-01
   1.0782500e+03   9.4496283e-01
   1.0783000e+03   9.3645708e-01
   1.0783500e+03   9.3798224e-01
   1.0784000e+03   9.4109371e-01
   1.0784500e+03   9.4120946e-01
   1.0785000e+03   9.4025211e-01
   1.0785500e+03   9.4142345e-01
   1.0786000e+03   9.4174436e-01
   1.0786500e+03   9.3826812e-01
   1.0787000e+03   9.3493283e-01
   1.0787500e+03   9.3939875e-01
   1.0788000e+03   9.4944883e-01
   1.0788500e+03   9.5627283e-01
   1.0789000e+03   9.5981317e-01
   1.0789500e+03   9.6543185e-01
   1.0790000e+03   9.7442998e-01
   1.0790500e+03   9.7902145e-01
   1.0791000e+03   9.7935644e-01
   1.0791500e+03   9.8341357e-01
   1.0792000e+03   9.9684481e-01
   1.0792500e+03   1.0039444e+00
   1.0793000e+03   9.9963258e-01
   1.0793500e+03   9.9538367e-01
   1.0794000e+03   9.9428906e-01
   1.0794500e+03   9.8466575e-01
   1.0795000e+03   9.7084403e-01
   1.0795500e+03   9.7005327e-01
   1.0796000e+03   9.7533967e-01
   1.0796500e+03   9.7731768e-01
   1.0797000e+03   9.7141901e-01
   1.0797500e+03   9.7242891e-01
   1.0798000e+03   9.7685757e-01
   1.0798500e+03   9.7966247e-01
   1.0799000e+03   9.7856243e-01
   1.0799500e+03   9.8809694e-01
   1.0800000e+03   9.9826089e-01
   1.0800500e+03   9.9959904e-01
   1.0801000e+03   9.9022473e-01
   1.0801500e+03   9.8496602e-01
   1.0802000e+03   9.8409011e-01
   1.0802500e+03   9.8482705e-01
   1.0803000e+03   9.8292526e-01
   1.0803500e+03   9.8915434e-01
   1.0804000e+03   1.0027076e+00
   1.0804500e+03   1.0046066e+00
   1.0805000e+03   9.9502341e-01
   1.0805500e+03   9.8910966e-01
   1.0806000e+03   9.8471249e-01
   1.0806500e+03   9.7624061e-01
   1.0807000e+03   9.6708229e-01
   1.0807500e+03   9.6457652e-01
   1.0808000e+03   9.6894027e-01
   1.0808500e+03   9.7117451e-01
   1.0809000e+03   9.6482751e-01
   1.0809500e+03   9.6162207e-01
   1.0810000e+03   9.6557690e-01
   1.0810500e+03   9.6795096e-01
   1.0811000e+03   9.7059607e-01
   1.0811500e+03   9.7580537e-01
   1.0812000e+03   9.8578570e-01
   1.0812500e+03   9.8882700e-01
   1.0813000e+03   9.7957129e-01
   1.0813500e+03   9.7120893e-01
   1.0814000e+03   9.7380654e-01
   1.0814500e+03   9.7720815e-01
   1.0815000e+03   9.7557101e-01
   1.0815500e+03   9.7297245e-01
   1.0816000e+03   9.7167887e-01
   1.0816500e+03   9.6367789e-01
   1.0817000e+03   9.4761658e-01
   1.0817500e+03   9.3731788e-01
   1.0818000e+03   9.4240629e-01
   1.0818500e+03   9.4790917e-01
   1.0819000e+03   9.4688797e-01
   1.0819500e+03   9.4411864e-01
   1.0820000e+03   9.4502459e-01
   1.0820500e+03   9.4253433e-01
   1.0821000e+03   9.3405072e-01
   1.0821500e+03   9.3473229e-01
   1.0822000e+03   9.4668869e-01
   1.0822500e+03   9.6049476e-01
   1.0823000e+03   9.6571207e-01
   1.0823500e+03   9.6661853e-01
   1.0824000e+03   9.6948021e-01
   1.0824500e+03   9.7123432e-01
   1.0825000e+03   9.6600610e-01
   1.0825500e+03   9.6401518e-01
   1.0826000e+03   9.7314439e-01
   1.0826500e+03   9.8912201e-01
   1.0827000e+03   9.9585346e-01
   1.0827500e+03   9.9569843e-01
   1.0828000e+03   9.9830534e-01
   1.0828500e+03   9.9926451e-01
   1.0829000e+03   9.8834047e-01
   1.0829500e+03   9.7904042e-01
   1.0830000e+03   9.8025717e-01
   1.0830500e+03   9.8432015e-01
   1.0831000e+03   9.8217694e-01
   1.0831500e+03   9.7376705e-01
   1.0832000e+03   9.6852066e-01
   1.0832500e+03   9.6625146e-01
   1.0833000e+03   9.6024974e-01
   1.0833500e+03   9.5346618e-01
   1.0834000e+03   9.5952195e-01
   1.0834500e+03   9.7118255e-01
   1.0835000e+03   9.7179009e-01
   1.0835500e+03   9.6418230e-01
   1.0836000e+03   9.6719833e-01
   1.0836500e+03   9.7849881e-01
   1.0837000e+03   9.8924411e-01
   1.0837500e+03   9.9741244e-01
   1.0838000e+03   1.0128940e+00
   1.0838500e+03   1.0273573e+00
   1.0839000e+03   1.0253932e+00
   1.0839500e+03   1.0068059e+00
   1.0840000e+03   9.9537292e-01
   1.0840500e+03   9.9317161e-01
   1.0841000e+03   9.9291167e-01
   1.0841500e+03   9.9018095e-01
   1.0842000e+03   9.9256515e-01
   1.0842500e+03   9.9748023e-01
   1.0843000e+03   9.9092918e-01
   1.0843500e+03   9.7368655e-01
   1.0844000e+03   9.5928212e-01
   1.0844500e+03   9.5194777e-01
   1.0845000e+03   9.4766773e-01
   1.0845500e+03   9.4220285e-01
   1.0846000e+03   9.4292587e-01
   1.0846500e+03   9.5009114e-01
   1.0847000e+03   9.5510289e-01
   1.0847500e+03   9.4887059e-01
   1.0848000e+03   9.4618868e-01
   1.0848500e+03   9.5470974e-01
   1.0849000e+03   9.6378011e-01
   1.0849500e+03   9.6570530e-01
   1.0850000e+03   9.7256627e-01
   1.0850500e+03   9.8147870e-01
   1.0851000e+03   9.7758180e-01
   1.0851500e+03   9.6034756e-01
   1.0852000e+03   9.4631235e-01
   1.0852500e+03   9.3846226e-01
   1.0853000e+03   9.3295314e-01
   1.0853500e+03   9.3268168e-01
   1.0854000e+03   9.3542233e-01
   1.0854500e+03   9.3718538e-01
   1.0855000e+03   9.3701865e-01
   1.0855500e+03   9.3290170e-01
   1.0856000e+03   9.2730447e-01
   1.0856500e+03   9.3149201e-01
   1.0857000e+03   9.4256144e-01
   1.0857500e+03   9.5117530e-01
   1.0858000e+03   9.5446149e-01
   1.0858500e+03   9.5538718e-01
   1.0859000e+03   9.5442092e-01
   1.0859500e+03   9.4751550e-01
   1.0860000e+03   9.3935899e-01
   1.0860500e+03   9.3976320e-01
   1.0861000e+03   9.4808310e-01
   1.0861500e+03   9.5311335e-01
   1.0862000e+03   9.5134976e-01
   1.0862500e+03   9.4677972e-01
   1.0863000e+03   9.4138789e-01
   1.0863500e+03   9.3005463e-01
   1.0864000e+03   9.1749189e-01
   1.0864500e+03   9.1667992e-01
   1.0865000e+03   9.2286228e-01
   1.0865500e+03   9.2991885e-01
   1.0866000e+03   9.3400911e-01
   1.0866500e+03   9.3851053e-01
   1.0867000e+03   9.4142012e-01
   1.0867500e+03   9.4067759e-01
   1.0868000e+03   9.3635043e-01
   1.0868500e+03   9.3947836e-01
   1.0869000e+03   9.5020234e-01
   1.0869500e+03   9.5820863e-01
   1.0870000e+03   9.5832210e-01
   1.0870500e+03   9.5641927e-01
   1.0871000e+03   9.5610623e-01
   1.0871500e+03   9.5634542e-01
   1.0872000e+03   9.5848239e-01
   1.0872500e+03   9.6601131e-01
   1.0873000e+03   9.7938054e-01
   1.0873500e+03   9.9065821e-01
   1.0874000e+03   9.8793720e-01
   1.0874500e+03   9.7754330e-01
   1.0875000e+03   9.6800310e-01
   1.0875500e+03   9.6567684e-01
   1.0876000e+03   9.6294554e-01
   1.0876500e+03   9.6276276e-01
   1.0877000e+03   9.6960470e-01
   1.0877500e+03   9.8291794e-01
   1.0878000e+03   9.8095655e-01
   1.0878500e+03   9.7387399e-01
   1.0879000e+03   9.7591194e-01
   1.0879500e+03   9.8095132e-01
   1.0880000e+03   9.8028516e-01
   1.0880500e+03   9.8281295e-01
   1.0881000e+03   9.8955499e-01
   1.0881500e+03   9.9488590e-01
   1.0882000e+03   9.9192782e-01
   1.0882500e+03   9.8567490e-01
   1.0883000e+03   9.7788006e-01
   1.0883500e+03   9.7865233e-01
   1.0884000e+03   9.7658621e-01
   1.0884500e+03   9.7354520e-01
   1.0885000e+03   9.7350212e-01
   1.0885500e+03   9.7945800e-01
   1.0886000e+03   9.7477231e-01
   1.0886500e+03   9.6718582e-01
   1.0887000e+03   9.6407715e-01
   1.0887500e+03   9.6608358e-01
   1.0888000e+03   9.6667008e-01
   1.0888500e+03   9.6560435e-01
   1.0889000e+03   9.6501851e-01
   1.0889500e+03   9.6922196e-01
   1.0890000e+03   9.6612247e-01
   1.0890500e+03   9.5511029e-01
   1.0891000e+03   9.5027567e-01
   1.0891500e+03   9.5452969e-01
   1.0892000e+03   9.5912454e-01
   1.0892500e+03   9.6152623e-01
   1.0893000e+03   9.6054418e-01
   1.0893500e+03   9.5574077e-01
   1.0894000e+03   9.4389299e-01
   1.0894500e+03   9.2493602e-01
   1.0895000e+03   9.1246475e-01
   1.0895500e+03   9.1654052e-01
   1.0896000e+03   9.2786529e-01
   1.0896500e+03   9.3930099e-01
   1.0897000e+03   9.5265911e-01
   1.0897500e+03   9.6736699e-01
   1.0898000e+03   9.7929192e-01
   1.0898500e+03   9.8000618e-01
   1.0899000e+03   9.7745953e-01
   1.0899500e+03   9.8187902e-01
   1.0900000e+03   9.8330114e-01
   1.0900500e+03   9.7833202e-01
   1.0901000e+03   9.7372021e-01
   1.0901500e+03   9.7536421e-01
   1.0902000e+03   9.7307663e-01
   1.0902500e+03   9.7309965e-01
   1.0903000e+03   9.7354853e-01
   1.0903500e+03   9.7935050e-01
   1.0904000e+03   9.8572266e-01
   1.0904500e+03   9.8933791e-01
   1.0905000e+03   9.8410997e-01
   1.0905500e+03   9.8001204e-01
   1.0906000e+03   9.8135498e-01
   1.0906500e+03   9.7759822e-01
   1.0907000e+03   9.7202134e-01
   1.0907500e+03   9.7520576e-01
   1.0908000e+03   9.8692367e-01
   1.0908500e+03   9.9337418e-01
   1.0909000e+03   9.9502369e-01
   1.0909500e+03   9.9558142e-01
   1.0910000e+03   9.9649640e-01
   1.0910500e+03   9.9374893e-01
   1.0911000e+03   9.8510516e-01
   1.0911500e+03   9.8252766e-01
   1.0912000e+03   9.8853351e-01
   1.0912500e+03   9.9619405e-01
   1.0913000e+03   9.8796597e-01
   1.0913500e+03   9.7747439e-01
   1.0914000e+03   9.7582246e-01
   1.0914500e+03   9.7340831e-01
   1.0915000e+03   9.6039912e-01
   1.0915500e+03   9.5378604e-01
   1.0916000e+03   9.5533194e-01
   1.0916500e+03   9.5199180e-01
   1.0917000e+03   9.4825711e-01
   1.0917500e+03   9.5014471e-01
   1.0918000e+03   9.6243056e-01
   1.0918500e+03   9.7376884e-01
   1.0919000e+03   9.8389638e-01
   1.0919500e+03   9.7996151e-01
   1.0920000e+03   9.7730788e-01
   1.0920500e+03   9.7353367e-01
   1.0921000e+03   9.6164242e-01
   1.0921500e+03   9.4373236e-01
   1.0922000e+03   9.3335786e-01
   1.0922500e+03   9.3331904e-01
   1.0923000e+03   9.3115330e-01
   1.0923500e+03   9.3181001e-01
   1.0924000e+03   9.3155465e-01
   1.0924500e+03   9.3336360e-01
   1.0925000e+03   9.2693242e-01
   1.0925500e+03   9.2159122e-01
   1.0926000e+03   9.1911507e-01
   1.0926500e+03   9.2625370e-01
   1.0927000e+03   9.4009729e-01
   1.0927500e+03   9.4892909e-01
   1.0928000e+03   9.5317848e-01
   1.0928500e+03   9.6231503e-01
   1.0929000e+03   9.6822661e-01
   1.0929500e+03   9.6353373e-01
   1.0930000e+03   9.5840111e-01
   1.0930500e+03   9.6123391e-01
   1.0931000e+03   9.6773275e-01
   1.0931500e+03   9.6713606e-01
   1.0932000e+03   9.5984561e-01
   1.0932500e+03   9.5625958e-01
   1.0933000e+03   9.5498395e-01
   1.0933500e+03   9.4151930e-01
   1.0934000e+03   9.3413158e-01
   1.0934500e+03   9.4131998e-01
   1.0935000e+03   9.5523209e-01
   1.0935500e+03   9.5966570e-01
   1.0936000e+03   9.6335249e-01
   1.0936500e+03   9.6638652e-01
   1.0937000e+03   9.7170445e-01
   1.0937500e+03   9.6991472e-01
   1.0938000e+03   9.6811339e-01
   1.0938500e+03   9.7174019e-01
   1.0939000e+03   9.8294881e-01
   1.0939500e+03   9.8362201e-01
   1.0940000e+03   9.7259754e-01
   1.0940500e+03   9.6026921e-01
   1.0941000e+03   9.4916130e-01
   1.0941500e+03   9.3177144e-01
   1.0942000e+03   9.1861843e-01
   1.0942500e+03   9.1691571e-01
   1.0943000e+03   9.1949209e-01
   1.0943500e+03   9.2620374e-01
   1.0944000e+03   9.2677562e-01
   1.0944500e+03   9.2549716e-01
   1.0945000e+03   9.2986047e-01
   1.0945500e+03   9.3385355e-01
   1.0946000e+03   9.2978369e-01
   1.0946500e+03   9.3076477e-01
   1.0947000e+03   9.4189722e-01
   1.0947500e+03   9.4959020e-01
   1.0948000e+03   9.4732697e-01
   1.0948500e+03   9.4380101e-01
   1.0949000e+03   9.4145276e-01
   1.0949500e+03   9.3585594e-01
   1.0950000e+03   9.3086212e-01
   1.0950500e+03   9.3289147e-01
   1.0951000e+03   9.4234854e-01
   1.0951500e+03   9.5341938e-01
   1.0952000e+03   9.5771094e-01
   1.0952500e+03   9.5185398e-01
   1.0953000e+03   9.4267008e-01
   1.0953500e+03   9.3612644e-01
   1.0954000e+03   9.2640287e-01
   1.0954500e+03   9.1807097e-01
   1.0955000e+03   9.1757474e-01
   1.0955500e+03   9.2349743e-01
   1.0956000e+03   9.2332640e-01
   1.0956500e+03   9.1734739e-01
   1.0957000e+03   9.1318950e-01
   1.0957500e+03   9.1315702e-01
   1.0958000e+03   9.1390409e-01
   1.0958500e+03   9.1138372e-01
   1.0959000e+03   9.1109352e-01
   1.0959500e+03   9.1784068e-01
   1.0960000e+03   9.2679889e-01
   1.0960500e+03   9.2784612e-01
   1.0961000e+03   9.2393842e-01
   1.0961500e+03   9.2398126e-01
   1.0962000e+03   9.2421686e-01
   1.0962500e+03   9.1471671e-01
   1.0963000e+03   9.0586354e-01
   1.0963500e+03   9.0314789e-01
   1.0964000e+03   9.0785004e-01
   1.0964500e+03   9.0398257e-01
   1.0965000e+03   8.9685017e-01
   1.0965500e+03   8.9422786e-01
   1.0966000e+03   9.0165452e-01
   1.0966500e+03   9.0914093e-01
   1.0967000e+03   9.1695826e-01
   1.0967500e+03   9.3212000e-01
   1.0968000e+03   9.4485449e-01
   1.0968500e+03   9.4723910e-01
   1.0969000e+03   9.4022208e-01
   1.0969500e+03   9.3482618e-01
   1.0970000e+03   9.3588836e-01
   1.0970500e+03   9.4191751e-01
   1.0971000e+03   9.4691299e-01
   1.0971500e+03   9.5170530e-01
   1.0972000e+03   9.6037370e-01
   1.0972500e+03   9.6682475e-01
   1.0973000e+03   9.6312508e-01
   1.0973500e+03   9.6038493e-01
   1.0974000e+03   9.6859688e-01
   1.0974500e+03   9.6959801e-01
   1.0975000e+03   9.6304313e-01
   1.0975500e+03   9.5455769e-01
   1.0976000e+03   9.4743674e-01
   1.0976500e+03   9.3552075e-01
   1.0977000e+03   9.2928724e-01
   1.0977500e+03   9.1983444e-01
   1.0978000e+03   9.1894294e-01
   1.0978500e+03   9.2530319e-01
   1.0979000e+03   9.2845391e-01
   1.0979500e+03   9.2730788e-01
   1.0980000e+03   9.2332060e-01
   1.0980500e+03   9.1682549e-01
   1.0981000e+03   9.0597221e-01
   1.0981500e+03   8.9219268e-01
   1.0982000e+03   8.7889833e-01
   1.0982500e+03   8.7376652e-01
   1.0983000e+03   8.7589599e-01
   1.0983500e+03   8.7282526e-01
   1.0984000e+03   8.7178842e-01
   1.0984500e+03   8.6490664e-01
   1.0985000e+03   8.5841378e-01
   1.0985500e+03   8.4248460e-01
   1.0986000e+03   8.2914112e-01
   1.0986500e+03   8.1996453e-01
   1.0987000e+03   8.2143451e-01
   1.0987500e+03   8.2483461e-01
   1.0988000e+03   8.2669040e-01
   1.0988500e+03   8.2458777e-01
   1.0989000e+03   8.2277859e-01
   1.0989500e+03   8.1601885e-01
   1.0990000e+03   8.0233266e-01
   1.0990500e+03   8.0030220e-01
   1.0991000e+03   8.0457704e-01
   1.0991500e+03   8.0235753e-01
   1.0992000e+03   7.9427312e-01
   1.0992500e+03   7.8006409e-01
   1.0993000e+03   7.5826722e-01
   1.0993500e+03   7.3443305e-01
   1.0994000e+03   7.1939118e-01
   1.0994500e+03   7.2016783e-01
   1.0995000e+03   7.2947387e-01
   1.0995500e+03   7.2816026e-01
   1.0996000e+03   7.1448361e-01
   1.0996500e+03   6.8993816e-01
   1.0997000e+03   6.6312925e-01
   1.0997500e+03   6.4532850e-01
   1.0998000e+03   6.4106778e-01
   1.0998500e+03   6.5232068e-01
   1.0999000e+03   6.6786162e-01
   1.0999500e+03   6.7395316e-01
   1.1000000e+03   6.6189625e-01
   1.1000500e+03   6.4127882e-01
   1.1001000e+03   6.2275424e-01
   1.1001500e+03   6.1869974e-01
   1.1002000e+03   6.2699894e-01
   1.1002500e+03   6.4529264e-01
   1.1003000e+03   6.7009608e-01
   1.1003500e+03   6.9087281e-01
   1.1004000e+03   6.9361096e-01
   1.1004500e+03   6.8730228e-01
   1.1005000e+03   6.8989346e-01
   1.1005500e+03   7.1067410e-01
   1.1006000e+03   7.4323775e-01
   1.1006500e+03   7.7690179e-01
   1.1007000e+03   8.0035086e-01
   1.1007500e+03   8.1341678e-01
   1.1008000e+03   8.1153490e-01
   1.1008500e+03   7.9875683e-01
   1.1009000e+03   7.9677645e-01
   1.1009500e+03   8.1538025e-01
   1.1010000e+03   8.4671632e-01
   1.1010500e+03   8.7218972e-01
   1.1011000e+03   8.8557166e-01
   1.1011500e+03   8.8458053e-01
   1.1012000e+03   8.7449089e-01
   1.1012500e+03   8.5939957e-01
   1.1013000e+03   8.5696598e-01
   1.1013500e+03   8.7420915e-01
   1.1014000e+03   9.0404391e-01
   1.1014500e+03   9.3148368e-01
   1.1015000e+03   9.4259454e-01
   1.1015500e+03   9.3645411e-01
   1.1016000e+03   9.2374846e-01
   1.1016500e+03   9.1035987e-01
   1.1017000e+03   9.0942583e-01
   1.1017500e+03   9.2207323e-01
   1.1018000e+03   9.4316045e-01
   1.1018500e+03   9.6018881e-01
   1.1019000e+03   9.6468230e-01
   1.1019500e+03   9.5439133e-01
   1.1020000e+03   9.4227083e-01
   1.1020500e+03   9.3585345e-01
   1.1021000e+03   9.3768711e-01
   1.1021500e+03   9.4817215e-01
   1.1022000e+03   9.6399224e-01
   1.1022500e+03   9.7718519e-01
   1.1023000e+03   9.7641503e-01
   1.1023500e+03   9.6154966e-01
   1.1024000e+03   9.4473457e-01
   1.1024500e+03   9.2929417e-01
   1.1025000e+03   9.2489853e-01
   1.1025500e+03   9.3361641e-01
   1.1026000e+03   9.4926852e-01
   1.1026500e+03   9.6419125e-01
   1.1027000e+03   9.7251636e-01
   1.1027500e+03   9.6116698e-01
   1.1028000e+03   9.4728485e-01
   1.1028500e+03   9.3334242e-01
   1.1029000e+03   9.3062151e-01
   1.1029500e+03   9.3329211e-01
   1.1030000e+03   9.3952672e-01
   1.1030500e+03   9.4487142e-01
   1.1031000e+03   9.4988127e-01
   1.1031500e+03   9.4338344e-01
   1.1032000e+03   9.3541290e-01
   1.1032500e+03   9.3585574e-01
   1.1033000e+03   9.4155270e-01
   1.1033500e+03   9.5338129e-01
   1.1034000e+03   9.6104092e-01
   1.1034500e+03   9.6441957e-01
   1.1035000e+03   9.6427873e-01
   1.1035500e+03   9.5882007e-01
   1.1036000e+03   9.4350830e-01
   1.1036500e+03   9.3622732e-01
   1.1037000e+03   9.4198814e-01
   1.1037500e+03   9.5530001e-01
   1.1038000e+03   9.6279436e-01
   1.1038500e+03   9.7003674e-01
   1.1039000e+03   9.7043099e-01
   1.1039500e+03   9.6364555e-01
   1.1040000e+03   9.4875526e-01
   1.1040500e+03   9.4171855e-01
   1.1041000e+03   9.4491062e-01
   1.1041500e+03   9.6029345e-01
   1.1042000e+03   9.7519966e-01
   1.1042500e+03   9.8154851e-01
   1.1043000e+03   9.7962784e-01
   1.1043500e+03   9.7278234e-01
   1.1044000e+03   9.5775939e-01
   1.1044500e+03   9.4278995e-01
   1.1045000e+03   9.3928577e-01
   1.1045500e+03   9.4893196e-01
   1.1046000e+03   9.6324010e-01
   1.1046500e+03   9.7199090e-01
   1.1047000e+03   9.6875854e-01
   1.1047500e+03   9.6561444e-01
   1.1048000e+03   9.5934102e-01
   1.1048500e+03   9.5067608e-01
   1.1049000e+03   9.5143981e-01
   1.1049500e+03   9.6629738e-01
   1.1050000e+03   9.8445277e-01
   1.1050500e+03   9.9706592e-01
   1.1051000e+03   9.9053234e-01
   1.1051500e+03   9.7632136e-01
   1.1052000e+03   9.6319731e-01
   1.1052500e+03   9.4895535e-01
   1.1053000e+03   9.3566860e-01
   1.1053500e+03   9.3761905e-01
   1.1054000e+03   9.4434386e-01
   1.1054500e+03   9.4755384e-01
   1.1055000e+03   9.4554017e-01
   1.1055500e+03   9.3931582e-01
   1.1056000e+03   9.3485675e-01
   1.1056500e+03   9.3642193e-01
   1.1057000e+03   9.3955890e-01
   1.1057500e+03   9.5016745e-01
   1.1058000e+03   9.6769449e-01
   1.1058500e+03   9.8421630e-01
   1.1059000e+03   9.8885013e-01
   1.1059500e+03   9.8197764e-01
   1.1060000e+03   9.6833184e-01
   1.1060500e+03   9.6183550e-01
   1.1061000e+03   9.5722078e-01
   1.1061500e+03   9.5343531e-01
   1.1062000e+03   9.5691554e-01
   1.1062500e+03   9.6351874e-01
   1.1063000e+03   9.6221862e-01
   1.1063500e+03   9.4764609e-01
   1.1064000e+03   9.3954922e-01
   1.1064500e+03   9.3708502e-01
   1.1065000e+03   9.3061302e-01
   1.1065500e+03   9.2249148e-01
   1.1066000e+03   9.3329480e-01
   1.1066500e+03   9.4441348e-01
   1.1067000e+03   9.4666065e-01
   1.1067500e+03   9.4863157e-01
   1.1068000e+03   9.5379477e-01
   1.1068500e+03   9.6411421e-01
   1.1069000e+03   9.7942721e-01
   1.1069500e+03   9.8961202e-01
   1.1070000e+03   9.9365446e-01
   1.1070500e+03   9.8775005e-01
   1.1071000e+03   9.6924908e-01
   1.1071500e+03   9.4364569e-01
   1.1072000e+03   9.2549302e-01
   1.1072500e+03   9.1848905e-01
   1.1073000e+03   9.2356404e-01
   1.1073500e+03   9.3409134e-01
   1.1074000e+03   9.4067251e-01
   1.1074500e+03   9.4950138e-01
   1.1075000e+03   9.5391256e-01
   1.1075500e+03   9.4931915e-01
   1.1076000e+03   9.3491628e-01
   1.1076500e+03   9.2480002e-01
   1.1077000e+03   9.1765022e-01
   1.1077500e+03   9.1969826e-01
   1.1078000e+03   9.2541579e-01
   1.1078500e+03   9.3129240e-01
   1.1079000e+03   9.3752518e-01
   1.1079500e+03   9.4091773e-01
   1.1080000e+03   9.4061600e-01
   1.1080500e+03   9.3851212e-01
   1.1081000e+03   9.4215133e-01
   1.1081500e+03   9.4960266e-01
   1.1082000e+03   9.6195636e-01
   1.1082500e+03   9.6253904e-01
   1.1083000e+03   9.5670926e-01
   1.1083500e+03   9.4898312e-01
   1.1084000e+03   9.4267318e-01
   1.1084500e+03   9.3552699e-01
   1.1085000e+03   9.3437555e-01
   1.1085500e+03   9.4828862e-01
   1.1086000e+03   9.6847015e-01
   1.1086500e+03   9.7640127e-01
   1.1087000e+03   9.7277205e-01
   1.1087500e+03   9.6618368e-01
   1.1088000e+03   9.5514906e-01
   1.1088500e+03   9.4702305e-01
   1.1089000e+03   9.4341340e-01
   1.1089500e+03   9.4542248e-01
   1.1090000e+03   9.5391771e-01
   1.1090500e+03   9.6313519e-01
   1.1091000e+03   9.5703239e-01
   1.1091500e+03   9.4585813e-01
   1.1092000e+03   9.3945475e-01
   1.1092500e+03   9.3157128e-01
   1.1093000e+03   9.2563685e-01
   1.1093500e+03   9.2690682e-01
   1.1094000e+03   9.3734943e-01
   1.1094500e+03   9.5049752e-01
   1.1095000e+03   9.5618994e-01
   1.1095500e+03   9.5142479e-01
   1.1096000e+03   9.4523571e-01
   1.1096500e+03   9.4273070e-01
   1.1097000e+03   9.3806288e-01
   1.1097500e+03   9.4320886e-01
   1.1098000e+03   9.5802591e-01
   1.1098500e+03   9.7362432e-01
   1.1099000e+03   9.8642191e-01
   1.1099500e+03   9.9224108e-01
   1.1100000e+03   9.8138073e-01
   1.1100500e+03   9.6807658e-01
   1.1101000e+03   9.6523857e-01
   1.1101500e+03   9.5831215e-01
   1.1102000e+03   9.5148899e-01
   1.1102500e+03   9.5485612e-01
   1.1103000e+03   9.5266675e-01
   1.1103500e+03   9.4228915e-01
   1.1104000e+03   9.3482216e-01
   1.1104500e+03   9.3072636e-01
   1.1105000e+03   9.3596344e-01
   1.1105500e+03   9.4340360e-01
   1.1106000e+03   9.4663816e-01
   1.1106500e+03   9.4608124e-01
   1.1107000e+03   9.5065141e-01
   1.1107500e+03   9.4990886e-01
   1.1108000e+03   9.4740688e-01
   1.1108500e+03   9.4137915e-01
   1.1109000e+03   9.4428345e-01
   1.1109500e+03   9.4803655e-01
   1.1110000e+03   9.4073866e-01
   1.1110500e+03   9.2748815e-01
   1.1111000e+03   9.2676582e-01
   1.1111500e+03   9.2667500e-01
   1.1112000e+03   9.2413739e-01
   1.1112500e+03   9.1992825e-01
   1.1113000e+03   9.3166693e-01
   1.1113500e+03   9.4940270e-01
   1.1114000e+03   9.5955487e-01
   1.1114500e+03   9.5887045e-01
   1.1115000e+03   9.6393477e-01
   1.1115500e+03   9.6225923e-01
   1.1116000e+03   9.5396571e-01
   1.1116500e+03   9.4689820e-01
   1.1117000e+03   9.4729075e-01
   1.1117500e+03   9.5370535e-01
   1.1118000e+03   9.6556308e-01
   1.1118500e+03   9.7494899e-01
   1.1119000e+03   9.7819507e-01
   1.1119500e+03   9.7388787e-01
   1.1120000e+03   9.6730155e-01
   1.1120500e+03   9.5497051e-01
   1.1121000e+03   9.4441979e-01
   1.1121500e+03   9.4148247e-01
   1.1122000e+03   9.4955153e-01
   1.1122500e+03   9.6450600e-01
   1.1123000e+03   9.7320212e-01
   1.1123500e+03   9.7290638e-01
   1.1124000e+03   9.7128332e-01
   1.1124500e+03   9.6690243e-01
   1.1125000e+03   9.6150262e-01
   1.1125500e+03   9.5588749e-01
   1.1126000e+03   9.6244718e-01
   1.1126500e+03   9.7339182e-01
   1.1127000e+03   9.8555061e-01
   1.1127500e+03   9.7603775e-01
   1.1128000e+03   9.7406798e-01
   1.1128500e+03   9.6659092e-01
   1.1129000e+03   9.5650711e-01
   1.1129500e+03   9.4294575e-01
   1.1130000e+03   9.4004959e-01
   1.1130500e+03   9.3937328e-01
   1.1131000e+03   9.4233695e-01
   1.1131500e+03   9.4360046e-01
   1.1132000e+03   9.3676257e-01
   1.1132500e+03   9.2897360e-01
   1.1133000e+03   9.2361298e-01
   1.1133500e+03   9.1878670e-01
   1.1134000e+03   9.1843811e-01
   1.1134500e+03   9.2563709e-01
   1.1135000e+03   9.4193209e-01
   1.1135500e+03   9.4859398e-01
   1.1136000e+03   9.4291125e-01
   1.1136500e+03   9.3454271e-01
   1.1137000e+03   9.2408771e-01
   1.1137500e+03   9.0754324e-01
   1.1138000e+03   8.9629610e-01
   1.1138500e+03   8.9744714e-01
   1.1139000e+03   8.9723330e-01
   1.1139500e+03   8.9909938e-01
   1.1140000e+03   9.0463081e-01
   1.1140500e+03   9.0443809e-01
   1.1141000e+03   9.0216583e-01
   1.1141500e+03   9.0426168e-01
   1.1142000e+03   9.0854498e-01
   1.1142500e+03   9.1681381e-01
   1.1143000e+03   9.2557290e-01
   1.1143500e+03   9.3236069e-01
   1.1144000e+03   9.3720939e-01
   1.1144500e+03   9.4014750e-01
   1.1145000e+03   9.3944336e-01
   1.1145500e+03   9.5116385e-01
   1.1146000e+03   9.7084504e-01
   1.1146500e+03   9.8415459e-01
   1.1147000e+03   9.9182902e-01
   1.1147500e+03   9.9007908e-01
   1.1148000e+03   9.8751887e-01
   1.1148500e+03   9.7852994e-01
   1.1149000e+03   9.7147530e-01
   1.1149500e+03   9.7070615e-01
   1.1150000e+03   9.7399392e-01
   1.1150500e+03   9.8174045e-01
   1.1151000e+03   9.8746600e-01
   1.1151500e+03   9.8941551e-01
   1.1152000e+03   9.8758064e-01
   1.1152500e+03   9.9070536e-01
   1.1153000e+03   9.8181317e-01
   1.1153500e+03   9.7151251e-01
   1.1154000e+03   9.6755723e-01
   1.1154500e+03   9.7374353e-01
   1.1155000e+03   9.7613078e-01
   1.1155500e+03   9.7793435e-01
   1.1156000e+03   9.7791301e-01
   1.1156500e+03   9.7747877e-01
   1.1157000e+03   9.6763830e-01
   1.1157500e+03   9.5980115e-01
   1.1158000e+03   9.5097365e-01
   1.1158500e+03   9.6151842e-01
   1.1159000e+03   9.7242886e-01
   1.1159500e+03   9.8185518e-01
   1.1160000e+03   9.8058067e-01
   1.1160500e+03   9.7273657e-01
   1.1161000e+03   9.5169831e-01
   1.1161500e+03   9.3221959e-01
   1.1162000e+03   9.2267433e-01
   1.1162500e+03   9.3007810e-01
   1.1163000e+03   9.5145284e-01
   1.1163500e+03   9.6877480e-01
   1.1164000e+03   9.7691224e-01
   1.1164500e+03   9.7487238e-01
   1.1165000e+03   9.6737031e-01
   1.1165500e+03   9.6096284e-01
   1.1166000e+03   9.5691223e-01
   1.1166500e+03   9.5636823e-01
   1.1167000e+03   9.6355705e-01
   1.1167500e+03   9.7330761e-01
   1.1168000e+03   9.7747684e-01
   1.1168500e+03   9.7284927e-01
   1.1169000e+03   9.6553747e-01
   1.1169500e+03   9.5542342e-01
   1.1170000e+03   9.4643512e-01
   1.1170500e+03   9.3324879e-01
   1.1171000e+03   9.3051059e-01
   1.1171500e+03   9.3758771e-01
   1.1172000e+03   9.4844978e-01
   1.1172500e+03   9.5100381e-01
   1.1173000e+03   9.5198974e-01
   1.1173500e+03   9.5582825e-01
   1.1174000e+03   9.5716221e-01
   1.1174500e+03   9.5819472e-01
   1.1175000e+03   9.5793435e-01
   1.1175500e+03   9.6249263e-01
   1.1176000e+03   9.7190789e-01
   1.1176500e+03   9.7183908e-01
   1.1177000e+03   9.5611256e-01
   1.1177500e+03   9.4285747e-01
   1.1178000e+03   9.3633624e-01
   1.1178500e+03   9.2676205e-01
   1.1179000e+03   9.2178183e-01
   1.1179500e+03   9.2686346e-01
   1.1180000e+03   9.2813961e-01
   1.1180500e+03   9.2959447e-01
   1.1181000e+03   9.2032051e-01
   1.1181500e+03   9.1242105e-01
   1.1182000e+03   9.0495586e-01
   1.1182500e+03   9.1119068e-01
   1.1183000e+03   9.2004690e-01
   1.1183500e+03   9.2663649e-01
   1.1184000e+03   9.3142034e-01
   1.1184500e+03   9.3511947e-01
   1.1185000e+03   9.3085254e-01
   1.1185500e+03   9.1573578e-01
   1.1186000e+03   9.0757816e-01
   1.1186500e+03   9.0756133e-01
   1.1187000e+03   9.1863346e-01
   1.1187500e+03   9.2908839e-01
   1.1188000e+03   9.3465826e-01
   1.1188500e+03   9.4085007e-01
   1.1189000e+03   9.4857540e-01
   1.1189500e+03   9.4706372e-01
   1.1190000e+03   9.3983214e-01
   1.1190500e+03   9.3721979e-01
   1.1191000e+03   9.4629669e-01
   1.1191500e+03   9.5861300e-01
   1.1192000e+03   9.5885589e-01
   1.1192500e+03   9.6191243e-01
   1.1193000e+03   9.7471020e-01
   1.1193500e+03   9.7911328e-01
   1.1194000e+03   9.7081085e-01
   1.1194500e+03   9.6786179e-01
   1.1195000e+03   9.6961250e-01
   1.1195500e+03   9.7280233e-01
   1.1196000e+03   9.7596983e-01
   1.1196500e+03   9.7201926e-01
   1.1197000e+03   9.6976720e-01
   1.1197500e+03   9.6907060e-01
   1.1198000e+03   9.6432510e-01
   1.1198500e+03   9.5819384e-01
   1.1199000e+03   9.6303513e-01
   1.1199500e+03   9.7322931e-01
   1.1200000e+03   9.8748531e-01
   1.1200500e+03   9.9452184e-01
   1.1201000e+03   9.9331445e-01
   1.1201500e+03   9.8432794e-01
   1.1202000e+03   9.8181308e-01
   1.1202500e+03   9.7420689e-01
   1.1203000e+03   9.6659707e-01
   1.1203500e+03   9.6398854e-01
   1.1204000e+03   9.7229546e-01
   1.1204500e+03   9.7558018e-01
   1.1205000e+03   9.7210955e-01
   1.1205500e+03   9.6239041e-01
   1.1206000e+03   9.5887944e-01
   1.1206500e+03   9.6142418e-01
   1.1207000e+03   9.6144226e-01
   1.1207500e+03   9.5958529e-01
   1.1208000e+03   9.6589437e-01
   1.1208500e+03   9.7796291e-01
   1.1209000e+03   9.7842760e-01
   1.1209500e+03   9.7325367e-01
   1.1210000e+03   9.6985453e-01
   1.1210500e+03   9.7290351e-01
   1.1211000e+03   9.7063751e-01
   1.1211500e+03   9.6796213e-01
   1.1212000e+03   9.5957163e-01
   1.1212500e+03   9.6257226e-01
   1.1213000e+03   9.5930106e-01
   1.1213500e+03   9.5306371e-01
   1.1214000e+03   9.4349905e-01
   1.1214500e+03   9.3868424e-01
   1.1215000e+03   9.3048965e-01
   1.1215500e+03   9.2847233e-01
   1.1216000e+03   9.2813024e-01
   1.1216500e+03   9.3426794e-01
   1.1217000e+03   9.4343543e-01
   1.1217500e+03   9.5291978e-01
   1.1218000e+03   9.5235085e-01
   1.1218500e+03   9.4093530e-01
   1.1219000e+03   9.3432984e-01
   1.1219500e+03   9.3658610e-01
   1.1220000e+03   9.3154004e-01
   1.1220500e+03   9.3152214e-01
   1.1221000e+03   9.3567067e-01
   1.1221500e+03   9.3913245e-01
   1.1222000e+03   9.3528967e-01
   1.1222500e+03   9.2632596e-01
   1.1223000e+03   9.1560954e-01
   1.1223500e+03   9.1830279e-01
   1.1224000e+03   9.1936689e-01
   1.1224500e+03   9.2019468e-01
   1.1225000e+03   9.2462656e-01
   1.1225500e+03   9.2664607e-01
   1.1226000e+03   9.2497326e-01
   1.1226500e+03   9.2577155e-01
   1.1227000e+03   9.1904253e-01
   1.1227500e+03   9.1786007e-01
   1.1228000e+03   9.2947443e-01
   1.1228500e+03   9.4086128e-01
   1.1229000e+03   9.4573508e-01
   1.1229500e+03   9.4851726e-01
   1.1230000e+03   9.4564417e-01
   1.1230500e+03   9.3620546e-01
   1.1231000e+03   9.2827964e-01
   1.1231500e+03   9.1761511e-01
   1.1232000e+03   9.1817717e-01
   1.1232500e+03   9.2819437e-01
   1.1233000e+03   9.3882323e-01
   1.1233500e+03   9.4079879e-01
   1.1234000e+03   9.4433109e-01
   1.1234500e+03   9.4789449e-01
   1.1235000e+03   9.4946829e-01
   1.1235500e+03   9.4734705e-01
   1.1236000e+03   9.4364831e-01
   1.1236500e+03   9.4440805e-01
   1.1237000e+03   9.5023681e-01
   1.1237500e+03   9.5680388e-01
   1.1238000e+03   9.5716284e-01
   1.1238500e+03   9.5629116e-01
   1.1239000e+03   9.5422471e-01
   1.1239500e+03   9.4639800e-01
   1.1240000e+03   9.2895247e-01
   1.1240500e+03   9.2009838e-01
   1.1241000e+03   9.2010091e-01
   1.1241500e+03   9.2275410e-01
   1.1242000e+03   9.2146615e-01
   1.1242500e+03   9.1874687e-01
   1.1243000e+03   9.2003445e-01
   1.1243500e+03   9.1595688e-01
   1.1244000e+03   9.0903400e-01
   1.1244500e+03   9.0673569e-01
   1.1245000e+03   9.1280401e-01
   1.1245500e+03   9.1534626e-01
   1.1246000e+03   9.1784649e-01
   1.1246500e+03   9.1368376e-01
   1.1247000e+03   9.0777935e-01
   1.1247500e+03   9.0531209e-01
   1.1248000e+03   9.0175104e-01
   1.1248500e+03   9.0622884e-01
   1.1249000e+03   9.1732255e-01
   1.1249500e+03   9.3297235e-01
   1.1250000e+03   9.4719231e-01


==> Temperature-tunable metasurfaces/Data/21K_D4_verticallyrised.dat <==
   1.0750500e+03   1.2972339e+00
   1.0751000e+03   1.3043956e+00
   1.0751500e+03   1.3116931e+00
   1.0752000e+03   1.3174583e+00
   1.0752500e+03   1.3174046e+00
   1.0753000e+03   1.3150695e+00
   1.0753500e+03   1.3111821e+00
   1.0754000e+03   1.3085434e+00
   1.0754500e+03   1.3058028e+00
   1.0755000e+03   1.3080945e+00
   1.0755500e+03   1.3109457e+00
   1.0756000e+03   1.3117284e+00
   1.0756500e+03   1.3107756e+00
   1.0757000e+03   1.3078120e+00
   1.0757500e+03   1.3075076e+00
   1.0758000e+03   1.3095040e+00
   1.0758500e+03   1.3137304e+00
   1.0759000e+03   1.3184286e+00
   1.0759500e+03   1.3164665e+00
   1.0760000e+03   1.3087939e+00
   1.0760500e+03   1.3031859e+00
   1.0761000e+03   1.2979891e+00
   1.0761500e+03   1.2977106e+00
   1.0762000e+03   1.3086041e+00
   1.0762500e+03   1.3248222e+00
   1.0763000e+03   1.3329857e+00
   1.0763500e+03   1.3348043e+00
   1.0764000e+03   1.3378464e+00
   1.0764500e+03   1.3411451e+00
   1.0765000e+03   1.3417632e+00
   1.0765500e+03   1.3480518e+00
   1.0766000e+03   1.3605875e+00
   1.0766500e+03   1.3725402e+00
   1.0767000e+03   1.3692313e+00
   1.0767500e+03   1.3601052e+00
   1.0768000e+03   1.3527972e+00
   1.0768500e+03   1.3457686e+00
   1.0769000e+03   1.3371480e+00
   1.0769500e+03   1.3420756e+00
   1.0770000e+03   1.3538002e+00
   1.0770500e+03   1.3618984e+00
   1.0771000e+03   1.3624943e+00
   1.0771500e+03   1.3615086e+00
   1.0772000e+03   1.3568218e+00
   1.0772500e+03   1.3482735e+00
   1.0773000e+03   1.3429682e+00
   1.0773500e+03   1.3452453e+00
   1.0774000e+03   1.3512147e+00
   1.0774500e+03   1.3552488e+00
   1.0775000e+03   1.3587556e+00
   1.0775500e+03   1.3561188e+00
   1.0776000e+03   1.3526322e+00
   1.0776500e+03   1.3476096e+00
   1.0777000e+03   1.3423318e+00
   1.0777500e+03   1.3330642e+00
   1.0778000e+03   1.3244062e+00
   1.0778500e+03   1.3158047e+00
   1.0779000e+03   1.3121929e+00
   1.0779500e+03   1.3088692e+00
   1.0780000e+03   1.3113140e+00
   1.0780500e+03   1.3159116e+00
   1.0781000e+03   1.3235106e+00
   1.0781500e+03   1.3266143e+00
   1.0782000e+03   1.3337520e+00
   1.0782500e+03   1.3376571e+00
   1.0783000e+03   1.3392176e+00
   1.0783500e+03   1.3343542e+00
   1.0784000e+03   1.3312390e+00
   1.0784500e+03   1.3285715e+00
   1.0785000e+03   1.3285477e+00
   1.0785500e+03   1.3287559e+00
   1.0786000e+03   1.3309977e+00
   1.0786500e+03   1.3312679e+00
   1.0787000e+03   1.3258596e+00
   1.0787500e+03   1.3187730e+00
   1.0788000e+03   1.3153403e+00
   1.0788500e+03   1.3124421e+00
   1.0789000e+03   1.3085706e+00
   1.0789500e+03   1.3075048e+00
   1.0790000e+03   1.3098301e+00
   1.0790500e+03   1.3081463e+00
   1.0791000e+03   1.3040132e+00
   1.0791500e+03   1.3033113e+00
   1.0792000e+03   1.3050204e+00
   1.0792500e+03   1.3073725e+00
   1.0793000e+03   1.3128616e+00
   1.0793500e+03   1.3211058e+00
   1.0794000e+03   1.3255199e+00
   1.0794500e+03   1.3294253e+00
   1.0795000e+03   1.3302396e+00
   1.0795500e+03   1.3322154e+00
   1.0796000e+03   1.3338393e+00
   1.0796500e+03   1.3397211e+00
   1.0797000e+03   1.3407557e+00
   1.0797500e+03   1.3391477e+00
   1.0798000e+03   1.3362114e+00
   1.0798500e+03   1.3348329e+00
   1.0799000e+03   1.3328138e+00
   1.0799500e+03   1.3340969e+00
   1.0800000e+03   1.3398665e+00
   1.0800500e+03   1.3460599e+00
   1.0801000e+03   1.3492157e+00
   1.0801500e+03   1.3472177e+00
   1.0802000e+03   1.3467293e+00
   1.0802500e+03   1.3437984e+00
   1.0803000e+03   1.3377256e+00
   1.0803500e+03   1.3312792e+00
   1.0804000e+03   1.3329551e+00
   1.0804500e+03   1.3366930e+00
   1.0805000e+03   1.3433081e+00
   1.0805500e+03   1.3486325e+00
   1.0806000e+03   1.3493472e+00
   1.0806500e+03   1.3467941e+00
   1.0807000e+03   1.3418890e+00
   1.0807500e+03   1.3375744e+00
   1.0808000e+03   1.3394133e+00
   1.0808500e+03   1.3472970e+00
   1.0809000e+03   1.3502070e+00
   1.0809500e+03   1.3468762e+00
   1.0810000e+03   1.3382073e+00
   1.0810500e+03   1.3279638e+00
   1.0811000e+03   1.3187919e+00
   1.0811500e+03   1.3174380e+00
   1.0812000e+03   1.3292246e+00
   1.0812500e+03   1.3436321e+00
   1.0813000e+03   1.3567475e+00
   1.0813500e+03   1.3679114e+00
   1.0814000e+03   1.3700701e+00
   1.0814500e+03   1.3699041e+00
   1.0815000e+03   1.3697097e+00
   1.0815500e+03   1.3662410e+00
   1.0816000e+03   1.3645123e+00
   1.0816500e+03   1.3696101e+00
   1.0817000e+03   1.3698597e+00
   1.0817500e+03   1.3671305e+00
   1.0818000e+03   1.3615951e+00
   1.0818500e+03   1.3579987e+00
   1.0819000e+03   1.3589891e+00
   1.0819500e+03   1.3609304e+00
   1.0820000e+03   1.3648899e+00
   1.0820500e+03   1.3744200e+00
   1.0821000e+03   1.3750590e+00
   1.0821500e+03   1.3705014e+00
   1.0822000e+03   1.3685262e+00
   1.0822500e+03   1.3699649e+00
   1.0823000e+03   1.3781944e+00
   1.0823500e+03   1.3905463e+00
   1.0824000e+03   1.4023685e+00
   1.0824500e+03   1.4106090e+00
   1.0825000e+03   1.4096945e+00
   1.0825500e+03   1.3951134e+00
   1.0826000e+03   1.3831002e+00
   1.0826500e+03   1.3692260e+00
   1.0827000e+03   1.3601490e+00
   1.0827500e+03   1.3589511e+00
   1.0828000e+03   1.3638706e+00
   1.0828500e+03   1.3670726e+00
   1.0829000e+03   1.3730389e+00
   1.0829500e+03   1.3734167e+00
   1.0830000e+03   1.3765590e+00
   1.0830500e+03   1.3796192e+00
   1.0831000e+03   1.3870048e+00
   1.0831500e+03   1.3895730e+00
   1.0832000e+03   1.3938896e+00
   1.0832500e+03   1.3960490e+00
   1.0833000e+03   1.4020945e+00
   1.0833500e+03   1.4051183e+00
   1.0834000e+03   1.4077672e+00
   1.0834500e+03   1.4100860e+00
   1.0835000e+03   1.4126431e+00
   1.0835500e+03   1.4083889e+00
   1.0836000e+03   1.3975633e+00
   1.0836500e+03   1.3885423e+00
   1.0837000e+03   1.3789407e+00
   1.0837500e+03   1.3699878e+00
   1.0838000e+03   1.3644516e+00
   1.0838500e+03   1.3652931e+00
   1.0839000e+03   1.3686408e+00
   1.0839500e+03   1.3685339e+00
   1.0840000e+03   1.3680546e+00
   1.0840500e+03   1.3684062e+00
   1.0841000e+03   1.3694933e+00
   1.0841500e+03   1.3678394e+00
   1.0842000e+03   1.3717027e+00
   1.0842500e+03   1.3755267e+00
   1.0843000e+03   1.3830965e+00
   1.0843500e+03   1.3875715e+00
   1.0844000e+03   1.3904548e+00
   1.0844500e+03   1.3928800e+00
   1.0845000e+03   1.3979125e+00
   1.0845500e+03   1.3995817e+00
   1.0846000e+03   1.4009992e+00
   1.0846500e+03   1.4048446e+00
   1.0847000e+03   1.4048783e+00
   1.0847500e+03   1.4006161e+00
   1.0848000e+03   1.3868583e+00
   1.0848500e+03   1.3694510e+00
   1.0849000e+03   1.3549661e+00
   1.0849500e+03   1.3454704e+00
   1.0850000e+03   1.3428719e+00
   1.0850500e+03   1.3505121e+00
   1.0851000e+03   1.3582546e+00
   1.0851500e+03   1.3633484e+00
   1.0852000e+03   1.3632422e+00
   1.0852500e+03   1.3588490e+00
   1.0853000e+03   1.3535908e+00
   1.0853500e+03   1.3480323e+00
   1.0854000e+03   1.3444286e+00
   1.0854500e+03   1.3422126e+00
   1.0855000e+03   1.3404227e+00
   1.0855500e+03   1.3396390e+00
   1.0856000e+03   1.3439360e+00
   1.0856500e+03   1.3435991e+00
   1.0857000e+03   1.3491394e+00
   1.0857500e+03   1.3573713e+00
   1.0858000e+03   1.3622258e+00
   1.0858500e+03   1.3612703e+00
   1.0859000e+03   1.3630764e+00
   1.0859500e+03   1.3633006e+00
   1.0860000e+03   1.3621734e+00
   1.0860500e+03   1.3539266e+00
   1.0861000e+03   1.3516014e+00
   1.0861500e+03   1.3539429e+00
   1.0862000e+03   1.3583423e+00
   1.0862500e+03   1.3593711e+00
   1.0863000e+03   1.3679550e+00
   1.0863500e+03   1.3758700e+00
   1.0864000e+03   1.3798950e+00
   1.0864500e+03   1.3803281e+00
   1.0865000e+03   1.3805222e+00
   1.0865500e+03   1.3873513e+00
   1.0866000e+03   1.3914946e+00
   1.0866500e+03   1.3900852e+00
   1.0867000e+03   1.3863048e+00
   1.0867500e+03   1.3831701e+00
   1.0868000e+03   1.3712323e+00
   1.0868500e+03   1.3585332e+00
   1.0869000e+03   1.3494837e+00
   1.0869500e+03   1.3462479e+00
   1.0870000e+03   1.3451857e+00
   1.0870500e+03   1.3440028e+00
   1.0871000e+03   1.3424583e+00
   1.0871500e+03   1.3390990e+00
   1.0872000e+03   1.3293181e+00
   1.0872500e+03   1.3206964e+00
   1.0873000e+03   1.3174079e+00
   1.0873500e+03   1.3186671e+00
   1.0874000e+03   1.3256791e+00
   1.0874500e+03   1.3330039e+00
   1.0875000e+03   1.3403859e+00
   1.0875500e+03   1.3437557e+00
   1.0876000e+03   1.3451501e+00
   1.0876500e+03   1.3379155e+00
   1.0877000e+03   1.3344321e+00
   1.0877500e+03   1.3337554e+00
   1.0878000e+03   1.3363330e+00
   1.0878500e+03   1.3360292e+00
   1.0879000e+03   1.3409836e+00
   1.0879500e+03   1.3470309e+00
   1.0880000e+03   1.3508638e+00
   1.0880500e+03   1.3518614e+00
   1.0881000e+03   1.3527200e+00
   1.0881500e+03   1.3549743e+00
   1.0882000e+03   1.3570633e+00
   1.0882500e+03   1.3559690e+00
   1.0883000e+03   1.3533481e+00
   1.0883500e+03   1.3512128e+00
   1.0884000e+03   1.3511584e+00
   1.0884500e+03   1.3496310e+00
   1.0885000e+03   1.3573180e+00
   1.0885500e+03   1.3668593e+00
   1.0886000e+03   1.3740367e+00
   1.0886500e+03   1.3680529e+00
   1.0887000e+03   1.3536833e+00
   1.0887500e+03   1.3365947e+00
   1.0888000e+03   1.3231218e+00
   1.0888500e+03   1.3158744e+00
   1.0889000e+03   1.3168412e+00
   1.0889500e+03   1.3285891e+00
   1.0890000e+03   1.3362741e+00
   1.0890500e+03   1.3405602e+00
   1.0891000e+03   1.3392122e+00
   1.0891500e+03   1.3360011e+00
   1.0892000e+03   1.3367586e+00
   1.0892500e+03   1.3370867e+00
   1.0893000e+03   1.3389169e+00
   1.0893500e+03   1.3480483e+00
   1.0894000e+03   1.3560701e+00
   1.0894500e+03   1.3572059e+00
   1.0895000e+03   1.3547675e+00
   1.0895500e+03   1.3523137e+00
   1.0896000e+03   1.3459709e+00
   1.0896500e+03   1.3464349e+00
   1.0897000e+03   1.3458722e+00
   1.0897500e+03   1.3511672e+00
   1.0898000e+03   1.3567789e+00
   1.0898500e+03   1.3576153e+00
   1.0899000e+03   1.3499768e+00
   1.0899500e+03   1.3420932e+00
   1.0900000e+03   1.3348606e+00
   1.0900500e+03   1.3272109e+00
   1.0901000e+03   1.3266950e+00
   1.0901500e+03   1.3314852e+00
   1.0902000e+03   1.3387128e+00
   1.0902500e+03   1.3415115e+00
   1.0903000e+03   1.3407587e+00
   1.0903500e+03   1.3448380e+00
   1.0904000e+03   1.3537599e+00
   1.0904500e+03   1.3664295e+00
   1.0905000e+03   1.3831727e+00
   1.0905500e+03   1.3979633e+00
   1.0906000e+03   1.3980211e+00
   1.0906500e+03   1.3920677e+00
   1.0907000e+03   1.3777543e+00
   1.0907500e+03   1.3610242e+00
   1.0908000e+03   1.3487862e+00
   1.0908500e+03   1.3413271e+00
   1.0909000e+03   1.3392999e+00
   1.0909500e+03   1.3382062e+00
   1.0910000e+03   1.3353987e+00
   1.0910500e+03   1.3275141e+00
   1.0911000e+03   1.3214821e+00
   1.0911500e+03   1.3155812e+00
   1.0912000e+03   1.3156190e+00
   1.0912500e+03   1.3119934e+00
   1.0913000e+03   1.3108921e+00
   1.0913500e+03   1.3106915e+00
   1.0914000e+03   1.3090745e+00
   1.0914500e+03   1.2988979e+00
   1.0915000e+03   1.2949549e+00
   1.0915500e+03   1.2923307e+00
   1.0916000e+03   1.2924426e+00
   1.0916500e+03   1.2945624e+00
   1.0917000e+03   1.3010112e+00
   1.0917500e+03   1.3064092e+00
   1.0918000e+03   1.3114629e+00
   1.0918500e+03   1.3168596e+00
   1.0919000e+03   1.3228391e+00
   1.0919500e+03   1.3247229e+00
   1.0920000e+03   1.3292274e+00
   1.0920500e+03   1.3312991e+00
   1.0921000e+03   1.3297067e+00
   1.0921500e+03   1.3254955e+00
   1.0922000e+03   1.3216077e+00
   1.0922500e+03   1.3065121e+00
   1.0923000e+03   1.2968980e+00
   1.0923500e+03   1.2921703e+00
   1.0924000e+03   1.2924649e+00
   1.0924500e+03   1.3010639e+00
   1.0925000e+03   1.3190141e+00
   1.0925500e+03   1.3343038e+00
   1.0926000e+03   1.3469839e+00
   1.0926500e+03   1.3573971e+00
   1.0927000e+03   1.3584837e+00
   1.0927500e+03   1.3586851e+00
   1.0928000e+03   1.3644772e+00
   1.0928500e+03   1.3788351e+00
   1.0929000e+03   1.3869308e+00
   1.0929500e+03   1.4002653e+00
   1.0930000e+03   1.3970138e+00
   1.0930500e+03   1.3861551e+00
   1.0931000e+03   1.3650182e+00
   1.0931500e+03   1.3530133e+00
   1.0932000e+03   1.3453381e+00
   1.0932500e+03   1.3505349e+00
   1.0933000e+03   1.3520812e+00
   1.0933500e+03   1.3547441e+00
   1.0934000e+03   1.3598319e+00
   1.0934500e+03   1.3583999e+00
   1.0935000e+03   1.3531750e+00
   1.0935500e+03   1.3524776e+00
   1.0936000e+03   1.3508464e+00
   1.0936500e+03   1.3450158e+00
   1.0937000e+03   1.3413048e+00
   1.0937500e+03   1.3379204e+00
   1.0938000e+03   1.3339348e+00
   1.0938500e+03   1.3285726e+00
   1.0939000e+03   1.3251441e+00
   1.0939500e+03   1.3292768e+00
   1.0940000e+03   1.3389275e+00
   1.0940500e+03   1.3524213e+00
   1.0941000e+03   1.3677515e+00
   1.0941500e+03   1.3755838e+00
   1.0942000e+03   1.3717450e+00
   1.0942500e+03   1.3575658e+00
   1.0943000e+03   1.3422960e+00
   1.0943500e+03   1.3327821e+00
   1.0944000e+03   1.3282836e+00
   1.0944500e+03   1.3279718e+00
   1.0945000e+03   1.3335011e+00
   1.0945500e+03   1.3357029e+00
   1.0946000e+03   1.3319760e+00
   1.0946500e+03   1.3286530e+00
   1.0947000e+03   1.3232788e+00
   1.0947500e+03   1.3200415e+00
   1.0948000e+03   1.3247358e+00
   1.0948500e+03   1.3269616e+00
   1.0949000e+03   1.3218523e+00
   1.0949500e+03   1.3188223e+00
   1.0950000e+03   1.3133624e+00
   1.0950500e+03   1.3000831e+00
   1.0951000e+03   1.2930238e+00
   1.0951500e+03   1.2948210e+00
   1.0952000e+03   1.2953546e+00
   1.0952500e+03   1.2990990e+00
   1.0953000e+03   1.3007260e+00
   1.0953500e+03   1.2960549e+00
   1.0954000e+03   1.2915206e+00
   1.0954500e+03   1.2851085e+00
   1.0955000e+03   1.2805426e+00
   1.0955500e+03   1.2785284e+00
   1.0956000e+03   1.2844531e+00
   1.0956500e+03   1.2834137e+00
   1.0957000e+03   1.2836615e+00
   1.0957500e+03   1.2807105e+00
   1.0958000e+03   1.2740102e+00
   1.0958500e+03   1.2652855e+00
   1.0959000e+03   1.2595586e+00
   1.0959500e+03   1.2589893e+00
   1.0960000e+03   1.2675934e+00
   1.0960500e+03   1.2824661e+00
   1.0961000e+03   1.2881841e+00
   1.0961500e+03   1.2912028e+00
   1.0962000e+03   1.2908011e+00
   1.0962500e+03   1.2804954e+00
   1.0963000e+03   1.2649060e+00
   1.0963500e+03   1.2540239e+00
   1.0964000e+03   1.2526448e+00
   1.0964500e+03   1.2579601e+00
   1.0965000e+03   1.2619027e+00
   1.0965500e+03   1.2629689e+00
   1.0966000e+03   1.2635736e+00
   1.0966500e+03   1.2574067e+00
   1.0967000e+03   1.2452807e+00
   1.0967500e+03   1.2360612e+00
   1.0968000e+03   1.2412673e+00
   1.0968500e+03   1.2501524e+00
   1.0969000e+03   1.2551031e+00
   1.0969500e+03   1.2542479e+00
   1.0970000e+03   1.2506870e+00
   1.0970500e+03   1.2378080e+00
   1.0971000e+03   1.2267738e+00
   1.0971500e+03   1.2257723e+00
   1.0972000e+03   1.2297345e+00
   1.0972500e+03   1.2394468e+00
   1.0973000e+03   1.2465506e+00
   1.0973500e+03   1.2442104e+00
   1.0974000e+03   1.2331555e+00
   1.0974500e+03   1.2273961e+00
   1.0975000e+03   1.2185858e+00
   1.0975500e+03   1.2153139e+00
   1.0976000e+03   1.2225030e+00
   1.0976500e+03   1.2339185e+00
   1.0977000e+03   1.2357825e+00
   1.0977500e+03   1.2337843e+00
   1.0978000e+03   1.2264087e+00
   1.0978500e+03   1.2140899e+00
   1.0979000e+03   1.2041214e+00
   1.0979500e+03   1.2015733e+00
   1.0980000e+03   1.2051228e+00
   1.0980500e+03   1.2120713e+00
   1.0981000e+03   1.2116081e+00
   1.0981500e+03   1.2042566e+00
   1.0982000e+03   1.1889814e+00
   1.0982500e+03   1.1683091e+00
   1.0983000e+03   1.1512769e+00
   1.0983500e+03   1.1421861e+00
   1.0984000e+03   1.1415798e+00
   1.0984500e+03   1.1452693e+00
   1.0985000e+03   1.1526704e+00
   1.0985500e+03   1.1501997e+00
   1.0986000e+03   1.1413890e+00
   1.0986500e+03   1.1318075e+00
   1.0987000e+03   1.1318425e+00
   1.0987500e+03   1.1340328e+00
   1.0988000e+03   1.1408970e+00
   1.0988500e+03   1.1477271e+00
   1.0989000e+03   1.1479359e+00
   1.0989500e+03   1.1373425e+00
   1.0990000e+03   1.1204413e+00
   1.0990500e+03   1.1102456e+00
   1.0991000e+03   1.1190959e+00
   1.0991500e+03   1.1393987e+00
   1.0992000e+03   1.1587341e+00
   1.0992500e+03   1.1708404e+00
   1.0993000e+03   1.1723611e+00
   1.0993500e+03   1.1613808e+00
   1.0994000e+03   1.1417594e+00
   1.0994500e+03   1.1292951e+00
   1.0995000e+03   1.1370579e+00
   1.0995500e+03   1.1607312e+00
   1.0996000e+03   1.1766938e+00
   1.0996500e+03   1.1850671e+00
   1.0997000e+03   1.1856113e+00
   1.0997500e+03   1.1840227e+00
   1.0998000e+03   1.1736567e+00
   1.0998500e+03   1.1773131e+00
   1.0999000e+03   1.1982249e+00
   1.0999500e+03   1.2327759e+00
   1.1000000e+03   1.2522831e+00
   1.1000500e+03   1.2608180e+00
   1.1001000e+03   1.2564953e+00
   1.1001500e+03   1.2458156e+00
   1.1002000e+03   1.2382083e+00
   1.1002500e+03   1.2470478e+00
   1.1003000e+03   1.2660065e+00
   1.1003500e+03   1.2943328e+00
   1.1004000e+03   1.3205697e+00
   1.1004500e+03   1.3262986e+00
   1.1005000e+03   1.3120513e+00
   1.1005500e+03   1.3008184e+00
   1.1006000e+03   1.3003348e+00
   1.1006500e+03   1.3096859e+00
   1.1007000e+03   1.3269951e+00
   1.1007500e+03   1.3510746e+00
   1.1008000e+03   1.3667267e+00
   1.1008500e+03   1.3651549e+00
   1.1009000e+03   1.3501281e+00
   1.1009500e+03   1.3311761e+00
   1.1010000e+03   1.3250342e+00
   1.1010500e+03   1.3284478e+00
   1.1011000e+03   1.3307466e+00
   1.1011500e+03   1.3323084e+00
   1.1012000e+03   1.3367536e+00
   1.1012500e+03   1.3404458e+00
   1.1013000e+03   1.3353516e+00
   1.1013500e+03   1.3415467e+00
   1.1014000e+03   1.3631407e+00
   1.1014500e+03   1.3901630e+00
   1.1015000e+03   1.4093892e+00
   1.1015500e+03   1.4195946e+00
   1.1016000e+03   1.4149292e+00
   1.1016500e+03   1.4019419e+00
   1.1017000e+03   1.3855801e+00
   1.1017500e+03   1.3631422e+00
   1.1018000e+03   1.3599325e+00
   1.1018500e+03   1.3725550e+00
   1.1019000e+03   1.3849814e+00
   1.1019500e+03   1.3902693e+00
   1.1020000e+03   1.3912691e+00
   1.1020500e+03   1.3825641e+00
   1.1021000e+03   1.3686859e+00
   1.1021500e+03   1.3590497e+00
   1.1022000e+03   1.3544474e+00
   1.1022500e+03   1.3598861e+00
   1.1023000e+03   1.3683010e+00
   1.1023500e+03   1.3703399e+00
   1.1024000e+03   1.3583171e+00
   1.1024500e+03   1.3507934e+00
   1.1025000e+03   1.3446040e+00
   1.1025500e+03   1.3381814e+00
   1.1026000e+03   1.3339079e+00
   1.1026500e+03   1.3430709e+00
   1.1027000e+03   1.3527999e+00
   1.1027500e+03   1.3567075e+00
   1.1028000e+03   1.3477158e+00
   1.1028500e+03   1.3381811e+00
   1.1029000e+03   1.3231615e+00
   1.1029500e+03   1.3090030e+00
   1.1030000e+03   1.2990358e+00
   1.1030500e+03   1.3053126e+00
   1.1031000e+03   1.3200791e+00
   1.1031500e+03   1.3327581e+00
   1.1032000e+03   1.3339701e+00
   1.1032500e+03   1.3235554e+00
   1.1033000e+03   1.3128813e+00
   1.1033500e+03   1.3015578e+00
   1.1034000e+03   1.2968273e+00
   1.1034500e+03   1.3016657e+00
   1.1035000e+03   1.3199564e+00
   1.1035500e+03   1.3280332e+00
   1.1036000e+03   1.3272566e+00
   1.1036500e+03   1.3210992e+00
   1.1037000e+03   1.3121127e+00
   1.1037500e+03   1.3095816e+00
   1.1038000e+03   1.3138949e+00
   1.1038500e+03   1.3240726e+00
   1.1039000e+03   1.3434722e+00
   1.1039500e+03   1.3634839e+00
   1.1040000e+03   1.3687991e+00
   1.1040500e+03   1.3638866e+00
   1.1041000e+03   1.3606176e+00
   1.1041500e+03   1.3507236e+00
   1.1042000e+03   1.3465278e+00
   1.1042500e+03   1.3519521e+00
   1.1043000e+03   1.3618219e+00
   1.1043500e+03   1.3652126e+00
   1.1044000e+03   1.3707852e+00
   1.1044500e+03   1.3687755e+00
   1.1045000e+03   1.3556955e+00
   1.1045500e+03   1.3457983e+00
   1.1046000e+03   1.3496893e+00
   1.1046500e+03   1.3611945e+00
   1.1047000e+03   1.3781999e+00
   1.1047500e+03   1.3883486e+00
   1.1048000e+03   1.4018705e+00
   1.1048500e+03   1.3991679e+00
   1.1049000e+03   1.3843723e+00
   1.1049500e+03   1.3694885e+00
   1.1050000e+03   1.3710941e+00
   1.1050500e+03   1.3813625e+00
   1.1051000e+03   1.3971903e+00
   1.1051500e+03   1.4099724e+00
   1.1052000e+03   1.4281367e+00
   1.1052500e+03   1.4445609e+00
   1.1053000e+03   1.4387999e+00
   1.1053500e+03   1.4307046e+00
   1.1054000e+03   1.4355914e+00
   1.1054500e+03   1.4329973e+00
   1.1055000e+03   1.4290425e+00
   1.1055500e+03   1.4215129e+00
   1.1056000e+03   1.4153101e+00
   1.1056500e+03   1.4014052e+00
   1.1057000e+03   1.3893912e+00
   1.1057500e+03   1.3785570e+00
   1.1058000e+03   1.3784935e+00
   1.1058500e+03   1.3808136e+00
   1.1059000e+03   1.3864122e+00
   1.1059500e+03   1.3835820e+00
   1.1060000e+03   1.3754686e+00
   1.1060500e+03   1.3647373e+00
   1.1061000e+03   1.3529603e+00
   1.1061500e+03   1.3387291e+00
   1.1062000e+03   1.3312075e+00
   1.1062500e+03   1.3354212e+00
   1.1063000e+03   1.3505763e+00
   1.1063500e+03   1.3577956e+00
   1.1064000e+03   1.3572679e+00
   1.1064500e+03   1.3591532e+00
   1.1065000e+03   1.3589113e+00
   1.1065500e+03   1.3534817e+00
   1.1066000e+03   1.3554556e+00
   1.1066500e+03   1.3688332e+00
   1.1067000e+03   1.3843093e+00
   1.1067500e+03   1.3965725e+00
   1.1068000e+03   1.4011747e+00
   1.1068500e+03   1.3997131e+00
   1.1069000e+03   1.3929564e+00
   1.1069500e+03   1.3893302e+00
   1.1070000e+03   1.3903691e+00
   1.1070500e+03   1.3917517e+00
   1.1071000e+03   1.3977376e+00
   1.1071500e+03   1.4102936e+00
   1.1072000e+03   1.4179298e+00
   1.1072500e+03   1.4048634e+00
   1.1073000e+03   1.3960460e+00
   1.1073500e+03   1.3877974e+00
   1.1074000e+03   1.3819927e+00
   1.1074500e+03   1.3787836e+00
   1.1075000e+03   1.3830117e+00
   1.1075500e+03   1.3876918e+00
   1.1076000e+03   1.3804813e+00
   1.1076500e+03   1.3636340e+00
   1.1077000e+03   1.3414252e+00
   1.1077500e+03   1.3342503e+00
   1.1078000e+03   1.3294898e+00
   1.1078500e+03   1.3365322e+00
   1.1079000e+03   1.3535975e+00
   1.1079500e+03   1.3694699e+00
   1.1080000e+03   1.3802053e+00
   1.1080500e+03   1.3831523e+00
   1.1081000e+03   1.3785016e+00
   1.1081500e+03   1.3701887e+00
   1.1082000e+03   1.3728697e+00
   1.1082500e+03   1.3741797e+00
   1.1083000e+03   1.3679560e+00
   1.1083500e+03   1.3673696e+00
   1.1084000e+03   1.3617838e+00
   1.1084500e+03   1.3521792e+00
   1.1085000e+03   1.3387561e+00
   1.1085500e+03   1.3403671e+00
   1.1086000e+03   1.3452900e+00
   1.1086500e+03   1.3579091e+00
   1.1087000e+03   1.3674392e+00
   1.1087500e+03   1.3747755e+00
   1.1088000e+03   1.3792086e+00
   1.1088500e+03   1.3784847e+00
   1.1089000e+03   1.3689369e+00
   1.1089500e+03   1.3568409e+00
   1.1090000e+03   1.3490840e+00
   1.1090500e+03   1.3580494e+00
   1.1091000e+03   1.3641455e+00
   1.1091500e+03   1.3740521e+00
   1.1092000e+03   1.3806141e+00
   1.1092500e+03   1.3864980e+00
   1.1093000e+03   1.3724358e+00
   1.1093500e+03   1.3512387e+00
   1.1094000e+03   1.3346732e+00
   1.1094500e+03   1.3322959e+00
   1.1095000e+03   1.3362330e+00
   1.1095500e+03   1.3434165e+00
   1.1096000e+03   1.3582599e+00
   1.1096500e+03   1.3737124e+00
   1.1097000e+03   1.3801974e+00
   1.1097500e+03   1.3825089e+00
   1.1098000e+03   1.3757937e+00
   1.1098500e+03   1.3768289e+00
   1.1099000e+03   1.3766653e+00
   1.1099500e+03   1.3843558e+00
   1.1100000e+03   1.3810050e+00
   1.1100500e+03   1.3841790e+00
   1.1101000e+03   1.3812580e+00
   1.1101500e+03   1.3778485e+00
   1.1102000e+03   1.3657627e+00
   1.1102500e+03   1.3616107e+00
   1.1103000e+03   1.3583378e+00
   1.1103500e+03   1.3588507e+00
   1.1104000e+03   1.3557040e+00
   1.1104500e+03   1.3536550e+00
   1.1105000e+03   1.3534370e+00
   1.1105500e+03   1.3503527e+00
   1.1106000e+03   1.3500232e+00
   1.1106500e+03   1.3477352e+00
   1.1107000e+03   1.3540349e+00
   1.1107500e+03   1.3567180e+00
   1.1108000e+03   1.3577251e+00
   1.1108500e+03   1.3430753e+00
   1.1109000e+03   1.3322872e+00
   1.1109500e+03   1.3238873e+00
   1.1110000e+03   1.3144009e+00
   1.1110500e+03   1.3146224e+00
   1.1111000e+03   1.3317645e+00
   1.1111500e+03   1.3547490e+00
   1.1112000e+03   1.3678437e+00
   1.1112500e+03   1.3799411e+00
   1.1113000e+03   1.3832834e+00
   1.1113500e+03   1.3810016e+00
   1.1114000e+03   1.3752448e+00
   1.1114500e+03   1.3765917e+00
   1.1115000e+03   1.3787907e+00
   1.1115500e+03   1.3826649e+00
   1.1116000e+03   1.3874650e+00
   1.1116500e+03   1.3949298e+00
   1.1117000e+03   1.3903691e+00
   1.1117500e+03   1.3833119e+00
   1.1118000e+03   1.3912353e+00
   1.1118500e+03   1.4065341e+00
   1.1119000e+03   1.4081947e+00
   1.1119500e+03   1.4063129e+00
   1.1120000e+03   1.4097680e+00
   1.1120500e+03   1.4051932e+00
   1.1121000e+03   1.3965844e+00
   1.1121500e+03   1.3848648e+00
   1.1122000e+03   1.3841376e+00
   1.1122500e+03   1.3840073e+00
   1.1123000e+03   1.3829102e+00
   1.1123500e+03   1.3760922e+00
   1.1124000e+03   1.3763839e+00
   1.1124500e+03   1.3737484e+00
   1.1125000e+03   1.3754508e+00
   1.1125500e+03   1.3730481e+00
   1.1126000e+03   1.3663842e+00
   1.1126500e+03   1.3696111e+00
   1.1127000e+03   1.3799972e+00
   1.1127500e+03   1.3822985e+00
   1.1128000e+03   1.3746746e+00
   1.1128500e+03   1.3727929e+00
   1.1129000e+03   1.3733567e+00
   1.1129500e+03   1.3664951e+00
   1.1130000e+03   1.3623011e+00
   1.1130500e+03   1.3732921e+00
   1.1131000e+03   1.3908500e+00
   1.1131500e+03   1.4045089e+00
   1.1132000e+03   1.4125296e+00
   1.1132500e+03   1.4106951e+00
   1.1133000e+03   1.4081390e+00
   1.1133500e+03   1.4031301e+00
   1.1134000e+03   1.3886256e+00
   1.1134500e+03   1.3759313e+00
   1.1135000e+03   1.3790166e+00
   1.1135500e+03   1.3848080e+00
   1.1136000e+03   1.3918257e+00
   1.1136500e+03   1.3946295e+00
   1.1137000e+03   1.3969826e+00
   1.1137500e+03   1.3956786e+00
   1.1138000e+03   1.3908133e+00
   1.1138500e+03   1.3802065e+00
   1.1139000e+03   1.3841997e+00
   1.1139500e+03   1.3972245e+00
   1.1140000e+03   1.4078699e+00
   1.1140500e+03   1.4004175e+00
   1.1141000e+03   1.3922385e+00
   1.1141500e+03   1.3776981e+00
   1.1142000e+03   1.3600390e+00
   1.1142500e+03   1.3420202e+00
   1.1143000e+03   1.3382202e+00
   1.1143500e+03   1.3413610e+00
   1.1144000e+03   1.3493978e+00
   1.1144500e+03   1.3573816e+00
   1.1145000e+03   1.3572660e+00
   1.1145500e+03   1.3579546e+00
   1.1146000e+03   1.3526850e+00
   1.1146500e+03   1.3463994e+00
   1.1147000e+03   1.3441883e+00
   1.1147500e+03   1.3517137e+00
   1.1148000e+03   1.3636000e+00
   1.1148500e+03   1.3790791e+00
   1.1149000e+03   1.3887020e+00
   1.1149500e+03   1.3852563e+00
   1.1150000e+03   1.3799333e+00
   1.1150500e+03   1.3706453e+00
   1.1151000e+03   1.3574259e+00
   1.1151500e+03   1.3488846e+00
   1.1152000e+03   1.3526444e+00
   1.1152500e+03   1.3551828e+00
   1.1153000e+03   1.3576114e+00
   1.1153500e+03   1.3569795e+00
   1.1154000e+03   1.3514186e+00
   1.1154500e+03   1.3517450e+00
   1.1155000e+03   1.3529336e+00
   1.1155500e+03   1.3543948e+00
   1.1156000e+03   1.3582495e+00
   1.1156500e+03   1.3640264e+00
   1.1157000e+03   1.3606488e+00
   1.1157500e+03   1.3561061e+00
   1.1158000e+03   1.3462096e+00
   1.1158500e+03   1.3464328e+00
   1.1159000e+03   1.3574109e+00
   1.1159500e+03   1.3632378e+00
   1.1160000e+03   1.3721078e+00
   1.1160500e+03   1.3865663e+00
   1.1161000e+03   1.3902786e+00
   1.1161500e+03   1.3858272e+00
   1.1162000e+03   1.3802269e+00
   1.1162500e+03   1.3743284e+00
   1.1163000e+03   1.3620246e+00
   1.1163500e+03   1.3634290e+00
   1.1164000e+03   1.3643047e+00
   1.1164500e+03   1.3670468e+00
   1.1165000e+03   1.3695564e+00
   1.1165500e+03   1.3785908e+00
   1.1166000e+03   1.3779356e+00
   1.1166500e+03   1.3640780e+00
   1.1167000e+03   1.3528042e+00
   1.1167500e+03   1.3501791e+00
   1.1168000e+03   1.3468702e+00
   1.1168500e+03   1.3474485e+00
   1.1169000e+03   1.3551512e+00
   1.1169500e+03   1.3607426e+00
   1.1170000e+03   1.3574306e+00
   1.1170500e+03   1.3535783e+00
   1.1171000e+03   1.3473129e+00
   1.1171500e+03   1.3493343e+00
   1.1172000e+03   1.3590024e+00
   1.1172500e+03   1.3750568e+00
   1.1173000e+03   1.3846383e+00
   1.1173500e+03   1.3875319e+00
   1.1174000e+03   1.3956825e+00
   1.1174500e+03   1.4017195e+00
   1.1175000e+03   1.3966492e+00
   1.1175500e+03   1.3915348e+00
   1.1176000e+03   1.4002516e+00
   1.1176500e+03   1.4098673e+00
   1.1177000e+03   1.4121522e+00
   1.1177500e+03   1.4089131e+00
   1.1178000e+03   1.4076384e+00
   1.1178500e+03   1.4008765e+00
   1.1179000e+03   1.3861521e+00
   1.1179500e+03   1.3719259e+00
   1.1180000e+03   1.3675703e+00
   1.1180500e+03   1.3689352e+00
   1.1181000e+03   1.3736392e+00
   1.1181500e+03   1.3726139e+00
   1.1182000e+03   1.3708081e+00
   1.1182500e+03   1.3619104e+00
   1.1183000e+03   1.3611077e+00
   1.1183500e+03   1.3603413e+00
   1.1184000e+03   1.3618064e+00
   1.1184500e+03   1.3707253e+00
   1.1185000e+03   1.3860304e+00
   1.1185500e+03   1.3912954e+00
   1.1186000e+03   1.3823498e+00
   1.1186500e+03   1.3700355e+00
   1.1187000e+03   1.3556396e+00
   1.1187500e+03   1.3461050e+00
   1.1188000e+03   1.3328313e+00
   1.1188500e+03   1.3296000e+00
   1.1189000e+03   1.3295234e+00
   1.1189500e+03   1.3243646e+00
   1.1190000e+03   1.3160019e+00
   1.1190500e+03   1.3075275e+00
   1.1191000e+03   1.3040216e+00
   1.1191500e+03   1.3058316e+00
   1.1192000e+03   1.3146998e+00
   1.1192500e+03   1.3186616e+00
   1.1193000e+03   1.3296900e+00
   1.1193500e+03   1.3406779e+00
   1.1194000e+03   1.3510483e+00
   1.1194500e+03   1.3509334e+00
   1.1195000e+03   1.3524518e+00
   1.1195500e+03   1.3586747e+00
   1.1196000e+03   1.3626277e+00
   1.1196500e+03   1.3592406e+00
   1.1197000e+03   1.3533051e+00
   1.1197500e+03   1.3503269e+00
   1.1198000e+03   1.3481594e+00
   1.1198500e+03   1.3413339e+00
   1.1199000e+03   1.3342547e+00
   1.1199500e+03   1.3330224e+00
   1.1200000e+03   1.3371518e+00
   1.1200500e+03   1.3392737e+00
   1.1201000e+03   1.3446198e+00
   1.1201500e+03   1.3481117e+00
   1.1202000e+03   1.3531253e+00
   1.1202500e+03   1.3494188e+00
   1.1203000e+03   1.3394450e+00
   1.1203500e+03   1.3251849e+00
   1.1204000e+03   1.3189177e+00
   1.1204500e+03   1.3163746e+00
   1.1205000e+03   1.3194309e+00
   1.1205500e+03   1.3258720e+00
   1.1206000e+03   1.3370871e+00
   1.1206500e+03   1.3488274e+00
   1.1207000e+03   1.3524987e+00
   1.1207500e+03   1.3488316e+00
   1.1208000e+03   1.3419747e+00
   1.1208500e+03   1.3369092e+00
   1.1209000e+03   1.3420049e+00
   1.1209500e+03   1.3464256e+00
   1.1210000e+03   1.3462583e+00
   1.1210500e+03   1.3490016e+00
   1.1211000e+03   1.3507038e+00
   1.1211500e+03   1.3415937e+00
   1.1212000e+03   1.3345120e+00
   1.1212500e+03   1.3324371e+00
   1.1213000e+03   1.3336349e+00
   1.1213500e+03   1.3377204e+00
   1.1214000e+03   1.3329266e+00
   1.1214500e+03   1.3261319e+00
   1.1215000e+03   1.3201827e+00
   1.1215500e+03   1.3143481e+00
   1.1216000e+03   1.3059966e+00
   1.1216500e+03   1.3108998e+00
   1.1217000e+03   1.3237802e+00
   1.1217500e+03   1.3376968e+00
   1.1218000e+03   1.3469437e+00
   1.1218500e+03   1.3556854e+00
   1.1219000e+03   1.3542619e+00
   1.1219500e+03   1.3425297e+00
   1.1220000e+03   1.3338062e+00
   1.1220500e+03   1.3241919e+00
   1.1221000e+03   1.3146309e+00
   1.1221500e+03   1.3197783e+00
   1.1222000e+03   1.3302081e+00
   1.1222500e+03   1.3386340e+00
   1.1223000e+03   1.3435934e+00
   1.1223500e+03   1.3388157e+00
   1.1224000e+03   1.3322046e+00
   1.1224500e+03   1.3327861e+00
   1.1225000e+03   1.3307575e+00
   1.1225500e+03   1.3412666e+00
   1.1226000e+03   1.3616708e+00
   1.1226500e+03   1.3703006e+00
   1.1227000e+03   1.3686653e+00
   1.1227500e+03   1.3707104e+00
   1.1228000e+03   1.3713317e+00
   1.1228500e+03   1.3772094e+00
   1.1229000e+03   1.3894174e+00
   1.1229500e+03   1.4034335e+00
   1.1230000e+03   1.4114921e+00
   1.1230500e+03   1.4130321e+00
   1.1231000e+03   1.4017345e+00
   1.1231500e+03   1.3860668e+00
   1.1232000e+03   1.3598389e+00
   1.1232500e+03   1.3400210e+00
   1.1233000e+03   1.3200769e+00
   1.1233500e+03   1.3094034e+00
   1.1234000e+03   1.3094829e+00
   1.1234500e+03   1.3213546e+00
   1.1235000e+03   1.3305855e+00
   1.1235500e+03   1.3396942e+00
   1.1236000e+03   1.3473037e+00
   1.1236500e+03   1.3497511e+00
   1.1237000e+03   1.3550310e+00
   1.1237500e+03   1.3633992e+00
   1.1238000e+03   1.3658044e+00
   1.1238500e+03   1.3680775e+00
   1.1239000e+03   1.3670768e+00
   1.1239500e+03   1.3647764e+00
   1.1240000e+03   1.3546866e+00
   1.1240500e+03   1.3451306e+00
   1.1241000e+03   1.3400678e+00
   1.1241500e+03   1.3472746e+00
   1.1242000e+03   1.3510682e+00
   1.1242500e+03   1.3544684e+00
   1.1243000e+03   1.3576163e+00
   1.1243500e+03   1.3576255e+00
   1.1244000e+03   1.3471159e+00
   1.1244500e+03   1.3345221e+00
   1.1245000e+03   1.3247076e+00
   1.1245500e+03   1.3230127e+00
   1.1246000e+03   1.3325966e+00
   1.1246500e+03   1.3411025e+00
   1.1247000e+03   1.3498511e+00
   1.1247500e+03   1.3579705e+00
   1.1248000e+03   1.3667388e+00
   1.1248500e+03   1.3612058e+00
   1.1249000e+03   1.3582963e+00
   1.1249500e+03   1.3603649e+00
   1.1250000e+03   1.3557331e+00


==> Temperature-tunable metasurfaces/Data/284K_LSA_verticallyrised.dat <==
   1.1250000e+03   9.6619645e-01
   1.1249500e+03   9.6627376e-01
   1.1249000e+03   9.6635077e-01
   1.1248500e+03   9.6642730e-01
   1.1248000e+03   9.6650329e-01
   1.1247500e+03   9.6657881e-01
   1.1247000e+03   9.6665368e-01
   1.1246500e+03   9.6672782e-01
   1.1246000e+03   9.6680120e-01
   1.1245500e+03   9.6687374e-01
   1.1245000e+03   9.6694538e-01
   1.1244500e+03   9.6701607e-01
   1.1244000e+03   9.6708569e-01
   1.1243500e+03   9.6715424e-01
   1.1243000e+03   9.6722159e-01
   1.1242500e+03   9.6728769e-01
   1.1242000e+03   9.6735248e-01
   1.1241500e+03   9.6741584e-01
   1.1241000e+03   9.6747783e-01
   1.1240500e+03   9.6753821e-01
   1.1240000e+03   9.6759704e-01
   1.1239500e+03   9.6765420e-01
   1.1239000e+03   9.6770963e-01
   1.1238500e+03   9.6776328e-01
   1.1238000e+03   9.6781501e-01
   1.1237500e+03   9.6786478e-01
   1.1237000e+03   9.6791253e-01
   1.1236500e+03   9.6795818e-01
   1.1236000e+03   9.6800169e-01
   1.1235500e+03   9.6804294e-01
   1.1235000e+03   9.6808192e-01
   1.1234500e+03   9.6811852e-01
   1.1234000e+03   9.6815273e-01
   1.1233500e+03   9.6818438e-01
   1.1233000e+03   9.6821341e-01
   1.1232500e+03   9.6823987e-01
   1.1232000e+03   9.6826360e-01
   1.1231500e+03   9.6828458e-01
   1.1231000e+03   9.6830276e-01
   1.1230500e+03   9.6831802e-01
   1.1230000e+03   9.6833030e-01
   1.1229500e+03   9.6833959e-01
   1.1229000e+03   9.6834579e-01
   1.1228500e+03   9.6834889e-01
   1.1228000e+03   9.6834883e-01
   1.1227500e+03   9.6834549e-01
   1.1227000e+03   9.6833894e-01
   1.1226500e+03   9.6832904e-01
   1.1226000e+03   9.6831575e-01
   1.1225500e+03   9.6829906e-01
   1.1225000e+03   9.6827892e-01
   1.1224500e+03   9.6825531e-01
   1.1224000e+03   9.6822819e-01
   1.1223500e+03   9.6819750e-01
   1.1223000e+03   9.6816328e-01
   1.1222500e+03   9.6812543e-01
   1.1222000e+03   9.6808401e-01
   1.1221500e+03   9.6803895e-01
   1.1221000e+03   9.6799031e-01
   1.1220500e+03   9.6793804e-01
   1.1220000e+03   9.6788207e-01
   1.1219500e+03   9.6782252e-01
   1.1219000e+03   9.6775940e-01
   1.1218500e+03   9.6769258e-01
   1.1218000e+03   9.6762225e-01
   1.1217500e+03   9.6754828e-01
   1.1217000e+03   9.6747086e-01
   1.1216500e+03   9.6738997e-01
   1.1216000e+03   9.6730557e-01
   1.1215500e+03   9.6721777e-01
   1.1215000e+03   9.6712664e-01
   1.1214500e+03   9.6703223e-01
   1.1214000e+03   9.6693459e-01
   1.1213500e+03   9.6683380e-01
   1.1213000e+03   9.6672997e-01
   1.1212500e+03   9.6662310e-01
   1.1212000e+03   9.6651331e-01
   1.1211500e+03   9.6640077e-01
   1.1211000e+03   9.6628550e-01
   1.1210500e+03   9.6616760e-01
   1.1210000e+03   9.6604726e-01
   1.1209500e+03   9.6592453e-01
   1.1209000e+03   9.6579960e-01
   1.1208500e+03   9.6567252e-01
   1.1208000e+03   9.6554348e-01
   1.1207500e+03   9.6541253e-01
   1.1207000e+03   9.6527997e-01
   1.1206500e+03   9.6514580e-01
   1.1206000e+03   9.6501032e-01
   1.1205500e+03   9.6487352e-01
   1.1205000e+03   9.6473566e-01
   1.1204500e+03   9.6459690e-01
   1.1204000e+03   9.6445736e-01
   1.1203500e+03   9.6431729e-01
   1.1203000e+03   9.6417675e-01
   1.1202500e+03   9.6403602e-01
   1.1202000e+03   9.6389523e-01
   1.1201500e+03   9.6375457e-01
   1.1201000e+03   9.6361420e-01
   1.1200500e+03   9.6347425e-01
   1.1200000e+03   9.6333501e-01
   1.1199500e+03   9.6319661e-01
   1.1199000e+03   9.6305922e-01
   1.1198500e+03   9.6292296e-01
   1.1198000e+03   9.6278820e-01
   1.1197500e+03   9.6265486e-01
   1.1197000e+03   9.6252325e-01
   1.1196500e+03   9.6239355e-01
   1.1196000e+03   9.6226582e-01
   1.1195500e+03   9.6214035e-01
   1.1195000e+03   9.6201727e-01
   1.1194500e+03   9.6189663e-01
   1.1194000e+03   9.6177873e-01
   1.1193500e+03   9.6166363e-01
   1.1193000e+03   9.6155146e-01
   1.1192500e+03   9.6144238e-01
   1.1192000e+03   9.6133658e-01
   1.1191500e+03   9.6123412e-01
   1.1191000e+03   9.6113512e-01
   1.1190500e+03   9.6103969e-01
   1.1190000e+03   9.6094802e-01
   1.1189500e+03   9.6086010e-01
   1.1189000e+03   9.6077606e-01
   1.1188500e+03   9.6069601e-01
   1.1188000e+03   9.6062008e-01
   1.1187500e+03   9.6054825e-01
   1.1187000e+03   9.6048066e-01
   1.1186500e+03   9.6041736e-01
   1.1186000e+03   9.6035835e-01
   1.1185500e+03   9.6030375e-01
   1.1185000e+03   9.6025363e-01
   1.1184500e+03   9.6020797e-01
   1.1184000e+03   9.6016684e-01
   1.1183500e+03   9.6013025e-01
   1.1183000e+03   9.6009824e-01
   1.1182500e+03   9.6007076e-01
   1.1182000e+03   9.6004787e-01
   1.1181500e+03   9.6002963e-01
   1.1181000e+03   9.6001598e-01
   1.1180500e+03   9.6000692e-01
   1.1180000e+03   9.6000239e-01
   1.1179500e+03   9.6000245e-01
   1.1179000e+03   9.6000710e-01
   1.1178500e+03   9.6001622e-01
   1.1178000e+03   9.6002987e-01
   1.1177500e+03   9.6004799e-01
   1.1177000e+03   9.6007046e-01
   1.1176500e+03   9.6009740e-01
   1.1176000e+03   9.6012864e-01
   1.1175500e+03   9.6016416e-01
   1.1175000e+03   9.6020392e-01
   1.1174500e+03   9.6024791e-01
   1.1174000e+03   9.6029601e-01
   1.1173500e+03   9.6034816e-01
   1.1173000e+03   9.6040431e-01
   1.1172500e+03   9.6046439e-01
   1.1172000e+03   9.6052840e-01
   1.1171500e+03   9.6059623e-01
   1.1171000e+03   9.6066776e-01
   1.1170500e+03   9.6074298e-01
   1.1170000e+03   9.6082184e-01
   1.1169500e+03   9.6090415e-01
   1.1169000e+03   9.6098992e-01
   1.1168500e+03   9.6107909e-01
   1.1168000e+03   9.6117154e-01
   1.1167500e+03   9.6126720e-01
   1.1167000e+03   9.6136597e-01
   1.1166500e+03   9.6146783e-01
   1.1166000e+03   9.6157262e-01
   1.1165500e+03   9.6168026e-01
   1.1165000e+03   9.6179077e-01
   1.1164500e+03   9.6190396e-01
   1.1164000e+03   9.6201983e-01
   1.1163500e+03   9.6213821e-01
   1.1163000e+03   9.6225903e-01
   1.1162500e+03   9.6238223e-01
   1.1162000e+03   9.6250776e-01
   1.1161500e+03   9.6263549e-01
   1.1161000e+03   9.6276531e-01
   1.1160500e+03   9.6289721e-01
   1.1160000e+03   9.6303102e-01
   1.1159500e+03   9.6316663e-01
   1.1159000e+03   9.6330407e-01
   1.1158500e+03   9.6344319e-01
   1.1158000e+03   9.6358386e-01
   1.1157500e+03   9.6372607e-01
   1.1157000e+03   9.6386972e-01
   1.1156500e+03   9.6401462e-01
   1.1156000e+03   9.6416077e-01
   1.1155500e+03   9.6430805e-01
   1.1155000e+03   9.6445641e-01
   1.1154500e+03   9.6460572e-01
   1.1154000e+03   9.6475586e-01
   1.1153500e+03   9.6490678e-01
   1.1153000e+03   9.6505836e-01
   1.1152500e+03   9.6521047e-01
   1.1152000e+03   9.6536318e-01
   1.1151500e+03   9.6551618e-01
   1.1151000e+03   9.6566948e-01
   1.1150500e+03   9.6582297e-01
   1.1150000e+03   9.6597657e-01
   1.1149500e+03   9.6613011e-01
   1.1149000e+03   9.6628353e-01
   1.1148500e+03   9.6643672e-01
   1.1148000e+03   9.6658960e-01
   1.1147500e+03   9.6674201e-01
   1.1147000e+03   9.6689388e-01
   1.1146500e+03   9.6704504e-01
   1.1146000e+03   9.6719548e-01
   1.1145500e+03   9.6734503e-01
   1.1145000e+03   9.6749351e-01
   1.1144500e+03   9.6764091e-01
   1.1144000e+03   9.6778706e-01
   1.1143500e+03   9.6793178e-01
   1.1143000e+03   9.6807501e-01
   1.1142500e+03   9.6821657e-01
   1.1142000e+03   9.6835634e-01
   1.1141500e+03   9.6849421e-01
   1.1141000e+03   9.6863005e-01
   1.1140500e+03   9.6876362e-01
   1.1140000e+03   9.6889487e-01
   1.1139500e+03   9.6902368e-01
   1.1139000e+03   9.6914980e-01
   1.1138500e+03   9.6927312e-01
   1.1138000e+03   9.6939346e-01
   1.1137500e+03   9.6951071e-01
   1.1137000e+03   9.6962467e-01
   1.1136500e+03   9.6973518e-01
   1.1136000e+03   9.6984205e-01
   1.1135500e+03   9.6994516e-01
   1.1135000e+03   9.7004423e-01
   1.1134500e+03   9.7013912e-01
   1.1134000e+03   9.7022972e-01
   1.1133500e+03   9.7031579e-01
   1.1133000e+03   9.7039697e-01
   1.1132500e+03   9.7047338e-01
   1.1132000e+03   9.7054455e-01
   1.1131500e+03   9.7061035e-01
   1.1131000e+03   9.7067067e-01
   1.1130500e+03   9.7072527e-01
   1.1130000e+03   9.7077379e-01
   1.1129500e+03   9.7081623e-01
   1.1129000e+03   9.7085223e-01
   1.1128500e+03   9.7088167e-01
   1.1128000e+03   9.7090420e-01
   1.1127500e+03   9.7091970e-01
   1.1127000e+03   9.7092793e-01
   1.1126500e+03   9.7092864e-01
   1.1126000e+03   9.7092161e-01
   1.1125500e+03   9.7090671e-01
   1.1125000e+03   9.7088358e-01
   1.1124500e+03   9.7085211e-01
   1.1124000e+03   9.7081205e-01
   1.1123500e+03   9.7076330e-01
   1.1123000e+03   9.7070548e-01
   1.1122500e+03   9.7063848e-01
   1.1122000e+03   9.7056207e-01
   1.1121500e+03   9.7047612e-01
   1.1121000e+03   9.7038052e-01
   1.1120500e+03   9.7027490e-01
   1.1120000e+03   9.7015938e-01
   1.1119500e+03   9.7003350e-01
   1.1119000e+03   9.6989730e-01
   1.1118500e+03   9.6975067e-01
   1.1118000e+03   9.6959356e-01
   1.1117500e+03   9.6942571e-01
   1.1117000e+03   9.6924719e-01
   1.1116500e+03   9.6905789e-01
   1.1116000e+03   9.6885780e-01
   1.1115500e+03   9.6864686e-01
   1.1115000e+03   9.6842519e-01
   1.1114500e+03   9.6819273e-01
   1.1114000e+03   9.6794966e-01
   1.1113500e+03   9.6769586e-01
   1.1113000e+03   9.6743170e-01
   1.1112500e+03   9.6715722e-01
   1.1112000e+03   9.6687248e-01
   1.1111500e+03   9.6657780e-01
   1.1111000e+03   9.6627346e-01
   1.1110500e+03   9.6595958e-01
   1.1110000e+03   9.6563652e-01
   1.1109500e+03   9.6530464e-01
   1.1109000e+03   9.6496418e-01
   1.1108500e+03   9.6461567e-01
   1.1108000e+03   9.6425936e-01
   1.1107500e+03   9.6389583e-01
   1.1107000e+03   9.6352556e-01
   1.1106500e+03   9.6314904e-01
   1.1106000e+03   9.6276674e-01
   1.1105500e+03   9.6237919e-01
   1.1105000e+03   9.6198705e-01
   1.1104500e+03   9.6159098e-01
   1.1104000e+03   9.6119157e-01
   1.1103500e+03   9.6078941e-01
   1.1103000e+03   9.6038523e-01
   1.1102500e+03   9.5997968e-01
   1.1102000e+03   9.5957342e-01
   1.1101500e+03   9.5916715e-01
   1.1101000e+03   9.5876166e-01
   1.1100500e+03   9.5835766e-01
   1.1100000e+03   9.5795575e-01
   1.1099500e+03   9.5755670e-01
   1.1099000e+03   9.5716122e-01
   1.1098500e+03   9.5676997e-01
   1.1098000e+03   9.5638368e-01
   1.1097500e+03   9.5600310e-01
   1.1097000e+03   9.5562878e-01
   1.1096500e+03   9.5526138e-01
   1.1096000e+03   9.5490161e-01
   1.1095500e+03   9.5454994e-01
   1.1095000e+03   9.5420703e-01
   1.1094500e+03   9.5387349e-01
   1.1094000e+03   9.5354977e-01
   1.1093500e+03   9.5323643e-01
   1.1093000e+03   9.5293394e-01
   1.1092500e+03   9.5264259e-01
   1.1092000e+03   9.5236299e-01
   1.1091500e+03   9.5209542e-01
   1.1091000e+03   9.5184019e-01
   1.1090500e+03   9.5159766e-01
   1.1090000e+03   9.5136806e-01
   1.1089500e+03   9.5115170e-01
   1.1089000e+03   9.5094869e-01
   1.1088500e+03   9.5075926e-01
   1.1088000e+03   9.5058355e-01
   1.1087500e+03   9.5042160e-01
   1.1087000e+03   9.5027360e-01
   1.1086500e+03   9.5013961e-01
   1.1086000e+03   9.5001957e-01
   1.1085500e+03   9.4991353e-01
   1.1085000e+03   9.4982150e-01
   1.1084500e+03   9.4974342e-01
   1.1084000e+03   9.4967917e-01
   1.1083500e+03   9.4962874e-01
   1.1083000e+03   9.4959197e-01
   1.1082500e+03   9.4956872e-01
   1.1082000e+03   9.4955889e-01
   1.1081500e+03   9.4956228e-01
   1.1081000e+03   9.4957885e-01
   1.1080500e+03   9.4960824e-01
   1.1080000e+03   9.4965038e-01
   1.1079500e+03   9.4970504e-01
   1.1079000e+03   9.4977197e-01
   1.1078500e+03   9.4985095e-01
   1.1078000e+03   9.4994184e-01
   1.1077500e+03   9.5004436e-01
   1.1077000e+03   9.5015833e-01
   1.1076500e+03   9.5028344e-01
   1.1076000e+03   9.5041952e-01
   1.1075500e+03   9.5056638e-01
   1.1075000e+03   9.5072368e-01
   1.1074500e+03   9.5089129e-01
   1.1074000e+03   9.5106891e-01
   1.1073500e+03   9.5125643e-01
   1.1073000e+03   9.5145348e-01
   1.1072500e+03   9.5165995e-01
   1.1072000e+03   9.5187554e-01
   1.1071500e+03   9.5210013e-01
   1.1071000e+03   9.5233354e-01
   1.1070500e+03   9.5257548e-01
   1.1070000e+03   9.5282582e-01
   1.1069500e+03   9.5308432e-01
   1.1069000e+03   9.5335087e-01
   1.1068500e+03   9.5362523e-01
   1.1068000e+03   9.5390734e-01
   1.1067500e+03   9.5419696e-01
   1.1067000e+03   9.5449403e-01
   1.1066500e+03   9.5479831e-01
   1.1066000e+03   9.5510975e-01
   1.1065500e+03   9.5542815e-01
   1.1065000e+03   9.5575348e-01
   1.1064500e+03   9.5608553e-01
   1.1064000e+03   9.5642427e-01
   1.1063500e+03   9.5676968e-01
   1.1063000e+03   9.5712146e-01
   1.1062500e+03   9.5747975e-01
   1.1062000e+03   9.5784441e-01
   1.1061500e+03   9.5821533e-01
   1.1061000e+03   9.5859251e-01
   1.1060500e+03   9.5897588e-01
   1.1060000e+03   9.5936540e-01
   1.1059500e+03   9.5976105e-01
   1.1059000e+03   9.6016285e-01
   1.1058500e+03   9.6057078e-01
   1.1058000e+03   9.6098480e-01
   1.1057500e+03   9.6140489e-01
   1.1057000e+03   9.6183112e-01
   1.1056500e+03   9.6226356e-01
   1.1056000e+03   9.6270213e-01
   1.1055500e+03   9.6314702e-01
   1.1055000e+03   9.6359804e-01
   1.1054500e+03   9.6405545e-01
   1.1054000e+03   9.6451917e-01
   1.1053500e+03   9.6498940e-01
   1.1053000e+03   9.6546629e-01
   1.1052500e+03   9.6594975e-01
   1.1052000e+03   9.6643993e-01
   1.1051500e+03   9.6693698e-01
   1.1051000e+03   9.6744087e-01
   1.1050500e+03   9.6795187e-01
   1.1050000e+03   9.6847013e-01
   1.1049500e+03   9.6899578e-01
   1.1049000e+03   9.6952894e-01
   1.1048500e+03   9.7006962e-01
   1.1048000e+03   9.7061822e-01
   1.1047500e+03   9.7117481e-01
   1.1047000e+03   9.7173974e-01
   1.1046500e+03   9.7231302e-01
   1.1046000e+03   9.7289500e-01
   1.1045500e+03   9.7348580e-01
   1.1045000e+03   9.7408578e-01
   1.1044500e+03   9.7469518e-01
   1.1044000e+03   9.7531411e-01
   1.1043500e+03   9.7594318e-01
   1.1043000e+03   9.7658226e-01
   1.1042500e+03   9.7723195e-01
   1.1042000e+03   9.7789249e-01
   1.1041500e+03   9.7856411e-01
   1.1041000e+03   9.7924742e-01
   1.1040500e+03   9.7994265e-01
   1.1040000e+03   9.8065004e-01
   1.1039500e+03   9.8137006e-01
   1.1039000e+03   9.8210308e-01
   1.1038500e+03   9.8284969e-01
   1.1038000e+03   9.8361012e-01
   1.1037500e+03   9.8438498e-01
   1.1037000e+03   9.8517475e-01
   1.1036500e+03   9.8597977e-01
   1.1036000e+03   9.8680076e-01
   1.1035500e+03   9.8763809e-01
   1.1035000e+03   9.8849222e-01
   1.1034500e+03   9.8936388e-01
   1.1034000e+03   9.9025366e-01
   1.1033500e+03   9.9116203e-01
   1.1033000e+03   9.9208972e-01
   1.1032500e+03   9.9303684e-01
   1.1032000e+03   9.9400458e-01
   1.1031500e+03   9.9499306e-01
   1.1031000e+03   9.9600300e-01
   1.1030500e+03   9.9703500e-01
   1.1030000e+03   9.9808988e-01
   1.1029500e+03   9.9916777e-01
   1.1029000e+03   1.0002693e+00
   1.1028500e+03   1.0013946e+00
   1.1028000e+03   1.0025440e+00
   1.1027500e+03   1.0037181e+00
   1.1027000e+03   1.0049164e+00
   1.1026500e+03   1.0061394e+00
   1.1026000e+03   1.0073864e+00
   1.1025500e+03   1.0086568e+00
   1.1025000e+03   1.0099495e+00
   1.1024500e+03   1.0112633e+00
   1.1024000e+03   1.0125962e+00
   1.1023500e+03   1.0139458e+00
   1.1023000e+03   1.0153086e+00
   1.1022500e+03   1.0166799e+00
   1.1022000e+03   1.0180540e+00
   1.1021500e+03   1.0194236e+00
   1.1021000e+03   1.0207792e+00
   1.1020500e+03   1.0221088e+00
   1.1020000e+03   1.0233975e+00
   1.1019500e+03   1.0246262e+00
   1.1019000e+03   1.0257709e+00
   1.1018500e+03   1.0268010e+00
   1.1018000e+03   1.0276780e+00
   1.1017500e+03   1.0283535e+00
   1.1017000e+03   1.0287656e+00
   1.1016500e+03   1.0288360e+00
   1.1016000e+03   1.0284644e+00
   1.1015500e+03   1.0275244e+00
   1.1015000e+03   1.0258535e+00
   1.1014500e+03   1.0232449e+00
   1.1014000e+03   1.0194344e+00
   1.1013500e+03   1.0140861e+00
   1.1013000e+03   1.0067752e+00
   1.1012500e+03   9.9697146e-01
   1.1012000e+03   9.8401627e-01
   1.1011500e+03   9.6712592e-01
   1.1011000e+03   9.4539777e-01
   1.1010500e+03   9.1786865e-01
   1.1010000e+03   8.8365069e-01
   1.1009500e+03   8.4216794e-01
   1.1009000e+03   7.9352853e-01
   1.1008500e+03   7.3894486e-01
   1.1008000e+03   6.8110046e-01
   1.1007500e+03   6.2408874e-01
   1.1007000e+03   5.7282123e-01
   1.1006500e+03   5.3179035e-01
   1.1006000e+03   5.0388155e-01
   1.1005500e+03   4.8973742e-01
   1.1005000e+03   4.8800191e-01
   1.1004500e+03   4.9610272e-01
   1.1004000e+03   5.1113567e-01
   1.1003500e+03   5.3046104e-01
   1.1003000e+03   5.5199334e-01
   1.1002500e+03   5.7424054e-01
   1.1002000e+03   5.9621307e-01
   1.1001500e+03   6.1730531e-01
   1.1001000e+03   6.3719592e-01
   1.1000500e+03   6.5573117e-01
   1.1000000e+03   6.7287961e-01
   1.0999500e+03   6.8867645e-01
   1.0999000e+03   7.0318982e-01
   1.0998500e+03   7.1651098e-01
   1.0998000e+03   7.2873923e-01
   1.0997500e+03   7.3997030e-01
   1.0997000e+03   7.5029871e-01
   1.0996500e+03   7.5981197e-01
   1.0996000e+03   7.6858696e-01
   1.0995500e+03   7.7669755e-01
   1.0995000e+03   7.8420553e-01
   1.0994500e+03   7.9117081e-01
   1.0994000e+03   7.9764429e-01
   1.0993500e+03   8.0367443e-01
   1.0993000e+03   8.0930016e-01
   1.0992500e+03   8.1455889e-01
   1.0992000e+03   8.1948289e-01
   1.0991500e+03   8.2410213e-01
   1.0991000e+03   8.2844272e-01
   1.0990500e+03   8.3252779e-01
   1.0990000e+03   8.3637932e-01
   1.0989500e+03   8.4001497e-01
   1.0989000e+03   8.4345314e-01
   1.0988500e+03   8.4670797e-01
   1.0988000e+03   8.4979466e-01
   1.0987500e+03   8.5272500e-01
   1.0987000e+03   8.5551080e-01
   1.0986500e+03   8.5816243e-01
   1.0986000e+03   8.6068931e-01
   1.0985500e+03   8.6310008e-01
   1.0985000e+03   8.6540237e-01
   1.0984500e+03   8.6760387e-01
   1.0984000e+03   8.6971060e-01
   1.0983500e+03   8.7172911e-01
   1.0983000e+03   8.7366453e-01
   1.0982500e+03   8.7552217e-01
   1.0982000e+03   8.7730673e-01
   1.0981500e+03   8.7902239e-01
   1.0981000e+03   8.8067338e-01
   1.0980500e+03   8.8226321e-01
   1.0980000e+03   8.8379553e-01
   1.0979500e+03   8.8527331e-01
   1.0979000e+03   8.8669971e-01
   1.0978500e+03   8.8807759e-01
   1.0978000e+03   8.8940922e-01
   1.0977500e+03   8.9069721e-01
   1.0977000e+03   8.9194378e-01
   1.0976500e+03   8.9315108e-01
   1.0976000e+03   8.9432094e-01
   1.0975500e+03   8.9545533e-01
   1.0975000e+03   8.9655581e-01
   1.0974500e+03   8.9762405e-01
   1.0974000e+03   8.9866158e-01
   1.0973500e+03   8.9966956e-01
   1.0973000e+03   9.0064964e-01
   1.0972500e+03   9.0160301e-01
   1.0972000e+03   9.0253058e-01
   1.0971500e+03   9.0343365e-01
   1.0971000e+03   9.0431342e-01
   1.0970500e+03   9.0517071e-01
   1.0970000e+03   9.0600643e-01
   1.0969500e+03   9.0682170e-01
   1.0969000e+03   9.0761706e-01
   1.0968500e+03   9.0839347e-01
   1.0968000e+03   9.0915170e-01
   1.0967500e+03   9.0989235e-01
   1.0967000e+03   9.1061625e-01
   1.0966500e+03   9.1132394e-01
   1.0966000e+03   9.1201589e-01
   1.0965500e+03   9.1269288e-01
   1.0965000e+03   9.1335544e-01
   1.0964500e+03   9.1400394e-01
   1.0964000e+03   9.1463903e-01
   1.0963500e+03   9.1526118e-01
   1.0963000e+03   9.1587082e-01
   1.0962500e+03   9.1646835e-01
   1.0962000e+03   9.1705427e-01
   1.0961500e+03   9.1762886e-01
   1.0961000e+03   9.1819260e-01
   1.0960500e+03   9.1874579e-01
   1.0960000e+03   9.1928873e-01
   1.0959500e+03   9.1982183e-01
   1.0959000e+03   9.2034534e-01
   1.0958500e+03   9.2085961e-01
   1.0958000e+03   9.2136487e-01
   1.0957500e+03   9.2186150e-01
   1.0957000e+03   9.2234954e-01
   1.0956500e+03   9.2282948e-01
   1.0956000e+03   9.2330149e-01
   1.0955500e+03   9.2376581e-01
   1.0955000e+03   9.2422268e-01
   1.0954500e+03   9.2467222e-01
   1.0954000e+03   9.2511472e-01
   1.0953500e+03   9.2555037e-01
   1.0953000e+03   9.2597935e-01
   1.0952500e+03   9.2640188e-01
   1.0952000e+03   9.2681804e-01
   1.0951500e+03   9.2722812e-01
   1.0951000e+03   9.2763218e-01
   1.0950500e+03   9.2803040e-01
   1.0950000e+03   9.2842296e-01
   1.0949500e+03   9.2880991e-01
   1.0949000e+03   9.2919150e-01
   1.0948500e+03   9.2956784e-01
   1.0948000e+03   9.2993906e-01
   1.0947500e+03   9.3030515e-01
   1.0947000e+03   9.3066642e-01
   1.0946500e+03   9.3102291e-01
   1.0946000e+03   9.3137476e-01
   1.0945500e+03   9.3172196e-01
   1.0945000e+03   9.3206468e-01
   1.0944500e+03   9.3240312e-01
   1.0944000e+03   9.3273726e-01
   1.0943500e+03   9.3306729e-01
   1.0943000e+03   9.3339315e-01
   1.0942500e+03   9.3371502e-01
   1.0942000e+03   9.3403295e-01
   1.0941500e+03   9.3434695e-01
   1.0941000e+03   9.3465725e-01
   1.0940500e+03   9.3496379e-01
   1.0940000e+03   9.3526670e-01
   1.0939500e+03   9.3556610e-01
   1.0939000e+03   9.3586192e-01
   1.0938500e+03   9.3615434e-01
   1.0938000e+03   9.3644330e-01
   1.0937500e+03   9.3672893e-01
   1.0937000e+03   9.3701133e-01
   1.0936500e+03   9.3729046e-01
   1.0936000e+03   9.3756637e-01
   1.0935500e+03   9.3783918e-01
   1.0935000e+03   9.3810889e-01
   1.0934500e+03   9.3837556e-01
   1.0934000e+03   9.3863914e-01
   1.0933500e+03   9.3889973e-01
   1.0933000e+03   9.3915740e-01
   1.0932500e+03   9.3941221e-01
   1.0932000e+03   9.3966410e-01
   1.0931500e+03   9.3991313e-01
   1.0931000e+03   9.4015935e-01
   1.0930500e+03   9.4040272e-01
   1.0930000e+03   9.4064340e-01
   1.0929500e+03   9.4088122e-01
   1.0929000e+03   9.4111636e-01
   1.0928500e+03   9.4134876e-01
   1.0928000e+03   9.4157848e-01
   1.0927500e+03   9.4180545e-01
   1.0927000e+03   9.4202975e-01
   1.0926500e+03   9.4225136e-01
   1.0926000e+03   9.4247040e-01
   1.0925500e+03   9.4268671e-01
   1.0925000e+03   9.4290033e-01
   1.0924500e+03   9.4311133e-01
   1.0924000e+03   9.4331971e-01
   1.0923500e+03   9.4352546e-01
   1.0923000e+03   9.4372854e-01
   1.0922500e+03   9.4392893e-01
   1.0922000e+03   9.4412670e-01
   1.0921500e+03   9.4432184e-01
   1.0921000e+03   9.4451419e-01
   1.0920500e+03   9.4470391e-01
   1.0920000e+03   9.4489089e-01
   1.0919500e+03   9.4507519e-01
   1.0919000e+03   9.4525674e-01
   1.0918500e+03   9.4543550e-01
   1.0918000e+03   9.4561151e-01
   1.0917500e+03   9.4578472e-01
   1.0917000e+03   9.4595507e-01
   1.0916500e+03   9.4612262e-01
   1.0916000e+03   9.4628731e-01
   1.0915500e+03   9.4644901e-01
   1.0915000e+03   9.4660786e-01
   1.0914500e+03   9.4676373e-01
   1.0914000e+03   9.4691661e-01
   1.0913500e+03   9.4706640e-01
   1.0913000e+03   9.4721314e-01
   1.0912500e+03   9.4735679e-01
   1.0912000e+03   9.4749728e-01
   1.0911500e+03   9.4763461e-01
   1.0911000e+03   9.4776866e-01
   1.0910500e+03   9.4789943e-01
   1.0910000e+03   9.4802681e-01
   1.0909500e+03   9.4815090e-01
   1.0909000e+03   9.4827148e-01
   1.0908500e+03   9.4838861e-01
   1.0908000e+03   9.4850221e-01
   1.0907500e+03   9.4861224e-01
   1.0907000e+03   9.4871858e-01
   1.0906500e+03   9.4882122e-01
   1.0906000e+03   9.4892010e-01
   1.0905500e+03   9.4901523e-01
   1.0905000e+03   9.4910643e-01
   1.0904500e+03   9.4919369e-01
   1.0904000e+03   9.4927701e-01
   1.0903500e+03   9.4935629e-01
   1.0903000e+03   9.4943139e-01
   1.0902500e+03   9.4950238e-01
   1.0902000e+03   9.4956908e-01
   1.0901500e+03   9.4963154e-01
   1.0901000e+03   9.4968966e-01
   1.0900500e+03   9.4974336e-01
   1.0900000e+03   9.4979259e-01
   1.0899500e+03   9.4983730e-01
   1.0899000e+03   9.4987747e-01
   1.0898500e+03   9.4991300e-01
   1.0898000e+03   9.4994387e-01
   1.0897500e+03   9.4996998e-01
   1.0897000e+03   9.4999138e-01
   1.0896500e+03   9.5000795e-01
   1.0896000e+03   9.5001969e-01
   1.0895500e+03   9.5002654e-01
   1.0895000e+03   9.5002851e-01
   1.0894500e+03   9.5002547e-01
   1.0894000e+03   9.5001754e-01
   1.0893500e+03   9.5000461e-01
   1.0893000e+03   9.4998667e-01
   1.0892500e+03   9.4996378e-01
   1.0892000e+03   9.4993588e-01
   1.0891500e+03   9.4990298e-01
   1.0891000e+03   9.4986507e-01
   1.0890500e+03   9.4982228e-01
   1.0890000e+03   9.4977448e-01
   1.0889500e+03   9.4972184e-01
   1.0889000e+03   9.4966439e-01
   1.0888500e+03   9.4960210e-01
   1.0888000e+03   9.4953504e-01
   1.0887500e+03   9.4946334e-01
   1.0887000e+03   9.4938704e-01
   1.0886500e+03   9.4930628e-01
   1.0886000e+03   9.4922111e-01
   1.0885500e+03   9.4913158e-01
   1.0885000e+03   9.4903794e-01
   1.0884500e+03   9.4894025e-01
   1.0884000e+03   9.4883862e-01
   1.0883500e+03   9.4873324e-01
   1.0883000e+03   9.4862428e-01
   1.0882500e+03   9.4851187e-01
   1.0882000e+03   9.4839618e-01
   1.0881500e+03   9.4827739e-01
   1.0881000e+03   9.4815573e-01
   1.0880500e+03   9.4803140e-01
   1.0880000e+03   9.4790456e-01
   1.0879500e+03   9.4777551e-01
   1.0879000e+03   9.4764444e-01
   1.0878500e+03   9.4751153e-01
   1.0878000e+03   9.4737706e-01
   1.0877500e+03   9.4724134e-01
   1.0877000e+03   9.4710449e-01
   1.0876500e+03   9.4696686e-01
   1.0876000e+03   9.4682869e-01
   1.0875500e+03   9.4669023e-01
   1.0875000e+03   9.4655171e-01
   1.0874500e+03   9.4641349e-01
   1.0874000e+03   9.4627574e-01
   1.0873500e+03   9.4613871e-01
   1.0873000e+03   9.4600269e-01
   1.0872500e+03   9.4586799e-01
   1.0872000e+03   9.4573483e-01
   1.0871500e+03   9.4560340e-01
   1.0871000e+03   9.4547400e-01
   1.0870500e+03   9.4534686e-01
   1.0870000e+03   9.4522223e-01
   1.0869500e+03   9.4510034e-01
   1.0869000e+03   9.4498137e-01
   1.0868500e+03   9.4486556e-01
   1.0868000e+03   9.4475308e-01
   1.0867500e+03   9.4464418e-01
   1.0867000e+03   9.4453898e-01
   1.0866500e+03   9.4443765e-01
   1.0866000e+03   9.4434044e-01
   1.0865500e+03   9.4424740e-01
   1.0865000e+03   9.4415870e-01
   1.0864500e+03   9.4407442e-01
   1.0864000e+03   9.4399473e-01
   1.0863500e+03   9.4391975e-01
   1.0863000e+03   9.4384948e-01
   1.0862500e+03   9.4378409e-01
   1.0862000e+03   9.4372359e-01
   1.0861500e+03   9.4366810e-01
   1.0861000e+03   9.4361755e-01
   1.0860500e+03   9.4357208e-01
   1.0860000e+03   9.4353166e-01
   1.0859500e+03   9.4349632e-01
   1.0859000e+03   9.4346604e-01
   1.0858500e+03   9.4344083e-01
   1.0858000e+03   9.4342062e-01
   1.0857500e+03   9.4340548e-01
   1.0857000e+03   9.4339529e-01
   1.0856500e+03   9.4339004e-01
   1.0856000e+03   9.4338969e-01
   1.0855500e+03   9.4339416e-01
   1.0855000e+03   9.4340339e-01
   1.0854500e+03   9.4341728e-01
   1.0854000e+03   9.4343576e-01
   1.0853500e+03   9.4345877e-01
   1.0853000e+03   9.4348624e-01
   1.0852500e+03   9.4351801e-01
   1.0852000e+03   9.4355402e-01
   1.0851500e+03   9.4359419e-01
   1.0851000e+03   9.4363842e-01
   1.0850500e+03   9.4368652e-01
   1.0850000e+03   9.4373843e-01
   1.0849500e+03   9.4379410e-01
   1.0849000e+03   9.4385335e-01
   1.0848500e+03   9.4391605e-01
   1.0848000e+03   9.4398216e-01
   1.0847500e+03   9.4405148e-01
   1.0847000e+03   9.4412395e-01
   1.0846500e+03   9.4419941e-01
   1.0846000e+03   9.4427773e-01
   1.0845500e+03   9.4435892e-01
   1.0845000e+03   9.4444272e-01
   1.0844500e+03   9.4452903e-01
   1.0844000e+03   9.4461778e-01
   1.0843500e+03   9.4470886e-01
   1.0843000e+03   9.4480214e-01
   1.0842500e+03   9.4489750e-01
   1.0842000e+03   9.4499484e-01
   1.0841500e+03   9.4509408e-01
   1.0841000e+03   9.4519499e-01
   1.0840500e+03   9.4529763e-01
   1.0840000e+03   9.4540176e-01
   1.0839500e+03   9.4550738e-01
   1.0839000e+03   9.4561431e-01
   1.0838500e+03   9.4572249e-01
   1.0838000e+03   9.4583187e-01
   1.0837500e+03   9.4594225e-01
   1.0837000e+03   9.4605360e-01
   1.0836500e+03   9.4616577e-01
   1.0836000e+03   9.4627872e-01
   1.0835500e+03   9.4639239e-01
   1.0835000e+03   9.4650659e-01
   1.0834500e+03   9.4662133e-01
   1.0834000e+03   9.4673655e-01
   1.0833500e+03   9.4685206e-01
   1.0833000e+03   9.4696781e-01
   1.0832500e+03   9.4708380e-01
   1.0832000e+03   9.4719985e-01
   1.0831500e+03   9.4731590e-01
   1.0831000e+03   9.4743189e-01
   1.0830500e+03   9.4754782e-01
   1.0830000e+03   9.4766352e-01
   1.0829500e+03   9.4777897e-01
   1.0829000e+03   9.4789407e-01
   1.0828500e+03   9.4800875e-01
   1.0828000e+03   9.4812295e-01
   1.0827500e+03   9.4823668e-01
   1.0827000e+03   9.4834980e-01
   1.0826500e+03   9.4846222e-01
   1.0826000e+03   9.4857398e-01
   1.0825500e+03   9.4868490e-01
   1.0825000e+03   9.4879505e-01
   1.0824500e+03   9.4890425e-01
   1.0824000e+03   9.4901249e-01
   1.0823500e+03   9.4911972e-01
   1.0823000e+03   9.4922587e-01
   1.0822500e+03   9.4933090e-01
   1.0822000e+03   9.4943479e-01
   1.0821500e+03   9.4953737e-01
   1.0821000e+03   9.4963870e-01
   1.0820500e+03   9.4973865e-01
   1.0820000e+03   9.4983724e-01
   1.0819500e+03   9.4993433e-01
   1.0819000e+03   9.5003000e-01
   1.0818500e+03   9.5012412e-01
   1.0818000e+03   9.5021662e-01
   1.0817500e+03   9.5030746e-01
   1.0817000e+03   9.5039657e-01
   1.0816500e+03   9.5048401e-01
   1.0816000e+03   9.5056966e-01
   1.0815500e+03   9.5065346e-01
   1.0815000e+03   9.5073542e-01
   1.0814500e+03   9.5081541e-01
   1.0814000e+03   9.5089349e-01
   1.0813500e+03   9.5096949e-01
   1.0813000e+03   9.5104346e-01
   1.0812500e+03   9.5111534e-01
   1.0812000e+03   9.5118514e-01
   1.0811500e+03   9.5125273e-01
   1.0811000e+03   9.5131812e-01
   1.0810500e+03   9.5138118e-01
   1.0810000e+03   9.5144203e-01
   1.0809500e+03   9.5150057e-01
   1.0809000e+03   9.5155671e-01
   1.0808500e+03   9.5161048e-01
   1.0808000e+03   9.5166180e-01
   1.0807500e+03   9.5171067e-01
   1.0807000e+03   9.5175710e-01
   1.0806500e+03   9.5180097e-01
   1.0806000e+03   9.5184228e-01
   1.0805500e+03   9.5188102e-01
   1.0805000e+03   9.5191720e-01
   1.0804500e+03   9.5195076e-01
   1.0804000e+03   9.5198164e-01
   1.0803500e+03   9.5200989e-01
   1.0803000e+03   9.5203546e-01
   1.0802500e+03   9.5205835e-01
   1.0802000e+03   9.5207855e-01
   1.0801500e+03   9.5209602e-01
   1.0801000e+03   9.5211080e-01
   1.0800500e+03   9.5212278e-01
   1.0800000e+03   9.5213208e-01
   1.0799500e+03   9.5213863e-01
   1.0799000e+03   9.5214245e-01
   1.0798500e+03   9.5214358e-01
   1.0798000e+03   9.5214197e-01
   1.0797500e+03   9.5213762e-01
   1.0797000e+03   9.5213065e-01
   1.0796500e+03   9.5212093e-01
   1.0796000e+03   9.5210859e-01
   1.0795500e+03   9.5209357e-01
   1.0795000e+03   9.5207593e-01
   1.0794500e+03   9.5205578e-01
   1.0794000e+03   9.5203301e-01
   1.0793500e+03   9.5200780e-01
   1.0793000e+03   9.5198009e-01
   1.0792500e+03   9.5194993e-01
   1.0792000e+03   9.5191738e-01
   1.0791500e+03   9.5188251e-01
   1.0791000e+03   9.5184538e-01
   1.0790500e+03   9.5180598e-01
   1.0790000e+03   9.5176450e-01
   1.0789500e+03   9.5172086e-01
   1.0789000e+03   9.5167521e-01
   1.0788500e+03   9.5162758e-01
   1.0788000e+03   9.5157811e-01
   1.0787500e+03   9.5152685e-01
   1.0787000e+03   9.5147386e-01
   1.0786500e+03   9.5141921e-01
   1.0786000e+03   9.5136300e-01
   1.0785500e+03   9.5130536e-01
   1.0785000e+03   9.5124635e-01
   1.0784500e+03   9.5118609e-01
   1.0784000e+03   9.5112464e-01
   1.0783500e+03   9.5106211e-01
   1.0783000e+03   9.5099864e-01
   1.0782500e+03   9.5093426e-01
   1.0782000e+03   9.5086917e-01
   1.0781500e+03   9.5080337e-01
   1.0781000e+03   9.5073709e-01
   1.0780500e+03   9.5067033e-01
   1.0780000e+03   9.5060328e-01
   1.0779500e+03   9.5053604e-01
   1.0779000e+03   9.5046863e-01
   1.0778500e+03   9.5040128e-01
   1.0778000e+03   9.5033410e-01
   1.0777500e+03   9.5026711e-01
   1.0777000e+03   9.5020041e-01
   1.0776500e+03   9.5013425e-01
   1.0776000e+03   9.5006862e-01
   1.0775500e+03   9.5000365e-01
   1.0775000e+03   9.4993952e-01
   1.0774500e+03   9.4987622e-01
   1.0774000e+03   9.4981393e-01
   1.0773500e+03   9.4975272e-01
   1.0773000e+03   9.4969270e-01
   1.0772500e+03   9.4963399e-01
   1.0772000e+03   9.4957659e-01
   1.0771500e+03   9.4952068e-01
   1.0771000e+03   9.4946632e-01
   1.0770500e+03   9.4941357e-01
   1.0770000e+03   9.4936249e-01
   1.0769500e+03   9.4931325e-01
   1.0769000e+03   9.4926581e-01
   1.0768500e+03   9.4922033e-01
   1.0768000e+03   9.4917682e-01
   1.0767500e+03   9.4913539e-01
   1.0767000e+03   9.4909600e-01
   1.0766500e+03   9.4905880e-01
   1.0766000e+03   9.4902381e-01
   1.0765500e+03   9.4899103e-01
   1.0765000e+03   9.4896057e-01
   1.0764500e+03   9.4893244e-01
   1.0764000e+03   9.4890663e-01
   1.0763500e+03   9.4888315e-01
   1.0763000e+03   9.4886211e-01
   1.0762500e+03   9.4884351e-01
   1.0762000e+03   9.4882730e-01
   1.0761500e+03   9.4881353e-01
   1.0761000e+03   9.4880220e-01
   1.0760500e+03   9.4879338e-01
   1.0760000e+03   9.4878695e-01
   1.0759500e+03   9.4878295e-01
   1.0759000e+03   9.4878146e-01
   1.0758500e+03   9.4878230e-01
   1.0758000e+03   9.4878563e-01
   1.0757500e+03   9.4879130e-01
   1.0757000e+03   9.4879934e-01
   1.0756500e+03   9.4880977e-01
   1.0756000e+03   9.4882247e-01
   1.0755500e+03   9.4883749e-01
   1.0755000e+03   9.4885478e-01
   1.0754500e+03   9.4885847e-01
   1.0754000e+03   9.4886217e-01
   1.0753500e+03   9.4886586e-01
   1.0753000e+03   9.4886950e-01
   1.0752500e+03   9.4887319e-01
   1.0752000e+03   9.4887695e-01
   1.0751500e+03   9.4888058e-01
   1.0751000e+03   9.4888422e-01
   1.0750500e+03   9.4888792e-01
   1.0750000e+03   9.4889161e-01


==> Temperature-tunable metasurfaces/Data/294K_LSA_verticallyrised.dat <==
   1.1250000e+03   1.3551376e+00
   1.1249500e+03   1.3551610e+00
   1.1249000e+03   1.3551847e+00
   1.1248500e+03   1.3552088e+00
   1.1248000e+03   1.3552332e+00
   1.1247500e+03   1.3552579e+00
   1.1247000e+03   1.3552829e+00
   1.1246500e+03   1.3553081e+00
   1.1246000e+03   1.3553336e+00
   1.1245500e+03   1.3553592e+00
   1.1245000e+03   1.3553851e+00
   1.1244500e+03   1.3554110e+00
   1.1244000e+03   1.3554371e+00
   1.1243500e+03   1.3554633e+00
   1.1243000e+03   1.3554895e+00
   1.1242500e+03   1.3555158e+00
   1.1242000e+03   1.3555422e+00
   1.1241500e+03   1.3555685e+00
   1.1241000e+03   1.3555947e+00
   1.1240500e+03   1.3556210e+00
   1.1240000e+03   1.3556471e+00
   1.1239500e+03   1.3556731e+00
   1.1239000e+03   1.3556990e+00
   1.1238500e+03   1.3557247e+00
   1.1238000e+03   1.3557502e+00
   1.1237500e+03   1.3557754e+00
   1.1237000e+03   1.3558004e+00
   1.1236500e+03   1.3558251e+00
   1.1236000e+03   1.3558495e+00
   1.1235500e+03   1.3558735e+00
   1.1235000e+03   1.3558972e+00
   1.1234500e+03   1.3559204e+00
   1.1234000e+03   1.3559432e+00
   1.1233500e+03   1.3559656e+00
   1.1233000e+03   1.3559874e+00
   1.1232500e+03   1.3560087e+00
   1.1232000e+03   1.3560295e+00
   1.1231500e+03   1.3560496e+00
   1.1231000e+03   1.3560693e+00
   1.1230500e+03   1.3560881e+00
   1.1230000e+03   1.3561064e+00
   1.1229500e+03   1.3561240e+00
   1.1229000e+03   1.3561408e+00
   1.1228500e+03   1.3561568e+00
   1.1228000e+03   1.3561721e+00
   1.1227500e+03   1.3561866e+00
   1.1227000e+03   1.3562002e+00
   1.1226500e+03   1.3562130e+00
   1.1226000e+03   1.3562248e+00
   1.1225500e+03   1.3562357e+00
   1.1225000e+03   1.3562457e+00
   1.1224500e+03   1.3562547e+00
   1.1224000e+03   1.3562628e+00
   1.1223500e+03   1.3562698e+00
   1.1223000e+03   1.3562757e+00
   1.1222500e+03   1.3562806e+00
   1.1222000e+03   1.3562844e+00
   1.1221500e+03   1.3562871e+00
   1.1221000e+03   1.3562886e+00
   1.1220500e+03   1.3562890e+00
   1.1220000e+03   1.3562882e+00
   1.1219500e+03   1.3562863e+00
   1.1219000e+03   1.3562831e+00
   1.1218500e+03   1.3562786e+00
   1.1218000e+03   1.3562730e+00
   1.1217500e+03   1.3562661e+00
   1.1217000e+03   1.3562580e+00
   1.1216500e+03   1.3562485e+00
   1.1216000e+03   1.3562378e+00
   1.1215500e+03   1.3562257e+00
   1.1215000e+03   1.3562123e+00
   1.1214500e+03   1.3561976e+00
   1.1214000e+03   1.3561815e+00
   1.1213500e+03   1.3561642e+00
   1.1213000e+03   1.3561455e+00
   1.1212500e+03   1.3561255e+00
   1.1212000e+03   1.3561041e+00
   1.1211500e+03   1.3560813e+00
   1.1211000e+03   1.3560572e+00
   1.1210500e+03   1.3560318e+00
   1.1210000e+03   1.3560051e+00
   1.1209500e+03   1.3559770e+00
   1.1209000e+03   1.3559476e+00
   1.1208500e+03   1.3559170e+00
   1.1208000e+03   1.3558850e+00
   1.1207500e+03   1.3558516e+00
   1.1207000e+03   1.3558171e+00
   1.1206500e+03   1.3557812e+00
   1.1206000e+03   1.3557442e+00
   1.1205500e+03   1.3557058e+00
   1.1205000e+03   1.3556664e+00
   1.1204500e+03   1.3556257e+00
   1.1204000e+03   1.3555839e+00
   1.1203500e+03   1.3555409e+00
   1.1203000e+03   1.3554969e+00
   1.1202500e+03   1.3554517e+00
   1.1202000e+03   1.3554056e+00
   1.1201500e+03   1.3553585e+00
   1.1201000e+03   1.3553103e+00
   1.1200500e+03   1.3552613e+00
   1.1200000e+03   1.3552113e+00
   1.1199500e+03   1.3551605e+00
   1.1199000e+03   1.3551088e+00
   1.1198500e+03   1.3550565e+00
   1.1198000e+03   1.3550033e+00
   1.1197500e+03   1.3549495e+00
   1.1197000e+03   1.3548950e+00
   1.1196500e+03   1.3548400e+00
   1.1196000e+03   1.3547844e+00
   1.1195500e+03   1.3547284e+00
   1.1195000e+03   1.3546718e+00
   1.1194500e+03   1.3546150e+00
   1.1194000e+03   1.3545577e+00
   1.1193500e+03   1.3545002e+00
   1.1193000e+03   1.3544425e+00
   1.1192500e+03   1.3543846e+00
   1.1192000e+03   1.3543267e+00
   1.1191500e+03   1.3542687e+00
   1.1191000e+03   1.3542107e+00
   1.1190500e+03   1.3541527e+00
   1.1190000e+03   1.3540950e+00
   1.1189500e+03   1.3540373e+00
   1.1189000e+03   1.3539800e+00
   1.1188500e+03   1.3539229e+00
   1.1188000e+03   1.3538663e+00
   1.1187500e+03   1.3538101e+00
   1.1187000e+03   1.3537544e+00
   1.1186500e+03   1.3536992e+00
   1.1186000e+03   1.3536447e+00
   1.1185500e+03   1.3535908e+00
   1.1185000e+03   1.3535377e+00
   1.1184500e+03   1.3534854e+00
   1.1184000e+03   1.3534340e+00
   1.1183500e+03   1.3533834e+00
   1.1183000e+03   1.3533338e+00
   1.1182500e+03   1.3532853e+00
   1.1182000e+03   1.3532379e+00
   1.1181500e+03   1.3531915e+00
   1.1181000e+03   1.3531464e+00
   1.1180500e+03   1.3531026e+00
   1.1180000e+03   1.3530599e+00
   1.1179500e+03   1.3530187e+00
   1.1179000e+03   1.3529789e+00
   1.1178500e+03   1.3529404e+00
   1.1178000e+03   1.3529035e+00
   1.1177500e+03   1.3528681e+00
   1.1177000e+03   1.3528343e+00
   1.1176500e+03   1.3528021e+00
   1.1176000e+03   1.3527715e+00
   1.1175500e+03   1.3527426e+00
   1.1175000e+03   1.3527154e+00
   1.1174500e+03   1.3526900e+00
   1.1174000e+03   1.3526664e+00
   1.1173500e+03   1.3526446e+00
   1.1173000e+03   1.3526246e+00
   1.1172500e+03   1.3526065e+00
   1.1172000e+03   1.3525903e+00
   1.1171500e+03   1.3525760e+00
   1.1171000e+03   1.3525637e+00
   1.1170500e+03   1.3525532e+00
   1.1170000e+03   1.3525448e+00
   1.1169500e+03   1.3525383e+00
   1.1169000e+03   1.3525339e+00
   1.1168500e+03   1.3525314e+00
   1.1168000e+03   1.3525310e+00
   1.1167500e+03   1.3525326e+00
   1.1167000e+03   1.3525361e+00
   1.1166500e+03   1.3525417e+00
   1.1166000e+03   1.3525494e+00
   1.1165500e+03   1.3525591e+00
   1.1165000e+03   1.3525707e+00
   1.1164500e+03   1.3525844e+00
   1.1164000e+03   1.3526001e+00
   1.1163500e+03   1.3526177e+00
   1.1163000e+03   1.3526374e+00
   1.1162500e+03   1.3526590e+00
   1.1162000e+03   1.3526826e+00
   1.1161500e+03   1.3527082e+00
   1.1161000e+03   1.3527356e+00
   1.1160500e+03   1.3527649e+00
   1.1160000e+03   1.3527962e+00
   1.1159500e+03   1.3528293e+00
   1.1159000e+03   1.3528642e+00
   1.1158500e+03   1.3529009e+00
   1.1158000e+03   1.3529394e+00
   1.1157500e+03   1.3529796e+00
   1.1157000e+03   1.3530216e+00
   1.1156500e+03   1.3530652e+00
   1.1156000e+03   1.3531105e+00
   1.1155500e+03   1.3531574e+00
   1.1155000e+03   1.3532060e+00
   1.1154500e+03   1.3532560e+00
   1.1154000e+03   1.3533075e+00
   1.1153500e+03   1.3533605e+00
   1.1153000e+03   1.3534149e+00
   1.1152500e+03   1.3534707e+00
   1.1152000e+03   1.3535279e+00
   1.1151500e+03   1.3535864e+00
   1.1151000e+03   1.3536460e+00
   1.1150500e+03   1.3537069e+00
   1.1150000e+03   1.3537690e+00
   1.1149500e+03   1.3538321e+00
   1.1149000e+03   1.3538963e+00
   1.1148500e+03   1.3539615e+00
   1.1148000e+03   1.3540277e+00
   1.1147500e+03   1.3540947e+00
   1.1147000e+03   1.3541626e+00
   1.1146500e+03   1.3542312e+00
   1.1146000e+03   1.3543006e+00
   1.1145500e+03   1.3543707e+00
   1.1145000e+03   1.3544414e+00
   1.1144500e+03   1.3545126e+00
   1.1144000e+03   1.3545843e+00
   1.1143500e+03   1.3546564e+00
   1.1143000e+03   1.3547290e+00
   1.1142500e+03   1.3548018e+00
   1.1142000e+03   1.3548749e+00
   1.1141500e+03   1.3549481e+00
   1.1141000e+03   1.3550215e+00
   1.1140500e+03   1.3550949e+00
   1.1140000e+03   1.3551683e+00
   1.1139500e+03   1.3552415e+00
   1.1139000e+03   1.3553147e+00
   1.1138500e+03   1.3553875e+00
   1.1138000e+03   1.3554600e+00
   1.1137500e+03   1.3555322e+00
   1.1137000e+03   1.3556040e+00
   1.1136500e+03   1.3556751e+00
   1.1136000e+03   1.3557458e+00
   1.1135500e+03   1.3558157e+00
   1.1135000e+03   1.3558848e+00
   1.1134500e+03   1.3559531e+00
   1.1134000e+03   1.3560206e+00
   1.1133500e+03   1.3560870e+00
   1.1133000e+03   1.3561523e+00
   1.1132500e+03   1.3562165e+00
   1.1132000e+03   1.3562794e+00
   1.1131500e+03   1.3563410e+00
   1.1131000e+03   1.3564012e+00
   1.1130500e+03   1.3564598e+00
   1.1130000e+03   1.3565169e+00
   1.1129500e+03   1.3565724e+00
   1.1129000e+03   1.3566260e+00
   1.1128500e+03   1.3566778e+00
   1.1128000e+03   1.3567277e+00
   1.1127500e+03   1.3567756e+00
   1.1127000e+03   1.3568213e+00
   1.1126500e+03   1.3568648e+00
   1.1126000e+03   1.3569060e+00
   1.1125500e+03   1.3569448e+00
   1.1125000e+03   1.3569811e+00
   1.1124500e+03   1.3570149e+00
   1.1124000e+03   1.3570460e+00
   1.1123500e+03   1.3570744e+00
   1.1123000e+03   1.3570998e+00
   1.1122500e+03   1.3571223e+00
   1.1122000e+03   1.3571418e+00
   1.1121500e+03   1.3571582e+00
   1.1121000e+03   1.3571713e+00
   1.1120500e+03   1.3571812e+00
   1.1120000e+03   1.3571876e+00
   1.1119500e+03   1.3571905e+00
   1.1119000e+03   1.3571898e+00
   1.1118500e+03   1.3571855e+00
   1.1118000e+03   1.3571775e+00
   1.1117500e+03   1.3571656e+00
   1.1117000e+03   1.3571498e+00
   1.1116500e+03   1.3571300e+00
   1.1116000e+03   1.3571061e+00
   1.1115500e+03   1.3570781e+00
   1.1115000e+03   1.3570459e+00
   1.1114500e+03   1.3570093e+00
   1.1114000e+03   1.3569685e+00
   1.1113500e+03   1.3569232e+00
   1.1113000e+03   1.3568735e+00
   1.1112500e+03   1.3568193e+00
   1.1112000e+03   1.3567604e+00
   1.1111500e+03   1.3566969e+00
   1.1111000e+03   1.3566288e+00
   1.1110500e+03   1.3565560e+00
   1.1110000e+03   1.3564785e+00
   1.1109500e+03   1.3563962e+00
   1.1109000e+03   1.3563092e+00
   1.1108500e+03   1.3562174e+00
   1.1108000e+03   1.3561208e+00
   1.1107500e+03   1.3560194e+00
   1.1107000e+03   1.3559133e+00
   1.1106500e+03   1.3558025e+00
   1.1106000e+03   1.3556868e+00
   1.1105500e+03   1.3555665e+00
   1.1105000e+03   1.3554416e+00
   1.1104500e+03   1.3553120e+00
   1.1104000e+03   1.3551779e+00
   1.1103500e+03   1.3550393e+00
   1.1103000e+03   1.3548963e+00
   1.1102500e+03   1.3547490e+00
   1.1102000e+03   1.3545974e+00
   1.1101500e+03   1.3544417e+00
   1.1101000e+03   1.3542820e+00
   1.1100500e+03   1.3541184e+00
   1.1100000e+03   1.3539510e+00
   1.1099500e+03   1.3537801e+00
   1.1099000e+03   1.3536056e+00
   1.1098500e+03   1.3534278e+00
   1.1098000e+03   1.3532469e+00
   1.1097500e+03   1.3530630e+00
   1.1097000e+03   1.3528764e+00
   1.1096500e+03   1.3526871e+00
   1.1096000e+03   1.3524955e+00
   1.1095500e+03   1.3523017e+00
   1.1095000e+03   1.3521060e+00
   1.1094500e+03   1.3519084e+00
   1.1094000e+03   1.3517094e+00
   1.1093500e+03   1.3515091e+00
   1.1093000e+03   1.3513079e+00
   1.1092500e+03   1.3511058e+00
   1.1092000e+03   1.3509032e+00
   1.1091500e+03   1.3507004e+00
   1.1091000e+03   1.3504975e+00
   1.1090500e+03   1.3502949e+00
   1.1090000e+03   1.3500929e+00
   1.1089500e+03   1.3498918e+00
   1.1089000e+03   1.3496917e+00
   1.1088500e+03   1.3494929e+00
   1.1088000e+03   1.3492958e+00
   1.1087500e+03   1.3491006e+00
   1.1087000e+03   1.3489075e+00
   1.1086500e+03   1.3487169e+00
   1.1086000e+03   1.3485291e+00
   1.1085500e+03   1.3483441e+00
   1.1085000e+03   1.3481625e+00
   1.1084500e+03   1.3479842e+00
   1.1084000e+03   1.3478098e+00
   1.1083500e+03   1.3476392e+00
   1.1083000e+03   1.3474730e+00
   1.1082500e+03   1.3473111e+00
   1.1082000e+03   1.3471540e+00
   1.1081500e+03   1.3470017e+00
   1.1081000e+03   1.3468545e+00
   1.1080500e+03   1.3467127e+00
   1.1080000e+03   1.3465763e+00
   1.1079500e+03   1.3464455e+00
   1.1079000e+03   1.3463207e+00
   1.1078500e+03   1.3462018e+00
   1.1078000e+03   1.3460891e+00
   1.1077500e+03   1.3459827e+00
   1.1077000e+03   1.3458827e+00
   1.1076500e+03   1.3457893e+00
   1.1076000e+03   1.3457026e+00
   1.1075500e+03   1.3456226e+00
   1.1075000e+03   1.3455496e+00
   1.1074500e+03   1.3454835e+00
   1.1074000e+03   1.3454245e+00
   1.1073500e+03   1.3453726e+00
   1.1073000e+03   1.3453279e+00
   1.1072500e+03   1.3452904e+00
   1.1072000e+03   1.3452602e+00
   1.1071500e+03   1.3452373e+00
   1.1071000e+03   1.3452217e+00
   1.1070500e+03   1.3452134e+00
   1.1070000e+03   1.3452126e+00
   1.1069500e+03   1.3452190e+00
   1.1069000e+03   1.3452328e+00
   1.1068500e+03   1.3452539e+00
   1.1068000e+03   1.3452824e+00
   1.1067500e+03   1.3453182e+00
   1.1067000e+03   1.3453612e+00
   1.1066500e+03   1.3454114e+00
   1.1066000e+03   1.3454689e+00
   1.1065500e+03   1.3455334e+00
   1.1065000e+03   1.3456051e+00
   1.1064500e+03   1.3456838e+00
   1.1064000e+03   1.3457695e+00
   1.1063500e+03   1.3458622e+00
   1.1063000e+03   1.3459617e+00
   1.1062500e+03   1.3460681e+00
   1.1062000e+03   1.3461811e+00
   1.1061500e+03   1.3463009e+00
   1.1061000e+03   1.3464273e+00
   1.1060500e+03   1.3465602e+00
   1.1060000e+03   1.3466996e+00
   1.1059500e+03   1.3468453e+00
   1.1059000e+03   1.3469973e+00
   1.1058500e+03   1.3471555e+00
   1.1058000e+03   1.3473198e+00
   1.1057500e+03   1.3474903e+00
   1.1057000e+03   1.3476668e+00
   1.1056500e+03   1.3478491e+00
   1.1056000e+03   1.3480373e+00
   1.1055500e+03   1.3482314e+00
   1.1055000e+03   1.3484310e+00
   1.1054500e+03   1.3486363e+00
   1.1054000e+03   1.3488473e+00
   1.1053500e+03   1.3490637e+00
   1.1053000e+03   1.3492855e+00
   1.1052500e+03   1.3495127e+00
   1.1052000e+03   1.3497451e+00
   1.1051500e+03   1.3499829e+00
   1.1051000e+03   1.3502257e+00
   1.1050500e+03   1.3504737e+00
   1.1050000e+03   1.3507267e+00
   1.1049500e+03   1.3509846e+00
   1.1049000e+03   1.3512475e+00
   1.1048500e+03   1.3515152e+00
   1.1048000e+03   1.3517878e+00
   1.1047500e+03   1.3520651e+00
   1.1047000e+03   1.3523471e+00
   1.1046500e+03   1.3526338e+00
   1.1046000e+03   1.3529250e+00
   1.1045500e+03   1.3532209e+00
   1.1045000e+03   1.3535212e+00
   1.1044500e+03   1.3538261e+00
   1.1044000e+03   1.3541354e+00
   1.1043500e+03   1.3544491e+00
   1.1043000e+03   1.3547671e+00
   1.1042500e+03   1.3550894e+00
   1.1042000e+03   1.3554160e+00
   1.1041500e+03   1.3557469e+00
   1.1041000e+03   1.3560818e+00
   1.1040500e+03   1.3564209e+00
   1.1040000e+03   1.3567640e+00
   1.1039500e+03   1.3571113e+00
   1.1039000e+03   1.3574624e+00
   1.1038500e+03   1.3578175e+00
   1.1038000e+03   1.3581765e+00
   1.1037500e+03   1.3585392e+00
   1.1037000e+03   1.3589058e+00
   1.1036500e+03   1.3592760e+00
   1.1036000e+03   1.3596498e+00
   1.1035500e+03   1.3600272e+00
   1.1035000e+03   1.3604079e+00
   1.1034500e+03   1.3607920e+00
   1.1034000e+03   1.3611793e+00
   1.1033500e+03   1.3615699e+00
   1.1033000e+03   1.3619633e+00
   1.1032500e+03   1.3623595e+00
   1.1032000e+03   1.3627584e+00
   1.1031500e+03   1.3631599e+00
   1.1031000e+03   1.3635636e+00
   1.1030500e+03   1.3639696e+00
   1.1030000e+03   1.3643772e+00
   1.1029500e+03   1.3647865e+00
   1.1029000e+03   1.3651970e+00
   1.1028500e+03   1.3656086e+00
   1.1028000e+03   1.3660208e+00
   1.1027500e+03   1.3664330e+00
   1.1027000e+03   1.3668449e+00
   1.1026500e+03   1.3672560e+00
   1.1026000e+03   1.3676656e+00
   1.1025500e+03   1.3680733e+00
   1.1025000e+03   1.3684782e+00
   1.1024500e+03   1.3688795e+00
   1.1024000e+03   1.3692765e+00
   1.1023500e+03   1.3696680e+00
   1.1023000e+03   1.3700530e+00
   1.1022500e+03   1.3704302e+00
   1.1022000e+03   1.3707983e+00
   1.1021500e+03   1.3711556e+00
   1.1021000e+03   1.3715007e+00
   1.1020500e+03   1.3718314e+00
   1.1020000e+03   1.3721454e+00
   1.1019500e+03   1.3724408e+00
   1.1019000e+03   1.3727144e+00
   1.1018500e+03   1.3729634e+00
   1.1018000e+03   1.3731844e+00
   1.1017500e+03   1.3733733e+00
   1.1017000e+03   1.3735261e+00
   1.1016500e+03   1.3736379e+00
   1.1016000e+03   1.3737035e+00
   1.1015500e+03   1.3737162e+00
   1.1015000e+03   1.3736697e+00
   1.1014500e+03   1.3735561e+00
   1.1014000e+03   1.3733669e+00
   1.1013500e+03   1.3730920e+00
   1.1013000e+03   1.3727206e+00
   1.1012500e+03   1.3722405e+00
   1.1012000e+03   1.3716374e+00
   1.1011500e+03   1.3708956e+00
   1.1011000e+03   1.3699970e+00
   1.1010500e+03   1.3689222e+00
   1.1010000e+03   1.3676487e+00
   1.1009500e+03   1.3661510e+00
   1.1009000e+03   1.3644010e+00
   1.1008500e+03   1.3623676e+00
   1.1008000e+03   1.3600151e+00
   1.1007500e+03   1.3573056e+00
   1.1007000e+03   1.3541961e+00
   1.1006500e+03   1.3506400e+00
   1.1006000e+03   1.3465854e+00
   1.1005500e+03   1.3419792e+00
   1.1005000e+03   1.3367641e+00
   1.1004500e+03   1.3308790e+00
   1.1004000e+03   1.3242664e+00
   1.1003500e+03   1.3168683e+00
   1.1003000e+03   1.3086299e+00
   1.1002500e+03   1.2995095e+00
   1.1002000e+03   1.2894757e+00
   1.1001500e+03   1.2785173e+00
   1.1001000e+03   1.2666573e+00
   1.1000500e+03   1.2539431e+00
   1.1000000e+03   1.2404673e+00
   1.0999500e+03   1.2263724e+00
   1.0999000e+03   1.2118378e+00
   1.0998500e+03   1.1971006e+00
   1.0998000e+03   1.1824382e+00
   1.0997500e+03   1.1681522e+00
   1.0997000e+03   1.1545603e+00
   1.0996500e+03   1.1419729e+00
   1.0996000e+03   1.1306616e+00
   1.0995500e+03   1.1208578e+00
   1.0995000e+03   1.1127230e+00
   1.0994500e+03   1.1063474e+00
   1.0994000e+03   1.1017526e+00
   1.0993500e+03   1.0988843e+00
   1.0993000e+03   1.0976363e+00
   1.0992500e+03   1.0978635e+00
   1.0992000e+03   1.0993881e+00
   1.0991500e+03   1.1020248e+00
   1.0991000e+03   1.1055847e+00
   1.0990500e+03   1.1098870e+00
   1.0990000e+03   1.1147685e+00
   1.0989500e+03   1.1200791e+00
   1.0989000e+03   1.1256906e+00
   1.0988500e+03   1.1314939e+00
   1.0988000e+03   1.1373995e+00
   1.0987500e+03   1.1433325e+00
   1.0987000e+03   1.1492350e+00
   1.0986500e+03   1.1550599e+00
   1.0986000e+03   1.1607714e+00
   1.0985500e+03   1.1663447e+00
   1.0985000e+03   1.1717597e+00
   1.0984500e+03   1.1770050e+00
   1.0984000e+03   1.1820716e+00
   1.0983500e+03   1.1869563e+00
   1.0983000e+03   1.1916563e+00
   1.0982500e+03   1.1961747e+00
   1.0982000e+03   1.2005131e+00
   1.0981500e+03   1.2046760e+00
   1.0981000e+03   1.2086695e+00
   1.0980500e+03   1.2124988e+00
   1.0980000e+03   1.2161699e+00
   1.0979500e+03   1.2196889e+00
   1.0979000e+03   1.2230624e+00
   1.0978500e+03   1.2262968e+00
   1.0978000e+03   1.2293998e+00
   1.0977500e+03   1.2323763e+00
   1.0977000e+03   1.2352329e+00
   1.0976500e+03   1.2379755e+00
   1.0976000e+03   1.2406093e+00
   1.0975500e+03   1.2431401e+00
   1.0975000e+03   1.2455726e+00
   1.0974500e+03   1.2479122e+00
   1.0974000e+03   1.2501634e+00
   1.0973500e+03   1.2523311e+00
   1.0973000e+03   1.2544184e+00
   1.0972500e+03   1.2564301e+00
   1.0972000e+03   1.2583697e+00
   1.0971500e+03   1.2602408e+00
   1.0971000e+03   1.2620466e+00
   1.0970500e+03   1.2637905e+00
   1.0970000e+03   1.2654753e+00
   1.0969500e+03   1.2671040e+00
   1.0969000e+03   1.2686792e+00
   1.0968500e+03   1.2702032e+00
   1.0968000e+03   1.2716786e+00
   1.0967500e+03   1.2731076e+00
   1.0967000e+03   1.2744924e+00
   1.0966500e+03   1.2758346e+00
   1.0966000e+03   1.2771365e+00
   1.0965500e+03   1.2784000e+00
   1.0965000e+03   1.2796265e+00
   1.0964500e+03   1.2808176e+00
   1.0964000e+03   1.2819750e+00
   1.0963500e+03   1.2830999e+00
   1.0963000e+03   1.2841940e+00
   1.0962500e+03   1.2852582e+00
   1.0962000e+03   1.2862940e+00
   1.0961500e+03   1.2873025e+00
   1.0961000e+03   1.2882848e+00
   1.0960500e+03   1.2892418e+00
   1.0960000e+03   1.2901746e+00
   1.0959500e+03   1.2910843e+00
   1.0959000e+03   1.2919715e+00
   1.0958500e+03   1.2928372e+00
   1.0958000e+03   1.2936824e+00
   1.0957500e+03   1.2945078e+00
   1.0957000e+03   1.2953139e+00
   1.0956500e+03   1.2961016e+00
   1.0956000e+03   1.2968715e+00
   1.0955500e+03   1.2976243e+00
   1.0955000e+03   1.2983607e+00
   1.0954500e+03   1.2990808e+00
   1.0954000e+03   1.2997857e+00
   1.0953500e+03   1.3004758e+00
   1.0953000e+03   1.3011515e+00
   1.0952500e+03   1.3018132e+00
   1.0952000e+03   1.3024616e+00
   1.0951500e+03   1.3030971e+00
   1.0951000e+03   1.3037199e+00
   1.0950500e+03   1.3043307e+00
   1.0950000e+03   1.3049297e+00
   1.0949500e+03   1.3055174e+00
   1.0949000e+03   1.3060940e+00
   1.0948500e+03   1.3066599e+00
   1.0948000e+03   1.3072154e+00
   1.0947500e+03   1.3077610e+00
   1.0947000e+03   1.3082968e+00
   1.0946500e+03   1.3088233e+00
   1.0946000e+03   1.3093405e+00
   1.0945500e+03   1.3098488e+00
   1.0945000e+03   1.3103486e+00
   1.0944500e+03   1.3108398e+00
   1.0944000e+03   1.3113230e+00
   1.0943500e+03   1.3117983e+00
   1.0943000e+03   1.3122658e+00
   1.0942500e+03   1.3127258e+00
   1.0942000e+03   1.3131786e+00
   1.0941500e+03   1.3136242e+00
   1.0941000e+03   1.3140630e+00
   1.0940500e+03   1.3144950e+00
   1.0940000e+03   1.3149205e+00
   1.0939500e+03   1.3153396e+00
   1.0939000e+03   1.3157524e+00
   1.0938500e+03   1.3161592e+00
   1.0938000e+03   1.3165600e+00
   1.0937500e+03   1.3169551e+00
   1.0937000e+03   1.3173446e+00
   1.0936500e+03   1.3177285e+00
   1.0936000e+03   1.3181071e+00
   1.0935500e+03   1.3184804e+00
   1.0935000e+03   1.3188486e+00
   1.0934500e+03   1.3192118e+00
   1.0934000e+03   1.3195701e+00
   1.0933500e+03   1.3199236e+00
   1.0933000e+03   1.3202725e+00
   1.0932500e+03   1.3206167e+00
   1.0932000e+03   1.3209565e+00
   1.0931500e+03   1.3212918e+00
   1.0931000e+03   1.3216228e+00
   1.0930500e+03   1.3219496e+00
   1.0930000e+03   1.3222723e+00
   1.0929500e+03   1.3225909e+00
   1.0929000e+03   1.3229055e+00
   1.0928500e+03   1.3232163e+00
   1.0928000e+03   1.3235231e+00
   1.0927500e+03   1.3238262e+00
   1.0927000e+03   1.3241256e+00
   1.0926500e+03   1.3244214e+00
   1.0926000e+03   1.3247135e+00
   1.0925500e+03   1.3250022e+00
   1.0925000e+03   1.3252873e+00
   1.0924500e+03   1.3255691e+00
   1.0924000e+03   1.3258474e+00
   1.0923500e+03   1.3261225e+00
   1.0923000e+03   1.3263943e+00
   1.0922500e+03   1.3266629e+00
   1.0922000e+03   1.3269282e+00
   1.0921500e+03   1.3271905e+00
   1.0921000e+03   1.3274497e+00
   1.0920500e+03   1.3277058e+00
   1.0920000e+03   1.3279588e+00
   1.0919500e+03   1.3282089e+00
   1.0919000e+03   1.3284560e+00
   1.0918500e+03   1.3287001e+00
   1.0918000e+03   1.3289414e+00
   1.0917500e+03   1.3291797e+00
   1.0917000e+03   1.3294152e+00
   1.0916500e+03   1.3296479e+00
   1.0916000e+03   1.3298777e+00
   1.0915500e+03   1.3301048e+00
   1.0915000e+03   1.3303290e+00
   1.0914500e+03   1.3305504e+00
   1.0914000e+03   1.3307692e+00
   1.0913500e+03   1.3309851e+00
   1.0913000e+03   1.3311984e+00
   1.0912500e+03   1.3314089e+00
   1.0912000e+03   1.3316167e+00
   1.0911500e+03   1.3318217e+00
   1.0911000e+03   1.3320241e+00
   1.0910500e+03   1.3322238e+00
   1.0910000e+03   1.3324208e+00
   1.0909500e+03   1.3326151e+00
   1.0909000e+03   1.3328066e+00
   1.0908500e+03   1.3329955e+00
   1.0908000e+03   1.3331817e+00
   1.0907500e+03   1.3333651e+00
   1.0907000e+03   1.3335458e+00
   1.0906500e+03   1.3337239e+00
   1.0906000e+03   1.3338992e+00
   1.0905500e+03   1.3340717e+00
   1.0905000e+03   1.3342414e+00
   1.0904500e+03   1.3344084e+00
   1.0904000e+03   1.3345726e+00
   1.0903500e+03   1.3347339e+00
   1.0903000e+03   1.3348925e+00
   1.0902500e+03   1.3350482e+00
   1.0902000e+03   1.3352011e+00
   1.0901500e+03   1.3353510e+00
   1.0901000e+03   1.3354980e+00
   1.0900500e+03   1.3356421e+00
   1.0900000e+03   1.3357832e+00
   1.0899500e+03   1.3359213e+00
   1.0899000e+03   1.3360565e+00
   1.0898500e+03   1.3361885e+00
   1.0898000e+03   1.3363175e+00
   1.0897500e+03   1.3364434e+00
   1.0897000e+03   1.3365661e+00
   1.0896500e+03   1.3366858e+00
   1.0896000e+03   1.3368022e+00
   1.0895500e+03   1.3369154e+00
   1.0895000e+03   1.3370253e+00
   1.0894500e+03   1.3371319e+00
   1.0894000e+03   1.3372352e+00
   1.0893500e+03   1.3373351e+00
   1.0893000e+03   1.3374317e+00
   1.0892500e+03   1.3375248e+00
   1.0892000e+03   1.3376143e+00
   1.0891500e+03   1.3377005e+00
   1.0891000e+03   1.3377830e+00
   1.0890500e+03   1.3378620e+00
   1.0890000e+03   1.3379373e+00
   1.0889500e+03   1.3380091e+00
   1.0889000e+03   1.3380771e+00
   1.0888500e+03   1.3381415e+00
   1.0888000e+03   1.3382020e+00
   1.0887500e+03   1.3382588e+00
   1.0887000e+03   1.3383118e+00
   1.0886500e+03   1.3383610e+00
   1.0886000e+03   1.3384064e+00
   1.0885500e+03   1.3384478e+00
   1.0885000e+03   1.3384853e+00
   1.0884500e+03   1.3385190e+00
   1.0884000e+03   1.3385486e+00
   1.0883500e+03   1.3385743e+00
   1.0883000e+03   1.3385961e+00
   1.0882500e+03   1.3386139e+00
   1.0882000e+03   1.3386277e+00
   1.0881500e+03   1.3386375e+00
   1.0881000e+03   1.3386433e+00
   1.0880500e+03   1.3386451e+00
   1.0880000e+03   1.3386430e+00
   1.0879500e+03   1.3386369e+00
   1.0879000e+03   1.3386268e+00
   1.0878500e+03   1.3386129e+00
   1.0878000e+03   1.3385951e+00
   1.0877500e+03   1.3385734e+00
   1.0877000e+03   1.3385479e+00
   1.0876500e+03   1.3385186e+00
   1.0876000e+03   1.3384856e+00
   1.0875500e+03   1.3384489e+00
   1.0875000e+03   1.3384086e+00
   1.0874500e+03   1.3383647e+00
   1.0874000e+03   1.3383174e+00
   1.0873500e+03   1.3382667e+00
   1.0873000e+03   1.3382126e+00
   1.0872500e+03   1.3381553e+00
   1.0872000e+03   1.3380949e+00
   1.0871500e+03   1.3380315e+00
   1.0871000e+03   1.3379652e+00
   1.0870500e+03   1.3378960e+00
   1.0870000e+03   1.3378242e+00
   1.0869500e+03   1.3377498e+00
   1.0869000e+03   1.3376730e+00
   1.0868500e+03   1.3375939e+00
   1.0868000e+03   1.3375127e+00
   1.0867500e+03   1.3374294e+00
   1.0867000e+03   1.3373444e+00
   1.0866500e+03   1.3372576e+00
   1.0866000e+03   1.3371693e+00
   1.0865500e+03   1.3370797e+00
   1.0865000e+03   1.3369889e+00
   1.0864500e+03   1.3368971e+00
   1.0864000e+03   1.3368044e+00
   1.0863500e+03   1.3367112e+00
   1.0863000e+03   1.3366173e+00
   1.0862500e+03   1.3365232e+00
   1.0862000e+03   1.3364290e+00
   1.0861500e+03   1.3363348e+00
   1.0861000e+03   1.3362409e+00
   1.0860500e+03   1.3361475e+00
   1.0860000e+03   1.3360545e+00
   1.0859500e+03   1.3359625e+00
   1.0859000e+03   1.3358713e+00
   1.0858500e+03   1.3357813e+00
   1.0858000e+03   1.3356927e+00
   1.0857500e+03   1.3356055e+00
   1.0857000e+03   1.3355199e+00
   1.0856500e+03   1.3354362e+00
   1.0856000e+03   1.3353543e+00
   1.0855500e+03   1.3352746e+00
   1.0855000e+03   1.3351972e+00
   1.0854500e+03   1.3351222e+00
   1.0854000e+03   1.3350496e+00
   1.0853500e+03   1.3349798e+00
   1.0853000e+03   1.3349126e+00
   1.0852500e+03   1.3348484e+00
   1.0852000e+03   1.3347872e+00
   1.0851500e+03   1.3347291e+00
   1.0851000e+03   1.3346741e+00
   1.0850500e+03   1.3346224e+00
   1.0850000e+03   1.3345741e+00
   1.0849500e+03   1.3345291e+00
   1.0849000e+03   1.3344877e+00
   1.0848500e+03   1.3344498e+00
   1.0848000e+03   1.3344154e+00
   1.0847500e+03   1.3343846e+00
   1.0847000e+03   1.3343575e+00
   1.0846500e+03   1.3343341e+00
   1.0846000e+03   1.3343143e+00
   1.0845500e+03   1.3342982e+00
   1.0845000e+03   1.3342859e+00
   1.0844500e+03   1.3342772e+00
   1.0844000e+03   1.3342722e+00
   1.0843500e+03   1.3342709e+00
   1.0843000e+03   1.3342733e+00
   1.0842500e+03   1.3342792e+00
   1.0842000e+03   1.3342888e+00
   1.0841500e+03   1.3343019e+00
   1.0841000e+03   1.3343185e+00
   1.0840500e+03   1.3343387e+00
   1.0840000e+03   1.3343621e+00
   1.0839500e+03   1.3343890e+00
   1.0839000e+03   1.3344192e+00
   1.0838500e+03   1.3344527e+00
   1.0838000e+03   1.3344893e+00
   1.0837500e+03   1.3345290e+00
   1.0837000e+03   1.3345718e+00
   1.0836500e+03   1.3346175e+00
   1.0836000e+03   1.3346662e+00
   1.0835500e+03   1.3347177e+00
   1.0835000e+03   1.3347719e+00
   1.0834500e+03   1.3348288e+00
   1.0834000e+03   1.3348883e+00
   1.0833500e+03   1.3349502e+00
   1.0833000e+03   1.3350146e+00
   1.0832500e+03   1.3350813e+00
   1.0832000e+03   1.3351503e+00
   1.0831500e+03   1.3352214e+00
   1.0831000e+03   1.3352946e+00
   1.0830500e+03   1.3353698e+00
   1.0830000e+03   1.3354469e+00
   1.0829500e+03   1.3355258e+00
   1.0829000e+03   1.3356064e+00
   1.0828500e+03   1.3356888e+00
   1.0828000e+03   1.3357726e+00
   1.0827500e+03   1.3358580e+00
   1.0827000e+03   1.3359448e+00
   1.0826500e+03   1.3360328e+00
   1.0826000e+03   1.3361221e+00
   1.0825500e+03   1.3362126e+00
   1.0825000e+03   1.3363042e+00
   1.0824500e+03   1.3363967e+00
   1.0824000e+03   1.3364901e+00
   1.0823500e+03   1.3365845e+00
   1.0823000e+03   1.3366795e+00
   1.0822500e+03   1.3367753e+00
   1.0822000e+03   1.3368717e+00
   1.0821500e+03   1.3369685e+00
   1.0821000e+03   1.3370659e+00
   1.0820500e+03   1.3371637e+00
   1.0820000e+03   1.3372617e+00
   1.0819500e+03   1.3373601e+00
   1.0819000e+03   1.3374586e+00
   1.0818500e+03   1.3375572e+00
   1.0818000e+03   1.3376559e+00
   1.0817500e+03   1.3377546e+00
   1.0817000e+03   1.3378532e+00
   1.0816500e+03   1.3379516e+00
   1.0816000e+03   1.3380499e+00
   1.0815500e+03   1.3381479e+00
   1.0815000e+03   1.3382456e+00
   1.0814500e+03   1.3383428e+00
   1.0814000e+03   1.3384396e+00
   1.0813500e+03   1.3385360e+00
   1.0813000e+03   1.3386317e+00
   1.0812500e+03   1.3387268e+00
   1.0812000e+03   1.3388212e+00
   1.0811500e+03   1.3389150e+00
   1.0811000e+03   1.3390079e+00
   1.0810500e+03   1.3391000e+00
   1.0810000e+03   1.3391912e+00
   1.0809500e+03   1.3392814e+00
   1.0809000e+03   1.3393707e+00
   1.0808500e+03   1.3394589e+00
   1.0808000e+03   1.3395460e+00
   1.0807500e+03   1.3396320e+00
   1.0807000e+03   1.3397167e+00
   1.0806500e+03   1.3398003e+00
   1.0806000e+03   1.3398825e+00
   1.0805500e+03   1.3399634e+00
   1.0805000e+03   1.3400429e+00
   1.0804500e+03   1.3401211e+00
   1.0804000e+03   1.3401977e+00
   1.0803500e+03   1.3402729e+00
   1.0803000e+03   1.3403464e+00
   1.0802500e+03   1.3404184e+00
   1.0802000e+03   1.3404888e+00
   1.0801500e+03   1.3405574e+00
   1.0801000e+03   1.3406244e+00
   1.0800500e+03   1.3406896e+00
   1.0800000e+03   1.3407529e+00
   1.0799500e+03   1.3408145e+00
   1.0799000e+03   1.3408742e+00
   1.0798500e+03   1.3409320e+00
   1.0798000e+03   1.3409878e+00
   1.0797500e+03   1.3410418e+00
   1.0797000e+03   1.3410936e+00
   1.0796500e+03   1.3411435e+00
   1.0796000e+03   1.3411913e+00
   1.0795500e+03   1.3412370e+00
   1.0795000e+03   1.3412806e+00
   1.0794500e+03   1.3413220e+00
   1.0794000e+03   1.3413613e+00
   1.0793500e+03   1.3413983e+00
   1.0793000e+03   1.3414332e+00
   1.0792500e+03   1.3414658e+00
   1.0792000e+03   1.3414962e+00
   1.0791500e+03   1.3415243e+00
   1.0791000e+03   1.3415501e+00
   1.0790500e+03   1.3415736e+00
   1.0790000e+03   1.3415948e+00
   1.0789500e+03   1.3416137e+00
   1.0789000e+03   1.3416303e+00
   1.0788500e+03   1.3416445e+00
   1.0788000e+03   1.3416564e+00
   1.0787500e+03   1.3416660e+00
   1.0787000e+03   1.3416732e+00
   1.0786500e+03   1.3416781e+00
   1.0786000e+03   1.3416806e+00
   1.0785500e+03   1.3416808e+00
   1.0785000e+03   1.3416788e+00
   1.0784500e+03   1.3416744e+00
   1.0784000e+03   1.3416678e+00
   1.0783500e+03   1.3416589e+00
   1.0783000e+03   1.3416477e+00
   1.0782500e+03   1.3416344e+00
   1.0782000e+03   1.3416188e+00
   1.0781500e+03   1.3416011e+00
   1.0781000e+03   1.3415813e+00
   1.0780500e+03   1.3415594e+00
   1.0780000e+03   1.3415355e+00
   1.0779500e+03   1.3415095e+00
   1.0779000e+03   1.3414816e+00
   1.0778500e+03   1.3414517e+00
   1.0778000e+03   1.3414201e+00
   1.0777500e+03   1.3413866e+00
   1.0777000e+03   1.3413513e+00
   1.0776500e+03   1.3413144e+00
   1.0776000e+03   1.3412757e+00
   1.0775500e+03   1.3412356e+00
   1.0775000e+03   1.3411939e+00
   1.0774500e+03   1.3411508e+00
   1.0774000e+03   1.3411063e+00
   1.0773500e+03   1.3410605e+00
   1.0773000e+03   1.3410135e+00
   1.0772500e+03   1.3409654e+00
   1.0772000e+03   1.3409163e+00
   1.0771500e+03   1.3408661e+00
   1.0771000e+03   1.3408151e+00
   1.0770500e+03   1.3407633e+00
   1.0770000e+03   1.3407107e+00
   1.0769500e+03   1.3406575e+00
   1.0769000e+03   1.3406038e+00
   1.0768500e+03   1.3405497e+00
   1.0768000e+03   1.3404952e+00
   1.0767500e+03   1.3404404e+00
   1.0767000e+03   1.3403855e+00
   1.0766500e+03   1.3403305e+00
   1.0766000e+03   1.3402755e+00
   1.0765500e+03   1.3402206e+00
   1.0765000e+03   1.3401659e+00
   1.0764500e+03   1.3401115e+00
   1.0764000e+03   1.3400575e+00
   1.0763500e+03   1.3400040e+00
   1.0763000e+03   1.3399511e+00
   1.0762500e+03   1.3398988e+00
   1.0762000e+03   1.3398473e+00
   1.0761500e+03   1.3397965e+00
   1.0761000e+03   1.3397467e+00
   1.0760500e+03   1.3396979e+00
   1.0760000e+03   1.3396501e+00
   1.0759500e+03   1.3396036e+00
   1.0759000e+03   1.3395582e+00
   1.0758500e+03   1.3395142e+00
   1.0758000e+03   1.3394715e+00
   1.0757500e+03   1.3394303e+00
   1.0757000e+03   1.3393905e+00
   1.0756500e+03   1.3393523e+00
   1.0756000e+03   1.3393158e+00
   1.0755500e+03   1.3392809e+00
   1.0755000e+03   1.3392477e+00
   1.0754500e+03   1.3392452e+00
   1.0754000e+03   1.3392427e+00
   1.0753500e+03   1.3392402e+00
   1.0753000e+03   1.3392377e+00
   1.0752500e+03   1.3392352e+00
   1.0752000e+03   1.3392327e+00
   1.0751500e+03   1.3392302e+00
   1.0751000e+03   1.3392277e+00
   1.0750500e+03   1.3392252e+00
   1.0750000e+03   1.3392227e+00


==> Temperature-tunable metasurfaces/Data/304K_LSA_verticallyrised.dat <==
   1.1250000e+03   1.7466693e+00
   1.1249500e+03   1.7466608e+00
   1.1249000e+03   1.7466509e+00
   1.1248500e+03   1.7466398e+00
   1.1248000e+03   1.7466274e+00
   1.1247500e+03   1.7466138e+00
   1.1247000e+03   1.7465988e+00
   1.1246500e+03   1.7465827e+00
   1.1246000e+03   1.7465652e+00
   1.1245500e+03   1.7465465e+00
   1.1245000e+03   1.7465266e+00
   1.1244500e+03   1.7465054e+00
   1.1244000e+03   1.7464830e+00
   1.1243500e+03   1.7464594e+00
   1.1243000e+03   1.7464346e+00
   1.1242500e+03   1.7464086e+00
   1.1242000e+03   1.7463814e+00
   1.1241500e+03   1.7463531e+00
   1.1241000e+03   1.7463236e+00
   1.1240500e+03   1.7462930e+00
   1.1240000e+03   1.7462614e+00
   1.1239500e+03   1.7462286e+00
   1.1239000e+03   1.7461948e+00
   1.1238500e+03   1.7461600e+00
   1.1238000e+03   1.7461243e+00
   1.1237500e+03   1.7460875e+00
   1.1237000e+03   1.7460498e+00
   1.1236500e+03   1.7460112e+00
   1.1236000e+03   1.7459717e+00
   1.1235500e+03   1.7459314e+00
   1.1235000e+03   1.7458903e+00
   1.1234500e+03   1.7458484e+00
   1.1234000e+03   1.7458057e+00
   1.1233500e+03   1.7457623e+00
   1.1233000e+03   1.7457183e+00
   1.1232500e+03   1.7456737e+00
   1.1232000e+03   1.7456284e+00
   1.1231500e+03   1.7455826e+00
   1.1231000e+03   1.7455363e+00
   1.1230500e+03   1.7454895e+00
   1.1230000e+03   1.7454423e+00
   1.1229500e+03   1.7453948e+00
   1.1229000e+03   1.7453468e+00
   1.1228500e+03   1.7452987e+00
   1.1228000e+03   1.7452502e+00
   1.1227500e+03   1.7452016e+00
   1.1227000e+03   1.7451528e+00
   1.1226500e+03   1.7451039e+00
   1.1226000e+03   1.7450549e+00
   1.1225500e+03   1.7450059e+00
   1.1225000e+03   1.7449569e+00
   1.1224500e+03   1.7449080e+00
   1.1224000e+03   1.7448592e+00
   1.1223500e+03   1.7448106e+00
   1.1223000e+03   1.7447622e+00
   1.1222500e+03   1.7447141e+00
   1.1222000e+03   1.7446662e+00
   1.1221500e+03   1.7446187e+00
   1.1221000e+03   1.7445716e+00
   1.1220500e+03   1.7445250e+00
   1.1220000e+03   1.7444788e+00
   1.1219500e+03   1.7444332e+00
   1.1219000e+03   1.7443881e+00
   1.1218500e+03   1.7443436e+00
   1.1218000e+03   1.7442998e+00
   1.1217500e+03   1.7442567e+00
   1.1217000e+03   1.7442144e+00
   1.1216500e+03   1.7441728e+00
   1.1216000e+03   1.7441319e+00
   1.1215500e+03   1.7440920e+00
   1.1215000e+03   1.7440529e+00
   1.1214500e+03   1.7440147e+00
   1.1214000e+03   1.7439775e+00
   1.1213500e+03   1.7439413e+00
   1.1213000e+03   1.7439061e+00
   1.1212500e+03   1.7438720e+00
   1.1212000e+03   1.7438389e+00
   1.1211500e+03   1.7438070e+00
   1.1211000e+03   1.7437761e+00
   1.1210500e+03   1.7437465e+00
   1.1210000e+03   1.7437179e+00
   1.1209500e+03   1.7436907e+00
   1.1209000e+03   1.7436646e+00
   1.1208500e+03   1.7436398e+00
   1.1208000e+03   1.7436162e+00
   1.1207500e+03   1.7435940e+00
   1.1207000e+03   1.7435730e+00
   1.1206500e+03   1.7435534e+00
   1.1206000e+03   1.7435350e+00
   1.1205500e+03   1.7435181e+00
   1.1205000e+03   1.7435025e+00
   1.1204500e+03   1.7434882e+00
   1.1204000e+03   1.7434753e+00
   1.1203500e+03   1.7434638e+00
   1.1203000e+03   1.7434537e+00
   1.1202500e+03   1.7434449e+00
   1.1202000e+03   1.7434375e+00
   1.1201500e+03   1.7434316e+00
   1.1201000e+03   1.7434270e+00
   1.1200500e+03   1.7434238e+00
   1.1200000e+03   1.7434220e+00
   1.1199500e+03   1.7434216e+00
   1.1199000e+03   1.7434225e+00
   1.1198500e+03   1.7434248e+00
   1.1198000e+03   1.7434285e+00
   1.1197500e+03   1.7434335e+00
   1.1197000e+03   1.7434399e+00
   1.1196500e+03   1.7434475e+00
   1.1196000e+03   1.7434565e+00
   1.1195500e+03   1.7434669e+00
   1.1195000e+03   1.7434784e+00
   1.1194500e+03   1.7434913e+00
   1.1194000e+03   1.7435054e+00
   1.1193500e+03   1.7435208e+00
   1.1193000e+03   1.7435374e+00
   1.1192500e+03   1.7435552e+00
   1.1192000e+03   1.7435742e+00
   1.1191500e+03   1.7435943e+00
   1.1191000e+03   1.7436156e+00
   1.1190500e+03   1.7436380e+00
   1.1190000e+03   1.7436615e+00
   1.1189500e+03   1.7436861e+00
   1.1189000e+03   1.7437117e+00
   1.1188500e+03   1.7437383e+00
   1.1188000e+03   1.7437659e+00
   1.1187500e+03   1.7437945e+00
   1.1187000e+03   1.7438240e+00
   1.1186500e+03   1.7438545e+00
   1.1186000e+03   1.7438858e+00
   1.1185500e+03   1.7439179e+00
   1.1185000e+03   1.7439508e+00
   1.1184500e+03   1.7439846e+00
   1.1184000e+03   1.7440192e+00
   1.1183500e+03   1.7440544e+00
   1.1183000e+03   1.7440903e+00
   1.1182500e+03   1.7441269e+00
   1.1182000e+03   1.7441642e+00
   1.1181500e+03   1.7442020e+00
   1.1181000e+03   1.7442403e+00
   1.1180500e+03   1.7442792e+00
   1.1180000e+03   1.7443186e+00
   1.1179500e+03   1.7443584e+00
   1.1179000e+03   1.7443987e+00
   1.1178500e+03   1.7444393e+00
   1.1178000e+03   1.7444803e+00
   1.1177500e+03   1.7445216e+00
   1.1177000e+03   1.7445632e+00
   1.1176500e+03   1.7446049e+00
   1.1176000e+03   1.7446470e+00
   1.1175500e+03   1.7446892e+00
   1.1175000e+03   1.7447314e+00
   1.1174500e+03   1.7447739e+00
   1.1174000e+03   1.7448163e+00
   1.1173500e+03   1.7448587e+00
   1.1173000e+03   1.7449011e+00
   1.1172500e+03   1.7449435e+00
   1.1172000e+03   1.7449858e+00
   1.1171500e+03   1.7450279e+00
   1.1171000e+03   1.7450698e+00
   1.1170500e+03   1.7451115e+00
   1.1170000e+03   1.7451530e+00
   1.1169500e+03   1.7451942e+00
   1.1169000e+03   1.7452351e+00
   1.1168500e+03   1.7452755e+00
   1.1168000e+03   1.7453156e+00
   1.1167500e+03   1.7453552e+00
   1.1167000e+03   1.7453943e+00
   1.1166500e+03   1.7454329e+00
   1.1166000e+03   1.7454710e+00
   1.1165500e+03   1.7455084e+00
   1.1165000e+03   1.7455452e+00
   1.1164500e+03   1.7455814e+00
   1.1164000e+03   1.7456167e+00
   1.1163500e+03   1.7456514e+00
   1.1163000e+03   1.7456853e+00
   1.1162500e+03   1.7457184e+00
   1.1162000e+03   1.7457505e+00
   1.1161500e+03   1.7457818e+00
   1.1161000e+03   1.7458122e+00
   1.1160500e+03   1.7458416e+00
   1.1160000e+03   1.7458700e+00
   1.1159500e+03   1.7458974e+00
   1.1159000e+03   1.7459236e+00
   1.1158500e+03   1.7459488e+00
   1.1158000e+03   1.7459729e+00
   1.1157500e+03   1.7459957e+00
   1.1157000e+03   1.7460174e+00
   1.1156500e+03   1.7460378e+00
   1.1156000e+03   1.7460570e+00
   1.1155500e+03   1.7460749e+00
   1.1155000e+03   1.7460914e+00
   1.1154500e+03   1.7461066e+00
   1.1154000e+03   1.7461204e+00
   1.1153500e+03   1.7461328e+00
   1.1153000e+03   1.7461437e+00
   1.1152500e+03   1.7461532e+00
   1.1152000e+03   1.7461611e+00
   1.1151500e+03   1.7461676e+00
   1.1151000e+03   1.7461725e+00
   1.1150500e+03   1.7461758e+00
   1.1150000e+03   1.7461776e+00
   1.1149500e+03   1.7461778e+00
   1.1149000e+03   1.7461763e+00
   1.1148500e+03   1.7461733e+00
   1.1148000e+03   1.7461685e+00
   1.1147500e+03   1.7461621e+00
   1.1147000e+03   1.7461540e+00
   1.1146500e+03   1.7461442e+00
   1.1146000e+03   1.7461327e+00
   1.1145500e+03   1.7461194e+00
   1.1145000e+03   1.7461044e+00
   1.1144500e+03   1.7460877e+00
   1.1144000e+03   1.7460693e+00
   1.1143500e+03   1.7460490e+00
   1.1143000e+03   1.7460271e+00
   1.1142500e+03   1.7460033e+00
   1.1142000e+03   1.7459778e+00
   1.1141500e+03   1.7459506e+00
   1.1141000e+03   1.7459216e+00
   1.1140500e+03   1.7458908e+00
   1.1140000e+03   1.7458583e+00
   1.1139500e+03   1.7458240e+00
   1.1139000e+03   1.7457881e+00
   1.1138500e+03   1.7457504e+00
   1.1138000e+03   1.7457110e+00
   1.1137500e+03   1.7456700e+00
   1.1137000e+03   1.7456273e+00
   1.1136500e+03   1.7455829e+00
   1.1136000e+03   1.7455369e+00
   1.1135500e+03   1.7454893e+00
   1.1135000e+03   1.7454401e+00
   1.1134500e+03   1.7453893e+00
   1.1134000e+03   1.7453371e+00
   1.1133500e+03   1.7452832e+00
   1.1133000e+03   1.7452280e+00
   1.1132500e+03   1.7451713e+00
   1.1132000e+03   1.7451132e+00
   1.1131500e+03   1.7450538e+00
   1.1131000e+03   1.7449930e+00
   1.1130500e+03   1.7449309e+00
   1.1130000e+03   1.7448676e+00
   1.1129500e+03   1.7448031e+00
   1.1129000e+03   1.7447374e+00
   1.1128500e+03   1.7446706e+00
   1.1128000e+03   1.7446028e+00
   1.1127500e+03   1.7445339e+00
   1.1127000e+03   1.7444641e+00
   1.1126500e+03   1.7443933e+00
   1.1126000e+03   1.7443217e+00
   1.1125500e+03   1.7442493e+00
   1.1125000e+03   1.7441761e+00
   1.1124500e+03   1.7441023e+00
   1.1124000e+03   1.7440278e+00
   1.1123500e+03   1.7439527e+00
   1.1123000e+03   1.7438771e+00
   1.1122500e+03   1.7438011e+00
   1.1122000e+03   1.7437246e+00
   1.1121500e+03   1.7436479e+00
   1.1121000e+03   1.7435709e+00
   1.1120500e+03   1.7434936e+00
   1.1120000e+03   1.7434162e+00
   1.1119500e+03   1.7433388e+00
   1.1119000e+03   1.7432613e+00
   1.1118500e+03   1.7431839e+00
   1.1118000e+03   1.7431066e+00
   1.1117500e+03   1.7430295e+00
   1.1117000e+03   1.7429526e+00
   1.1116500e+03   1.7428761e+00
   1.1116000e+03   1.7427999e+00
   1.1115500e+03   1.7427242e+00
   1.1115000e+03   1.7426489e+00
   1.1114500e+03   1.7425742e+00
   1.1114000e+03   1.7425001e+00
   1.1113500e+03   1.7424268e+00
   1.1113000e+03   1.7423542e+00
   1.1112500e+03   1.7422824e+00
   1.1112000e+03   1.7422114e+00
   1.1111500e+03   1.7421414e+00
   1.1111000e+03   1.7420724e+00
   1.1110500e+03   1.7420045e+00
   1.1110000e+03   1.7419375e+00
   1.1109500e+03   1.7418718e+00
   1.1109000e+03   1.7418073e+00
   1.1108500e+03   1.7417440e+00
   1.1108000e+03   1.7416821e+00
   1.1107500e+03   1.7416216e+00
   1.1107000e+03   1.7415624e+00
   1.1106500e+03   1.7415047e+00
   1.1106000e+03   1.7414485e+00
   1.1105500e+03   1.7413939e+00
   1.1105000e+03   1.7413408e+00
   1.1104500e+03   1.7412893e+00
   1.1104000e+03   1.7412396e+00
   1.1103500e+03   1.7411916e+00
   1.1103000e+03   1.7411453e+00
   1.1102500e+03   1.7411007e+00
   1.1102000e+03   1.7410581e+00
   1.1101500e+03   1.7410172e+00
   1.1101000e+03   1.7409781e+00
   1.1100500e+03   1.7409410e+00
   1.1100000e+03   1.7409058e+00
   1.1099500e+03   1.7408726e+00
   1.1099000e+03   1.7408413e+00
   1.1098500e+03   1.7408120e+00
   1.1098000e+03   1.7407846e+00
   1.1097500e+03   1.7407594e+00
   1.1097000e+03   1.7407362e+00
   1.1096500e+03   1.7407150e+00
   1.1096000e+03   1.7406959e+00
   1.1095500e+03   1.7406789e+00
   1.1095000e+03   1.7406639e+00
   1.1094500e+03   1.7406511e+00
   1.1094000e+03   1.7406403e+00
   1.1093500e+03   1.7406317e+00
   1.1093000e+03   1.7406252e+00
   1.1092500e+03   1.7406207e+00
   1.1092000e+03   1.7406184e+00
   1.1091500e+03   1.7406182e+00
   1.1091000e+03   1.7406200e+00
   1.1090500e+03   1.7406241e+00
   1.1090000e+03   1.7406301e+00
   1.1089500e+03   1.7406383e+00
   1.1089000e+03   1.7406485e+00
   1.1088500e+03   1.7406608e+00
   1.1088000e+03   1.7406752e+00
   1.1087500e+03   1.7406916e+00
   1.1087000e+03   1.7407100e+00
   1.1086500e+03   1.7407305e+00
   1.1086000e+03   1.7407530e+00
   1.1085500e+03   1.7407774e+00
   1.1085000e+03   1.7408039e+00
   1.1084500e+03   1.7408323e+00
   1.1084000e+03   1.7408626e+00
   1.1083500e+03   1.7408949e+00
   1.1083000e+03   1.7409290e+00
   1.1082500e+03   1.7409651e+00
   1.1082000e+03   1.7410029e+00
   1.1081500e+03   1.7410426e+00
   1.1081000e+03   1.7410842e+00
   1.1080500e+03   1.7411274e+00
   1.1080000e+03   1.7411725e+00
   1.1079500e+03   1.7412193e+00
   1.1079000e+03   1.7412677e+00
   1.1078500e+03   1.7413179e+00
   1.1078000e+03   1.7413697e+00
   1.1077500e+03   1.7414231e+00
   1.1077000e+03   1.7414782e+00
   1.1076500e+03   1.7415348e+00
   1.1076000e+03   1.7415929e+00
   1.1075500e+03   1.7416525e+00
   1.1075000e+03   1.7417136e+00
   1.1074500e+03   1.7417761e+00
   1.1074000e+03   1.7418400e+00
   1.1073500e+03   1.7419053e+00
   1.1073000e+03   1.7419719e+00
   1.1072500e+03   1.7420399e+00
   1.1072000e+03   1.7421091e+00
   1.1071500e+03   1.7421795e+00
   1.1071000e+03   1.7422512e+00
   1.1070500e+03   1.7423239e+00
   1.1070000e+03   1.7423978e+00
   1.1069500e+03   1.7424729e+00
   1.1069000e+03   1.7425489e+00
   1.1068500e+03   1.7426260e+00
   1.1068000e+03   1.7427040e+00
   1.1067500e+03   1.7427830e+00
   1.1067000e+03   1.7428629e+00
   1.1066500e+03   1.7429436e+00
   1.1066000e+03   1.7430252e+00
   1.1065500e+03   1.7431074e+00
   1.1065000e+03   1.7431905e+00
   1.1064500e+03   1.7432742e+00
   1.1064000e+03   1.7433584e+00
   1.1063500e+03   1.7434433e+00
   1.1063000e+03   1.7435287e+00
   1.1062500e+03   1.7436146e+00
   1.1062000e+03   1.7437010e+00
   1.1061500e+03   1.7437877e+00
   1.1061000e+03   1.7438748e+00
   1.1060500e+03   1.7439622e+00
   1.1060000e+03   1.7440498e+00
   1.1059500e+03   1.7441375e+00
   1.1059000e+03   1.7442254e+00
   1.1058500e+03   1.7443134e+00
   1.1058000e+03   1.7444015e+00
   1.1057500e+03   1.7444894e+00
   1.1057000e+03   1.7445772e+00
   1.1056500e+03   1.7446648e+00
   1.1056000e+03   1.7447522e+00
   1.1055500e+03   1.7448393e+00
   1.1055000e+03   1.7449260e+00
   1.1054500e+03   1.7450122e+00
   1.1054000e+03   1.7450979e+00
   1.1053500e+03   1.7451830e+00
   1.1053000e+03   1.7452674e+00
   1.1052500e+03   1.7453511e+00
   1.1052000e+03   1.7454339e+00
   1.1051500e+03   1.7455157e+00
   1.1051000e+03   1.7455966e+00
   1.1050500e+03   1.7456763e+00
   1.1050000e+03   1.7457548e+00
   1.1049500e+03   1.7458321e+00
   1.1049000e+03   1.7459079e+00
   1.1048500e+03   1.7459822e+00
   1.1048000e+03   1.7460548e+00
   1.1047500e+03   1.7461256e+00
   1.1047000e+03   1.7461947e+00
   1.1046500e+03   1.7462617e+00
   1.1046000e+03   1.7463266e+00
   1.1045500e+03   1.7463892e+00
   1.1045000e+03   1.7464495e+00
   1.1044500e+03   1.7465072e+00
   1.1044000e+03   1.7465622e+00
   1.1043500e+03   1.7466145e+00
   1.1043000e+03   1.7466637e+00
   1.1042500e+03   1.7467096e+00
   1.1042000e+03   1.7467523e+00
   1.1041500e+03   1.7467915e+00
   1.1041000e+03   1.7468269e+00
   1.1040500e+03   1.7468584e+00
   1.1040000e+03   1.7468856e+00
   1.1039500e+03   1.7469085e+00
   1.1039000e+03   1.7469269e+00
   1.1038500e+03   1.7469404e+00
   1.1038000e+03   1.7469488e+00
   1.1037500e+03   1.7469518e+00
   1.1037000e+03   1.7469492e+00
   1.1036500e+03   1.7469407e+00
   1.1036000e+03   1.7469260e+00
   1.1035500e+03   1.7469049e+00
   1.1035000e+03   1.7468767e+00
   1.1034500e+03   1.7468415e+00
   1.1034000e+03   1.7467987e+00
   1.1033500e+03   1.7467480e+00
   1.1033000e+03   1.7466890e+00
   1.1032500e+03   1.7466213e+00
   1.1032000e+03   1.7465444e+00
   1.1031500e+03   1.7464579e+00
   1.1031000e+03   1.7463614e+00
   1.1030500e+03   1.7462544e+00
   1.1030000e+03   1.7461363e+00
   1.1029500e+03   1.7460066e+00
   1.1029000e+03   1.7458648e+00
   1.1028500e+03   1.7457103e+00
   1.1028000e+03   1.7455424e+00
   1.1027500e+03   1.7453606e+00
   1.1027000e+03   1.7451642e+00
   1.1026500e+03   1.7449524e+00
   1.1026000e+03   1.7447245e+00
   1.1025500e+03   1.7444797e+00
   1.1025000e+03   1.7442175e+00
   1.1024500e+03   1.7439368e+00
   1.1024000e+03   1.7436369e+00
   1.1023500e+03   1.7433168e+00
   1.1023000e+03   1.7429755e+00
   1.1022500e+03   1.7426121e+00
   1.1022000e+03   1.7422257e+00
   1.1021500e+03   1.7418150e+00
   1.1021000e+03   1.7413790e+00
   1.1020500e+03   1.7409167e+00
   1.1020000e+03   1.7404268e+00
   1.1019500e+03   1.7399080e+00
   1.1019000e+03   1.7393591e+00
   1.1018500e+03   1.7387789e+00
   1.1018000e+03   1.7381662e+00
   1.1017500e+03   1.7375190e+00
   1.1017000e+03   1.7368364e+00
   1.1016500e+03   1.7361168e+00
   1.1016000e+03   1.7353588e+00
   1.1015500e+03   1.7345604e+00
   1.1015000e+03   1.7337205e+00
   1.1014500e+03   1.7328372e+00
   1.1014000e+03   1.7319090e+00
   1.1013500e+03   1.7309344e+00
   1.1013000e+03   1.7299114e+00
   1.1012500e+03   1.7288386e+00
   1.1012000e+03   1.7277141e+00
   1.1011500e+03   1.7265365e+00
   1.1011000e+03   1.7253043e+00
   1.1010500e+03   1.7240159e+00
   1.1010000e+03   1.7226692e+00
   1.1009500e+03   1.7212632e+00
   1.1009000e+03   1.7197967e+00
   1.1008500e+03   1.7182679e+00
   1.1008000e+03   1.7166757e+00
   1.1007500e+03   1.7150189e+00
   1.1007000e+03   1.7132972e+00
   1.1006500e+03   1.7115099e+00
   1.1006000e+03   1.7096559e+00
   1.1005500e+03   1.7077357e+00
   1.1005000e+03   1.7057485e+00
   1.1004500e+03   1.7036955e+00
   1.1004000e+03   1.7015765e+00
   1.1003500e+03   1.6993934e+00
   1.1003000e+03   1.6971476e+00
   1.1002500e+03   1.6948409e+00
   1.1002000e+03   1.6924756e+00
   1.1001500e+03   1.6900538e+00
   1.1001000e+03   1.6875786e+00
   1.1000500e+03   1.6850545e+00
   1.1000000e+03   1.6824860e+00
   1.0999500e+03   1.6798770e+00
   1.0999000e+03   1.6772344e+00
   1.0998500e+03   1.6745624e+00
   1.0998000e+03   1.6718675e+00
   1.0997500e+03   1.6691573e+00
   1.0997000e+03   1.6664383e+00
   1.0996500e+03   1.6637188e+00
   1.0996000e+03   1.6610070e+00
   1.0995500e+03   1.6583106e+00
   1.0995000e+03   1.6556387e+00
   1.0994500e+03   1.6530000e+00
   1.0994000e+03   1.6504030e+00
   1.0993500e+03   1.6478570e+00
   1.0993000e+03   1.6453704e+00
   1.0992500e+03   1.6429521e+00
   1.0992000e+03   1.6406097e+00
   1.0991500e+03   1.6383517e+00
   1.0991000e+03   1.6361855e+00
   1.0990500e+03   1.6341176e+00
   1.0990000e+03   1.6321547e+00
   1.0989500e+03   1.6303025e+00
   1.0989000e+03   1.6285656e+00
   1.0988500e+03   1.6269482e+00
   1.0988000e+03   1.6254540e+00
   1.0987500e+03   1.6240857e+00
   1.0987000e+03   1.6228447e+00
   1.0986500e+03   1.6217324e+00
   1.0986000e+03   1.6207491e+00
   1.0985500e+03   1.6198937e+00
   1.0985000e+03   1.6191658e+00
   1.0984500e+03   1.6185630e+00
   1.0984000e+03   1.6180826e+00
   1.0983500e+03   1.6177223e+00
   1.0983000e+03   1.6174780e+00
   1.0982500e+03   1.6173460e+00
   1.0982000e+03   1.6173217e+00
   1.0981500e+03   1.6174004e+00
   1.0981000e+03   1.6175777e+00
   1.0980500e+03   1.6178483e+00
   1.0980000e+03   1.6182067e+00
   1.0979500e+03   1.6186484e+00
   1.0979000e+03   1.6191676e+00
   1.0978500e+03   1.6197592e+00
   1.0978000e+03   1.6204174e+00
   1.0977500e+03   1.6211382e+00
   1.0977000e+03   1.6219157e+00
   1.0976500e+03   1.6227453e+00
   1.0976000e+03   1.6236223e+00
   1.0975500e+03   1.6245422e+00
   1.0975000e+03   1.6255008e+00
   1.0974500e+03   1.6264931e+00
   1.0974000e+03   1.6275164e+00
   1.0973500e+03   1.6285662e+00
   1.0973000e+03   1.6296395e+00
   1.0972500e+03   1.6307327e+00
   1.0972000e+03   1.6318424e+00
   1.0971500e+03   1.6329664e+00
   1.0971000e+03   1.6341016e+00
   1.0970500e+03   1.6352457e+00
   1.0970000e+03   1.6363960e+00
   1.0969500e+03   1.6375508e+00
   1.0969000e+03   1.6387079e+00
   1.0968500e+03   1.6398658e+00
   1.0968000e+03   1.6410225e+00
   1.0967500e+03   1.6421766e+00
   1.0967000e+03   1.6433271e+00
   1.0966500e+03   1.6444723e+00
   1.0966000e+03   1.6456115e+00
   1.0965500e+03   1.6467433e+00
   1.0965000e+03   1.6478671e+00
   1.0964500e+03   1.6489820e+00
   1.0964000e+03   1.6500873e+00
   1.0963500e+03   1.6511822e+00
   1.0963000e+03   1.6522661e+00
   1.0962500e+03   1.6533390e+00
   1.0962000e+03   1.6543999e+00
   1.0961500e+03   1.6554487e+00
   1.0961000e+03   1.6564849e+00
   1.0960500e+03   1.6575087e+00
   1.0960000e+03   1.6585196e+00
   1.0959500e+03   1.6595176e+00
   1.0959000e+03   1.6605022e+00
   1.0958500e+03   1.6614737e+00
   1.0958000e+03   1.6624321e+00
   1.0957500e+03   1.6633770e+00
   1.0957000e+03   1.6643088e+00
   1.0956500e+03   1.6652274e+00
   1.0956000e+03   1.6661326e+00
   1.0955500e+03   1.6670247e+00
   1.0955000e+03   1.6679038e+00
   1.0954500e+03   1.6687700e+00
   1.0954000e+03   1.6696233e+00
   1.0953500e+03   1.6704638e+00
   1.0953000e+03   1.6712916e+00
   1.0952500e+03   1.6721070e+00
   1.0952000e+03   1.6729102e+00
   1.0951500e+03   1.6737013e+00
   1.0951000e+03   1.6744803e+00
   1.0950500e+03   1.6752474e+00
   1.0950000e+03   1.6760029e+00
   1.0949500e+03   1.6767468e+00
   1.0949000e+03   1.6774796e+00
   1.0948500e+03   1.6782012e+00
   1.0948000e+03   1.6789118e+00
   1.0947500e+03   1.6796117e+00
   1.0947000e+03   1.6803010e+00
   1.0946500e+03   1.6809798e+00
   1.0946000e+03   1.6816484e+00
   1.0945500e+03   1.6823069e+00
   1.0945000e+03   1.6829557e+00
   1.0944500e+03   1.6835946e+00
   1.0944000e+03   1.6842241e+00
   1.0943500e+03   1.6848441e+00
   1.0943000e+03   1.6854550e+00
   1.0942500e+03   1.6860569e+00
   1.0942000e+03   1.6866500e+00
   1.0941500e+03   1.6872343e+00
   1.0941000e+03   1.6878101e+00
   1.0940500e+03   1.6883776e+00
   1.0940000e+03   1.6889369e+00
   1.0939500e+03   1.6894882e+00
   1.0939000e+03   1.6900316e+00
   1.0938500e+03   1.6905673e+00
   1.0938000e+03   1.6910954e+00
   1.0937500e+03   1.6916160e+00
   1.0937000e+03   1.6921293e+00
   1.0936500e+03   1.6926355e+00
   1.0936000e+03   1.6931346e+00
   1.0935500e+03   1.6936269e+00
   1.0935000e+03   1.6941124e+00
   1.0934500e+03   1.6945912e+00
   1.0934000e+03   1.6950635e+00
   1.0933500e+03   1.6955294e+00
   1.0933000e+03   1.6959891e+00
   1.0932500e+03   1.6964426e+00
   1.0932000e+03   1.6968901e+00
   1.0931500e+03   1.6973317e+00
   1.0931000e+03   1.6977675e+00
   1.0930500e+03   1.6981976e+00
   1.0930000e+03   1.6986221e+00
   1.0929500e+03   1.6990411e+00
   1.0929000e+03   1.6994548e+00
   1.0928500e+03   1.6998631e+00
   1.0928000e+03   1.7002663e+00
   1.0927500e+03   1.7006643e+00
   1.0927000e+03   1.7010574e+00
   1.0926500e+03   1.7014455e+00
   1.0926000e+03   1.7018288e+00
   1.0925500e+03   1.7022073e+00
   1.0925000e+03   1.7025812e+00
   1.0924500e+03   1.7029505e+00
   1.0924000e+03   1.7033153e+00
   1.0923500e+03   1.7036757e+00
   1.0923000e+03   1.7040318e+00
   1.0922500e+03   1.7043836e+00
   1.0922000e+03   1.7047312e+00
   1.0921500e+03   1.7050747e+00
   1.0921000e+03   1.7054141e+00
   1.0920500e+03   1.7057495e+00
   1.0920000e+03   1.7060809e+00
   1.0919500e+03   1.7064086e+00
   1.0919000e+03   1.7067324e+00
   1.0918500e+03   1.7070524e+00
   1.0918000e+03   1.7073687e+00
   1.0917500e+03   1.7076814e+00
   1.0917000e+03   1.7079906e+00
   1.0916500e+03   1.7082962e+00
   1.0916000e+03   1.7085984e+00
   1.0915500e+03   1.7088972e+00
   1.0915000e+03   1.7091925e+00
   1.0914500e+03   1.7094846e+00
   1.0914000e+03   1.7097734e+00
   1.0913500e+03   1.7100590e+00
   1.0913000e+03   1.7103415e+00
   1.0912500e+03   1.7106208e+00
   1.0912000e+03   1.7108970e+00
   1.0911500e+03   1.7111701e+00
   1.0911000e+03   1.7114401e+00
   1.0910500e+03   1.7117073e+00
   1.0910000e+03   1.7119715e+00
   1.0909500e+03   1.7122328e+00
   1.0909000e+03   1.7124912e+00
   1.0908500e+03   1.7127467e+00
   1.0908000e+03   1.7129995e+00
   1.0907500e+03   1.7132496e+00
   1.0907000e+03   1.7134969e+00
   1.0906500e+03   1.7137415e+00
   1.0906000e+03   1.7139834e+00
   1.0905500e+03   1.7142227e+00
   1.0905000e+03   1.7144594e+00
   1.0904500e+03   1.7146935e+00
   1.0904000e+03   1.7149250e+00
   1.0903500e+03   1.7151540e+00
   1.0903000e+03   1.7153805e+00
   1.0902500e+03   1.7156044e+00
   1.0902000e+03   1.7158260e+00
   1.0901500e+03   1.7160450e+00
   1.0901000e+03   1.7162616e+00
   1.0900500e+03   1.7164757e+00
   1.0900000e+03   1.7166876e+00
   1.0899500e+03   1.7168970e+00
   1.0899000e+03   1.7171040e+00
   1.0898500e+03   1.7173087e+00
   1.0898000e+03   1.7175111e+00
   1.0897500e+03   1.7177112e+00
   1.0897000e+03   1.7179090e+00
   1.0896500e+03   1.7181045e+00
   1.0896000e+03   1.7182977e+00
   1.0895500e+03   1.7184888e+00
   1.0895000e+03   1.7186775e+00
   1.0894500e+03   1.7188640e+00
   1.0894000e+03   1.7190483e+00
   1.0893500e+03   1.7192303e+00
   1.0893000e+03   1.7194102e+00
   1.0892500e+03   1.7195878e+00
   1.0892000e+03   1.7197633e+00
   1.0891500e+03   1.7199365e+00
   1.0891000e+03   1.7201076e+00
   1.0890500e+03   1.7202765e+00
   1.0890000e+03   1.7204432e+00
   1.0889500e+03   1.7206079e+00
   1.0889000e+03   1.7207702e+00
   1.0888500e+03   1.7209306e+00
   1.0888000e+03   1.7210887e+00
   1.0887500e+03   1.7212447e+00
   1.0887000e+03   1.7213985e+00
   1.0886500e+03   1.7215503e+00
   1.0886000e+03   1.7216999e+00
   1.0885500e+03   1.7218473e+00
   1.0885000e+03   1.7219926e+00
   1.0884500e+03   1.7221358e+00
   1.0884000e+03   1.7222768e+00
   1.0883500e+03   1.7224157e+00
   1.0883000e+03   1.7225525e+00
   1.0882500e+03   1.7226871e+00
   1.0882000e+03   1.7228195e+00
   1.0881500e+03   1.7229499e+00
   1.0881000e+03   1.7230780e+00
   1.0880500e+03   1.7232041e+00
   1.0880000e+03   1.7233281e+00
   1.0879500e+03   1.7234498e+00
   1.0879000e+03   1.7235695e+00
   1.0878500e+03   1.7236869e+00
   1.0878000e+03   1.7238023e+00
   1.0877500e+03   1.7239155e+00
   1.0877000e+03   1.7240265e+00
   1.0876500e+03   1.7241354e+00
   1.0876000e+03   1.7242422e+00
   1.0875500e+03   1.7243468e+00
   1.0875000e+03   1.7244492e+00
   1.0874500e+03   1.7245495e+00
   1.0874000e+03   1.7246476e+00
   1.0873500e+03   1.7247435e+00
   1.0873000e+03   1.7248373e+00
   1.0872500e+03   1.7249289e+00
   1.0872000e+03   1.7250184e+00
   1.0871500e+03   1.7251058e+00
   1.0871000e+03   1.7251909e+00
   1.0870500e+03   1.7252738e+00
   1.0870000e+03   1.7253547e+00
   1.0869500e+03   1.7254333e+00
   1.0869000e+03   1.7255099e+00
   1.0868500e+03   1.7255843e+00
   1.0868000e+03   1.7256565e+00
   1.0867500e+03   1.7257266e+00
   1.0867000e+03   1.7257946e+00
   1.0866500e+03   1.7258604e+00
   1.0866000e+03   1.7259241e+00
   1.0865500e+03   1.7259858e+00
   1.0865000e+03   1.7260453e+00
   1.0864500e+03   1.7261027e+00
   1.0864000e+03   1.7261580e+00
   1.0863500e+03   1.7262112e+00
   1.0863000e+03   1.7262625e+00
   1.0862500e+03   1.7263116e+00
   1.0862000e+03   1.7263588e+00
   1.0861500e+03   1.7264039e+00
   1.0861000e+03   1.7264470e+00
   1.0860500e+03   1.7264882e+00
   1.0860000e+03   1.7265273e+00
   1.0859500e+03   1.7265646e+00
   1.0859000e+03   1.7265999e+00
   1.0858500e+03   1.7266333e+00
   1.0858000e+03   1.7266649e+00
   1.0857500e+03   1.7266946e+00
   1.0857000e+03   1.7267224e+00
   1.0856500e+03   1.7267485e+00
   1.0856000e+03   1.7267728e+00
   1.0855500e+03   1.7267954e+00
   1.0855000e+03   1.7268163e+00
   1.0854500e+03   1.7268355e+00
   1.0854000e+03   1.7268531e+00
   1.0853500e+03   1.7268691e+00
   1.0853000e+03   1.7268835e+00
   1.0852500e+03   1.7268965e+00
   1.0852000e+03   1.7269079e+00
   1.0851500e+03   1.7269179e+00
   1.0851000e+03   1.7269265e+00
   1.0850500e+03   1.7269337e+00
   1.0850000e+03   1.7269397e+00
   1.0849500e+03   1.7269443e+00
   1.0849000e+03   1.7269478e+00
   1.0848500e+03   1.7269500e+00
   1.0848000e+03   1.7269512e+00
   1.0847500e+03   1.7269512e+00
   1.0847000e+03   1.7269503e+00
   1.0846500e+03   1.7269484e+00
   1.0846000e+03   1.7269455e+00
   1.0845500e+03   1.7269418e+00
   1.0845000e+03   1.7269373e+00
   1.0844500e+03   1.7269320e+00
   1.0844000e+03   1.7269260e+00
   1.0843500e+03   1.7269194e+00
   1.0843000e+03   1.7269121e+00
   1.0842500e+03   1.7269044e+00
   1.0842000e+03   1.7268961e+00
   1.0841500e+03   1.7268874e+00
   1.0841000e+03   1.7268783e+00
   1.0840500e+03   1.7268690e+00
   1.0840000e+03   1.7268593e+00
   1.0839500e+03   1.7268495e+00
   1.0839000e+03   1.7268395e+00
   1.0838500e+03   1.7268293e+00
   1.0838000e+03   1.7268192e+00
   1.0837500e+03   1.7268091e+00
   1.0837000e+03   1.7267990e+00
   1.0836500e+03   1.7267891e+00
   1.0836000e+03   1.7267793e+00
   1.0835500e+03   1.7267697e+00
   1.0835000e+03   1.7267604e+00
   1.0834500e+03   1.7267514e+00
   1.0834000e+03   1.7267427e+00
   1.0833500e+03   1.7267345e+00
   1.0833000e+03   1.7267268e+00
   1.0832500e+03   1.7267194e+00
   1.0832000e+03   1.7267128e+00
   1.0831500e+03   1.7267066e+00
   1.0831000e+03   1.7267011e+00
   1.0830500e+03   1.7266962e+00
   1.0830000e+03   1.7266920e+00
   1.0829500e+03   1.7266886e+00
   1.0829000e+03   1.7266859e+00
   1.0828500e+03   1.7266841e+00
   1.0828000e+03   1.7266830e+00
   1.0827500e+03   1.7266828e+00
   1.0827000e+03   1.7266836e+00
   1.0826500e+03   1.7266851e+00
   1.0826000e+03   1.7266877e+00
   1.0825500e+03   1.7266911e+00
   1.0825000e+03   1.7266956e+00
   1.0824500e+03   1.7267010e+00
   1.0824000e+03   1.7267075e+00
   1.0823500e+03   1.7267149e+00
   1.0823000e+03   1.7267234e+00
   1.0822500e+03   1.7267330e+00
   1.0822000e+03   1.7267435e+00
   1.0821500e+03   1.7267552e+00
   1.0821000e+03   1.7267679e+00
   1.0820500e+03   1.7267817e+00
   1.0820000e+03   1.7267965e+00
   1.0819500e+03   1.7268125e+00
   1.0819000e+03   1.7268295e+00
   1.0818500e+03   1.7268475e+00
   1.0818000e+03   1.7268667e+00
   1.0817500e+03   1.7268869e+00
   1.0817000e+03   1.7269081e+00
   1.0816500e+03   1.7269304e+00
   1.0816000e+03   1.7269537e+00
   1.0815500e+03   1.7269781e+00
   1.0815000e+03   1.7270035e+00
   1.0814500e+03   1.7270298e+00
   1.0814000e+03   1.7270572e+00
   1.0813500e+03   1.7270855e+00
   1.0813000e+03   1.7271147e+00
   1.0812500e+03   1.7271449e+00
   1.0812000e+03   1.7271760e+00
   1.0811500e+03   1.7272080e+00
   1.0811000e+03   1.7272409e+00
   1.0810500e+03   1.7272746e+00
   1.0810000e+03   1.7273091e+00
   1.0809500e+03   1.7273445e+00
   1.0809000e+03   1.7273806e+00
   1.0808500e+03   1.7274175e+00
   1.0808000e+03   1.7274551e+00
   1.0807500e+03   1.7274934e+00
   1.0807000e+03   1.7275324e+00
   1.0806500e+03   1.7275720e+00
   1.0806000e+03   1.7276123e+00
   1.0805500e+03   1.7276531e+00
   1.0805000e+03   1.7276946e+00
   1.0804500e+03   1.7277365e+00
   1.0804000e+03   1.7277790e+00
   1.0803500e+03   1.7278219e+00
   1.0803000e+03   1.7278653e+00
   1.0802500e+03   1.7279091e+00
   1.0802000e+03   1.7279533e+00
   1.0801500e+03   1.7279978e+00
   1.0801000e+03   1.7280426e+00
   1.0800500e+03   1.7280878e+00
   1.0800000e+03   1.7281332e+00
   1.0799500e+03   1.7281789e+00
   1.0799000e+03   1.7282247e+00
   1.0798500e+03   1.7282707e+00
   1.0798000e+03   1.7283168e+00
   1.0797500e+03   1.7283631e+00
   1.0797000e+03   1.7284095e+00
   1.0796500e+03   1.7284558e+00
   1.0796000e+03   1.7285023e+00
   1.0795500e+03   1.7285486e+00
   1.0795000e+03   1.7285950e+00
   1.0794500e+03   1.7286413e+00
   1.0794000e+03   1.7286874e+00
   1.0793500e+03   1.7287334e+00
   1.0793000e+03   1.7287793e+00
   1.0792500e+03   1.7288250e+00
   1.0792000e+03   1.7288705e+00
   1.0791500e+03   1.7289157e+00
   1.0791000e+03   1.7289606e+00
   1.0790500e+03   1.7290053e+00
   1.0790000e+03   1.7290496e+00
   1.0789500e+03   1.7290936e+00
   1.0789000e+03   1.7291371e+00
   1.0788500e+03   1.7291803e+00
   1.0788000e+03   1.7292230e+00
   1.0787500e+03   1.7292653e+00
   1.0787000e+03   1.7293071e+00
   1.0786500e+03   1.7293484e+00
   1.0786000e+03   1.7293891e+00
   1.0785500e+03   1.7294293e+00
   1.0785000e+03   1.7294689e+00
   1.0784500e+03   1.7295080e+00
   1.0784000e+03   1.7295464e+00
   1.0783500e+03   1.7295842e+00
   1.0783000e+03   1.7296213e+00
   1.0782500e+03   1.7296578e+00
   1.0782000e+03   1.7296935e+00
   1.0781500e+03   1.7297285e+00
   1.0781000e+03   1.7297629e+00
   1.0780500e+03   1.7297964e+00
   1.0780000e+03   1.7298292e+00
   1.0779500e+03   1.7298613e+00
   1.0779000e+03   1.7298925e+00
   1.0778500e+03   1.7299229e+00
   1.0778000e+03   1.7299525e+00
   1.0777500e+03   1.7299813e+00
   1.0777000e+03   1.7300092e+00
   1.0776500e+03   1.7300363e+00
   1.0776000e+03   1.7300625e+00
   1.0775500e+03   1.7300879e+00
   1.0775000e+03   1.7301124e+00
   1.0774500e+03   1.7301359e+00
   1.0774000e+03   1.7301586e+00
   1.0773500e+03   1.7301804e+00
   1.0773000e+03   1.7302014e+00
   1.0772500e+03   1.7302213e+00
   1.0772000e+03   1.7302405e+00
   1.0771500e+03   1.7302586e+00
   1.0771000e+03   1.7302759e+00
   1.0770500e+03   1.7302923e+00
   1.0770000e+03   1.7303077e+00
   1.0769500e+03   1.7303222e+00
   1.0769000e+03   1.7303359e+00
   1.0768500e+03   1.7303486e+00
   1.0768000e+03   1.7303605e+00
   1.0767500e+03   1.7303715e+00
   1.0767000e+03   1.7303816e+00
   1.0766500e+03   1.7303908e+00
   1.0766000e+03   1.7303991e+00
   1.0765500e+03   1.7304067e+00
   1.0765000e+03   1.7304133e+00
   1.0764500e+03   1.7304192e+00
   1.0764000e+03   1.7304242e+00
   1.0763500e+03   1.7304284e+00
   1.0763000e+03   1.7304319e+00
   1.0762500e+03   1.7304345e+00
   1.0762000e+03   1.7304364e+00
   1.0761500e+03   1.7304376e+00
   1.0761000e+03   1.7304381e+00
   1.0760500e+03   1.7304378e+00
   1.0760000e+03   1.7304369e+00
   1.0759500e+03   1.7304353e+00
   1.0759000e+03   1.7304330e+00
   1.0758500e+03   1.7304302e+00
   1.0758000e+03   1.7304268e+00
   1.0757500e+03   1.7304228e+00
   1.0757000e+03   1.7304183e+00
   1.0756500e+03   1.7304132e+00
   1.0756000e+03   1.7304077e+00
   1.0755500e+03   1.7304016e+00
   1.0755000e+03   1.7303952e+00
   1.0754500e+03   1.7303922e+00
   1.0754000e+03   1.7303891e+00
   1.0753500e+03   1.7303860e+00
   1.0753000e+03   1.7303829e+00
   1.0752500e+03   1.7303798e+00
   1.0752000e+03   1.7303767e+00
   1.0751500e+03   1.7303737e+00
   1.0751000e+03   1.7303705e+00
   1.0750500e+03   1.7303675e+00
   1.0750000e+03   1.7303644e+00


==> Temperature-tunable metasurfaces/Data/312K_LSA_verticallyrised.dat <==
   1.1250000e+03   2.1377564e+00
   1.1249500e+03   2.1377825e+00
   1.1249000e+03   2.1378065e+00
   1.1248500e+03   2.1378285e+00
   1.1248000e+03   2.1378483e+00
   1.1247500e+03   2.1378660e+00
   1.1247000e+03   2.1378815e+00
   1.1246500e+03   2.1378946e+00
   1.1246000e+03   2.1379056e+00
   1.1245500e+03   2.1379141e+00
   1.1245000e+03   2.1379203e+00
   1.1244500e+03   2.1379241e+00
   1.1244000e+03   2.1379255e+00
   1.1243500e+03   2.1379244e+00
   1.1243000e+03   2.1379208e+00
   1.1242500e+03   2.1379147e+00
   1.1242000e+03   2.1379060e+00
   1.1241500e+03   2.1378948e+00
   1.1241000e+03   2.1378810e+00
   1.1240500e+03   2.1378645e+00
   1.1240000e+03   2.1378455e+00
   1.1239500e+03   2.1378239e+00
   1.1239000e+03   2.1377996e+00
   1.1238500e+03   2.1377727e+00
   1.1238000e+03   2.1377431e+00
   1.1237500e+03   2.1377108e+00
   1.1237000e+03   2.1376760e+00
   1.1236500e+03   2.1376384e+00
   1.1236000e+03   2.1375982e+00
   1.1235500e+03   2.1375554e+00
   1.1235000e+03   2.1375100e+00
   1.1234500e+03   2.1374620e+00
   1.1234000e+03   2.1374114e+00
   1.1233500e+03   2.1373583e+00
   1.1233000e+03   2.1373027e+00
   1.1232500e+03   2.1372445e+00
   1.1232000e+03   2.1371840e+00
   1.1231500e+03   2.1371210e+00
   1.1231000e+03   2.1370556e+00
   1.1230500e+03   2.1369879e+00
   1.1230000e+03   2.1369179e+00
   1.1229500e+03   2.1368457e+00
   1.1229000e+03   2.1367714e+00
   1.1228500e+03   2.1366949e+00
   1.1228000e+03   2.1366164e+00
   1.1227500e+03   2.1365359e+00
   1.1227000e+03   2.1364535e+00
   1.1226500e+03   2.1363693e+00
   1.1226000e+03   2.1362834e+00
   1.1225500e+03   2.1361958e+00
   1.1225000e+03   2.1361066e+00
   1.1224500e+03   2.1360159e+00
   1.1224000e+03   2.1359238e+00
   1.1223500e+03   2.1358304e+00
   1.1223000e+03   2.1357358e+00
   1.1222500e+03   2.1356400e+00
   1.1222000e+03   2.1355433e+00
   1.1221500e+03   2.1354456e+00
   1.1221000e+03   2.1353471e+00
   1.1220500e+03   2.1352480e+00
   1.1220000e+03   2.1351482e+00
   1.1219500e+03   2.1350479e+00
   1.1219000e+03   2.1349473e+00
   1.1218500e+03   2.1348464e+00
   1.1218000e+03   2.1347454e+00
   1.1217500e+03   2.1346443e+00
   1.1217000e+03   2.1345434e+00
   1.1216500e+03   2.1344426e+00
   1.1216000e+03   2.1343423e+00
   1.1215500e+03   2.1342423e+00
   1.1215000e+03   2.1341428e+00
   1.1214500e+03   2.1340441e+00
   1.1214000e+03   2.1339461e+00
   1.1213500e+03   2.1338490e+00
   1.1213000e+03   2.1337529e+00
   1.1212500e+03   2.1336579e+00
   1.1212000e+03   2.1335642e+00
   1.1211500e+03   2.1334719e+00
   1.1211000e+03   2.1333808e+00
   1.1210500e+03   2.1332914e+00
   1.1210000e+03   2.1332036e+00
   1.1209500e+03   2.1331176e+00
   1.1209000e+03   2.1330334e+00
   1.1208500e+03   2.1329512e+00
   1.1208000e+03   2.1328709e+00
   1.1207500e+03   2.1327928e+00
   1.1207000e+03   2.1327168e+00
   1.1206500e+03   2.1326432e+00
   1.1206000e+03   2.1325719e+00
   1.1205500e+03   2.1325030e+00
   1.1205000e+03   2.1324366e+00
   1.1204500e+03   2.1323728e+00
   1.1204000e+03   2.1323117e+00
   1.1203500e+03   2.1322531e+00
   1.1203000e+03   2.1321974e+00
   1.1202500e+03   2.1321445e+00
   1.1202000e+03   2.1320943e+00
   1.1201500e+03   2.1320471e+00
   1.1201000e+03   2.1320028e+00
   1.1200500e+03   2.1319614e+00
   1.1200000e+03   2.1319231e+00
   1.1199500e+03   2.1318877e+00
   1.1199000e+03   2.1318555e+00
   1.1198500e+03   2.1318263e+00
   1.1198000e+03   2.1318002e+00
   1.1197500e+03   2.1317772e+00
   1.1197000e+03   2.1317573e+00
   1.1196500e+03   2.1317406e+00
   1.1196000e+03   2.1317269e+00
   1.1195500e+03   2.1317164e+00
   1.1195000e+03   2.1317091e+00
   1.1194500e+03   2.1317048e+00
   1.1194000e+03   2.1317036e+00
   1.1193500e+03   2.1317056e+00
   1.1193000e+03   2.1317106e+00
   1.1192500e+03   2.1317187e+00
   1.1192000e+03   2.1317298e+00
   1.1191500e+03   2.1317440e+00
   1.1191000e+03   2.1317611e+00
   1.1190500e+03   2.1317812e+00
   1.1190000e+03   2.1318042e+00
   1.1189500e+03   2.1318302e+00
   1.1189000e+03   2.1318590e+00
   1.1188500e+03   2.1318907e+00
   1.1188000e+03   2.1319251e+00
   1.1187500e+03   2.1319623e+00
   1.1187000e+03   2.1320021e+00
   1.1186500e+03   2.1320447e+00
   1.1186000e+03   2.1320899e+00
   1.1185500e+03   2.1321376e+00
   1.1185000e+03   2.1321878e+00
   1.1184500e+03   2.1322405e+00
   1.1184000e+03   2.1322957e+00
   1.1183500e+03   2.1323531e+00
   1.1183000e+03   2.1324129e+00
   1.1182500e+03   2.1324750e+00
   1.1182000e+03   2.1325392e+00
   1.1181500e+03   2.1326056e+00
   1.1181000e+03   2.1326741e+00
   1.1180500e+03   2.1327445e+00
   1.1180000e+03   2.1328169e+00
   1.1179500e+03   2.1328913e+00
   1.1179000e+03   2.1329674e+00
   1.1178500e+03   2.1330453e+00
   1.1178000e+03   2.1331250e+00
   1.1177500e+03   2.1332063e+00
   1.1177000e+03   2.1332891e+00
   1.1176500e+03   2.1333735e+00
   1.1176000e+03   2.1334593e+00
   1.1175500e+03   2.1335465e+00
   1.1175000e+03   2.1336351e+00
   1.1174500e+03   2.1337249e+00
   1.1174000e+03   2.1338158e+00
   1.1173500e+03   2.1339079e+00
   1.1173000e+03   2.1340010e+00
   1.1172500e+03   2.1340951e+00
   1.1172000e+03   2.1341902e+00
   1.1171500e+03   2.1342861e+00
   1.1171000e+03   2.1343827e+00
   1.1170500e+03   2.1344800e+00
   1.1170000e+03   2.1345779e+00
   1.1169500e+03   2.1346765e+00
   1.1169000e+03   2.1347755e+00
   1.1168500e+03   2.1348749e+00
   1.1168000e+03   2.1349747e+00
   1.1167500e+03   2.1350747e+00
   1.1167000e+03   2.1351749e+00
   1.1166500e+03   2.1352752e+00
   1.1166000e+03   2.1353756e+00
   1.1165500e+03   2.1354759e+00
   1.1165000e+03   2.1355761e+00
   1.1164500e+03   2.1356762e+00
   1.1164000e+03   2.1357760e+00
   1.1163500e+03   2.1358755e+00
   1.1163000e+03   2.1359745e+00
   1.1162500e+03   2.1360730e+00
   1.1162000e+03   2.1361710e+00
   1.1161500e+03   2.1362683e+00
   1.1161000e+03   2.1363650e+00
   1.1160500e+03   2.1364607e+00
   1.1160000e+03   2.1365556e+00
   1.1159500e+03   2.1366495e+00
   1.1159000e+03   2.1367424e+00
   1.1158500e+03   2.1368341e+00
   1.1158000e+03   2.1369246e+00
   1.1157500e+03   2.1370137e+00
   1.1157000e+03   2.1371015e+00
   1.1156500e+03   2.1371878e+00
   1.1156000e+03   2.1372726e+00
   1.1155500e+03   2.1373556e+00
   1.1155000e+03   2.1374369e+00
   1.1154500e+03   2.1375165e+00
   1.1154000e+03   2.1375941e+00
   1.1153500e+03   2.1376696e+00
   1.1153000e+03   2.1377431e+00
   1.1152500e+03   2.1378143e+00
   1.1152000e+03   2.1378833e+00
   1.1151500e+03   2.1379499e+00
   1.1151000e+03   2.1380140e+00
   1.1150500e+03   2.1380756e+00
   1.1150000e+03   2.1381346e+00
   1.1149500e+03   2.1381907e+00
   1.1149000e+03   2.1382440e+00
   1.1148500e+03   2.1382944e+00
   1.1148000e+03   2.1383418e+00
   1.1147500e+03   2.1383861e+00
   1.1147000e+03   2.1384272e+00
   1.1146500e+03   2.1384649e+00
   1.1146000e+03   2.1384993e+00
   1.1145500e+03   2.1385301e+00
   1.1145000e+03   2.1385574e+00
   1.1144500e+03   2.1385811e+00
   1.1144000e+03   2.1386010e+00
   1.1143500e+03   2.1386171e+00
   1.1143000e+03   2.1386293e+00
   1.1142500e+03   2.1386374e+00
   1.1142000e+03   2.1386415e+00
   1.1141500e+03   2.1386414e+00
   1.1141000e+03   2.1386371e+00
   1.1140500e+03   2.1386284e+00
   1.1140000e+03   2.1386154e+00
   1.1139500e+03   2.1385979e+00
   1.1139000e+03   2.1385759e+00
   1.1138500e+03   2.1385494e+00
   1.1138000e+03   2.1385182e+00
   1.1137500e+03   2.1384823e+00
   1.1137000e+03   2.1384416e+00
   1.1136500e+03   2.1383962e+00
   1.1136000e+03   2.1383459e+00
   1.1135500e+03   2.1382908e+00
   1.1135000e+03   2.1382308e+00
   1.1134500e+03   2.1381658e+00
   1.1134000e+03   2.1380959e+00
   1.1133500e+03   2.1380211e+00
   1.1133000e+03   2.1379413e+00
   1.1132500e+03   2.1378566e+00
   1.1132000e+03   2.1377668e+00
   1.1131500e+03   2.1376721e+00
   1.1131000e+03   2.1375726e+00
   1.1130500e+03   2.1374681e+00
   1.1130000e+03   2.1373587e+00
   1.1129500e+03   2.1372447e+00
   1.1129000e+03   2.1371257e+00
   1.1128500e+03   2.1370022e+00
   1.1128000e+03   2.1368740e+00
   1.1127500e+03   2.1367412e+00
   1.1127000e+03   2.1366040e+00
   1.1126500e+03   2.1364625e+00
   1.1126000e+03   2.1363166e+00
   1.1125500e+03   2.1361666e+00
   1.1125000e+03   2.1360127e+00
   1.1124500e+03   2.1358549e+00
   1.1124000e+03   2.1356933e+00
   1.1123500e+03   2.1355280e+00
   1.1123000e+03   2.1353595e+00
   1.1122500e+03   2.1351876e+00
   1.1122000e+03   2.1350127e+00
   1.1121500e+03   2.1348348e+00
   1.1121000e+03   2.1346542e+00
   1.1120500e+03   2.1344711e+00
   1.1120000e+03   2.1342858e+00
   1.1119500e+03   2.1340982e+00
   1.1119000e+03   2.1339089e+00
   1.1118500e+03   2.1337178e+00
   1.1118000e+03   2.1335254e+00
   1.1117500e+03   2.1333317e+00
   1.1117000e+03   2.1331371e+00
   1.1116500e+03   2.1329417e+00
   1.1116000e+03   2.1327459e+00
   1.1115500e+03   2.1325500e+00
   1.1115000e+03   2.1323540e+00
   1.1114500e+03   2.1321583e+00
   1.1114000e+03   2.1319631e+00
   1.1113500e+03   2.1317688e+00
   1.1113000e+03   2.1315755e+00
   1.1112500e+03   2.1313835e+00
   1.1112000e+03   2.1311930e+00
   1.1111500e+03   2.1310044e+00
   1.1111000e+03   2.1308178e+00
   1.1110500e+03   2.1306335e+00
   1.1110000e+03   2.1304516e+00
   1.1109500e+03   2.1302726e+00
   1.1109000e+03   2.1300966e+00
   1.1108500e+03   2.1299238e+00
   1.1108000e+03   2.1297545e+00
   1.1107500e+03   2.1295888e+00
   1.1107000e+03   2.1294269e+00
   1.1106500e+03   2.1292691e+00
   1.1106000e+03   2.1291155e+00
   1.1105500e+03   2.1289664e+00
   1.1105000e+03   2.1288218e+00
   1.1104500e+03   2.1286820e+00
   1.1104000e+03   2.1285470e+00
   1.1103500e+03   2.1284172e+00
   1.1103000e+03   2.1282925e+00
   1.1102500e+03   2.1281732e+00
   1.1102000e+03   2.1280593e+00
   1.1101500e+03   2.1279510e+00
   1.1101000e+03   2.1278483e+00
   1.1100500e+03   2.1277515e+00
   1.1100000e+03   2.1276605e+00
   1.1099500e+03   2.1275754e+00
   1.1099000e+03   2.1274962e+00
   1.1098500e+03   2.1274231e+00
   1.1098000e+03   2.1273561e+00
   1.1097500e+03   2.1272952e+00
   1.1097000e+03   2.1272405e+00
   1.1096500e+03   2.1271920e+00
   1.1096000e+03   2.1271496e+00
   1.1095500e+03   2.1271134e+00
   1.1095000e+03   2.1270835e+00
   1.1094500e+03   2.1270597e+00
   1.1094000e+03   2.1270421e+00
   1.1093500e+03   2.1270307e+00
   1.1093000e+03   2.1270254e+00
   1.1092500e+03   2.1270262e+00
   1.1092000e+03   2.1270331e+00
   1.1091500e+03   2.1270459e+00
   1.1091000e+03   2.1270648e+00
   1.1090500e+03   2.1270896e+00
   1.1090000e+03   2.1271203e+00
   1.1089500e+03   2.1271567e+00
   1.1089000e+03   2.1271989e+00
   1.1088500e+03   2.1272468e+00
   1.1088000e+03   2.1273002e+00
   1.1087500e+03   2.1273591e+00
   1.1087000e+03   2.1274235e+00
   1.1086500e+03   2.1274933e+00
   1.1086000e+03   2.1275683e+00
   1.1085500e+03   2.1276485e+00
   1.1085000e+03   2.1277339e+00
   1.1084500e+03   2.1278243e+00
   1.1084000e+03   2.1279196e+00
   1.1083500e+03   2.1280197e+00
   1.1083000e+03   2.1281246e+00
   1.1082500e+03   2.1282342e+00
   1.1082000e+03   2.1283483e+00
   1.1081500e+03   2.1284669e+00
   1.1081000e+03   2.1285899e+00
   1.1080500e+03   2.1287172e+00
   1.1080000e+03   2.1288487e+00
   1.1079500e+03   2.1289843e+00
   1.1079000e+03   2.1291239e+00
   1.1078500e+03   2.1292673e+00
   1.1078000e+03   2.1294147e+00
   1.1077500e+03   2.1295658e+00
   1.1077000e+03   2.1297205e+00
   1.1076500e+03   2.1298788e+00
   1.1076000e+03   2.1300404e+00
   1.1075500e+03   2.1302055e+00
   1.1075000e+03   2.1303739e+00
   1.1074500e+03   2.1305455e+00
   1.1074000e+03   2.1307202e+00
   1.1073500e+03   2.1308978e+00
   1.1073000e+03   2.1310784e+00
   1.1072500e+03   2.1312619e+00
   1.1072000e+03   2.1314481e+00
   1.1071500e+03   2.1316370e+00
   1.1071000e+03   2.1318285e+00
   1.1070500e+03   2.1320224e+00
   1.1070000e+03   2.1322189e+00
   1.1069500e+03   2.1324175e+00
   1.1069000e+03   2.1326185e+00
   1.1068500e+03   2.1328216e+00
   1.1068000e+03   2.1330269e+00
   1.1067500e+03   2.1332342e+00
   1.1067000e+03   2.1334433e+00
   1.1066500e+03   2.1336543e+00
   1.1066000e+03   2.1338670e+00
   1.1065500e+03   2.1340814e+00
   1.1065000e+03   2.1342974e+00
   1.1064500e+03   2.1345149e+00
   1.1064000e+03   2.1347338e+00
   1.1063500e+03   2.1349540e+00
   1.1063000e+03   2.1351755e+00
   1.1062500e+03   2.1353981e+00
   1.1062000e+03   2.1356219e+00
   1.1061500e+03   2.1358465e+00
   1.1061000e+03   2.1360721e+00
   1.1060500e+03   2.1362985e+00
   1.1060000e+03   2.1365255e+00
   1.1059500e+03   2.1367532e+00
   1.1059000e+03   2.1369813e+00
   1.1058500e+03   2.1372098e+00
   1.1058000e+03   2.1374385e+00
   1.1057500e+03   2.1376675e+00
   1.1057000e+03   2.1378964e+00
   1.1056500e+03   2.1381254e+00
   1.1056000e+03   2.1383540e+00
   1.1055500e+03   2.1385824e+00
   1.1055000e+03   2.1388104e+00
   1.1054500e+03   2.1390377e+00
   1.1054000e+03   2.1392644e+00
   1.1053500e+03   2.1394901e+00
   1.1053000e+03   2.1397149e+00
   1.1052500e+03   2.1399385e+00
   1.1052000e+03   2.1401608e+00
   1.1051500e+03   2.1403815e+00
   1.1051000e+03   2.1406006e+00
   1.1050500e+03   2.1408178e+00
   1.1050000e+03   2.1410328e+00
   1.1049500e+03   2.1412457e+00
   1.1049000e+03   2.1414560e+00
   1.1048500e+03   2.1416636e+00
   1.1048000e+03   2.1418681e+00
   1.1047500e+03   2.1420695e+00
   1.1047000e+03   2.1422674e+00
   1.1046500e+03   2.1424614e+00
   1.1046000e+03   2.1426515e+00
   1.1045500e+03   2.1428371e+00
   1.1045000e+03   2.1430181e+00
   1.1044500e+03   2.1431941e+00
   1.1044000e+03   2.1433647e+00
   1.1043500e+03   2.1435297e+00
   1.1043000e+03   2.1436886e+00
   1.1042500e+03   2.1438408e+00
   1.1042000e+03   2.1439861e+00
   1.1041500e+03   2.1441239e+00
   1.1041000e+03   2.1442540e+00
   1.1040500e+03   2.1443756e+00
   1.1040000e+03   2.1444883e+00
   1.1039500e+03   2.1445916e+00
   1.1039000e+03   2.1446848e+00
   1.1038500e+03   2.1447673e+00
   1.1038000e+03   2.1448386e+00
   1.1037500e+03   2.1448980e+00
   1.1037000e+03   2.1449446e+00
   1.1036500e+03   2.1449778e+00
   1.1036000e+03   2.1449970e+00
   1.1035500e+03   2.1450012e+00
   1.1035000e+03   2.1449895e+00
   1.1034500e+03   2.1449611e+00
   1.1034000e+03   2.1449152e+00
   1.1033500e+03   2.1448509e+00
   1.1033000e+03   2.1447667e+00
   1.1032500e+03   2.1446619e+00
   1.1032000e+03   2.1445354e+00
   1.1031500e+03   2.1443862e+00
   1.1031000e+03   2.1442129e+00
   1.1030500e+03   2.1440143e+00
   1.1030000e+03   2.1437891e+00
   1.1029500e+03   2.1435360e+00
   1.1029000e+03   2.1432537e+00
   1.1028500e+03   2.1429409e+00
   1.1028000e+03   2.1425960e+00
   1.1027500e+03   2.1422177e+00
   1.1027000e+03   2.1418042e+00
   1.1026500e+03   2.1413543e+00
   1.1026000e+03   2.1408663e+00
   1.1025500e+03   2.1403384e+00
   1.1025000e+03   2.1397692e+00
   1.1024500e+03   2.1391570e+00
   1.1024000e+03   2.1385002e+00
   1.1023500e+03   2.1377971e+00
   1.1023000e+03   2.1370463e+00
   1.1022500e+03   2.1362459e+00
   1.1022000e+03   2.1353946e+00
   1.1021500e+03   2.1344907e+00
   1.1021000e+03   2.1335330e+00
   1.1020500e+03   2.1325199e+00
   1.1020000e+03   2.1314503e+00
   1.1019500e+03   2.1303229e+00
   1.1019000e+03   2.1291368e+00
   1.1018500e+03   2.1278912e+00
   1.1018000e+03   2.1265851e+00
   1.1017500e+03   2.1252183e+00
   1.1017000e+03   2.1237906e+00
   1.1016500e+03   2.1223015e+00
   1.1016000e+03   2.1207516e+00
   1.1015500e+03   2.1191412e+00
   1.1015000e+03   2.1174708e+00
   1.1014500e+03   2.1157423e+00
   1.1014000e+03   2.1139565e+00
   1.1013500e+03   2.1121157e+00
   1.1013000e+03   2.1102219e+00
   1.1012500e+03   2.1082772e+00
   1.1012000e+03   2.1062846e+00
   1.1011500e+03   2.1042478e+00
   1.1011000e+03   2.1021707e+00
   1.1010500e+03   2.1000572e+00
   1.1010000e+03   2.0979117e+00
   1.1009500e+03   2.0957385e+00
   1.1009000e+03   2.0935432e+00
   1.1008500e+03   2.0913305e+00
   1.1008000e+03   2.0891066e+00
   1.1007500e+03   2.0868765e+00
   1.1007000e+03   2.0846470e+00
   1.1006500e+03   2.0824239e+00
   1.1006000e+03   2.0802130e+00
   1.1005500e+03   2.0780208e+00
   1.1005000e+03   2.0758529e+00
   1.1004500e+03   2.0737158e+00
   1.1004000e+03   2.0716154e+00
   1.1003500e+03   2.0695564e+00
   1.1003000e+03   2.0675451e+00
   1.1002500e+03   2.0655865e+00
   1.1002000e+03   2.0636853e+00
   1.1001500e+03   2.0618451e+00
   1.1001000e+03   2.0600705e+00
   1.1000500e+03   2.0583644e+00
   1.1000000e+03   2.0567304e+00
   1.0999500e+03   2.0551711e+00
   1.0999000e+03   2.0536881e+00
   1.0998500e+03   2.0522837e+00
   1.0998000e+03   2.0509586e+00
   1.0997500e+03   2.0497143e+00
   1.0997000e+03   2.0485504e+00
   1.0996500e+03   2.0474672e+00
   1.0996000e+03   2.0464638e+00
   1.0995500e+03   2.0455400e+00
   1.0995000e+03   2.0446946e+00
   1.0994500e+03   2.0439259e+00
   1.0994000e+03   2.0432325e+00
   1.0993500e+03   2.0426125e+00
   1.0993000e+03   2.0420636e+00
   1.0992500e+03   2.0415834e+00
   1.0992000e+03   2.0411699e+00
   1.0991500e+03   2.0408204e+00
   1.0991000e+03   2.0405324e+00
   1.0990500e+03   2.0403029e+00
   1.0990000e+03   2.0401295e+00
   1.0989500e+03   2.0400094e+00
   1.0989000e+03   2.0399397e+00
   1.0988500e+03   2.0399178e+00
   1.0988000e+03   2.0399410e+00
   1.0987500e+03   2.0400066e+00
   1.0987000e+03   2.0401119e+00
   1.0986500e+03   2.0402546e+00
   1.0986000e+03   2.0404322e+00
   1.0985500e+03   2.0406421e+00
   1.0985000e+03   2.0408822e+00
   1.0984500e+03   2.0411501e+00
   1.0984000e+03   2.0414440e+00
   1.0983500e+03   2.0417615e+00
   1.0983000e+03   2.0421011e+00
   1.0982500e+03   2.0424603e+00
   1.0982000e+03   2.0428379e+00
   1.0981500e+03   2.0432319e+00
   1.0981000e+03   2.0436406e+00
   1.0980500e+03   2.0440632e+00
   1.0980000e+03   2.0444977e+00
   1.0979500e+03   2.0449430e+00
   1.0979000e+03   2.0453977e+00
   1.0978500e+03   2.0458604e+00
   1.0978000e+03   2.0463302e+00
   1.0977500e+03   2.0468066e+00
   1.0977000e+03   2.0472881e+00
   1.0976500e+03   2.0477739e+00
   1.0976000e+03   2.0482631e+00
   1.0975500e+03   2.0487549e+00
   1.0975000e+03   2.0492487e+00
   1.0974500e+03   2.0497436e+00
   1.0974000e+03   2.0502393e+00
   1.0973500e+03   2.0507352e+00
   1.0973000e+03   2.0512307e+00
   1.0972500e+03   2.0517252e+00
   1.0972000e+03   2.0522181e+00
   1.0971500e+03   2.0527095e+00
   1.0971000e+03   2.0531987e+00
   1.0970500e+03   2.0536855e+00
   1.0970000e+03   2.0541691e+00
   1.0969500e+03   2.0546497e+00
   1.0969000e+03   2.0551269e+00
   1.0968500e+03   2.0556005e+00
   1.0968000e+03   2.0560703e+00
   1.0967500e+03   2.0565362e+00
   1.0967000e+03   2.0569980e+00
   1.0966500e+03   2.0574551e+00
   1.0966000e+03   2.0579078e+00
   1.0965500e+03   2.0583562e+00
   1.0965000e+03   2.0588001e+00
   1.0964500e+03   2.0592391e+00
   1.0964000e+03   2.0596733e+00
   1.0963500e+03   2.0601028e+00
   1.0963000e+03   2.0605273e+00
   1.0962500e+03   2.0609468e+00
   1.0962000e+03   2.0613614e+00
   1.0961500e+03   2.0617712e+00
   1.0961000e+03   2.0621761e+00
   1.0960500e+03   2.0625755e+00
   1.0960000e+03   2.0629703e+00
   1.0959500e+03   2.0633602e+00
   1.0959000e+03   2.0637452e+00
   1.0958500e+03   2.0641251e+00
   1.0958000e+03   2.0645004e+00
   1.0957500e+03   2.0648710e+00
   1.0957000e+03   2.0652369e+00
   1.0956500e+03   2.0655982e+00
   1.0956000e+03   2.0659549e+00
   1.0955500e+03   2.0663072e+00
   1.0955000e+03   2.0666547e+00
   1.0954500e+03   2.0669980e+00
   1.0954000e+03   2.0673370e+00
   1.0953500e+03   2.0676716e+00
   1.0953000e+03   2.0680022e+00
   1.0952500e+03   2.0683289e+00
   1.0952000e+03   2.0686515e+00
   1.0951500e+03   2.0689701e+00
   1.0951000e+03   2.0692849e+00
   1.0950500e+03   2.0695959e+00
   1.0950000e+03   2.0699036e+00
   1.0949500e+03   2.0702078e+00
   1.0949000e+03   2.0705084e+00
   1.0948500e+03   2.0708060e+00
   1.0948000e+03   2.0711001e+00
   1.0947500e+03   2.0713911e+00
   1.0947000e+03   2.0716790e+00
   1.0946500e+03   2.0719643e+00
   1.0946000e+03   2.0722466e+00
   1.0945500e+03   2.0725262e+00
   1.0945000e+03   2.0728033e+00
   1.0944500e+03   2.0730779e+00
   1.0944000e+03   2.0733501e+00
   1.0943500e+03   2.0736199e+00
   1.0943000e+03   2.0738877e+00
   1.0942500e+03   2.0741533e+00
   1.0942000e+03   2.0744169e+00
   1.0941500e+03   2.0746786e+00
   1.0941000e+03   2.0749385e+00
   1.0940500e+03   2.0751967e+00
   1.0940000e+03   2.0754533e+00
   1.0939500e+03   2.0757084e+00
   1.0939000e+03   2.0759623e+00
   1.0938500e+03   2.0762147e+00
   1.0938000e+03   2.0764659e+00
   1.0937500e+03   2.0767160e+00
   1.0937000e+03   2.0769650e+00
   1.0936500e+03   2.0772132e+00
   1.0936000e+03   2.0774605e+00
   1.0935500e+03   2.0777069e+00
   1.0935000e+03   2.0779526e+00
   1.0934500e+03   2.0781978e+00
   1.0934000e+03   2.0784423e+00
   1.0933500e+03   2.0786863e+00
   1.0933000e+03   2.0789300e+00
   1.0932500e+03   2.0791733e+00
   1.0932000e+03   2.0794163e+00
   1.0931500e+03   2.0796592e+00
   1.0931000e+03   2.0799018e+00
   1.0930500e+03   2.0801445e+00
   1.0930000e+03   2.0803871e+00
   1.0929500e+03   2.0806297e+00
   1.0929000e+03   2.0808723e+00
   1.0928500e+03   2.0811151e+00
   1.0928000e+03   2.0813580e+00
   1.0927500e+03   2.0816012e+00
   1.0927000e+03   2.0818445e+00
   1.0926500e+03   2.0820882e+00
   1.0926000e+03   2.0823321e+00
   1.0925500e+03   2.0825765e+00
   1.0925000e+03   2.0828212e+00
   1.0924500e+03   2.0830663e+00
   1.0924000e+03   2.0833118e+00
   1.0923500e+03   2.0835578e+00
   1.0923000e+03   2.0838042e+00
   1.0922500e+03   2.0840511e+00
   1.0922000e+03   2.0842985e+00
   1.0921500e+03   2.0845464e+00
   1.0921000e+03   2.0847948e+00
   1.0920500e+03   2.0850437e+00
   1.0920000e+03   2.0852931e+00
   1.0919500e+03   2.0855429e+00
   1.0919000e+03   2.0857933e+00
   1.0918500e+03   2.0860442e+00
   1.0918000e+03   2.0862956e+00
   1.0917500e+03   2.0865474e+00
   1.0917000e+03   2.0867998e+00
   1.0916500e+03   2.0870525e+00
   1.0916000e+03   2.0873057e+00
   1.0915500e+03   2.0875594e+00
   1.0915000e+03   2.0878134e+00
   1.0914500e+03   2.0880678e+00
   1.0914000e+03   2.0883226e+00
   1.0913500e+03   2.0885778e+00
   1.0913000e+03   2.0888332e+00
   1.0912500e+03   2.0890889e+00
   1.0912000e+03   2.0893448e+00
   1.0911500e+03   2.0896011e+00
   1.0911000e+03   2.0898575e+00
   1.0910500e+03   2.0901141e+00
   1.0910000e+03   2.0903709e+00
   1.0909500e+03   2.0906278e+00
   1.0909000e+03   2.0908848e+00
   1.0908500e+03   2.0911418e+00
   1.0908000e+03   2.0913990e+00
   1.0907500e+03   2.0916560e+00
   1.0907000e+03   2.0919131e+00
   1.0906500e+03   2.0921701e+00
   1.0906000e+03   2.0924270e+00
   1.0905500e+03   2.0926837e+00
   1.0905000e+03   2.0929403e+00
   1.0904500e+03   2.0931966e+00
   1.0904000e+03   2.0934528e+00
   1.0903500e+03   2.0937086e+00
   1.0903000e+03   2.0939642e+00
   1.0902500e+03   2.0942194e+00
   1.0902000e+03   2.0944742e+00
   1.0901500e+03   2.0947287e+00
   1.0901000e+03   2.0949827e+00
   1.0900500e+03   2.0952364e+00
   1.0900000e+03   2.0954895e+00
   1.0899500e+03   2.0957421e+00
   1.0899000e+03   2.0959941e+00
   1.0898500e+03   2.0962455e+00
   1.0898000e+03   2.0964964e+00
   1.0897500e+03   2.0967467e+00
   1.0897000e+03   2.0969963e+00
   1.0896500e+03   2.0972452e+00
   1.0896000e+03   2.0974933e+00
   1.0895500e+03   2.0977407e+00
   1.0895000e+03   2.0979873e+00
   1.0894500e+03   2.0982332e+00
   1.0894000e+03   2.0984781e+00
   1.0893500e+03   2.0987223e+00
   1.0893000e+03   2.0989655e+00
   1.0892500e+03   2.0992080e+00
   1.0892000e+03   2.0994495e+00
   1.0891500e+03   2.0996901e+00
   1.0891000e+03   2.0999296e+00
   1.0890500e+03   2.1001682e+00
   1.0890000e+03   2.1004059e+00
   1.0889500e+03   2.1006426e+00
   1.0889000e+03   2.1008782e+00
   1.0888500e+03   2.1011128e+00
   1.0888000e+03   2.1013463e+00
   1.0887500e+03   2.1015786e+00
   1.0887000e+03   2.1018099e+00
   1.0886500e+03   2.1020401e+00
   1.0886000e+03   2.1022692e+00
   1.0885500e+03   2.1024972e+00
   1.0885000e+03   2.1027239e+00
   1.0884500e+03   2.1029495e+00
   1.0884000e+03   2.1031738e+00
   1.0883500e+03   2.1033970e+00
   1.0883000e+03   2.1036190e+00
   1.0882500e+03   2.1038398e+00
   1.0882000e+03   2.1040593e+00
   1.0881500e+03   2.1042776e+00
   1.0881000e+03   2.1044946e+00
   1.0880500e+03   2.1047104e+00
   1.0880000e+03   2.1049249e+00
   1.0879500e+03   2.1051381e+00
   1.0879000e+03   2.1053500e+00
   1.0878500e+03   2.1055606e+00
   1.0878000e+03   2.1057699e+00
   1.0877500e+03   2.1059778e+00
   1.0877000e+03   2.1061844e+00
   1.0876500e+03   2.1063898e+00
   1.0876000e+03   2.1065937e+00
   1.0875500e+03   2.1067962e+00
   1.0875000e+03   2.1069974e+00
   1.0874500e+03   2.1071973e+00
   1.0874000e+03   2.1073958e+00
   1.0873500e+03   2.1075928e+00
   1.0873000e+03   2.1077885e+00
   1.0872500e+03   2.1079828e+00
   1.0872000e+03   2.1081757e+00
   1.0871500e+03   2.1083672e+00
   1.0871000e+03   2.1085572e+00
   1.0870500e+03   2.1087458e+00
   1.0870000e+03   2.1089330e+00
   1.0869500e+03   2.1091187e+00
   1.0869000e+03   2.1093029e+00
   1.0868500e+03   2.1094858e+00
   1.0868000e+03   2.1096670e+00
   1.0867500e+03   2.1098469e+00
   1.0867000e+03   2.1100252e+00
   1.0866500e+03   2.1102021e+00
   1.0866000e+03   2.1103774e+00
   1.0865500e+03   2.1105514e+00
   1.0865000e+03   2.1107237e+00
   1.0864500e+03   2.1108946e+00
   1.0864000e+03   2.1110639e+00
   1.0863500e+03   2.1112317e+00
   1.0863000e+03   2.1113979e+00
   1.0862500e+03   2.1115626e+00
   1.0862000e+03   2.1117258e+00
   1.0861500e+03   2.1118874e+00
   1.0861000e+03   2.1120473e+00
   1.0860500e+03   2.1122056e+00
   1.0860000e+03   2.1123625e+00
   1.0859500e+03   2.1125176e+00
   1.0859000e+03   2.1126712e+00
   1.0858500e+03   2.1128231e+00
   1.0858000e+03   2.1129734e+00
   1.0857500e+03   2.1131221e+00
   1.0857000e+03   2.1132692e+00
   1.0856500e+03   2.1134145e+00
   1.0856000e+03   2.1135582e+00
   1.0855500e+03   2.1137002e+00
   1.0855000e+03   2.1138404e+00
   1.0854500e+03   2.1139790e+00
   1.0854000e+03   2.1141159e+00
   1.0853500e+03   2.1142510e+00
   1.0853000e+03   2.1143845e+00
   1.0852500e+03   2.1145161e+00
   1.0852000e+03   2.1146460e+00
   1.0851500e+03   2.1147741e+00
   1.0851000e+03   2.1149004e+00
   1.0850500e+03   2.1150249e+00
   1.0850000e+03   2.1151476e+00
   1.0849500e+03   2.1152685e+00
   1.0849000e+03   2.1153875e+00
   1.0848500e+03   2.1155047e+00
   1.0848000e+03   2.1156200e+00
   1.0847500e+03   2.1157335e+00
   1.0847000e+03   2.1158450e+00
   1.0846500e+03   2.1159546e+00
   1.0846000e+03   2.1160624e+00
   1.0845500e+03   2.1161682e+00
   1.0845000e+03   2.1162720e+00
   1.0844500e+03   2.1163739e+00
   1.0844000e+03   2.1164738e+00
   1.0843500e+03   2.1165717e+00
   1.0843000e+03   2.1166677e+00
   1.0842500e+03   2.1167616e+00
   1.0842000e+03   2.1168535e+00
   1.0841500e+03   2.1169435e+00
   1.0841000e+03   2.1170314e+00
   1.0840500e+03   2.1171171e+00
   1.0840000e+03   2.1172009e+00
   1.0839500e+03   2.1172825e+00
   1.0839000e+03   2.1173621e+00
   1.0838500e+03   2.1174396e+00
   1.0838000e+03   2.1175149e+00
   1.0837500e+03   2.1175882e+00
   1.0837000e+03   2.1176593e+00
   1.0836500e+03   2.1177283e+00
   1.0836000e+03   2.1177952e+00
   1.0835500e+03   2.1178599e+00
   1.0835000e+03   2.1179224e+00
   1.0834500e+03   2.1179829e+00
   1.0834000e+03   2.1180411e+00
   1.0833500e+03   2.1180971e+00
   1.0833000e+03   2.1181511e+00
   1.0832500e+03   2.1182028e+00
   1.0832000e+03   2.1182524e+00
   1.0831500e+03   2.1182997e+00
   1.0831000e+03   2.1183449e+00
   1.0830500e+03   2.1183880e+00
   1.0830000e+03   2.1184288e+00
   1.0829500e+03   2.1184675e+00
   1.0829000e+03   2.1185040e+00
   1.0828500e+03   2.1185384e+00
   1.0828000e+03   2.1185706e+00
   1.0827500e+03   2.1186007e+00
   1.0827000e+03   2.1186287e+00
   1.0826500e+03   2.1186545e+00
   1.0826000e+03   2.1186783e+00
   1.0825500e+03   2.1187000e+00
   1.0825000e+03   2.1187196e+00
   1.0824500e+03   2.1187371e+00
   1.0824000e+03   2.1187527e+00
   1.0823500e+03   2.1187661e+00
   1.0823000e+03   2.1187777e+00
   1.0822500e+03   2.1187872e+00
   1.0822000e+03   2.1187949e+00
   1.0821500e+03   2.1188006e+00
   1.0821000e+03   2.1188044e+00
   1.0820500e+03   2.1188064e+00
   1.0820000e+03   2.1188066e+00
   1.0819500e+03   2.1188049e+00
   1.0819000e+03   2.1188015e+00
   1.0818500e+03   2.1187965e+00
   1.0818000e+03   2.1187898e+00
   1.0817500e+03   2.1187815e+00
   1.0817000e+03   2.1187715e+00
   1.0816500e+03   2.1187601e+00
   1.0816000e+03   2.1187471e+00
   1.0815500e+03   2.1187328e+00
   1.0815000e+03   2.1187170e+00
   1.0814500e+03   2.1186999e+00
   1.0814000e+03   2.1186815e+00
   1.0813500e+03   2.1186618e+00
   1.0813000e+03   2.1186410e+00
   1.0812500e+03   2.1186191e+00
   1.0812000e+03   2.1185962e+00
   1.0811500e+03   2.1185721e+00
   1.0811000e+03   2.1185472e+00
   1.0810500e+03   2.1185214e+00
   1.0810000e+03   2.1184948e+00
   1.0809500e+03   2.1184674e+00
   1.0809000e+03   2.1184393e+00
   1.0808500e+03   2.1184106e+00
   1.0808000e+03   2.1183814e+00
   1.0807500e+03   2.1183516e+00
   1.0807000e+03   2.1183214e+00
   1.0806500e+03   2.1182909e+00
   1.0806000e+03   2.1182600e+00
   1.0805500e+03   2.1182289e+00
   1.0805000e+03   2.1181977e+00
   1.0804500e+03   2.1181663e+00
   1.0804000e+03   2.1181349e+00
   1.0803500e+03   2.1181036e+00
   1.0803000e+03   2.1180723e+00
   1.0802500e+03   2.1180412e+00
   1.0802000e+03   2.1180103e+00
   1.0801500e+03   2.1179797e+00
   1.0801000e+03   2.1179494e+00
   1.0800500e+03   2.1179196e+00
   1.0800000e+03   2.1178902e+00
   1.0799500e+03   2.1178613e+00
   1.0799000e+03   2.1178331e+00
   1.0798500e+03   2.1178054e+00
   1.0798000e+03   2.1177784e+00
   1.0797500e+03   2.1177523e+00
   1.0797000e+03   2.1177268e+00
   1.0796500e+03   2.1177023e+00
   1.0796000e+03   2.1176786e+00
   1.0795500e+03   2.1176558e+00
   1.0795000e+03   2.1176341e+00
   1.0794500e+03   2.1176133e+00
   1.0794000e+03   2.1175936e+00
   1.0793500e+03   2.1175751e+00
   1.0793000e+03   2.1175576e+00
   1.0792500e+03   2.1175413e+00
   1.0792000e+03   2.1175262e+00
   1.0791500e+03   2.1175124e+00
   1.0791000e+03   2.1174997e+00
   1.0790500e+03   2.1174885e+00
   1.0790000e+03   2.1174784e+00
   1.0789500e+03   2.1174697e+00
   1.0789000e+03   2.1174624e+00
   1.0788500e+03   2.1174565e+00
   1.0788000e+03   2.1174518e+00
   1.0787500e+03   2.1174486e+00
   1.0787000e+03   2.1174468e+00
   1.0786500e+03   2.1174463e+00
   1.0786000e+03   2.1174473e+00
   1.0785500e+03   2.1174497e+00
   1.0785000e+03   2.1174535e+00
   1.0784500e+03   2.1174588e+00
   1.0784000e+03   2.1174655e+00
   1.0783500e+03   2.1174735e+00
   1.0783000e+03   2.1174830e+00
   1.0782500e+03   2.1174938e+00
   1.0782000e+03   2.1175060e+00
   1.0781500e+03   2.1175197e+00
   1.0781000e+03   2.1175347e+00
   1.0780500e+03   2.1175510e+00
   1.0780000e+03   2.1175687e+00
   1.0779500e+03   2.1175878e+00
   1.0779000e+03   2.1176081e+00
   1.0778500e+03   2.1176297e+00
   1.0778000e+03   2.1176525e+00
   1.0777500e+03   2.1176766e+00
   1.0777000e+03   2.1177020e+00
   1.0776500e+03   2.1177285e+00
   1.0776000e+03   2.1177561e+00
   1.0775500e+03   2.1177850e+00
   1.0775000e+03   2.1178149e+00
   1.0774500e+03   2.1178459e+00
   1.0774000e+03   2.1178780e+00
   1.0773500e+03   2.1179111e+00
   1.0773000e+03   2.1179452e+00
   1.0772500e+03   2.1179803e+00
   1.0772000e+03   2.1180163e+00
   1.0771500e+03   2.1180532e+00
   1.0771000e+03   2.1180910e+00
   1.0770500e+03   2.1181296e+00
   1.0770000e+03   2.1181691e+00
   1.0769500e+03   2.1182093e+00
   1.0769000e+03   2.1182502e+00
   1.0768500e+03   2.1182919e+00
   1.0768000e+03   2.1183342e+00
   1.0767500e+03   2.1183772e+00
   1.0767000e+03   2.1184207e+00
   1.0766500e+03   2.1184648e+00
   1.0766000e+03   2.1185095e+00
   1.0765500e+03   2.1185547e+00
   1.0765000e+03   2.1186003e+00
   1.0764500e+03   2.1186463e+00
   1.0764000e+03   2.1186927e+00
   1.0763500e+03   2.1187395e+00
   1.0763000e+03   2.1187866e+00
   1.0762500e+03   2.1188340e+00
   1.0762000e+03   2.1188816e+00
   1.0761500e+03   2.1189295e+00
   1.0761000e+03   2.1189775e+00
   1.0760500e+03   2.1190257e+00
   1.0760000e+03   2.1190739e+00
   1.0759500e+03   2.1191223e+00
   1.0759000e+03   2.1191707e+00
   1.0758500e+03   2.1192192e+00
   1.0758000e+03   2.1192676e+00
   1.0757500e+03   2.1193160e+00
   1.0757000e+03   2.1193643e+00
   1.0756500e+03   2.1194124e+00
   1.0756000e+03   2.1194605e+00
   1.0755500e+03   2.1195083e+00
   1.0755000e+03   2.1195560e+00
   1.0754500e+03   2.1195590e+00
   1.0754000e+03   2.1195620e+00
   1.0753500e+03   2.1195649e+00
   1.0753000e+03   2.1195679e+00
   1.0752500e+03   2.1195709e+00
   1.0752000e+03   2.1195739e+00
   1.0751500e+03   2.1195768e+00
   1.0751000e+03   2.1195798e+00
   1.0750500e+03   2.1195828e+00
   1.0750000e+03   2.1195858e+00


==> Temperature-tunable metasurfaces/Data/31K_D4_verticallyrised.dat <==
   1.0750500e+03   1.7310708e+00
   1.0751000e+03   1.7346460e+00
   1.0751500e+03   1.7334747e+00
   1.0752000e+03   1.7425170e+00
   1.0752500e+03   1.7512664e+00
   1.0753000e+03   1.7526959e+00
   1.0753500e+03   1.7524713e+00
   1.0754000e+03   1.7528240e+00
   1.0754500e+03   1.7475180e+00
   1.0755000e+03   1.7422761e+00
   1.0755500e+03   1.7421030e+00
   1.0756000e+03   1.7512965e+00
   1.0756500e+03   1.7605694e+00
   1.0757000e+03   1.7615162e+00
   1.0757500e+03   1.7575254e+00
   1.0758000e+03   1.7553633e+00
   1.0758500e+03   1.7511520e+00
   1.0759000e+03   1.7430328e+00
   1.0759500e+03   1.7429243e+00
   1.0760000e+03   1.7519433e+00
   1.0760500e+03   1.7584511e+00
   1.0761000e+03   1.7551454e+00
   1.0761500e+03   1.7545138e+00
   1.0762000e+03   1.7532141e+00
   1.0762500e+03   1.7519587e+00
   1.0763000e+03   1.7507593e+00
   1.0763500e+03   1.7551865e+00
   1.0764000e+03   1.7630773e+00
   1.0764500e+03   1.7653022e+00
   1.0765000e+03   1.7573631e+00
   1.0765500e+03   1.7486607e+00
   1.0766000e+03   1.7436925e+00
   1.0766500e+03   1.7370097e+00
   1.0767000e+03   1.7347818e+00
   1.0767500e+03   1.7384219e+00
   1.0768000e+03   1.7435984e+00
   1.0768500e+03   1.7477019e+00
   1.0769000e+03   1.7451807e+00
   1.0769500e+03   1.7412978e+00
   1.0770000e+03   1.7422313e+00
   1.0770500e+03   1.7464607e+00
   1.0771000e+03   1.7485394e+00
   1.0771500e+03   1.7547413e+00
   1.0772000e+03   1.7620068e+00
   1.0772500e+03   1.7617791e+00
   1.0773000e+03   1.7580943e+00
   1.0773500e+03   1.7544926e+00
   1.0774000e+03   1.7582402e+00
   1.0774500e+03   1.7635753e+00
   1.0775000e+03   1.7681116e+00
   1.0775500e+03   1.7683699e+00
   1.0776000e+03   1.7671419e+00
   1.0776500e+03   1.7576438e+00
   1.0777000e+03   1.7454699e+00
   1.0777500e+03   1.7385112e+00
   1.0778000e+03   1.7385988e+00
   1.0778500e+03   1.7441719e+00
   1.0779000e+03   1.7503568e+00
   1.0779500e+03   1.7554358e+00
   1.0780000e+03   1.7594960e+00
   1.0780500e+03   1.7595352e+00
   1.0781000e+03   1.7525728e+00
   1.0781500e+03   1.7464431e+00
   1.0782000e+03   1.7482367e+00
   1.0782500e+03   1.7520684e+00
   1.0783000e+03   1.7521680e+00
   1.0783500e+03   1.7530653e+00
   1.0784000e+03   1.7557490e+00
   1.0784500e+03   1.7556142e+00
   1.0785000e+03   1.7525092e+00
   1.0785500e+03   1.7507059e+00
   1.0786000e+03   1.7516614e+00
   1.0786500e+03   1.7555791e+00
   1.0787000e+03   1.7525896e+00
   1.0787500e+03   1.7474584e+00
   1.0788000e+03   1.7451022e+00
   1.0788500e+03   1.7418451e+00
   1.0789000e+03   1.7326753e+00
   1.0789500e+03   1.7316494e+00
   1.0790000e+03   1.7359768e+00
   1.0790500e+03   1.7407744e+00
   1.0791000e+03   1.7431058e+00
   1.0791500e+03   1.7443600e+00
   1.0792000e+03   1.7430799e+00
   1.0792500e+03   1.7387572e+00
   1.0793000e+03   1.7349557e+00
   1.0793500e+03   1.7320390e+00
   1.0794000e+03   1.7331972e+00
   1.0794500e+03   1.7362979e+00
   1.0795000e+03   1.7396762e+00
   1.0795500e+03   1.7384684e+00
   1.0796000e+03   1.7396902e+00
   1.0796500e+03   1.7425376e+00
   1.0797000e+03   1.7426380e+00
   1.0797500e+03   1.7433221e+00
   1.0798000e+03   1.7470796e+00
   1.0798500e+03   1.7492313e+00
   1.0799000e+03   1.7471814e+00
   1.0799500e+03   1.7415917e+00
   1.0800000e+03   1.7355167e+00
   1.0800500e+03   1.7302243e+00
   1.0801000e+03   1.7292846e+00
   1.0801500e+03   1.7305759e+00
   1.0802000e+03   1.7354630e+00
   1.0802500e+03   1.7400679e+00
   1.0803000e+03   1.7431939e+00
   1.0803500e+03   1.7365585e+00
   1.0804000e+03   1.7308021e+00
   1.0804500e+03   1.7271766e+00
   1.0805000e+03   1.7257843e+00
   1.0805500e+03   1.7244458e+00
   1.0806000e+03   1.7303903e+00
   1.0806500e+03   1.7351461e+00
   1.0807000e+03   1.7346187e+00
   1.0807500e+03   1.7291339e+00
   1.0808000e+03   1.7265440e+00
   1.0808500e+03   1.7255765e+00
   1.0809000e+03   1.7249656e+00
   1.0809500e+03   1.7267779e+00
   1.0810000e+03   1.7311874e+00
   1.0810500e+03   1.7336574e+00
   1.0811000e+03   1.7314050e+00
   1.0811500e+03   1.7296841e+00
   1.0812000e+03   1.7325656e+00
   1.0812500e+03   1.7377680e+00
   1.0813000e+03   1.7420032e+00
   1.0813500e+03   1.7490143e+00
   1.0814000e+03   1.7543110e+00
   1.0814500e+03   1.7550448e+00
   1.0815000e+03   1.7513413e+00
   1.0815500e+03   1.7476181e+00
   1.0816000e+03   1.7438365e+00
   1.0816500e+03   1.7425173e+00
   1.0817000e+03   1.7428110e+00
   1.0817500e+03   1.7454569e+00
   1.0818000e+03   1.7458060e+00
   1.0818500e+03   1.7453631e+00
   1.0819000e+03   1.7424431e+00
   1.0819500e+03   1.7374084e+00
   1.0820000e+03   1.7354589e+00
   1.0820500e+03   1.7424521e+00
   1.0821000e+03   1.7462483e+00
   1.0821500e+03   1.7495295e+00
   1.0822000e+03   1.7534193e+00
   1.0822500e+03   1.7540761e+00
   1.0823000e+03   1.7462655e+00
   1.0823500e+03   1.7418223e+00
   1.0824000e+03   1.7380741e+00
   1.0824500e+03   1.7389872e+00
   1.0825000e+03   1.7409572e+00
   1.0825500e+03   1.7441364e+00
   1.0826000e+03   1.7439555e+00
   1.0826500e+03   1.7439500e+00
   1.0827000e+03   1.7397943e+00
   1.0827500e+03   1.7365409e+00
   1.0828000e+03   1.7371683e+00
   1.0828500e+03   1.7427283e+00
   1.0829000e+03   1.7471109e+00
   1.0829500e+03   1.7506288e+00
   1.0830000e+03   1.7499780e+00
   1.0830500e+03   1.7472114e+00
   1.0831000e+03   1.7435017e+00
   1.0831500e+03   1.7410717e+00
   1.0832000e+03   1.7422613e+00
   1.0832500e+03   1.7448473e+00
   1.0833000e+03   1.7477271e+00
   1.0833500e+03   1.7476464e+00
   1.0834000e+03   1.7428605e+00
   1.0834500e+03   1.7361945e+00
   1.0835000e+03   1.7320331e+00
   1.0835500e+03   1.7302064e+00
   1.0836000e+03   1.7341315e+00
   1.0836500e+03   1.7426024e+00
   1.0837000e+03   1.7500320e+00
   1.0837500e+03   1.7545869e+00
   1.0838000e+03   1.7510558e+00
   1.0838500e+03   1.7435653e+00
   1.0839000e+03   1.7389743e+00
   1.0839500e+03   1.7378676e+00
   1.0840000e+03   1.7375529e+00
   1.0840500e+03   1.7439056e+00
   1.0841000e+03   1.7516092e+00
   1.0841500e+03   1.7560846e+00
   1.0842000e+03   1.7538334e+00
   1.0842500e+03   1.7516665e+00
   1.0843000e+03   1.7517305e+00
   1.0843500e+03   1.7525723e+00
   1.0844000e+03   1.7525875e+00
   1.0844500e+03   1.7565894e+00
   1.0845000e+03   1.7619564e+00
   1.0845500e+03   1.7639489e+00
   1.0846000e+03   1.7588191e+00
   1.0846500e+03   1.7535466e+00
   1.0847000e+03   1.7519215e+00
   1.0847500e+03   1.7513183e+00
   1.0848000e+03   1.7501517e+00
   1.0848500e+03   1.7532024e+00
   1.0849000e+03   1.7592836e+00
   1.0849500e+03   1.7564786e+00
   1.0850000e+03   1.7497614e+00
   1.0850500e+03   1.7435105e+00
   1.0851000e+03   1.7442214e+00
   1.0851500e+03   1.7426916e+00
   1.0852000e+03   1.7420319e+00
   1.0852500e+03   1.7420083e+00
   1.0853000e+03   1.7435510e+00
   1.0853500e+03   1.7370161e+00
   1.0854000e+03   1.7291262e+00
   1.0854500e+03   1.7280279e+00
   1.0855000e+03   1.7291715e+00
   1.0855500e+03   1.7337109e+00
   1.0856000e+03   1.7393597e+00
   1.0856500e+03   1.7449263e+00
   1.0857000e+03   1.7506410e+00
   1.0857500e+03   1.7538472e+00
   1.0858000e+03   1.7494528e+00
   1.0858500e+03   1.7459821e+00
   1.0859000e+03   1.7480444e+00
   1.0859500e+03   1.7498376e+00
   1.0860000e+03   1.7506475e+00
   1.0860500e+03   1.7524743e+00
   1.0861000e+03   1.7515824e+00
   1.0861500e+03   1.7496477e+00
   1.0862000e+03   1.7429895e+00
   1.0862500e+03   1.7416199e+00
   1.0863000e+03   1.7433255e+00
   1.0863500e+03   1.7480214e+00
   1.0864000e+03   1.7488269e+00
   1.0864500e+03   1.7512549e+00
   1.0865000e+03   1.7505188e+00
   1.0865500e+03   1.7480879e+00
   1.0866000e+03   1.7434295e+00
   1.0866500e+03   1.7413722e+00
   1.0867000e+03   1.7467295e+00
   1.0867500e+03   1.7552429e+00
   1.0868000e+03   1.7576348e+00
   1.0868500e+03   1.7572223e+00
   1.0869000e+03   1.7546186e+00
   1.0869500e+03   1.7498437e+00
   1.0870000e+03   1.7459447e+00
   1.0870500e+03   1.7460305e+00
   1.0871000e+03   1.7518095e+00
   1.0871500e+03   1.7612865e+00
   1.0872000e+03   1.7654311e+00
   1.0872500e+03   1.7605649e+00
   1.0873000e+03   1.7546344e+00
   1.0873500e+03   1.7470459e+00
   1.0874000e+03   1.7398376e+00
   1.0874500e+03   1.7318051e+00
   1.0875000e+03   1.7339230e+00
   1.0875500e+03   1.7406337e+00
   1.0876000e+03   1.7437391e+00
   1.0876500e+03   1.7410580e+00
   1.0877000e+03   1.7375877e+00
   1.0877500e+03   1.7311384e+00
   1.0878000e+03   1.7257470e+00
   1.0878500e+03   1.7238833e+00
   1.0879000e+03   1.7303112e+00
   1.0879500e+03   1.7397441e+00
   1.0880000e+03   1.7454897e+00
   1.0880500e+03   1.7449301e+00
   1.0881000e+03   1.7398663e+00
   1.0881500e+03   1.7373381e+00
   1.0882000e+03   1.7367868e+00
   1.0882500e+03   1.7397209e+00
   1.0883000e+03   1.7440790e+00
   1.0883500e+03   1.7525639e+00
   1.0884000e+03   1.7542736e+00
   1.0884500e+03   1.7471913e+00
   1.0885000e+03   1.7388296e+00
   1.0885500e+03   1.7341307e+00
   1.0886000e+03   1.7317755e+00
   1.0886500e+03   1.7318935e+00
   1.0887000e+03   1.7365847e+00
   1.0887500e+03   1.7418926e+00
   1.0888000e+03   1.7400448e+00
   1.0888500e+03   1.7374849e+00
   1.0889000e+03   1.7313928e+00
   1.0889500e+03   1.7305785e+00
   1.0890000e+03   1.7271933e+00
   1.0890500e+03   1.7308739e+00
   1.0891000e+03   1.7341629e+00
   1.0891500e+03   1.7386792e+00
   1.0892000e+03   1.7391183e+00
   1.0892500e+03   1.7404187e+00
   1.0893000e+03   1.7350059e+00
   1.0893500e+03   1.7319746e+00
   1.0894000e+03   1.7299218e+00
   1.0894500e+03   1.7328201e+00
   1.0895000e+03   1.7324945e+00
   1.0895500e+03   1.7367113e+00
   1.0896000e+03   1.7367006e+00
   1.0896500e+03   1.7347862e+00
   1.0897000e+03   1.7309009e+00
   1.0897500e+03   1.7318318e+00
   1.0898000e+03   1.7360035e+00
   1.0898500e+03   1.7394272e+00
   1.0899000e+03   1.7434606e+00
   1.0899500e+03   1.7424387e+00
   1.0900000e+03   1.7394739e+00
   1.0900500e+03   1.7320762e+00
   1.0901000e+03   1.7258874e+00
   1.0901500e+03   1.7237894e+00
   1.0902000e+03   1.7271527e+00
   1.0902500e+03   1.7305345e+00
   1.0903000e+03   1.7352596e+00
   1.0903500e+03   1.7363288e+00
   1.0904000e+03   1.7351456e+00
   1.0904500e+03   1.7298415e+00
   1.0905000e+03   1.7244610e+00
   1.0905500e+03   1.7219368e+00
   1.0906000e+03   1.7266069e+00
   1.0906500e+03   1.7305303e+00
   1.0907000e+03   1.7316583e+00
   1.0907500e+03   1.7345297e+00
   1.0908000e+03   1.7274299e+00
   1.0908500e+03   1.7222558e+00
   1.0909000e+03   1.7159408e+00
   1.0909500e+03   1.7158156e+00
   1.0910000e+03   1.7196205e+00
   1.0910500e+03   1.7277521e+00
   1.0911000e+03   1.7279177e+00
   1.0911500e+03   1.7313678e+00
   1.0912000e+03   1.7305488e+00
   1.0912500e+03   1.7226586e+00
   1.0913000e+03   1.7202082e+00
   1.0913500e+03   1.7189981e+00
   1.0914000e+03   1.7156044e+00
   1.0914500e+03   1.7123603e+00
   1.0915000e+03   1.7109933e+00
   1.0915500e+03   1.7049943e+00
   1.0916000e+03   1.6955248e+00
   1.0916500e+03   1.6902307e+00
   1.0917000e+03   1.6869902e+00
   1.0917500e+03   1.6886866e+00
   1.0918000e+03   1.6964610e+00
   1.0918500e+03   1.7065932e+00
   1.0919000e+03   1.7124820e+00
   1.0919500e+03   1.7154009e+00
   1.0920000e+03   1.7111106e+00
   1.0920500e+03   1.7043491e+00
   1.0921000e+03   1.7041925e+00
   1.0921500e+03   1.7028845e+00
   1.0922000e+03   1.7051463e+00
   1.0922500e+03   1.7131015e+00
   1.0923000e+03   1.7208132e+00
   1.0923500e+03   1.7185476e+00
   1.0924000e+03   1.7131507e+00
   1.0924500e+03   1.7062722e+00
   1.0925000e+03   1.7031617e+00
   1.0925500e+03   1.6987399e+00
   1.0926000e+03   1.6982927e+00
   1.0926500e+03   1.7022941e+00
   1.0927000e+03   1.7109536e+00
   1.0927500e+03   1.7082179e+00
   1.0928000e+03   1.7024320e+00
   1.0928500e+03   1.6991208e+00
   1.0929000e+03   1.7016976e+00
   1.0929500e+03   1.6993408e+00
   1.0930000e+03   1.7022249e+00
   1.0930500e+03   1.7068974e+00
   1.0931000e+03   1.7126394e+00
   1.0931500e+03   1.7096829e+00
   1.0932000e+03   1.7022930e+00
   1.0932500e+03   1.6988499e+00
   1.0933000e+03   1.7026605e+00
   1.0933500e+03   1.7082238e+00
   1.0934000e+03   1.7130383e+00
   1.0934500e+03   1.7220166e+00
   1.0935000e+03   1.7190299e+00
   1.0935500e+03   1.7070285e+00
   1.0936000e+03   1.6918163e+00
   1.0936500e+03   1.6860907e+00
   1.0937000e+03   1.6841499e+00
   1.0937500e+03   1.6916349e+00
   1.0938000e+03   1.7049320e+00
   1.0938500e+03   1.7104629e+00
   1.0939000e+03   1.7062691e+00
   1.0939500e+03   1.7009207e+00
   1.0940000e+03   1.6913900e+00
   1.0940500e+03   1.6828981e+00
   1.0941000e+03   1.6896459e+00
   1.0941500e+03   1.6989864e+00
   1.0942000e+03   1.7054616e+00
   1.0942500e+03   1.7095576e+00
   1.0943000e+03   1.7068403e+00
   1.0943500e+03   1.6980370e+00
   1.0944000e+03   1.6888692e+00
   1.0944500e+03   1.6800083e+00
   1.0945000e+03   1.6809626e+00
   1.0945500e+03   1.6859819e+00
   1.0946000e+03   1.6917324e+00
   1.0946500e+03   1.6950271e+00
   1.0947000e+03   1.6918482e+00
   1.0947500e+03   1.6804407e+00
   1.0948000e+03   1.6717394e+00
   1.0948500e+03   1.6621353e+00
   1.0949000e+03   1.6577684e+00
   1.0949500e+03   1.6643627e+00
   1.0950000e+03   1.6711448e+00
   1.0950500e+03   1.6683226e+00
   1.0951000e+03   1.6631014e+00
   1.0951500e+03   1.6604541e+00
   1.0952000e+03   1.6531598e+00
   1.0952500e+03   1.6504887e+00
   1.0953000e+03   1.6556858e+00
   1.0953500e+03   1.6698347e+00
   1.0954000e+03   1.6792048e+00
   1.0954500e+03   1.6816406e+00
   1.0955000e+03   1.6797072e+00
   1.0955500e+03   1.6771450e+00
   1.0956000e+03   1.6715044e+00
   1.0956500e+03   1.6703865e+00
   1.0957000e+03   1.6747480e+00
   1.0957500e+03   1.6774277e+00
   1.0958000e+03   1.6806020e+00
   1.0958500e+03   1.6761908e+00
   1.0959000e+03   1.6651530e+00
   1.0959500e+03   1.6532556e+00
   1.0960000e+03   1.6462619e+00
   1.0960500e+03   1.6412002e+00
   1.0961000e+03   1.6413471e+00
   1.0961500e+03   1.6448279e+00
   1.0962000e+03   1.6540862e+00
   1.0962500e+03   1.6580105e+00
   1.0963000e+03   1.6565939e+00
   1.0963500e+03   1.6535966e+00
   1.0964000e+03   1.6537851e+00
   1.0964500e+03   1.6524674e+00
   1.0965000e+03   1.6532824e+00
   1.0965500e+03   1.6570537e+00
   1.0966000e+03   1.6624145e+00
   1.0966500e+03   1.6593569e+00
   1.0967000e+03   1.6503860e+00
   1.0967500e+03   1.6390330e+00
   1.0968000e+03   1.6286464e+00
   1.0968500e+03   1.6229870e+00
   1.0969000e+03   1.6234038e+00
   1.0969500e+03   1.6228401e+00
   1.0970000e+03   1.6253532e+00
   1.0970500e+03   1.6233014e+00
   1.0971000e+03   1.6152134e+00
   1.0971500e+03   1.6073239e+00
   1.0972000e+03   1.6055006e+00
   1.0972500e+03   1.6115045e+00
   1.0973000e+03   1.6184714e+00
   1.0973500e+03   1.6254812e+00
   1.0974000e+03   1.6270504e+00
   1.0974500e+03   1.6245826e+00
   1.0975000e+03   1.6137605e+00
   1.0975500e+03   1.6016824e+00
   1.0976000e+03   1.5924533e+00
   1.0976500e+03   1.5931754e+00
   1.0977000e+03   1.6024418e+00
   1.0977500e+03   1.6068418e+00
   1.0978000e+03   1.6072248e+00
   1.0978500e+03   1.6053994e+00
   1.0979000e+03   1.5955742e+00
   1.0979500e+03   1.5788139e+00
   1.0980000e+03   1.5703867e+00
   1.0980500e+03   1.5773672e+00
   1.0981000e+03   1.5886061e+00
   1.0981500e+03   1.5957417e+00
   1.0982000e+03   1.5989890e+00
   1.0982500e+03   1.5968453e+00
   1.0983000e+03   1.5847614e+00
   1.0983500e+03   1.5709242e+00
   1.0984000e+03   1.5660265e+00
   1.0984500e+03   1.5711957e+00
   1.0985000e+03   1.5856662e+00
   1.0985500e+03   1.5962741e+00
   1.0986000e+03   1.5951723e+00
   1.0986500e+03   1.5850169e+00
   1.0987000e+03   1.5698552e+00
   1.0987500e+03   1.5568375e+00
   1.0988000e+03   1.5514725e+00
   1.0988500e+03   1.5620297e+00
   1.0989000e+03   1.5833504e+00
   1.0989500e+03   1.6010981e+00
   1.0990000e+03   1.6022668e+00
   1.0990500e+03   1.5932716e+00
   1.0991000e+03   1.5791557e+00
   1.0991500e+03   1.5682016e+00
   1.0992000e+03   1.5662933e+00
   1.0992500e+03   1.5769509e+00
   1.0993000e+03   1.6000076e+00
   1.0993500e+03   1.6164146e+00
   1.0994000e+03   1.6180901e+00
   1.0994500e+03   1.6080179e+00
   1.0995000e+03   1.5982212e+00
   1.0995500e+03   1.5923590e+00
   1.0996000e+03   1.5973363e+00
   1.0996500e+03   1.6167036e+00
   1.0997000e+03   1.6356548e+00
   1.0997500e+03   1.6480880e+00
   1.0998000e+03   1.6497122e+00
   1.0998500e+03   1.6373785e+00
   1.0999000e+03   1.6218830e+00
   1.0999500e+03   1.6254282e+00
   1.1000000e+03   1.6390428e+00
   1.1000500e+03   1.6562013e+00
   1.1001000e+03   1.6805671e+00
   1.1001500e+03   1.6966013e+00
   1.1002000e+03   1.6993602e+00
   1.1002500e+03   1.6901488e+00
   1.1003000e+03   1.6816252e+00
   1.1003500e+03   1.6870392e+00
   1.1004000e+03   1.7053969e+00
   1.1004500e+03   1.7246541e+00
   1.1005000e+03   1.7387647e+00
   1.1005500e+03   1.7464906e+00
   1.1006000e+03   1.7388418e+00
   1.1006500e+03   1.7281302e+00
   1.1007000e+03   1.7196166e+00
   1.1007500e+03   1.7244041e+00
   1.1008000e+03   1.7417452e+00
   1.1008500e+03   1.7646383e+00
   1.1009000e+03   1.7691586e+00
   1.1009500e+03   1.7692485e+00
   1.1010000e+03   1.7602628e+00
   1.1010500e+03   1.7450750e+00
   1.1011000e+03   1.7301988e+00
   1.1011500e+03   1.7310455e+00
   1.1012000e+03   1.7394168e+00
   1.1012500e+03   1.7511591e+00
   1.1013000e+03   1.7578679e+00
   1.1013500e+03   1.7544998e+00
   1.1014000e+03   1.7502477e+00
   1.1014500e+03   1.7425086e+00
   1.1015000e+03   1.7386399e+00
   1.1015500e+03   1.7422373e+00
   1.1016000e+03   1.7644578e+00
   1.1016500e+03   1.7828755e+00
   1.1017000e+03   1.7937299e+00
   1.1017500e+03   1.7914191e+00
   1.1018000e+03   1.7762910e+00
   1.1018500e+03   1.7567413e+00
   1.1019000e+03   1.7438059e+00
   1.1019500e+03   1.7386859e+00
   1.1020000e+03   1.7433263e+00
   1.1020500e+03   1.7604809e+00
   1.1021000e+03   1.7697159e+00
   1.1021500e+03   1.7690011e+00
   1.1022000e+03   1.7633797e+00
   1.1022500e+03   1.7568947e+00
   1.1023000e+03   1.7506868e+00
   1.1023500e+03   1.7529238e+00
   1.1024000e+03   1.7593371e+00
   1.1024500e+03   1.7734411e+00
   1.1025000e+03   1.7832744e+00
   1.1025500e+03   1.7874840e+00
   1.1026000e+03   1.7801877e+00
   1.1026500e+03   1.7791744e+00
   1.1027000e+03   1.7767212e+00
   1.1027500e+03   1.7826239e+00
   1.1028000e+03   1.7874931e+00
   1.1028500e+03   1.7940044e+00
   1.1029000e+03   1.7942971e+00
   1.1029500e+03   1.7896601e+00
   1.1030000e+03   1.7793853e+00
   1.1030500e+03   1.7692527e+00
   1.1031000e+03   1.7658875e+00
   1.1031500e+03   1.7675745e+00
   1.1032000e+03   1.7698415e+00
   1.1032500e+03   1.7701252e+00
   1.1033000e+03   1.7682539e+00
   1.1033500e+03   1.7613821e+00
   1.1034000e+03   1.7509263e+00
   1.1034500e+03   1.7382846e+00
   1.1035000e+03   1.7383134e+00
   1.1035500e+03   1.7440298e+00
   1.1036000e+03   1.7522862e+00
   1.1036500e+03   1.7622055e+00
   1.1037000e+03   1.7690657e+00
   1.1037500e+03   1.7634888e+00
   1.1038000e+03   1.7508179e+00
   1.1038500e+03   1.7382123e+00
   1.1039000e+03   1.7301894e+00
   1.1039500e+03   1.7381169e+00
   1.1040000e+03   1.7494148e+00
   1.1040500e+03   1.7663650e+00
   1.1041000e+03   1.7763957e+00
   1.1041500e+03   1.7762971e+00
   1.1042000e+03   1.7580414e+00
   1.1042500e+03   1.7423530e+00
   1.1043000e+03   1.7322540e+00
   1.1043500e+03   1.7280636e+00
   1.1044000e+03   1.7337426e+00
   1.1044500e+03   1.7462464e+00
   1.1045000e+03   1.7519645e+00
   1.1045500e+03   1.7477341e+00
   1.1046000e+03   1.7456392e+00
   1.1046500e+03   1.7379033e+00
   1.1047000e+03   1.7344144e+00
   1.1047500e+03   1.7380356e+00
   1.1048000e+03   1.7529465e+00
   1.1048500e+03   1.7647143e+00
   1.1049000e+03   1.7719865e+00
   1.1049500e+03   1.7703933e+00
   1.1050000e+03   1.7649796e+00
   1.1050500e+03   1.7569367e+00
   1.1051000e+03   1.7493430e+00
   1.1051500e+03   1.7477824e+00
   1.1052000e+03   1.7552547e+00
   1.1052500e+03   1.7665503e+00
   1.1053000e+03   1.7701795e+00
   1.1053500e+03   1.7646193e+00
   1.1054000e+03   1.7560553e+00
   1.1054500e+03   1.7489228e+00
   1.1055000e+03   1.7455659e+00
   1.1055500e+03   1.7484418e+00
   1.1056000e+03   1.7601693e+00
   1.1056500e+03   1.7731847e+00
   1.1057000e+03   1.7793925e+00
   1.1057500e+03   1.7721725e+00
   1.1058000e+03   1.7576317e+00
   1.1058500e+03   1.7475801e+00
   1.1059000e+03   1.7428806e+00
   1.1059500e+03   1.7411710e+00
   1.1060000e+03   1.7500220e+00
   1.1060500e+03   1.7640442e+00
   1.1061000e+03   1.7719786e+00
   1.1061500e+03   1.7737419e+00
   1.1062000e+03   1.7664032e+00
   1.1062500e+03   1.7559272e+00
   1.1063000e+03   1.7510476e+00
   1.1063500e+03   1.7512710e+00
   1.1064000e+03   1.7547811e+00
   1.1064500e+03   1.7667434e+00
   1.1065000e+03   1.7765255e+00
   1.1065500e+03   1.7791181e+00
   1.1066000e+03   1.7728044e+00
   1.1066500e+03   1.7619820e+00
   1.1067000e+03   1.7524627e+00
   1.1067500e+03   1.7489553e+00
   1.1068000e+03   1.7454683e+00
   1.1068500e+03   1.7495497e+00
   1.1069000e+03   1.7529536e+00
   1.1069500e+03   1.7579640e+00
   1.1070000e+03   1.7561389e+00
   1.1070500e+03   1.7523814e+00
   1.1071000e+03   1.7489932e+00
   1.1071500e+03   1.7542146e+00
   1.1072000e+03   1.7586910e+00
   1.1072500e+03   1.7629469e+00
   1.1073000e+03   1.7711756e+00
   1.1073500e+03   1.7765705e+00
   1.1074000e+03   1.7714724e+00
   1.1074500e+03   1.7622448e+00
   1.1075000e+03   1.7605156e+00
   1.1075500e+03   1.7574861e+00
   1.1076000e+03   1.7624961e+00
   1.1076500e+03   1.7661152e+00
   1.1077000e+03   1.7725507e+00
   1.1077500e+03   1.7710579e+00
   1.1078000e+03   1.7683473e+00
   1.1078500e+03   1.7574710e+00
   1.1079000e+03   1.7571361e+00
   1.1079500e+03   1.7579696e+00
   1.1080000e+03   1.7686418e+00
   1.1080500e+03   1.7783935e+00
   1.1081000e+03   1.7787600e+00
   1.1081500e+03   1.7734699e+00
   1.1082000e+03   1.7675749e+00
   1.1082500e+03   1.7557447e+00
   1.1083000e+03   1.7457826e+00
   1.1083500e+03   1.7529094e+00
   1.1084000e+03   1.7618600e+00
   1.1084500e+03   1.7695921e+00
   1.1085000e+03   1.7754827e+00
   1.1085500e+03   1.7794632e+00
   1.1086000e+03   1.7752014e+00
   1.1086500e+03   1.7704654e+00
   1.1087000e+03   1.7664906e+00
   1.1087500e+03   1.7647557e+00
   1.1088000e+03   1.7690699e+00
   1.1088500e+03   1.7754384e+00
   1.1089000e+03   1.7807086e+00
   1.1089500e+03   1.7779878e+00
   1.1090000e+03   1.7692061e+00
   1.1090500e+03   1.7558238e+00
   1.1091000e+03   1.7470696e+00
   1.1091500e+03   1.7399252e+00
   1.1092000e+03   1.7424328e+00
   1.1092500e+03   1.7561489e+00
   1.1093000e+03   1.7689625e+00
   1.1093500e+03   1.7701005e+00
   1.1094000e+03   1.7652811e+00
   1.1094500e+03   1.7568006e+00
   1.1095000e+03   1.7474245e+00
   1.1095500e+03   1.7425374e+00
   1.1096000e+03   1.7425798e+00
   1.1096500e+03   1.7532611e+00
   1.1097000e+03   1.7680971e+00
   1.1097500e+03   1.7731309e+00
   1.1098000e+03   1.7688041e+00
   1.1098500e+03   1.7669531e+00
   1.1099000e+03   1.7573207e+00
   1.1099500e+03   1.7503524e+00
   1.1100000e+03   1.7527966e+00
   1.1100500e+03   1.7618156e+00
   1.1101000e+03   1.7716991e+00
   1.1101500e+03   1.7809727e+00
   1.1102000e+03   1.7772825e+00
   1.1102500e+03   1.7707996e+00
   1.1103000e+03   1.7591652e+00
   1.1103500e+03   1.7514396e+00
   1.1104000e+03   1.7524868e+00
   1.1104500e+03   1.7588564e+00
   1.1105000e+03   1.7624665e+00
   1.1105500e+03   1.7644548e+00
   1.1106000e+03   1.7569383e+00
   1.1106500e+03   1.7470037e+00
   1.1107000e+03   1.7402456e+00
   1.1107500e+03   1.7396281e+00
   1.1108000e+03   1.7522234e+00
   1.1108500e+03   1.7671371e+00
   1.1109000e+03   1.7810518e+00
   1.1109500e+03   1.7894638e+00
   1.1110000e+03   1.7879467e+00
   1.1110500e+03   1.7793229e+00
   1.1111000e+03   1.7726450e+00
   1.1111500e+03   1.7688862e+00
   1.1112000e+03   1.7701410e+00
   1.1112500e+03   1.7745460e+00
   1.1113000e+03   1.7750404e+00
   1.1113500e+03   1.7749620e+00
   1.1114000e+03   1.7640430e+00
   1.1114500e+03   1.7519065e+00
   1.1115000e+03   1.7429959e+00
   1.1115500e+03   1.7394825e+00
   1.1116000e+03   1.7399897e+00
   1.1116500e+03   1.7518305e+00
   1.1117000e+03   1.7654995e+00
   1.1117500e+03   1.7745078e+00
   1.1118000e+03   1.7731388e+00
   1.1118500e+03   1.7700287e+00
   1.1119000e+03   1.7597684e+00
   1.1119500e+03   1.7542409e+00
   1.1120000e+03   1.7574751e+00
   1.1120500e+03   1.7649248e+00
   1.1121000e+03   1.7681127e+00
   1.1121500e+03   1.7750288e+00
   1.1122000e+03   1.7741146e+00
   1.1122500e+03   1.7664930e+00
   1.1123000e+03   1.7628353e+00
   1.1123500e+03   1.7598130e+00
   1.1124000e+03   1.7566016e+00
   1.1124500e+03   1.7650595e+00
   1.1125000e+03   1.7769998e+00
   1.1125500e+03   1.7834285e+00
   1.1126000e+03   1.7860863e+00
   1.1126500e+03   1.7832199e+00
   1.1127000e+03   1.7735049e+00
   1.1127500e+03   1.7640037e+00
   1.1128000e+03   1.7662674e+00
   1.1128500e+03   1.7780963e+00
   1.1129000e+03   1.7955171e+00
   1.1129500e+03   1.8080270e+00
   1.1130000e+03   1.8094970e+00
   1.1130500e+03   1.8024518e+00
   1.1131000e+03   1.7900345e+00
   1.1131500e+03   1.7780862e+00
   1.1132000e+03   1.7736865e+00
   1.1132500e+03   1.7773120e+00
   1.1133000e+03   1.7873151e+00
   1.1133500e+03   1.7911271e+00
   1.1134000e+03   1.7907328e+00
   1.1134500e+03   1.7823636e+00
   1.1135000e+03   1.7748424e+00
   1.1135500e+03   1.7647925e+00
   1.1136000e+03   1.7613750e+00
   1.1136500e+03   1.7690869e+00
   1.1137000e+03   1.7757184e+00
   1.1137500e+03   1.7794976e+00
   1.1138000e+03   1.7754801e+00
   1.1138500e+03   1.7680177e+00
   1.1139000e+03   1.7554678e+00
   1.1139500e+03   1.7467925e+00
   1.1140000e+03   1.7501927e+00
   1.1140500e+03   1.7597051e+00
   1.1141000e+03   1.7728189e+00
   1.1141500e+03   1.7780965e+00
   1.1142000e+03   1.7861197e+00
   1.1142500e+03   1.7792318e+00
   1.1143000e+03   1.7651139e+00
   1.1143500e+03   1.7559946e+00
   1.1144000e+03   1.7544332e+00
   1.1144500e+03   1.7577297e+00
   1.1145000e+03   1.7609629e+00
   1.1145500e+03   1.7727238e+00
   1.1146000e+03   1.7759985e+00
   1.1146500e+03   1.7745959e+00
   1.1147000e+03   1.7632104e+00
   1.1147500e+03   1.7571995e+00
   1.1148000e+03   1.7505928e+00
   1.1148500e+03   1.7553996e+00
   1.1149000e+03   1.7653674e+00
   1.1149500e+03   1.7716752e+00
   1.1150000e+03   1.7748779e+00
   1.1150500e+03   1.7729248e+00
   1.1151000e+03   1.7628185e+00
   1.1151500e+03   1.7496016e+00
   1.1152000e+03   1.7459554e+00
   1.1152500e+03   1.7506620e+00
   1.1153000e+03   1.7621239e+00
   1.1153500e+03   1.7725952e+00
   1.1154000e+03   1.7783858e+00
   1.1154500e+03   1.7789704e+00
   1.1155000e+03   1.7699300e+00
   1.1155500e+03   1.7616921e+00
   1.1156000e+03   1.7586415e+00
   1.1156500e+03   1.7592602e+00
   1.1157000e+03   1.7647203e+00
   1.1157500e+03   1.7764437e+00
   1.1158000e+03   1.7756253e+00
   1.1158500e+03   1.7688577e+00
   1.1159000e+03   1.7598298e+00
   1.1159500e+03   1.7573237e+00
   1.1160000e+03   1.7472658e+00
   1.1160500e+03   1.7470345e+00
   1.1161000e+03   1.7547661e+00
   1.1161500e+03   1.7722695e+00
   1.1162000e+03   1.7738990e+00
   1.1162500e+03   1.7752648e+00
   1.1163000e+03   1.7680679e+00
   1.1163500e+03   1.7615002e+00
   1.1164000e+03   1.7483714e+00
   1.1164500e+03   1.7432916e+00
   1.1165000e+03   1.7471280e+00
   1.1165500e+03   1.7616593e+00
   1.1166000e+03   1.7683213e+00
   1.1166500e+03   1.7693065e+00
   1.1167000e+03   1.7657317e+00
   1.1167500e+03   1.7593102e+00
   1.1168000e+03   1.7526873e+00
   1.1168500e+03   1.7502488e+00
   1.1169000e+03   1.7567416e+00
   1.1169500e+03   1.7724421e+00
   1.1170000e+03   1.7879417e+00
   1.1170500e+03   1.7971683e+00
   1.1171000e+03   1.7931147e+00
   1.1171500e+03   1.7854295e+00
   1.1172000e+03   1.7755224e+00
   1.1172500e+03   1.7704120e+00
   1.1173000e+03   1.7660144e+00
   1.1173500e+03   1.7741670e+00
   1.1174000e+03   1.7776954e+00
   1.1174500e+03   1.7819385e+00
   1.1175000e+03   1.7752686e+00
   1.1175500e+03   1.7643914e+00
   1.1176000e+03   1.7549443e+00
   1.1176500e+03   1.7556162e+00
   1.1177000e+03   1.7552038e+00
   1.1177500e+03   1.7625238e+00
   1.1178000e+03   1.7711607e+00
   1.1178500e+03   1.7783011e+00
   1.1179000e+03   1.7745324e+00
   1.1179500e+03   1.7648967e+00
   1.1180000e+03   1.7538167e+00
   1.1180500e+03   1.7504906e+00
   1.1181000e+03   1.7512413e+00
   1.1181500e+03   1.7599813e+00
   1.1182000e+03   1.7656037e+00
   1.1182500e+03   1.7736146e+00
   1.1183000e+03   1.7762755e+00
   1.1183500e+03   1.7708772e+00
   1.1184000e+03   1.7571110e+00
   1.1184500e+03   1.7523917e+00
   1.1185000e+03   1.7538600e+00
   1.1185500e+03   1.7589304e+00
   1.1186000e+03   1.7650989e+00
   1.1186500e+03   1.7745806e+00
   1.1187000e+03   1.7830532e+00
   1.1187500e+03   1.7761523e+00
   1.1188000e+03   1.7752909e+00
   1.1188500e+03   1.7687209e+00
   1.1189000e+03   1.7721981e+00
   1.1189500e+03   1.7794216e+00
   1.1190000e+03   1.7933631e+00
   1.1190500e+03   1.7919229e+00
   1.1191000e+03   1.7939642e+00
   1.1191500e+03   1.7861713e+00
   1.1192000e+03   1.7756941e+00
   1.1192500e+03   1.7647373e+00
   1.1193000e+03   1.7634605e+00
   1.1193500e+03   1.7663822e+00
   1.1194000e+03   1.7752018e+00
   1.1194500e+03   1.7807255e+00
   1.1195000e+03   1.7768331e+00
   1.1195500e+03   1.7754060e+00
   1.1196000e+03   1.7661045e+00
   1.1196500e+03   1.7535742e+00
   1.1197000e+03   1.7453115e+00
   1.1197500e+03   1.7518087e+00
   1.1198000e+03   1.7586954e+00
   1.1198500e+03   1.7723908e+00
   1.1199000e+03   1.7812539e+00
   1.1199500e+03   1.7821565e+00
   1.1200000e+03   1.7747654e+00
   1.1200500e+03   1.7673304e+00
   1.1201000e+03   1.7609433e+00
   1.1201500e+03   1.7630093e+00
   1.1202000e+03   1.7715774e+00
   1.1202500e+03   1.7840673e+00
   1.1203000e+03   1.7857260e+00
   1.1203500e+03   1.7797904e+00
   1.1204000e+03   1.7678928e+00
   1.1204500e+03   1.7518733e+00
   1.1205000e+03   1.7417396e+00
   1.1205500e+03   1.7412503e+00
   1.1206000e+03   1.7475408e+00
   1.1206500e+03   1.7568995e+00
   1.1207000e+03   1.7722244e+00
   1.1207500e+03   1.7710749e+00
   1.1208000e+03   1.7606157e+00
   1.1208500e+03   1.7484569e+00
   1.1209000e+03   1.7419248e+00
   1.1209500e+03   1.7353266e+00
   1.1210000e+03   1.7430104e+00
   1.1210500e+03   1.7589773e+00
   1.1211000e+03   1.7693542e+00
   1.1211500e+03   1.7732183e+00
   1.1212000e+03   1.7686192e+00
   1.1212500e+03   1.7583077e+00
   1.1213000e+03   1.7491641e+00
   1.1213500e+03   1.7517491e+00
   1.1214000e+03   1.7558007e+00
   1.1214500e+03   1.7669549e+00
   1.1215000e+03   1.7829430e+00
   1.1215500e+03   1.7873116e+00
   1.1216000e+03   1.7838940e+00
   1.1216500e+03   1.7734811e+00
   1.1217000e+03   1.7614049e+00
   1.1217500e+03   1.7585035e+00
   1.1218000e+03   1.7653015e+00
   1.1218500e+03   1.7690047e+00
   1.1219000e+03   1.7819705e+00
   1.1219500e+03   1.7884165e+00
   1.1220000e+03   1.7924581e+00
   1.1220500e+03   1.7842236e+00
   1.1221000e+03   1.7810574e+00
   1.1221500e+03   1.7698638e+00
   1.1222000e+03   1.7744995e+00
   1.1222500e+03   1.7714462e+00
   1.1223000e+03   1.7774848e+00
   1.1223500e+03   1.7760465e+00
   1.1224000e+03   1.7804600e+00
   1.1224500e+03   1.7772169e+00
   1.1225000e+03   1.7710092e+00
   1.1225500e+03   1.7617875e+00
   1.1226000e+03   1.7667858e+00
   1.1226500e+03   1.7692693e+00
   1.1227000e+03   1.7791998e+00
   1.1227500e+03   1.7854012e+00
   1.1228000e+03   1.7921737e+00
   1.1228500e+03   1.7949028e+00
   1.1229000e+03   1.7908534e+00
   1.1229500e+03   1.7769507e+00
   1.1230000e+03   1.7724715e+00
   1.1230500e+03   1.7745340e+00
   1.1231000e+03   1.7786376e+00
   1.1231500e+03   1.7830917e+00
   1.1232000e+03   1.7885925e+00
   1.1232500e+03   1.7838055e+00
   1.1233000e+03   1.7762162e+00
   1.1233500e+03   1.7667751e+00
   1.1234000e+03   1.7626971e+00
   1.1234500e+03   1.7608943e+00
   1.1235000e+03   1.7715311e+00
   1.1235500e+03   1.7830952e+00
   1.1236000e+03   1.7840579e+00
   1.1236500e+03   1.7798903e+00
   1.1237000e+03   1.7767364e+00
   1.1237500e+03   1.7682760e+00
   1.1238000e+03   1.7585339e+00
   1.1238500e+03   1.7638870e+00
   1.1239000e+03   1.7697365e+00
   1.1239500e+03   1.7788403e+00
   1.1240000e+03   1.7818465e+00
   1.1240500e+03   1.7776011e+00
   1.1241000e+03   1.7589178e+00
   1.1241500e+03   1.7465456e+00
   1.1242000e+03   1.7309867e+00
   1.1242500e+03   1.7295513e+00
   1.1243000e+03   1.7300138e+00
   1.1243500e+03   1.7424208e+00
   1.1244000e+03   1.7558513e+00
   1.1244500e+03   1.7633358e+00
   1.1245000e+03   1.7565076e+00
   1.1245500e+03   1.7564102e+00
   1.1246000e+03   1.7540446e+00
   1.1246500e+03   1.7469426e+00
   1.1247000e+03   1.7472930e+00
   1.1247500e+03   1.7517738e+00
   1.1248000e+03   1.7587525e+00
   1.1248500e+03   1.7644100e+00
   1.1249000e+03   1.7672028e+00
   1.1249500e+03   1.7724317e+00
   1.1250000e+03   1.7592120e+00


==> Temperature-tunable metasurfaces/Data/39K_D4_verticallyrised.dat <==
   1.0750500e+03   2.1685328e+00
   1.0751000e+03   2.1683177e+00
   1.0751500e+03   2.1630804e+00
   1.0752000e+03   2.1592223e+00
   1.0752500e+03   2.1578205e+00
   1.0753000e+03   2.1547767e+00
   1.0753500e+03   2.1565192e+00
   1.0754000e+03   2.1575697e+00
   1.0754500e+03   2.1588808e+00
   1.0755000e+03   2.1569082e+00
   1.0755500e+03   2.1541778e+00
   1.0756000e+03   2.1493476e+00
   1.0756500e+03   2.1445027e+00
   1.0757000e+03   2.1452269e+00
   1.0757500e+03   2.1475179e+00
   1.0758000e+03   2.1501799e+00
   1.0758500e+03   2.1535954e+00
   1.0759000e+03   2.1558098e+00
   1.0759500e+03   2.1534648e+00
   1.0760000e+03   2.1509100e+00
   1.0760500e+03   2.1548605e+00
   1.0761000e+03   2.1583795e+00
   1.0761500e+03   2.1586352e+00
   1.0762000e+03   2.1598507e+00
   1.0762500e+03   2.1600707e+00
   1.0763000e+03   2.1555904e+00
   1.0763500e+03   2.1512353e+00
   1.0764000e+03   2.1513821e+00
   1.0764500e+03   2.1531217e+00
   1.0765000e+03   2.1555865e+00
   1.0765500e+03   2.1518086e+00
   1.0766000e+03   2.1491277e+00
   1.0766500e+03   2.1463671e+00
   1.0767000e+03   2.1416225e+00
   1.0767500e+03   2.1417539e+00
   1.0768000e+03   2.1458302e+00
   1.0768500e+03   2.1522957e+00
   1.0769000e+03   2.1572465e+00
   1.0769500e+03   2.1578561e+00
   1.0770000e+03   2.1545255e+00
   1.0770500e+03   2.1534972e+00
   1.0771000e+03   2.1498974e+00
   1.0771500e+03   2.1455790e+00
   1.0772000e+03   2.1454045e+00
   1.0772500e+03   2.1479146e+00
   1.0773000e+03   2.1478180e+00
   1.0773500e+03   2.1472663e+00
   1.0774000e+03   2.1444753e+00
   1.0774500e+03   2.1433927e+00
   1.0775000e+03   2.1423696e+00
   1.0775500e+03   2.1415501e+00
   1.0776000e+03   2.1439183e+00
   1.0776500e+03   2.1485648e+00
   1.0777000e+03   2.1515196e+00
   1.0777500e+03   2.1515014e+00
   1.0778000e+03   2.1498868e+00
   1.0778500e+03   2.1467438e+00
   1.0779000e+03   2.1449948e+00
   1.0779500e+03   2.1442545e+00
   1.0780000e+03   2.1441174e+00
   1.0780500e+03   2.1488086e+00
   1.0781000e+03   2.1519580e+00
   1.0781500e+03   2.1509997e+00
   1.0782000e+03   2.1467649e+00
   1.0782500e+03   2.1450941e+00
   1.0783000e+03   2.1442658e+00
   1.0783500e+03   2.1437745e+00
   1.0784000e+03   2.1464099e+00
   1.0784500e+03   2.1504645e+00
   1.0785000e+03   2.1523629e+00
   1.0785500e+03   2.1475414e+00
   1.0786000e+03   2.1450135e+00
   1.0786500e+03   2.1427784e+00
   1.0787000e+03   2.1428220e+00
   1.0787500e+03   2.1422021e+00
   1.0788000e+03   2.1446538e+00
   1.0788500e+03   2.1461641e+00
   1.0789000e+03   2.1447799e+00
   1.0789500e+03   2.1384475e+00
   1.0790000e+03   2.1352327e+00
   1.0790500e+03   2.1347884e+00
   1.0791000e+03   2.1342885e+00
   1.0791500e+03   2.1374073e+00
   1.0792000e+03   2.1436324e+00
   1.0792500e+03   2.1471638e+00
   1.0793000e+03   2.1473992e+00
   1.0793500e+03   2.1444994e+00
   1.0794000e+03   2.1429089e+00
   1.0794500e+03   2.1435101e+00
   1.0795000e+03   2.1455816e+00
   1.0795500e+03   2.1487391e+00
   1.0796000e+03   2.1540108e+00
   1.0796500e+03   2.1556044e+00
   1.0797000e+03   2.1525546e+00
   1.0797500e+03   2.1478010e+00
   1.0798000e+03   2.1437844e+00
   1.0798500e+03   2.1439886e+00
   1.0799000e+03   2.1469338e+00
   1.0799500e+03   2.1511453e+00
   1.0800000e+03   2.1521606e+00
   1.0800500e+03   2.1526353e+00
   1.0801000e+03   2.1473131e+00
   1.0801500e+03   2.1419360e+00
   1.0802000e+03   2.1410260e+00
   1.0802500e+03   2.1452586e+00
   1.0803000e+03   2.1479276e+00
   1.0803500e+03   2.1514243e+00
   1.0804000e+03   2.1531024e+00
   1.0804500e+03   2.1515331e+00
   1.0805000e+03   2.1473294e+00
   1.0805500e+03   2.1454526e+00
   1.0806000e+03   2.1441084e+00
   1.0806500e+03   2.1469620e+00
   1.0807000e+03   2.1510580e+00
   1.0807500e+03   2.1559592e+00
   1.0808000e+03   2.1544680e+00
   1.0808500e+03   2.1543355e+00
   1.0809000e+03   2.1511287e+00
   1.0809500e+03   2.1465246e+00
   1.0810000e+03   2.1432244e+00
   1.0810500e+03   2.1458314e+00
   1.0811000e+03   2.1441634e+00
   1.0811500e+03   2.1405080e+00
   1.0812000e+03   2.1349762e+00
   1.0812500e+03   2.1293344e+00
   1.0813000e+03   2.1240498e+00
   1.0813500e+03   2.1248049e+00
   1.0814000e+03   2.1312868e+00
   1.0814500e+03   2.1423785e+00
   1.0815000e+03   2.1495310e+00
   1.0815500e+03   2.1559511e+00
   1.0816000e+03   2.1553420e+00
   1.0816500e+03   2.1509001e+00
   1.0817000e+03   2.1438848e+00
   1.0817500e+03   2.1443574e+00
   1.0818000e+03   2.1442441e+00
   1.0818500e+03   2.1489589e+00
   1.0819000e+03   2.1531215e+00
   1.0819500e+03   2.1548839e+00
   1.0820000e+03   2.1503210e+00
   1.0820500e+03   2.1436628e+00
   1.0821000e+03   2.1413010e+00
   1.0821500e+03   2.1420650e+00
   1.0822000e+03   2.1462721e+00
   1.0822500e+03   2.1513051e+00
   1.0823000e+03   2.1565949e+00
   1.0823500e+03   2.1530920e+00
   1.0824000e+03   2.1459356e+00
   1.0824500e+03   2.1392305e+00
   1.0825000e+03   2.1341024e+00
   1.0825500e+03   2.1323559e+00
   1.0826000e+03   2.1354928e+00
   1.0826500e+03   2.1397357e+00
   1.0827000e+03   2.1388421e+00
   1.0827500e+03   2.1385954e+00
   1.0828000e+03   2.1366927e+00
   1.0828500e+03   2.1345842e+00
   1.0829000e+03   2.1365017e+00
   1.0829500e+03   2.1419565e+00
   1.0830000e+03   2.1472385e+00
   1.0830500e+03   2.1516363e+00
   1.0831000e+03   2.1506561e+00
   1.0831500e+03   2.1443543e+00
   1.0832000e+03   2.1362716e+00
   1.0832500e+03   2.1299132e+00
   1.0833000e+03   2.1266877e+00
   1.0833500e+03   2.1283214e+00
   1.0834000e+03   2.1300882e+00
   1.0834500e+03   2.1367366e+00
   1.0835000e+03   2.1368777e+00
   1.0835500e+03   2.1346649e+00
   1.0836000e+03   2.1299381e+00
   1.0836500e+03   2.1293493e+00
   1.0837000e+03   2.1293326e+00
   1.0837500e+03   2.1351606e+00
   1.0838000e+03   2.1375465e+00
   1.0838500e+03   2.1419961e+00
   1.0839000e+03   2.1415437e+00
   1.0839500e+03   2.1403093e+00
   1.0840000e+03   2.1340509e+00
   1.0840500e+03   2.1349043e+00
   1.0841000e+03   2.1396431e+00
   1.0841500e+03   2.1470069e+00
   1.0842000e+03   2.1484672e+00
   1.0842500e+03   2.1493236e+00
   1.0843000e+03   2.1467455e+00
   1.0843500e+03   2.1379567e+00
   1.0844000e+03   2.1307386e+00
   1.0844500e+03   2.1299519e+00
   1.0845000e+03   2.1317463e+00
   1.0845500e+03   2.1338771e+00
   1.0846000e+03   2.1369669e+00
   1.0846500e+03   2.1349658e+00
   1.0847000e+03   2.1309860e+00
   1.0847500e+03   2.1307228e+00
   1.0848000e+03   2.1279217e+00
   1.0848500e+03   2.1264083e+00
   1.0849000e+03   2.1328945e+00
   1.0849500e+03   2.1393000e+00
   1.0850000e+03   2.1376017e+00
   1.0850500e+03   2.1363035e+00
   1.0851000e+03   2.1368061e+00
   1.0851500e+03   2.1329466e+00
   1.0852000e+03   2.1295247e+00
   1.0852500e+03   2.1348103e+00
   1.0853000e+03   2.1441967e+00
   1.0853500e+03   2.1489959e+00
   1.0854000e+03   2.1550028e+00
   1.0854500e+03   2.1551816e+00
   1.0855000e+03   2.1508223e+00
   1.0855500e+03   2.1477994e+00
   1.0856000e+03   2.1459207e+00
   1.0856500e+03   2.1460215e+00
   1.0857000e+03   2.1514958e+00
   1.0857500e+03   2.1559539e+00
   1.0858000e+03   2.1545255e+00
   1.0858500e+03   2.1493598e+00
   1.0859000e+03   2.1413086e+00
   1.0859500e+03   2.1354191e+00
   1.0860000e+03   2.1332323e+00
   1.0860500e+03   2.1341132e+00
   1.0861000e+03   2.1426143e+00
   1.0861500e+03   2.1481994e+00
   1.0862000e+03   2.1464425e+00
   1.0862500e+03   2.1434822e+00
   1.0863000e+03   2.1390242e+00
   1.0863500e+03   2.1361354e+00
   1.0864000e+03   2.1385465e+00
   1.0864500e+03   2.1479487e+00
   1.0865000e+03   2.1537912e+00
   1.0865500e+03   2.1572372e+00
   1.0866000e+03   2.1553721e+00
   1.0866500e+03   2.1492557e+00
   1.0867000e+03   2.1424793e+00
   1.0867500e+03   2.1399167e+00
   1.0868000e+03   2.1441728e+00
   1.0868500e+03   2.1482411e+00
   1.0869000e+03   2.1484704e+00
   1.0869500e+03   2.1460275e+00
   1.0870000e+03   2.1380837e+00
   1.0870500e+03   2.1254507e+00
   1.0871000e+03   2.1150852e+00
   1.0871500e+03   2.1115810e+00
   1.0872000e+03   2.1106903e+00
   1.0872500e+03   2.1132823e+00
   1.0873000e+03   2.1188310e+00
   1.0873500e+03   2.1240415e+00
   1.0874000e+03   2.1237832e+00
   1.0874500e+03   2.1206595e+00
   1.0875000e+03   2.1177332e+00
   1.0875500e+03   2.1179799e+00
   1.0876000e+03   2.1206589e+00
   1.0876500e+03   2.1260314e+00
   1.0877000e+03   2.1274671e+00
   1.0877500e+03   2.1263086e+00
   1.0878000e+03   2.1195235e+00
   1.0878500e+03   2.1114549e+00
   1.0879000e+03   2.1048860e+00
   1.0879500e+03   2.1066670e+00
   1.0880000e+03   2.1128517e+00
   1.0880500e+03   2.1225566e+00
   1.0881000e+03   2.1306524e+00
   1.0881500e+03   2.1335958e+00
   1.0882000e+03   2.1306180e+00
   1.0882500e+03   2.1298536e+00
   1.0883000e+03   2.1262265e+00
   1.0883500e+03   2.1254803e+00
   1.0884000e+03   2.1303285e+00
   1.0884500e+03   2.1368531e+00
   1.0885000e+03   2.1358329e+00
   1.0885500e+03   2.1308672e+00
   1.0886000e+03   2.1258863e+00
   1.0886500e+03   2.1224311e+00
   1.0887000e+03   2.1183749e+00
   1.0887500e+03   2.1192091e+00
   1.0888000e+03   2.1247169e+00
   1.0888500e+03   2.1264630e+00
   1.0889000e+03   2.1243479e+00
   1.0889500e+03   2.1210656e+00
   1.0890000e+03   2.1166302e+00
   1.0890500e+03   2.1113915e+00
   1.0891000e+03   2.1105203e+00
   1.0891500e+03   2.1111490e+00
   1.0892000e+03   2.1163525e+00
   1.0892500e+03   2.1195300e+00
   1.0893000e+03   2.1224293e+00
   1.0893500e+03   2.1167644e+00
   1.0894000e+03   2.1131135e+00
   1.0894500e+03   2.1097590e+00
   1.0895000e+03   2.1074172e+00
   1.0895500e+03   2.1065190e+00
   1.0896000e+03   2.1157989e+00
   1.0896500e+03   2.1170380e+00
   1.0897000e+03   2.1164315e+00
   1.0897500e+03   2.1091782e+00
   1.0898000e+03   2.1072984e+00
   1.0898500e+03   2.1065193e+00
   1.0899000e+03   2.1087383e+00
   1.0899500e+03   2.1113473e+00
   1.0900000e+03   2.1221746e+00
   1.0900500e+03   2.1282223e+00
   1.0901000e+03   2.1261228e+00
   1.0901500e+03   2.1209263e+00
   1.0902000e+03   2.1162082e+00
   1.0902500e+03   2.1110127e+00
   1.0903000e+03   2.1090815e+00
   1.0903500e+03   2.1071849e+00
   1.0904000e+03   2.1084229e+00
   1.0904500e+03   2.1073567e+00
   1.0905000e+03   2.1043954e+00
   1.0905500e+03   2.0962728e+00
   1.0906000e+03   2.0937885e+00
   1.0906500e+03   2.0961222e+00
   1.0907000e+03   2.1038213e+00
   1.0907500e+03   2.1120038e+00
   1.0908000e+03   2.1185025e+00
   1.0908500e+03   2.1198201e+00
   1.0909000e+03   2.1188930e+00
   1.0909500e+03   2.1070935e+00
   1.0910000e+03   2.0984255e+00
   1.0910500e+03   2.1015638e+00
   1.0911000e+03   2.1104638e+00
   1.0911500e+03   2.1140699e+00
   1.0912000e+03   2.1252929e+00
   1.0912500e+03   2.1293462e+00
   1.0913000e+03   2.1265263e+00
   1.0913500e+03   2.1167130e+00
   1.0914000e+03   2.1110506e+00
   1.0914500e+03   2.1065424e+00
   1.0915000e+03   2.1083210e+00
   1.0915500e+03   2.1108460e+00
   1.0916000e+03   2.1101292e+00
   1.0916500e+03   2.1095360e+00
   1.0917000e+03   2.1044387e+00
   1.0917500e+03   2.0998284e+00
   1.0918000e+03   2.0926047e+00
   1.0918500e+03   2.0993853e+00
   1.0919000e+03   2.1045327e+00
   1.0919500e+03   2.1109881e+00
   1.0920000e+03   2.1128087e+00
   1.0920500e+03   2.1126414e+00
   1.0921000e+03   2.1087033e+00
   1.0921500e+03   2.1033790e+00
   1.0922000e+03   2.1021221e+00
   1.0922500e+03   2.1074229e+00
   1.0923000e+03   2.1147003e+00
   1.0923500e+03   2.1204111e+00
   1.0924000e+03   2.1202894e+00
   1.0924500e+03   2.1196178e+00
   1.0925000e+03   2.1096505e+00
   1.0925500e+03   2.1007214e+00
   1.0926000e+03   2.0911995e+00
   1.0926500e+03   2.0952798e+00
   1.0927000e+03   2.0967631e+00
   1.0927500e+03   2.1042053e+00
   1.0928000e+03   2.1072589e+00
   1.0928500e+03   2.1068406e+00
   1.0929000e+03   2.1026691e+00
   1.0929500e+03   2.0996191e+00
   1.0930000e+03   2.0962091e+00
   1.0930500e+03   2.0974936e+00
   1.0931000e+03   2.1065066e+00
   1.0931500e+03   2.1117908e+00
   1.0932000e+03   2.1116497e+00
   1.0932500e+03   2.1081706e+00
   1.0933000e+03   2.1042703e+00
   1.0933500e+03   2.0973927e+00
   1.0934000e+03   2.0934210e+00
   1.0934500e+03   2.0938974e+00
   1.0935000e+03   2.0979138e+00
   1.0935500e+03   2.1021572e+00
   1.0936000e+03   2.0991312e+00
   1.0936500e+03   2.0934382e+00
   1.0937000e+03   2.0880369e+00
   1.0937500e+03   2.0836953e+00
   1.0938000e+03   2.0800241e+00
   1.0938500e+03   2.0796096e+00
   1.0939000e+03   2.0832999e+00
   1.0939500e+03   2.0849781e+00
   1.0940000e+03   2.0810671e+00
   1.0940500e+03   2.0774860e+00
   1.0941000e+03   2.0756939e+00
   1.0941500e+03   2.0738002e+00
   1.0942000e+03   2.0766049e+00
   1.0942500e+03   2.0831850e+00
   1.0943000e+03   2.0829051e+00
   1.0943500e+03   2.0850944e+00
   1.0944000e+03   2.0829190e+00
   1.0944500e+03   2.0745654e+00
   1.0945000e+03   2.0660273e+00
   1.0945500e+03   2.0672758e+00
   1.0946000e+03   2.0698913e+00
   1.0946500e+03   2.0733673e+00
   1.0947000e+03   2.0763169e+00
   1.0947500e+03   2.0793785e+00
   1.0948000e+03   2.0794557e+00
   1.0948500e+03   2.0731777e+00
   1.0949000e+03   2.0715246e+00
   1.0949500e+03   2.0715792e+00
   1.0950000e+03   2.0755123e+00
   1.0950500e+03   2.0772385e+00
   1.0951000e+03   2.0798532e+00
   1.0951500e+03   2.0786063e+00
   1.0952000e+03   2.0786719e+00
   1.0952500e+03   2.0748887e+00
   1.0953000e+03   2.0687143e+00
   1.0953500e+03   2.0721673e+00
   1.0954000e+03   2.0786256e+00
   1.0954500e+03   2.0824257e+00
   1.0955000e+03   2.0854267e+00
   1.0955500e+03   2.0909271e+00
   1.0956000e+03   2.0887546e+00
   1.0956500e+03   2.0781380e+00
   1.0957000e+03   2.0719743e+00
   1.0957500e+03   2.0678321e+00
   1.0958000e+03   2.0699237e+00
   1.0958500e+03   2.0734746e+00
   1.0959000e+03   2.0823992e+00
   1.0959500e+03   2.0764893e+00
   1.0960000e+03   2.0717668e+00
   1.0960500e+03   2.0601703e+00
   1.0961000e+03   2.0490561e+00
   1.0961500e+03   2.0419346e+00
   1.0962000e+03   2.0504482e+00
   1.0962500e+03   2.0599781e+00
   1.0963000e+03   2.0700639e+00
   1.0963500e+03   2.0692606e+00
   1.0964000e+03   2.0659201e+00
   1.0964500e+03   2.0600196e+00
   1.0965000e+03   2.0483347e+00
   1.0965500e+03   2.0413142e+00
   1.0966000e+03   2.0475722e+00
   1.0966500e+03   2.0547484e+00
   1.0967000e+03   2.0592904e+00
   1.0967500e+03   2.0605368e+00
   1.0968000e+03   2.0540022e+00
   1.0968500e+03   2.0435986e+00
   1.0969000e+03   2.0333224e+00
   1.0969500e+03   2.0273778e+00
   1.0970000e+03   2.0320761e+00
   1.0970500e+03   2.0467630e+00
   1.0971000e+03   2.0604202e+00
   1.0971500e+03   2.0692677e+00
   1.0972000e+03   2.0646865e+00
   1.0972500e+03   2.0564999e+00
   1.0973000e+03   2.0479314e+00
   1.0973500e+03   2.0423900e+00
   1.0974000e+03   2.0411981e+00
   1.0974500e+03   2.0499798e+00
   1.0975000e+03   2.0550588e+00
   1.0975500e+03   2.0460938e+00
   1.0976000e+03   2.0293918e+00
   1.0976500e+03   2.0123639e+00
   1.0977000e+03   2.0002266e+00
   1.0977500e+03   1.9925512e+00
   1.0978000e+03   1.9995654e+00
   1.0978500e+03   2.0157894e+00
   1.0979000e+03   2.0334094e+00
   1.0979500e+03   2.0402318e+00
   1.0980000e+03   2.0398229e+00
   1.0980500e+03   2.0346486e+00
   1.0981000e+03   2.0354906e+00
   1.0981500e+03   2.0354472e+00
   1.0982000e+03   2.0408222e+00
   1.0982500e+03   2.0465923e+00
   1.0983000e+03   2.0518319e+00
   1.0983500e+03   2.0432852e+00
   1.0984000e+03   2.0316912e+00
   1.0984500e+03   2.0183124e+00
   1.0985000e+03   2.0197036e+00
   1.0985500e+03   2.0247535e+00
   1.0986000e+03   2.0381565e+00
   1.0986500e+03   2.0463087e+00
   1.0987000e+03   2.0471002e+00
   1.0987500e+03   2.0382387e+00
   1.0988000e+03   2.0261186e+00
   1.0988500e+03   2.0091789e+00
   1.0989000e+03   2.0061613e+00
   1.0989500e+03   2.0213857e+00
   1.0990000e+03   2.0382827e+00
   1.0990500e+03   2.0457574e+00
   1.0991000e+03   2.0525439e+00
   1.0991500e+03   2.0513714e+00
   1.0992000e+03   2.0388942e+00
   1.0992500e+03   2.0302140e+00
   1.0993000e+03   2.0406598e+00
   1.0993500e+03   2.0592248e+00
   1.0994000e+03   2.0764119e+00
   1.0994500e+03   2.0916941e+00
   1.0995000e+03   2.0934176e+00
   1.0995500e+03   2.0842562e+00
   1.0996000e+03   2.0728495e+00
   1.0996500e+03   2.0680429e+00
   1.0997000e+03   2.0697806e+00
   1.0997500e+03   2.0843967e+00
   1.0998000e+03   2.1053528e+00
   1.0998500e+03   2.1134048e+00
   1.0999000e+03   2.1121565e+00
   1.0999500e+03   2.1051779e+00
   1.1000000e+03   2.0961175e+00
   1.1000500e+03   2.0895629e+00
   1.1001000e+03   2.0978794e+00
   1.1001500e+03   2.1130938e+00
   1.1002000e+03   2.1329704e+00
   1.1002500e+03   2.1426074e+00
   1.1003000e+03   2.1339549e+00
   1.1003500e+03   2.1245347e+00
   1.1004000e+03   2.1203303e+00
   1.1004500e+03   2.1170110e+00
   1.1005000e+03   2.1235038e+00
   1.1005500e+03   2.1431175e+00
   1.1006000e+03   2.1590128e+00
   1.1006500e+03   2.1621466e+00
   1.1007000e+03   2.1563064e+00
   1.1007500e+03   2.1472961e+00
   1.1008000e+03   2.1425339e+00
   1.1008500e+03   2.1417432e+00
   1.1009000e+03   2.1475593e+00
   1.1009500e+03   2.1595446e+00
   1.1010000e+03   2.1734257e+00
   1.1010500e+03   2.1743642e+00
   1.1011000e+03   2.1697701e+00
   1.1011500e+03   2.1587315e+00
   1.1012000e+03   2.1473335e+00
   1.1012500e+03   2.1440314e+00
   1.1013000e+03   2.1532218e+00
   1.1013500e+03   2.1617595e+00
   1.1014000e+03   2.1729000e+00
   1.1014500e+03   2.1811453e+00
   1.1015000e+03   2.1765031e+00
   1.1015500e+03   2.1594096e+00
   1.1016000e+03   2.1465117e+00
   1.1016500e+03   2.1449084e+00
   1.1017000e+03   2.1499535e+00
   1.1017500e+03   2.1582532e+00
   1.1018000e+03   2.1706137e+00
   1.1018500e+03   2.1761689e+00
   1.1019000e+03   2.1753316e+00
   1.1019500e+03   2.1632194e+00
   1.1020000e+03   2.1563773e+00
   1.1020500e+03   2.1531526e+00
   1.1021000e+03   2.1628881e+00
   1.1021500e+03   2.1695839e+00
   1.1022000e+03   2.1762101e+00
   1.1022500e+03   2.1738396e+00
   1.1023000e+03   2.1668622e+00
   1.1023500e+03   2.1555040e+00
   1.1024000e+03   2.1452801e+00
   1.1024500e+03   2.1411148e+00
   1.1025000e+03   2.1465489e+00
   1.1025500e+03   2.1582577e+00
   1.1026000e+03   2.1589602e+00
   1.1026500e+03   2.1551266e+00
   1.1027000e+03   2.1497193e+00
   1.1027500e+03   2.1402504e+00
   1.1028000e+03   2.1302815e+00
   1.1028500e+03   2.1321821e+00
   1.1029000e+03   2.1428935e+00
   1.1029500e+03   2.1568490e+00
   1.1030000e+03   2.1619766e+00
   1.1030500e+03   2.1604696e+00
   1.1031000e+03   2.1523092e+00
   1.1031500e+03   2.1405803e+00
   1.1032000e+03   2.1327275e+00
   1.1032500e+03   2.1344426e+00
   1.1033000e+03   2.1444161e+00
   1.1033500e+03   2.1604568e+00
   1.1034000e+03   2.1789215e+00
   1.1034500e+03   2.1801728e+00
   1.1035000e+03   2.1744549e+00
   1.1035500e+03   2.1663543e+00
   1.1036000e+03   2.1554223e+00
   1.1036500e+03   2.1456560e+00
   1.1037000e+03   2.1516968e+00
   1.1037500e+03   2.1596234e+00
   1.1038000e+03   2.1643195e+00
   1.1038500e+03   2.1601324e+00
   1.1039000e+03   2.1466480e+00
   1.1039500e+03   2.1337129e+00
   1.1040000e+03   2.1256548e+00
   1.1040500e+03   2.1250566e+00
   1.1041000e+03   2.1353736e+00
   1.1041500e+03   2.1525847e+00
   1.1042000e+03   2.1638851e+00
   1.1042500e+03   2.1651219e+00
   1.1043000e+03   2.1611739e+00
   1.1043500e+03   2.1558379e+00
   1.1044000e+03   2.1515779e+00
   1.1044500e+03   2.1517486e+00
   1.1045000e+03   2.1608625e+00
   1.1045500e+03   2.1695848e+00
   1.1046000e+03   2.1720433e+00
   1.1046500e+03   2.1728662e+00
   1.1047000e+03   2.1671596e+00
   1.1047500e+03   2.1566259e+00
   1.1048000e+03   2.1509007e+00
   1.1048500e+03   2.1522646e+00
   1.1049000e+03   2.1540389e+00
   1.1049500e+03   2.1638432e+00
   1.1050000e+03   2.1743688e+00
   1.1050500e+03   2.1754519e+00
   1.1051000e+03   2.1702204e+00
   1.1051500e+03   2.1631996e+00
   1.1052000e+03   2.1541897e+00
   1.1052500e+03   2.1497636e+00
   1.1053000e+03   2.1528359e+00
   1.1053500e+03   2.1610052e+00
   1.1054000e+03   2.1654824e+00
   1.1054500e+03   2.1653325e+00
   1.1055000e+03   2.1595449e+00
   1.1055500e+03   2.1511991e+00
   1.1056000e+03   2.1421456e+00
   1.1056500e+03   2.1471061e+00
   1.1057000e+03   2.1582284e+00
   1.1057500e+03   2.1687891e+00
   1.1058000e+03   2.1723726e+00
   1.1058500e+03   2.1768902e+00
   1.1059000e+03   2.1679220e+00
   1.1059500e+03   2.1547596e+00
   1.1060000e+03   2.1443166e+00
   1.1060500e+03   2.1452832e+00
   1.1061000e+03   2.1498076e+00
   1.1061500e+03   2.1573357e+00
   1.1062000e+03   2.1647254e+00
   1.1062500e+03   2.1666981e+00
   1.1063000e+03   2.1643220e+00
   1.1063500e+03   2.1577092e+00
   1.1064000e+03   2.1538978e+00
   1.1064500e+03   2.1525527e+00
   1.1065000e+03   2.1623797e+00
   1.1065500e+03   2.1733826e+00
   1.1066000e+03   2.1810889e+00
   1.1066500e+03   2.1840494e+00
   1.1067000e+03   2.1819439e+00
   1.1067500e+03   2.1787332e+00
   1.1068000e+03   2.1760627e+00
   1.1068500e+03   2.1738568e+00
   1.1069000e+03   2.1788103e+00
   1.1069500e+03   2.1911502e+00
   1.1070000e+03   2.1942708e+00
   1.1070500e+03   2.1869208e+00
   1.1071000e+03   2.1776998e+00
   1.1071500e+03   2.1629451e+00
   1.1072000e+03   2.1488932e+00
   1.1072500e+03   2.1440894e+00
   1.1073000e+03   2.1472540e+00
   1.1073500e+03   2.1600851e+00
   1.1074000e+03   2.1712626e+00
   1.1074500e+03   2.1744178e+00
   1.1075000e+03   2.1634981e+00
   1.1075500e+03   2.1525433e+00
   1.1076000e+03   2.1372421e+00
   1.1076500e+03   2.1290896e+00
   1.1077000e+03   2.1272492e+00
   1.1077500e+03   2.1420349e+00
   1.1078000e+03   2.1512830e+00
   1.1078500e+03   2.1514549e+00
   1.1079000e+03   2.1442682e+00
   1.1079500e+03   2.1373113e+00
   1.1080000e+03   2.1300599e+00
   1.1080500e+03   2.1321311e+00
   1.1081000e+03   2.1446990e+00
   1.1081500e+03   2.1628038e+00
   1.1082000e+03   2.1747423e+00
   1.1082500e+03   2.1819187e+00
   1.1083000e+03   2.1782770e+00
   1.1083500e+03   2.1650768e+00
   1.1084000e+03   2.1540134e+00
   1.1084500e+03   2.1549521e+00
   1.1085000e+03   2.1573935e+00
   1.1085500e+03   2.1686024e+00
   1.1086000e+03   2.1830168e+00
   1.1086500e+03   2.1919062e+00
   1.1087000e+03   2.1875660e+00
   1.1087500e+03   2.1797790e+00
   1.1088000e+03   2.1684967e+00
   1.1088500e+03   2.1677282e+00
   1.1089000e+03   2.1681536e+00
   1.1089500e+03   2.1713011e+00
   1.1090000e+03   2.1729784e+00
   1.1090500e+03   2.1800740e+00
   1.1091000e+03   2.1753458e+00
   1.1091500e+03   2.1691282e+00
   1.1092000e+03   2.1680476e+00
   1.1092500e+03   2.1752655e+00
   1.1093000e+03   2.1791095e+00
   1.1093500e+03   2.1860889e+00
   1.1094000e+03   2.1900002e+00
   1.1094500e+03   2.1876705e+00
   1.1095000e+03   2.1818084e+00
   1.1095500e+03   2.1692144e+00
   1.1096000e+03   2.1604670e+00
   1.1096500e+03   2.1617000e+00
   1.1097000e+03   2.1693881e+00
   1.1097500e+03   2.1745313e+00
   1.1098000e+03   2.1832271e+00
   1.1098500e+03   2.1857605e+00
   1.1099000e+03   2.1805040e+00
   1.1099500e+03   2.1705450e+00
   1.1100000e+03   2.1640718e+00
   1.1100500e+03   2.1611283e+00
   1.1101000e+03   2.1661569e+00
   1.1101500e+03   2.1752181e+00
   1.1102000e+03   2.1842152e+00
   1.1102500e+03   2.1867470e+00
   1.1103000e+03   2.1860273e+00
   1.1103500e+03   2.1781710e+00
   1.1104000e+03   2.1646061e+00
   1.1104500e+03   2.1622155e+00
   1.1105000e+03   2.1675415e+00
   1.1105500e+03   2.1740848e+00
   1.1106000e+03   2.1813648e+00
   1.1106500e+03   2.1885002e+00
   1.1107000e+03   2.1788653e+00
   1.1107500e+03   2.1617041e+00
   1.1108000e+03   2.1523697e+00
   1.1108500e+03   2.1445796e+00
   1.1109000e+03   2.1422543e+00
   1.1109500e+03   2.1521958e+00
   1.1110000e+03   2.1650920e+00
   1.1110500e+03   2.1654038e+00
   1.1111000e+03   2.1611255e+00
   1.1111500e+03   2.1544745e+00
   1.1112000e+03   2.1426451e+00
   1.1112500e+03   2.1400755e+00
   1.1113000e+03   2.1413705e+00
   1.1113500e+03   2.1528020e+00
   1.1114000e+03   2.1640295e+00
   1.1114500e+03   2.1707427e+00
   1.1115000e+03   2.1666495e+00
   1.1115500e+03   2.1616265e+00
   1.1116000e+03   2.1535567e+00
   1.1116500e+03   2.1479394e+00
   1.1117000e+03   2.1502302e+00
   1.1117500e+03   2.1566588e+00
   1.1118000e+03   2.1654265e+00
   1.1118500e+03   2.1670860e+00
   1.1119000e+03   2.1634609e+00
   1.1119500e+03   2.1616433e+00
   1.1120000e+03   2.1526520e+00
   1.1120500e+03   2.1500465e+00
   1.1121000e+03   2.1611180e+00
   1.1121500e+03   2.1724559e+00
   1.1122000e+03   2.1833495e+00
   1.1122500e+03   2.1967641e+00
   1.1123000e+03   2.2029680e+00
   1.1123500e+03   2.1907930e+00
   1.1124000e+03   2.1860455e+00
   1.1124500e+03   2.1776915e+00
   1.1125000e+03   2.1807052e+00
   1.1125500e+03   2.1866181e+00
   1.1126000e+03   2.1993657e+00
   1.1126500e+03   2.2017698e+00
   1.1127000e+03   2.1998675e+00
   1.1127500e+03   2.1862554e+00
   1.1128000e+03   2.1710630e+00
   1.1128500e+03   2.1609197e+00
   1.1129000e+03   2.1621007e+00
   1.1129500e+03   2.1689078e+00
   1.1130000e+03   2.1788235e+00
   1.1130500e+03   2.1809581e+00
   1.1131000e+03   2.1758885e+00
   1.1131500e+03   2.1678781e+00
   1.1132000e+03   2.1549226e+00
   1.1132500e+03   2.1491192e+00
   1.1133000e+03   2.1551281e+00
   1.1133500e+03   2.1660496e+00
   1.1134000e+03   2.1756620e+00
   1.1134500e+03   2.1881657e+00
   1.1135000e+03   2.1860879e+00
   1.1135500e+03   2.1785522e+00
   1.1136000e+03   2.1720010e+00
   1.1136500e+03   2.1689252e+00
   1.1137000e+03   2.1634266e+00
   1.1137500e+03   2.1724092e+00
   1.1138000e+03   2.1832181e+00
   1.1138500e+03   2.1893388e+00
   1.1139000e+03   2.1878331e+00
   1.1139500e+03   2.1843991e+00
   1.1140000e+03   2.1756834e+00
   1.1140500e+03   2.1689318e+00
   1.1141000e+03   2.1677124e+00
   1.1141500e+03   2.1728722e+00
   1.1142000e+03   2.1856209e+00
   1.1142500e+03   2.1923378e+00
   1.1143000e+03   2.1899329e+00
   1.1143500e+03   2.1807248e+00
   1.1144000e+03   2.1723974e+00
   1.1144500e+03   2.1612740e+00
   1.1145000e+03   2.1548857e+00
   1.1145500e+03   2.1598523e+00
   1.1146000e+03   2.1729124e+00
   1.1146500e+03   2.1835868e+00
   1.1147000e+03   2.1893379e+00
   1.1147500e+03   2.1871474e+00
   1.1148000e+03   2.1805626e+00
   1.1148500e+03   2.1743916e+00
   1.1149000e+03   2.1691035e+00
   1.1149500e+03   2.1675376e+00
   1.1150000e+03   2.1745483e+00
   1.1150500e+03   2.1818558e+00
   1.1151000e+03   2.1754088e+00
   1.1151500e+03   2.1688320e+00
   1.1152000e+03   2.1586605e+00
   1.1152500e+03   2.1506818e+00
   1.1153000e+03   2.1407841e+00
   1.1153500e+03   2.1438782e+00
   1.1154000e+03   2.1505706e+00
   1.1154500e+03   2.1633329e+00
   1.1155000e+03   2.1706730e+00
   1.1155500e+03   2.1724072e+00
   1.1156000e+03   2.1734560e+00
   1.1156500e+03   2.1703193e+00
   1.1157000e+03   2.1680270e+00
   1.1157500e+03   2.1671091e+00
   1.1158000e+03   2.1746645e+00
   1.1158500e+03   2.1790188e+00
   1.1159000e+03   2.1791303e+00
   1.1159500e+03   2.1755233e+00
   1.1160000e+03   2.1701539e+00
   1.1160500e+03   2.1644143e+00
   1.1161000e+03   2.1589603e+00
   1.1161500e+03   2.1607359e+00
   1.1162000e+03   2.1703204e+00
   1.1162500e+03   2.1773895e+00
   1.1163000e+03   2.1764384e+00
   1.1163500e+03   2.1724170e+00
   1.1164000e+03   2.1606906e+00
   1.1164500e+03   2.1473647e+00
   1.1165000e+03   2.1351437e+00
   1.1165500e+03   2.1413077e+00
   1.1166000e+03   2.1474871e+00
   1.1166500e+03   2.1583121e+00
   1.1167000e+03   2.1634399e+00
   1.1167500e+03   2.1735975e+00
   1.1168000e+03   2.1663993e+00
   1.1168500e+03   2.1595500e+00
   1.1169000e+03   2.1563028e+00
   1.1169500e+03   2.1568270e+00
   1.1170000e+03   2.1599554e+00
   1.1170500e+03   2.1702373e+00
   1.1171000e+03   2.1774793e+00
   1.1171500e+03   2.1782369e+00
   1.1172000e+03   2.1709194e+00
   1.1172500e+03   2.1617361e+00
   1.1173000e+03   2.1531246e+00
   1.1173500e+03   2.1490965e+00
   1.1174000e+03   2.1514067e+00
   1.1174500e+03   2.1593605e+00
   1.1175000e+03   2.1646466e+00
   1.1175500e+03   2.1671720e+00
   1.1176000e+03   2.1625844e+00
   1.1176500e+03   2.1568561e+00
   1.1177000e+03   2.1508382e+00
   1.1177500e+03   2.1473611e+00
   1.1178000e+03   2.1509661e+00
   1.1178500e+03   2.1666401e+00
   1.1179000e+03   2.1812196e+00
   1.1179500e+03   2.1879927e+00
   1.1180000e+03   2.1889892e+00
   1.1180500e+03   2.1822748e+00
   1.1181000e+03   2.1684956e+00
   1.1181500e+03   2.1588603e+00
   1.1182000e+03   2.1560646e+00
   1.1182500e+03   2.1591071e+00
   1.1183000e+03   2.1676169e+00
   1.1183500e+03   2.1742720e+00
   1.1184000e+03   2.1757904e+00
   1.1184500e+03   2.1717341e+00
   1.1185000e+03   2.1669349e+00
   1.1185500e+03   2.1643955e+00
   1.1186000e+03   2.1681943e+00
   1.1186500e+03   2.1704968e+00
   1.1187000e+03   2.1788404e+00
   1.1187500e+03   2.1906015e+00
   1.1188000e+03   2.1920090e+00
   1.1188500e+03   2.1849275e+00
   1.1189000e+03   2.1781344e+00
   1.1189500e+03   2.1765793e+00
   1.1190000e+03   2.1723093e+00
   1.1190500e+03   2.1790917e+00
   1.1191000e+03   2.1837648e+00
   1.1191500e+03   2.1877261e+00
   1.1192000e+03   2.1876975e+00
   1.1192500e+03   2.1874493e+00
   1.1193000e+03   2.1737982e+00
   1.1193500e+03   2.1702019e+00
   1.1194000e+03   2.1701757e+00
   1.1194500e+03   2.1699300e+00
   1.1195000e+03   2.1708343e+00
   1.1195500e+03   2.1816415e+00
   1.1196000e+03   2.1866410e+00
   1.1196500e+03   2.1870975e+00
   1.1197000e+03   2.1811365e+00
   1.1197500e+03   2.1751961e+00
   1.1198000e+03   2.1698587e+00
   1.1198500e+03   2.1737302e+00
   1.1199000e+03   2.1761828e+00
   1.1199500e+03   2.1838516e+00
   1.1200000e+03   2.1892408e+00
   1.1200500e+03   2.1917459e+00
   1.1201000e+03   2.1853113e+00
   1.1201500e+03   2.1796034e+00
   1.1202000e+03   2.1774020e+00
   1.1202500e+03   2.1805837e+00
   1.1203000e+03   2.1830554e+00
   1.1203500e+03   2.1861796e+00
   1.1204000e+03   2.1923221e+00
   1.1204500e+03   2.1975075e+00
   1.1205000e+03   2.1923939e+00
   1.1205500e+03   2.1840167e+00
   1.1206000e+03   2.1767586e+00
   1.1206500e+03   2.1753165e+00
   1.1207000e+03   2.1806752e+00
   1.1207500e+03   2.1920647e+00
   1.1208000e+03   2.2006318e+00
   1.1208500e+03   2.2111359e+00
   1.1209000e+03   2.2132273e+00
   1.1209500e+03   2.2055050e+00
   1.1210000e+03   2.1979901e+00
   1.1210500e+03   2.1918871e+00
   1.1211000e+03   2.1902313e+00
   1.1211500e+03   2.1949859e+00
   1.1212000e+03   2.1996161e+00
   1.1212500e+03   2.1975445e+00
   1.1213000e+03   2.1919998e+00
   1.1213500e+03   2.1816079e+00
   1.1214000e+03   2.1725222e+00
   1.1214500e+03   2.1645949e+00
   1.1215000e+03   2.1585166e+00
   1.1215500e+03   2.1680315e+00
   1.1216000e+03   2.1735594e+00
   1.1216500e+03   2.1735337e+00
   1.1217000e+03   2.1679036e+00
   1.1217500e+03   2.1676016e+00
   1.1218000e+03   2.1581589e+00
   1.1218500e+03   2.1528859e+00
   1.1219000e+03   2.1493226e+00
   1.1219500e+03   2.1615853e+00
   1.1220000e+03   2.1746198e+00
   1.1220500e+03   2.1838117e+00
   1.1221000e+03   2.1871788e+00
   1.1221500e+03   2.1880964e+00
   1.1222000e+03   2.1807637e+00
   1.1222500e+03   2.1682044e+00
   1.1223000e+03   2.1632702e+00
   1.1223500e+03   2.1648455e+00
   1.1224000e+03   2.1682971e+00
   1.1224500e+03   2.1762926e+00
   1.1225000e+03   2.1842597e+00
   1.1225500e+03   2.1834119e+00
   1.1226000e+03   2.1760635e+00
   1.1226500e+03   2.1700589e+00
   1.1227000e+03   2.1626568e+00
   1.1227500e+03   2.1574285e+00
   1.1228000e+03   2.1623887e+00
   1.1228500e+03   2.1720168e+00
   1.1229000e+03   2.1782312e+00
   1.1229500e+03   2.1790778e+00
   1.1230000e+03   2.1782941e+00
   1.1230500e+03   2.1702240e+00
   1.1231000e+03   2.1604926e+00
   1.1231500e+03   2.1602195e+00
   1.1232000e+03   2.1641743e+00
   1.1232500e+03   2.1706041e+00
   1.1233000e+03   2.1796944e+00
   1.1233500e+03   2.1835593e+00
   1.1234000e+03   2.1768382e+00
   1.1234500e+03   2.1664584e+00
   1.1235000e+03   2.1616671e+00
   1.1235500e+03   2.1598321e+00
   1.1236000e+03   2.1654057e+00
   1.1236500e+03   2.1766154e+00
   1.1237000e+03   2.1835919e+00
   1.1237500e+03   2.1854784e+00
   1.1238000e+03   2.1819424e+00
   1.1238500e+03   2.1743375e+00
   1.1239000e+03   2.1656313e+00
   1.1239500e+03   2.1607786e+00
   1.1240000e+03   2.1613703e+00
   1.1240500e+03   2.1619290e+00
   1.1241000e+03   2.1661110e+00
   1.1241500e+03   2.1665943e+00
   1.1242000e+03   2.1706141e+00
   1.1242500e+03   2.1683187e+00
   1.1243000e+03   2.1669963e+00
   1.1243500e+03   2.1668946e+00
   1.1244000e+03   2.1711164e+00
   1.1244500e+03   2.1769220e+00
   1.1245000e+03   2.1799250e+00
   1.1245500e+03   2.1856232e+00
   1.1246000e+03   2.1885052e+00
   1.1246500e+03   2.1847381e+00
   1.1247000e+03   2.1779361e+00
   1.1247500e+03   2.1732643e+00
   1.1248000e+03   2.1677073e+00
   1.1248500e+03   2.1716104e+00
   1.1249000e+03   2.1758849e+00
   1.1249500e+03   2.1845983e+00
   1.1250000e+03   2.1838503e+00


==> Temperature-tunable metasurfaces/Data/LSA_Q.dat <==
  -1.0000000e+00   6.5998331e+02
   1.0000000e+00   7.9353478e+02
   3.0000000e+00   9.2781894e+02
   5.0000000e+00   1.0432291e+03
   7.0000000e+00   1.1158862e+03
   8.0000000e+00   1.1299905e+03
   9.0000000e+00   1.1274631e+03
   1.0000000e+01   1.1085639e+03
   1.1000000e+01   1.0745509e+03
   1.2000000e+01   1.0278144e+03
   1.3000000e+01   9.7112190e+02
   1.5000000e+01   8.4043769e+02
   1.7000000e+01   7.0451657e+02
   1.9000000e+01   5.7855115e+02
   2.1000000e+01   4.7013826e+02
   2.3000000e+01   3.8136850e+02
   2.5000000e+01   3.1102791e+02
   2.7000000e+01   2.5666663e+02
   2.9000000e+01   2.1515609e+02
   3.1000000e+01   1.8352717e+02
   3.5000000e+01   1.4091363e+02
   3.9000000e+01   1.1558953e+02
   4.3000000e+01   9.8300285e+01
   4.7000000e+01   8.5322135e+01
   5.1000000e+01   7.4718152e+01


==> Temperature-tunable metasurfaces/Data/LSA_intensity.dat <==
  -1.0000000e+00   3.0893252e+01
   1.0000000e+00   3.5725085e+01
   3.0000000e+00   4.0538413e+01
   5.0000000e+00   4.4661481e+01
   7.0000000e+00   4.7280416e+01
   8.0000000e+00   4.7810328e+01
   9.0000000e+00   4.7759888e+01
   1.0000000e+01   4.7132797e+01
   1.1000000e+01   4.5973493e+01
   1.2000000e+01   4.4359020e+01
   1.3000000e+01   4.2385990e+01
   1.5000000e+01   3.7784792e+01
   1.7000000e+01   3.2924527e+01
   1.9000000e+01   2.8329162e+01
   2.1000000e+01   2.4271440e+01
   2.3000000e+01   2.0840892e+01
   2.5000000e+01   1.8019785e+01
   2.7000000e+01   1.5745724e+01
   2.9000000e+01   1.3930284e+01
   3.1000000e+01   1.2484452e+01
   3.5000000e+01   1.0405854e+01
   3.9000000e+01   9.0526977e+00
   4.3000000e+01   8.0891327e+00
   4.7000000e+01   7.3539546e+00
   5.1000000e+01   6.7519348e+00


==> Temperature-tunable metasurfaces/Data/LSA_peak.dat <==
  -1.0000000e+00   1.1015657e+03
   1.0000000e+00   1.1013942e+03
   3.0000000e+00   1.1012065e+03
   5.0000000e+00   1.1010033e+03
   7.0000000e+00   1.1007847e+03
   8.0000000e+00   1.1006699e+03
   9.0000000e+00   1.1005513e+03
   1.0000000e+01   1.1004291e+03
   1.1000000e+01   1.1003031e+03
   1.2000000e+01   1.1001734e+03
   1.3000000e+01   1.1000398e+03
   1.5000000e+01   1.0997615e+03
   1.7000000e+01   1.0994677e+03
   1.9000000e+01   1.0991592e+03
   2.1000000e+01   1.0988381e+03
   2.3000000e+01   1.0985082e+03
   2.5000000e+01   1.0981770e+03
   2.7000000e+01   1.0978499e+03
   2.9000000e+01   1.0975340e+03
   3.1000000e+01   1.0972375e+03
   3.5000000e+01   1.0967070e+03
   3.9000000e+01   1.0962694e+03
   4.3000000e+01   1.0958772e+03
   4.7000000e+01   1.0954700e+03
   5.1000000e+01   1.0949994e+03


==> Temperature-tunable metasurfaces/Data/LSPR_LSA.dat <==
   1.2985000e+03   9.9701744e-01
   1.2965000e+03   9.9702168e-01
   1.2945000e+03   9.9702209e-01
   1.2925000e+03   9.9701881e-01
   1.2905000e+03   9.9701595e-01
   1.2885000e+03   9.9701744e-01
   1.2865000e+03   9.9702305e-01
   1.2845000e+03   9.9702883e-01
   1.2825000e+03   9.9703062e-01
   1.2805000e+03   9.9702835e-01
   1.2785000e+03   9.9702615e-01
   1.2765000e+03   9.9702823e-01
   1.2745000e+03   9.9703467e-01
   1.2725000e+03   9.9704129e-01
   1.2705000e+03   9.9704397e-01
   1.2685000e+03   9.9704272e-01
   1.2665000e+03   9.9704170e-01
   1.2645000e+03   9.9704504e-01
   1.2625000e+03   9.9705243e-01
   1.2605000e+03   9.9705970e-01
   1.2585000e+03   9.9706286e-01
   1.2565000e+03   9.9706262e-01
   1.2545000e+03   9.9706334e-01
   1.2525000e+03   9.9706846e-01
   1.2505000e+03   9.9706542e-01
   1.2485000e+03   9.9704975e-01
   1.2465000e+03   9.9702072e-01
   1.2445000e+03   9.9699360e-01
   1.2425000e+03   9.9697226e-01
   1.2405000e+03   9.9695432e-01
   1.2385000e+03   9.9693304e-01
   1.2365000e+03   9.9690449e-01
   1.2345000e+03   9.9687195e-01
   1.2325000e+03   9.9684274e-01
   1.2305000e+03   9.9682039e-01
   1.2285000e+03   9.9680066e-01
   1.2265000e+03   9.9677604e-01
   1.2245000e+03   9.9674368e-01
   1.2225000e+03   9.9670863e-01
   1.2205000e+03   9.9667823e-01
   1.2185000e+03   9.9665433e-01
   1.2165000e+03   9.9663115e-01
   1.2145000e+03   9.9660182e-01
   1.2125000e+03   9.9656594e-01
   1.2105000e+03   9.9652934e-01
   1.2085000e+03   9.9649775e-01
   1.2065000e+03   9.9647051e-01
   1.2045000e+03   9.9644202e-01
   1.2025000e+03   9.9640799e-01
   1.2005000e+03   9.9636948e-01
   1.1985000e+03   9.9633121e-01
   1.1965000e+03   9.9629635e-01
   1.1945000e+03   9.9626380e-01
   1.1925000e+03   9.9623013e-01
   1.1905000e+03   9.9619246e-01
   1.1885000e+03   9.9615085e-01
   1.1865000e+03   9.9610806e-01
   1.1845000e+03   9.9606746e-01
   1.1825000e+03   9.9603027e-01
   1.1805000e+03   9.9599308e-01
   1.1785000e+03   9.9595058e-01
   1.1765000e+03   9.9590129e-01
   1.1745000e+03   9.9585074e-01
   1.1725000e+03   9.9580640e-01
   1.1705000e+03   9.9576753e-01
   1.1685000e+03   9.9572420e-01
   1.1665000e+03   9.9566895e-01
   1.1645000e+03   9.9560773e-01
   1.1625000e+03   9.9555427e-01
   1.1605000e+03   9.9551135e-01
   1.1585000e+03   9.9546498e-01
   1.1565000e+03   9.9540168e-01
   1.1545000e+03   9.9532866e-01
   1.1525000e+03   9.9526572e-01
   1.1505000e+03   9.9521744e-01
   1.1485000e+03   9.9516350e-01
   1.1465000e+03   9.9508649e-01
   1.1445000e+03   9.9499905e-01
   1.1425000e+03   9.9492794e-01
   1.1405000e+03   9.9487305e-01
   1.1385000e+03   9.9480313e-01
   1.1365000e+03   9.9470162e-01
   1.1345000e+03   9.9459636e-01
   1.1325000e+03   9.9451989e-01
   1.1305000e+03   9.9445409e-01
   1.1285000e+03   9.9435008e-01
   1.1265000e+03   9.9419487e-01
   1.1255000e+03   9.9404454e-01
   1.1254500e+03   9.9392068e-01
   1.1254000e+03   9.9378729e-01
   1.1253500e+03   9.9365485e-01
   1.1253000e+03   9.9353409e-01
   1.1252500e+03   9.9342012e-01
   1.1252000e+03   9.9329692e-01
   1.1251500e+03   9.9316037e-01
   1.1251000e+03   9.9302703e-01
   1.1250500e+03   9.9291331e-01
   1.1250000e+03   9.9281013e-01
   1.1249500e+03   9.9269319e-01
   1.1249000e+03   9.9255878e-01
   1.1248500e+03   9.9243397e-01
   1.1248000e+03   9.9233961e-01
   1.1247500e+03   9.9225682e-01
   1.1247000e+03   9.9215096e-01
   1.1246500e+03   9.9202579e-01
   1.1246000e+03   9.9192446e-01
   1.1245500e+03   9.9186677e-01
   1.1245000e+03   9.9181360e-01
   1.1244500e+03   9.9172240e-01
   1.1244000e+03   9.9161869e-01
   1.1243500e+03   9.9156624e-01
   1.1243000e+03   9.9158108e-01
   1.1242500e+03   9.9163461e-01
   1.1242000e+03   9.9169135e-01
   1.1241500e+03   9.9175012e-01
   1.1241000e+03   9.9181086e-01
   1.1240500e+03   9.9187356e-01
   1.1240000e+03   9.9193805e-01
   1.1239500e+03   9.9200433e-01
   1.1239000e+03   9.9207234e-01
   1.1238500e+03   9.9214202e-01
   1.1238000e+03   9.9221325e-01
   1.1237500e+03   9.9228597e-01
   1.1237000e+03   9.9236012e-01
   1.1236500e+03   9.9243569e-01
   1.1236000e+03   9.9251252e-01
   1.1235500e+03   9.9259061e-01
   1.1235000e+03   9.9266976e-01
   1.1234500e+03   9.9275005e-01
   1.1234000e+03   9.9283129e-01
   1.1233500e+03   9.9291348e-01
   1.1233000e+03   9.9299651e-01
   1.1232500e+03   9.9308032e-01
   1.1232000e+03   9.9316478e-01
   1.1231500e+03   9.9324983e-01
   1.1231000e+03   9.9333549e-01
   1.1230500e+03   9.9342149e-01
   1.1230000e+03   9.9350792e-01
   1.1229500e+03   9.9359459e-01
   1.1229000e+03   9.9368149e-01
   1.1228500e+03   9.9376845e-01
   1.1228000e+03   9.9385554e-01
   1.1227500e+03   9.9394250e-01
   1.1227000e+03   9.9402934e-01
   1.1226500e+03   9.9411595e-01
   1.1226000e+03   9.9420226e-01
   1.1225500e+03   9.9428821e-01
   1.1225000e+03   9.9437362e-01
   1.1224500e+03   9.9445850e-01
   1.1224000e+03   9.9454272e-01
   1.1223500e+03   9.9462616e-01
   1.1223000e+03   9.9470884e-01
   1.1222500e+03   9.9479055e-01
   1.1222000e+03   9.9487120e-01
   1.1221500e+03   9.9495077e-01
   1.1221000e+03   9.9502921e-01
   1.1220500e+03   9.9510628e-01
   1.1220000e+03   9.9518198e-01
   1.1219500e+03   9.9525619e-01
   1.1219000e+03   9.9532884e-01
   1.1218500e+03   9.9539989e-01
   1.1218000e+03   9.9546909e-01
   1.1217500e+03   9.9553651e-01
   1.1217000e+03   9.9560195e-01
   1.1216500e+03   9.9566537e-01
   1.1216000e+03   9.9572659e-01
   1.1215500e+03   9.9578565e-01
   1.1215000e+03   9.9584234e-01
   1.1214500e+03   9.9589664e-01
   1.1214000e+03   9.9594843e-01
   1.1213500e+03   9.9599755e-01
   1.1213000e+03   9.9604404e-01
   1.1212500e+03   9.9608767e-01
   1.1212000e+03   9.9612844e-01
   1.1211500e+03   9.9616617e-01
   1.1211000e+03   9.9620086e-01
   1.1210500e+03   9.9623239e-01
   1.1210000e+03   9.9626064e-01
   1.1209500e+03   9.9628556e-01
   1.1209000e+03   9.9630708e-01
   1.1208500e+03   9.9632502e-01
   1.1208000e+03   9.9633938e-01
   1.1207500e+03   9.9635011e-01
   1.1207000e+03   9.9635702e-01
   1.1206500e+03   9.9636006e-01
   1.1206000e+03   9.9635923e-01
   1.1205500e+03   9.9635440e-01
   1.1205000e+03   9.9634558e-01
   1.1204500e+03   9.9633259e-01
   1.1204000e+03   9.9631542e-01
   1.1203500e+03   9.9629402e-01
   1.1203000e+03   9.9626833e-01
   1.1202500e+03   9.9623829e-01
   1.1202000e+03   9.9620390e-01
   1.1201500e+03   9.9616510e-01
   1.1201000e+03   9.9612182e-01
   1.1200500e+03   9.9607414e-01
   1.1200000e+03   9.9602187e-01
   1.1199500e+03   9.9596512e-01
   1.1199000e+03   9.9590385e-01
   1.1198500e+03   9.9583811e-01
   1.1198000e+03   9.9576777e-01
   1.1197500e+03   9.9569297e-01
   1.1197000e+03   9.9561369e-01
   1.1196500e+03   9.9552995e-01
   1.1196000e+03   9.9544173e-01
   1.1195500e+03   9.9534923e-01
   1.1195000e+03   9.9525231e-01
   1.1194500e+03   9.9515122e-01
   1.1194000e+03   9.9504584e-01
   1.1193500e+03   9.9493641e-01
   1.1193000e+03   9.9482292e-01
   1.1192500e+03   9.9470550e-01
   1.1192000e+03   9.9458426e-01
   1.1191500e+03   9.9445933e-01
   1.1191000e+03   9.9433076e-01
   1.1190500e+03   9.9419880e-01
   1.1190000e+03   9.9406350e-01
   1.1189500e+03   9.9392498e-01
   1.1189000e+03   9.9378353e-01
   1.1188500e+03   9.9363923e-01
   1.1188000e+03   9.9349225e-01
   1.1187500e+03   9.9334276e-01
   1.1187000e+03   9.9319100e-01
   1.1186500e+03   9.9303716e-01
   1.1186000e+03   9.9288148e-01
   1.1185500e+03   9.9272406e-01
   1.1185000e+03   9.9256521e-01
   1.1184500e+03   9.9240512e-01
   1.1184000e+03   9.9224406e-01
   1.1183500e+03   9.9208218e-01
   1.1183000e+03   9.9191982e-01
   1.1182500e+03   9.9175709e-01
   1.1182000e+03   9.9159431e-01
   1.1181500e+03   9.9143177e-01
   1.1181000e+03   9.9126965e-01
   1.1180500e+03   9.9110818e-01
   1.1180000e+03   9.9094766e-01
   1.1179500e+03   9.9078828e-01
   1.1179000e+03   9.9063033e-01
   1.1178500e+03   9.9047405e-01
   1.1178000e+03   9.9031967e-01
   1.1177500e+03   9.9016738e-01
   1.1177000e+03   9.9001747e-01
   1.1176500e+03   9.8987013e-01
   1.1176000e+03   9.8972565e-01
   1.1175500e+03   9.8958421e-01
   1.1175000e+03   9.8944598e-01
   1.1174500e+03   9.8931122e-01
   1.1174000e+03   9.8918003e-01
   1.1173500e+03   9.8905277e-01
   1.1173000e+03   9.8892945e-01
   1.1172500e+03   9.8881036e-01
   1.1172000e+03   9.8869562e-01
   1.1171500e+03   9.8858535e-01
   1.1171000e+03   9.8847979e-01
   1.1170500e+03   9.8837900e-01
   1.1170000e+03   9.8828310e-01
   1.1169500e+03   9.8819232e-01
   1.1169000e+03   9.8810661e-01
   1.1168500e+03   9.8802620e-01
   1.1168000e+03   9.8795110e-01
   1.1167500e+03   9.8788142e-01
   1.1167000e+03   9.8781723e-01
   1.1166500e+03   9.8775864e-01
   1.1166000e+03   9.8770559e-01
   1.1165500e+03   9.8765814e-01
   1.1165000e+03   9.8761642e-01
   1.1164500e+03   9.8758042e-01
   1.1164000e+03   9.8755008e-01
   1.1163500e+03   9.8752546e-01
   1.1163000e+03   9.8750663e-01
   1.1162500e+03   9.8749346e-01
   1.1162000e+03   9.8748595e-01
   1.1161500e+03   9.8748410e-01
   1.1161000e+03   9.8748797e-01
   1.1160500e+03   9.8749733e-01
   1.1160000e+03   9.8751229e-01
   1.1159500e+03   9.8753279e-01
   1.1159000e+03   9.8755866e-01
   1.1158500e+03   9.8758996e-01
   1.1158000e+03   9.8762655e-01
   1.1157500e+03   9.8766840e-01
   1.1157000e+03   9.8771542e-01
   1.1156500e+03   9.8776752e-01
   1.1156000e+03   9.8782462e-01
   1.1155500e+03   9.8788661e-01
   1.1155000e+03   9.8795342e-01
   1.1154500e+03   9.8802501e-01
   1.1154000e+03   9.8810118e-01
   1.1153500e+03   9.8818189e-01
   1.1153000e+03   9.8826706e-01
   1.1152500e+03   9.8835653e-01
   1.1152000e+03   9.8845023e-01
   1.1151500e+03   9.8854798e-01
   1.1151000e+03   9.8864979e-01
   1.1150500e+03   9.8875546e-01
   1.1150000e+03   9.8886496e-01
   1.1149500e+03   9.8897809e-01
   1.1149000e+03   9.8909473e-01
   1.1148500e+03   9.8921484e-01
   1.1148000e+03   9.8933828e-01
   1.1147500e+03   9.8946488e-01
   1.1147000e+03   9.8959458e-01
   1.1146500e+03   9.8972726e-01
   1.1146000e+03   9.8986280e-01
   1.1145500e+03   9.9000108e-01
   1.1145000e+03   9.9014193e-01
   1.1144500e+03   9.9028528e-01
   1.1144000e+03   9.9043107e-01
   1.1143500e+03   9.9057907e-01
   1.1143000e+03   9.9072915e-01
   1.1142500e+03   9.9088132e-01
   1.1142000e+03   9.9103540e-01
   1.1141500e+03   9.9119121e-01
   1.1141000e+03   9.9134868e-01
   1.1140500e+03   9.9150765e-01
   1.1140000e+03   9.9166811e-01
   1.1139500e+03   9.9182975e-01
   1.1139000e+03   9.9199265e-01
   1.1138500e+03   9.9215651e-01
   1.1138000e+03   9.9232131e-01
   1.1137500e+03   9.9248689e-01
   1.1137000e+03   9.9265313e-01
   1.1136500e+03   9.9281991e-01
   1.1136000e+03   9.9298710e-01
   1.1135500e+03   9.9315453e-01
   1.1135000e+03   9.9332207e-01
   1.1134500e+03   9.9348962e-01
   1.1134000e+03   9.9365705e-01
   1.1133500e+03   9.9382424e-01
   1.1133000e+03   9.9399096e-01
   1.1132500e+03   9.9415714e-01
   1.1132000e+03   9.9432260e-01
   1.1131500e+03   9.9448717e-01
   1.1131000e+03   9.9465078e-01
   1.1130500e+03   9.9481320e-01
   1.1130000e+03   9.9497432e-01
   1.1129500e+03   9.9513400e-01
   1.1129000e+03   9.9529195e-01
   1.1128500e+03   9.9544817e-01
   1.1128000e+03   9.9560237e-01
   1.1127500e+03   9.9575436e-01
   1.1127000e+03   9.9590409e-01
   1.1126500e+03   9.9605131e-01
   1.1126000e+03   9.9619579e-01
   1.1125500e+03   9.9633735e-01
   1.1125000e+03   9.9647582e-01
   1.1124500e+03   9.9661100e-01
   1.1124000e+03   9.9674267e-01
   1.1123500e+03   9.9687064e-01
   1.1123000e+03   9.9699467e-01
   1.1122500e+03   9.9711454e-01
   1.1122000e+03   9.9722999e-01
   1.1121500e+03   9.9734086e-01
   1.1121000e+03   9.9744689e-01
   1.1120500e+03   9.9754781e-01
   1.1120000e+03   9.9764335e-01
   1.1119500e+03   9.9773335e-01
   1.1119000e+03   9.9781740e-01
   1.1118500e+03   9.9789542e-01
   1.1118000e+03   9.9796700e-01
   1.1117500e+03   9.9803191e-01
   1.1117000e+03   9.9808985e-01
   1.1116500e+03   9.9814057e-01
   1.1116000e+03   9.9818379e-01
   1.1115500e+03   9.9821925e-01
   1.1115000e+03   9.9824655e-01
   1.1114500e+03   9.9826550e-01
   1.1114000e+03   9.9827570e-01
   1.1113500e+03   9.9827695e-01
   1.1113000e+03   9.9826896e-01
   1.1112500e+03   9.9825132e-01
   1.1112000e+03   9.9822384e-01
   1.1111500e+03   9.9818617e-01
   1.1111000e+03   9.9813801e-01
   1.1110500e+03   9.9807918e-01
   1.1110000e+03   9.9800920e-01
   1.1109500e+03   9.9792802e-01
   1.1109000e+03   9.9783522e-01
   1.1108500e+03   9.9773061e-01
   1.1108000e+03   9.9761391e-01
   1.1107500e+03   9.9748492e-01
   1.1107000e+03   9.9734342e-01
   1.1106500e+03   9.9718922e-01
   1.1106000e+03   9.9702209e-01
   1.1105500e+03   9.9684197e-01
   1.1105000e+03   9.9664861e-01
   1.1104500e+03   9.9644202e-01
   1.1104000e+03   9.9622202e-01
   1.1103500e+03   9.9598861e-01
   1.1103000e+03   9.9574172e-01
   1.1102500e+03   9.9548143e-01
   1.1102000e+03   9.9520773e-01
   1.1101500e+03   9.9492073e-01
   1.1101000e+03   9.9462050e-01
   1.1100500e+03   9.9430734e-01
   1.1100000e+03   9.9398130e-01
   1.1099500e+03   9.9364275e-01
   1.1099000e+03   9.9329185e-01
   1.1098500e+03   9.9292910e-01
   1.1098000e+03   9.9255484e-01
   1.1097500e+03   9.9216944e-01
   1.1097000e+03   9.9177343e-01
   1.1096500e+03   9.9136740e-01
   1.1096000e+03   9.9095184e-01
   1.1095500e+03   9.9052739e-01
   1.1095000e+03   9.9009478e-01
   1.1094500e+03   9.8965460e-01
   1.1094000e+03   9.8920774e-01
   1.1093500e+03   9.8875499e-01
   1.1093000e+03   9.8829705e-01
   1.1092500e+03   9.8783493e-01
   1.1092000e+03   9.8736948e-01
   1.1091500e+03   9.8690152e-01
   1.1091000e+03   9.8643214e-01
   1.1090500e+03   9.8596221e-01
   1.1090000e+03   9.8549277e-01
   1.1089500e+03   9.8502475e-01
   1.1089000e+03   9.8455912e-01
   1.1088500e+03   9.8409694e-01
   1.1088000e+03   9.8363918e-01
   1.1087500e+03   9.8318678e-01
   1.1087000e+03   9.8274070e-01
   1.1086500e+03   9.8230195e-01
   1.1086000e+03   9.8187137e-01
   1.1085500e+03   9.8144984e-01
   1.1085000e+03   9.8103833e-01
   1.1084500e+03   9.8063749e-01
   1.1084000e+03   9.8024827e-01
   1.1083500e+03   9.7987127e-01
   1.1083000e+03   9.7950733e-01
   1.1082500e+03   9.7915697e-01
   1.1082000e+03   9.7882092e-01
   1.1081500e+03   9.7849965e-01
   1.1081000e+03   9.7819370e-01
   1.1080500e+03   9.7790343e-01
   1.1080000e+03   9.7762936e-01
   1.1079500e+03   9.7737181e-01
   1.1079000e+03   9.7713107e-01
   1.1078500e+03   9.7690731e-01
   1.1078000e+03   9.7670084e-01
   1.1077500e+03   9.7651178e-01
   1.1077000e+03   9.7634023e-01
   1.1076500e+03   9.7618622e-01
   1.1076000e+03   9.7604978e-01
   1.1075500e+03   9.7593087e-01
   1.1075000e+03   9.7582954e-01
   1.1074500e+03   9.7574556e-01
   1.1074000e+03   9.7567886e-01
   1.1073500e+03   9.7562921e-01
   1.1073000e+03   9.7559655e-01
   1.1072500e+03   9.7558057e-01
   1.1072000e+03   9.7558111e-01
   1.1071500e+03   9.7559786e-01
   1.1071000e+03   9.7563052e-01
   1.1070500e+03   9.7567892e-01
   1.1070000e+03   9.7574264e-01
   1.1069500e+03   9.7582144e-01
   1.1069000e+03   9.7591496e-01
   1.1068500e+03   9.7602290e-01
   1.1068000e+03   9.7614491e-01
   1.1067500e+03   9.7628069e-01
   1.1067000e+03   9.7642982e-01
   1.1066500e+03   9.7659206e-01
   1.1066000e+03   9.7676706e-01
   1.1065500e+03   9.7695446e-01
   1.1065000e+03   9.7715396e-01
   1.1064500e+03   9.7736520e-01
   1.1064000e+03   9.7758782e-01
   1.1063500e+03   9.7782165e-01
   1.1063000e+03   9.7806627e-01
   1.1062500e+03   9.7832149e-01
   1.1062000e+03   9.7858691e-01
   1.1061500e+03   9.7886235e-01
   1.1061000e+03   9.7914749e-01
   1.1060500e+03   9.7944212e-01
   1.1060000e+03   9.7974592e-01
   1.1059500e+03   9.8005873e-01
   1.1059000e+03   9.8038036e-01
   1.1058500e+03   9.8071057e-01
   1.1058000e+03   9.8104906e-01
   1.1057500e+03   9.8139584e-01
   1.1057000e+03   9.8175055e-01
   1.1056500e+03   9.8211312e-01
   1.1056000e+03   9.8248345e-01
   1.1055500e+03   9.8286134e-01
   1.1055000e+03   9.8324662e-01
   1.1054500e+03   9.8363930e-01
   1.1054000e+03   9.8403919e-01
   1.1053500e+03   9.8444623e-01
   1.1053000e+03   9.8486036e-01
   1.1052500e+03   9.8528147e-01
   1.1052000e+03   9.8570955e-01
   1.1051500e+03   9.8614460e-01
   1.1051000e+03   9.8658651e-01
   1.1050500e+03   9.8703527e-01
   1.1050000e+03   9.8749095e-01
   1.1049500e+03   9.8795348e-01
   1.1049000e+03   9.8842287e-01
   1.1048500e+03   9.8889923e-01
   1.1048000e+03   9.8938262e-01
   1.1047500e+03   9.8987299e-01
   1.1047000e+03   9.9037045e-01
   1.1046500e+03   9.9087512e-01
   1.1046000e+03   9.9138707e-01
   1.1045500e+03   9.9190640e-01
   1.1045000e+03   9.9243319e-01
   1.1044500e+03   9.9296761e-01
   1.1044000e+03   9.9350983e-01
   1.1043500e+03   9.9405998e-01
   1.1043000e+03   9.9461818e-01
   1.1042500e+03   9.9518466e-01
   1.1042000e+03   9.9575961e-01
   1.1041500e+03   9.9634320e-01
   1.1041000e+03   9.9693567e-01
   1.1040500e+03   9.9753731e-01
   1.1040000e+03   9.9814832e-01
   1.1039500e+03   9.9876893e-01
   1.1039000e+03   9.9939948e-01
   1.1038500e+03   1.0000403e+00
   1.1038000e+03   1.0006917e+00
   1.1037500e+03   1.0013539e+00
   1.1037000e+03   1.0020273e+00
   1.1036500e+03   1.0027122e+00
   1.1036000e+03   1.0034093e+00
   1.1035500e+03   1.0041187e+00
   1.1035000e+03   1.0048407e+00
   1.1034500e+03   1.0055761e+00
   1.1034000e+03   1.0063251e+00
   1.1033500e+03   1.0070883e+00
   1.1033000e+03   1.0078661e+00
   1.1032500e+03   1.0086592e+00
   1.1032000e+03   1.0094678e+00
   1.1031500e+03   1.0102929e+00
   1.1031000e+03   1.0111346e+00
   1.1030500e+03   1.0119938e+00
   1.1030000e+03   1.0128709e+00
   1.1029500e+03   1.0137666e+00
   1.1029000e+03   1.0146817e+00
   1.1028500e+03   1.0156167e+00
   1.1028000e+03   1.0165720e+00
   1.1027500e+03   1.0175486e+00
   1.1027000e+03   1.0185468e+00
   1.1026500e+03   1.0195675e+00
   1.1026000e+03   1.0206110e+00
   1.1025500e+03   1.0216782e+00
   1.1025000e+03   1.0227692e+00
   1.1024500e+03   1.0238845e+00
   1.1024000e+03   1.0250244e+00
   1.1023500e+03   1.0261891e+00
   1.1023000e+03   1.0273786e+00
   1.1022500e+03   1.0285923e+00
   1.1022000e+03   1.0298300e+00
   1.1021500e+03   1.0310906e+00
   1.1021000e+03   1.0323726e+00
   1.1020500e+03   1.0336740e+00
   1.1020000e+03   1.0349919e+00
   1.1019500e+03   1.0363226e+00
   1.1019000e+03   1.0376611e+00
   1.1018500e+03   1.0390006e+00
   1.1018000e+03   1.0403328e+00
   1.1017500e+03   1.0416466e+00
   1.1017000e+03   1.0429275e+00
   1.1016500e+03   1.0441574e+00
   1.1016000e+03   1.0453124e+00
   1.1015500e+03   1.0463622e+00
   1.1015000e+03   1.0472676e+00
   1.1014500e+03   1.0479778e+00
   1.1014000e+03   1.0484277e+00
   1.1013500e+03   1.0485324e+00
   1.1013000e+03   1.0481814e+00
   1.1012500e+03   1.0472310e+00
   1.1012000e+03   1.0454926e+00
   1.1011500e+03   1.0427196e+00
   1.1011000e+03   1.0385880e+00
   1.1010500e+03   1.0326731e+00
   1.1010000e+03   1.0244200e+00
   1.1009500e+03   1.0131104e+00
   1.1009000e+03   9.9782866e-01
   1.1008500e+03   9.7744203e-01
   1.1008000e+03   9.5062000e-01
   1.1007500e+03   9.1593903e-01
   1.1007000e+03   8.7215656e-01
   1.1006500e+03   8.1872660e-01
   1.1006000e+03   7.5658512e-01
   1.1005500e+03   6.8897063e-01
   1.1005000e+03   6.2173057e-01
   1.1004500e+03   5.6237942e-01
   1.1004000e+03   5.1784098e-01
   1.1003500e+03   4.9200928e-01
   1.1003000e+03   4.8474050e-01
   1.1002500e+03   4.9274087e-01
   1.1002000e+03   5.1138878e-01
   1.1001500e+03   5.3627199e-01
   1.1001000e+03   5.6395662e-01
   1.1000500e+03   5.9211564e-01
   1.1000000e+03   6.1934388e-01
   1.0999500e+03   6.4489150e-01
   1.0999000e+03   6.6843176e-01
   1.0998500e+03   6.8989182e-01
   1.0998000e+03   7.0933998e-01
   1.0997500e+03   7.2691536e-01
   1.0997000e+03   7.4278581e-01
   1.0996500e+03   7.5712430e-01
   1.0996000e+03   7.7009714e-01
   1.0995500e+03   7.8185797e-01
   1.0995000e+03   7.9254520e-01
   1.0994500e+03   8.0228126e-01
   1.0994000e+03   8.1117445e-01
   1.0993500e+03   8.1931973e-01
   1.0993000e+03   8.2679987e-01
   1.0992500e+03   8.3368731e-01
   1.0992000e+03   8.4004527e-01
   1.0991500e+03   8.4592921e-01
   1.0991000e+03   8.5138756e-01
   1.0990500e+03   8.5646284e-01
   1.0990000e+03   8.6119235e-01
   1.0989500e+03   8.6560905e-01
   1.0989000e+03   8.6974216e-01
   1.0988500e+03   8.7361753e-01
   1.0988000e+03   8.7725794e-01
   1.0987500e+03   8.8068384e-01
   1.0987000e+03   8.8391340e-01
   1.0986500e+03   8.8696283e-01
   1.0986000e+03   8.8984686e-01
   1.0985500e+03   8.9257848e-01
   1.0985000e+03   8.9516950e-01
   1.0984500e+03   8.9763057e-01
   1.0984000e+03   8.9997137e-01
   1.0983500e+03   9.0220052e-01
   1.0983000e+03   9.0432608e-01
   1.0982500e+03   9.0635508e-01
   1.0982000e+03   9.0829432e-01
   1.0981500e+03   9.1014963e-01
   1.0981000e+03   9.1192657e-01
   1.0980500e+03   9.1363007e-01
   1.0980000e+03   9.1526496e-01
   1.0979500e+03   9.1683531e-01
   1.0979000e+03   9.1834509e-01
   1.0978500e+03   9.1979790e-01
   1.0978000e+03   9.2119712e-01
   1.0977500e+03   9.2254579e-01
   1.0977000e+03   9.2384672e-01
   1.0976500e+03   9.2510265e-01
   1.0976000e+03   9.2631590e-01
   1.0975500e+03   9.2748886e-01
   1.0975000e+03   9.2862362e-01
   1.0974500e+03   9.2972213e-01
   1.0974000e+03   9.3078631e-01
   1.0973500e+03   9.3181777e-01
   1.0973000e+03   9.3281823e-01
   1.0972500e+03   9.3378913e-01
   1.0972000e+03   9.3473196e-01
   1.0971500e+03   9.3564790e-01
   1.0971000e+03   9.3653834e-01
   1.0970500e+03   9.3740445e-01
   1.0970000e+03   9.3824720e-01
   1.0969500e+03   9.3906778e-01
   1.0969000e+03   9.3986702e-01
   1.0968500e+03   9.4064593e-01
   1.0968000e+03   9.4140536e-01
   1.0967500e+03   9.4214612e-01
   1.0967000e+03   9.4286895e-01
   1.0966500e+03   9.4357461e-01
   1.0966000e+03   9.4426376e-01
   1.0965500e+03   9.4493705e-01
   1.0965000e+03   9.4559520e-01
   1.0964500e+03   9.4623870e-01
   1.0964000e+03   9.4686812e-01
   1.0963500e+03   9.4748402e-01
   1.0963000e+03   9.4808686e-01
   1.0962500e+03   9.4867718e-01
   1.0962000e+03   9.4925535e-01
   1.0961500e+03   9.4982195e-01
   1.0961000e+03   9.5037723e-01
   1.0960500e+03   9.5092160e-01
   1.0960000e+03   9.5145553e-01
   1.0959500e+03   9.5197934e-01
   1.0959000e+03   9.5249337e-01
   1.0958500e+03   9.5299786e-01
   1.0958000e+03   9.5349324e-01
   1.0957500e+03   9.5397973e-01
   1.0957000e+03   9.5445764e-01
   1.0956500e+03   9.5492721e-01
   1.0956000e+03   9.5538872e-01
   1.0955500e+03   9.5584244e-01
   1.0955000e+03   9.5628858e-01
   1.0954500e+03   9.5672739e-01
   1.0954000e+03   9.5715904e-01
   1.0953500e+03   9.5758384e-01
   1.0953000e+03   9.5800185e-01
   1.0952500e+03   9.5841336e-01
   1.0952000e+03   9.5881850e-01
   1.0951500e+03   9.5921743e-01
   1.0951000e+03   9.5961040e-01
   1.0950500e+03   9.5999748e-01
   1.0950000e+03   9.6037889e-01
   1.0949500e+03   9.6075475e-01
   1.0949000e+03   9.6112520e-01
   1.0948500e+03   9.6149033e-01
   1.0948000e+03   9.6185035e-01
   1.0947500e+03   9.6220535e-01
   1.0947000e+03   9.6255547e-01
   1.0946500e+03   9.6290076e-01
   1.0946000e+03   9.6324140e-01
   1.0945500e+03   9.6357751e-01
   1.0945000e+03   9.6390909e-01
   1.0944500e+03   9.6423626e-01
   1.0944000e+03   9.6455920e-01
   1.0943500e+03   9.6487796e-01
   1.0943000e+03   9.6519262e-01
   1.0942500e+03   9.6550322e-01
   1.0942000e+03   9.6580982e-01
   1.0941500e+03   9.6611261e-01
   1.0941000e+03   9.6641159e-01
   1.0940500e+03   9.6670681e-01
   1.0940000e+03   9.6699834e-01
   1.0939500e+03   9.6728623e-01
   1.0939000e+03   9.6757054e-01
   1.0938500e+03   9.6785140e-01
   1.0938000e+03   9.6812880e-01
   1.0937500e+03   9.6840274e-01
   1.0937000e+03   9.6867335e-01
   1.0936500e+03   9.6894062e-01
   1.0936000e+03   9.6920460e-01
   1.0935500e+03   9.6946537e-01
   1.0935000e+03   9.6972287e-01
   1.0934500e+03   9.6997720e-01
   1.0934000e+03   9.7022843e-01
   1.0933500e+03   9.7047651e-01
   1.0933000e+03   9.7072148e-01
   1.0932500e+03   9.7096336e-01
   1.0932000e+03   9.7120219e-01
   1.0931500e+03   9.7143793e-01
   1.0931000e+03   9.7167069e-01
   1.0930500e+03   9.7190046e-01
   1.0930000e+03   9.7212714e-01
   1.0929500e+03   9.7235090e-01
   1.0929000e+03   9.7257161e-01
   1.0928500e+03   9.7278935e-01
   1.0928000e+03   9.7300404e-01
   1.0927500e+03   9.7321576e-01
   1.0927000e+03   9.7342449e-01
   1.0926500e+03   9.7363019e-01
   1.0926000e+03   9.7383285e-01
   1.0925500e+03   9.7403252e-01
   1.0925000e+03   9.7422910e-01
   1.0924500e+03   9.7442257e-01
   1.0924000e+03   9.7461301e-01
   1.0923500e+03   9.7480029e-01
   1.0923000e+03   9.7498447e-01
   1.0922500e+03   9.7516543e-01
   1.0922000e+03   9.7534323e-01
   1.0921500e+03   9.7551781e-01
   1.0921000e+03   9.7568911e-01
   1.0920500e+03   9.7585708e-01
   1.0920000e+03   9.7602177e-01
   1.0919500e+03   9.7618300e-01
   1.0919000e+03   9.7634083e-01
   1.0918500e+03   9.7649521e-01
   1.0918000e+03   9.7664607e-01
   1.0917500e+03   9.7679335e-01
   1.0917000e+03   9.7693694e-01
   1.0916500e+03   9.7707689e-01
   1.0916000e+03   9.7721314e-01
   1.0915500e+03   9.7734553e-01
   1.0915000e+03   9.7747403e-01
   1.0914500e+03   9.7759867e-01
   1.0914000e+03   9.7771925e-01
   1.0913500e+03   9.7783577e-01
   1.0913000e+03   9.7794819e-01
   1.0912500e+03   9.7805631e-01
   1.0912000e+03   9.7816020e-01
   1.0911500e+03   9.7825974e-01
   1.0911000e+03   9.7835487e-01
   1.0910500e+03   9.7844541e-01
   1.0910000e+03   9.7853142e-01
   1.0909500e+03   9.7861272e-01
   1.0909000e+03   9.7868931e-01
   1.0908500e+03   9.7876102e-01
   1.0908000e+03   9.7882783e-01
   1.0907500e+03   9.7888970e-01
   1.0907000e+03   9.7894651e-01
   1.0906500e+03   9.7899812e-01
   1.0906000e+03   9.7904450e-01
   1.0905500e+03   9.7908562e-01
   1.0905000e+03   9.7912139e-01
   1.0904500e+03   9.7915173e-01
   1.0904000e+03   9.7917652e-01
   1.0903500e+03   9.7919577e-01
   1.0903000e+03   9.7920942e-01
   1.0902500e+03   9.7921735e-01
   1.0902000e+03   9.7921956e-01
   1.0901500e+03   9.7921604e-01
   1.0901000e+03   9.7920662e-01
   1.0900500e+03   9.7919142e-01
   1.0900000e+03   9.7917032e-01
   1.0899500e+03   9.7914332e-01
   1.0899000e+03   9.7911042e-01
   1.0898500e+03   9.7907162e-01
   1.0898000e+03   9.7902691e-01
   1.0897500e+03   9.7897637e-01
   1.0897000e+03   9.7891992e-01
   1.0896500e+03   9.7885776e-01
   1.0896000e+03   9.7878975e-01
   1.0895500e+03   9.7871608e-01
   1.0895000e+03   9.7863680e-01
   1.0894500e+03   9.7855204e-01
   1.0894000e+03   9.7846180e-01
   1.0893500e+03   9.7836626e-01
   1.0893000e+03   9.7826558e-01
   1.0892500e+03   9.7815984e-01
   1.0892000e+03   9.7804928e-01
   1.0891500e+03   9.7793400e-01
   1.0891000e+03   9.7781426e-01
   1.0890500e+03   9.7769016e-01
   1.0890000e+03   9.7756201e-01
   1.0889500e+03   9.7743005e-01
   1.0889000e+03   9.7729445e-01
   1.0888500e+03   9.7715551e-01
   1.0888000e+03   9.7701353e-01
   1.0887500e+03   9.7686875e-01
   1.0887000e+03   9.7672153e-01
   1.0886500e+03   9.7657210e-01
   1.0886000e+03   9.7642082e-01
   1.0885500e+03   9.7626799e-01
   1.0885000e+03   9.7611398e-01
   1.0884500e+03   9.7595906e-01
   1.0884000e+03   9.7580367e-01
   1.0883500e+03   9.7564811e-01
   1.0883000e+03   9.7549272e-01
   1.0882500e+03   9.7533780e-01
   1.0882000e+03   9.7518384e-01
   1.0881500e+03   9.7503114e-01
   1.0881000e+03   9.7487998e-01
   1.0880500e+03   9.7473079e-01
   1.0880000e+03   9.7458386e-01
   1.0879500e+03   9.7443950e-01
   1.0879000e+03   9.7429806e-01
   1.0878500e+03   9.7415990e-01
   1.0878000e+03   9.7402525e-01
   1.0877500e+03   9.7389442e-01
   1.0877000e+03   9.7376764e-01
   1.0876500e+03   9.7364527e-01
   1.0876000e+03   9.7352749e-01
   1.0875500e+03   9.7341460e-01
   1.0875000e+03   9.7330672e-01
   1.0874500e+03   9.7320408e-01
   1.0874000e+03   9.7310686e-01
   1.0873500e+03   9.7301531e-01
   1.0873000e+03   9.7292948e-01
   1.0872500e+03   9.7284949e-01
   1.0872000e+03   9.7277546e-01
   1.0871500e+03   9.7270757e-01
   1.0871000e+03   9.7264576e-01
   1.0870500e+03   9.7259021e-01
   1.0870000e+03   9.7254086e-01
   1.0869500e+03   9.7249782e-01
   1.0869000e+03   9.7246104e-01
   1.0868500e+03   9.7243053e-01
   1.0868000e+03   9.7240627e-01
   1.0867500e+03   9.7238827e-01
   1.0867000e+03   9.7237635e-01
   1.0866500e+03   9.7237062e-01
   1.0866000e+03   9.7237086e-01
   1.0865500e+03   9.7237712e-01
   1.0865000e+03   9.7238916e-01
   1.0864500e+03   9.7240698e-01
   1.0864000e+03   9.7243047e-01
   1.0863500e+03   9.7245944e-01
   1.0863000e+03   9.7249383e-01
   1.0862500e+03   9.7253346e-01
   1.0862000e+03   9.7257817e-01
   1.0861500e+03   9.7262794e-01
   1.0861000e+03   9.7268248e-01
   1.0860500e+03   9.7274172e-01
   1.0860000e+03   9.7280544e-01
   1.0859500e+03   9.7287357e-01
   1.0859000e+03   9.7294587e-01
   1.0858500e+03   9.7302222e-01
   1.0858000e+03   9.7310251e-01
   1.0857500e+03   9.7318643e-01
   1.0857000e+03   9.7327399e-01
   1.0856500e+03   9.7336489e-01
   1.0856000e+03   9.7345906e-01
   1.0855500e+03   9.7355628e-01
   1.0855000e+03   9.7365642e-01
   1.0854500e+03   9.7375935e-01
   1.0854000e+03   9.7386491e-01
   1.0853500e+03   9.7397292e-01
   1.0853000e+03   9.7408319e-01
   1.0852500e+03   9.7419566e-01
   1.0852000e+03   9.7431010e-01
   1.0851500e+03   9.7442645e-01
   1.0851000e+03   9.7454453e-01
   1.0850500e+03   9.7466415e-01
   1.0850000e+03   9.7478527e-01
   1.0849500e+03   9.7490770e-01
   1.0849000e+03   9.7503132e-01
   1.0848500e+03   9.7515601e-01
   1.0848000e+03   9.7528166e-01
   1.0847500e+03   9.7540814e-01
   1.0847000e+03   9.7553527e-01
   1.0846500e+03   9.7566301e-01
   1.0846000e+03   9.7579122e-01
   1.0845500e+03   9.7591978e-01
   1.0845000e+03   9.7604865e-01
   1.0844500e+03   9.7617763e-01
   1.0844000e+03   9.7630662e-01
   1.0843500e+03   9.7643560e-01
   1.0843000e+03   9.7656441e-01
   1.0842500e+03   9.7669297e-01
   1.0842000e+03   9.7682118e-01
   1.0841500e+03   9.7694898e-01
   1.0841000e+03   9.7707617e-01
   1.0840500e+03   9.7720283e-01
   1.0840000e+03   9.7732872e-01
   1.0839500e+03   9.7745383e-01
   1.0839000e+03   9.7757810e-01
   1.0838500e+03   9.7770137e-01
   1.0838000e+03   9.7782362e-01
   1.0837500e+03   9.7794473e-01
   1.0837000e+03   9.7806460e-01
   1.0836500e+03   9.7818327e-01
   1.0836000e+03   9.7830057e-01
   1.0835500e+03   9.7841644e-01
   1.0835000e+03   9.7853076e-01
   1.0834500e+03   9.7864360e-01
   1.0834000e+03   9.7875476e-01
   1.0833500e+03   9.7886419e-01
   1.0833000e+03   9.7897178e-01
   1.0832500e+03   9.7907758e-01
   1.0832000e+03   9.7918147e-01
   1.0831500e+03   9.7928333e-01
   1.0831000e+03   9.7938317e-01
   1.0830500e+03   9.7948086e-01
   1.0830000e+03   9.7957635e-01
   1.0829500e+03   9.7966963e-01
   1.0829000e+03   9.7976053e-01
   1.0828500e+03   9.7984910e-01
   1.0828000e+03   9.7993523e-01
   1.0827500e+03   9.8001879e-01
   1.0827000e+03   9.8009986e-01
   1.0826500e+03   9.8017830e-01
   1.0826000e+03   9.8025405e-01
   1.0825500e+03   9.8032707e-01
   1.0825000e+03   9.8039728e-01
   1.0824500e+03   9.8046464e-01
   1.0824000e+03   9.8052913e-01
   1.0823500e+03   9.8059064e-01
   1.0823000e+03   9.8064911e-01
   1.0822500e+03   9.8070461e-01
   1.0822000e+03   9.8075694e-01
   1.0821500e+03   9.8080611e-01
   1.0821000e+03   9.8085213e-01
   1.0820500e+03   9.8089486e-01
   1.0820000e+03   9.8093438e-01
   1.0819500e+03   9.8097056e-01
   1.0819000e+03   9.8100340e-01
   1.0818500e+03   9.8103285e-01
   1.0818000e+03   9.8105884e-01
   1.0817500e+03   9.8108143e-01
   1.0817000e+03   9.8110056e-01
   1.0816500e+03   9.8111624e-01
   1.0816000e+03   9.8112833e-01
   1.0815500e+03   9.8113698e-01
   1.0815000e+03   9.8114210e-01
   1.0814500e+03   9.8114365e-01
   1.0814000e+03   9.8114169e-01
   1.0813500e+03   9.8113620e-01
   1.0813000e+03   9.8112714e-01
   1.0812500e+03   9.8111463e-01
   1.0812000e+03   9.8109859e-01
   1.0811500e+03   9.8107910e-01
   1.0811000e+03   9.8105615e-01
   1.0810500e+03   9.8102975e-01
   1.0810000e+03   9.8100001e-01
   1.0809500e+03   9.8096693e-01
   1.0809000e+03   9.8093057e-01
   1.0808500e+03   9.8089099e-01
   1.0808000e+03   9.8084825e-01
   1.0807500e+03   9.8080236e-01
   1.0807000e+03   9.8075348e-01
   1.0806500e+03   9.8070168e-01
   1.0806000e+03   9.8064697e-01
   1.0805500e+03   9.8058951e-01
   1.0805000e+03   9.8052937e-01
   1.0804500e+03   9.8046660e-01
   1.0804000e+03   9.8040146e-01
   1.0803500e+03   9.8033392e-01
   1.0803000e+03   9.8026419e-01
   1.0802500e+03   9.8019236e-01
   1.0802000e+03   9.8011851e-01
   1.0801500e+03   9.8004287e-01
   1.0801000e+03   9.7996557e-01
   1.0800500e+03   9.7988665e-01
   1.0800000e+03   9.7980642e-01
   1.0799500e+03   9.7972488e-01
   1.0799000e+03   9.7964233e-01
   1.0798500e+03   9.7955883e-01
   1.0798000e+03   9.7947454e-01
   1.0797500e+03   9.7938973e-01
   1.0797000e+03   9.7930443e-01
   1.0796500e+03   9.7921890e-01
   1.0796000e+03   9.7913331e-01
   1.0795500e+03   9.7904778e-01
   1.0795000e+03   9.7896254e-01
   1.0794500e+03   9.7887772e-01
   1.0794000e+03   9.7879350e-01
   1.0793500e+03   9.7871006e-01
   1.0793000e+03   9.7862756e-01
   1.0792500e+03   9.7854614e-01
   1.0792000e+03   9.7846597e-01
   1.0791500e+03   9.7838730e-01
   1.0791000e+03   9.7831017e-01
   1.0790500e+03   9.7823477e-01
   1.0790000e+03   9.7816122e-01
   1.0789500e+03   9.7808969e-01
   1.0789000e+03   9.7802037e-01
   1.0788500e+03   9.7795331e-01
   1.0788000e+03   9.7788864e-01
   1.0787500e+03   9.7782648e-01
   1.0787000e+03   9.7776699e-01
   1.0786500e+03   9.7771025e-01
   1.0786000e+03   9.7765636e-01
   1.0785500e+03   9.7760540e-01
   1.0785000e+03   9.7755748e-01
   1.0784500e+03   9.7751260e-01
   1.0784000e+03   9.7747093e-01
   1.0783500e+03   9.7743249e-01
   1.0783000e+03   9.7739732e-01
   1.0782500e+03   9.7736549e-01
   1.0782000e+03   9.7733706e-01
   1.0781500e+03   9.7731203e-01
   1.0781000e+03   9.7729039e-01
   1.0780500e+03   9.7727227e-01
   1.0780000e+03   9.7725755e-01
   1.0779500e+03   9.7724634e-01
   1.0779000e+03   9.7723854e-01
   1.0778500e+03   9.7723424e-01
   1.0778000e+03   9.7723341e-01
   1.0777500e+03   9.7723597e-01
   1.0777000e+03   9.7724193e-01
   1.0776500e+03   9.7725129e-01
   1.0776000e+03   9.7726393e-01
   1.0775500e+03   9.7727990e-01
   1.0775000e+03   9.7729909e-01
   1.0774500e+03   9.7732151e-01
   1.0774000e+03   9.7734702e-01
   1.0773500e+03   9.7737563e-01
   1.0773000e+03   9.7740728e-01
   1.0772500e+03   9.7744185e-01
   1.0772000e+03   9.7747934e-01
   1.0771500e+03   9.7751963e-01
   1.0771000e+03   9.7756267e-01
   1.0770500e+03   9.7760832e-01
   1.0770000e+03   9.7765660e-01
   1.0769500e+03   9.7770733e-01
   1.0769000e+03   9.7776049e-01
   1.0768500e+03   9.7781605e-01
   1.0768000e+03   9.7787374e-01
   1.0767500e+03   9.7793365e-01
   1.0767000e+03   9.7799563e-01
   1.0766500e+03   9.7805959e-01
   1.0766000e+03   9.7812545e-01
   1.0765500e+03   9.7819310e-01
   1.0765000e+03   9.7826242e-01
   1.0764500e+03   9.7833341e-01
   1.0764000e+03   9.7840589e-01
   1.0763500e+03   9.7847986e-01
   1.0763000e+03   9.7855508e-01
   1.0762500e+03   9.7863162e-01
   1.0762000e+03   9.7870934e-01
   1.0761500e+03   9.7878808e-01
   1.0761000e+03   9.7886783e-01
   1.0760500e+03   9.7894847e-01
   1.0760000e+03   9.7902989e-01
   1.0759500e+03   9.7911209e-01
   1.0759000e+03   9.7919482e-01
   1.0758500e+03   9.7927815e-01
   1.0758000e+03   9.7936195e-01
   1.0757500e+03   9.7944605e-01
   1.0757000e+03   9.7953045e-01
   1.0756500e+03   9.7961509e-01
   1.0756000e+03   9.7969979e-01
   1.0755500e+03   9.7978455e-01
   1.0755000e+03   9.7988832e-01
   1.0740000e+03   9.7991401e-01
   1.0720000e+03   9.7989124e-01
   1.0700000e+03   9.7984910e-01
   1.0680000e+03   9.7983617e-01
   1.0660000e+03   9.7986412e-01
   1.0640000e+03   9.7988510e-01
   1.0620000e+03   9.7987837e-01
   1.0600000e+03   9.7988707e-01
   1.0580000e+03   9.7994053e-01
   1.0560000e+03   9.8000216e-01
   1.0540000e+03   9.8003262e-01
   1.0520000e+03   9.8005378e-01
   1.0500000e+03   9.8010820e-01
   1.0480000e+03   9.8019111e-01
   1.0460000e+03   9.8026621e-01
   1.0440000e+03   9.8032308e-01
   1.0420000e+03   9.8038155e-01
   1.0400000e+03   9.8045570e-01
   1.0380000e+03   9.8054320e-01
   1.0360000e+03   9.8063886e-01
   1.0340000e+03   9.8073614e-01
   1.0320000e+03   9.8082674e-01
   1.0300000e+03   9.8091167e-01
   1.0280000e+03   9.8100609e-01
   1.0260000e+03   9.8109251e-01
   1.0240000e+03   9.8117846e-01
   1.0220000e+03   9.8127663e-01
   1.0200000e+03   9.8138809e-01
   1.0180000e+03   9.8146343e-01
   1.0160000e+03   9.8149043e-01
   1.0140000e+03   9.8152924e-01
   1.0120000e+03   9.8160863e-01
   1.0100000e+03   9.8167253e-01
   1.0080000e+03   9.8167413e-01
   1.0060000e+03   9.8165160e-01
   1.0040000e+03   9.8166198e-01
   1.0020000e+03   9.8169452e-01
   1.0000000e+03   9.8170066e-01
   9.9800000e+02   9.8166424e-01
   9.9600000e+02   9.8162484e-01
   9.9400000e+02   9.8160166e-01
   9.9200000e+02   9.8157799e-01
   9.9000000e+02   9.8153496e-01
   9.8800000e+02   9.8147738e-01
   9.8600000e+02   9.8141801e-01
   9.8400000e+02   9.8135883e-01
   9.8200000e+02   9.8129994e-01
   9.8000000e+02   9.8124355e-01
   9.7800000e+02   9.8117882e-01
   9.7600000e+02   9.8109001e-01
   9.7400000e+02   9.8098707e-01
   9.7200000e+02   9.8089576e-01
   9.7000000e+02   9.8081863e-01
   9.6800000e+02   9.8072827e-01
   9.6600000e+02   9.8060417e-01
   9.6400000e+02   9.8046505e-01
   9.6200000e+02   9.8031253e-01
   9.6000000e+02   9.8015720e-01
   9.5800000e+02   9.8001087e-01
   9.5600000e+02   9.7986948e-01
   9.5400000e+02   9.7972161e-01
   9.5200000e+02   9.7956079e-01
   9.5000000e+02   9.7938305e-01
   9.4800000e+02   9.7919405e-01
   9.4600000e+02   9.7900927e-01
   9.4400000e+02   9.7883099e-01
   9.4200000e+02   9.7864825e-01
   9.4000000e+02   9.7845948e-01
   9.3800000e+02   9.7828698e-01
   9.3600000e+02   9.7811288e-01
   9.3400000e+02   9.7792983e-01
   9.3200000e+02   9.7775495e-01
   9.3000000e+02   9.7758532e-01
   9.2800000e+02   9.7741008e-01
   9.2600000e+02   9.7723371e-01
   9.2400000e+02   9.7705561e-01
   9.2200000e+02   9.7686511e-01
   9.2000000e+02   9.7666812e-01
   9.1800000e+02   9.7647756e-01
   9.1600000e+02   9.7628844e-01
   9.1400000e+02   9.7609466e-01
   9.1200000e+02   9.7590202e-01
   9.1000000e+02   9.7573125e-01
   9.0800000e+02   9.7555649e-01
   9.0600000e+02   9.7537929e-01
   9.0400000e+02   9.7520679e-01
   9.0200000e+02   9.7503328e-01
   9.0000000e+02   9.7485816e-01
   8.9800000e+02   9.7468615e-01
   8.9600000e+02   9.7451234e-01
   8.9400000e+02   9.7433317e-01
   8.9200000e+02   9.7415477e-01
   8.9000000e+02   9.7397751e-01
   8.8800000e+02   9.7379845e-01
   8.8600000e+02   9.7362018e-01
   8.8400000e+02   9.7352111e-01
   8.8200000e+02   9.7343880e-01
   8.8000000e+02   9.7335452e-01
   8.7800000e+02   9.7327071e-01
   8.7600000e+02   9.7318643e-01
   8.7400000e+02   9.7310019e-01
   8.7200000e+02   9.7301418e-01
   8.7000000e+02   9.7292787e-01
   8.6800000e+02   9.7283900e-01
   8.6600000e+02   9.7275054e-01
   8.6400000e+02   9.7266221e-01
   8.6200000e+02   9.7257221e-01
   8.6000000e+02   9.7248226e-01
   8.5800000e+02   9.7239077e-01
   8.5600000e+02   9.7229749e-01
   8.5400000e+02   9.7220337e-01
   8.5200000e+02   9.7210819e-01
   8.5000000e+02   9.7201407e-01
   8.4800000e+02   9.7191870e-01
   8.4600000e+02   9.7182250e-01
   8.4400000e+02   9.7172612e-01
   8.4200000e+02   9.7162527e-01
   8.4000000e+02   9.7152478e-01
   8.3800000e+02   9.7142345e-01
   8.3600000e+02   9.7132927e-01
   8.3400000e+02   9.7123903e-01
   8.3200000e+02   9.7114450e-01
   8.3000000e+02   9.7104865e-01
   8.2800000e+02   9.7095096e-01
   8.2600000e+02   9.7084802e-01
   8.2400000e+02   9.7074682e-01
   8.2200000e+02   9.7064203e-01
   8.2000000e+02   9.7053754e-01
   8.1800000e+02   9.7043228e-01
   8.1600000e+02   9.7032201e-01
   8.1400000e+02   9.7023702e-01
   8.1200000e+02   9.7015107e-01
   8.1000000e+02   9.7006494e-01
   8.0800000e+02   9.6997720e-01
   8.0600000e+02   9.6988720e-01
   8.0400000e+02   9.6979648e-01
   8.0200000e+02   9.6970135e-01
   8.0000000e+02   9.6960491e-01
   7.9800000e+02   9.6950418e-01
   7.9600000e+02   9.6940398e-01
   7.9400000e+02   9.6929318e-01
   7.9200000e+02   9.6917176e-01
   7.9000000e+02   9.6904784e-01
   7.8800000e+02   9.6891928e-01
   7.8600000e+02   9.6879232e-01
   7.8400000e+02   9.6865964e-01
   7.8200000e+02   9.6853065e-01
   7.8000000e+02   9.6839821e-01
   7.7800000e+02   9.6826279e-01
   7.7600000e+02   9.6812594e-01
   7.7400000e+02   9.6793729e-01
   7.7200000e+02   9.6769661e-01
   7.7000000e+02   9.6745205e-01
   7.6800000e+02   9.6720654e-01
   7.6600000e+02   9.6696001e-01
   7.6400000e+02   9.6670413e-01
   7.6200000e+02   9.6644467e-01
   7.6000000e+02   9.6617568e-01
   7.5800000e+02   9.6590543e-01
   7.5600000e+02   9.6563494e-01
   7.5400000e+02   9.6536195e-01
   7.5200000e+02   9.6508741e-01
   7.5000000e+02   9.6480113e-01
   7.4800000e+02   9.6450770e-01
   7.4600000e+02   9.6420592e-01
   7.4400000e+02   9.6390259e-01
   7.4200000e+02   9.6360117e-01
   7.4000000e+02   9.6329612e-01
   7.3800000e+02   9.6298617e-01
   7.3600000e+02   9.6266150e-01
   7.3400000e+02   9.6232790e-01
   7.3200000e+02   9.6198690e-01
   7.3000000e+02   9.6164691e-01
   7.2800000e+02   9.6126074e-01
   7.2600000e+02   9.6084243e-01
   7.2400000e+02   9.6041077e-01
   7.2200000e+02   9.5995951e-01
   7.2000000e+02   9.5949787e-01
   7.1800000e+02   9.5902759e-01
   7.1600000e+02   9.5855772e-01
   7.1400000e+02   9.5807779e-01
   7.1200000e+02   9.5758522e-01
   7.1000000e+02   9.5707077e-01
   7.0800000e+02   9.5654088e-01
   7.0600000e+02   9.5600152e-01
   7.0400000e+02   9.5545518e-01
   7.0200000e+02   9.5490193e-01
   7.0000000e+02   9.5432699e-01
   6.9800000e+02   9.5373464e-01
   6.9600000e+02   9.5311904e-01
   6.9400000e+02   9.5249641e-01
   6.9200000e+02   9.5186108e-01
   6.9000000e+02   9.5121092e-01
   6.8800000e+02   9.5052350e-01
   6.8600000e+02   9.4978756e-01
   6.8400000e+02   9.4903523e-01
   6.8200000e+02   9.4826740e-01
   6.8000000e+02   9.4748580e-01
   6.7800000e+02   9.4667381e-01
   6.7600000e+02   9.4582367e-01
   6.7400000e+02   9.4493979e-01
   6.7200000e+02   9.4403982e-01
   6.7000000e+02   9.4312680e-01
   6.6800000e+02   9.4219184e-01
   6.6600000e+02   9.4120640e-01
   6.6400000e+02   9.4016659e-01
   6.6200000e+02   9.3908644e-01
   6.6000000e+02   9.3799686e-01
   6.5800000e+02   9.3689078e-01
   6.5600000e+02   9.3574405e-01
   6.5400000e+02   9.3452132e-01
   6.5200000e+02   9.3321389e-01
   6.5000000e+02   9.3184900e-01
   6.4800000e+02   9.3046772e-01
   6.4600000e+02   9.2905939e-01
   6.4400000e+02   9.2756420e-01
   6.4200000e+02   9.2595643e-01
   6.4000000e+02   9.2426044e-01
   6.3800000e+02   9.2253447e-01
   6.3600000e+02   9.2079693e-01
   6.3400000e+02   9.1896713e-01
   6.3200000e+02   9.1698593e-01
   6.3000000e+02   9.1486794e-01
   6.2800000e+02   9.1267562e-01
   6.2600000e+02   9.1043240e-01
   6.2400000e+02   9.0810114e-01
   6.2200000e+02   9.0559584e-01
   6.2000000e+02   9.0284526e-01
   6.1800000e+02   8.9992756e-01
   6.1600000e+02   8.9695233e-01
   6.1400000e+02   8.9387262e-01
   6.1200000e+02   8.9053082e-01
   6.1000000e+02   8.8690490e-01
   6.0800000e+02   8.8311219e-01
   6.0600000e+02   8.7917113e-01
   6.0400000e+02   8.7499505e-01
   6.0200000e+02   8.7054116e-01
   6.0000000e+02   8.6584067e-01
   5.9800000e+02   8.6093009e-01
   5.9600000e+02   8.5576403e-01
   5.9400000e+02   8.5025418e-01
   5.9200000e+02   8.4439838e-01
   5.9000000e+02   8.3827692e-01
   5.8800000e+02   8.3190221e-01
   5.8600000e+02   8.2514083e-01
   5.8400000e+02   8.1786269e-01
   5.8200000e+02   8.1010008e-01
   5.8000000e+02   8.0195361e-01
   5.7800000e+02   7.9344952e-01
   5.7600000e+02   7.8459632e-01
   5.7400000e+02   7.7543741e-01
   5.7200000e+02   7.6584160e-01
   5.7000000e+02   7.5507647e-01
   5.6800000e+02   7.4093127e-01
   5.6600000e+02   7.4088824e-01
   5.6400000e+02   7.5026768e-01
   5.6200000e+02   7.6602280e-01
   5.6000000e+02   7.7403200e-01
   5.5800000e+02   7.8077942e-01
   5.5600000e+02   7.9200774e-01
   5.5400000e+02   8.0519438e-01
   5.5200000e+02   8.1769407e-01
   5.5000000e+02   8.2585800e-01
   5.4800000e+02   8.3339775e-01
   5.4600000e+02   8.4122628e-01
   5.4400000e+02   8.4878248e-01
   5.4200000e+02   8.5500348e-01
   5.4000000e+02   8.5974211e-01
   5.3800000e+02   8.6392772e-01
   5.3600000e+02   8.6842990e-01
   5.3400000e+02   8.7309015e-01
   5.3200000e+02   8.7721223e-01
   5.3000000e+02   8.8054150e-01
   5.2800000e+02   8.8335264e-01
   5.2600000e+02   8.8590586e-01
   5.2400000e+02   8.8820732e-01
   5.2200000e+02   8.9024472e-01
   5.2000000e+02   8.9219832e-01
   5.1800000e+02   8.9447045e-01
   5.1600000e+02   8.9511538e-01
   5.1400000e+02   8.9509332e-01
   5.1200000e+02   8.9427173e-01
   5.1000000e+02   8.9477479e-01
   5.0800000e+02   8.9553976e-01
   5.0600000e+02   8.9579999e-01
   5.0400000e+02   8.9536494e-01
   5.0200000e+02   8.9444518e-01
   5.0000000e+02   8.9351618e-01
   4.9800000e+02   8.9278060e-01
   4.9600000e+02   8.9176589e-01
   4.9400000e+02   8.9033109e-01
   4.9200000e+02   8.8888383e-01
   4.9000000e+02   8.8786292e-01
   4.8800000e+02   8.8716274e-01
   4.8600000e+02   8.8622266e-01
   4.8400000e+02   8.8473541e-01
   4.8200000e+02   8.8294327e-01
   4.8000000e+02   8.8128072e-01
   4.7800000e+02   8.7990761e-01
   4.7600000e+02   8.7871581e-01
   4.7400000e+02   8.7761217e-01
   4.7200000e+02   8.7659055e-01
   4.7000000e+02   8.7566566e-01
   4.6800000e+02   8.7480533e-01
   4.6600000e+02   8.7400424e-01
   4.6400000e+02   8.7327939e-01
   4.6200000e+02   8.7263155e-01
   4.6000000e+02   8.7204516e-01
   4.5800000e+02   8.7154126e-01
   4.5600000e+02   8.7111455e-01
   4.5400000e+02   8.7079155e-01
   4.5200000e+02   8.7052709e-01
   4.5000000e+02   8.7039113e-01
   4.4800000e+02   8.7031400e-01
   4.4600000e+02   8.7039781e-01
   4.4400000e+02   8.7053210e-01
   4.4200000e+02   8.7090021e-01
   4.4000000e+02   8.7132931e-01
   4.3800000e+02   8.7199628e-01
   4.3600000e+02   8.7271047e-01
   4.3400000e+02   8.7369084e-01
   4.3200000e+02   8.7482196e-01
   4.3000000e+02   8.7622452e-01
   4.2800000e+02   8.7800419e-01
   4.2600000e+02   8.7997770e-01
   4.2400000e+02   8.8358593e-01
   4.2200000e+02   8.8853532e-01
   4.2000000e+02   8.9362860e-01
   4.1800000e+02   8.9742690e-01
   4.1600000e+02   9.0129465e-01
   4.1400000e+02   9.0536827e-01
   4.1200000e+02   9.0895605e-01
   4.1000000e+02   9.1129637e-01
   4.0800000e+02   9.1297370e-01
   4.0600000e+02   9.1446376e-01
   4.0400000e+02   9.1583818e-01
   4.0200000e+02   9.1707456e-01
   4.0000000e+02   9.1826880e-01


==> Temperature-tunable metasurfaces/Data/LSPR_mes.dat <==
   4.0000000e+02   9.4259360e-01
   4.0100000e+02   9.1015027e-01
   4.0200000e+02   8.9266646e-01
   4.0300000e+02   8.9069890e-01
   4.0400000e+02   9.0044379e-01
   4.0500000e+02   9.0213510e-01
   4.0600000e+02   9.0210990e-01
   4.0700000e+02   8.9797280e-01
   4.0800000e+02   9.0037899e-01
   4.0900000e+02   9.0981840e-01
   4.1000000e+02   9.1121043e-01
   4.1100000e+02   9.1449334e-01
   4.1200000e+02   9.1501817e-01
   4.1300000e+02   9.1358531e-01
   4.1400000e+02   9.1601167e-01
   4.1500000e+02   9.2058717e-01
   4.1600000e+02   9.2445259e-01
   4.1700000e+02   9.2812082e-01
   4.1800000e+02   9.2786543e-01
   4.1900000e+02   9.2813162e-01
   4.2000000e+02   9.3076877e-01
   4.2100000e+02   9.2941898e-01
   4.2200000e+02   9.3168222e-01
   4.2300000e+02   9.2460891e-01
   4.2400000e+02   9.1849997e-01
   4.2500000e+02   9.2053952e-01
   4.2600000e+02   9.1398271e-01
   4.2700000e+02   9.1016676e-01
   4.2800000e+02   9.0758514e-01
   4.2900000e+02   9.0415646e-01
   4.3000000e+02   9.0352930e-01
   4.3100000e+02   8.9595781e-01
   4.3200000e+02   8.9339514e-01
   4.3300000e+02   8.9519208e-01
   4.3400000e+02   8.9493828e-01
   4.3500000e+02   8.9852638e-01
   4.3600000e+02   8.9875760e-01
   4.3700000e+02   9.0268487e-01
   4.3800000e+02   9.0104976e-01
   4.3900000e+02   9.0150923e-01
   4.4000000e+02   9.0125584e-01
   4.4100000e+02   9.0291113e-01
   4.4200000e+02   9.0025557e-01
   4.4300000e+02   9.0069101e-01
   4.4400000e+02   8.9816131e-01
   4.4500000e+02   8.9822287e-01
   4.4600000e+02   8.9435743e-01
   4.4700000e+02   8.9449527e-01
   4.4800000e+02   8.9234484e-01
   4.4900000e+02   8.9350697e-01
   4.5000000e+02   8.9024406e-01
   4.5100000e+02   8.8987269e-01
   4.5200000e+02   8.8731807e-01
   4.5300000e+02   8.8510022e-01
   4.5400000e+02   8.8677802e-01
   4.5500000e+02   8.8572224e-01
   4.5600000e+02   8.8478406e-01
   4.5700000e+02   8.8455950e-01
   4.5800000e+02   8.8168553e-01
   4.5900000e+02   8.8041381e-01
   4.6000000e+02   8.8241628e-01
   4.6100000e+02   8.8199338e-01
   4.6200000e+02   8.8284610e-01
   4.6300000e+02   8.7981972e-01
   4.6400000e+02   8.8030927e-01
   4.6500000e+02   8.7807919e-01
   4.6600000e+02   8.7594604e-01
   4.6700000e+02   8.7551064e-01
   4.6800000e+02   8.7510919e-01
   4.6900000e+02   8.7232429e-01
   4.7000000e+02   8.7168888e-01
   4.7100000e+02   8.7002684e-01
   4.7200000e+02   8.6646288e-01
   4.7300000e+02   8.6568224e-01
   4.7400000e+02   8.6474646e-01
   4.7500000e+02   8.6451736e-01
   4.7600000e+02   8.6278720e-01
   4.7700000e+02   8.6153876e-01
   4.7800000e+02   8.6134226e-01
   4.7900000e+02   8.6056948e-01
   4.8000000e+02   8.5983618e-01
   4.8100000e+02   8.6077366e-01
   4.8200000e+02   8.5967659e-01
   4.8300000e+02   8.5983242e-01
   4.8400000e+02   8.5892753e-01
   4.8500000e+02   8.5960732e-01
   4.8600000e+02   8.6063719e-01
   4.8700000e+02   8.5892656e-01
   4.8800000e+02   8.5868476e-01
   4.8900000e+02   8.5856628e-01
   4.9000000e+02   8.5807572e-01
   4.9100000e+02   8.5765192e-01
   4.9200000e+02   8.5767026e-01
   4.9300000e+02   8.5841608e-01
   4.9400000e+02   8.5854314e-01
   4.9500000e+02   8.5830289e-01
   4.9600000e+02   8.5916884e-01
   4.9700000e+02   8.5934948e-01
   4.9800000e+02   8.5902750e-01
   4.9900000e+02   8.6043276e-01
   5.0000000e+02   8.6140917e-01
   5.0100000e+02   8.6257937e-01
   5.0200000e+02   8.6241100e-01
   5.0300000e+02   8.6271011e-01
   5.0400000e+02   8.6412987e-01
   5.0500000e+02   8.6470509e-01
   5.0600000e+02   8.6480811e-01
   5.0700000e+02   8.6542674e-01
   5.0800000e+02   8.6557249e-01
   5.0900000e+02   8.6717601e-01
   5.1000000e+02   8.6784623e-01
   5.1100000e+02   8.6848060e-01
   5.1200000e+02   8.6936138e-01
   5.1300000e+02   8.6907422e-01
   5.1400000e+02   8.7046740e-01
   5.1500000e+02   8.7231504e-01
   5.1600000e+02   8.7297421e-01
   5.1700000e+02   8.7339708e-01
   5.1800000e+02   8.7258676e-01
   5.1900000e+02   8.7238018e-01
   5.2000000e+02   8.7326968e-01
   5.2100000e+02   8.7464184e-01
   5.2200000e+02   8.7612706e-01
   5.2300000e+02   8.7694786e-01
   5.2400000e+02   8.7769891e-01
   5.2500000e+02   8.8093593e-01
   5.2600000e+02   8.8451472e-01
   5.2700000e+02   8.8843368e-01
   5.2800000e+02   8.9116619e-01
   5.2900000e+02   8.9266394e-01
   5.3000000e+02   8.9225003e-01
   5.3100000e+02   8.9231898e-01
   5.3200000e+02   8.9270658e-01
   5.3300000e+02   8.9275037e-01
   5.3400000e+02   8.9138022e-01
   5.3500000e+02   8.8796471e-01
   5.3600000e+02   8.8413747e-01
   5.3700000e+02   8.8065083e-01
   5.3800000e+02   8.7821131e-01
   5.3900000e+02   8.7668133e-01
   5.4000000e+02   8.7517779e-01
   5.4100000e+02   8.7411247e-01
   5.4200000e+02   8.7343573e-01
   5.4300000e+02   8.7360923e-01
   5.4400000e+02   8.7590356e-01
   5.4500000e+02   8.7947520e-01
   5.4600000e+02   8.8444654e-01
   5.4700000e+02   8.8921926e-01
   5.4800000e+02   8.9513643e-01
   5.4900000e+02   8.9927900e-01
   5.5000000e+02   9.0224353e-01
   5.5100000e+02   9.0551439e-01
   5.5200000e+02   9.0798058e-01
   5.5300000e+02   9.0672056e-01
   5.5400000e+02   9.0158536e-01
   5.5500000e+02   8.9342540e-01
   5.5600000e+02   8.8248148e-01
   5.5700000e+02   8.6852908e-01
   5.5800000e+02   8.5446740e-01
   5.5900000e+02   8.3968260e-01
   5.6000000e+02   8.2346369e-01
   5.6100000e+02   8.0653598e-01
   5.6200000e+02   7.9217516e-01
   5.6300000e+02   7.8063476e-01
   5.6400000e+02   7.7115663e-01
   5.6500000e+02   7.6445062e-01
   5.6600000e+02   7.5968697e-01
   5.6700000e+02   7.5591834e-01
   5.6800000e+02   7.5367061e-01
   5.6900000e+02   7.5252678e-01
   5.7000000e+02   7.5241756e-01
   5.7100000e+02   7.5323749e-01
   5.7200000e+02   7.5420217e-01
   5.7300000e+02   7.5650072e-01
   5.7400000e+02   7.5883723e-01
   5.7500000e+02   7.6166322e-01
   5.7600000e+02   7.6565732e-01
   5.7700000e+02   7.6872660e-01
   5.7800000e+02   7.7234584e-01
   5.7900000e+02   7.7627032e-01
   5.8000000e+02   7.8035973e-01
   5.8100000e+02   7.8491462e-01
   5.8200000e+02   7.8850354e-01
   5.8300000e+02   7.9220423e-01
   5.8400000e+02   7.9642036e-01
   5.8500000e+02   8.0017408e-01
   5.8600000e+02   8.0475432e-01
   5.8700000e+02   8.0878127e-01
   5.8800000e+02   8.1264000e-01
   5.8900000e+02   8.1600658e-01
   5.9000000e+02   8.1895350e-01
   5.9100000e+02   8.2219174e-01
   5.9200000e+02   8.2530990e-01
   5.9300000e+02   8.2831578e-01
   5.9400000e+02   8.3146929e-01
   5.9500000e+02   8.3440380e-01
   5.9600000e+02   8.3715831e-01
   5.9700000e+02   8.4022657e-01
   5.9800000e+02   8.4298282e-01
   5.9900000e+02   8.4610651e-01
   6.0000000e+02   8.4857734e-01
   6.0100000e+02   8.5220593e-01
   6.0200000e+02   8.5412011e-01
   6.0300000e+02   8.5639081e-01
   6.0400000e+02   8.5860627e-01
   6.0500000e+02   8.6116949e-01
   6.0600000e+02   8.6372283e-01
   6.0700000e+02   8.6641531e-01
   6.0800000e+02   8.6832262e-01
   6.0900000e+02   8.7141396e-01
   6.1000000e+02   8.7294862e-01
   6.1100000e+02   8.7513920e-01
   6.1200000e+02   8.7707318e-01
   6.1300000e+02   8.7852523e-01
   6.1400000e+02   8.8019959e-01
   6.1500000e+02   8.8197276e-01
   6.1600000e+02   8.8399071e-01
   6.1700000e+02   8.8603142e-01
   6.1800000e+02   8.8781597e-01
   6.1900000e+02   8.8952308e-01
   6.2000000e+02   8.9184372e-01
   6.2100000e+02   8.9338356e-01
   6.2200000e+02   8.9590783e-01
   6.2300000e+02   8.9773189e-01
   6.2400000e+02   8.9902977e-01
   6.2500000e+02   8.9932624e-01
   6.2600000e+02   9.0027420e-01
   6.2700000e+02   9.0087774e-01
   6.2800000e+02   9.0189199e-01
   6.2900000e+02   9.0306296e-01
   6.3000000e+02   9.0420359e-01
   6.3100000e+02   9.0494638e-01
   6.3200000e+02   9.0593237e-01
   6.3300000e+02   9.0716257e-01
   6.3400000e+02   9.0899378e-01
   6.3500000e+02   9.1115722e-01
   6.3600000e+02   9.1290672e-01
   6.3700000e+02   9.1469666e-01
   6.3800000e+02   9.1541563e-01
   6.3900000e+02   9.1679822e-01
   6.4000000e+02   9.1761037e-01
   6.4100000e+02   9.1819228e-01
   6.4200000e+02   9.1908582e-01
   6.4300000e+02   9.1958680e-01
   6.4400000e+02   9.1944687e-01
   6.4500000e+02   9.1966423e-01
   6.4600000e+02   9.2040859e-01
   6.4700000e+02   9.2135739e-01
   6.4800000e+02   9.2131433e-01
   6.4900000e+02   9.2144523e-01
   6.5000000e+02   9.2241367e-01
   6.5100000e+02   9.2315778e-01
   6.5200000e+02   9.2347008e-01
   6.5300000e+02   9.2505660e-01
   6.5400000e+02   9.2619193e-01
   6.5500000e+02   9.2671950e-01
   6.5600000e+02   9.2712468e-01
   6.5700000e+02   9.2884334e-01
   6.5800000e+02   9.2997388e-01
   6.5900000e+02   9.3116136e-01
   6.6000000e+02   9.3132440e-01
   6.6100000e+02   9.3243719e-01
   6.6200000e+02   9.3251670e-01
   6.6300000e+02   9.3306662e-01
   6.6400000e+02   9.3300300e-01
   6.6500000e+02   9.3328093e-01
   6.6600000e+02   9.3333121e-01
   6.6700000e+02   9.3444470e-01
   6.6800000e+02   9.3389316e-01
   6.6900000e+02   9.3463567e-01
   6.7000000e+02   9.3567306e-01
   6.7100000e+02   9.3593628e-01
   6.7200000e+02   9.3642144e-01
   6.7300000e+02   9.3765441e-01
   6.7400000e+02   9.3852597e-01
   6.7500000e+02   9.3860124e-01
   6.7600000e+02   9.3898658e-01
   6.7700000e+02   9.4030700e-01
   6.7800000e+02   9.4091484e-01
   6.7900000e+02   9.4095170e-01
   6.8000000e+02   9.4183734e-01
   6.8100000e+02   9.4142227e-01
   6.8200000e+02   9.4170989e-01
   6.8300000e+02   9.4186590e-01
   6.8400000e+02   9.4343832e-01
   6.8500000e+02   9.4335819e-01
   6.8600000e+02   9.4317912e-01
   6.8700000e+02   9.4300423e-01
   6.8800000e+02   9.4379758e-01
   6.8900000e+02   9.4385761e-01
   6.9000000e+02   9.4526117e-01
   6.9100000e+02   9.4572934e-01
   6.9200000e+02   9.4615987e-01
   6.9300000e+02   9.4571343e-01
   6.9400000e+02   9.4609549e-01
   6.9500000e+02   9.4686084e-01
   6.9600000e+02   9.4764750e-01
   6.9700000e+02   9.4767122e-01
   6.9800000e+02   9.4835936e-01
   6.9900000e+02   9.4852880e-01
   7.0000000e+02   9.4910348e-01
   7.0100000e+02   9.4966952e-01
   7.0200000e+02   9.5013792e-01
   7.0300000e+02   9.5034731e-01
   7.0400000e+02   9.5038876e-01
   7.0500000e+02   9.5073529e-01
   7.0600000e+02   9.5150076e-01
   7.0700000e+02   9.5114702e-01
   7.0800000e+02   9.5085399e-01
   7.0900000e+02   9.5054153e-01
   7.1000000e+02   9.5091901e-01
   7.1100000e+02   9.5139327e-01
   7.1200000e+02   9.5165791e-01
   7.1300000e+02   9.5205411e-01
   7.1400000e+02   9.5171169e-01
   7.1500000e+02   9.5077954e-01
   7.1600000e+02   9.5153072e-01
   7.1700000e+02   9.5220399e-01
   7.1800000e+02   9.5252464e-01
   7.1900000e+02   9.5308578e-01
   7.2000000e+02   9.5367822e-01
   7.2100000e+02   9.5437589e-01
   7.2200000e+02   9.5446041e-01
   7.2300000e+02   9.5490950e-01
   7.2400000e+02   9.5593533e-01
   7.2500000e+02   9.5543677e-01
   7.2600000e+02   9.5513909e-01
   7.2700000e+02   9.5468493e-01
   7.2800000e+02   9.5468933e-01
   7.2900000e+02   9.5362123e-01
   7.3000000e+02   9.5309432e-01
   7.3100000e+02   9.5347009e-01
   7.3200000e+02   9.5361907e-01
   7.3300000e+02   9.5297761e-01
   7.3400000e+02   9.5259494e-01
   7.3500000e+02   9.5271813e-01
   7.3600000e+02   9.5369460e-01
   7.3700000e+02   9.5376614e-01
   7.3800000e+02   9.5409371e-01
   7.3900000e+02   9.5403011e-01
   7.4000000e+02   9.5459332e-01
   7.4100000e+02   9.5544297e-01
   7.4200000e+02   9.5626202e-01
   7.4300000e+02   9.5704979e-01
   7.4400000e+02   9.5699993e-01
   7.4500000e+02   9.5750486e-01
   7.4600000e+02   9.5786227e-01
   7.4700000e+02   9.5879673e-01
   7.4800000e+02   9.6009686e-01
   7.4900000e+02   9.6025463e-01
   7.5000000e+02   9.6088213e-01
   7.5100000e+02   9.6160121e-01
   7.5200000e+02   9.6252579e-01
   7.5300000e+02   9.6339163e-01
   7.5400000e+02   9.6336188e-01
   7.5500000e+02   9.6351198e-01
   7.5600000e+02   9.6390083e-01
   7.5700000e+02   9.6413464e-01
   7.5800000e+02   9.6337769e-01
   7.5900000e+02   9.6264302e-01
   7.6000000e+02   9.6283874e-01
   7.6100000e+02   9.6326683e-01
   7.6200000e+02   9.6298171e-01
   7.6300000e+02   9.6330284e-01
   7.6400000e+02   9.6360766e-01
   7.6500000e+02   9.6378959e-01
   7.6600000e+02   9.6310303e-01
   7.6700000e+02   9.6407427e-01
   7.6800000e+02   9.6424229e-01
   7.6900000e+02   9.6397411e-01
   7.7000000e+02   9.6336739e-01
   7.7100000e+02   9.6338717e-01
   7.7200000e+02   9.6235490e-01
   7.7300000e+02   9.6166952e-01
   7.7400000e+02   9.6143284e-01
   7.7500000e+02   9.6197469e-01
   7.7600000e+02   9.6184543e-01
   7.7700000e+02   9.6169469e-01
   7.7800000e+02   9.6058000e-01
   7.7900000e+02   9.6018532e-01
   7.8000000e+02   9.6055653e-01
   7.8100000e+02   9.6093560e-01
   7.8200000e+02   9.6074370e-01
   7.8300000e+02   9.6089799e-01
   7.8400000e+02   9.6190012e-01
   7.8500000e+02   9.6288059e-01
   7.8600000e+02   9.6385807e-01
   7.8700000e+02   9.6529917e-01
   7.8800000e+02   9.6608364e-01
   7.8900000e+02   9.6501089e-01
   7.9000000e+02   9.6636847e-01
   7.9100000e+02   9.6696401e-01
   7.9200000e+02   9.6810227e-01
   7.9300000e+02   9.6767977e-01
   7.9400000e+02   9.6675621e-01
   7.9500000e+02   9.6457449e-01
   7.9600000e+02   9.6320343e-01
   7.9700000e+02   9.6264842e-01
   7.9800000e+02   9.6377789e-01
   7.9900000e+02   9.6298299e-01
   8.0000000e+02   9.6294413e-01
   8.0100000e+02   9.6082077e-01
   8.0200000e+02   9.6055537e-01
   8.0300000e+02   9.5965374e-01
   8.0400000e+02   9.6057397e-01
   8.0500000e+02   9.6229280e-01
   8.0600000e+02   9.6379113e-01
   8.0700000e+02   9.6441552e-01
   8.0800000e+02   9.6298137e-01
   8.0900000e+02   9.6265898e-01
   8.1000000e+02   9.6317741e-01
   8.1100000e+02   9.6299036e-01
   8.1200000e+02   9.6578057e-01
   8.1300000e+02   9.6679804e-01
   8.1400000e+02   9.6622184e-01
   8.1500000e+02   9.6602258e-01
   8.1600000e+02   9.6561499e-01
   8.1700000e+02   9.6705258e-01
   8.1800000e+02   9.6783778e-01
   8.1900000e+02   9.6788279e-01
   8.2000000e+02   9.6881577e-01
   8.2100000e+02   9.6620803e-01
   8.2200000e+02   9.6605547e-01
   8.2300000e+02   9.6610336e-01
   8.2400000e+02   9.6574677e-01
   8.2500000e+02   9.6644308e-01
   8.2600000e+02   9.6613246e-01
   8.2700000e+02   9.6557547e-01
   8.2800000e+02   9.6694662e-01
   8.2900000e+02   9.6580463e-01
   8.3000000e+02   9.6574000e-01
   8.3100000e+02   9.6561037e-01
   8.3200000e+02   9.6608583e-01
   8.3300000e+02   9.6698162e-01
   8.3400000e+02   9.6570374e-01
   8.3500000e+02   9.6470193e-01
   8.3600000e+02   9.6436041e-01
   8.3700000e+02   9.6506103e-01
   8.3800000e+02   9.6580234e-01
   8.3900000e+02   9.6672569e-01
   8.4000000e+02   9.6639562e-01
   8.4100000e+02   9.6612926e-01
   8.4200000e+02   9.6513634e-01
   8.4300000e+02   9.6644604e-01
   8.4400000e+02   9.6656528e-01
   8.4500000e+02   9.6670109e-01
   8.4600000e+02   9.6569147e-01
   8.4700000e+02   9.6597672e-01
   8.4800000e+02   9.6522510e-01
   8.4900000e+02   9.6597822e-01
   8.5000000e+02   9.6674753e-01
   8.5100000e+02   9.6796298e-01
   8.5200000e+02   9.6680494e-01
   8.5300000e+02   9.6795303e-01
   8.5400000e+02   9.6969954e-01
   8.5500000e+02   9.6976512e-01
   8.5600000e+02   9.6940616e-01
   8.5700000e+02   9.7028311e-01
   8.5800000e+02   9.7000823e-01
   8.5900000e+02   9.6952890e-01
   8.6000000e+02   9.6839192e-01
   8.6100000e+02   9.6972850e-01
   8.6200000e+02   9.7185071e-01
   8.6300000e+02   9.7096381e-01
   8.6400000e+02   9.7023507e-01
   8.6500000e+02   9.6964872e-01
   8.6600000e+02   9.7061801e-01
   8.6700000e+02   9.7127303e-01
   8.6800000e+02   9.7097547e-01
   8.6900000e+02   9.7206741e-01
   8.7000000e+02   9.7220680e-01
   8.7100000e+02   9.7035662e-01
   8.7200000e+02   9.7069042e-01
   8.7300000e+02   9.7219482e-01
   8.7400000e+02   9.7310300e-01
   8.7500000e+02   9.7299540e-01
   8.7600000e+02   9.7383779e-01
   8.7700000e+02   9.7404279e-01
   8.7800000e+02   9.7256831e-01
   8.7900000e+02   9.7353663e-01
   8.8000000e+02   9.7354549e-01
   8.8100000e+02   9.7318039e-01
   8.8200000e+02   9.7263653e-01
   8.8300000e+02   9.7367254e-01
   8.8400000e+02   9.7317079e-01
   8.8500000e+02   9.7358618e-01
   8.8600000e+02   9.7528796e-01
   8.8700000e+02   9.7720810e-01
   8.8800000e+02   9.7525964e-01
   8.8900000e+02   9.7612388e-01
   8.9000000e+02   9.7616280e-01
   8.9100000e+02   9.7668332e-01
   8.9200000e+02   9.7710368e-01
   8.9300000e+02   9.7758689e-01
   8.9400000e+02   9.7641418e-01
   8.9500000e+02   9.7500541e-01
   8.9600000e+02   9.7534676e-01
   8.9700000e+02   9.7649790e-01
   8.9800000e+02   9.7288937e-01
   8.9900000e+02   9.7136340e-01
   9.1000000e+02   9.8227180e-01
   9.1100000e+02   9.8250670e-01
   9.1200000e+02   9.8274160e-01
   9.1300000e+02   9.8297650e-01
   9.1400000e+02   9.8321140e-01
   9.1500000e+02   9.8344640e-01
   9.1600000e+02   9.8360070e-01
   9.1700000e+02   9.8365820e-01
   9.1800000e+02   9.8371570e-01
   9.1900000e+02   9.8377320e-01
   9.2000000e+02   9.8383070e-01
   9.2100000e+02   9.8388820e-01
   9.2200000e+02   9.8390810e-01
   9.2300000e+02   9.8364940e-01
   9.2400000e+02   9.8339060e-01
   9.2500000e+02   9.8313190e-01
   9.2600000e+02   9.8287320e-01
   9.2700000e+02   9.8261440e-01
   9.2800000e+02   9.8235570e-01
   9.2900000e+02   9.8275040e-01
   9.3000000e+02   9.8332300e-01
   9.3100000e+02   9.8389560e-01
   9.3200000e+02   9.8446820e-01
   9.3300000e+02   9.8504090e-01
   9.3400000e+02   9.8561360e-01
   9.3500000e+02   9.8585410e-01
   9.3600000e+02   9.8569530e-01
   9.3700000e+02   9.8553660e-01
   9.3800000e+02   9.8537780e-01
   9.3900000e+02   9.8521900e-01
   9.4000000e+02   9.8506020e-01
   9.4100000e+02   9.8491810e-01
   9.4200000e+02   9.8489480e-01
   9.4300000e+02   9.8487150e-01
   9.4400000e+02   9.8484830e-01
   9.4500000e+02   9.8482490e-01
   9.4600000e+02   9.8480160e-01
   9.4700000e+02   9.8477840e-01
   9.4800000e+02   9.8495590e-01
   9.4900000e+02   9.8518550e-01
   9.5000000e+02   9.8541530e-01
   9.5100000e+02   9.8564490e-01
   9.5200000e+02   9.8587460e-01
   9.5300000e+02   9.8610430e-01
   9.5400000e+02   9.8621530e-01
   9.5500000e+02   9.8619000e-01
   9.5600000e+02   9.8616460e-01
   9.5700000e+02   9.8613920e-01
   9.5800000e+02   9.8611380e-01
   9.5900000e+02   9.8608850e-01
   9.6000000e+02   9.8610050e-01
   9.6100000e+02   9.8634740e-01
   9.6200000e+02   9.8659440e-01
   9.6300000e+02   9.8684140e-01
   9.6400000e+02   9.8708840e-01
   9.6500000e+02   9.8733540e-01
   9.6600000e+02   9.8758230e-01
   9.6700000e+02   9.8731520e-01
   9.6800000e+02   9.8692830e-01
   9.6900000e+02   9.8654130e-01
   9.7000000e+02   9.8615430e-01
   9.7100000e+02   9.8576740e-01
   9.7200000e+02   9.8538040e-01
   9.7300000e+02   9.8524640e-01
   9.7400000e+02   9.8537970e-01
   9.7500000e+02   9.8551320e-01
   9.7600000e+02   9.8564650e-01
   9.7700000e+02   9.8578000e-01
   9.7800000e+02   9.8591330e-01
   9.7900000e+02   9.8604370e-01
   9.8000000e+02   9.8615850e-01
   9.8100000e+02   9.8627330e-01
   9.8200000e+02   9.8638810e-01
   9.8300000e+02   9.8650290e-01
   9.8400000e+02   9.8661770e-01
   9.8500000e+02   9.8673250e-01
   9.8600000e+02   9.8682400e-01
   9.8700000e+02   9.8691090e-01
   9.8800000e+02   9.8699790e-01
   9.8900000e+02   9.8708490e-01
   9.9000000e+02   9.8717190e-01
   9.9100000e+02   9.8725880e-01
   9.9200000e+02   9.8728270e-01
   9.9300000e+02   9.8724750e-01
   9.9400000e+02   9.8721220e-01
   9.9500000e+02   9.8717690e-01
   9.9600000e+02   9.8714160e-01
   9.9700000e+02   9.8710630e-01
   9.9800000e+02   9.8708690e-01
   9.9900000e+02   9.8713330e-01
   1.0000000e+03   9.8717960e-01
   1.0010000e+03   9.8722600e-01
   1.0020000e+03   9.8727230e-01
   1.0030000e+03   9.8731860e-01
   1.0040000e+03   9.8736500e-01
   1.0050000e+03   9.8735920e-01
   1.0060000e+03   9.8734600e-01
   1.0070000e+03   9.8733290e-01
   1.0080000e+03   9.8731970e-01
   1.0090000e+03   9.8730660e-01
   1.0100000e+03   9.8729340e-01
   1.0110000e+03   9.8735030e-01
   1.0120000e+03   9.8746290e-01
   1.0130000e+03   9.8757550e-01
   1.0140000e+03   9.8768810e-01
   1.0150000e+03   9.8780080e-01
   1.0160000e+03   9.8791340e-01
   1.0170000e+03   9.8799800e-01
   1.0180000e+03   9.8799420e-01
   1.0190000e+03   9.8799040e-01
   1.0200000e+03   9.8798660e-01
   1.0210000e+03   9.8798280e-01
   1.0220000e+03   9.8797900e-01
   1.0230000e+03   9.8797520e-01
   1.0240000e+03   9.8790230e-01
   1.0250000e+03   9.8782360e-01
   1.0260000e+03   9.8774500e-01
   1.0270000e+03   9.8766630e-01
   1.0280000e+03   9.8758770e-01
   1.0290000e+03   9.8750900e-01
   1.0300000e+03   9.8731250e-01
   1.0310000e+03   9.8704020e-01
   1.0320000e+03   9.8676770e-01
   1.0330000e+03   9.8649540e-01
   1.0340000e+03   9.8622290e-01
   1.0350000e+03   9.8595050e-01
   1.0360000e+03   9.8582050e-01
   1.0370000e+03   9.8603260e-01
   1.0380000e+03   9.8624470e-01
   1.0390000e+03   9.8645680e-01
   1.0400000e+03   9.8666890e-01
   1.0410000e+03   9.8688090e-01
   1.0420000e+03   9.8709300e-01
   1.0430000e+03   9.8707440e-01
   1.0440000e+03   9.8705140e-01
   1.0450000e+03   9.8702840e-01
   1.0460000e+03   9.8700540e-01
   1.0470000e+03   9.8698230e-01
   1.0480000e+03   9.8695930e-01
   1.0490000e+03   9.8679790e-01
   1.0500000e+03   9.8656780e-01
   1.0510000e+03   9.8633790e-01
   1.0520000e+03   9.8610790e-01
   1.0530000e+03   9.8587790e-01
   1.0540000e+03   9.8564800e-01
   1.0550000e+03   9.8550080e-01
   1.0560000e+03   9.8550160e-01
   1.0570000e+03   9.8550220e-01
   1.0580000e+03   9.8550300e-01
   1.0590000e+03   9.8550370e-01
   1.0600000e+03   9.8550450e-01
   1.0610000e+03   9.8549580e-01
   1.0620000e+03   9.8530400e-01
   1.0630000e+03   9.8511240e-01
   1.0640000e+03   9.8492070e-01
   1.0650000e+03   9.8472900e-01
   1.0660000e+03   9.8453730e-01
   1.0670000e+03   9.8434560e-01
   1.0680000e+03   9.8432270e-01
   1.0690000e+03   9.8435890e-01
   1.0700000e+03   9.8439500e-01
   1.0710000e+03   9.8443120e-01
   1.0720000e+03   9.8446720e-01
   1.0730000e+03   9.8450340e-01
   1.0740000e+03   9.8426540e-01
   1.0750000e+03   9.8366990e-01
   1.0760000e+03   9.8307440e-01
   1.0770000e+03   9.8247890e-01
   1.0780000e+03   9.8188340e-01
   1.0790000e+03   9.8128790e-01
   1.0800000e+03   9.8058200e-01
   1.0810000e+03   9.7911750e-01
   1.0820000e+03   9.7765300e-01
   1.0830000e+03   9.7618840e-01
   1.0840000e+03   9.7472390e-01
   1.0850000e+03   9.7325940e-01
   1.0860000e+03   9.7179470e-01
   1.0870000e+03   9.7027370e-01
   1.0880000e+03   9.6874040e-01
   1.0890000e+03   9.6720700e-01
   1.0900000e+03   9.6567380e-01
   1.0910000e+03   9.6414050e-01
   1.0920000e+03   9.6260710e-01
   1.0930000e+03   9.6277040e-01
   1.0940000e+03   9.6450580e-01
   1.0950000e+03   9.6624130e-01
   1.0960000e+03   9.6797670e-01
   1.0970000e+03   9.6971210e-01
   1.0980000e+03   9.7144750e-01
   1.0990000e+03   9.7339880e-01
   1.1000000e+03   9.7613360e-01
   1.1010000e+03   9.7886840e-01
   1.1020000e+03   9.8160320e-01
   1.1030000e+03   9.8433800e-01
   1.1040000e+03   9.8707280e-01
   1.1050000e+03   9.8980760e-01
   1.1060000e+03   9.9046300e-01
   1.1070000e+03   9.9092270e-01
   1.1080000e+03   9.9138240e-01
   1.1090000e+03   9.9184200e-01
   1.1100000e+03   9.9230160e-01
   1.1110000e+03   9.9276130e-01
   1.1120000e+03   9.9324970e-01
   1.1130000e+03   9.9375630e-01
   1.1140000e+03   9.9426280e-01
   1.1150000e+03   9.9476940e-01
   1.1160000e+03   9.9527600e-01
   1.1170000e+03   9.9578250e-01
   1.1180000e+03   9.9603230e-01
   1.1190000e+03   9.9572360e-01
   1.1200000e+03   9.9541500e-01
   1.1210000e+03   9.9510640e-01
   1.1220000e+03   9.9479770e-01
   1.1230000e+03   9.9448900e-01
   1.1240000e+03   9.9419030e-01
   1.1250000e+03   9.9446730e-01
   1.1260000e+03   9.9474430e-01
   1.1270000e+03   9.9502140e-01
   1.1280000e+03   9.9529850e-01
   1.1290000e+03   9.9557560e-01
   1.1300000e+03   9.9585260e-01
   1.1310000e+03   9.9601890e-01
   1.1320000e+03   9.9614220e-01
   1.1330000e+03   9.9626540e-01
   1.1340000e+03   9.9638870e-01
   1.1350000e+03   9.9651200e-01
   1.1360000e+03   9.9663520e-01
   1.1370000e+03   9.9667910e-01
   1.1380000e+03   9.9661510e-01
   1.1390000e+03   9.9655110e-01
   1.1400000e+03   9.9648720e-01
   1.1410000e+03   9.9642320e-01
   1.1420000e+03   9.9635920e-01
   1.1430000e+03   9.9631290e-01
   1.1440000e+03   9.9638550e-01
   1.1450000e+03   9.9645820e-01
   1.1460000e+03   9.9653080e-01
   1.1470000e+03   9.9660350e-01
   1.1480000e+03   9.9667620e-01
   1.1490000e+03   9.9674890e-01
   1.1500000e+03   9.9687290e-01
   1.1510000e+03   9.9700700e-01
   1.1520000e+03   9.9714110e-01
   1.1530000e+03   9.9727520e-01
   1.1540000e+03   9.9740930e-01
   1.1550000e+03   9.9754330e-01
   1.1560000e+03   9.9745370e-01
   1.1570000e+03   9.9717630e-01
   1.1580000e+03   9.9689900e-01
   1.1590000e+03   9.9662160e-01
   1.1600000e+03   9.9634430e-01
   1.1610000e+03   9.9606690e-01
   1.1620000e+03   9.9584040e-01
   1.1630000e+03   9.9576480e-01
   1.1640000e+03   9.9568920e-01
   1.1650000e+03   9.9561370e-01
   1.1660000e+03   9.9553820e-01
   1.1670000e+03   9.9546260e-01
   1.1680000e+03   9.9538700e-01
   1.1690000e+03   9.9554290e-01
   1.1700000e+03   9.9570790e-01
   1.1710000e+03   9.9587300e-01
   1.1720000e+03   9.9603810e-01
   1.1730000e+03   9.9620310e-01
   1.1740000e+03   9.9636820e-01
   1.1750000e+03   9.9644490e-01
   1.1760000e+03   9.9647900e-01
   1.1770000e+03   9.9651300e-01
   1.1780000e+03   9.9654700e-01
   1.1790000e+03   9.9658110e-01
   1.1800000e+03   9.9661510e-01
   1.1810000e+03   9.9671070e-01
   1.1820000e+03   9.9690420e-01
   1.1830000e+03   9.9709770e-01
   1.1840000e+03   9.9729120e-01
   1.1850000e+03   9.9748470e-01
   1.1860000e+03   9.9767810e-01
   1.1870000e+03   9.9783680e-01
   1.1880000e+03   9.9767920e-01
   1.1890000e+03   9.9752150e-01
   1.1900000e+03   9.9736380e-01
   1.1910000e+03   9.9720610e-01
   1.1920000e+03   9.9704840e-01
   1.1930000e+03   9.9689080e-01
   1.1940000e+03   9.9703790e-01
   1.1950000e+03   9.9725460e-01
   1.1960000e+03   9.9747140e-01
   1.1970000e+03   9.9768810e-01
   1.1980000e+03   9.9790490e-01
   1.1990000e+03   9.9812160e-01
   1.2000000e+03   9.9813440e-01
   1.2010000e+03   9.9796630e-01
   1.2020000e+03   9.9779820e-01
   1.2030000e+03   9.9763000e-01
   1.2040000e+03   9.9746190e-01
   1.2050000e+03   9.9729380e-01
   1.2060000e+03   9.9725030e-01
   1.2070000e+03   9.9758670e-01
   1.2080000e+03   9.9792300e-01
   1.2090000e+03   9.9825940e-01
   1.2100000e+03   9.9859580e-01
   1.2110000e+03   9.9893220e-01
   1.2120000e+03   9.9926860e-01
   1.2130000e+03   9.9915090e-01
   1.2140000e+03   9.9901680e-01
   1.2150000e+03   9.9888280e-01
   1.2160000e+03   9.9874860e-01
   1.2170000e+03   9.9861450e-01
   1.2180000e+03   9.9848040e-01
   1.2190000e+03   9.9835900e-01
   1.2200000e+03   9.9824340e-01
   1.2210000e+03   9.9812780e-01
   1.2220000e+03   9.9801220e-01
   1.2230000e+03   9.9789660e-01
   1.2240000e+03   9.9778100e-01
   1.2250000e+03   9.9783810e-01
   1.2260000e+03   9.9814900e-01
   1.2270000e+03   9.9845990e-01
   1.2280000e+03   9.9877080e-01
   1.2290000e+03   9.9908160e-01
   1.2300000e+03   9.9939250e-01
   1.2310000e+03   9.9962480e-01
   1.2320000e+03   9.9931180e-01
   1.2330000e+03   9.9899890e-01
   1.2340000e+03   9.9868580e-01
   1.2350000e+03   9.9837290e-01
   1.2360000e+03   9.9805990e-01
   1.2370000e+03   9.9774690e-01
   1.2380000e+03   9.9771700e-01
   1.2390000e+03   9.9773740e-01
   1.2400000e+03   9.9775790e-01
   1.2410000e+03   9.9777830e-01
   1.2420000e+03   9.9779880e-01
   1.2430000e+03   9.9781920e-01
   1.2440000e+03   9.9769530e-01
   1.2450000e+03   9.9746390e-01
   1.2460000e+03   9.9723250e-01
   1.2470000e+03   9.9700110e-01
   1.2480000e+03   9.9676960e-01
   1.2490000e+03   9.9653820e-01
   1.2500000e+03   9.9646840e-01
   1.2510000e+03   9.9677910e-01
   1.2520000e+03   9.9708980e-01
   1.2530000e+03   9.9740060e-01
   1.2540000e+03   9.9771130e-01
   1.2550000e+03   9.9802210e-01
   1.2560000e+03   9.9831970e-01
   1.2570000e+03   9.9810590e-01
   1.2580000e+03   9.9789220e-01
   1.2590000e+03   9.9767830e-01
   1.2600000e+03   9.9746450e-01
   1.2610000e+03   9.9725070e-01
   1.2620000e+03   9.9703700e-01
   1.2630000e+03   9.9686840e-01
   1.2640000e+03   9.9671480e-01
   1.2650000e+03   9.9656120e-01
   1.2660000e+03   9.9640750e-01
   1.2670000e+03   9.9625400e-01
   1.2680000e+03   9.9610030e-01
   1.2690000e+03   9.9600110e-01
   1.2700000e+03   9.9596050e-01
   1.2710000e+03   9.9591990e-01
   1.2720000e+03   9.9587930e-01
   1.2730000e+03   9.9583870e-01
   1.2740000e+03   9.9579810e-01
   1.2750000e+03   9.9577220e-01
   1.2760000e+03   9.9580160e-01
   1.2770000e+03   9.9583090e-01
   1.2780000e+03   9.9586030e-01
   1.2790000e+03   9.9588970e-01
   1.2800000e+03   9.9591900e-01
   1.2810000e+03   9.9594830e-01
   1.2820000e+03   9.9621410e-01
   1.2830000e+03   9.9649440e-01
   1.2840000e+03   9.9677480e-01
   1.2850000e+03   9.9705520e-01
   1.2860000e+03   9.9733550e-01
   1.2870000e+03   9.9761590e-01
   1.2880000e+03   9.9789510e-01
   1.2890000e+03   9.9817360e-01
   1.2900000e+03   9.9845220e-01
   1.2910000e+03   9.9873080e-01
   1.2920000e+03   9.9900940e-01
   1.2930000e+03   9.9928790e-01
   1.2940000e+03   9.9936400e-01
   1.2950000e+03   9.9914610e-01
   1.2960000e+03   9.9892830e-01
   1.2970000e+03   9.9871040e-01
   1.2980000e+03   9.9849250e-01
   1.2990000e+03   9.9827460e-01
   1.3000000e+03   9.9807780e-01
   1.3010000e+03   9.9800820e-01
   1.3020000e+03   9.9793860e-01
   1.3030000e+03   9.9786900e-01
   1.3040000e+03   9.9779940e-01
   1.3050000e+03   9.9772980e-01
   1.3060000e+03   9.9766010e-01
   1.3070000e+03   9.9756170e-01
   1.3080000e+03   9.9745930e-01
   1.3090000e+03   9.9735690e-01
   1.3100000e+03   9.9725450e-01
   1.3110000e+03   9.9715200e-01
   1.3120000e+03   9.9704960e-01
   1.3130000e+03   9.9717890e-01
   1.3140000e+03   9.9745320e-01
   1.3150000e+03   9.9772740e-01
   1.3160000e+03   9.9800170e-01
   1.3170000e+03   9.9827600e-01
   1.3180000e+03   9.9855030e-01
   1.3190000e+03   9.9862840e-01
   1.3200000e+03   9.9834720e-01
   1.3210000e+03   9.9806590e-01
   1.3220000e+03   9.9778460e-01
   1.3230000e+03   9.9750330e-01
   1.3240000e+03   9.9722200e-01
   1.3250000e+03   9.9698720e-01
   1.3260000e+03   9.9720560e-01
   1.3270000e+03   9.9742390e-01
   1.3280000e+03   9.9764240e-01
   1.3290000e+03   9.9786070e-01
   1.3300000e+03   9.9807910e-01
   1.3310000e+03   9.9829750e-01
   1.3320000e+03   9.9829770e-01
   1.3330000e+03   9.9825420e-01
   1.3340000e+03   9.9821060e-01
   1.3350000e+03   9.9816700e-01
   1.3360000e+03   9.9812350e-01
   1.3370000e+03   9.9808000e-01
   1.3380000e+03   9.9809640e-01
   1.3390000e+03   9.9815700e-01
   1.3400000e+03   9.9821780e-01
   1.3410000e+03   9.9827850e-01
   1.3420000e+03   9.9833920e-01
   1.3430000e+03   9.9839990e-01
   1.3440000e+03   9.9837360e-01
   1.3450000e+03   9.9816060e-01
   1.3460000e+03   9.9794760e-01
   1.3470000e+03   9.9773470e-01
   1.3480000e+03   9.9752170e-01
   1.3490000e+03   9.9730870e-01
   1.3500000e+03   9.9710940e-01
   1.3510000e+03   9.9711740e-01
   1.3520000e+03   9.9712540e-01
   1.3530000e+03   9.9713340e-01
   1.3540000e+03   9.9714130e-01
   1.3550000e+03   9.9714940e-01
   1.3560000e+03   9.9715740e-01
   1.3570000e+03   9.9725010e-01
   1.3580000e+03   9.9736320e-01
   1.3590000e+03   9.9747630e-01
   1.3600000e+03   9.9758930e-01
   1.3610000e+03   9.9770240e-01
   1.3620000e+03   9.9781550e-01
   1.3630000e+03   9.9800680e-01
   1.3640000e+03   9.9826130e-01
   1.3650000e+03   9.9851560e-01
   1.3660000e+03   9.9877000e-01
   1.3670000e+03   9.9902440e-01
   1.3680000e+03   9.9927880e-01
   1.3690000e+03   9.9946980e-01
   1.3700000e+03   9.9951360e-01
   1.3710000e+03   9.9955740e-01
   1.3720000e+03   9.9960120e-01
   1.3730000e+03   9.9964500e-01
   1.3740000e+03   9.9968890e-01
   1.3750000e+03   9.9972170e-01
   1.3760000e+03   9.9954700e-01
   1.3770000e+03   9.9937220e-01
   1.3780000e+03   9.9919750e-01
   1.3790000e+03   9.9902270e-01
   1.3800000e+03   9.9884800e-01
   1.3810000e+03   9.9867320e-01
   1.3820000e+03   9.9842900e-01
   1.3830000e+03   9.9816760e-01
   1.3840000e+03   9.9790610e-01
   1.3850000e+03   9.9764470e-01
   1.3860000e+03   9.9738320e-01
   1.3870000e+03   9.9712170e-01
   1.3880000e+03   9.9714330e-01
   1.3890000e+03   9.9739460e-01
   1.3900000e+03   9.9764600e-01
   1.3910000e+03   9.9789740e-01
   1.3920000e+03   9.9814870e-01
   1.3930000e+03   9.9840010e-01
   1.3940000e+03   9.9862350e-01
   1.3950000e+03   9.9878270e-01
   1.3960000e+03   9.9894200e-01
   1.3970000e+03   9.9910130e-01
   1.3980000e+03   9.9926060e-01
   1.3990000e+03   9.9941990e-01
   1.4000000e+03   9.9955820e-01
   1.4010000e+03   9.9935540e-01
   1.4020000e+03   9.9915260e-01
   1.4030000e+03   9.9894970e-01
   1.4040000e+03   9.9874690e-01
   1.4050000e+03   9.9854420e-01
   1.4060000e+03   9.9834140e-01
   1.4070000e+03   9.9836870e-01
   1.4080000e+03   9.9844890e-01
   1.4090000e+03   9.9852910e-01
   1.4100000e+03   9.9860920e-01
   1.4110000e+03   9.9868950e-01
   1.4120000e+03   9.9876970e-01
   1.4130000e+03   9.9881630e-01
   1.4140000e+03   9.9883740e-01
   1.4150000e+03   9.9885860e-01
   1.4160000e+03   9.9887970e-01
   1.4170000e+03   9.9890080e-01
   1.4180000e+03   9.9892200e-01
   1.4190000e+03   9.9889940e-01
   1.4200000e+03   9.9878630e-01
   1.4210000e+03   9.9867320e-01
   1.4220000e+03   9.9856020e-01
   1.4230000e+03   9.9844720e-01
   1.4240000e+03   9.9833410e-01
   1.4250000e+03   9.9823430e-01
   1.4260000e+03   9.9827750e-01
   1.4270000e+03   9.9832070e-01
   1.4280000e+03   9.9836390e-01
   1.4290000e+03   9.9840710e-01
   1.4300000e+03   9.9845020e-01
   1.4310000e+03   9.9849340e-01
   1.4320000e+03   9.9837750e-01
   1.4330000e+03   9.9823230e-01
   1.4340000e+03   9.9808720e-01
   1.4350000e+03   9.9794210e-01
   1.4360000e+03   9.9779700e-01
   1.4370000e+03   9.9765190e-01
   1.4380000e+03   9.9776250e-01
   1.4390000e+03   9.9803950e-01
   1.4400000e+03   9.9831640e-01
   1.4410000e+03   9.9859340e-01
   1.4420000e+03   9.9887040e-01
   1.4430000e+03   9.9914730e-01
   1.4440000e+03   9.9939740e-01
   1.4450000e+03   9.9960130e-01
   1.4460000e+03   9.9980510e-01
   1.4470000e+03   1.0000090e+00
   1.4480000e+03   1.0002130e+00
   1.4490000e+03   1.0004170e+00
   1.4500000e+03   1.0005340e+00
   1.4510000e+03   1.0000740e+00
   1.4520000e+03   9.9961360e-01
   1.4530000e+03   9.9915350e-01
   1.4540000e+03   9.9869340e-01
   1.4550000e+03   9.9823330e-01
   1.4560000e+03   9.9777330e-01
   1.4570000e+03   9.9798740e-01
   1.4580000e+03   9.9827990e-01
   1.4590000e+03   9.9857220e-01
   1.4600000e+03   9.9886470e-01
   1.4610000e+03   9.9915710e-01
   1.4620000e+03   9.9944950e-01
   1.4630000e+03   9.9958110e-01
   1.4640000e+03   9.9963070e-01
   1.4650000e+03   9.9968020e-01
   1.4660000e+03   9.9972970e-01
   1.4670000e+03   9.9977920e-01
   1.4680000e+03   9.9982870e-01
   1.4690000e+03   9.9971370e-01
   1.4700000e+03   9.9937940e-01
   1.4710000e+03   9.9904520e-01
   1.4720000e+03   9.9871090e-01
   1.4730000e+03   9.9837680e-01
   1.4740000e+03   9.9804250e-01
   1.4750000e+03   9.9780190e-01
   1.4760000e+03   9.9794270e-01
   1.4770000e+03   9.9808360e-01
   1.4780000e+03   9.9822450e-01
   1.4790000e+03   9.9836540e-01
   1.4800000e+03   9.9850630e-01
   1.4810000e+03   9.9864720e-01
   1.4820000e+03   9.9850520e-01
   1.4830000e+03   9.9835320e-01
   1.4840000e+03   9.9820120e-01
   1.4850000e+03   9.9804920e-01
   1.4860000e+03   9.9789730e-01
   1.4870000e+03   9.9774530e-01
   1.4880000e+03   9.9790770e-01
   1.4890000e+03   9.9818240e-01
   1.4900000e+03   9.9845700e-01
   1.4910000e+03   9.9873160e-01
   1.4920000e+03   9.9900630e-01
   1.4930000e+03   9.9928090e-01
   1.4940000e+03   9.9935050e-01
   1.4950000e+03   9.9922230e-01
   1.4960000e+03   9.9909420e-01
   1.4970000e+03   9.9896600e-01
   1.4980000e+03   9.9883780e-01
   1.4990000e+03   9.9870960e-01
   1.5000000e+03   9.9871090e-01
   1.5010000e+03   9.9904180e-01
   1.5020000e+03   9.9937270e-01
   1.5030000e+03   9.9970360e-01
   1.5040000e+03   1.0000340e+00
   1.5050000e+03   1.0003650e+00
   1.5060000e+03   1.0006620e+00
   1.5070000e+03   1.0003880e+00
   1.5080000e+03   1.0001140e+00
   1.5090000e+03   9.9983990e-01
   1.5100000e+03   9.9956580e-01
   1.5110000e+03   9.9929170e-01
   1.5120000e+03   9.9901760e-01
   1.5130000e+03   9.9910480e-01
   1.5140000e+03   9.9926510e-01
   1.5150000e+03   9.9942540e-01
   1.5160000e+03   9.9958570e-01
   1.5170000e+03   9.9974600e-01
   1.5180000e+03   9.9990640e-01
   1.5190000e+03   1.0000410e+00
   1.5200000e+03   1.0001580e+00
   1.5210000e+03   1.0002760e+00
   1.5220000e+03   1.0003930e+00
   1.5230000e+03   1.0005110e+00
   1.5240000e+03   1.0006280e+00
   1.5250000e+03   1.0005500e+00
   1.5260000e+03   1.0001620e+00
   1.5270000e+03   9.9977480e-01
   1.5280000e+03   9.9938710e-01
   1.5290000e+03   9.9899950e-01
   1.5300000e+03   9.9861180e-01
   1.5310000e+03   9.9828710e-01
   1.5320000e+03   9.9827890e-01
   1.5330000e+03   9.9827060e-01
   1.5340000e+03   9.9826240e-01
   1.5350000e+03   9.9825420e-01
   1.5360000e+03   9.9824600e-01
   1.5370000e+03   9.9823780e-01
   1.5380000e+03   9.9824980e-01
   1.5390000e+03   9.9826310e-01
   1.5400000e+03   9.9827640e-01
   1.5410000e+03   9.9828960e-01
   1.5420000e+03   9.9830280e-01
   1.5430000e+03   9.9831610e-01
   1.5440000e+03   9.9862360e-01
   1.5450000e+03   9.9904110e-01
   1.5460000e+03   9.9945850e-01
   1.5470000e+03   9.9987590e-01
   1.5480000e+03   1.0002930e+00
   1.5490000e+03   1.0007110e+00
   1.5500000e+03   1.0006080e+00
   1.5510000e+03   1.0000080e+00
   1.5520000e+03   9.9940840e-01
   1.5530000e+03   9.9880840e-01
   1.5540000e+03   9.9820840e-01
   1.5550000e+03   9.9760830e-01
   1.5560000e+03   9.9727330e-01
   1.5570000e+03   9.9756800e-01
   1.5580000e+03   9.9786280e-01
   1.5590000e+03   9.9815760e-01
   1.5600000e+03   9.9845240e-01
   1.5610000e+03   9.9874710e-01
   1.5620000e+03   9.9901860e-01
   1.5630000e+03   9.9902630e-01
   1.5640000e+03   9.9903400e-01
   1.5650000e+03   9.9904160e-01
   1.5660000e+03   9.9904930e-01
   1.5670000e+03   9.9905690e-01
   1.5680000e+03   9.9906460e-01
   1.5690000e+03   9.9886600e-01
   1.5700000e+03   9.9863600e-01
   1.5710000e+03   9.9840610e-01
   1.5720000e+03   9.9817610e-01
   1.5730000e+03   9.9794620e-01
   1.5740000e+03   9.9771620e-01
   1.5750000e+03   9.9758060e-01
   1.5760000e+03   9.9749470e-01
   1.5770000e+03   9.9740890e-01
   1.5780000e+03   9.9732310e-01
   1.5790000e+03   9.9723720e-01
   1.5800000e+03   9.9715130e-01
   1.5810000e+03   9.9720900e-01
   1.5820000e+03   9.9744580e-01
   1.5830000e+03   9.9768250e-01
   1.5840000e+03   9.9791920e-01
   1.5850000e+03   9.9815610e-01
   1.5860000e+03   9.9839280e-01
   1.5870000e+03   9.9862690e-01
   1.5880000e+03   9.9885210e-01
   1.5890000e+03   9.9907730e-01
   1.5900000e+03   9.9930250e-01
   1.5910000e+03   9.9952770e-01
   1.5920000e+03   9.9975300e-01
   1.5930000e+03   9.9997120e-01
   1.5940000e+03   9.9993300e-01
   1.5950000e+03   9.9989490e-01
   1.5960000e+03   9.9985670e-01
   1.5970000e+03   9.9981860e-01
   1.5980000e+03   9.9978040e-01
   1.5990000e+03   9.9974230e-01
   1.6000000e+03   9.9964940e-01
   1.6010000e+03   9.9954450e-01
   1.6020000e+03   9.9943960e-01
   1.6030000e+03   9.9933470e-01
   1.6040000e+03   9.9922980e-01
   1.6050000e+03   9.9912490e-01
   1.6060000e+03   9.9901320e-01
   1.6070000e+03   9.9889720e-01
   1.6080000e+03   9.9878140e-01
   1.6090000e+03   9.9866540e-01
   1.6100000e+03   9.9854940e-01
   1.6110000e+03   9.9843350e-01
   1.6120000e+03   9.9832010e-01
   1.6130000e+03   9.9821040e-01
   1.6140000e+03   9.9810070e-01
   1.6150000e+03   9.9799090e-01
   1.6160000e+03   9.9788120e-01
   1.6170000e+03   9.9777150e-01
   1.6180000e+03   9.9772090e-01
   1.6190000e+03   9.9789990e-01
   1.6200000e+03   9.9807880e-01
   1.6210000e+03   9.9825780e-01
   1.6220000e+03   9.9843680e-01
   1.6230000e+03   9.9861570e-01
   1.6240000e+03   9.9879530e-01
   1.6250000e+03   9.9916980e-01
   1.6260000e+03   9.9954440e-01
   1.6270000e+03   9.9991900e-01
   1.6280000e+03   1.0002940e+00
   1.6290000e+03   1.0006680e+00
   1.6300000e+03   1.0010430e+00
   1.6310000e+03   1.0010270e+00
   1.6320000e+03   1.0009150e+00
   1.6330000e+03   1.0008030e+00
   1.6340000e+03   1.0006900e+00
   1.6350000e+03   1.0005780e+00
   1.6360000e+03   1.0004660e+00
   1.6370000e+03   1.0001380e+00
   1.6380000e+03   9.9966710e-01
   1.6390000e+03   9.9919650e-01
   1.6400000e+03   9.9872590e-01
   1.6410000e+03   9.9825520e-01
   1.6420000e+03   9.9778470e-01
   1.6430000e+03   9.9754210e-01
   1.6440000e+03   9.9763590e-01
   1.6450000e+03   9.9772960e-01
   1.6460000e+03   9.9782340e-01
   1.6470000e+03   9.9791720e-01
   1.6480000e+03   9.9801090e-01
   1.6490000e+03   9.9808160e-01
   1.6500000e+03   9.9806340e-01
   1.6510000e+03   9.9804530e-01
   1.6520000e+03   9.9802720e-01
   1.6530000e+03   9.9800910e-01
   1.6540000e+03   9.9799100e-01
   1.6550000e+03   9.9797210e-01
   1.6560000e+03   9.9788860e-01
   1.6570000e+03   9.9780530e-01
   1.6580000e+03   9.9772180e-01
   1.6590000e+03   9.9763830e-01
   1.6600000e+03   9.9755490e-01
   1.6610000e+03   9.9747150e-01
   1.6620000e+03   9.9755010e-01
   1.6630000e+03   9.9766530e-01
   1.6640000e+03   9.9778050e-01
   1.6650000e+03   9.9789580e-01
   1.6660000e+03   9.9801100e-01
   1.6670000e+03   9.9812620e-01
   1.6680000e+03   9.9810260e-01
   1.6690000e+03   9.9799510e-01
   1.6700000e+03   9.9788760e-01
   1.6710000e+03   9.9778020e-01
   1.6720000e+03   9.9767270e-01
   1.6730000e+03   9.9756520e-01
   1.6740000e+03   9.9767280e-01
   1.6750000e+03   9.9806440e-01
   1.6760000e+03   9.9845600e-01
   1.6770000e+03   9.9884770e-01
   1.6780000e+03   9.9923930e-01
   1.6790000e+03   9.9963100e-01
   1.6800000e+03   9.9983980e-01
   1.6810000e+03   9.9946950e-01
   1.6820000e+03   9.9909920e-01
   1.6830000e+03   9.9872890e-01
   1.6840000e+03   9.9835850e-01
   1.6850000e+03   9.9798830e-01
   1.6860000e+03   9.9766830e-01
   1.6870000e+03   9.9830470e-01
   1.6880000e+03   9.9894110e-01
   1.6890000e+03   9.9957750e-01
   1.6900000e+03   1.0002140e+00
   1.6910000e+03   1.0008500e+00
   1.6920000e+03   1.0014870e+00
   1.6930000e+03   1.0010070e+00
   1.6940000e+03   1.0003480e+00
   1.6950000e+03   9.9969000e-01
   1.6960000e+03   9.9903160e-01
   1.6970000e+03   9.9837320e-01
   1.6980000e+03   9.9771480e-01
   1.6990000e+03   9.9777360e-01
   1.7000000e+03   9.9817760e-01
   1.7010000e+03   9.9858150e-01
   1.7020000e+03   9.9898560e-01
   1.7030000e+03   9.9938960e-01
   1.7040000e+03   9.9979350e-01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_11C.dat <==
   1.0750500e+03   9.3301651e+01
   1.0751000e+03   9.3057018e+01
   1.0751500e+03   9.1016597e+01
   1.0752000e+03   8.9979441e+01
   1.0752500e+03   8.9197977e+01
   1.0753000e+03   8.8682855e+01
   1.0753500e+03   8.9288416e+01
   1.0754000e+03   9.0427730e+01
   1.0754500e+03   9.1203365e+01
   1.0755000e+03   9.1296552e+01
   1.0755500e+03   9.1235411e+01
   1.0756000e+03   9.0886850e+01
   1.0756500e+03   9.0575446e+01
   1.0757000e+03   9.0829724e+01
   1.0757500e+03   9.1945006e+01
   1.0758000e+03   9.2872170e+01
   1.0758500e+03   9.3029877e+01
   1.0759000e+03   9.2519615e+01
   1.0759500e+03   9.1777189e+01
   1.0760000e+03   9.0986566e+01
   1.0760500e+03   9.0790781e+01
   1.0761000e+03   9.1414948e+01
   1.0761500e+03   9.2529096e+01
   1.0762000e+03   9.3506904e+01
   1.0762500e+03   9.3529492e+01
   1.0763000e+03   9.2934491e+01
   1.0763500e+03   9.2453314e+01
   1.0764000e+03   9.2914470e+01
   1.0764500e+03   9.3411445e+01
   1.0765000e+03   9.4147435e+01
   1.0765500e+03   9.5418837e+01
   1.0766000e+03   9.7075750e+01
   1.0766500e+03   9.7241804e+01
   1.0767000e+03   9.6782571e+01
   1.0767500e+03   9.6566499e+01
   1.0768000e+03   9.6922742e+01
   1.0768500e+03   9.6707339e+01
   1.0769000e+03   9.6424447e+01
   1.0769500e+03   9.7012600e+01
   1.0770000e+03   9.8238111e+01
   1.0770500e+03   9.8243974e+01
   1.0771000e+03   9.7664040e+01
   1.0771500e+03   9.8112749e+01
   1.0772000e+03   9.8777710e+01
   1.0772500e+03   9.9011108e+01
   1.0773000e+03   9.9099495e+01
   1.0773500e+03   9.9619448e+01
   1.0774000e+03   9.9433561e+01
   1.0774500e+03   9.7994565e+01
   1.0775000e+03   9.5892254e+01
   1.0775500e+03   9.5173503e+01
   1.0776000e+03   9.5209052e+01
   1.0776500e+03   9.5473189e+01
   1.0777000e+03   9.5896087e+01
   1.0777500e+03   9.6829153e+01
   1.0778000e+03   9.7333929e+01
   1.0778500e+03   9.6472694e+01
   1.0779000e+03   9.5269676e+01
   1.0779500e+03   9.4886083e+01
   1.0780000e+03   9.5240530e+01
   1.0780500e+03   9.4988390e+01
   1.0781000e+03   9.4846031e+01
   1.0781500e+03   9.5150728e+01
   1.0782000e+03   9.5443155e+01
   1.0782500e+03   9.4597324e+01
   1.0783000e+03   9.3694920e+01
   1.0783500e+03   9.3844293e+01
   1.0784000e+03   9.4157943e+01
   1.0784500e+03   9.4217705e+01
   1.0785000e+03   9.4116806e+01
   1.0785500e+03   9.4265582e+01
   1.0786000e+03   9.4295545e+01
   1.0786500e+03   9.3976104e+01
   1.0787000e+03   9.3610057e+01
   1.0787500e+03   9.4049790e+01
   1.0788000e+03   9.5009495e+01
   1.0788500e+03   9.5723059e+01
   1.0789000e+03   9.6098132e+01
   1.0789500e+03   9.6680077e+01
   1.0790000e+03   9.7538969e+01
   1.0790500e+03   9.8049604e+01
   1.0791000e+03   9.8085335e+01
   1.0791500e+03   9.8504142e+01
   1.0792000e+03   9.9751828e+01
   1.0792500e+03   1.0049625e+02
   1.0793000e+03   1.0004594e+02
   1.0793500e+03   9.9707690e+01
   1.0794000e+03   9.9597564e+01
   1.0794500e+03   9.8676170e+01
   1.0795000e+03   9.7198248e+01
   1.0795500e+03   9.7106544e+01
   1.0796000e+03   9.7608890e+01
   1.0796500e+03   9.7834717e+01
   1.0797000e+03   9.7179038e+01
   1.0797500e+03   9.7296872e+01
   1.0798000e+03   9.7718550e+01
   1.0798500e+03   9.8070862e+01
   1.0799000e+03   9.7957430e+01
   1.0799500e+03   9.8948218e+01
   1.0800000e+03   9.9909228e+01
   1.0800500e+03   1.0003066e+02
   1.0801000e+03   9.9034250e+01
   1.0801500e+03   9.8563650e+01
   1.0802000e+03   9.8478887e+01
   1.0802500e+03   9.8653079e+01
   1.0803000e+03   9.8456074e+01
   1.0803500e+03   9.9114933e+01
   1.0804000e+03   1.0036579e+02
   1.0804500e+03   1.0053809e+02
   1.0805000e+03   9.9516845e+01
   1.0805500e+03   9.8963867e+01
   1.0806000e+03   9.8552279e+01
   1.0806500e+03   9.7772886e+01
   1.0807000e+03   9.6810737e+01
   1.0807500e+03   9.6574184e+01
   1.0808000e+03   9.6976739e+01
   1.0808500e+03   9.7206273e+01
   1.0809000e+03   9.6511333e+01
   1.0809500e+03   9.6222290e+01
   1.0810000e+03   9.6593025e+01
   1.0810500e+03   9.6892731e+01
   1.0811000e+03   9.7198498e+01
   1.0811500e+03   9.7767922e+01
   1.0812000e+03   9.8730605e+01
   1.0812500e+03   9.9010387e+01
   1.0813000e+03   9.8015178e+01
   1.0813500e+03   9.7170791e+01
   1.0814000e+03   9.7396638e+01
   1.0814500e+03   9.7776846e+01
   1.0815000e+03   9.7607377e+01
   1.0815500e+03   9.7422821e+01
   1.0816000e+03   9.7319735e+01
   1.0816500e+03   9.6549733e+01
   1.0817000e+03   9.4877441e+01
   1.0817500e+03   9.3787842e+01
   1.0818000e+03   9.4266941e+01
   1.0818500e+03   9.4865818e+01
   1.0819000e+03   9.4752253e+01
   1.0819500e+03   9.4505671e+01
   1.0820000e+03   9.4606066e+01
   1.0820500e+03   9.4402359e+01
   1.0821000e+03   9.3536160e+01
   1.0821500e+03   9.3586580e+01
   1.0822000e+03   9.4738732e+01
   1.0822500e+03   9.6081578e+01
   1.0823000e+03   9.6630281e+01
   1.0823500e+03   9.6794930e+01
   1.0824000e+03   9.7104782e+01
   1.0824500e+03   9.7281843e+01
   1.0825000e+03   9.6762974e+01
   1.0825500e+03   9.6534230e+01
   1.0826000e+03   9.7406672e+01
   1.0826500e+03   9.8930543e+01
   1.0827000e+03   9.9635568e+01
   1.0827500e+03   9.9685738e+01
   1.0828000e+03   1.0000151e+02
   1.0828500e+03   1.0007649e+02
   1.0829000e+03   9.8981782e+01
   1.0829500e+03   9.7996293e+01
   1.0830000e+03   9.8119367e+01
   1.0830500e+03   9.8523076e+01
   1.0831000e+03   9.8297792e+01
   1.0831500e+03   9.7397931e+01
   1.0832000e+03   9.6911960e+01
   1.0832500e+03   9.6720310e+01
   1.0833000e+03   9.6204628e+01
   1.0833500e+03   9.5476530e+01
   1.0834000e+03   9.6084717e+01
   1.0834500e+03   9.7207861e+01
   1.0835000e+03   9.7274502e+01
   1.0835500e+03   9.6458495e+01
   1.0836000e+03   9.6774519e+01
   1.0836500e+03   9.7866602e+01
   1.0837000e+03   9.9145979e+01
   1.0837500e+03   1.0003388e+02
   1.0838000e+03   1.0162498e+02
   1.0838500e+03   1.0292875e+02
   1.0839000e+03   1.0271782e+02
   1.0839500e+03   1.0075051e+02
   1.0840000e+03   9.9650869e+01
   1.0840500e+03   9.9417128e+01
   1.0841000e+03   9.9468699e+01
   1.0841500e+03   9.9174564e+01
   1.0842000e+03   9.9472815e+01
   1.0842500e+03   9.9933676e+01
   1.0843000e+03   9.9268934e+01
   1.0843500e+03   9.7382011e+01
   1.0844000e+03   9.5896385e+01
   1.0844500e+03   9.5207734e+01
   1.0845000e+03   9.4907924e+01
   1.0845500e+03   9.4358086e+01
   1.0846000e+03   9.4446533e+01
   1.0846500e+03   9.5127390e+01
   1.0847000e+03   9.5633475e+01
   1.0847500e+03   9.4976364e+01
   1.0848000e+03   9.4716448e+01
   1.0848500e+03   9.5502492e+01
   1.0849000e+03   9.6435327e+01
   1.0849500e+03   9.6657669e+01
   1.0850000e+03   9.7408226e+01
   1.0850500e+03   9.8277432e+01
   1.0851000e+03   9.7863973e+01
   1.0851500e+03   9.6051698e+01
   1.0852000e+03   9.4640411e+01
   1.0852500e+03   9.3854085e+01
   1.0853000e+03   9.3369323e+01
   1.0853500e+03   9.3403113e+01
   1.0854000e+03   9.3708713e+01
   1.0854500e+03   9.3892508e+01
   1.0855000e+03   9.3875288e+01
   1.0855500e+03   9.3464561e+01
   1.0856000e+03   9.2849422e+01
   1.0856500e+03   9.3245167e+01
   1.0857000e+03   9.4313269e+01
   1.0857500e+03   9.5254444e+01
   1.0858000e+03   9.5612963e+01
   1.0858500e+03   9.5757396e+01
   1.0859000e+03   9.5647536e+01
   1.0859500e+03   9.4942456e+01
   1.0860000e+03   9.4042376e+01
   1.0860500e+03   9.4055009e+01
   1.0861000e+03   9.4827228e+01
   1.0861500e+03   9.5354866e+01
   1.0862000e+03   9.5204627e+01
   1.0862500e+03   9.4820808e+01
   1.0863000e+03   9.4301619e+01
   1.0863500e+03   9.3164836e+01
   1.0864000e+03   9.1811222e+01
   1.0864500e+03   9.1709347e+01
   1.0865000e+03   9.2294843e+01
   1.0865500e+03   9.3066252e+01
   1.0866000e+03   9.3511886e+01
   1.0866500e+03   9.4009000e+01
   1.0867000e+03   9.4269109e+01
   1.0867500e+03   9.4217134e+01
   1.0868000e+03   9.3759010e+01
   1.0868500e+03   9.4055837e+01
   1.0869000e+03   9.5070280e+01
   1.0869500e+03   9.5880447e+01
   1.0870000e+03   9.5873621e+01
   1.0870500e+03   9.5736160e+01
   1.0871000e+03   9.5710248e+01
   1.0871500e+03   9.5794968e+01
   1.0872000e+03   9.6058259e+01
   1.0872500e+03   9.6833825e+01
   1.0873000e+03   9.8093162e+01
   1.0873500e+03   9.9150637e+01
   1.0874000e+03   9.8849043e+01
   1.0874500e+03   9.7827762e+01
   1.0875000e+03   9.6940557e+01
   1.0875500e+03   9.6767056e+01
   1.0876000e+03   9.6562187e+01
   1.0876500e+03   9.6538895e+01
   1.0877000e+03   9.7196955e+01
   1.0877500e+03   9.8430926e+01
   1.0878000e+03   9.8220899e+01
   1.0878500e+03   9.7467913e+01
   1.0879000e+03   9.7673991e+01
   1.0879500e+03   9.8158529e+01
   1.0880000e+03   9.8143370e+01
   1.0880500e+03   9.8411308e+01
   1.0881000e+03   9.9101823e+01
   1.0881500e+03   9.9603227e+01
   1.0882000e+03   9.9279754e+01
   1.0882500e+03   9.8612672e+01
   1.0883000e+03   9.7893346e+01
   1.0883500e+03   9.7967897e+01
   1.0884000e+03   9.7798845e+01
   1.0884500e+03   9.7469563e+01
   1.0885000e+03   9.7482711e+01
   1.0885500e+03   9.8035459e+01
   1.0886000e+03   9.7584069e+01
   1.0886500e+03   9.6770205e+01
   1.0887000e+03   9.6485844e+01
   1.0887500e+03   9.6672798e+01
   1.0888000e+03   9.6789451e+01
   1.0888500e+03   9.6675545e+01
   1.0889000e+03   9.6652296e+01
   1.0889500e+03   9.7041537e+01
   1.0890000e+03   9.6748160e+01
   1.0890500e+03   9.5547929e+01
   1.0891000e+03   9.5046318e+01
   1.0891500e+03   9.5441968e+01
   1.0892000e+03   9.5962389e+01
   1.0892500e+03   9.6234633e+01
   1.0893000e+03   9.6237831e+01
   1.0893500e+03   9.5843656e+01
   1.0894000e+03   9.4679652e+01
   1.0894500e+03   9.2651805e+01
   1.0895000e+03   9.1266438e+01
   1.0895500e+03   9.1616745e+01
   1.0896000e+03   9.2755883e+01
   1.0896500e+03   9.3996732e+01
   1.0897000e+03   9.5457983e+01
   1.0897500e+03   9.6897615e+01
   1.0898000e+03   9.8023272e+01
   1.0898500e+03   9.8094412e+01
   1.0899000e+03   9.7850725e+01
   1.0899500e+03   9.8274563e+01
   1.0900000e+03   9.8407948e+01
   1.0900500e+03   9.7891000e+01
   1.0901000e+03   9.7395055e+01
   1.0901500e+03   9.7573641e+01
   1.0902000e+03   9.7372907e+01
   1.0902500e+03   9.7424269e+01
   1.0903000e+03   9.7470746e+01
   1.0903500e+03   9.8057033e+01
   1.0904000e+03   9.8660479e+01
   1.0904500e+03   9.9025727e+01
   1.0905000e+03   9.8468929e+01
   1.0905500e+03   9.8107966e+01
   1.0906000e+03   9.8234260e+01
   1.0906500e+03   9.7890171e+01
   1.0907000e+03   9.7279402e+01
   1.0907500e+03   9.7612943e+01
   1.0908000e+03   9.8696713e+01
   1.0908500e+03   9.9389005e+01
   1.0909000e+03   9.9561947e+01
   1.0909500e+03   9.9688581e+01
   1.0910000e+03   9.9780157e+01
   1.0910500e+03   9.9549407e+01
   1.0911000e+03   9.8649114e+01
   1.0911500e+03   9.8381764e+01
   1.0912000e+03   9.8938459e+01
   1.0912500e+03   9.9700968e+01
   1.0913000e+03   9.8792087e+01
   1.0913500e+03   9.7766841e+01
   1.0914000e+03   9.7612970e+01
   1.0914500e+03   9.7422382e+01
   1.0915000e+03   9.6077901e+01
   1.0915500e+03   9.5431538e+01
   1.0916000e+03   9.5627837e+01
   1.0916500e+03   9.5317017e+01
   1.0917000e+03   9.5014563e+01
   1.0917500e+03   9.5203643e+01
   1.0918000e+03   9.6377416e+01
   1.0918500e+03   9.7422874e+01
   1.0919000e+03   9.8481880e+01
   1.0919500e+03   9.8079612e+01
   1.0920000e+03   9.7873320e+01
   1.0920500e+03   9.7516804e+01
   1.0921000e+03   9.6315447e+01
   1.0921500e+03   9.4388208e+01
   1.0922000e+03   9.3391792e+01
   1.0922500e+03   9.3390276e+01
   1.0923000e+03   9.3254720e+01
   1.0923500e+03   9.3329328e+01
   1.0924000e+03   9.3349437e+01
   1.0924500e+03   9.3512265e+01
   1.0925000e+03   9.2897633e+01
   1.0925500e+03   9.2334609e+01
   1.0926000e+03   9.2056035e+01
   1.0926500e+03   9.2726005e+01
   1.0927000e+03   9.4117649e+01
   1.0927500e+03   9.5043881e+01
   1.0928000e+03   9.5506931e+01
   1.0928500e+03   9.6388410e+01
   1.0929000e+03   9.6950090e+01
   1.0929500e+03   9.6450994e+01
   1.0930000e+03   9.5925784e+01
   1.0930500e+03   9.6191471e+01
   1.0931000e+03   9.6835704e+01
   1.0931500e+03   9.6784319e+01
   1.0932000e+03   9.6036625e+01
   1.0932500e+03   9.5727602e+01
   1.0933000e+03   9.5625905e+01
   1.0933500e+03   9.4298882e+01
   1.0934000e+03   9.3502013e+01
   1.0934500e+03   9.4189666e+01
   1.0935000e+03   9.5498533e+01
   1.0935500e+03   9.6010630e+01
   1.0936000e+03   9.6422303e+01
   1.0936500e+03   9.6772873e+01
   1.0937000e+03   9.7258688e+01
   1.0937500e+03   9.7134467e+01
   1.0938000e+03   9.6933680e+01
   1.0938500e+03   9.7324341e+01
   1.0939000e+03   9.8384564e+01
   1.0939500e+03   9.8442926e+01
   1.0940000e+03   9.7246043e+01
   1.0940500e+03   9.6077835e+01
   1.0941000e+03   9.5065024e+01
   1.0941500e+03   9.3377208e+01
   1.0942000e+03   9.1938584e+01
   1.0942500e+03   9.1755057e+01
   1.0943000e+03   9.1993154e+01
   1.0943500e+03   9.2685819e+01
   1.0944000e+03   9.2734766e+01
   1.0944500e+03   9.2653319e+01
   1.0945000e+03   9.3072174e+01
   1.0945500e+03   9.3478303e+01
   1.0946000e+03   9.3076610e+01
   1.0946500e+03   9.3188706e+01
   1.0947000e+03   9.4234150e+01
   1.0947500e+03   9.4968130e+01
   1.0948000e+03   9.4724122e+01
   1.0948500e+03   9.4373855e+01
   1.0949000e+03   9.4197956e+01
   1.0949500e+03   9.3684798e+01
   1.0950000e+03   9.3239702e+01
   1.0950500e+03   9.3444938e+01
   1.0951000e+03   9.4373107e+01
   1.0951500e+03   9.5420542e+01
   1.0952000e+03   9.5806821e+01
   1.0952500e+03   9.5163410e+01
   1.0953000e+03   9.4319278e+01
   1.0953500e+03   9.3717205e+01
   1.0954000e+03   9.2781426e+01
   1.0954500e+03   9.1863654e+01
   1.0955000e+03   9.1811998e+01
   1.0955500e+03   9.2371753e+01
   1.0956000e+03   9.2392853e+01
   1.0956500e+03   9.1740653e+01
   1.0957000e+03   9.1365159e+01
   1.0957500e+03   9.1356156e+01
   1.0958000e+03   9.1475474e+01
   1.0958500e+03   9.1234261e+01
   1.0959000e+03   9.1239775e+01
   1.0959500e+03   9.1888524e+01
   1.0960000e+03   9.2752247e+01
   1.0960500e+03   9.2901383e+01
   1.0961000e+03   9.2497490e+01
   1.0961500e+03   9.2578355e+01
   1.0962000e+03   9.2595654e+01
   1.0962500e+03   9.1663718e+01
   1.0963000e+03   9.0687002e+01
   1.0963500e+03   9.0446590e+01
   1.0964000e+03   9.0882803e+01
   1.0964500e+03   9.0498253e+01
   1.0965000e+03   8.9702947e+01
   1.0965500e+03   8.9444344e+01
   1.0966000e+03   9.0134210e+01
   1.0966500e+03   9.0988514e+01
   1.0967000e+03   9.1848553e+01
   1.0967500e+03   9.3440706e+01
   1.0968000e+03   9.4635600e+01
   1.0968500e+03   9.4816472e+01
   1.0969000e+03   9.4054874e+01
   1.0969500e+03   9.3516624e+01
   1.0970000e+03   9.3585323e+01
   1.0970500e+03   9.4218335e+01
   1.0971000e+03   9.4772627e+01
   1.0971500e+03   9.5310365e+01
   1.0972000e+03   9.6145139e+01
   1.0972500e+03   9.6771695e+01
   1.0973000e+03   9.6397048e+01
   1.0973500e+03   9.6111727e+01
   1.0974000e+03   9.6902422e+01
   1.0974500e+03   9.6984888e+01
   1.0975000e+03   9.6318814e+01
   1.0975500e+03   9.5438717e+01
   1.0976000e+03   9.4812001e+01
   1.0976500e+03   9.3692685e+01
   1.0977000e+03   9.3092283e+01
   1.0977500e+03   9.2030953e+01
   1.0978000e+03   9.1955488e+01
   1.0978500e+03   9.2552953e+01
   1.0979000e+03   9.2908693e+01
   1.0979500e+03   9.2788268e+01
   1.0980000e+03   9.2488154e+01
   1.0980500e+03   9.1917216e+01
   1.0981000e+03   9.0858867e+01
   1.0981500e+03   8.9363242e+01
   1.0982000e+03   8.7982705e+01
   1.0982500e+03   8.7518483e+01
   1.0983000e+03   8.7739237e+01
   1.0983500e+03   8.7414501e+01
   1.0984000e+03   8.7300827e+01
   1.0984500e+03   8.6684134e+01
   1.0985000e+03   8.6043926e+01
   1.0985500e+03   8.4412061e+01
   1.0986000e+03   8.2992489e+01
   1.0986500e+03   8.2034175e+01
   1.0987000e+03   8.2177650e+01
   1.0987500e+03   8.2594362e+01
   1.0988000e+03   8.2801455e+01
   1.0988500e+03   8.2636790e+01
   1.0989000e+03   8.2461485e+01
   1.0989500e+03   8.1787101e+01
   1.0990000e+03   8.0296311e+01
   1.0990500e+03   8.0046756e+01
   1.0991000e+03   8.0446092e+01
   1.0991500e+03   8.0236084e+01
   1.0992000e+03   7.9334480e+01
   1.0992500e+03   7.8035010e+01
   1.0993000e+03   7.6038932e+01
   1.0993500e+03   7.3739306e+01
   1.0994000e+03   7.2134126e+01
   1.0994500e+03   7.2139998e+01
   1.0995000e+03   7.2989610e+01
   1.0995500e+03   7.2828565e+01
   1.0996000e+03   7.1344582e+01
   1.0996500e+03   6.8886584e+01
   1.0997000e+03   6.6226472e+01
   1.0997500e+03   6.4599332e+01
   1.0998000e+03   6.4325173e+01
   1.0998500e+03   6.5509341e+01
   1.0999000e+03   6.7019077e+01
   1.0999500e+03   6.7564947e+01
   1.1000000e+03   6.6245674e+01
   1.1000500e+03   6.3958730e+01
   1.1001000e+03   6.2083025e+01
   1.1001500e+03   6.1732249e+01
   1.1002000e+03   6.2702060e+01
   1.1002500e+03   6.4693184e+01
   1.1003000e+03   6.7287438e+01
   1.1003500e+03   6.9244455e+01
   1.1004000e+03   6.9421600e+01
   1.1004500e+03   6.8722469e+01
   1.1005000e+03   6.8932071e+01
   1.1005500e+03   7.0756386e+01
   1.1006000e+03   7.3988015e+01
   1.1006500e+03   7.7658782e+01
   1.1007000e+03   8.0306972e+01
   1.1007500e+03   8.1635539e+01
   1.1008000e+03   8.1418973e+01
   1.1008500e+03   8.0116803e+01
   1.1009000e+03   7.9815233e+01
   1.1009500e+03   8.1522797e+01
   1.1010000e+03   8.4489755e+01
   1.1010500e+03   8.7083912e+01
   1.1011000e+03   8.8561626e+01
   1.1011500e+03   8.8598917e+01
   1.1012000e+03   8.7681747e+01
   1.1012500e+03   8.6238890e+01
   1.1013000e+03   8.5990599e+01
   1.1013500e+03   8.7683843e+01
   1.1014000e+03   9.0463263e+01
   1.1014500e+03   9.3059761e+01
   1.1015000e+03   9.4146715e+01
   1.1015500e+03   9.3654115e+01
   1.1016000e+03   9.2489355e+01
   1.1016500e+03   9.1258591e+01
   1.1017000e+03   9.1290983e+01
   1.1017500e+03   9.2578728e+01
   1.1018000e+03   9.4558661e+01
   1.1018500e+03   9.6101350e+01
   1.1019000e+03   9.6486033e+01
   1.1019500e+03   9.5396070e+01
   1.1020000e+03   9.4203557e+01
   1.1020500e+03   9.3632175e+01
   1.1021000e+03   9.3935603e+01
   1.1021500e+03   9.5071303e+01
   1.1022000e+03   9.6637182e+01
   1.1022500e+03   9.7855198e+01
   1.1023000e+03   9.7672366e+01
   1.1023500e+03   9.5984034e+01
   1.1024000e+03   9.4289142e+01
   1.1024500e+03   9.2883210e+01
   1.1025000e+03   9.2581429e+01
   1.1025500e+03   9.3572373e+01
   1.1026000e+03   9.5242226e+01
   1.1026500e+03   9.6671467e+01
   1.1027000e+03   9.7362991e+01
   1.1027500e+03   9.6095348e+01
   1.1028000e+03   9.4661281e+01
   1.1028500e+03   9.3339447e+01
   1.1029000e+03   9.3115918e+01
   1.1029500e+03   9.3472951e+01
   1.1030000e+03   9.4179854e+01
   1.1030500e+03   9.4721841e+01
   1.1031000e+03   9.5157327e+01
   1.1031500e+03   9.4501582e+01
   1.1032000e+03   9.3600692e+01
   1.1032500e+03   9.3640534e+01
   1.1033000e+03   9.4171883e+01
   1.1033500e+03   9.5425323e+01
   1.1034000e+03   9.6246942e+01
   1.1034500e+03   9.6663831e+01
   1.1035000e+03   9.6683523e+01
   1.1035500e+03   9.6140670e+01
   1.1036000e+03   9.4450459e+01
   1.1036500e+03   9.3641281e+01
   1.1037000e+03   9.4156256e+01
   1.1037500e+03   9.5450099e+01
   1.1038000e+03   9.6247842e+01
   1.1038500e+03   9.7087270e+01
   1.1039000e+03   9.7201322e+01
   1.1039500e+03   9.6555484e+01
   1.1040000e+03   9.5036824e+01
   1.1040500e+03   9.4258378e+01
   1.1041000e+03   9.4506498e+01
   1.1041500e+03   9.5916283e+01
   1.1042000e+03   9.7470924e+01
   1.1042500e+03   9.8174539e+01
   1.1043000e+03   9.8088651e+01
   1.1043500e+03   9.7467005e+01
   1.1044000e+03   9.6037360e+01
   1.1044500e+03   9.4426621e+01
   1.1045000e+03   9.4025511e+01
   1.1045500e+03   9.4912903e+01
   1.1046000e+03   9.6336299e+01
   1.1046500e+03   9.7260444e+01
   1.1047000e+03   9.7000886e+01
   1.1047500e+03   9.6783665e+01
   1.1048000e+03   9.6205654e+01
   1.1048500e+03   9.5333008e+01
   1.1049000e+03   9.5377431e+01
   1.1049500e+03   9.6826566e+01
   1.1050000e+03   9.8481044e+01
   1.1050500e+03   9.9718784e+01
   1.1051000e+03   9.9054305e+01
   1.1051500e+03   9.7744020e+01
   1.1052000e+03   9.6522486e+01
   1.1052500e+03   9.5156941e+01
   1.1053000e+03   9.3714444e+01
   1.1053500e+03   9.3911992e+01
   1.1054000e+03   9.4527097e+01
   1.1054500e+03   9.4831502e+01
   1.1055000e+03   9.4602935e+01
   1.1055500e+03   9.3956399e+01
   1.1056000e+03   9.3537105e+01
   1.1056500e+03   9.3738285e+01
   1.1057000e+03   9.4141938e+01
   1.1057500e+03   9.5263196e+01
   1.1058000e+03   9.6960737e+01
   1.1058500e+03   9.8483260e+01
   1.1059000e+03   9.8912594e+01
   1.1059500e+03   9.8143824e+01
   1.1060000e+03   9.6854111e+01
   1.1060500e+03   9.6277212e+01
   1.1061000e+03   9.5876047e+01
   1.1061500e+03   9.5439110e+01
   1.1062000e+03   9.5836201e+01
   1.1062500e+03   9.6464606e+01
   1.1063000e+03   9.6341133e+01
   1.1063500e+03   9.4758305e+01
   1.1064000e+03   9.3926154e+01
   1.1064500e+03   9.3681508e+01
   1.1065000e+03   9.3078240e+01
   1.1065500e+03   9.2221066e+01
   1.1066000e+03   9.3399265e+01
   1.1066500e+03   9.4445938e+01
   1.1067000e+03   9.4651886e+01
   1.1067500e+03   9.4820580e+01
   1.1068000e+03   9.5403650e+01
   1.1068500e+03   9.6417393e+01
   1.1069000e+03   9.7917280e+01
   1.1069500e+03   9.8881461e+01
   1.1070000e+03   9.9280982e+01
   1.1070500e+03   9.8891402e+01
   1.1071000e+03   9.7221721e+01
   1.1071500e+03   9.4669518e+01
   1.1072000e+03   9.2631288e+01
   1.1072500e+03   9.1853800e+01
   1.1073000e+03   9.2306193e+01
   1.1073500e+03   9.3329595e+01
   1.1074000e+03   9.4026668e+01
   1.1074500e+03   9.5040210e+01
   1.1075000e+03   9.5510103e+01
   1.1075500e+03   9.5057532e+01
   1.1076000e+03   9.3552425e+01
   1.1076500e+03   9.2460712e+01
   1.1077000e+03   9.1741452e+01
   1.1077500e+03   9.1916832e+01
   1.1078000e+03   9.2556173e+01
   1.1078500e+03   9.3219544e+01
   1.1079000e+03   9.3902675e+01
   1.1079500e+03   9.4207294e+01
   1.1080000e+03   9.4209322e+01
   1.1080500e+03   9.3992276e+01
   1.1081000e+03   9.4364137e+01
   1.1081500e+03   9.5051121e+01
   1.1082000e+03   9.6245020e+01
   1.1082500e+03   9.6288243e+01
   1.1083000e+03   9.5721130e+01
   1.1083500e+03   9.5045527e+01
   1.1084000e+03   9.4469845e+01
   1.1084500e+03   9.3767445e+01
   1.1085000e+03   9.3624757e+01
   1.1085500e+03   9.4988930e+01
   1.1086000e+03   9.6849268e+01
   1.1086500e+03   9.7580892e+01
   1.1087000e+03   9.7191528e+01
   1.1087500e+03   9.6656536e+01
   1.1088000e+03   9.5629750e+01
   1.1088500e+03   9.4922030e+01
   1.1089000e+03   9.4555207e+01
   1.1089500e+03   9.4772150e+01
   1.1090000e+03   9.5555779e+01
   1.1090500e+03   9.6415906e+01
   1.1091000e+03   9.5752080e+01
   1.1091500e+03   9.4571611e+01
   1.1092000e+03   9.3973502e+01
   1.1092500e+03   9.3253057e+01
   1.1093000e+03   9.2762548e+01
   1.1093500e+03   9.2884278e+01
   1.1094000e+03   9.3922684e+01
   1.1094500e+03   9.5133623e+01
   1.1095000e+03   9.5661323e+01
   1.1095500e+03   9.5116940e+01
   1.1096000e+03   9.4513164e+01
   1.1096500e+03   9.4286003e+01
   1.1097000e+03   9.3905686e+01
   1.1097500e+03   9.4504622e+01
   1.1098000e+03   9.6059759e+01
   1.1098500e+03   9.7553206e+01
   1.1099000e+03   9.8725199e+01
   1.1099500e+03   9.9268428e+01
   1.1100000e+03   9.8186592e+01
   1.1100500e+03   9.6947219e+01
   1.1101000e+03   9.6687999e+01
   1.1101500e+03   9.5988749e+01
   1.1102000e+03   9.5205666e+01
   1.1102500e+03   9.5588647e+01
   1.1103000e+03   9.5389698e+01
   1.1103500e+03   9.4377260e+01
   1.1104000e+03   9.3546264e+01
   1.1104500e+03   9.3118667e+01
   1.1105000e+03   9.3603530e+01
   1.1105500e+03   9.4370974e+01
   1.1106000e+03   9.4700058e+01
   1.1106500e+03   9.4719912e+01
   1.1107000e+03   9.5173792e+01
   1.1107500e+03   9.5118082e+01
   1.1108000e+03   9.4876509e+01
   1.1108500e+03   9.4226433e+01
   1.1109000e+03   9.4521918e+01
   1.1109500e+03   9.4875193e+01
   1.1110000e+03   9.4146563e+01
   1.1110500e+03   9.2707611e+01
   1.1111000e+03   9.2683690e+01
   1.1111500e+03   9.2678102e+01
   1.1112000e+03   9.2541426e+01
   1.1112500e+03   9.2066330e+01
   1.1113000e+03   9.3258523e+01
   1.1113500e+03   9.4828543e+01
   1.1114000e+03   9.5786555e+01
   1.1114500e+03   9.5708162e+01
   1.1115000e+03   9.6363080e+01
   1.1115500e+03   9.6233031e+01
   1.1116000e+03   9.5485222e+01
   1.1116500e+03   9.4804855e+01
   1.1117000e+03   9.4836579e+01
   1.1117500e+03   9.5444027e+01
   1.1118000e+03   9.6543846e+01
   1.1118500e+03   9.7546953e+01
   1.1119000e+03   9.7908485e+01
   1.1119500e+03   9.7558449e+01
   1.1120000e+03   9.6977339e+01
   1.1120500e+03   9.5806333e+01
   1.1121000e+03   9.4625468e+01
   1.1121500e+03   9.4261579e+01
   1.1122000e+03   9.5003019e+01
   1.1122500e+03   9.6459925e+01
   1.1123000e+03   9.7364277e+01
   1.1123500e+03   9.7401473e+01
   1.1124000e+03   9.7304864e+01
   1.1124500e+03   9.6896353e+01
   1.1125000e+03   9.6414997e+01
   1.1125500e+03   9.5780638e+01
   1.1126000e+03   9.6421007e+01
   1.1126500e+03   9.7409525e+01
   1.1127000e+03   9.8611279e+01
   1.1127500e+03   9.7552537e+01
   1.1128000e+03   9.7410164e+01
   1.1128500e+03   9.6724129e+01
   1.1129000e+03   9.5787213e+01
   1.1129500e+03   9.4367689e+01
   1.1130000e+03   9.4103182e+01
   1.1130500e+03   9.4030931e+01
   1.1131000e+03   9.4317297e+01
   1.1131500e+03   9.4476602e+01
   1.1132000e+03   9.3723953e+01
   1.1132500e+03   9.3019999e+01
   1.1133000e+03   9.2541890e+01
   1.1133500e+03   9.2130765e+01
   1.1134000e+03   9.2077405e+01
   1.1134500e+03   9.2814404e+01
   1.1135000e+03   9.4328110e+01
   1.1135500e+03   9.4933303e+01
   1.1136000e+03   9.4261146e+01
   1.1136500e+03   9.3405565e+01
   1.1137000e+03   9.2475869e+01
   1.1137500e+03   9.0943651e+01
   1.1138000e+03   8.9739641e+01
   1.1138500e+03   8.9850223e+01
   1.1139000e+03   8.9802364e+01
   1.1139500e+03   8.9973325e+01
   1.1140000e+03   9.0526900e+01
   1.1140500e+03   9.0520079e+01
   1.1141000e+03   9.0290013e+01
   1.1141500e+03   9.0483766e+01
   1.1142000e+03   9.0931555e+01
   1.1142500e+03   9.1904782e+01
   1.1143000e+03   9.2827941e+01
   1.1143500e+03   9.3457706e+01
   1.1144000e+03   9.3903355e+01
   1.1144500e+03   9.4214659e+01
   1.1145000e+03   9.4108367e+01
   1.1145500e+03   9.5211062e+01
   1.1146000e+03   9.7029395e+01
   1.1146500e+03   9.8354956e+01
   1.1147000e+03   9.9224489e+01
   1.1147500e+03   9.9186732e+01
   1.1148000e+03   9.8955059e+01
   1.1148500e+03   9.8075218e+01
   1.1149000e+03   9.7292444e+01
   1.1149500e+03   9.7180367e+01
   1.1150000e+03   9.7486973e+01
   1.1150500e+03   9.8264414e+01
   1.1151000e+03   9.8913104e+01
   1.1151500e+03   9.9163945e+01
   1.1152000e+03   9.8999078e+01
   1.1152500e+03   9.9243154e+01
   1.1153000e+03   9.8343113e+01
   1.1153500e+03   9.7230780e+01
   1.1154000e+03   9.6853133e+01
   1.1154500e+03   9.7413162e+01
   1.1155000e+03   9.7691363e+01
   1.1155500e+03   9.7897234e+01
   1.1156000e+03   9.7945526e+01
   1.1156500e+03   9.7911714e+01
   1.1157000e+03   9.6985371e+01
   1.1157500e+03   9.6125177e+01
   1.1158000e+03   9.5173792e+01
   1.1158500e+03   9.6144918e+01
   1.1159000e+03   9.7217964e+01
   1.1159500e+03   9.8229086e+01
   1.1160000e+03   9.8140090e+01
   1.1160500e+03   9.7579262e+01
   1.1161000e+03   9.5659288e+01
   1.1161500e+03   9.3660871e+01
   1.1162000e+03   9.2512392e+01
   1.1162500e+03   9.3164227e+01
   1.1163000e+03   9.5100262e+01
   1.1163500e+03   9.6754199e+01
   1.1164000e+03   9.7617310e+01
   1.1164500e+03   9.7493619e+01
   1.1165000e+03   9.6813674e+01
   1.1165500e+03   9.6260205e+01
   1.1166000e+03   9.5868258e+01
   1.1166500e+03   9.5814290e+01
   1.1167000e+03   9.6488248e+01
   1.1167500e+03   9.7379321e+01
   1.1168000e+03   9.7854314e+01
   1.1168500e+03   9.7344151e+01
   1.1169000e+03   9.6703248e+01
   1.1169500e+03   9.5809691e+01
   1.1170000e+03   9.4968478e+01
   1.1170500e+03   9.3468446e+01
   1.1171000e+03   9.3160760e+01
   1.1171500e+03   9.3813262e+01
   1.1172000e+03   9.4901945e+01
   1.1172500e+03   9.5202810e+01
   1.1173000e+03   9.5328419e+01
   1.1173500e+03   9.5701547e+01
   1.1174000e+03   9.5822063e+01
   1.1174500e+03   9.6010916e+01
   1.1175000e+03   9.5977377e+01
   1.1175500e+03   9.6472991e+01
   1.1176000e+03   9.7327364e+01
   1.1176500e+03   9.7290095e+01
   1.1177000e+03   9.5545134e+01
   1.1177500e+03   9.4250013e+01
   1.1178000e+03   9.3654219e+01
   1.1178500e+03   9.2781522e+01
   1.1179000e+03   9.2267477e+01
   1.1179500e+03   9.2827782e+01
   1.1180000e+03   9.2995614e+01
   1.1180500e+03   9.3126990e+01
   1.1181000e+03   9.2153239e+01
   1.1181500e+03   9.1267590e+01
   1.1182000e+03   9.0510697e+01
   1.1182500e+03   9.1074046e+01
   1.1183000e+03   9.2058275e+01
   1.1183500e+03   9.2793667e+01
   1.1184000e+03   9.3352002e+01
   1.1184500e+03   9.3709907e+01
   1.1185000e+03   9.3293978e+01
   1.1185500e+03   9.1677397e+01
   1.1186000e+03   9.0798785e+01
   1.1186500e+03   9.0773344e+01
   1.1187000e+03   9.1822160e+01
   1.1187500e+03   9.2958523e+01
   1.1188000e+03   9.3604360e+01
   1.1188500e+03   9.4281398e+01
   1.1189000e+03   9.4970177e+01
   1.1189500e+03   9.4876581e+01
   1.1190000e+03   9.4085060e+01
   1.1190500e+03   9.3853404e+01
   1.1191000e+03   9.4667201e+01
   1.1191500e+03   9.5894955e+01
   1.1192000e+03   9.5925303e+01
   1.1192500e+03   9.6290649e+01
   1.1193000e+03   9.7514711e+01
   1.1193500e+03   9.7915899e+01
   1.1194000e+03   9.7079370e+01
   1.1194500e+03   9.6762760e+01
   1.1195000e+03   9.6972442e+01
   1.1195500e+03   9.7271600e+01
   1.1196000e+03   9.7652934e+01
   1.1196500e+03   9.7210561e+01
   1.1197000e+03   9.7054073e+01
   1.1197500e+03   9.7005102e+01
   1.1198000e+03   9.6587028e+01
   1.1198500e+03   9.5957662e+01
   1.1199000e+03   9.6483509e+01
   1.1199500e+03   9.7437437e+01
   1.1200000e+03   9.8752664e+01
   1.1200500e+03   9.9510604e+01
   1.1201000e+03   9.9397371e+01
   1.1201500e+03   9.8604836e+01
   1.1202000e+03   9.8377561e+01
   1.1202500e+03   9.7706303e+01
   1.1203000e+03   9.6844130e+01
   1.1203500e+03   9.6585774e+01
   1.1204000e+03   9.7355330e+01
   1.1204500e+03   9.7709122e+01
   1.1205000e+03   9.7341661e+01
   1.1205500e+03   9.6358471e+01
   1.1206000e+03   9.6060823e+01
   1.1206500e+03   9.6293861e+01
   1.1207000e+03   9.6321035e+01
   1.1207500e+03   9.6102903e+01
   1.1208000e+03   9.6789075e+01
   1.1208500e+03   9.7893829e+01
   1.1209000e+03   9.7959887e+01
   1.1209500e+03   9.7383648e+01
   1.1210000e+03   9.7084406e+01
   1.1210500e+03   9.7366612e+01
   1.1211000e+03   9.7179673e+01
   1.1211500e+03   9.6900606e+01
   1.1212000e+03   9.6027393e+01
   1.1212500e+03   9.6325855e+01
   1.1213000e+03   9.6031705e+01
   1.1213500e+03   9.5415095e+01
   1.1214000e+03   9.4306164e+01
   1.1214500e+03   9.3909297e+01
   1.1215000e+03   9.3162710e+01
   1.1215500e+03   9.3024109e+01
   1.1216000e+03   9.3020502e+01
   1.1216500e+03   9.3670854e+01
   1.1217000e+03   9.4526099e+01
   1.1217500e+03   9.5408318e+01
   1.1218000e+03   9.5330632e+01
   1.1218500e+03   9.4083755e+01
   1.1219000e+03   9.3460028e+01
   1.1219500e+03   9.3690817e+01
   1.1220000e+03   9.3248838e+01
   1.1220500e+03   9.3238540e+01
   1.1221000e+03   9.3734512e+01
   1.1221500e+03   9.4053158e+01
   1.1222000e+03   9.3694914e+01
   1.1222500e+03   9.2667045e+01
   1.1223000e+03   9.1540284e+01
   1.1223500e+03   9.1773455e+01
   1.1224000e+03   9.1893638e+01
   1.1224500e+03   9.2070658e+01
   1.1225000e+03   9.2582215e+01
   1.1225500e+03   9.2835772e+01
   1.1226000e+03   9.2688722e+01
   1.1226500e+03   9.2818980e+01
   1.1227000e+03   9.2036411e+01
   1.1227500e+03   9.1923107e+01
   1.1228000e+03   9.3003358e+01
   1.1228500e+03   9.4165461e+01
   1.1229000e+03   9.4744181e+01
   1.1229500e+03   9.5075804e+01
   1.1230000e+03   9.4883675e+01
   1.1230500e+03   9.4044504e+01
   1.1231000e+03   9.3206473e+01
   1.1231500e+03   9.1935855e+01
   1.1232000e+03   9.1969545e+01
   1.1232500e+03   9.2888115e+01
   1.1233000e+03   9.3945947e+01
   1.1233500e+03   9.4172836e+01
   1.1234000e+03   9.4582081e+01
   1.1234500e+03   9.4920048e+01
   1.1235000e+03   9.5073615e+01
   1.1235500e+03   9.4864109e+01
   1.1236000e+03   9.4455641e+01
   1.1236500e+03   9.4539336e+01
   1.1237000e+03   9.5073019e+01
   1.1237500e+03   9.5810617e+01
   1.1238000e+03   9.5850969e+01
   1.1238500e+03   9.5772224e+01
   1.1239000e+03   9.5595202e+01
   1.1239500e+03   9.4868841e+01
   1.1240000e+03   9.2996101e+01
   1.1240500e+03   9.2057725e+01
   1.1241000e+03   9.2032331e+01
   1.1241500e+03   9.2284950e+01
   1.1242000e+03   9.2161088e+01
   1.1242500e+03   9.1873585e+01
   1.1243000e+03   9.2007069e+01
   1.1243500e+03   9.1643291e+01
   1.1244000e+03   9.0993106e+01
   1.1244500e+03   9.0728052e+01
   1.1245000e+03   9.1374266e+01
   1.1245500e+03   9.1604545e+01
   1.1246000e+03   9.1837203e+01
   1.1246500e+03   9.1334249e+01
   1.1247000e+03   9.0723324e+01
   1.1247500e+03   9.0489140e+01
   1.1248000e+03   9.0170623e+01
   1.1248500e+03   9.0718323e+01
   1.1249000e+03   9.2002455e+01
   1.1249500e+03   9.3577085e+01
   1.1250000e+03   9.4814969e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_13C.dat <==
   1.0750500e+03   9.0899478e+01
   1.0751000e+03   9.2592287e+01
   1.0751500e+03   9.2992337e+01
   1.0752000e+03   9.4127584e+01
   1.0752500e+03   9.4694590e+01
   1.0753000e+03   9.5311124e+01
   1.0753500e+03   9.6362299e+01
   1.0754000e+03   9.7485551e+01
   1.0754500e+03   9.8091140e+01
   1.0755000e+03   9.7725823e+01
   1.0755500e+03   9.7502055e+01
   1.0756000e+03   9.6934021e+01
   1.0756500e+03   9.6194416e+01
   1.0757000e+03   9.5264778e+01
   1.0757500e+03   9.5577220e+01
   1.0758000e+03   9.6019250e+01
   1.0758500e+03   9.5934007e+01
   1.0759000e+03   9.4852156e+01
   1.0759500e+03   9.4079137e+01
   1.0760000e+03   9.3563588e+01
   1.0760500e+03   9.2820726e+01
   1.0761000e+03   9.2792340e+01
   1.0761500e+03   9.3915964e+01
   1.0762000e+03   9.5064535e+01
   1.0762500e+03   9.5618966e+01
   1.0763000e+03   9.5654478e+01
   1.0763500e+03   9.5619395e+01
   1.0764000e+03   9.5800880e+01
   1.0764500e+03   9.5982970e+01
   1.0765000e+03   9.6075896e+01
   1.0765500e+03   9.6723822e+01
   1.0766000e+03   9.7286486e+01
   1.0766500e+03   9.7102421e+01
   1.0767000e+03   9.6588516e+01
   1.0767500e+03   9.6469839e+01
   1.0768000e+03   9.6719866e+01
   1.0768500e+03   9.6796037e+01
   1.0769000e+03   9.6802444e+01
   1.0769500e+03   9.6998470e+01
   1.0770000e+03   9.7109901e+01
   1.0770500e+03   9.6424030e+01
   1.0771000e+03   9.5398822e+01
   1.0771500e+03   9.4986019e+01
   1.0772000e+03   9.4897469e+01
   1.0772500e+03   9.4759626e+01
   1.0773000e+03   9.4615612e+01
   1.0773500e+03   9.5213472e+01
   1.0774000e+03   9.5684448e+01
   1.0774500e+03   9.5688387e+01
   1.0775000e+03   9.5152299e+01
   1.0775500e+03   9.5141715e+01
   1.0776000e+03   9.5375434e+01
   1.0776500e+03   9.5466973e+01
   1.0777000e+03   9.5531037e+01
   1.0777500e+03   9.6149918e+01
   1.0778000e+03   9.6464857e+01
   1.0778500e+03   9.6478540e+01
   1.0779000e+03   9.6204242e+01
   1.0779500e+03   9.6725556e+01
   1.0780000e+03   9.7532287e+01
   1.0780500e+03   9.8611530e+01
   1.0781000e+03   9.9055271e+01
   1.0781500e+03   9.9040142e+01
   1.0782000e+03   9.8228107e+01
   1.0782500e+03   9.6802522e+01
   1.0783000e+03   9.5096510e+01
   1.0783500e+03   9.3973810e+01
   1.0784000e+03   9.4028343e+01
   1.0784500e+03   9.4296451e+01
   1.0785000e+03   9.4574813e+01
   1.0785500e+03   9.4995794e+01
   1.0786000e+03   9.5370265e+01
   1.0786500e+03   9.5297540e+01
   1.0787000e+03   9.5035148e+01
   1.0787500e+03   9.4853191e+01
   1.0788000e+03   9.4499463e+01
   1.0788500e+03   9.4243203e+01
   1.0789000e+03   9.3524686e+01
   1.0789500e+03   9.3224832e+01
   1.0790000e+03   9.3337511e+01
   1.0790500e+03   9.3374280e+01
   1.0791000e+03   9.2862285e+01
   1.0791500e+03   9.2703774e+01
   1.0792000e+03   9.2327378e+01
   1.0792500e+03   9.1819168e+01
   1.0793000e+03   9.1259782e+01
   1.0793500e+03   9.0993021e+01
   1.0794000e+03   9.1169532e+01
   1.0794500e+03   9.1378218e+01
   1.0795000e+03   9.1427036e+01
   1.0795500e+03   9.1982580e+01
   1.0796000e+03   9.2793066e+01
   1.0796500e+03   9.3191916e+01
   1.0797000e+03   9.3541961e+01
   1.0797500e+03   9.3641702e+01
   1.0798000e+03   9.3578695e+01
   1.0798500e+03   9.3514425e+01
   1.0799000e+03   9.3526881e+01
   1.0799500e+03   9.3681130e+01
   1.0800000e+03   9.3873557e+01
   1.0800500e+03   9.4250242e+01
   1.0801000e+03   9.3894149e+01
   1.0801500e+03   9.3664313e+01
   1.0802000e+03   9.3633194e+01
   1.0802500e+03   9.3965305e+01
   1.0803000e+03   9.3958302e+01
   1.0803500e+03   9.4450292e+01
   1.0804000e+03   9.5103676e+01
   1.0804500e+03   9.5383600e+01
   1.0805000e+03   9.5348291e+01
   1.0805500e+03   9.5184719e+01
   1.0806000e+03   9.5240801e+01
   1.0806500e+03   9.4859484e+01
   1.0807000e+03   9.4311391e+01
   1.0807500e+03   9.3770275e+01
   1.0808000e+03   9.3635056e+01
   1.0808500e+03   9.3368446e+01
   1.0809000e+03   9.3047682e+01
   1.0809500e+03   9.3106093e+01
   1.0810000e+03   9.3721902e+01
   1.0810500e+03   9.4237371e+01
   1.0811000e+03   9.4382699e+01
   1.0811500e+03   9.4714178e+01
   1.0812000e+03   9.4990224e+01
   1.0812500e+03   9.4982977e+01
   1.0813000e+03   9.4999760e+01
   1.0813500e+03   9.5100691e+01
   1.0814000e+03   9.5290154e+01
   1.0814500e+03   9.5774223e+01
   1.0815000e+03   9.5774726e+01
   1.0815500e+03   9.5281517e+01
   1.0816000e+03   9.5036795e+01
   1.0816500e+03   9.4941485e+01
   1.0817000e+03   9.3873559e+01
   1.0817500e+03   9.3245488e+01
   1.0818000e+03   9.3504114e+01
   1.0818500e+03   9.4117274e+01
   1.0819000e+03   9.4685839e+01
   1.0819500e+03   9.5817139e+01
   1.0820000e+03   9.6793141e+01
   1.0820500e+03   9.7090633e+01
   1.0821000e+03   9.6881382e+01
   1.0821500e+03   9.6211505e+01
   1.0822000e+03   9.5796371e+01
   1.0822500e+03   9.5778097e+01
   1.0823000e+03   9.5725726e+01
   1.0823500e+03   9.5158262e+01
   1.0824000e+03   9.4919681e+01
   1.0824500e+03   9.5417328e+01
   1.0825000e+03   9.5094252e+01
   1.0825500e+03   9.4908228e+01
   1.0826000e+03   9.6059461e+01
   1.0826500e+03   9.7422887e+01
   1.0827000e+03   9.7500594e+01
   1.0827500e+03   9.7478227e+01
   1.0828000e+03   9.7571765e+01
   1.0828500e+03   9.7003473e+01
   1.0829000e+03   9.6064036e+01
   1.0829500e+03   9.4789264e+01
   1.0830000e+03   9.4606072e+01
   1.0830500e+03   9.4355001e+01
   1.0831000e+03   9.4148540e+01
   1.0831500e+03   9.3554549e+01
   1.0832000e+03   9.3496079e+01
   1.0832500e+03   9.3560739e+01
   1.0833000e+03   9.4026712e+01
   1.0833500e+03   9.4492894e+01
   1.0834000e+03   9.5700305e+01
   1.0834500e+03   9.7478081e+01
   1.0835000e+03   9.8432470e+01
   1.0835500e+03   9.8205887e+01
   1.0836000e+03   9.7793906e+01
   1.0836500e+03   9.7453499e+01
   1.0837000e+03   9.6897921e+01
   1.0837500e+03   9.6467295e+01
   1.0838000e+03   9.6944238e+01
   1.0838500e+03   9.7566688e+01
   1.0839000e+03   9.7767862e+01
   1.0839500e+03   9.6722044e+01
   1.0840000e+03   9.5656675e+01
   1.0840500e+03   9.4843456e+01
   1.0841000e+03   9.4321995e+01
   1.0841500e+03   9.3671701e+01
   1.0842000e+03   9.3617748e+01
   1.0842500e+03   9.3788543e+01
   1.0843000e+03   9.3337445e+01
   1.0843500e+03   9.2204472e+01
   1.0844000e+03   9.1734679e+01
   1.0844500e+03   9.1614233e+01
   1.0845000e+03   9.1749524e+01
   1.0845500e+03   9.2648259e+01
   1.0846000e+03   9.3820943e+01
   1.0846500e+03   9.4739079e+01
   1.0847000e+03   9.5829714e+01
   1.0847500e+03   9.6132494e+01
   1.0848000e+03   9.5861596e+01
   1.0848500e+03   9.5601187e+01
   1.0849000e+03   9.4840787e+01
   1.0849500e+03   9.3861062e+01
   1.0850000e+03   9.3131318e+01
   1.0850500e+03   9.2484951e+01
   1.0851000e+03   9.1607796e+01
   1.0851500e+03   9.0940005e+01
   1.0852000e+03   9.0465429e+01
   1.0852500e+03   9.0774789e+01
   1.0853000e+03   9.1795464e+01
   1.0853500e+03   9.3723287e+01
   1.0854000e+03   9.5302787e+01
   1.0854500e+03   9.6416344e+01
   1.0855000e+03   9.7006205e+01
   1.0855500e+03   9.6716802e+01
   1.0856000e+03   9.5624263e+01
   1.0856500e+03   9.5172965e+01
   1.0857000e+03   9.5725480e+01
   1.0857500e+03   9.6217942e+01
   1.0858000e+03   9.6321671e+01
   1.0858500e+03   9.6525019e+01
   1.0859000e+03   9.6492984e+01
   1.0859500e+03   9.5890710e+01
   1.0860000e+03   9.5269901e+01
   1.0860500e+03   9.5320054e+01
   1.0861000e+03   9.6131277e+01
   1.0861500e+03   9.6766715e+01
   1.0862000e+03   9.6945888e+01
   1.0862500e+03   9.6562937e+01
   1.0863000e+03   9.6191041e+01
   1.0863500e+03   9.5365337e+01
   1.0864000e+03   9.4976383e+01
   1.0864500e+03   9.4894963e+01
   1.0865000e+03   9.5641098e+01
   1.0865500e+03   9.6184948e+01
   1.0866000e+03   9.6063653e+01
   1.0866500e+03   9.5609187e+01
   1.0867000e+03   9.5571613e+01
   1.0867500e+03   9.5724303e+01
   1.0868000e+03   9.5916735e+01
   1.0868500e+03   9.6381627e+01
   1.0869000e+03   9.7679284e+01
   1.0869500e+03   9.8705232e+01
   1.0870000e+03   9.8376847e+01
   1.0870500e+03   9.7738197e+01
   1.0871000e+03   9.7551239e+01
   1.0871500e+03   9.7240414e+01
   1.0872000e+03   9.6543005e+01
   1.0872500e+03   9.6571300e+01
   1.0873000e+03   9.7260876e+01
   1.0873500e+03   9.7941159e+01
   1.0874000e+03   9.7477267e+01
   1.0874500e+03   9.6734573e+01
   1.0875000e+03   9.6320788e+01
   1.0875500e+03   9.6184408e+01
   1.0876000e+03   9.5191655e+01
   1.0876500e+03   9.5055283e+01
   1.0877000e+03   9.5688645e+01
   1.0877500e+03   9.6155951e+01
   1.0878000e+03   9.5953418e+01
   1.0878500e+03   9.6077550e+01
   1.0879000e+03   9.6058535e+01
   1.0879500e+03   9.6391311e+01
   1.0880000e+03   9.6962270e+01
   1.0880500e+03   9.7244007e+01
   1.0881000e+03   9.7780057e+01
   1.0881500e+03   9.8432999e+01
   1.0882000e+03   9.8278546e+01
   1.0882500e+03   9.7104088e+01
   1.0883000e+03   9.6388030e+01
   1.0883500e+03   9.6157102e+01
   1.0884000e+03   9.5699185e+01
   1.0884500e+03   9.5455378e+01
   1.0885000e+03   9.5766714e+01
   1.0885500e+03   9.6002208e+01
   1.0886000e+03   9.5621819e+01
   1.0886500e+03   9.4704822e+01
   1.0887000e+03   9.3936629e+01
   1.0887500e+03   9.4204567e+01
   1.0888000e+03   9.4714221e+01
   1.0888500e+03   9.5000944e+01
   1.0889000e+03   9.5256957e+01
   1.0889500e+03   9.5430391e+01
   1.0890000e+03   9.5121538e+01
   1.0890500e+03   9.4514138e+01
   1.0891000e+03   9.4296761e+01
   1.0891500e+03   9.5218966e+01
   1.0892000e+03   9.6376691e+01
   1.0892500e+03   9.7388253e+01
   1.0893000e+03   9.7509464e+01
   1.0893500e+03   9.7588246e+01
   1.0894000e+03   9.7566711e+01
   1.0894500e+03   9.7187582e+01
   1.0895000e+03   9.6365600e+01
   1.0895500e+03   9.7053660e+01
   1.0896000e+03   9.8728637e+01
   1.0896500e+03   9.9623370e+01
   1.0897000e+03   9.9879140e+01
   1.0897500e+03   1.0010655e+02
   1.0898000e+03   9.9880755e+01
   1.0898500e+03   9.8246577e+01
   1.0899000e+03   9.6721045e+01
   1.0899500e+03   9.5976728e+01
   1.0900000e+03   9.6316454e+01
   1.0900500e+03   9.6784020e+01
   1.0901000e+03   9.6594402e+01
   1.0901500e+03   9.6150824e+01
   1.0902000e+03   9.6357505e+01
   1.0902500e+03   9.6096370e+01
   1.0903000e+03   9.4950265e+01
   1.0903500e+03   9.5268713e+01
   1.0904000e+03   9.6997940e+01
   1.0904500e+03   9.8573397e+01
   1.0905000e+03   9.8853255e+01
   1.0905500e+03   9.9311940e+01
   1.0906000e+03   1.0033794e+02
   1.0906500e+03   1.0074305e+02
   1.0907000e+03   9.9372513e+01
   1.0907500e+03   9.8548357e+01
   1.0908000e+03   9.8558849e+01
   1.0908500e+03   9.8520565e+01
   1.0909000e+03   9.7972516e+01
   1.0909500e+03   9.7447876e+01
   1.0910000e+03   9.7725417e+01
   1.0910500e+03   9.7733882e+01
   1.0911000e+03   9.6135077e+01
   1.0911500e+03   9.4442123e+01
   1.0912000e+03   9.4309560e+01
   1.0912500e+03   9.4236538e+01
   1.0913000e+03   9.3962927e+01
   1.0913500e+03   9.3116465e+01
   1.0914000e+03   9.2696477e+01
   1.0914500e+03   9.2214523e+01
   1.0915000e+03   9.0969552e+01
   1.0915500e+03   8.9547956e+01
   1.0916000e+03   8.9887646e+01
   1.0916500e+03   9.0632483e+01
   1.0917000e+03   9.0544720e+01
   1.0917500e+03   8.9823893e+01
   1.0918000e+03   8.9707435e+01
   1.0918500e+03   9.0100135e+01
   1.0919000e+03   9.0254794e+01
   1.0919500e+03   9.0130847e+01
   1.0920000e+03   9.1321228e+01
   1.0920500e+03   9.2302409e+01
   1.0921000e+03   9.2223794e+01
   1.0921500e+03   9.1169339e+01
   1.0922000e+03   9.0840007e+01
   1.0922500e+03   9.0682783e+01
   1.0923000e+03   9.0306835e+01
   1.0923500e+03   8.9583180e+01
   1.0924000e+03   8.9087131e+01
   1.0924500e+03   8.9397300e+01
   1.0925000e+03   9.0208922e+01
   1.0925500e+03   9.0871866e+01
   1.0926000e+03   9.1646417e+01
   1.0926500e+03   9.3069101e+01
   1.0927000e+03   9.4262298e+01
   1.0927500e+03   9.4283074e+01
   1.0928000e+03   9.3578058e+01
   1.0928500e+03   9.3961349e+01
   1.0929000e+03   9.4403944e+01
   1.0929500e+03   9.3676650e+01
   1.0930000e+03   9.2691335e+01
   1.0930500e+03   9.3032908e+01
   1.0931000e+03   9.3453922e+01
   1.0931500e+03   9.3375405e+01
   1.0932000e+03   9.3620751e+01
   1.0932500e+03   9.4294237e+01
   1.0933000e+03   9.4957243e+01
   1.0933500e+03   9.4630583e+01
   1.0934000e+03   9.4013144e+01
   1.0934500e+03   9.4191287e+01
   1.0935000e+03   9.5077068e+01
   1.0935500e+03   9.5461978e+01
   1.0936000e+03   9.5248974e+01
   1.0936500e+03   9.5100085e+01
   1.0937000e+03   9.5059503e+01
   1.0937500e+03   9.4948970e+01
   1.0938000e+03   9.4476817e+01
   1.0938500e+03   9.4596834e+01
   1.0939000e+03   9.5895853e+01
   1.0939500e+03   9.7485425e+01
   1.0940000e+03   9.7396797e+01
   1.0940500e+03   9.7725430e+01
   1.0941000e+03   9.8688917e+01
   1.0941500e+03   9.9391557e+01
   1.0942000e+03   9.8357140e+01
   1.0942500e+03   9.8162054e+01
   1.0943000e+03   9.8799892e+01
   1.0943500e+03   9.9143565e+01
   1.0944000e+03   9.8499030e+01
   1.0944500e+03   9.8153085e+01
   1.0945000e+03   9.8172738e+01
   1.0945500e+03   9.8446114e+01
   1.0946000e+03   9.8245600e+01
   1.0946500e+03   9.7408507e+01
   1.0947000e+03   9.8051026e+01
   1.0947500e+03   9.9518176e+01
   1.0948000e+03   9.9570774e+01
   1.0948500e+03   9.8476486e+01
   1.0949000e+03   9.8016813e+01
   1.0949500e+03   9.6961049e+01
   1.0950000e+03   9.5112298e+01
   1.0950500e+03   9.2640850e+01
   1.0951000e+03   9.1470340e+01
   1.0951500e+03   9.1784007e+01
   1.0952000e+03   9.2192806e+01
   1.0952500e+03   9.1543395e+01
   1.0953000e+03   9.1496890e+01
   1.0953500e+03   9.2292802e+01
   1.0954000e+03   9.2171070e+01
   1.0954500e+03   9.1074128e+01
   1.0955000e+03   9.0558475e+01
   1.0955500e+03   9.1363335e+01
   1.0956000e+03   9.1794092e+01
   1.0956500e+03   9.1493369e+01
   1.0957000e+03   9.1254016e+01
   1.0957500e+03   9.1482370e+01
   1.0958000e+03   9.1287291e+01
   1.0958500e+03   9.0709616e+01
   1.0959000e+03   9.0098662e+01
   1.0959500e+03   9.0518131e+01
   1.0960000e+03   9.1810662e+01
   1.0960500e+03   9.2436400e+01
   1.0961000e+03   9.1975576e+01
   1.0961500e+03   9.2258443e+01
   1.0962000e+03   9.2075987e+01
   1.0962500e+03   9.0920333e+01
   1.0963000e+03   8.9174740e+01
   1.0963500e+03   8.8660944e+01
   1.0964000e+03   8.8322362e+01
   1.0964500e+03   8.7782376e+01
   1.0965000e+03   8.6709221e+01
   1.0965500e+03   8.6402592e+01
   1.0966000e+03   8.6554721e+01
   1.0966500e+03   8.7291995e+01
   1.0967000e+03   8.7583117e+01
   1.0967500e+03   8.8332258e+01
   1.0968000e+03   8.9170256e+01
   1.0968500e+03   9.0219708e+01
   1.0969000e+03   8.9916713e+01
   1.0969500e+03   8.9813109e+01
   1.0970000e+03   9.0521337e+01
   1.0970500e+03   9.2023872e+01
   1.0971000e+03   9.2604049e+01
   1.0971500e+03   9.2760874e+01
   1.0972000e+03   9.3054155e+01
   1.0972500e+03   9.2790861e+01
   1.0973000e+03   9.0976232e+01
   1.0973500e+03   8.9010674e+01
   1.0974000e+03   8.8386575e+01
   1.0974500e+03   8.8557070e+01
   1.0975000e+03   8.8461753e+01
   1.0975500e+03   8.8230430e+01
   1.0976000e+03   8.8098377e+01
   1.0976500e+03   8.7544996e+01
   1.0977000e+03   8.6175214e+01
   1.0977500e+03   8.4110232e+01
   1.0978000e+03   8.3428793e+01
   1.0978500e+03   8.3468730e+01
   1.0979000e+03   8.3770040e+01
   1.0979500e+03   8.3851338e+01
   1.0980000e+03   8.4162694e+01
   1.0980500e+03   8.3874444e+01
   1.0981000e+03   8.2916387e+01
   1.0981500e+03   8.1574287e+01
   1.0982000e+03   8.0225164e+01
   1.0982500e+03   8.0253728e+01
   1.0983000e+03   8.0916073e+01
   1.0983500e+03   8.1128527e+01
   1.0984000e+03   8.1082044e+01
   1.0984500e+03   8.1307810e+01
   1.0985000e+03   8.0733578e+01
   1.0985500e+03   7.8856710e+01
   1.0986000e+03   7.7075854e+01
   1.0986500e+03   7.6395482e+01
   1.0987000e+03   7.6896328e+01
   1.0987500e+03   7.7334793e+01
   1.0988000e+03   7.8003534e+01
   1.0988500e+03   7.8318330e+01
   1.0989000e+03   7.7664525e+01
   1.0989500e+03   7.6546737e+01
   1.0990000e+03   7.5212525e+01
   1.0990500e+03   7.4517726e+01
   1.0991000e+03   7.4854444e+01
   1.0991500e+03   7.5127260e+01
   1.0992000e+03   7.4161178e+01
   1.0992500e+03   7.2382357e+01
   1.0993000e+03   7.0211082e+01
   1.0993500e+03   6.8196365e+01
   1.0994000e+03   6.6736536e+01
   1.0994500e+03   6.6508679e+01
   1.0995000e+03   6.8165670e+01
   1.0995500e+03   6.9529240e+01
   1.0996000e+03   6.9037589e+01
   1.0996500e+03   6.7037401e+01
   1.0997000e+03   6.4500080e+01
   1.0997500e+03   6.1701125e+01
   1.0998000e+03   5.9666036e+01
   1.0998500e+03   6.0089059e+01
   1.0999000e+03   6.1981709e+01
   1.0999500e+03   6.3887581e+01
   1.1000000e+03   6.4372610e+01
   1.1000500e+03   6.3922058e+01
   1.1001000e+03   6.2915636e+01
   1.1001500e+03   6.2774512e+01
   1.1002000e+03   6.3778286e+01
   1.1002500e+03   6.5448643e+01
   1.1003000e+03   6.6933128e+01
   1.1003500e+03   6.8149213e+01
   1.1004000e+03   6.8211748e+01
   1.1004500e+03   6.7166132e+01
   1.1005000e+03   6.7452552e+01
   1.1005500e+03   6.9696235e+01
   1.1006000e+03   7.3042270e+01
   1.1006500e+03   7.6456585e+01
   1.1007000e+03   7.9176758e+01
   1.1007500e+03   8.0158086e+01
   1.1008000e+03   8.0295235e+01
   1.1008500e+03   7.9783356e+01
   1.1009000e+03   7.9459342e+01
   1.1009500e+03   8.0887270e+01
   1.1010000e+03   8.4027092e+01
   1.1010500e+03   8.6756310e+01
   1.1011000e+03   8.8046906e+01
   1.1011500e+03   8.8068022e+01
   1.1012000e+03   8.7618383e+01
   1.1012500e+03   8.6462600e+01
   1.1013000e+03   8.5955236e+01
   1.1013500e+03   8.7030863e+01
   1.1014000e+03   9.0081248e+01
   1.1014500e+03   9.2858492e+01
   1.1015000e+03   9.4420420e+01
   1.1015500e+03   9.4265798e+01
   1.1016000e+03   9.3534513e+01
   1.1016500e+03   9.2426762e+01
   1.1017000e+03   9.1412708e+01
   1.1017500e+03   9.1318102e+01
   1.1018000e+03   9.2586460e+01
   1.1018500e+03   9.3882609e+01
   1.1019000e+03   9.4096735e+01
   1.1019500e+03   9.2663545e+01
   1.1020000e+03   9.1402336e+01
   1.1020500e+03   9.0903658e+01
   1.1021000e+03   9.0728501e+01
   1.1021500e+03   9.1213443e+01
   1.1022000e+03   9.2837692e+01
   1.1022500e+03   9.4426746e+01
   1.1023000e+03   9.4700316e+01
   1.1023500e+03   9.4062164e+01
   1.1024000e+03   9.2683287e+01
   1.1024500e+03   9.2416295e+01
   1.1025000e+03   9.2608019e+01
   1.1025500e+03   9.2928403e+01
   1.1026000e+03   9.3648616e+01
   1.1026500e+03   9.4425483e+01
   1.1027000e+03   9.4334945e+01
   1.1027500e+03   9.2827805e+01
   1.1028000e+03   9.1449334e+01
   1.1028500e+03   9.0656847e+01
   1.1029000e+03   9.1365063e+01
   1.1029500e+03   9.2566070e+01
   1.1030000e+03   9.4105690e+01
   1.1030500e+03   9.5331444e+01
   1.1031000e+03   9.6176760e+01
   1.1031500e+03   9.5587200e+01
   1.1032000e+03   9.4041506e+01
   1.1032500e+03   9.3069477e+01
   1.1033000e+03   9.3166756e+01
   1.1033500e+03   9.3451377e+01
   1.1034000e+03   9.3573970e+01
   1.1034500e+03   9.3898822e+01
   1.1035000e+03   9.4111973e+01
   1.1035500e+03   9.3908706e+01
   1.1036000e+03   9.2726290e+01
   1.1036500e+03   9.1824134e+01
   1.1037000e+03   9.2208497e+01
   1.1037500e+03   9.2650235e+01
   1.1038000e+03   9.2914804e+01
   1.1038500e+03   9.3529190e+01
   1.1039000e+03   9.4033577e+01
   1.1039500e+03   9.3293467e+01
   1.1040000e+03   9.1873457e+01
   1.1040500e+03   9.0559664e+01
   1.1041000e+03   8.9802795e+01
   1.1041500e+03   9.0351315e+01
   1.1042000e+03   9.0839289e+01
   1.1042500e+03   9.0763183e+01
   1.1043000e+03   9.0272861e+01
   1.1043500e+03   8.9231055e+01
   1.1044000e+03   8.7254551e+01
   1.1044500e+03   8.6018380e+01
   1.1045000e+03   8.6047840e+01
   1.1045500e+03   8.7053154e+01
   1.1046000e+03   8.8262838e+01
   1.1046500e+03   8.9548561e+01
   1.1047000e+03   8.9829566e+01
   1.1047500e+03   8.9340481e+01
   1.1048000e+03   8.8526412e+01
   1.1048500e+03   8.7872132e+01
   1.1049000e+03   8.7314193e+01
   1.1049500e+03   8.7683457e+01
   1.1050000e+03   8.8646968e+01
   1.1050500e+03   8.9364836e+01
   1.1051000e+03   8.9453018e+01
   1.1051500e+03   8.9358597e+01
   1.1052000e+03   8.8865740e+01
   1.1052500e+03   8.8503445e+01
   1.1053000e+03   8.8051390e+01
   1.1053500e+03   8.8961696e+01
   1.1054000e+03   9.0148003e+01
   1.1054500e+03   9.1492133e+01
   1.1055000e+03   9.1978148e+01
   1.1055500e+03   9.2148002e+01
   1.1056000e+03   9.1726869e+01
   1.1056500e+03   9.1289779e+01
   1.1057000e+03   9.0688672e+01
   1.1057500e+03   9.0410982e+01
   1.1058000e+03   9.0851290e+01
   1.1058500e+03   9.1167190e+01
   1.1059000e+03   9.1202269e+01
   1.1059500e+03   9.0067132e+01
   1.1060000e+03   8.8892498e+01
   1.1060500e+03   8.8560660e+01
   1.1061000e+03   8.9260843e+01
   1.1061500e+03   8.9847308e+01
   1.1062000e+03   9.1075328e+01
   1.1062500e+03   9.2423885e+01
   1.1063000e+03   9.1971380e+01
   1.1063500e+03   9.0023424e+01
   1.1064000e+03   8.7822736e+01
   1.1064500e+03   8.6666768e+01
   1.1065000e+03   8.6827043e+01
   1.1065500e+03   8.8278374e+01
   1.1066000e+03   8.9829439e+01
   1.1066500e+03   9.2397030e+01
   1.1067000e+03   9.4580039e+01
   1.1067500e+03   9.5672508e+01
   1.1068000e+03   9.5178669e+01
   1.1068500e+03   9.5114917e+01
   1.1069000e+03   9.5377487e+01
   1.1069500e+03   9.5810350e+01
   1.1070000e+03   9.5989882e+01
   1.1070500e+03   9.6429212e+01
   1.1071000e+03   9.6912338e+01
   1.1071500e+03   9.6540654e+01
   1.1072000e+03   9.5157463e+01
   1.1072500e+03   9.4085235e+01
   1.1073000e+03   9.4084422e+01
   1.1073500e+03   9.4507573e+01
   1.1074000e+03   9.4933689e+01
   1.1074500e+03   9.5562049e+01
   1.1075000e+03   9.6251092e+01
   1.1075500e+03   9.6641957e+01
   1.1076000e+03   9.6119098e+01
   1.1076500e+03   9.5198814e+01
   1.1077000e+03   9.5332200e+01
   1.1077500e+03   9.6246333e+01
   1.1078000e+03   9.7577453e+01
   1.1078500e+03   9.8433440e+01
   1.1079000e+03   9.8367478e+01
   1.1079500e+03   9.7613629e+01
   1.1080000e+03   9.6219002e+01
   1.1080500e+03   9.4106664e+01
   1.1081000e+03   9.2870310e+01
   1.1081500e+03   9.4113328e+01
   1.1082000e+03   9.5654880e+01
   1.1082500e+03   9.6922998e+01
   1.1083000e+03   9.7209227e+01
   1.1083500e+03   9.7476223e+01
   1.1084000e+03   9.7316359e+01
   1.1084500e+03   9.7549647e+01
   1.1085000e+03   9.7360208e+01
   1.1085500e+03   9.8307654e+01
   1.1086000e+03   9.9888139e+01
   1.1086500e+03   1.0106873e+02
   1.1087000e+03   1.0052888e+02
   1.1087500e+03   9.9730203e+01
   1.1088000e+03   9.8998237e+01
   1.1088500e+03   9.8077903e+01
   1.1089000e+03   9.7444404e+01
   1.1089500e+03   9.7103231e+01
   1.1090000e+03   9.8659574e+01
   1.1090500e+03   1.0013692e+02
   1.1091000e+03   1.0093440e+02
   1.1091500e+03   9.9918236e+01
   1.1092000e+03   9.9470390e+01
   1.1092500e+03   9.8243296e+01
   1.1093000e+03   9.6489356e+01
   1.1093500e+03   9.4965785e+01
   1.1094000e+03   9.4999822e+01
   1.1094500e+03   9.5941282e+01
   1.1095000e+03   9.6871815e+01
   1.1095500e+03   9.6982818e+01
   1.1096000e+03   9.6375265e+01
   1.1096500e+03   9.6052980e+01
   1.1097000e+03   9.5177642e+01
   1.1097500e+03   9.4215654e+01
   1.1098000e+03   9.4931339e+01
   1.1098500e+03   9.6251874e+01
   1.1099000e+03   9.7251016e+01
   1.1099500e+03   9.7524178e+01
   1.1100000e+03   9.6315732e+01
   1.1100500e+03   9.5143345e+01
   1.1101000e+03   9.4776281e+01
   1.1101500e+03   9.4634536e+01
   1.1102000e+03   9.4928851e+01
   1.1102500e+03   9.6117072e+01
   1.1103000e+03   9.7081996e+01
   1.1103500e+03   9.6719900e+01
   1.1104000e+03   9.5385667e+01
   1.1104500e+03   9.4139839e+01
   1.1105000e+03   9.3555076e+01
   1.1105500e+03   9.3653266e+01
   1.1106000e+03   9.4171904e+01
   1.1106500e+03   9.4854919e+01
   1.1107000e+03   9.5760862e+01
   1.1107500e+03   9.6731196e+01
   1.1108000e+03   9.6656049e+01
   1.1108500e+03   9.6422730e+01
   1.1109000e+03   9.6505399e+01
   1.1109500e+03   9.7270483e+01
   1.1110000e+03   9.7630718e+01
   1.1110500e+03   9.7800912e+01
   1.1111000e+03   9.8073176e+01
   1.1111500e+03   9.8415974e+01
   1.1112000e+03   9.8347071e+01
   1.1112500e+03   9.7187927e+01
   1.1113000e+03   9.6265118e+01
   1.1113500e+03   9.5790638e+01
   1.1114000e+03   9.6108155e+01
   1.1114500e+03   9.5940055e+01
   1.1115000e+03   9.6173927e+01
   1.1115500e+03   9.6747331e+01
   1.1116000e+03   9.7223562e+01
   1.1116500e+03   9.6120033e+01
   1.1117000e+03   9.5083529e+01
   1.1117500e+03   9.5005390e+01
   1.1118000e+03   9.5206687e+01
   1.1118500e+03   9.5843192e+01
   1.1119000e+03   9.6179643e+01
   1.1119500e+03   9.6001093e+01
   1.1120000e+03   9.5694899e+01
   1.1120500e+03   9.5138717e+01
   1.1121000e+03   9.3591812e+01
   1.1121500e+03   9.2760083e+01
   1.1122000e+03   9.3361393e+01
   1.1122500e+03   9.4222315e+01
   1.1123000e+03   9.4865463e+01
   1.1123500e+03   9.4815994e+01
   1.1124000e+03   9.5013895e+01
   1.1124500e+03   9.4590751e+01
   1.1125000e+03   9.4302721e+01
   1.1125500e+03   9.3562961e+01
   1.1126000e+03   9.4352959e+01
   1.1126500e+03   9.5803890e+01
   1.1127000e+03   9.7392870e+01
   1.1127500e+03   9.7417403e+01
   1.1128000e+03   9.7046412e+01
   1.1128500e+03   9.6866023e+01
   1.1129000e+03   9.7641675e+01
   1.1129500e+03   9.8958543e+01
   1.1130000e+03   1.0016569e+02
   1.1130500e+03   1.0167081e+02
   1.1131000e+03   1.0232010e+02
   1.1131500e+03   1.0138670e+02
   1.1132000e+03   9.8388827e+01
   1.1132500e+03   9.6614705e+01
   1.1133000e+03   9.5492815e+01
   1.1133500e+03   9.4333586e+01
   1.1134000e+03   9.3595534e+01
   1.1134500e+03   9.4042307e+01
   1.1135000e+03   9.5403128e+01
   1.1135500e+03   9.6597546e+01
   1.1136000e+03   9.7571757e+01
   1.1136500e+03   9.7214303e+01
   1.1137000e+03   9.6878993e+01
   1.1137500e+03   9.6410320e+01
   1.1138000e+03   9.6409127e+01
   1.1138500e+03   9.6233563e+01
   1.1139000e+03   9.7061738e+01
   1.1139500e+03   9.8044357e+01
   1.1140000e+03   9.8222475e+01
   1.1140500e+03   9.7174736e+01
   1.1141000e+03   9.6288969e+01
   1.1141500e+03   9.6617772e+01
   1.1142000e+03   9.7898794e+01
   1.1142500e+03   9.8853845e+01
   1.1143000e+03   9.9687247e+01
   1.1143500e+03   1.0124335e+02
   1.1144000e+03   1.0218284e+02
   1.1144500e+03   1.0140827e+02
   1.1145000e+03   9.9779985e+01
   1.1145500e+03   9.9146549e+01
   1.1146000e+03   9.9077206e+01
   1.1146500e+03   9.9066459e+01
   1.1147000e+03   9.8945973e+01
   1.1147500e+03   9.9431800e+01
   1.1148000e+03   1.0014726e+02
   1.1148500e+03   1.0038189e+02
   1.1149000e+03   9.9288267e+01
   1.1149500e+03   9.7980148e+01
   1.1150000e+03   9.7647112e+01
   1.1150500e+03   9.7872732e+01
   1.1151000e+03   9.7604491e+01
   1.1151500e+03   9.7322875e+01
   1.1152000e+03   9.8158027e+01
   1.1152500e+03   9.8570251e+01
   1.1153000e+03   9.8478347e+01
   1.1153500e+03   9.7427165e+01
   1.1154000e+03   9.7522552e+01
   1.1154500e+03   9.8401916e+01
   1.1155000e+03   9.9377949e+01
   1.1155500e+03   9.9216143e+01
   1.1156000e+03   9.9311279e+01
   1.1156500e+03   9.9239334e+01
   1.1157000e+03   9.8190906e+01
   1.1157500e+03   9.6802156e+01
   1.1158000e+03   9.5813755e+01
   1.1158500e+03   9.6220117e+01
   1.1159000e+03   9.6940340e+01
   1.1159500e+03   9.7599921e+01
   1.1160000e+03   9.6910058e+01
   1.1160500e+03   9.6595617e+01
   1.1161000e+03   9.5932539e+01
   1.1161500e+03   9.4508995e+01
   1.1162000e+03   9.3153421e+01
   1.1162500e+03   9.3523933e+01
   1.1163000e+03   9.4684312e+01
   1.1163500e+03   9.6185510e+01
   1.1164000e+03   9.7633658e+01
   1.1164500e+03   9.8146432e+01
   1.1165000e+03   9.7872263e+01
   1.1165500e+03   9.7277647e+01
   1.1166000e+03   9.6499103e+01
   1.1166500e+03   9.5793010e+01
   1.1167000e+03   9.5939303e+01
   1.1167500e+03   9.7097942e+01
   1.1168000e+03   9.7229750e+01
   1.1168500e+03   9.6326351e+01
   1.1169000e+03   9.5333288e+01
   1.1169500e+03   9.5023411e+01
   1.1170000e+03   9.4641668e+01
   1.1170500e+03   9.4315816e+01
   1.1171000e+03   9.4402765e+01
   1.1171500e+03   9.5212413e+01
   1.1172000e+03   9.5877440e+01
   1.1172500e+03   9.5948478e+01
   1.1173000e+03   9.5316704e+01
   1.1173500e+03   9.5535652e+01
   1.1174000e+03   9.5366533e+01
   1.1174500e+03   9.5128597e+01
   1.1175000e+03   9.4465312e+01
   1.1175500e+03   9.5633333e+01
   1.1176000e+03   9.6323576e+01
   1.1176500e+03   9.7169396e+01
   1.1177000e+03   9.7011969e+01
   1.1177500e+03   9.6962710e+01
   1.1178000e+03   9.6802559e+01
   1.1178500e+03   9.6794067e+01
   1.1179000e+03   9.6805736e+01
   1.1179500e+03   9.6875714e+01
   1.1180000e+03   9.7547904e+01
   1.1180500e+03   9.8214292e+01
   1.1181000e+03   9.8533696e+01
   1.1181500e+03   9.7809937e+01
   1.1182000e+03   9.6980846e+01
   1.1182500e+03   9.7092122e+01
   1.1183000e+03   9.7732889e+01
   1.1183500e+03   9.7723173e+01
   1.1184000e+03   9.7452130e+01
   1.1184500e+03   9.7739256e+01
   1.1185000e+03   9.7132948e+01
   1.1185500e+03   9.5180845e+01
   1.1186000e+03   9.3494680e+01
   1.1186500e+03   9.3271369e+01
   1.1187000e+03   9.3936162e+01
   1.1187500e+03   9.4937148e+01
   1.1188000e+03   9.5759493e+01
   1.1188500e+03   9.6661188e+01
   1.1189000e+03   9.7517533e+01
   1.1189500e+03   9.7127126e+01
   1.1190000e+03   9.6155078e+01
   1.1190500e+03   9.5303809e+01
   1.1191000e+03   9.6144894e+01
   1.1191500e+03   9.7308213e+01
   1.1192000e+03   9.9390023e+01
   1.1192500e+03   1.0050088e+02
   1.1193000e+03   1.0142189e+02
   1.1193500e+03   1.0164653e+02
   1.1194000e+03   1.0151395e+02
   1.1194500e+03   1.0012880e+02
   1.1195000e+03   1.0038553e+02
   1.1195500e+03   1.0176339e+02
   1.1196000e+03   1.0268623e+02
   1.1196500e+03   1.0242438e+02
   1.1197000e+03   1.0253422e+02
   1.1197500e+03   1.0251775e+02
   1.1198000e+03   1.0226597e+02
   1.1198500e+03   1.0162933e+02
   1.1199000e+03   1.0075185e+02
   1.1199500e+03   1.0095140e+02
   1.1200000e+03   1.0121353e+02
   1.1200500e+03   1.0132439e+02
   1.1201000e+03   1.0017784e+02
   1.1201500e+03   9.9596447e+01
   1.1202000e+03   9.8277994e+01
   1.1202500e+03   9.7194540e+01
   1.1203000e+03   9.5651590e+01
   1.1203500e+03   9.5261171e+01
   1.1204000e+03   9.6454506e+01
   1.1204500e+03   9.7598800e+01
   1.1205000e+03   9.7975244e+01
   1.1205500e+03   9.7367012e+01
   1.1206000e+03   9.7206397e+01
   1.1206500e+03   9.6294041e+01
   1.1207000e+03   9.6016753e+01
   1.1207500e+03   9.5515770e+01
   1.1208000e+03   9.6187075e+01
   1.1208500e+03   9.7037055e+01
   1.1209000e+03   9.6988783e+01
   1.1209500e+03   9.5931478e+01
   1.1210000e+03   9.4643307e+01
   1.1210500e+03   9.3927027e+01
   1.1211000e+03   9.4047000e+01
   1.1211500e+03   9.5463526e+01
   1.1212000e+03   9.6768536e+01
   1.1212500e+03   9.9591040e+01
   1.1213000e+03   1.0177989e+02
   1.1213500e+03   1.0227703e+02
   1.1214000e+03   1.0151591e+02
   1.1214500e+03   9.9990493e+01
   1.1215000e+03   9.7948225e+01
   1.1215500e+03   9.6167601e+01
   1.1216000e+03   9.5119844e+01
   1.1216500e+03   9.4492802e+01
   1.1217000e+03   9.5655636e+01
   1.1217500e+03   9.6612804e+01
   1.1218000e+03   9.6952588e+01
   1.1218500e+03   9.6256389e+01
   1.1219000e+03   9.5862643e+01
   1.1219500e+03   9.5453969e+01
   1.1220000e+03   9.5245276e+01
   1.1220500e+03   9.5486241e+01
   1.1221000e+03   9.5694940e+01
   1.1221500e+03   9.5798505e+01
   1.1222000e+03   9.5719077e+01
   1.1222500e+03   9.5022120e+01
   1.1223000e+03   9.3425960e+01
   1.1223500e+03   9.3417459e+01
   1.1224000e+03   9.4133587e+01
   1.1224500e+03   9.4642174e+01
   1.1225000e+03   9.5044192e+01
   1.1225500e+03   9.6203921e+01
   1.1226000e+03   9.6591942e+01
   1.1226500e+03   9.5963038e+01
   1.1227000e+03   9.5356341e+01
   1.1227500e+03   9.4320933e+01
   1.1228000e+03   9.4847900e+01
   1.1228500e+03   9.5967967e+01
   1.1229000e+03   9.7316800e+01
   1.1229500e+03   9.7693851e+01
   1.1230000e+03   9.8530983e+01
   1.1230500e+03   9.8716275e+01
   1.1231000e+03   9.8323301e+01
   1.1231500e+03   9.7227779e+01
   1.1232000e+03   9.7170968e+01
   1.1232500e+03   9.8280641e+01
   1.1233000e+03   9.9083801e+01
   1.1233500e+03   9.9830569e+01
   1.1234000e+03   9.9775833e+01
   1.1234500e+03   1.0009006e+02
   1.1235000e+03   1.0004061e+02
   1.1235500e+03   9.9827262e+01
   1.1236000e+03   9.9346580e+01
   1.1236500e+03   1.0014586e+02
   1.1237000e+03   1.0092781e+02
   1.1237500e+03   1.0207260e+02
   1.1238000e+03   1.0235899e+02
   1.1238500e+03   1.0210682e+02
   1.1239000e+03   1.0201969e+02
   1.1239500e+03   1.0169374e+02
   1.1240000e+03   1.0042553e+02
   1.1240500e+03   9.9066775e+01
   1.1241000e+03   9.9379930e+01
   1.1241500e+03   1.0034644e+02
   1.1242000e+03   1.0121513e+02
   1.1242500e+03   1.0058722e+02
   1.1243000e+03   1.0088785e+02
   1.1243500e+03   1.0093289e+02
   1.1244000e+03   1.0068207e+02
   1.1244500e+03   9.9762570e+01
   1.1245000e+03   1.0015119e+02
   1.1245500e+03   1.0052552e+02
   1.1246000e+03   1.0053651e+02
   1.1246500e+03   9.9431473e+01
   1.1247000e+03   9.8467162e+01
   1.1247500e+03   9.7445323e+01
   1.1248000e+03   9.6609279e+01
   1.1248500e+03   9.5788605e+01
   1.1249000e+03   9.5921332e+01
   1.1249500e+03   9.6720283e+01
   1.1250000e+03   9.7729414e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_15C.dat <==
   1.0750500e+03   9.5908708e+01
   1.0751000e+03   9.8121555e+01
   1.0751500e+03   9.7231900e+01
   1.0752000e+03   9.7715283e+01
   1.0752500e+03   9.7580836e+01
   1.0753000e+03   9.7147859e+01
   1.0753500e+03   9.7749758e+01
   1.0754000e+03   9.9267068e+01
   1.0754500e+03   1.0029417e+02
   1.0755000e+03   1.0018186e+02
   1.0755500e+03   9.9975323e+01
   1.0756000e+03   9.9452180e+01
   1.0756500e+03   9.8053392e+01
   1.0757000e+03   9.6069189e+01
   1.0757500e+03   9.5334108e+01
   1.0758000e+03   9.5444894e+01
   1.0758500e+03   9.5354703e+01
   1.0759000e+03   9.4622405e+01
   1.0759500e+03   9.4381228e+01
   1.0760000e+03   9.4636445e+01
   1.0760500e+03   9.4403224e+01
   1.0761000e+03   9.4219429e+01
   1.0761500e+03   9.5231884e+01
   1.0762000e+03   9.6759455e+01
   1.0762500e+03   9.7518186e+01
   1.0763000e+03   9.7634141e+01
   1.0763500e+03   9.7764280e+01
   1.0764000e+03   9.7972252e+01
   1.0764500e+03   9.7705764e+01
   1.0765000e+03   9.6811344e+01
   1.0765500e+03   9.6631836e+01
   1.0766000e+03   9.7146719e+01
   1.0766500e+03   9.7083504e+01
   1.0767000e+03   9.6074886e+01
   1.0767500e+03   9.5746662e+01
   1.0768000e+03   9.5920244e+01
   1.0768500e+03   9.5732958e+01
   1.0769000e+03   9.5112612e+01
   1.0769500e+03   9.5371400e+01
   1.0770000e+03   9.6312294e+01
   1.0770500e+03   9.6299722e+01
   1.0771000e+03   9.4975702e+01
   1.0771500e+03   9.4419271e+01
   1.0772000e+03   9.4503206e+01
   1.0772500e+03   9.4193422e+01
   1.0773000e+03   9.3864599e+01
   1.0773500e+03   9.4652661e+01
   1.0774000e+03   9.5539555e+01
   1.0774500e+03   9.5632564e+01
   1.0775000e+03   9.5141446e+01
   1.0775500e+03   9.5020401e+01
   1.0776000e+03   9.4783524e+01
   1.0776500e+03   9.4200042e+01
   1.0777000e+03   9.3500408e+01
   1.0777500e+03   9.3299092e+01
   1.0778000e+03   9.3621120e+01
   1.0778500e+03   9.3880604e+01
   1.0779000e+03   9.3899861e+01
   1.0779500e+03   9.4064948e+01
   1.0780000e+03   9.4726824e+01
   1.0780500e+03   9.5002476e+01
   1.0781000e+03   9.4824410e+01
   1.0781500e+03   9.4813565e+01
   1.0782000e+03   9.5158947e+01
   1.0782500e+03   9.5057734e+01
   1.0783000e+03   9.4282956e+01
   1.0783500e+03   9.3944526e+01
   1.0784000e+03   9.4227209e+01
   1.0784500e+03   9.4484345e+01
   1.0785000e+03   9.3845312e+01
   1.0785500e+03   9.3518110e+01
   1.0786000e+03   9.3741169e+01
   1.0786500e+03   9.3741645e+01
   1.0787000e+03   9.3415223e+01
   1.0787500e+03   9.3881891e+01
   1.0788000e+03   9.5251076e+01
   1.0788500e+03   9.6635106e+01
   1.0789000e+03   9.6711628e+01
   1.0789500e+03   9.6489078e+01
   1.0790000e+03   9.6624774e+01
   1.0790500e+03   9.6332607e+01
   1.0791000e+03   9.4952043e+01
   1.0791500e+03   9.4481886e+01
   1.0792000e+03   9.5340738e+01
   1.0792500e+03   9.5712695e+01
   1.0793000e+03   9.5188740e+01
   1.0793500e+03   9.5127585e+01
   1.0794000e+03   9.5395660e+01
   1.0794500e+03   9.5071945e+01
   1.0795000e+03   9.4455001e+01
   1.0795500e+03   9.4374347e+01
   1.0796000e+03   9.5359338e+01
   1.0796500e+03   9.6363387e+01
   1.0797000e+03   9.6064777e+01
   1.0797500e+03   9.5728581e+01
   1.0798000e+03   9.5835154e+01
   1.0798500e+03   9.5533869e+01
   1.0799000e+03   9.4810467e+01
   1.0799500e+03   9.5382106e+01
   1.0800000e+03   9.6847394e+01
   1.0800500e+03   9.8349083e+01
   1.0801000e+03   9.8635678e+01
   1.0801500e+03   9.8548008e+01
   1.0802000e+03   9.8357805e+01
   1.0802500e+03   9.7977945e+01
   1.0803000e+03   9.7102503e+01
   1.0803500e+03   9.6583624e+01
   1.0804000e+03   9.7223344e+01
   1.0804500e+03   9.8284178e+01
   1.0805000e+03   9.8384433e+01
   1.0805500e+03   9.8098220e+01
   1.0806000e+03   9.8335754e+01
   1.0806500e+03   9.8034025e+01
   1.0807000e+03   9.6814575e+01
   1.0807500e+03   9.6004856e+01
   1.0808000e+03   9.6609037e+01
   1.0808500e+03   9.7527148e+01
   1.0809000e+03   9.8305880e+01
   1.0809500e+03   9.8728988e+01
   1.0810000e+03   9.9682483e+01
   1.0810500e+03   1.0007707e+02
   1.0811000e+03   9.9494486e+01
   1.0811500e+03   9.8080375e+01
   1.0812000e+03   9.7548163e+01
   1.0812500e+03   9.6926229e+01
   1.0813000e+03   9.5632840e+01
   1.0813500e+03   9.4253513e+01
   1.0814000e+03   9.4217874e+01
   1.0814500e+03   9.4892786e+01
   1.0815000e+03   9.5175614e+01
   1.0815500e+03   9.5162041e+01
   1.0816000e+03   9.5749015e+01
   1.0816500e+03   9.6497127e+01
   1.0817000e+03   9.6163433e+01
   1.0817500e+03   9.5247518e+01
   1.0818000e+03   9.5605083e+01
   1.0818500e+03   9.6572857e+01
   1.0819000e+03   9.7028318e+01
   1.0819500e+03   9.6776136e+01
   1.0820000e+03   9.7436695e+01
   1.0820500e+03   9.8028098e+01
   1.0821000e+03   9.7749798e+01
   1.0821500e+03   9.6759037e+01
   1.0822000e+03   9.6952686e+01
   1.0822500e+03   9.7849043e+01
   1.0823000e+03   9.8155702e+01
   1.0823500e+03   9.7617925e+01
   1.0824000e+03   9.7657240e+01
   1.0824500e+03   9.7868163e+01
   1.0825000e+03   9.7043220e+01
   1.0825500e+03   9.5388174e+01
   1.0826000e+03   9.5515840e+01
   1.0826500e+03   9.6277176e+01
   1.0827000e+03   9.6718502e+01
   1.0827500e+03   9.6535557e+01
   1.0828000e+03   9.6959381e+01
   1.0828500e+03   9.7272411e+01
   1.0829000e+03   9.7019623e+01
   1.0829500e+03   9.5894202e+01
   1.0830000e+03   9.5758101e+01
   1.0830500e+03   9.6483997e+01
   1.0831000e+03   9.6998146e+01
   1.0831500e+03   9.6489487e+01
   1.0832000e+03   9.6903751e+01
   1.0832500e+03   9.7979140e+01
   1.0833000e+03   9.8454424e+01
   1.0833500e+03   9.7954397e+01
   1.0834000e+03   9.8634629e+01
   1.0834500e+03   1.0016455e+02
   1.0835000e+03   1.0130515e+02
   1.0835500e+03   1.0112722e+02
   1.0836000e+03   1.0091423e+02
   1.0836500e+03   1.0119915e+02
   1.0837000e+03   1.0051910e+02
   1.0837500e+03   9.9020857e+01
   1.0838000e+03   9.8191221e+01
   1.0838500e+03   9.8542757e+01
   1.0839000e+03   9.8297955e+01
   1.0839500e+03   9.7174913e+01
   1.0840000e+03   9.5622257e+01
   1.0840500e+03   9.5182029e+01
   1.0841000e+03   9.4706209e+01
   1.0841500e+03   9.3985049e+01
   1.0842000e+03   9.3805454e+01
   1.0842500e+03   9.5028398e+01
   1.0843000e+03   9.6167048e+01
   1.0843500e+03   9.6181382e+01
   1.0844000e+03   9.5349887e+01
   1.0844500e+03   9.5367338e+01
   1.0845000e+03   9.5893744e+01
   1.0845500e+03   9.5929461e+01
   1.0846000e+03   9.6314698e+01
   1.0846500e+03   9.8252597e+01
   1.0847000e+03   9.9562322e+01
   1.0847500e+03   9.9144173e+01
   1.0848000e+03   9.8072437e+01
   1.0848500e+03   9.7798170e+01
   1.0849000e+03   9.7565682e+01
   1.0849500e+03   9.6874653e+01
   1.0850000e+03   9.6180502e+01
   1.0850500e+03   9.6584203e+01
   1.0851000e+03   9.6747926e+01
   1.0851500e+03   9.5772884e+01
   1.0852000e+03   9.4159072e+01
   1.0852500e+03   9.3590356e+01
   1.0853000e+03   9.3243041e+01
   1.0853500e+03   9.2885038e+01
   1.0854000e+03   9.1990976e+01
   1.0854500e+03   9.2321647e+01
   1.0855000e+03   9.2993361e+01
   1.0855500e+03   9.3146659e+01
   1.0856000e+03   9.2296920e+01
   1.0856500e+03   9.2775212e+01
   1.0857000e+03   9.3855222e+01
   1.0857500e+03   9.4134746e+01
   1.0858000e+03   9.3171330e+01
   1.0858500e+03   9.2977109e+01
   1.0859000e+03   9.2661259e+01
   1.0859500e+03   9.1562196e+01
   1.0860000e+03   8.9967817e+01
   1.0860500e+03   8.9598203e+01
   1.0861000e+03   8.9826316e+01
   1.0861500e+03   9.0387184e+01
   1.0862000e+03   9.0546236e+01
   1.0862500e+03   9.0759058e+01
   1.0863000e+03   9.1250759e+01
   1.0863500e+03   9.1260317e+01
   1.0864000e+03   9.0498553e+01
   1.0864500e+03   9.0369356e+01
   1.0865000e+03   9.1509937e+01
   1.0865500e+03   9.3097354e+01
   1.0866000e+03   9.3572191e+01
   1.0866500e+03   9.3904556e+01
   1.0867000e+03   9.4706119e+01
   1.0867500e+03   9.5483881e+01
   1.0868000e+03   9.4948905e+01
   1.0868500e+03   9.5179649e+01
   1.0869000e+03   9.6406792e+01
   1.0869500e+03   9.7568047e+01
   1.0870000e+03   9.7004915e+01
   1.0870500e+03   9.6118654e+01
   1.0871000e+03   9.6086179e+01
   1.0871500e+03   9.6003001e+01
   1.0872000e+03   9.5325451e+01
   1.0872500e+03   9.4847214e+01
   1.0873000e+03   9.5449671e+01
   1.0873500e+03   9.6076140e+01
   1.0874000e+03   9.5449877e+01
   1.0874500e+03   9.4013166e+01
   1.0875000e+03   9.3463196e+01
   1.0875500e+03   9.3625861e+01
   1.0876000e+03   9.2608577e+01
   1.0876500e+03   9.2033549e+01
   1.0877000e+03   9.2320685e+01
   1.0877500e+03   9.3085685e+01
   1.0878000e+03   9.2737683e+01
   1.0878500e+03   9.2204581e+01
   1.0879000e+03   9.2377029e+01
   1.0879500e+03   9.3188611e+01
   1.0880000e+03   9.3444519e+01
   1.0880500e+03   9.3129673e+01
   1.0881000e+03   9.3276884e+01
   1.0881500e+03   9.3380019e+01
   1.0882000e+03   9.2964030e+01
   1.0882500e+03   9.1377776e+01
   1.0883000e+03   9.0507108e+01
   1.0883500e+03   9.0785231e+01
   1.0884000e+03   9.0906392e+01
   1.0884500e+03   9.0524511e+01
   1.0885000e+03   9.1042001e+01
   1.0885500e+03   9.2279811e+01
   1.0886000e+03   9.3079038e+01
   1.0886500e+03   9.2816112e+01
   1.0887000e+03   9.2325820e+01
   1.0887500e+03   9.2231377e+01
   1.0888000e+03   9.2028196e+01
   1.0888500e+03   9.0676158e+01
   1.0889000e+03   8.9747149e+01
   1.0889500e+03   8.9793498e+01
   1.0890000e+03   8.9950874e+01
   1.0890500e+03   8.9035812e+01
   1.0891000e+03   8.8577879e+01
   1.0891500e+03   8.9183409e+01
   1.0892000e+03   9.0366767e+01
   1.0892500e+03   9.0542000e+01
   1.0893000e+03   9.0818525e+01
   1.0893500e+03   9.1467079e+01
   1.0894000e+03   9.1802663e+01
   1.0894500e+03   9.0958855e+01
   1.0895000e+03   9.0295828e+01
   1.0895500e+03   9.0480197e+01
   1.0896000e+03   9.1083342e+01
   1.0896500e+03   9.1300414e+01
   1.0897000e+03   9.1422297e+01
   1.0897500e+03   9.1933430e+01
   1.0898000e+03   9.2370363e+01
   1.0898500e+03   9.2325193e+01
   1.0899000e+03   9.1729876e+01
   1.0899500e+03   9.1921870e+01
   1.0900000e+03   9.3120960e+01
   1.0900500e+03   9.3611864e+01
   1.0901000e+03   9.3251323e+01
   1.0901500e+03   9.3313349e+01
   1.0902000e+03   9.3874746e+01
   1.0902500e+03   9.3627707e+01
   1.0903000e+03   9.3452865e+01
   1.0903500e+03   9.4466577e+01
   1.0904000e+03   9.6017576e+01
   1.0904500e+03   9.7227637e+01
   1.0905000e+03   9.7413278e+01
   1.0905500e+03   9.7100780e+01
   1.0906000e+03   9.6367200e+01
   1.0906500e+03   9.5400588e+01
   1.0907000e+03   9.3433657e+01
   1.0907500e+03   9.2282197e+01
   1.0908000e+03   9.2256010e+01
   1.0908500e+03   9.2252533e+01
   1.0909000e+03   9.1718585e+01
   1.0909500e+03   9.0755997e+01
   1.0910000e+03   9.0686527e+01
   1.0910500e+03   9.1072501e+01
   1.0911000e+03   9.1087739e+01
   1.0911500e+03   9.1339649e+01
   1.0912000e+03   9.2629252e+01
   1.0912500e+03   9.3752974e+01
   1.0913000e+03   9.3609922e+01
   1.0913500e+03   9.3022643e+01
   1.0914000e+03   9.2682905e+01
   1.0914500e+03   9.3108939e+01
   1.0915000e+03   9.2990427e+01
   1.0915500e+03   9.2792429e+01
   1.0916000e+03   9.3681929e+01
   1.0916500e+03   9.4851411e+01
   1.0917000e+03   9.4845850e+01
   1.0917500e+03   9.3916768e+01
   1.0918000e+03   9.3633774e+01
   1.0918500e+03   9.3229283e+01
   1.0919000e+03   9.3695450e+01
   1.0919500e+03   9.3764840e+01
   1.0920000e+03   9.4647990e+01
   1.0920500e+03   9.6266488e+01
   1.0921000e+03   9.7634337e+01
   1.0921500e+03   9.7044909e+01
   1.0922000e+03   9.6361771e+01
   1.0922500e+03   9.6434867e+01
   1.0923000e+03   9.6389847e+01
   1.0923500e+03   9.5920735e+01
   1.0924000e+03   9.5684869e+01
   1.0924500e+03   9.6448996e+01
   1.0925000e+03   9.7089839e+01
   1.0925500e+03   9.6576288e+01
   1.0926000e+03   9.5892832e+01
   1.0926500e+03   9.5978103e+01
   1.0927000e+03   9.6862967e+01
   1.0927500e+03   9.6373468e+01
   1.0928000e+03   9.5540553e+01
   1.0928500e+03   9.4622424e+01
   1.0929000e+03   9.4287174e+01
   1.0929500e+03   9.2805741e+01
   1.0930000e+03   9.1521129e+01
   1.0930500e+03   9.1193870e+01
   1.0931000e+03   9.2362529e+01
   1.0931500e+03   9.3046795e+01
   1.0932000e+03   9.3156864e+01
   1.0932500e+03   9.4026401e+01
   1.0933000e+03   9.5391698e+01
   1.0933500e+03   9.6486809e+01
   1.0934000e+03   9.6110062e+01
   1.0934500e+03   9.6102936e+01
   1.0935000e+03   9.6427241e+01
   1.0935500e+03   9.6460442e+01
   1.0936000e+03   9.4954794e+01
   1.0936500e+03   9.4214322e+01
   1.0937000e+03   9.4187951e+01
   1.0937500e+03   9.4072346e+01
   1.0938000e+03   9.2742243e+01
   1.0938500e+03   9.2380058e+01
   1.0939000e+03   9.3171053e+01
   1.0939500e+03   9.4141120e+01
   1.0940000e+03   9.4025046e+01
   1.0940500e+03   9.3982847e+01
   1.0941000e+03   9.4237130e+01
   1.0941500e+03   9.4131009e+01
   1.0942000e+03   9.4279203e+01
   1.0942500e+03   9.4717124e+01
   1.0943000e+03   9.5425626e+01
   1.0943500e+03   9.5972505e+01
   1.0944000e+03   9.5456248e+01
   1.0944500e+03   9.2997131e+01
   1.0945000e+03   9.1372259e+01
   1.0945500e+03   9.0950133e+01
   1.0946000e+03   9.0053301e+01
   1.0946500e+03   8.8958363e+01
   1.0947000e+03   8.9448134e+01
   1.0947500e+03   8.9944106e+01
   1.0948000e+03   9.0233539e+01
   1.0948500e+03   8.9966514e+01
   1.0949000e+03   9.0225554e+01
   1.0949500e+03   9.0165698e+01
   1.0950000e+03   8.9970424e+01
   1.0950500e+03   8.8919172e+01
   1.0951000e+03   8.8858024e+01
   1.0951500e+03   8.9909552e+01
   1.0952000e+03   9.0639945e+01
   1.0952500e+03   9.0387109e+01
   1.0953000e+03   9.0095684e+01
   1.0953500e+03   9.0185587e+01
   1.0954000e+03   9.0225706e+01
   1.0954500e+03   8.9334255e+01
   1.0955000e+03   8.9003926e+01
   1.0955500e+03   8.9116288e+01
   1.0956000e+03   8.9437336e+01
   1.0956500e+03   8.8786364e+01
   1.0957000e+03   8.8260027e+01
   1.0957500e+03   8.7965441e+01
   1.0958000e+03   8.8441380e+01
   1.0958500e+03   8.8192569e+01
   1.0959000e+03   8.7711124e+01
   1.0959500e+03   8.8345920e+01
   1.0960000e+03   8.9438727e+01
   1.0960500e+03   8.9895345e+01
   1.0961000e+03   8.9121049e+01
   1.0961500e+03   8.8432653e+01
   1.0962000e+03   8.8463875e+01
   1.0962500e+03   8.8238555e+01
   1.0963000e+03   8.8344513e+01
   1.0963500e+03   8.9390754e+01
   1.0964000e+03   9.1141600e+01
   1.0964500e+03   9.1584395e+01
   1.0965000e+03   9.0433158e+01
   1.0965500e+03   8.8808285e+01
   1.0966000e+03   8.8362127e+01
   1.0966500e+03   8.7959937e+01
   1.0967000e+03   8.7567683e+01
   1.0967500e+03   8.8215895e+01
   1.0968000e+03   8.8760671e+01
   1.0968500e+03   8.9000345e+01
   1.0969000e+03   8.7926848e+01
   1.0969500e+03   8.6942730e+01
   1.0970000e+03   8.6412746e+01
   1.0970500e+03   8.6817382e+01
   1.0971000e+03   8.7006469e+01
   1.0971500e+03   8.7753004e+01
   1.0972000e+03   8.8620186e+01
   1.0972500e+03   8.9668908e+01
   1.0973000e+03   8.9434595e+01
   1.0973500e+03   8.8630529e+01
   1.0974000e+03   8.7805320e+01
   1.0974500e+03   8.8203224e+01
   1.0975000e+03   8.8688144e+01
   1.0975500e+03   8.9086291e+01
   1.0976000e+03   8.9371125e+01
   1.0976500e+03   9.0581827e+01
   1.0977000e+03   9.0680188e+01
   1.0977500e+03   8.9226333e+01
   1.0978000e+03   8.7528965e+01
   1.0978500e+03   8.6845256e+01
   1.0979000e+03   8.6342132e+01
   1.0979500e+03   8.5308614e+01
   1.0980000e+03   8.4548519e+01
   1.0980500e+03   8.4742840e+01
   1.0981000e+03   8.4226544e+01
   1.0981500e+03   8.2880678e+01
   1.0982000e+03   8.1308472e+01
   1.0982500e+03   8.1286671e+01
   1.0983000e+03   8.1352540e+01
   1.0983500e+03   8.1481335e+01
   1.0984000e+03   8.0963023e+01
   1.0984500e+03   8.0947241e+01
   1.0985000e+03   8.0071652e+01
   1.0985500e+03   7.8352075e+01
   1.0986000e+03   7.6294672e+01
   1.0986500e+03   7.5308884e+01
   1.0987000e+03   7.5147435e+01
   1.0987500e+03   7.5407987e+01
   1.0988000e+03   7.5776329e+01
   1.0988500e+03   7.5506077e+01
   1.0989000e+03   7.5080256e+01
   1.0989500e+03   7.4212623e+01
   1.0990000e+03   7.2313567e+01
   1.0990500e+03   7.1153479e+01
   1.0991000e+03   7.1691228e+01
   1.0991500e+03   7.2366465e+01
   1.0992000e+03   7.2049083e+01
   1.0992500e+03   7.1305653e+01
   1.0993000e+03   6.9997841e+01
   1.0993500e+03   6.7881331e+01
   1.0994000e+03   6.5207652e+01
   1.0994500e+03   6.3705161e+01
   1.0995000e+03   6.4435061e+01
   1.0995500e+03   6.5289351e+01
   1.0996000e+03   6.5512785e+01
   1.0996500e+03   6.4941134e+01
   1.0997000e+03   6.4337030e+01
   1.0997500e+03   6.3659071e+01
   1.0998000e+03   6.4712059e+01
   1.0998500e+03   6.6813387e+01
   1.0999000e+03   7.0033635e+01
   1.0999500e+03   7.3061635e+01
   1.1000000e+03   7.3835248e+01
   1.1000500e+03   7.1601006e+01
   1.1001000e+03   6.9195397e+01
   1.1001500e+03   6.7760208e+01
   1.1002000e+03   6.7792820e+01
   1.1002500e+03   6.9253179e+01
   1.1003000e+03   7.2220295e+01
   1.1003500e+03   7.5034969e+01
   1.1004000e+03   7.6619940e+01
   1.1004500e+03   7.6433854e+01
   1.1005000e+03   7.5877228e+01
   1.1005500e+03   7.7137399e+01
   1.1006000e+03   8.0654339e+01
   1.1006500e+03   8.4352363e+01
   1.1007000e+03   8.7293454e+01
   1.1007500e+03   9.0344099e+01
   1.1008000e+03   9.1322178e+01
   1.1008500e+03   8.9985319e+01
   1.1009000e+03   8.8685138e+01
   1.1009500e+03   8.9231880e+01
   1.1010000e+03   9.0975141e+01
   1.1010500e+03   9.3377034e+01
   1.1011000e+03   9.4439883e+01
   1.1011500e+03   9.4387348e+01
   1.1012000e+03   9.3817994e+01
   1.1012500e+03   9.2796105e+01
   1.1013000e+03   9.0907098e+01
   1.1013500e+03   9.1274741e+01
   1.1014000e+03   9.3180388e+01
   1.1014500e+03   9.5191131e+01
   1.1015000e+03   9.6223911e+01
   1.1015500e+03   9.6478734e+01
   1.1016000e+03   9.6141573e+01
   1.1016500e+03   9.4764692e+01
   1.1017000e+03   9.3293618e+01
   1.1017500e+03   9.2065170e+01
   1.1018000e+03   9.3252221e+01
   1.1018500e+03   9.4443909e+01
   1.1019000e+03   9.5689816e+01
   1.1019500e+03   9.5521088e+01
   1.1020000e+03   9.5100331e+01
   1.1020500e+03   9.3852578e+01
   1.1021000e+03   9.3321561e+01
   1.1021500e+03   9.3404116e+01
   1.1022000e+03   9.4717809e+01
   1.1022500e+03   9.7286489e+01
   1.1023000e+03   9.9258306e+01
   1.1023500e+03   9.8916531e+01
   1.1024000e+03   9.7646734e+01
   1.1024500e+03   9.6896652e+01
   1.1025000e+03   9.6600233e+01
   1.1025500e+03   9.6399663e+01
   1.1026000e+03   9.6761919e+01
   1.1026500e+03   9.7942840e+01
   1.1027000e+03   9.8386495e+01
   1.1027500e+03   9.6224628e+01
   1.1028000e+03   9.3861785e+01
   1.1028500e+03   9.2018529e+01
   1.1029000e+03   9.1818717e+01
   1.1029500e+03   9.2181338e+01
   1.1030000e+03   9.3105270e+01
   1.1030500e+03   9.4177115e+01
   1.1031000e+03   9.5732748e+01
   1.1031500e+03   9.5339372e+01
   1.1032000e+03   9.4149002e+01
   1.1032500e+03   9.3751765e+01
   1.1033000e+03   9.5126910e+01
   1.1033500e+03   9.7544620e+01
   1.1034000e+03   9.9153342e+01
   1.1034500e+03   1.0012043e+02
   1.1035000e+03   1.0147698e+02
   1.1035500e+03   1.0158411e+02
   1.1036000e+03   9.9678668e+01
   1.1036500e+03   9.7761839e+01
   1.1037000e+03   9.7462948e+01
   1.1037500e+03   9.7547653e+01
   1.1038000e+03   9.7820007e+01
   1.1038500e+03   9.7550863e+01
   1.1039000e+03   9.8567117e+01
   1.1039500e+03   9.9267766e+01
   1.1040000e+03   9.8732276e+01
   1.1040500e+03   9.6841452e+01
   1.1041000e+03   9.5728731e+01
   1.1041500e+03   9.5731899e+01
   1.1042000e+03   9.6100930e+01
   1.1042500e+03   9.5971054e+01
   1.1043000e+03   9.5744954e+01
   1.1043500e+03   9.6484466e+01
   1.1044000e+03   9.7226897e+01
   1.1044500e+03   9.6735376e+01
   1.1045000e+03   9.6787641e+01
   1.1045500e+03   9.8781706e+01
   1.1046000e+03   1.0144853e+02
   1.1046500e+03   1.0196894e+02
   1.1047000e+03   1.0146502e+02
   1.1047500e+03   1.0067952e+02
   1.1048000e+03   9.9197697e+01
   1.1048500e+03   9.7108205e+01
   1.1049000e+03   9.5309773e+01
   1.1049500e+03   9.5084302e+01
   1.1050000e+03   9.6695248e+01
   1.1050500e+03   9.7921863e+01
   1.1051000e+03   9.7797572e+01
   1.1051500e+03   9.7633605e+01
   1.1052000e+03   9.7865201e+01
   1.1052500e+03   9.7588151e+01
   1.1053000e+03   9.7150315e+01
   1.1053500e+03   9.7116287e+01
   1.1054000e+03   9.8576569e+01
   1.1054500e+03   1.0020730e+02
   1.1055000e+03   1.0051127e+02
   1.1055500e+03   9.9694286e+01
   1.1056000e+03   9.8594562e+01
   1.1056500e+03   9.7591153e+01
   1.1057000e+03   9.6153410e+01
   1.1057500e+03   9.5387540e+01
   1.1058000e+03   9.6097524e+01
   1.1058500e+03   9.8153921e+01
   1.1059000e+03   9.9517760e+01
   1.1059500e+03   9.8669163e+01
   1.1060000e+03   9.6587109e+01
   1.1060500e+03   9.5329375e+01
   1.1061000e+03   9.4680190e+01
   1.1061500e+03   9.3543195e+01
   1.1062000e+03   9.4439275e+01
   1.1062500e+03   9.6686612e+01
   1.1063000e+03   9.8137329e+01
   1.1063500e+03   9.7486755e+01
   1.1064000e+03   9.5547263e+01
   1.1064500e+03   9.3956301e+01
   1.1065000e+03   9.2655843e+01
   1.1065500e+03   9.1069276e+01
   1.1066000e+03   9.0839279e+01
   1.1066500e+03   9.2611102e+01
   1.1067000e+03   9.4605858e+01
   1.1067500e+03   9.5759128e+01
   1.1068000e+03   9.5934346e+01
   1.1068500e+03   9.5618916e+01
   1.1069000e+03   9.5354477e+01
   1.1069500e+03   9.5370754e+01
   1.1070000e+03   9.5568407e+01
   1.1070500e+03   9.5994659e+01
   1.1071000e+03   9.6678763e+01
   1.1071500e+03   9.6893018e+01
   1.1072000e+03   9.6071332e+01
   1.1072500e+03   9.4621995e+01
   1.1073000e+03   9.4588551e+01
   1.1073500e+03   9.4906036e+01
   1.1074000e+03   9.5300002e+01
   1.1074500e+03   9.5165548e+01
   1.1075000e+03   9.5820086e+01
   1.1075500e+03   9.6188310e+01
   1.1076000e+03   9.6365653e+01
   1.1076500e+03   9.6091249e+01
   1.1077000e+03   9.6720939e+01
   1.1077500e+03   9.8249111e+01
   1.1078000e+03   1.0057018e+02
   1.1078500e+03   1.0155971e+02
   1.1079000e+03   1.0212121e+02
   1.1079500e+03   1.0253126e+02
   1.1080000e+03   1.0222489e+02
   1.1080500e+03   9.9967267e+01
   1.1081000e+03   9.7961402e+01
   1.1081500e+03   9.7240661e+01
   1.1082000e+03   9.7737279e+01
   1.1082500e+03   9.7944291e+01
   1.1083000e+03   9.7594206e+01
   1.1083500e+03   9.7917947e+01
   1.1084000e+03   9.8004398e+01
   1.1084500e+03   9.7834696e+01
   1.1085000e+03   9.6705772e+01
   1.1085500e+03   9.7127386e+01
   1.1086000e+03   9.9117477e+01
   1.1086500e+03   1.0069229e+02
   1.1087000e+03   1.0016254e+02
   1.1087500e+03   9.9919320e+01
   1.1088000e+03   9.9522221e+01
   1.1088500e+03   9.7968181e+01
   1.1089000e+03   9.6343528e+01
   1.1089500e+03   9.5341717e+01
   1.1090000e+03   9.5909373e+01
   1.1090500e+03   9.7119165e+01
   1.1091000e+03   9.7904786e+01
   1.1091500e+03   9.7357138e+01
   1.1092000e+03   9.7194495e+01
   1.1092500e+03   9.7364568e+01
   1.1093000e+03   9.6901254e+01
   1.1093500e+03   9.6311721e+01
   1.1094000e+03   9.6814675e+01
   1.1094500e+03   9.7864874e+01
   1.1095000e+03   9.8333969e+01
   1.1095500e+03   9.7970700e+01
   1.1096000e+03   9.6676742e+01
   1.1096500e+03   9.5941299e+01
   1.1097000e+03   9.5771402e+01
   1.1097500e+03   9.4838801e+01
   1.1098000e+03   9.4619914e+01
   1.1098500e+03   9.5417609e+01
   1.1099000e+03   9.6374999e+01
   1.1099500e+03   9.5865608e+01
   1.1100000e+03   9.5426973e+01
   1.1100500e+03   9.6225487e+01
   1.1101000e+03   9.7450539e+01
   1.1101500e+03   9.8448489e+01
   1.1102000e+03   9.9363713e+01
   1.1102500e+03   1.0016267e+02
   1.1103000e+03   9.9846743e+01
   1.1103500e+03   9.9589528e+01
   1.1104000e+03   9.8089806e+01
   1.1104500e+03   9.6938448e+01
   1.1105000e+03   9.6174429e+01
   1.1105500e+03   9.6726361e+01
   1.1106000e+03   9.7941010e+01
   1.1106500e+03   9.9810788e+01
   1.1107000e+03   1.0134666e+02
   1.1107500e+03   1.0356611e+02
   1.1108000e+03   1.0425447e+02
   1.1108500e+03   1.0223237e+02
   1.1109000e+03   1.0094197e+02
   1.1109500e+03   1.0086228e+02
   1.1110000e+03   1.0104465e+02
   1.1110500e+03   9.9948773e+01
   1.1111000e+03   1.0039194e+02
   1.1111500e+03   1.0071803e+02
   1.1112000e+03   1.0053079e+02
   1.1112500e+03   9.8516788e+01
   1.1113000e+03   9.7103403e+01
   1.1113500e+03   9.6570090e+01
   1.1114000e+03   9.7505795e+01
   1.1114500e+03   9.8101092e+01
   1.1115000e+03   9.8310015e+01
   1.1115500e+03   9.9299088e+01
   1.1116000e+03   1.0008443e+02
   1.1116500e+03   9.8725958e+01
   1.1117000e+03   9.7129302e+01
   1.1117500e+03   9.6711876e+01
   1.1118000e+03   9.7443544e+01
   1.1118500e+03   9.8442212e+01
   1.1119000e+03   9.9229765e+01
   1.1119500e+03   9.9286932e+01
   1.1120000e+03   9.9240445e+01
   1.1120500e+03   9.8515157e+01
   1.1121000e+03   9.6511287e+01
   1.1121500e+03   9.4556708e+01
   1.1122000e+03   9.4257911e+01
   1.1122500e+03   9.4929937e+01
   1.1123000e+03   9.4903415e+01
   1.1123500e+03   9.4368487e+01
   1.1124000e+03   9.4520395e+01
   1.1124500e+03   9.4776699e+01
   1.1125000e+03   9.4876036e+01
   1.1125500e+03   9.4330458e+01
   1.1126000e+03   9.5035999e+01
   1.1126500e+03   9.6603268e+01
   1.1127000e+03   9.8542417e+01
   1.1127500e+03   9.9002770e+01
   1.1128000e+03   9.8867356e+01
   1.1128500e+03   9.7764158e+01
   1.1129000e+03   9.6587657e+01
   1.1129500e+03   9.4308473e+01
   1.1130000e+03   9.2438892e+01
   1.1130500e+03   9.2244988e+01
   1.1131000e+03   9.3439076e+01
   1.1131500e+03   9.4111101e+01
   1.1132000e+03   9.4163432e+01
   1.1132500e+03   9.4085222e+01
   1.1133000e+03   9.4574007e+01
   1.1133500e+03   9.5429213e+01
   1.1134000e+03   9.5563733e+01
   1.1134500e+03   9.5781080e+01
   1.1135000e+03   9.7524621e+01
   1.1135500e+03   9.8942305e+01
   1.1136000e+03   9.8882099e+01
   1.1136500e+03   9.7824647e+01
   1.1137000e+03   9.7227371e+01
   1.1137500e+03   9.6192513e+01
   1.1138000e+03   9.6264735e+01
   1.1138500e+03   9.5690640e+01
   1.1139000e+03   9.6570425e+01
   1.1139500e+03   9.8105908e+01
   1.1140000e+03   9.8833233e+01
   1.1140500e+03   9.6814119e+01
   1.1141000e+03   9.5675521e+01
   1.1141500e+03   9.4519671e+01
   1.1142000e+03   9.3624467e+01
   1.1142500e+03   9.3055781e+01
   1.1143000e+03   9.3006478e+01
   1.1143500e+03   9.3219566e+01
   1.1144000e+03   9.4517686e+01
   1.1144500e+03   9.4564290e+01
   1.1145000e+03   9.3287630e+01
   1.1145500e+03   9.2988591e+01
   1.1146000e+03   9.3471171e+01
   1.1146500e+03   9.3441284e+01
   1.1147000e+03   9.3584119e+01
   1.1147500e+03   9.4320231e+01
   1.1148000e+03   9.5243076e+01
   1.1148500e+03   9.4935251e+01
   1.1149000e+03   9.3745759e+01
   1.1149500e+03   9.2408666e+01
   1.1150000e+03   9.2652615e+01
   1.1150500e+03   9.3129668e+01
   1.1151000e+03   9.3867926e+01
   1.1151500e+03   9.4059682e+01
   1.1152000e+03   9.4760737e+01
   1.1152500e+03   9.5372907e+01
   1.1153000e+03   9.5134158e+01
   1.1153500e+03   9.3876575e+01
   1.1154000e+03   9.4007431e+01
   1.1154500e+03   9.4525994e+01
   1.1155000e+03   9.5134634e+01
   1.1155500e+03   9.5267638e+01
   1.1156000e+03   9.5584229e+01
   1.1156500e+03   9.5636230e+01
   1.1157000e+03   9.5684219e+01
   1.1157500e+03   9.4026854e+01
   1.1158000e+03   9.1787791e+01
   1.1158500e+03   9.0997201e+01
   1.1159000e+03   9.1213451e+01
   1.1159500e+03   9.1267943e+01
   1.1160000e+03   9.1134441e+01
   1.1160500e+03   9.1708354e+01
   1.1161000e+03   9.2559083e+01
   1.1161500e+03   9.2302441e+01
   1.1162000e+03   9.1374607e+01
   1.1162500e+03   9.1056641e+01
   1.1163000e+03   9.1669238e+01
   1.1163500e+03   9.2124541e+01
   1.1164000e+03   9.1890893e+01
   1.1164500e+03   9.1902345e+01
   1.1165000e+03   9.2558233e+01
   1.1165500e+03   9.3146719e+01
   1.1166000e+03   9.3362744e+01
   1.1166500e+03   9.3418851e+01
   1.1167000e+03   9.4440068e+01
   1.1167500e+03   9.5758044e+01
   1.1168000e+03   9.6894216e+01
   1.1168500e+03   9.6680025e+01
   1.1169000e+03   9.6328649e+01
   1.1169500e+03   9.5398252e+01
   1.1170000e+03   9.5134989e+01
   1.1170500e+03   9.4458238e+01
   1.1171000e+03   9.4821147e+01
   1.1171500e+03   9.6476254e+01
   1.1172000e+03   9.8494111e+01
   1.1172500e+03   9.8582926e+01
   1.1173000e+03   9.7550038e+01
   1.1173500e+03   9.6345735e+01
   1.1174000e+03   9.6210828e+01
   1.1174500e+03   9.5926524e+01
   1.1175000e+03   9.5476730e+01
   1.1175500e+03   9.6334983e+01
   1.1176000e+03   9.7711931e+01
   1.1176500e+03   9.7942470e+01
   1.1177000e+03   9.6318266e+01
   1.1177500e+03   9.5120746e+01
   1.1178000e+03   9.4285175e+01
   1.1178500e+03   9.3912637e+01
   1.1179000e+03   9.3676082e+01
   1.1179500e+03   9.4348438e+01
   1.1180000e+03   9.5165939e+01
   1.1180500e+03   9.6678110e+01
   1.1181000e+03   9.7037846e+01
   1.1181500e+03   9.6343178e+01
   1.1182000e+03   9.5994223e+01
   1.1182500e+03   9.6244503e+01
   1.1183000e+03   9.6236600e+01
   1.1183500e+03   9.6614919e+01
   1.1184000e+03   9.6862086e+01
   1.1184500e+03   9.7602700e+01
   1.1185000e+03   9.8206653e+01
   1.1185500e+03   9.7664222e+01
   1.1186000e+03   9.6202517e+01
   1.1186500e+03   9.5879573e+01
   1.1187000e+03   9.6410212e+01
   1.1187500e+03   9.7619672e+01
   1.1188000e+03   9.8718033e+01
   1.1188500e+03   9.9908360e+01
   1.1189000e+03   1.0091445e+02
   1.1189500e+03   1.0073438e+02
   1.1190000e+03   9.8675016e+01
   1.1190500e+03   9.6348333e+01
   1.1191000e+03   9.5353878e+01
   1.1191500e+03   9.5321538e+01
   1.1192000e+03   9.5268108e+01
   1.1192500e+03   9.5880165e+01
   1.1193000e+03   9.7618541e+01
   1.1193500e+03   9.9282779e+01
   1.1194000e+03   9.9810553e+01
   1.1194500e+03   9.9362497e+01
   1.1195000e+03   9.8660687e+01
   1.1195500e+03   9.8971273e+01
   1.1196000e+03   9.9605166e+01
   1.1196500e+03   9.9598547e+01
   1.1197000e+03   9.9361595e+01
   1.1197500e+03   1.0043576e+02
   1.1198000e+03   1.0070428e+02
   1.1198500e+03   9.9447974e+01
   1.1199000e+03   9.8368530e+01
   1.1199500e+03   9.8797375e+01
   1.1200000e+03   9.9589389e+01
   1.1200500e+03   9.9776216e+01
   1.1201000e+03   9.9909954e+01
   1.1201500e+03   9.9192766e+01
   1.1202000e+03   9.8922650e+01
   1.1202500e+03   9.7540056e+01
   1.1203000e+03   9.5764367e+01
   1.1203500e+03   9.4467101e+01
   1.1204000e+03   9.4786819e+01
   1.1204500e+03   9.5029116e+01
   1.1205000e+03   9.4977336e+01
   1.1205500e+03   9.4311336e+01
   1.1206000e+03   9.3899865e+01
   1.1206500e+03   9.3727228e+01
   1.1207000e+03   9.3090385e+01
   1.1207500e+03   9.2613170e+01
   1.1208000e+03   9.3227692e+01
   1.1208500e+03   9.4589901e+01
   1.1209000e+03   9.5842325e+01
   1.1209500e+03   9.6299959e+01
   1.1210000e+03   9.5773910e+01
   1.1210500e+03   9.5462056e+01
   1.1211000e+03   9.4452921e+01
   1.1211500e+03   9.3089339e+01
   1.1212000e+03   9.2011782e+01
   1.1212500e+03   9.2629587e+01
   1.1213000e+03   9.3823292e+01
   1.1213500e+03   9.5152308e+01
   1.1214000e+03   9.5666838e+01
   1.1214500e+03   9.5957296e+01
   1.1215000e+03   9.6281927e+01
   1.1215500e+03   9.6760183e+01
   1.1216000e+03   9.8111845e+01
   1.1216500e+03   9.8907616e+01
   1.1217000e+03   9.9603058e+01
   1.1217500e+03   1.0016602e+02
   1.1218000e+03   9.9394192e+01
   1.1218500e+03   9.6295763e+01
   1.1219000e+03   9.4696310e+01
   1.1219500e+03   9.4742520e+01
   1.1220000e+03   9.4510204e+01
   1.1220500e+03   9.4267938e+01
   1.1221000e+03   9.5153147e+01
   1.1221500e+03   9.6186170e+01
   1.1222000e+03   9.6481845e+01
   1.1222500e+03   9.6233253e+01
   1.1223000e+03   9.6209075e+01
   1.1223500e+03   9.5690800e+01
   1.1224000e+03   9.5530833e+01
   1.1224500e+03   9.5029954e+01
   1.1225000e+03   9.4066529e+01
   1.1225500e+03   9.3703656e+01
   1.1226000e+03   9.4600744e+01
   1.1226500e+03   9.4900066e+01
   1.1227000e+03   9.4499304e+01
   1.1227500e+03   9.4426837e+01
   1.1228000e+03   9.4776934e+01
   1.1228500e+03   9.4900952e+01
   1.1229000e+03   9.5753381e+01
   1.1229500e+03   9.7154388e+01
   1.1230000e+03   9.8156179e+01
   1.1230500e+03   9.7976059e+01
   1.1231000e+03   9.7843679e+01
   1.1231500e+03   9.6381536e+01
   1.1232000e+03   9.5133443e+01
   1.1232500e+03   9.5214346e+01
   1.1233000e+03   9.6507612e+01
   1.1233500e+03   9.6881714e+01
   1.1234000e+03   9.6684757e+01
   1.1234500e+03   9.6477314e+01
   1.1235000e+03   9.6836651e+01
   1.1235500e+03   9.6024765e+01
   1.1236000e+03   9.5047116e+01
   1.1236500e+03   9.5480092e+01
   1.1237000e+03   9.6245735e+01
   1.1237500e+03   9.6054785e+01
   1.1238000e+03   9.5859943e+01
   1.1238500e+03   9.6054397e+01
   1.1239000e+03   9.5854212e+01
   1.1239500e+03   9.5733431e+01
   1.1240000e+03   9.5500997e+01
   1.1240500e+03   9.5371399e+01
   1.1241000e+03   9.5508615e+01
   1.1241500e+03   9.6987556e+01
   1.1242000e+03   9.7592127e+01
   1.1242500e+03   9.7234487e+01
   1.1243000e+03   9.6909172e+01
   1.1243500e+03   9.6718821e+01
   1.1244000e+03   9.5357212e+01
   1.1244500e+03   9.4382074e+01
   1.1245000e+03   9.4626949e+01
   1.1245500e+03   9.5549521e+01
   1.1246000e+03   9.6941288e+01
   1.1246500e+03   9.8177022e+01
   1.1247000e+03   9.7890064e+01
   1.1247500e+03   9.7384659e+01
   1.1248000e+03   9.7193706e+01
   1.1248500e+03   9.6071077e+01
   1.1249000e+03   9.5296531e+01
   1.1249500e+03   9.6750922e+01
   1.1250000e+03   9.7394898e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_17C.dat <==
   1.0750500e+03   9.8476891e+01
   1.0751000e+03   9.7854403e+01
   1.0751500e+03   9.6340117e+01
   1.0752000e+03   9.5358216e+01
   1.0752500e+03   9.4469898e+01
   1.0753000e+03   9.3488290e+01
   1.0753500e+03   9.2676340e+01
   1.0754000e+03   9.3067034e+01
   1.0754500e+03   9.3012848e+01
   1.0755000e+03   9.2792248e+01
   1.0755500e+03   9.2880354e+01
   1.0756000e+03   9.3142528e+01
   1.0756500e+03   9.3104820e+01
   1.0757000e+03   9.2549966e+01
   1.0757500e+03   9.2191631e+01
   1.0758000e+03   9.2244714e+01
   1.0758500e+03   9.2057590e+01
   1.0759000e+03   9.1707454e+01
   1.0759500e+03   9.2186438e+01
   1.0760000e+03   9.3250338e+01
   1.0760500e+03   9.3961796e+01
   1.0761000e+03   9.4283683e+01
   1.0761500e+03   9.4921798e+01
   1.0762000e+03   9.5879027e+01
   1.0762500e+03   9.6105498e+01
   1.0763000e+03   9.5859424e+01
   1.0763500e+03   9.5817650e+01
   1.0764000e+03   9.5958664e+01
   1.0764500e+03   9.5588692e+01
   1.0765000e+03   9.5222438e+01
   1.0765500e+03   9.5405098e+01
   1.0766000e+03   9.5646109e+01
   1.0766500e+03   9.5598936e+01
   1.0767000e+03   9.4937742e+01
   1.0767500e+03   9.4354833e+01
   1.0768000e+03   9.3829528e+01
   1.0768500e+03   9.3491337e+01
   1.0769000e+03   9.3354271e+01
   1.0769500e+03   9.3590140e+01
   1.0770000e+03   9.3907344e+01
   1.0770500e+03   9.3635193e+01
   1.0771000e+03   9.2926330e+01
   1.0771500e+03   9.1961162e+01
   1.0772000e+03   9.1400353e+01
   1.0772500e+03   9.0613603e+01
   1.0773000e+03   9.0459685e+01
   1.0773500e+03   9.0978302e+01
   1.0774000e+03   9.1512370e+01
   1.0774500e+03   9.1489269e+01
   1.0775000e+03   9.1500952e+01
   1.0775500e+03   9.1422450e+01
   1.0776000e+03   9.1242846e+01
   1.0776500e+03   9.1178797e+01
   1.0777000e+03   9.1390431e+01
   1.0777500e+03   9.1680205e+01
   1.0778000e+03   9.2127161e+01
   1.0778500e+03   9.2333330e+01
   1.0779000e+03   9.2188320e+01
   1.0779500e+03   9.2086597e+01
   1.0780000e+03   9.2334886e+01
   1.0780500e+03   9.2722375e+01
   1.0781000e+03   9.2857632e+01
   1.0781500e+03   9.3525618e+01
   1.0782000e+03   9.4363223e+01
   1.0782500e+03   9.4727841e+01
   1.0783000e+03   9.4114878e+01
   1.0783500e+03   9.4004767e+01
   1.0784000e+03   9.4124234e+01
   1.0784500e+03   9.4417338e+01
   1.0785000e+03   9.4345444e+01
   1.0785500e+03   9.4635393e+01
   1.0786000e+03   9.4893409e+01
   1.0786500e+03   9.4824577e+01
   1.0787000e+03   9.3972836e+01
   1.0787500e+03   9.3646538e+01
   1.0788000e+03   9.3633974e+01
   1.0788500e+03   9.3640828e+01
   1.0789000e+03   9.2941065e+01
   1.0789500e+03   9.2900352e+01
   1.0790000e+03   9.3091919e+01
   1.0790500e+03   9.2995392e+01
   1.0791000e+03   9.2450082e+01
   1.0791500e+03   9.2099714e+01
   1.0792000e+03   9.1829976e+01
   1.0792500e+03   9.1980510e+01
   1.0793000e+03   9.2149804e+01
   1.0793500e+03   9.2288850e+01
   1.0794000e+03   9.2895158e+01
   1.0794500e+03   9.3397525e+01
   1.0795000e+03   9.3307815e+01
   1.0795500e+03   9.3454971e+01
   1.0796000e+03   9.4356159e+01
   1.0796500e+03   9.5386752e+01
   1.0797000e+03   9.5812134e+01
   1.0797500e+03   9.5661429e+01
   1.0798000e+03   9.5254908e+01
   1.0798500e+03   9.4648511e+01
   1.0799000e+03   9.3658283e+01
   1.0799500e+03   9.3326456e+01
   1.0800000e+03   9.3991191e+01
   1.0800500e+03   9.4952899e+01
   1.0801000e+03   9.5163510e+01
   1.0801500e+03   9.5267862e+01
   1.0802000e+03   9.5484578e+01
   1.0802500e+03   9.4624199e+01
   1.0803000e+03   9.3599539e+01
   1.0803500e+03   9.3290286e+01
   1.0804000e+03   9.2897737e+01
   1.0804500e+03   9.2243181e+01
   1.0805000e+03   9.2044471e+01
   1.0805500e+03   9.1669333e+01
   1.0806000e+03   9.1377748e+01
   1.0806500e+03   9.1497166e+01
   1.0807000e+03   9.1576558e+01
   1.0807500e+03   9.2024257e+01
   1.0808000e+03   9.2670633e+01
   1.0808500e+03   9.3053100e+01
   1.0809000e+03   9.3309649e+01
   1.0809500e+03   9.3315774e+01
   1.0810000e+03   9.3002769e+01
   1.0810500e+03   9.2961662e+01
   1.0811000e+03   9.2945634e+01
   1.0811500e+03   9.2491456e+01
   1.0812000e+03   9.2588012e+01
   1.0812500e+03   9.2716382e+01
   1.0813000e+03   9.2293666e+01
   1.0813500e+03   9.1423811e+01
   1.0814000e+03   9.1147138e+01
   1.0814500e+03   9.0968725e+01
   1.0815000e+03   9.1216886e+01
   1.0815500e+03   9.1733457e+01
   1.0816000e+03   9.2983289e+01
   1.0816500e+03   9.4695691e+01
   1.0817000e+03   9.5825704e+01
   1.0817500e+03   9.6037346e+01
   1.0818000e+03   9.6263456e+01
   1.0818500e+03   9.6498127e+01
   1.0819000e+03   9.6459850e+01
   1.0819500e+03   9.6282006e+01
   1.0820000e+03   9.6231036e+01
   1.0820500e+03   9.5951639e+01
   1.0821000e+03   9.5184523e+01
   1.0821500e+03   9.3882659e+01
   1.0822000e+03   9.3367753e+01
   1.0822500e+03   9.3505081e+01
   1.0823000e+03   9.4338551e+01
   1.0823500e+03   9.5474768e+01
   1.0824000e+03   9.6077158e+01
   1.0824500e+03   9.6381324e+01
   1.0825000e+03   9.6150199e+01
   1.0825500e+03   9.4882430e+01
   1.0826000e+03   9.3795539e+01
   1.0826500e+03   9.4063013e+01
   1.0827000e+03   9.3653127e+01
   1.0827500e+03   9.3375639e+01
   1.0828000e+03   9.3474919e+01
   1.0828500e+03   9.2882361e+01
   1.0829000e+03   9.1965156e+01
   1.0829500e+03   9.1812939e+01
   1.0830000e+03   9.1746064e+01
   1.0830500e+03   9.2573479e+01
   1.0831000e+03   9.3957624e+01
   1.0831500e+03   9.4654140e+01
   1.0832000e+03   9.4918756e+01
   1.0832500e+03   9.5495175e+01
   1.0833000e+03   9.5587873e+01
   1.0833500e+03   9.5346324e+01
   1.0834000e+03   9.5673161e+01
   1.0834500e+03   9.6690062e+01
   1.0835000e+03   9.7842842e+01
   1.0835500e+03   9.8279612e+01
   1.0836000e+03   9.8594680e+01
   1.0836500e+03   9.8781489e+01
   1.0837000e+03   9.8369274e+01
   1.0837500e+03   9.7217091e+01
   1.0838000e+03   9.6351416e+01
   1.0838500e+03   9.5825176e+01
   1.0839000e+03   9.5300313e+01
   1.0839500e+03   9.4460125e+01
   1.0840000e+03   9.3439824e+01
   1.0840500e+03   9.2716260e+01
   1.0841000e+03   9.2319787e+01
   1.0841500e+03   9.1556648e+01
   1.0842000e+03   9.1202618e+01
   1.0842500e+03   9.1794964e+01
   1.0843000e+03   9.2687908e+01
   1.0843500e+03   9.2973187e+01
   1.0844000e+03   9.3086352e+01
   1.0844500e+03   9.3407476e+01
   1.0845000e+03   9.3652178e+01
   1.0845500e+03   9.3523206e+01
   1.0846000e+03   9.3264929e+01
   1.0846500e+03   9.3560985e+01
   1.0847000e+03   9.4388524e+01
   1.0847500e+03   9.3779054e+01
   1.0848000e+03   9.2875678e+01
   1.0848500e+03   9.2301407e+01
   1.0849000e+03   9.1990037e+01
   1.0849500e+03   9.0784033e+01
   1.0850000e+03   9.0752285e+01
   1.0850500e+03   9.0805624e+01
   1.0851000e+03   9.1062879e+01
   1.0851500e+03   9.0912385e+01
   1.0852000e+03   9.0709725e+01
   1.0852500e+03   9.0762393e+01
   1.0853000e+03   9.1665263e+01
   1.0853500e+03   9.2255696e+01
   1.0854000e+03   9.2973132e+01
   1.0854500e+03   9.4047332e+01
   1.0855000e+03   9.4568990e+01
   1.0855500e+03   9.3792749e+01
   1.0856000e+03   9.2559008e+01
   1.0856500e+03   9.1693520e+01
   1.0857000e+03   9.1042667e+01
   1.0857500e+03   9.1139387e+01
   1.0858000e+03   9.1893584e+01
   1.0858500e+03   9.2674596e+01
   1.0859000e+03   9.3243918e+01
   1.0859500e+03   9.3069915e+01
   1.0860000e+03   9.2382697e+01
   1.0860500e+03   9.1111335e+01
   1.0861000e+03   9.1017526e+01
   1.0861500e+03   9.1412176e+01
   1.0862000e+03   9.1894262e+01
   1.0862500e+03   9.2086791e+01
   1.0863000e+03   9.2807555e+01
   1.0863500e+03   9.2622569e+01
   1.0864000e+03   9.1568162e+01
   1.0864500e+03   9.0709741e+01
   1.0865000e+03   9.0850780e+01
   1.0865500e+03   9.1216256e+01
   1.0866000e+03   9.1377184e+01
   1.0866500e+03   9.1440003e+01
   1.0867000e+03   9.1494221e+01
   1.0867500e+03   9.0489207e+01
   1.0868000e+03   8.9100666e+01
   1.0868500e+03   8.8797969e+01
   1.0869000e+03   8.9315287e+01
   1.0869500e+03   9.0057772e+01
   1.0870000e+03   9.1376437e+01
   1.0870500e+03   9.2891259e+01
   1.0871000e+03   9.3806081e+01
   1.0871500e+03   9.4014428e+01
   1.0872000e+03   9.4468952e+01
   1.0872500e+03   9.5122903e+01
   1.0873000e+03   9.5930714e+01
   1.0873500e+03   9.6709651e+01
   1.0874000e+03   9.7882955e+01
   1.0874500e+03   9.8180094e+01
   1.0875000e+03   9.7888374e+01
   1.0875500e+03   9.7373349e+01
   1.0876000e+03   9.7215547e+01
   1.0876500e+03   9.6754875e+01
   1.0877000e+03   9.6874653e+01
   1.0877500e+03   9.7504282e+01
   1.0878000e+03   9.8061258e+01
   1.0878500e+03   9.8025671e+01
   1.0879000e+03   9.7591643e+01
   1.0879500e+03   9.7178589e+01
   1.0880000e+03   9.6818456e+01
   1.0880500e+03   9.6878610e+01
   1.0881000e+03   9.6764043e+01
   1.0881500e+03   9.7404142e+01
   1.0882000e+03   9.7689762e+01
   1.0882500e+03   9.6798169e+01
   1.0883000e+03   9.5898840e+01
   1.0883500e+03   9.5680051e+01
   1.0884000e+03   9.5581957e+01
   1.0884500e+03   9.5766969e+01
   1.0885000e+03   9.6524216e+01
   1.0885500e+03   9.6811209e+01
   1.0886000e+03   9.6279257e+01
   1.0886500e+03   9.5012475e+01
   1.0887000e+03   9.3656257e+01
   1.0887500e+03   9.2855662e+01
   1.0888000e+03   9.2309008e+01
   1.0888500e+03   9.2740363e+01
   1.0889000e+03   9.3227243e+01
   1.0889500e+03   9.3380277e+01
   1.0890000e+03   9.2919012e+01
   1.0890500e+03   9.2197781e+01
   1.0891000e+03   9.1407652e+01
   1.0891500e+03   9.1117260e+01
   1.0892000e+03   9.2083423e+01
   1.0892500e+03   9.3312216e+01
   1.0893000e+03   9.4278356e+01
   1.0893500e+03   9.4943175e+01
   1.0894000e+03   9.5541821e+01
   1.0894500e+03   9.5426321e+01
   1.0895000e+03   9.5008061e+01
   1.0895500e+03   9.5241977e+01
   1.0896000e+03   9.6272209e+01
   1.0896500e+03   9.7097383e+01
   1.0897000e+03   9.7639196e+01
   1.0897500e+03   9.7953302e+01
   1.0898000e+03   9.8012518e+01
   1.0898500e+03   9.7140938e+01
   1.0899000e+03   9.5969557e+01
   1.0899500e+03   9.4928481e+01
   1.0900000e+03   9.5009688e+01
   1.0900500e+03   9.5327442e+01
   1.0901000e+03   9.5123529e+01
   1.0901500e+03   9.4840734e+01
   1.0902000e+03   9.4555481e+01
   1.0902500e+03   9.3529907e+01
   1.0903000e+03   9.2303244e+01
   1.0903500e+03   9.2045824e+01
   1.0904000e+03   9.2720663e+01
   1.0904500e+03   9.3574256e+01
   1.0905000e+03   9.5164156e+01
   1.0905500e+03   9.5531837e+01
   1.0906000e+03   9.5295671e+01
   1.0906500e+03   9.4818133e+01
   1.0907000e+03   9.4187790e+01
   1.0907500e+03   9.3139711e+01
   1.0908000e+03   9.3565784e+01
   1.0908500e+03   9.3891656e+01
   1.0909000e+03   9.3663856e+01
   1.0909500e+03   9.3033566e+01
   1.0910000e+03   9.2208825e+01
   1.0910500e+03   9.0861963e+01
   1.0911000e+03   9.0203592e+01
   1.0911500e+03   9.0105472e+01
   1.0912000e+03   9.0690216e+01
   1.0912500e+03   9.1753635e+01
   1.0913000e+03   9.3069586e+01
   1.0913500e+03   9.3254439e+01
   1.0914000e+03   9.3428647e+01
   1.0914500e+03   9.3627109e+01
   1.0915000e+03   9.3416329e+01
   1.0915500e+03   9.3348987e+01
   1.0916000e+03   9.4121940e+01
   1.0916500e+03   9.5024137e+01
   1.0917000e+03   9.5344362e+01
   1.0917500e+03   9.5185300e+01
   1.0918000e+03   9.4912125e+01
   1.0918500e+03   9.4788545e+01
   1.0919000e+03   9.4598083e+01
   1.0919500e+03   9.4547686e+01
   1.0920000e+03   9.5131400e+01
   1.0920500e+03   9.5979262e+01
   1.0921000e+03   9.6287380e+01
   1.0921500e+03   9.6004643e+01
   1.0922000e+03   9.5507516e+01
   1.0922500e+03   9.5028812e+01
   1.0923000e+03   9.4549527e+01
   1.0923500e+03   9.4220364e+01
   1.0924000e+03   9.3793414e+01
   1.0924500e+03   9.3664794e+01
   1.0925000e+03   9.3395338e+01
   1.0925500e+03   9.2690878e+01
   1.0926000e+03   9.2115114e+01
   1.0926500e+03   9.1791898e+01
   1.0927000e+03   9.2108246e+01
   1.0927500e+03   9.2302152e+01
   1.0928000e+03   9.2530292e+01
   1.0928500e+03   9.2826660e+01
   1.0929000e+03   9.3069519e+01
   1.0929500e+03   9.2422169e+01
   1.0930000e+03   9.1752571e+01
   1.0930500e+03   9.1292012e+01
   1.0931000e+03   9.0986506e+01
   1.0931500e+03   9.1026558e+01
   1.0932000e+03   9.1545174e+01
   1.0932500e+03   9.2587145e+01
   1.0933000e+03   9.3829652e+01
   1.0933500e+03   9.5038883e+01
   1.0934000e+03   9.4849281e+01
   1.0934500e+03   9.4925393e+01
   1.0935000e+03   9.4844342e+01
   1.0935500e+03   9.4554514e+01
   1.0936000e+03   9.4035118e+01
   1.0936500e+03   9.4917374e+01
   1.0937000e+03   9.6071562e+01
   1.0937500e+03   9.7224167e+01
   1.0938000e+03   9.7604058e+01
   1.0938500e+03   9.7926498e+01
   1.0939000e+03   9.8452513e+01
   1.0939500e+03   9.8759463e+01
   1.0940000e+03   9.8481073e+01
   1.0940500e+03   9.8619744e+01
   1.0941000e+03   9.8729206e+01
   1.0941500e+03   9.8753352e+01
   1.0942000e+03   9.8120648e+01
   1.0942500e+03   9.7426547e+01
   1.0943000e+03   9.7023714e+01
   1.0943500e+03   9.7499093e+01
   1.0944000e+03   9.7191990e+01
   1.0944500e+03   9.6393686e+01
   1.0945000e+03   9.5985535e+01
   1.0945500e+03   9.5095583e+01
   1.0946000e+03   9.3693433e+01
   1.0946500e+03   9.2517541e+01
   1.0947000e+03   9.2198118e+01
   1.0947500e+03   9.2311810e+01
   1.0948000e+03   9.3149740e+01
   1.0948500e+03   9.3142064e+01
   1.0949000e+03   9.3557269e+01
   1.0949500e+03   9.3937302e+01
   1.0950000e+03   9.4085947e+01
   1.0950500e+03   9.4055386e+01
   1.0951000e+03   9.4304418e+01
   1.0951500e+03   9.5035087e+01
   1.0952000e+03   9.5828891e+01
   1.0952500e+03   9.5465848e+01
   1.0953000e+03   9.4760110e+01
   1.0953500e+03   9.4346086e+01
   1.0954000e+03   9.3646276e+01
   1.0954500e+03   9.2078543e+01
   1.0955000e+03   9.1402292e+01
   1.0955500e+03   9.1176371e+01
   1.0956000e+03   9.1414748e+01
   1.0956500e+03   9.0869053e+01
   1.0957000e+03   9.0212423e+01
   1.0957500e+03   8.9779225e+01
   1.0958000e+03   9.0006644e+01
   1.0958500e+03   8.9800516e+01
   1.0959000e+03   9.0280919e+01
   1.0959500e+03   9.1514119e+01
   1.0960000e+03   9.2683701e+01
   1.0960500e+03   9.3084927e+01
   1.0961000e+03   9.2638650e+01
   1.0961500e+03   9.1846785e+01
   1.0962000e+03   9.1086817e+01
   1.0962500e+03   9.0649727e+01
   1.0963000e+03   9.0120942e+01
   1.0963500e+03   9.0478679e+01
   1.0964000e+03   9.0518746e+01
   1.0964500e+03   9.0414931e+01
   1.0965000e+03   8.9530780e+01
   1.0965500e+03   8.8386774e+01
   1.0966000e+03   8.7410212e+01
   1.0966500e+03   8.7605452e+01
   1.0967000e+03   8.7330758e+01
   1.0967500e+03   8.7404843e+01
   1.0968000e+03   8.7846769e+01
   1.0968500e+03   8.8572168e+01
   1.0969000e+03   8.8364848e+01
   1.0969500e+03   8.7427841e+01
   1.0970000e+03   8.6199590e+01
   1.0970500e+03   8.5329845e+01
   1.0971000e+03   8.4015178e+01
   1.0971500e+03   8.2707601e+01
   1.0972000e+03   8.3172989e+01
   1.0972500e+03   8.4172073e+01
   1.0973000e+03   8.4738838e+01
   1.0973500e+03   8.4963444e+01
   1.0974000e+03   8.5102929e+01
   1.0974500e+03   8.5070530e+01
   1.0975000e+03   8.4780354e+01
   1.0975500e+03   8.4716975e+01
   1.0976000e+03   8.4584802e+01
   1.0976500e+03   8.4845714e+01
   1.0977000e+03   8.4224360e+01
   1.0977500e+03   8.3035855e+01
   1.0978000e+03   8.1270451e+01
   1.0978500e+03   8.0301957e+01
   1.0979000e+03   7.9697966e+01
   1.0979500e+03   7.9756787e+01
   1.0980000e+03   8.0537593e+01
   1.0980500e+03   8.1284854e+01
   1.0981000e+03   8.1495557e+01
   1.0981500e+03   8.0512701e+01
   1.0982000e+03   7.9212738e+01
   1.0982500e+03   7.7966448e+01
   1.0983000e+03   7.7597390e+01
   1.0983500e+03   7.7675252e+01
   1.0984000e+03   7.7505195e+01
   1.0984500e+03   7.6957454e+01
   1.0985000e+03   7.6065721e+01
   1.0985500e+03   7.5034598e+01
   1.0986000e+03   7.3559049e+01
   1.0986500e+03   7.3579452e+01
   1.0987000e+03   7.4657966e+01
   1.0987500e+03   7.5851333e+01
   1.0988000e+03   7.6364117e+01
   1.0988500e+03   7.6139056e+01
   1.0989000e+03   7.5369138e+01
   1.0989500e+03   7.3996105e+01
   1.0990000e+03   7.1815897e+01
   1.0990500e+03   6.9997540e+01
   1.0991000e+03   6.9828916e+01
   1.0991500e+03   6.9834323e+01
   1.0992000e+03   6.8987324e+01
   1.0992500e+03   6.7903689e+01
   1.0993000e+03   6.6963088e+01
   1.0993500e+03   6.5096178e+01
   1.0994000e+03   6.3199171e+01
   1.0994500e+03   6.2768949e+01
   1.0995000e+03   6.4667505e+01
   1.0995500e+03   6.6635338e+01
   1.0996000e+03   6.8325876e+01
   1.0996500e+03   6.8679369e+01
   1.0997000e+03   6.8597474e+01
   1.0997500e+03   6.7527295e+01
   1.0998000e+03   6.6430345e+01
   1.0998500e+03   6.6192257e+01
   1.0999000e+03   6.8191890e+01
   1.0999500e+03   7.0479961e+01
   1.1000000e+03   7.1905575e+01
   1.1000500e+03   7.2170416e+01
   1.1001000e+03   7.2063272e+01
   1.1001500e+03   7.2500681e+01
   1.1002000e+03   7.3974102e+01
   1.1002500e+03   7.6920428e+01
   1.1003000e+03   8.0884542e+01
   1.1003500e+03   8.4219613e+01
   1.1004000e+03   8.5327271e+01
   1.1004500e+03   8.4004813e+01
   1.1005000e+03   8.2090172e+01
   1.1005500e+03   8.1300084e+01
   1.1006000e+03   8.2697195e+01
   1.1006500e+03   8.5081856e+01
   1.1007000e+03   8.8906140e+01
   1.1007500e+03   9.1533061e+01
   1.1008000e+03   9.2564542e+01
   1.1008500e+03   9.1310093e+01
   1.1009000e+03   8.9500233e+01
   1.1009500e+03   8.7937660e+01
   1.1010000e+03   8.8398284e+01
   1.1010500e+03   8.9933714e+01
   1.1011000e+03   9.1851643e+01
   1.1011500e+03   9.2903953e+01
   1.1012000e+03   9.3067942e+01
   1.1012500e+03   9.2049388e+01
   1.1013000e+03   9.0455488e+01
   1.1013500e+03   8.9683103e+01
   1.1014000e+03   9.1091484e+01
   1.1014500e+03   9.2953894e+01
   1.1015000e+03   9.5353940e+01
   1.1015500e+03   9.6719346e+01
   1.1016000e+03   9.7089858e+01
   1.1016500e+03   9.6597337e+01
   1.1017000e+03   9.5996768e+01
   1.1017500e+03   9.4655084e+01
   1.1018000e+03   9.5396774e+01
   1.1018500e+03   9.6495847e+01
   1.1019000e+03   9.7224903e+01
   1.1019500e+03   9.7233176e+01
   1.1020000e+03   9.6910679e+01
   1.1020500e+03   9.5731583e+01
   1.1021000e+03   9.4584083e+01
   1.1021500e+03   9.4419742e+01
   1.1022000e+03   9.4810924e+01
   1.1022500e+03   9.5541202e+01
   1.1023000e+03   9.6116744e+01
   1.1023500e+03   9.6352359e+01
   1.1024000e+03   9.5279474e+01
   1.1024500e+03   9.4603713e+01
   1.1025000e+03   9.4693542e+01
   1.1025500e+03   9.5192462e+01
   1.1026000e+03   9.6304204e+01
   1.1026500e+03   9.7798314e+01
   1.1027000e+03   9.8754556e+01
   1.1027500e+03   9.8779115e+01
   1.1028000e+03   9.7626946e+01
   1.1028500e+03   9.6136372e+01
   1.1029000e+03   9.5020356e+01
   1.1029500e+03   9.4663513e+01
   1.1030000e+03   9.4786938e+01
   1.1030500e+03   9.5776131e+01
   1.1031000e+03   9.7278378e+01
   1.1031500e+03   9.8078290e+01
   1.1032000e+03   9.7645688e+01
   1.1032500e+03   9.6706154e+01
   1.1033000e+03   9.5848279e+01
   1.1033500e+03   9.4947088e+01
   1.1034000e+03   9.4136187e+01
   1.1034500e+03   9.4226101e+01
   1.1035000e+03   9.4741526e+01
   1.1035500e+03   9.4627246e+01
   1.1036000e+03   9.3702974e+01
   1.1036500e+03   9.3094786e+01
   1.1037000e+03   9.2737684e+01
   1.1037500e+03   9.3156935e+01
   1.1038000e+03   9.4592594e+01
   1.1038500e+03   9.6367345e+01
   1.1039000e+03   9.7915146e+01
   1.1039500e+03   9.8411163e+01
   1.1040000e+03   9.7836803e+01
   1.1040500e+03   9.6453702e+01
   1.1041000e+03   9.5077400e+01
   1.1041500e+03   9.4582805e+01
   1.1042000e+03   9.5096711e+01
   1.1042500e+03   9.5873114e+01
   1.1043000e+03   9.5996246e+01
   1.1043500e+03   9.6215609e+01
   1.1044000e+03   9.5165937e+01
   1.1044500e+03   9.3108129e+01
   1.1045000e+03   9.1666264e+01
   1.1045500e+03   9.2128598e+01
   1.1046000e+03   9.3277089e+01
   1.1046500e+03   9.5692855e+01
   1.1047000e+03   9.7518667e+01
   1.1047500e+03   9.8949569e+01
   1.1048000e+03   9.9051836e+01
   1.1048500e+03   9.8744837e+01
   1.1049000e+03   9.7672088e+01
   1.1049500e+03   9.7751311e+01
   1.1050000e+03   9.8379464e+01
   1.1050500e+03   9.9481762e+01
   1.1051000e+03   9.9934599e+01
   1.1051500e+03   9.9863916e+01
   1.1052000e+03   9.9934914e+01
   1.1052500e+03   9.9401969e+01
   1.1053000e+03   9.8633122e+01
   1.1053500e+03   9.8133946e+01
   1.1054000e+03   9.8668302e+01
   1.1054500e+03   9.9504442e+01
   1.1055000e+03   1.0007031e+02
   1.1055500e+03   9.9099543e+01
   1.1056000e+03   9.8564514e+01
   1.1056500e+03   9.7556636e+01
   1.1057000e+03   9.6319224e+01
   1.1057500e+03   9.5625705e+01
   1.1058000e+03   9.6266210e+01
   1.1058500e+03   9.7513323e+01
   1.1059000e+03   9.8998314e+01
   1.1059500e+03   9.9491179e+01
   1.1060000e+03   9.9007106e+01
   1.1060500e+03   9.8629378e+01
   1.1061000e+03   9.7772249e+01
   1.1061500e+03   9.6533134e+01
   1.1062000e+03   9.6059570e+01
   1.1062500e+03   9.6786792e+01
   1.1063000e+03   9.7647028e+01
   1.1063500e+03   9.7522181e+01
   1.1064000e+03   9.6520976e+01
   1.1064500e+03   9.5849580e+01
   1.1065000e+03   9.5273013e+01
   1.1065500e+03   9.5045663e+01
   1.1066000e+03   9.5446332e+01
   1.1066500e+03   9.6714261e+01
   1.1067000e+03   9.8051185e+01
   1.1067500e+03   9.8723884e+01
   1.1068000e+03   9.8261008e+01
   1.1068500e+03   9.7138001e+01
   1.1069000e+03   9.6747094e+01
   1.1069500e+03   9.6727581e+01
   1.1070000e+03   9.6789591e+01
   1.1070500e+03   9.7555963e+01
   1.1071000e+03   9.8980791e+01
   1.1071500e+03   9.9837838e+01
   1.1072000e+03   9.9585053e+01
   1.1072500e+03   9.8526462e+01
   1.1073000e+03   9.8010109e+01
   1.1073500e+03   9.7906138e+01
   1.1074000e+03   9.8029770e+01
   1.1074500e+03   9.7824763e+01
   1.1075000e+03   9.8533486e+01
   1.1075500e+03   9.9348909e+01
   1.1076000e+03   9.9612791e+01
   1.1076500e+03   9.9105973e+01
   1.1077000e+03   9.9134885e+01
   1.1077500e+03   9.9682840e+01
   1.1078000e+03   1.0018890e+02
   1.1078500e+03   1.0103429e+02
   1.1079000e+03   1.0163406e+02
   1.1079500e+03   1.0200304e+02
   1.1080000e+03   1.0165050e+02
   1.1080500e+03   1.0022755e+02
   1.1081000e+03   9.8320756e+01
   1.1081500e+03   9.7888472e+01
   1.1082000e+03   9.8130451e+01
   1.1082500e+03   9.8688825e+01
   1.1083000e+03   9.9290128e+01
   1.1083500e+03   9.9870275e+01
   1.1084000e+03   9.9539979e+01
   1.1084500e+03   9.8905847e+01
   1.1085000e+03   9.7590055e+01
   1.1085500e+03   9.6493548e+01
   1.1086000e+03   9.6462656e+01
   1.1086500e+03   9.7191941e+01
   1.1087000e+03   9.7879224e+01
   1.1087500e+03   9.8202582e+01
   1.1088000e+03   9.8762330e+01
   1.1088500e+03   9.8427204e+01
   1.1089000e+03   9.7311242e+01
   1.1089500e+03   9.6630989e+01
   1.1090000e+03   9.6623157e+01
   1.1090500e+03   9.6986738e+01
   1.1091000e+03   9.6760966e+01
   1.1091500e+03   9.6528722e+01
   1.1092000e+03   9.5366990e+01
   1.1092500e+03   9.4723565e+01
   1.1093000e+03   9.3499835e+01
   1.1093500e+03   9.3360259e+01
   1.1094000e+03   9.3931171e+01
   1.1094500e+03   9.5112239e+01
   1.1095000e+03   9.6177877e+01
   1.1095500e+03   9.7293892e+01
   1.1096000e+03   9.7238452e+01
   1.1096500e+03   9.6920657e+01
   1.1097000e+03   9.6533794e+01
   1.1097500e+03   9.5623888e+01
   1.1098000e+03   9.5281556e+01
   1.1098500e+03   9.5770960e+01
   1.1099000e+03   9.6142346e+01
   1.1099500e+03   9.6760248e+01
   1.1100000e+03   9.6674704e+01
   1.1100500e+03   9.6217423e+01
   1.1101000e+03   9.6016149e+01
   1.1101500e+03   9.6452664e+01
   1.1102000e+03   9.6012908e+01
   1.1102500e+03   9.7074847e+01
   1.1103000e+03   9.8919005e+01
   1.1103500e+03   1.0012103e+02
   1.1104000e+03   1.0027729e+02
   1.1104500e+03   1.0035921e+02
   1.1105000e+03   9.9572845e+01
   1.1105500e+03   9.7936173e+01
   1.1106000e+03   9.6537717e+01
   1.1106500e+03   9.6212080e+01
   1.1107000e+03   9.6460963e+01
   1.1107500e+03   9.6623693e+01
   1.1108000e+03   9.6409752e+01
   1.1108500e+03   9.6145880e+01
   1.1109000e+03   9.5529050e+01
   1.1109500e+03   9.5761539e+01
   1.1110000e+03   9.6378139e+01
   1.1110500e+03   9.7646029e+01
   1.1111000e+03   9.8791377e+01
   1.1111500e+03   9.9036527e+01
   1.1112000e+03   9.7967622e+01
   1.1112500e+03   9.6494463e+01
   1.1113000e+03   9.4523698e+01
   1.1113500e+03   9.3119593e+01
   1.1114000e+03   9.2734581e+01
   1.1114500e+03   9.2478112e+01
   1.1115000e+03   9.3228427e+01
   1.1115500e+03   9.4249034e+01
   1.1116000e+03   9.4758427e+01
   1.1116500e+03   9.4608352e+01
   1.1117000e+03   9.4857362e+01
   1.1117500e+03   9.4958598e+01
   1.1118000e+03   9.5262256e+01
   1.1118500e+03   9.6296797e+01
   1.1119000e+03   9.7417380e+01
   1.1119500e+03   9.8413257e+01
   1.1120000e+03   9.8968673e+01
   1.1120500e+03   9.9294115e+01
   1.1121000e+03   9.8640015e+01
   1.1121500e+03   9.7855380e+01
   1.1122000e+03   9.7925400e+01
   1.1122500e+03   9.8330547e+01
   1.1123000e+03   9.8542891e+01
   1.1123500e+03   9.8997066e+01
   1.1124000e+03   9.9271313e+01
   1.1124500e+03   9.8633148e+01
   1.1125000e+03   9.7810519e+01
   1.1125500e+03   9.7000953e+01
   1.1126000e+03   9.6438060e+01
   1.1126500e+03   9.6770695e+01
   1.1127000e+03   9.7149696e+01
   1.1127500e+03   9.7163240e+01
   1.1128000e+03   9.7116606e+01
   1.1128500e+03   9.6655973e+01
   1.1129000e+03   9.5136361e+01
   1.1129500e+03   9.3738433e+01
   1.1130000e+03   9.3177579e+01
   1.1130500e+03   9.3334482e+01
   1.1131000e+03   9.4413867e+01
   1.1131500e+03   9.6247378e+01
   1.1132000e+03   9.7225966e+01
   1.1132500e+03   9.7371664e+01
   1.1133000e+03   9.7345609e+01
   1.1133500e+03   9.7296111e+01
   1.1134000e+03   9.6662672e+01
   1.1134500e+03   9.7095587e+01
   1.1135000e+03   9.8371435e+01
   1.1135500e+03   9.9946593e+01
   1.1136000e+03   9.9736730e+01
   1.1136500e+03   9.9772612e+01
   1.1137000e+03   9.9428618e+01
   1.1137500e+03   9.8576756e+01
   1.1138000e+03   9.7387125e+01
   1.1138500e+03   9.7079586e+01
   1.1139000e+03   9.6706115e+01
   1.1139500e+03   9.6505356e+01
   1.1140000e+03   9.6097737e+01
   1.1140500e+03   9.4668266e+01
   1.1141000e+03   9.3466622e+01
   1.1141500e+03   9.3240222e+01
   1.1142000e+03   9.3566833e+01
   1.1142500e+03   9.3799835e+01
   1.1143000e+03   9.4761513e+01
   1.1143500e+03   9.6242071e+01
   1.1144000e+03   9.6827915e+01
   1.1144500e+03   9.7193670e+01
   1.1145000e+03   9.6740352e+01
   1.1145500e+03   9.6432424e+01
   1.1146000e+03   9.5605850e+01
   1.1146500e+03   9.5746706e+01
   1.1147000e+03   9.5886936e+01
   1.1147500e+03   9.7414403e+01
   1.1148000e+03   9.8733653e+01
   1.1148500e+03   1.0015737e+02
   1.1149000e+03   1.0026118e+02
   1.1149500e+03   9.9571535e+01
   1.1150000e+03   9.8790178e+01
   1.1150500e+03   9.8018228e+01
   1.1151000e+03   9.7839206e+01
   1.1151500e+03   9.8365590e+01
   1.1152000e+03   9.8668992e+01
   1.1152500e+03   9.8381745e+01
   1.1153000e+03   9.7769258e+01
   1.1153500e+03   9.6424480e+01
   1.1154000e+03   9.5603087e+01
   1.1154500e+03   9.5951612e+01
   1.1155000e+03   9.7020894e+01
   1.1155500e+03   9.8699425e+01
   1.1156000e+03   9.9930013e+01
   1.1156500e+03   1.0078694e+02
   1.1157000e+03   1.0133717e+02
   1.1157500e+03   1.0105270e+02
   1.1158000e+03   1.0005649e+02
   1.1158500e+03   9.9567191e+01
   1.1159000e+03   9.8692839e+01
   1.1159500e+03   9.8014762e+01
   1.1160000e+03   9.7086889e+01
   1.1160500e+03   9.6570352e+01
   1.1161000e+03   9.6219034e+01
   1.1161500e+03   9.5430892e+01
   1.1162000e+03   9.4608708e+01
   1.1162500e+03   9.4187449e+01
   1.1163000e+03   9.4328653e+01
   1.1163500e+03   9.4417166e+01
   1.1164000e+03   9.5278216e+01
   1.1164500e+03   9.6563595e+01
   1.1165000e+03   9.6778580e+01
   1.1165500e+03   9.6450867e+01
   1.1166000e+03   9.5994307e+01
   1.1166500e+03   9.5270396e+01
   1.1167000e+03   9.4426287e+01
   1.1167500e+03   9.5232298e+01
   1.1168000e+03   9.6718619e+01
   1.1168500e+03   9.7362833e+01
   1.1169000e+03   9.7390216e+01
   1.1169500e+03   9.7533348e+01
   1.1170000e+03   9.7492916e+01
   1.1170500e+03   9.6964802e+01
   1.1171000e+03   9.7453096e+01
   1.1171500e+03   9.8833207e+01
   1.1172000e+03   1.0007733e+02
   1.1172500e+03   1.0060394e+02
   1.1173000e+03   9.9927839e+01
   1.1173500e+03   9.8725578e+01
   1.1174000e+03   9.8005982e+01
   1.1174500e+03   9.7013408e+01
   1.1175000e+03   9.5907773e+01
   1.1175500e+03   9.6702338e+01
   1.1176000e+03   9.7646302e+01
   1.1176500e+03   9.8381111e+01
   1.1177000e+03   9.8647473e+01
   1.1177500e+03   9.8739953e+01
   1.1178000e+03   9.7951108e+01
   1.1178500e+03   9.7158081e+01
   1.1179000e+03   9.5260974e+01
   1.1179500e+03   9.3961295e+01
   1.1180000e+03   9.3787657e+01
   1.1180500e+03   9.3756471e+01
   1.1181000e+03   9.4053170e+01
   1.1181500e+03   9.4400317e+01
   1.1182000e+03   9.4704687e+01
   1.1182500e+03   9.4547006e+01
   1.1183000e+03   9.4711068e+01
   1.1183500e+03   9.5169932e+01
   1.1184000e+03   9.5371997e+01
   1.1184500e+03   9.5530515e+01
   1.1185000e+03   9.6211956e+01
   1.1185500e+03   9.6461326e+01
   1.1186000e+03   9.6179084e+01
   1.1186500e+03   9.6668363e+01
   1.1187000e+03   9.7641115e+01
   1.1187500e+03   9.8880833e+01
   1.1188000e+03   9.9299700e+01
   1.1188500e+03   9.9920603e+01
   1.1189000e+03   1.0036384e+02
   1.1189500e+03   1.0047300e+02
   1.1190000e+03   9.8976440e+01
   1.1190500e+03   9.7838237e+01
   1.1191000e+03   9.6775543e+01
   1.1191500e+03   9.7031465e+01
   1.1192000e+03   9.6760506e+01
   1.1192500e+03   9.6867688e+01
   1.1193000e+03   9.7249515e+01
   1.1193500e+03   9.7672167e+01
   1.1194000e+03   9.7072523e+01
   1.1194500e+03   9.5730781e+01
   1.1195000e+03   9.5494359e+01
   1.1195500e+03   9.5669615e+01
   1.1196000e+03   9.5814465e+01
   1.1196500e+03   9.6118088e+01
   1.1197000e+03   9.6615271e+01
   1.1197500e+03   9.6730222e+01
   1.1198000e+03   9.6738296e+01
   1.1198500e+03   9.6438789e+01
   1.1199000e+03   9.5563737e+01
   1.1199500e+03   9.5673641e+01
   1.1200000e+03   9.6590098e+01
   1.1200500e+03   9.7064715e+01
   1.1201000e+03   9.7426462e+01
   1.1201500e+03   9.7053648e+01
   1.1202000e+03   9.6989349e+01
   1.1202500e+03   9.6003643e+01
   1.1203000e+03   9.5043738e+01
   1.1203500e+03   9.4599983e+01
   1.1204000e+03   9.5540154e+01
   1.1204500e+03   9.5815072e+01
   1.1205000e+03   9.6191898e+01
   1.1205500e+03   9.6367233e+01
   1.1206000e+03   9.6040824e+01
   1.1206500e+03   9.5486802e+01
   1.1207000e+03   9.5234742e+01
   1.1207500e+03   9.4609533e+01
   1.1208000e+03   9.4253362e+01
   1.1208500e+03   9.4986448e+01
   1.1209000e+03   9.5688175e+01
   1.1209500e+03   9.5719746e+01
   1.1210000e+03   9.5698060e+01
   1.1210500e+03   9.5701628e+01
   1.1211000e+03   9.5459377e+01
   1.1211500e+03   9.5378723e+01
   1.1212000e+03   9.5872754e+01
   1.1212500e+03   9.6923491e+01
   1.1213000e+03   9.8612379e+01
   1.1213500e+03   9.9584128e+01
   1.1214000e+03   9.9469596e+01
   1.1214500e+03   9.8285256e+01
   1.1215000e+03   9.7283953e+01
   1.1215500e+03   9.6127852e+01
   1.1216000e+03   9.5699614e+01
   1.1216500e+03   9.6606122e+01
   1.1217000e+03   9.8242012e+01
   1.1217500e+03   9.9420823e+01
   1.1218000e+03   1.0004544e+02
   1.1218500e+03   9.9692827e+01
   1.1219000e+03   9.8460885e+01
   1.1219500e+03   9.7616737e+01
   1.1220000e+03   9.6777387e+01
   1.1220500e+03   9.6513680e+01
   1.1221000e+03   9.6848096e+01
   1.1221500e+03   9.7433136e+01
   1.1222000e+03   9.7999675e+01
   1.1222500e+03   9.8219620e+01
   1.1223000e+03   9.7925861e+01
   1.1223500e+03   9.7516523e+01
   1.1224000e+03   9.7338279e+01
   1.1224500e+03   9.7361762e+01
   1.1225000e+03   9.7692301e+01
   1.1225500e+03   9.7945183e+01
   1.1226000e+03   9.8333225e+01
   1.1226500e+03   9.7878001e+01
   1.1227000e+03   9.6702614e+01
   1.1227500e+03   9.5660178e+01
   1.1228000e+03   9.5486621e+01
   1.1228500e+03   9.5770936e+01
   1.1229000e+03   9.6882543e+01
   1.1229500e+03   9.8033308e+01
   1.1230000e+03   9.8685335e+01
   1.1230500e+03   9.8869467e+01
   1.1231000e+03   9.7860037e+01
   1.1231500e+03   9.6989804e+01
   1.1232000e+03   9.6176579e+01
   1.1232500e+03   9.6480183e+01
   1.1233000e+03   9.7551808e+01
   1.1233500e+03   9.8966921e+01
   1.1234000e+03   9.9639229e+01
   1.1234500e+03   1.0024450e+02
   1.1235000e+03   1.0034486e+02
   1.1235500e+03   9.9476058e+01
   1.1236000e+03   9.8767642e+01
   1.1236500e+03   9.8806531e+01
   1.1237000e+03   9.9407929e+01
   1.1237500e+03   1.0010101e+02
   1.1238000e+03   1.0088863e+02
   1.1238500e+03   1.0095860e+02
   1.1239000e+03   1.0048584e+02
   1.1239500e+03   1.0027597e+02
   1.1240000e+03   9.9484697e+01
   1.1240500e+03   9.8788450e+01
   1.1241000e+03   9.8611855e+01
   1.1241500e+03   9.8707206e+01
   1.1242000e+03   9.8151977e+01
   1.1242500e+03   9.7452585e+01
   1.1243000e+03   9.6830878e+01
   1.1243500e+03   9.6321055e+01
   1.1244000e+03   9.5167417e+01
   1.1244500e+03   9.3792293e+01
   1.1245000e+03   9.3522532e+01
   1.1245500e+03   9.3517390e+01
   1.1246000e+03   9.3978642e+01
   1.1246500e+03   9.5414871e+01
   1.1247000e+03   9.7094780e+01
   1.1247500e+03   9.7658323e+01
   1.1248000e+03   9.7733934e+01
   1.1248500e+03   9.7787385e+01
   1.1249000e+03   9.7153128e+01
   1.1249500e+03   9.6730503e+01
   1.1250000e+03   9.6019802e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_19C.dat <==
   1.0750500e+03   9.7381275e+01
   1.0751000e+03   9.8273668e+01
   1.0751500e+03   9.8914772e+01
   1.0752000e+03   9.8980549e+01
   1.0752500e+03   9.8666534e+01
   1.0753000e+03   9.8236101e+01
   1.0753500e+03   9.7276594e+01
   1.0754000e+03   9.6643978e+01
   1.0754500e+03   9.6315583e+01
   1.0755000e+03   9.6128478e+01
   1.0755500e+03   9.5865719e+01
   1.0756000e+03   9.5621881e+01
   1.0756500e+03   9.5506200e+01
   1.0757000e+03   9.5465472e+01
   1.0757500e+03   9.5647165e+01
   1.0758000e+03   9.6232417e+01
   1.0758500e+03   9.7196564e+01
   1.0759000e+03   9.8047586e+01
   1.0759500e+03   9.8656200e+01
   1.0760000e+03   9.8841305e+01
   1.0760500e+03   9.8688722e+01
   1.0761000e+03   9.8053325e+01
   1.0761500e+03   9.7848036e+01
   1.0762000e+03   9.7927454e+01
   1.0762500e+03   9.8245504e+01
   1.0763000e+03   9.8876490e+01
   1.0763500e+03   9.9645475e+01
   1.0764000e+03   9.9826158e+01
   1.0764500e+03   9.9904688e+01
   1.0765000e+03   1.0014178e+02
   1.0765500e+03   9.9931089e+01
   1.0766000e+03   1.0050960e+02
   1.0766500e+03   1.0079674e+02
   1.0767000e+03   1.0038168e+02
   1.0767500e+03   9.9250682e+01
   1.0768000e+03   9.8420889e+01
   1.0768500e+03   9.7024222e+01
   1.0769000e+03   9.6450246e+01
   1.0769500e+03   9.6773206e+01
   1.0770000e+03   9.7433759e+01
   1.0770500e+03   9.7743855e+01
   1.0771000e+03   9.7738619e+01
   1.0771500e+03   9.7567315e+01
   1.0772000e+03   9.7580983e+01
   1.0772500e+03   9.8192955e+01
   1.0773000e+03   9.8687626e+01
   1.0773500e+03   9.9281051e+01
   1.0774000e+03   9.9185280e+01
   1.0774500e+03   9.7718348e+01
   1.0775000e+03   9.5595032e+01
   1.0775500e+03   9.3953601e+01
   1.0776000e+03   9.2979926e+01
   1.0776500e+03   9.2968900e+01
   1.0777000e+03   9.4050190e+01
   1.0777500e+03   9.5822584e+01
   1.0778000e+03   9.7414402e+01
   1.0778500e+03   9.8286186e+01
   1.0779000e+03   9.8227183e+01
   1.0779500e+03   9.7806188e+01
   1.0780000e+03   9.6416838e+01
   1.0780500e+03   9.4612668e+01
   1.0781000e+03   9.3409927e+01
   1.0781500e+03   9.3027728e+01
   1.0782000e+03   9.2283212e+01
   1.0782500e+03   9.1911910e+01
   1.0783000e+03   9.2129960e+01
   1.0783500e+03   9.2090077e+01
   1.0784000e+03   9.1867669e+01
   1.0784500e+03   9.2611510e+01
   1.0785000e+03   9.3835962e+01
   1.0785500e+03   9.4556737e+01
   1.0786000e+03   9.4676766e+01
   1.0786500e+03   9.4330881e+01
   1.0787000e+03   9.3645056e+01
   1.0787500e+03   9.2913439e+01
   1.0788000e+03   9.2683914e+01
   1.0788500e+03   9.2958808e+01
   1.0789000e+03   9.3238377e+01
   1.0789500e+03   9.3057296e+01
   1.0790000e+03   9.2287513e+01
   1.0790500e+03   9.1208376e+01
   1.0791000e+03   9.0371229e+01
   1.0791500e+03   9.0194532e+01
   1.0792000e+03   9.0451420e+01
   1.0792500e+03   9.1610503e+01
   1.0793000e+03   9.3128536e+01
   1.0793500e+03   9.4221029e+01
   1.0794000e+03   9.5176973e+01
   1.0794500e+03   9.6207667e+01
   1.0795000e+03   9.6374196e+01
   1.0795500e+03   9.6205371e+01
   1.0796000e+03   9.6726112e+01
   1.0796500e+03   9.7171533e+01
   1.0797000e+03   9.7215945e+01
   1.0797500e+03   9.7198084e+01
   1.0798000e+03   9.6538865e+01
   1.0798500e+03   9.4782433e+01
   1.0799000e+03   9.3441444e+01
   1.0799500e+03   9.2682508e+01
   1.0800000e+03   9.2476732e+01
   1.0800500e+03   9.3356468e+01
   1.0801000e+03   9.4608194e+01
   1.0801500e+03   9.4886396e+01
   1.0802000e+03   9.4759408e+01
   1.0802500e+03   9.4492569e+01
   1.0803000e+03   9.3673069e+01
   1.0803500e+03   9.3548541e+01
   1.0804000e+03   9.4565477e+01
   1.0804500e+03   9.6215414e+01
   1.0805000e+03   9.7803800e+01
   1.0805500e+03   9.9400613e+01
   1.0806000e+03   1.0031942e+02
   1.0806500e+03   1.0053750e+02
   1.0807000e+03   9.9822129e+01
   1.0807500e+03   9.8830184e+01
   1.0808000e+03   9.8135252e+01
   1.0808500e+03   9.7383302e+01
   1.0809000e+03   9.6187279e+01
   1.0809500e+03   9.5083422e+01
   1.0810000e+03   9.4758552e+01
   1.0810500e+03   9.4442542e+01
   1.0811000e+03   9.4270403e+01
   1.0811500e+03   9.4108626e+01
   1.0812000e+03   9.4331030e+01
   1.0812500e+03   9.4059880e+01
   1.0813000e+03   9.3447703e+01
   1.0813500e+03   9.2629007e+01
   1.0814000e+03   9.2396817e+01
   1.0814500e+03   9.2538065e+01
   1.0815000e+03   9.3241254e+01
   1.0815500e+03   9.4335337e+01
   1.0816000e+03   9.6046202e+01
   1.0816500e+03   9.8066264e+01
   1.0817000e+03   9.8830968e+01
   1.0817500e+03   9.8415860e+01
   1.0818000e+03   9.7659967e+01
   1.0818500e+03   9.6386202e+01
   1.0819000e+03   9.4331525e+01
   1.0819500e+03   9.3222422e+01
   1.0820000e+03   9.3143180e+01
   1.0820500e+03   9.3110427e+01
   1.0821000e+03   9.3283351e+01
   1.0821500e+03   9.3576488e+01
   1.0822000e+03   9.3761599e+01
   1.0822500e+03   9.4113538e+01
   1.0823000e+03   9.4791251e+01
   1.0823500e+03   9.5224066e+01
   1.0824000e+03   9.5661530e+01
   1.0824500e+03   9.5757574e+01
   1.0825000e+03   9.4645136e+01
   1.0825500e+03   9.3368849e+01
   1.0826000e+03   9.2562588e+01
   1.0826500e+03   9.2238395e+01
   1.0827000e+03   9.2315091e+01
   1.0827500e+03   9.2534115e+01
   1.0828000e+03   9.2581933e+01
   1.0828500e+03   9.2383365e+01
   1.0829000e+03   9.1959643e+01
   1.0829500e+03   9.1145083e+01
   1.0830000e+03   9.1089802e+01
   1.0830500e+03   9.1437963e+01
   1.0831000e+03   9.1772870e+01
   1.0831500e+03   9.2090880e+01
   1.0832000e+03   9.2527381e+01
   1.0832500e+03   9.2915345e+01
   1.0833000e+03   9.3114631e+01
   1.0833500e+03   9.3117900e+01
   1.0834000e+03   9.3182972e+01
   1.0834500e+03   9.3453513e+01
   1.0835000e+03   9.3490038e+01
   1.0835500e+03   9.3465238e+01
   1.0836000e+03   9.3354490e+01
   1.0836500e+03   9.2716191e+01
   1.0837000e+03   9.1696456e+01
   1.0837500e+03   9.0662333e+01
   1.0838000e+03   8.9873715e+01
   1.0838500e+03   8.9614635e+01
   1.0839000e+03   8.9963684e+01
   1.0839500e+03   9.0641360e+01
   1.0840000e+03   9.1091386e+01
   1.0840500e+03   9.1180654e+01
   1.0841000e+03   9.1232443e+01
   1.0841500e+03   9.1140802e+01
   1.0842000e+03   9.1664183e+01
   1.0842500e+03   9.2966878e+01
   1.0843000e+03   9.4998838e+01
   1.0843500e+03   9.6569368e+01
   1.0844000e+03   9.7268369e+01
   1.0844500e+03   9.7958907e+01
   1.0845000e+03   9.8154245e+01
   1.0845500e+03   9.7860748e+01
   1.0846000e+03   9.7185650e+01
   1.0846500e+03   9.7408686e+01
   1.0847000e+03   9.7378787e+01
   1.0847500e+03   9.7462408e+01
   1.0848000e+03   9.7023793e+01
   1.0848500e+03   9.6966986e+01
   1.0849000e+03   9.7317678e+01
   1.0849500e+03   9.7275878e+01
   1.0850000e+03   9.6723172e+01
   1.0850500e+03   9.6939079e+01
   1.0851000e+03   9.8031405e+01
   1.0851500e+03   9.9081917e+01
   1.0852000e+03   9.9513648e+01
   1.0852500e+03   1.0004003e+02
   1.0853000e+03   1.0016032e+02
   1.0853500e+03   9.9560168e+01
   1.0854000e+03   9.8219851e+01
   1.0854500e+03   9.7558628e+01
   1.0855000e+03   9.7312853e+01
   1.0855500e+03   9.6864108e+01
   1.0856000e+03   9.5753668e+01
   1.0856500e+03   9.4551941e+01
   1.0857000e+03   9.3890101e+01
   1.0857500e+03   9.3411001e+01
   1.0858000e+03   9.3233434e+01
   1.0858500e+03   9.3544199e+01
   1.0859000e+03   9.4493028e+01
   1.0859500e+03   9.5086438e+01
   1.0860000e+03   9.4698753e+01
   1.0860500e+03   9.4889765e+01
   1.0861000e+03   9.5708265e+01
   1.0861500e+03   9.7128043e+01
   1.0862000e+03   9.7608182e+01
   1.0862500e+03   9.8276232e+01
   1.0863000e+03   9.8679452e+01
   1.0863500e+03   9.8559441e+01
   1.0864000e+03   9.7069268e+01
   1.0864500e+03   9.6029060e+01
   1.0865000e+03   9.5810471e+01
   1.0865500e+03   9.5253505e+01
   1.0866000e+03   9.4612907e+01
   1.0866500e+03   9.4373930e+01
   1.0867000e+03   9.4415338e+01
   1.0867500e+03   9.4233628e+01
   1.0868000e+03   9.3603663e+01
   1.0868500e+03   9.3960324e+01
   1.0869000e+03   9.5013083e+01
   1.0869500e+03   9.7155334e+01
   1.0870000e+03   9.8385242e+01
   1.0870500e+03   9.9129712e+01
   1.0871000e+03   9.9242883e+01
   1.0871500e+03   9.9231428e+01
   1.0872000e+03   9.8119060e+01
   1.0872500e+03   9.7738964e+01
   1.0873000e+03   9.8475538e+01
   1.0873500e+03   9.9657072e+01
   1.0874000e+03   1.0034077e+02
   1.0874500e+03   1.0011973e+02
   1.0875000e+03   1.0004872e+02
   1.0875500e+03   9.9949891e+01
   1.0876000e+03   9.9233124e+01
   1.0876500e+03   9.7827935e+01
   1.0877000e+03   9.8024876e+01
   1.0877500e+03   9.8679665e+01
   1.0878000e+03   9.9027739e+01
   1.0878500e+03   9.8385732e+01
   1.0879000e+03   9.8481282e+01
   1.0879500e+03   9.8319219e+01
   1.0880000e+03   9.7129814e+01
   1.0880500e+03   9.6396876e+01
   1.0881000e+03   9.6419469e+01
   1.0881500e+03   9.6986917e+01
   1.0882000e+03   9.7367952e+01
   1.0882500e+03   9.7663688e+01
   1.0883000e+03   9.7269084e+01
   1.0883500e+03   9.7707073e+01
   1.0884000e+03   9.7989754e+01
   1.0884500e+03   9.7774688e+01
   1.0885000e+03   9.8057346e+01
   1.0885500e+03   9.8990051e+01
   1.0886000e+03   9.9812691e+01
   1.0886500e+03   9.9554865e+01
   1.0887000e+03   9.8849755e+01
   1.0887500e+03   9.8200651e+01
   1.0888000e+03   9.7505302e+01
   1.0888500e+03   9.6047764e+01
   1.0889000e+03   9.4906427e+01
   1.0889500e+03   9.4540755e+01
   1.0890000e+03   9.4886832e+01
   1.0890500e+03   9.4509045e+01
   1.0891000e+03   9.4030987e+01
   1.0891500e+03   9.3946741e+01
   1.0892000e+03   9.4233326e+01
   1.0892500e+03   9.4233095e+01
   1.0893000e+03   9.4351129e+01
   1.0893500e+03   9.4932594e+01
   1.0894000e+03   9.5703119e+01
   1.0894500e+03   9.5711837e+01
   1.0895000e+03   9.4679988e+01
   1.0895500e+03   9.4254705e+01
   1.0896000e+03   9.4519179e+01
   1.0896500e+03   9.4903275e+01
   1.0897000e+03   9.5790467e+01
   1.0897500e+03   9.7456572e+01
   1.0898000e+03   9.9325423e+01
   1.0898500e+03   1.0035968e+02
   1.0899000e+03   1.0012289e+02
   1.0899500e+03   9.9563624e+01
   1.0900000e+03   9.9132959e+01
   1.0900500e+03   9.8509565e+01
   1.0901000e+03   9.7735539e+01
   1.0901500e+03   9.7333134e+01
   1.0902000e+03   9.7684427e+01
   1.0902500e+03   9.8239241e+01
   1.0903000e+03   9.7298129e+01
   1.0903500e+03   9.6265689e+01
   1.0904000e+03   9.6301532e+01
   1.0904500e+03   9.6561822e+01
   1.0905000e+03   9.6164700e+01
   1.0905500e+03   9.5983980e+01
   1.0906000e+03   9.6027030e+01
   1.0906500e+03   9.5487164e+01
   1.0907000e+03   9.3959862e+01
   1.0907500e+03   9.2667912e+01
   1.0908000e+03   9.2320282e+01
   1.0908500e+03   9.2636052e+01
   1.0909000e+03   9.2941872e+01
   1.0909500e+03   9.3156921e+01
   1.0910000e+03   9.3170009e+01
   1.0910500e+03   9.3229911e+01
   1.0911000e+03   9.3144317e+01
   1.0911500e+03   9.3260912e+01
   1.0912000e+03   9.3922159e+01
   1.0912500e+03   9.5478917e+01
   1.0913000e+03   9.6556637e+01
   1.0913500e+03   9.6437650e+01
   1.0914000e+03   9.6467954e+01
   1.0914500e+03   9.6270901e+01
   1.0915000e+03   9.5474399e+01
   1.0915500e+03   9.4902937e+01
   1.0916000e+03   9.5288769e+01
   1.0916500e+03   9.5978588e+01
   1.0917000e+03   9.6981262e+01
   1.0917500e+03   9.6624162e+01
   1.0918000e+03   9.5908450e+01
   1.0918500e+03   9.5421773e+01
   1.0919000e+03   9.4333188e+01
   1.0919500e+03   9.2967900e+01
   1.0920000e+03   9.2339389e+01
   1.0920500e+03   9.2658513e+01
   1.0921000e+03   9.2593661e+01
   1.0921500e+03   9.1845946e+01
   1.0922000e+03   9.0904172e+01
   1.0922500e+03   9.0779700e+01
   1.0923000e+03   9.0655487e+01
   1.0923500e+03   9.1013710e+01
   1.0924000e+03   9.1551482e+01
   1.0924500e+03   9.2553510e+01
   1.0925000e+03   9.2954241e+01
   1.0925500e+03   9.2491338e+01
   1.0926000e+03   9.1219983e+01
   1.0926500e+03   8.9893522e+01
   1.0927000e+03   8.9002569e+01
   1.0927500e+03   8.8568700e+01
   1.0928000e+03   8.8877243e+01
   1.0928500e+03   8.9676430e+01
   1.0929000e+03   9.1792893e+01
   1.0929500e+03   9.3317937e+01
   1.0930000e+03   9.3851865e+01
   1.0930500e+03   9.4236007e+01
   1.0931000e+03   9.4619563e+01
   1.0931500e+03   9.4516685e+01
   1.0932000e+03   9.4112366e+01
   1.0932500e+03   9.3986113e+01
   1.0933000e+03   9.4074058e+01
   1.0933500e+03   9.4403572e+01
   1.0934000e+03   9.3795742e+01
   1.0934500e+03   9.3650047e+01
   1.0935000e+03   9.4133319e+01
   1.0935500e+03   9.4622879e+01
   1.0936000e+03   9.4172146e+01
   1.0936500e+03   9.3932606e+01
   1.0937000e+03   9.3186319e+01
   1.0937500e+03   9.2366484e+01
   1.0938000e+03   9.1125179e+01
   1.0938500e+03   9.0355149e+01
   1.0939000e+03   9.0185979e+01
   1.0939500e+03   9.0627559e+01
   1.0940000e+03   9.0648253e+01
   1.0940500e+03   9.0153361e+01
   1.0941000e+03   9.0157145e+01
   1.0941500e+03   9.0940573e+01
   1.0942000e+03   9.1108443e+01
   1.0942500e+03   9.1284156e+01
   1.0943000e+03   9.2629425e+01
   1.0943500e+03   9.4051589e+01
   1.0944000e+03   9.4426406e+01
   1.0944500e+03   9.4093374e+01
   1.0945000e+03   9.3774196e+01
   1.0945500e+03   9.2936793e+01
   1.0946000e+03   9.1254821e+01
   1.0946500e+03   8.9144269e+01
   1.0947000e+03   8.8434305e+01
   1.0947500e+03   8.8567737e+01
   1.0948000e+03   8.8954907e+01
   1.0948500e+03   8.9151679e+01
   1.0949000e+03   8.9667317e+01
   1.0949500e+03   8.9645440e+01
   1.0950000e+03   8.9331927e+01
   1.0950500e+03   8.8471204e+01
   1.0951000e+03   8.8484438e+01
   1.0951500e+03   8.8584096e+01
   1.0952000e+03   8.9007162e+01
   1.0952500e+03   8.9503090e+01
   1.0953000e+03   8.9702519e+01
   1.0953500e+03   8.9761622e+01
   1.0954000e+03   9.0065147e+01
   1.0954500e+03   8.9718534e+01
   1.0955000e+03   8.9320126e+01
   1.0955500e+03   8.9793472e+01
   1.0956000e+03   9.0042467e+01
   1.0956500e+03   8.9991014e+01
   1.0957000e+03   8.9883614e+01
   1.0957500e+03   8.9361835e+01
   1.0958000e+03   8.8459765e+01
   1.0958500e+03   8.7822754e+01
   1.0959000e+03   8.7356556e+01
   1.0959500e+03   8.7795277e+01
   1.0960000e+03   8.9124458e+01
   1.0960500e+03   9.0932005e+01
   1.0961000e+03   9.1967280e+01
   1.0961500e+03   9.2948686e+01
   1.0962000e+03   9.3599026e+01
   1.0962500e+03   9.3334666e+01
   1.0963000e+03   9.2350508e+01
   1.0963500e+03   9.1602067e+01
   1.0964000e+03   9.1177460e+01
   1.0964500e+03   9.0504653e+01
   1.0965000e+03   8.9082364e+01
   1.0965500e+03   8.7553363e+01
   1.0966000e+03   8.6627785e+01
   1.0966500e+03   8.5575835e+01
   1.0967000e+03   8.4919655e+01
   1.0967500e+03   8.4915069e+01
   1.0968000e+03   8.5901428e+01
   1.0968500e+03   8.6927343e+01
   1.0969000e+03   8.7359090e+01
   1.0969500e+03   8.6598213e+01
   1.0970000e+03   8.6532818e+01
   1.0970500e+03   8.5945900e+01
   1.0971000e+03   8.5440159e+01
   1.0971500e+03   8.5171079e+01
   1.0972000e+03   8.5755030e+01
   1.0972500e+03   8.6575594e+01
   1.0973000e+03   8.6882034e+01
   1.0973500e+03   8.5941834e+01
   1.0974000e+03   8.5043845e+01
   1.0974500e+03   8.4426049e+01
   1.0975000e+03   8.3049935e+01
   1.0975500e+03   8.2111498e+01
   1.0976000e+03   8.1477082e+01
   1.0976500e+03   8.1670051e+01
   1.0977000e+03   8.1886280e+01
   1.0977500e+03   8.1937399e+01
   1.0978000e+03   8.1829097e+01
   1.0978500e+03   8.2313039e+01
   1.0979000e+03   8.2707600e+01
   1.0979500e+03   8.3168010e+01
   1.0980000e+03   8.3492084e+01
   1.0980500e+03   8.3979099e+01
   1.0981000e+03   8.4228716e+01
   1.0981500e+03   8.3105743e+01
   1.0982000e+03   8.1586861e+01
   1.0982500e+03   8.0393025e+01
   1.0983000e+03   7.9698199e+01
   1.0983500e+03   7.9653397e+01
   1.0984000e+03   8.0136706e+01
   1.0984500e+03   8.0377820e+01
   1.0985000e+03   8.0444241e+01
   1.0985500e+03   7.9404024e+01
   1.0986000e+03   7.7617278e+01
   1.0986500e+03   7.6678601e+01
   1.0987000e+03   7.6575868e+01
   1.0987500e+03   7.7129909e+01
   1.0988000e+03   7.7651285e+01
   1.0988500e+03   7.8108901e+01
   1.0989000e+03   7.7770243e+01
   1.0989500e+03   7.6228707e+01
   1.0990000e+03   7.3545981e+01
   1.0990500e+03   7.2350981e+01
   1.0991000e+03   7.1958608e+01
   1.0991500e+03   7.1402043e+01
   1.0992000e+03   7.0819620e+01
   1.0992500e+03   7.0558097e+01
   1.0993000e+03   6.9500510e+01
   1.0993500e+03   6.7657267e+01
   1.0994000e+03   6.5824485e+01
   1.0994500e+03   6.5665628e+01
   1.0995000e+03   6.7269104e+01
   1.0995500e+03   6.9072493e+01
   1.0996000e+03   7.1139896e+01
   1.0996500e+03   7.2663435e+01
   1.0997000e+03   7.2738042e+01
   1.0997500e+03   7.2066780e+01
   1.0998000e+03   7.1330351e+01
   1.0998500e+03   7.1633912e+01
   1.0999000e+03   7.3649084e+01
   1.0999500e+03   7.5943879e+01
   1.1000000e+03   7.7472872e+01
   1.1000500e+03   7.7765472e+01
   1.1001000e+03   7.6984157e+01
   1.1001500e+03   7.6140975e+01
   1.1002000e+03   7.6469329e+01
   1.1002500e+03   7.7955219e+01
   1.1003000e+03   8.1179409e+01
   1.1003500e+03   8.4568010e+01
   1.1004000e+03   8.6508334e+01
   1.1004500e+03   8.6685899e+01
   1.1005000e+03   8.5484398e+01
   1.1005500e+03   8.4515269e+01
   1.1006000e+03   8.4627595e+01
   1.1006500e+03   8.6594356e+01
   1.1007000e+03   8.9734059e+01
   1.1007500e+03   9.2856418e+01
   1.1008000e+03   9.5145353e+01
   1.1008500e+03   9.5730393e+01
   1.1009000e+03   9.4450664e+01
   1.1009500e+03   9.3039758e+01
   1.1010000e+03   9.3046562e+01
   1.1010500e+03   9.3039903e+01
   1.1011000e+03   9.3471960e+01
   1.1011500e+03   9.4842140e+01
   1.1012000e+03   9.5285241e+01
   1.1012500e+03   9.4597612e+01
   1.1013000e+03   9.3223164e+01
   1.1013500e+03   9.2611051e+01
   1.1014000e+03   9.2662080e+01
   1.1014500e+03   9.4426933e+01
   1.1015000e+03   9.6511324e+01
   1.1015500e+03   9.8403146e+01
   1.1016000e+03   9.9227129e+01
   1.1016500e+03   9.8468103e+01
   1.1017000e+03   9.7569194e+01
   1.1017500e+03   9.6945089e+01
   1.1018000e+03   9.8275593e+01
   1.1018500e+03   9.9878799e+01
   1.1019000e+03   1.0196453e+02
   1.1019500e+03   1.0213603e+02
   1.1020000e+03   1.0012681e+02
   1.1020500e+03   9.7296493e+01
   1.1021000e+03   9.5502836e+01
   1.1021500e+03   9.4238662e+01
   1.1022000e+03   9.4150394e+01
   1.1022500e+03   9.6740688e+01
   1.1023000e+03   9.8906653e+01
   1.1023500e+03   9.9325896e+01
   1.1024000e+03   9.8419554e+01
   1.1024500e+03   9.7213841e+01
   1.1025000e+03   9.5911372e+01
   1.1025500e+03   9.4885742e+01
   1.1026000e+03   9.4983439e+01
   1.1026500e+03   9.6857313e+01
   1.1027000e+03   9.8533598e+01
   1.1027500e+03   9.8775466e+01
   1.1028000e+03   9.8123277e+01
   1.1028500e+03   9.7163068e+01
   1.1029000e+03   9.6072099e+01
   1.1029500e+03   9.5835533e+01
   1.1030000e+03   9.6520163e+01
   1.1030500e+03   9.7706045e+01
   1.1031000e+03   9.9286353e+01
   1.1031500e+03   9.9312236e+01
   1.1032000e+03   9.8444462e+01
   1.1032500e+03   9.6860588e+01
   1.1033000e+03   9.6077454e+01
   1.1033500e+03   9.5811010e+01
   1.1034000e+03   9.6531667e+01
   1.1034500e+03   9.7273643e+01
   1.1035000e+03   9.8476227e+01
   1.1035500e+03   9.9570440e+01
   1.1036000e+03   9.8950775e+01
   1.1036500e+03   9.7347655e+01
   1.1037000e+03   9.5961712e+01
   1.1037500e+03   9.5234071e+01
   1.1038000e+03   9.4594423e+01
   1.1038500e+03   9.4129749e+01
   1.1039000e+03   9.5268486e+01
   1.1039500e+03   9.6386622e+01
   1.1040000e+03   9.6302706e+01
   1.1040500e+03   9.5162375e+01
   1.1041000e+03   9.4576843e+01
   1.1041500e+03   9.4175941e+01
   1.1042000e+03   9.3984417e+01
   1.1042500e+03   9.4219083e+01
   1.1043000e+03   9.5092418e+01
   1.1043500e+03   9.5780212e+01
   1.1044000e+03   9.5913642e+01
   1.1044500e+03   9.5020970e+01
   1.1045000e+03   9.4021385e+01
   1.1045500e+03   9.3635516e+01
   1.1046000e+03   9.3720393e+01
   1.1046500e+03   9.3426952e+01
   1.1047000e+03   9.4117466e+01
   1.1047500e+03   9.4746129e+01
   1.1048000e+03   9.4443878e+01
   1.1048500e+03   9.3820229e+01
   1.1049000e+03   9.3635101e+01
   1.1049500e+03   9.3553294e+01
   1.1050000e+03   9.4316662e+01
   1.1050500e+03   9.5626503e+01
   1.1051000e+03   9.7369754e+01
   1.1051500e+03   9.8453000e+01
   1.1052000e+03   9.8910909e+01
   1.1052500e+03   9.8934119e+01
   1.1053000e+03   9.8350529e+01
   1.1053500e+03   9.7248598e+01
   1.1054000e+03   9.6968187e+01
   1.1054500e+03   9.7277223e+01
   1.1055000e+03   9.7202766e+01
   1.1055500e+03   9.7088133e+01
   1.1056000e+03   9.7167459e+01
   1.1056500e+03   9.6336867e+01
   1.1057000e+03   9.4930154e+01
   1.1057500e+03   9.4276266e+01
   1.1058000e+03   9.4375129e+01
   1.1058500e+03   9.4735827e+01
   1.1059000e+03   9.5969756e+01
   1.1059500e+03   9.7436978e+01
   1.1060000e+03   9.7935267e+01
   1.1060500e+03   9.7814458e+01
   1.1061000e+03   9.7775535e+01
   1.1061500e+03   9.7300336e+01
   1.1062000e+03   9.7052979e+01
   1.1062500e+03   9.7110149e+01
   1.1063000e+03   9.7438855e+01
   1.1063500e+03   9.7008797e+01
   1.1064000e+03   9.6067870e+01
   1.1064500e+03   9.4374189e+01
   1.1065000e+03   9.3388949e+01
   1.1065500e+03   9.2404794e+01
   1.1066000e+03   9.2382919e+01
   1.1066500e+03   9.3578307e+01
   1.1067000e+03   9.5951273e+01
   1.1067500e+03   9.7958522e+01
   1.1068000e+03   9.8838153e+01
   1.1068500e+03   9.8642289e+01
   1.1069000e+03   9.8198380e+01
   1.1069500e+03   9.7963690e+01
   1.1070000e+03   9.7601607e+01
   1.1070500e+03   9.7889006e+01
   1.1071000e+03   9.8108760e+01
   1.1071500e+03   9.6824833e+01
   1.1072000e+03   9.5748336e+01
   1.1072500e+03   9.4183566e+01
   1.1073000e+03   9.3019399e+01
   1.1073500e+03   9.3394124e+01
   1.1074000e+03   9.5081875e+01
   1.1074500e+03   9.5917536e+01
   1.1075000e+03   9.6830632e+01
   1.1075500e+03   9.7633779e+01
   1.1076000e+03   9.7335105e+01
   1.1076500e+03   9.6330776e+01
   1.1077000e+03   9.5333402e+01
   1.1077500e+03   9.5134522e+01
   1.1078000e+03   9.5515131e+01
   1.1078500e+03   9.6868702e+01
   1.1079000e+03   9.8132890e+01
   1.1079500e+03   9.9023756e+01
   1.1080000e+03   9.9541161e+01
   1.1080500e+03   9.8842201e+01
   1.1081000e+03   9.6900809e+01
   1.1081500e+03   9.5890075e+01
   1.1082000e+03   9.6140402e+01
   1.1082500e+03   9.6593867e+01
   1.1083000e+03   9.7524418e+01
   1.1083500e+03   9.8144657e+01
   1.1084000e+03   9.8250859e+01
   1.1084500e+03   9.7366452e+01
   1.1085000e+03   9.5616390e+01
   1.1085500e+03   9.4196312e+01
   1.1086000e+03   9.4088591e+01
   1.1086500e+03   9.4599147e+01
   1.1087000e+03   9.5641818e+01
   1.1087500e+03   9.6439446e+01
   1.1088000e+03   9.6928740e+01
   1.1088500e+03   9.6590906e+01
   1.1089000e+03   9.5801077e+01
   1.1089500e+03   9.4250859e+01
   1.1090000e+03   9.3589095e+01
   1.1090500e+03   9.3350480e+01
   1.1091000e+03   9.3469510e+01
   1.1091500e+03   9.2962601e+01
   1.1092000e+03   9.2816380e+01
   1.1092500e+03   9.2718175e+01
   1.1093000e+03   9.2700963e+01
   1.1093500e+03   9.2543184e+01
   1.1094000e+03   9.2878269e+01
   1.1094500e+03   9.3921207e+01
   1.1095000e+03   9.4911066e+01
   1.1095500e+03   9.4836884e+01
   1.1096000e+03   9.4511816e+01
   1.1096500e+03   9.4440913e+01
   1.1097000e+03   9.3744426e+01
   1.1097500e+03   9.2831910e+01
   1.1098000e+03   9.3129968e+01
   1.1098500e+03   9.4074599e+01
   1.1099000e+03   9.5435354e+01
   1.1099500e+03   9.6250350e+01
   1.1100000e+03   9.6478096e+01
   1.1100500e+03   9.5657104e+01
   1.1101000e+03   9.4914621e+01
   1.1101500e+03   9.4217973e+01
   1.1102000e+03   9.4437232e+01
   1.1102500e+03   9.5604232e+01
   1.1103000e+03   9.7667837e+01
   1.1103500e+03   9.9162994e+01
   1.1104000e+03   9.9066551e+01
   1.1104500e+03   9.8036969e+01
   1.1105000e+03   9.6973420e+01
   1.1105500e+03   9.6011385e+01
   1.1106000e+03   9.4997918e+01
   1.1106500e+03   9.5317804e+01
   1.1107000e+03   9.5857331e+01
   1.1107500e+03   9.6523201e+01
   1.1108000e+03   9.6241856e+01
   1.1108500e+03   9.5753570e+01
   1.1109000e+03   9.4673877e+01
   1.1109500e+03   9.4322687e+01
   1.1110000e+03   9.4306102e+01
   1.1110500e+03   9.5116286e+01
   1.1111000e+03   9.5600324e+01
   1.1111500e+03   9.6961411e+01
   1.1112000e+03   9.7462099e+01
   1.1112500e+03   9.6988552e+01
   1.1113000e+03   9.5920438e+01
   1.1113500e+03   9.5684425e+01
   1.1114000e+03   9.5360544e+01
   1.1114500e+03   9.5489579e+01
   1.1115000e+03   9.5422838e+01
   1.1115500e+03   9.5853630e+01
   1.1116000e+03   9.6406722e+01
   1.1116500e+03   9.6050896e+01
   1.1117000e+03   9.5219745e+01
   1.1117500e+03   9.5038920e+01
   1.1118000e+03   9.4662240e+01
   1.1118500e+03   9.4865203e+01
   1.1119000e+03   9.6177685e+01
   1.1119500e+03   9.7251354e+01
   1.1120000e+03   9.8293101e+01
   1.1120500e+03   9.8591300e+01
   1.1121000e+03   9.7583870e+01
   1.1121500e+03   9.5969847e+01
   1.1122000e+03   9.5152320e+01
   1.1122500e+03   9.4530382e+01
   1.1123000e+03   9.4866415e+01
   1.1123500e+03   9.5274535e+01
   1.1124000e+03   9.5327485e+01
   1.1124500e+03   9.5211382e+01
   1.1125000e+03   9.5136915e+01
   1.1125500e+03   9.4809570e+01
   1.1126000e+03   9.5070763e+01
   1.1126500e+03   9.5817516e+01
   1.1127000e+03   9.7055230e+01
   1.1127500e+03   9.7552596e+01
   1.1128000e+03   9.7672176e+01
   1.1128500e+03   9.7602876e+01
   1.1129000e+03   9.7064369e+01
   1.1129500e+03   9.6187396e+01
   1.1130000e+03   9.5785961e+01
   1.1130500e+03   9.6520643e+01
   1.1131000e+03   9.7667481e+01
   1.1131500e+03   9.9173313e+01
   1.1132000e+03   9.9644189e+01
   1.1132500e+03   9.9097393e+01
   1.1133000e+03   9.8105898e+01
   1.1133500e+03   9.7490000e+01
   1.1134000e+03   9.6740050e+01
   1.1134500e+03   9.6666052e+01
   1.1135000e+03   9.7891513e+01
   1.1135500e+03   9.9453639e+01
   1.1136000e+03   1.0005643e+02
   1.1136500e+03   9.9886970e+01
   1.1137000e+03   1.0008115e+02
   1.1137500e+03   9.9992992e+01
   1.1138000e+03   9.9632934e+01
   1.1138500e+03   9.9301742e+01
   1.1139000e+03   9.9545301e+01
   1.1139500e+03   1.0006217e+02
   1.1140000e+03   1.0067616e+02
   1.1140500e+03   9.9543255e+01
   1.1141000e+03   9.7988899e+01
   1.1141500e+03   9.6922289e+01
   1.1142000e+03   9.5459018e+01
   1.1142500e+03   9.3615420e+01
   1.1143000e+03   9.3318896e+01
   1.1143500e+03   9.4340620e+01
   1.1144000e+03   9.5118162e+01
   1.1144500e+03   9.5039400e+01
   1.1145000e+03   9.4971793e+01
   1.1145500e+03   9.4501665e+01
   1.1146000e+03   9.3872360e+01
   1.1146500e+03   9.3168236e+01
   1.1147000e+03   9.3120247e+01
   1.1147500e+03   9.3016698e+01
   1.1148000e+03   9.3562584e+01
   1.1148500e+03   9.3926370e+01
   1.1149000e+03   9.3272269e+01
   1.1149500e+03   9.2174495e+01
   1.1150000e+03   9.2035157e+01
   1.1150500e+03   9.2097476e+01
   1.1151000e+03   9.2575230e+01
   1.1151500e+03   9.3634234e+01
   1.1152000e+03   9.5106775e+01
   1.1152500e+03   9.6130396e+01
   1.1153000e+03   9.6137993e+01
   1.1153500e+03   9.5429573e+01
   1.1154000e+03   9.4493468e+01
   1.1154500e+03   9.4188618e+01
   1.1155000e+03   9.3962105e+01
   1.1155500e+03   9.4714540e+01
   1.1156000e+03   9.4969879e+01
   1.1156500e+03   9.5984075e+01
   1.1157000e+03   9.6772355e+01
   1.1157500e+03   9.7627798e+01
   1.1158000e+03   9.7464365e+01
   1.1158500e+03   9.8508926e+01
   1.1159000e+03   9.9741717e+01
   1.1159500e+03   1.0128482e+02
   1.1160000e+03   1.0195267e+02
   1.1160500e+03   1.0247349e+02
   1.1161000e+03   1.0196669e+02
   1.1161500e+03   1.0116191e+02
   1.1162000e+03   9.9509623e+01
   1.1162500e+03   9.7187273e+01
   1.1163000e+03   9.5840372e+01
   1.1163500e+03   9.5079176e+01
   1.1164000e+03   9.3696281e+01
   1.1164500e+03   9.2415372e+01
   1.1165000e+03   9.2739942e+01
   1.1165500e+03   9.2276118e+01
   1.1166000e+03   9.1472713e+01
   1.1166500e+03   9.1555806e+01
   1.1167000e+03   9.2363038e+01
   1.1167500e+03   9.3388291e+01
   1.1168000e+03   9.5437946e+01
   1.1168500e+03   9.7061209e+01
   1.1169000e+03   9.7607446e+01
   1.1169500e+03   9.7893915e+01
   1.1170000e+03   9.7768841e+01
   1.1170500e+03   9.7095489e+01
   1.1171000e+03   9.7080662e+01
   1.1171500e+03   9.8111078e+01
   1.1172000e+03   9.9221331e+01
   1.1172500e+03   1.0009762e+02
   1.1173000e+03   1.0008118e+02
   1.1173500e+03   9.9404767e+01
   1.1174000e+03   9.9034828e+01
   1.1174500e+03   9.8741080e+01
   1.1175000e+03   9.8057649e+01
   1.1175500e+03   9.8300677e+01
   1.1176000e+03   9.9337712e+01
   1.1176500e+03   9.9712730e+01
   1.1177000e+03   9.8810344e+01
   1.1177500e+03   9.8050097e+01
   1.1178000e+03   9.7118015e+01
   1.1178500e+03   9.6235128e+01
   1.1179000e+03   9.5384394e+01
   1.1179500e+03   9.5130512e+01
   1.1180000e+03   9.5740597e+01
   1.1180500e+03   9.6406984e+01
   1.1181000e+03   9.6368935e+01
   1.1181500e+03   9.6078367e+01
   1.1182000e+03   9.5601272e+01
   1.1182500e+03   9.4577578e+01
   1.1183000e+03   9.4023090e+01
   1.1183500e+03   9.3500733e+01
   1.1184000e+03   9.3280458e+01
   1.1184500e+03   9.3454649e+01
   1.1185000e+03   9.3850178e+01
   1.1185500e+03   9.3393258e+01
   1.1186000e+03   9.2852055e+01
   1.1186500e+03   9.2506917e+01
   1.1187000e+03   9.2828175e+01
   1.1187500e+03   9.3453573e+01
   1.1188000e+03   9.4944476e+01
   1.1188500e+03   9.6770126e+01
   1.1189000e+03   9.8254822e+01
   1.1189500e+03   9.9325898e+01
   1.1190000e+03   9.9030405e+01
   1.1190500e+03   9.8104984e+01
   1.1191000e+03   9.6997288e+01
   1.1191500e+03   9.6093747e+01
   1.1192000e+03   9.5657943e+01
   1.1192500e+03   9.5147252e+01
   1.1193000e+03   9.4594743e+01
   1.1193500e+03   9.3732474e+01
   1.1194000e+03   9.2752486e+01
   1.1194500e+03   9.1318409e+01
   1.1195000e+03   9.0573783e+01
   1.1195500e+03   9.0700468e+01
   1.1196000e+03   9.2266442e+01
   1.1196500e+03   9.4136602e+01
   1.1197000e+03   9.5628108e+01
   1.1197500e+03   9.7128406e+01
   1.1198000e+03   9.7771991e+01
   1.1198500e+03   9.7366246e+01
   1.1199000e+03   9.6485041e+01
   1.1199500e+03   9.6363720e+01
   1.1200000e+03   9.7588697e+01
   1.1200500e+03   9.9471786e+01
   1.1201000e+03   1.0118666e+02
   1.1201500e+03   1.0231445e+02
   1.1202000e+03   1.0209856e+02
   1.1202500e+03   1.0072258e+02
   1.1203000e+03   9.8858813e+01
   1.1203500e+03   9.7666521e+01
   1.1204000e+03   9.7475566e+01
   1.1204500e+03   9.8954823e+01
   1.1205000e+03   9.9976640e+01
   1.1205500e+03   1.0090603e+02
   1.1206000e+03   1.0073222e+02
   1.1206500e+03   1.0013233e+02
   1.1207000e+03   9.8282447e+01
   1.1207500e+03   9.6281440e+01
   1.1208000e+03   9.4390432e+01
   1.1208500e+03   9.4099205e+01
   1.1209000e+03   9.4757243e+01
   1.1209500e+03   9.6113507e+01
   1.1210000e+03   9.7740717e+01
   1.1210500e+03   9.9084721e+01
   1.1211000e+03   1.0009233e+02
   1.1211500e+03   1.0110984e+02
   1.1212000e+03   1.0116116e+02
   1.1212500e+03   1.0153682e+02
   1.1213000e+03   1.0289896e+02
   1.1213500e+03   1.0401635e+02
   1.1214000e+03   1.0344246e+02
   1.1214500e+03   1.0268572e+02
   1.1215000e+03   1.0183403e+02
   1.1215500e+03   1.0025552e+02
   1.1216000e+03   9.8312504e+01
   1.1216500e+03   9.7925564e+01
   1.1217000e+03   9.8838375e+01
   1.1217500e+03   9.9718405e+01
   1.1218000e+03   1.0006988e+02
   1.1218500e+03   1.0035961e+02
   1.1219000e+03   9.9066386e+01
   1.1219500e+03   9.7374751e+01
   1.1220000e+03   9.5903202e+01
   1.1220500e+03   9.5340952e+01
   1.1221000e+03   9.4392661e+01
   1.1221500e+03   9.4820387e+01
   1.1222000e+03   9.5007589e+01
   1.1222500e+03   9.4691751e+01
   1.1223000e+03   9.3932808e+01
   1.1223500e+03   9.3292801e+01
   1.1224000e+03   9.2556951e+01
   1.1224500e+03   9.2565518e+01
   1.1225000e+03   9.2658056e+01
   1.1225500e+03   9.2850247e+01
   1.1226000e+03   9.3775319e+01
   1.1226500e+03   9.4181890e+01
   1.1227000e+03   9.3917522e+01
   1.1227500e+03   9.3975410e+01
   1.1228000e+03   9.4031312e+01
   1.1228500e+03   9.3847667e+01
   1.1229000e+03   9.3579559e+01
   1.1229500e+03   9.3523325e+01
   1.1230000e+03   9.3590360e+01
   1.1230500e+03   9.3779823e+01
   1.1231000e+03   9.3963640e+01
   1.1231500e+03   9.4492311e+01
   1.1232000e+03   9.4919083e+01
   1.1232500e+03   9.5398973e+01
   1.1233000e+03   9.6017926e+01
   1.1233500e+03   9.6770407e+01
   1.1234000e+03   9.7229972e+01
   1.1234500e+03   9.7504267e+01
   1.1235000e+03   9.6866780e+01
   1.1235500e+03   9.6150696e+01
   1.1236000e+03   9.4534297e+01
   1.1236500e+03   9.2819653e+01
   1.1237000e+03   9.1730768e+01
   1.1237500e+03   9.1025024e+01
   1.1238000e+03   9.0798811e+01
   1.1238500e+03   9.1510441e+01
   1.1239000e+03   9.2344284e+01
   1.1239500e+03   9.2997833e+01
   1.1240000e+03   9.3322298e+01
   1.1240500e+03   9.2583718e+01
   1.1241000e+03   9.2043281e+01
   1.1241500e+03   9.2087177e+01
   1.1242000e+03   9.2376990e+01
   1.1242500e+03   9.3199739e+01
   1.1243000e+03   9.4506301e+01
   1.1243500e+03   9.4690073e+01
   1.1244000e+03   9.4359060e+01
   1.1244500e+03   9.3302011e+01
   1.1245000e+03   9.2410921e+01
   1.1245500e+03   9.2228179e+01
   1.1246000e+03   9.2484118e+01
   1.1246500e+03   9.3515590e+01
   1.1247000e+03   9.4450686e+01
   1.1247500e+03   9.5434573e+01
   1.1248000e+03   9.5637849e+01
   1.1248500e+03   9.6314626e+01
   1.1249000e+03   9.6490064e+01
   1.1249500e+03   9.6995152e+01
   1.1250000e+03   9.7638351e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_21C.dat <==
   1.0750500e+03   8.9940525e+01
   1.0751000e+03   9.0684592e+01
   1.0751500e+03   9.1451650e+01
   1.0752000e+03   9.1997214e+01
   1.0752500e+03   9.1962877e+01
   1.0753000e+03   9.1709310e+01
   1.0753500e+03   9.1278092e+01
   1.0754000e+03   9.1025064e+01
   1.0754500e+03   9.0796107e+01
   1.0755000e+03   9.1038136e+01
   1.0755500e+03   9.1330806e+01
   1.0756000e+03   9.1405439e+01
   1.0756500e+03   9.1281413e+01
   1.0757000e+03   9.0952371e+01
   1.0757500e+03   9.0905183e+01
   1.0758000e+03   9.1085436e+01
   1.0758500e+03   9.1537110e+01
   1.0759000e+03   9.2033851e+01
   1.0759500e+03   9.1925303e+01
   1.0760000e+03   9.1217896e+01
   1.0760500e+03   9.0676595e+01
   1.0761000e+03   9.0135317e+01
   1.0761500e+03   9.0025468e+01
   1.0762000e+03   9.1035786e+01
   1.0762500e+03   9.2648668e+01
   1.0763000e+03   9.3520727e+01
   1.0763500e+03   9.3770615e+01
   1.0764000e+03   9.4064059e+01
   1.0764500e+03   9.4421045e+01
   1.0765000e+03   9.4499803e+01
   1.0765500e+03   9.5114230e+01
   1.0766000e+03   9.6309154e+01
   1.0766500e+03   9.7462340e+01
   1.0767000e+03   9.7099106e+01
   1.0767500e+03   9.6269513e+01
   1.0768000e+03   9.5584584e+01
   1.0768500e+03   9.4920813e+01
   1.0769000e+03   9.4004766e+01
   1.0769500e+03   9.4475484e+01
   1.0770000e+03   9.5576205e+01
   1.0770500e+03   9.6358531e+01
   1.0771000e+03   9.6405935e+01
   1.0771500e+03   9.6362165e+01
   1.0772000e+03   9.5922099e+01
   1.0772500e+03   9.5087818e+01
   1.0773000e+03   9.4537464e+01
   1.0773500e+03   9.4727312e+01
   1.0774000e+03   9.5275071e+01
   1.0774500e+03   9.5670746e+01
   1.0775000e+03   9.6049632e+01
   1.0775500e+03   9.5833623e+01
   1.0776000e+03   9.5506478e+01
   1.0776500e+03   9.5032426e+01
   1.0777000e+03   9.4476243e+01
   1.0777500e+03   9.3561862e+01
   1.0778000e+03   9.2767357e+01
   1.0778500e+03   9.1922676e+01
   1.0779000e+03   9.1554802e+01
   1.0779500e+03   9.1166239e+01
   1.0780000e+03   9.1394788e+01
   1.0780500e+03   9.1823396e+01
   1.0781000e+03   9.2637339e+01
   1.0781500e+03   9.2932824e+01
   1.0782000e+03   9.3611944e+01
   1.0782500e+03   9.3965951e+01
   1.0783000e+03   9.4097720e+01
   1.0783500e+03   9.3618330e+01
   1.0784000e+03   9.3322656e+01
   1.0784500e+03   9.3103656e+01
   1.0785000e+03   9.3117806e+01
   1.0785500e+03   9.3146129e+01
   1.0786000e+03   9.3364004e+01
   1.0786500e+03   9.3379777e+01
   1.0787000e+03   9.2799966e+01
   1.0787500e+03   9.2070904e+01
   1.0788000e+03   9.1740723e+01
   1.0788500e+03   9.1477126e+01
   1.0789000e+03   9.1078199e+01
   1.0789500e+03   9.0971061e+01
   1.0790000e+03   9.1199246e+01
   1.0790500e+03   9.1024647e+01
   1.0791000e+03   9.0573450e+01
   1.0791500e+03   9.0497682e+01
   1.0792000e+03   9.0656912e+01
   1.0792500e+03   9.0919937e+01
   1.0793000e+03   9.1517686e+01
   1.0793500e+03   9.2397202e+01
   1.0794000e+03   9.2831547e+01
   1.0794500e+03   9.3181725e+01
   1.0795000e+03   9.3255867e+01
   1.0795500e+03   9.3451823e+01
   1.0796000e+03   9.3592550e+01
   1.0796500e+03   9.4169265e+01
   1.0797000e+03   9.4253053e+01
   1.0797500e+03   9.4111925e+01
   1.0798000e+03   9.3838683e+01
   1.0798500e+03   9.3719998e+01
   1.0799000e+03   9.3546807e+01
   1.0799500e+03   9.3676580e+01
   1.0800000e+03   9.4238152e+01
   1.0800500e+03   9.4825308e+01
   1.0801000e+03   9.5147294e+01
   1.0801500e+03   9.4951414e+01
   1.0802000e+03   9.4922116e+01
   1.0802500e+03   9.4633815e+01
   1.0803000e+03   9.3993753e+01
   1.0803500e+03   9.3306860e+01
   1.0804000e+03   9.3453879e+01
   1.0804500e+03   9.3827988e+01
   1.0805000e+03   9.4556992e+01
   1.0805500e+03   9.5142885e+01
   1.0806000e+03   9.5267340e+01
   1.0806500e+03   9.5001903e+01
   1.0807000e+03   9.4503989e+01
   1.0807500e+03   9.4018564e+01
   1.0808000e+03   9.4139297e+01
   1.0808500e+03   9.4887589e+01
   1.0809000e+03   9.5157744e+01
   1.0809500e+03   9.4820534e+01
   1.0810000e+03   9.4008932e+01
   1.0810500e+03   9.3055012e+01
   1.0811000e+03   9.2184219e+01
   1.0811500e+03   9.2030644e+01
   1.0812000e+03   9.3178129e+01
   1.0812500e+03   9.4559661e+01
   1.0813000e+03   9.5867636e+01
   1.0813500e+03   9.7042454e+01
   1.0814000e+03   9.7305972e+01
   1.0814500e+03   9.7293125e+01
   1.0815000e+03   9.7291714e+01
   1.0815500e+03   9.6915979e+01
   1.0816000e+03   9.6713557e+01
   1.0816500e+03   9.7186347e+01
   1.0817000e+03   9.7222099e+01
   1.0817500e+03   9.6929340e+01
   1.0818000e+03   9.6448340e+01
   1.0818500e+03   9.6110188e+01
   1.0819000e+03   9.6260968e+01
   1.0819500e+03   9.6458103e+01
   1.0820000e+03   9.6824652e+01
   1.0820500e+03   9.7714817e+01
   1.0821000e+03   9.7730158e+01
   1.0821500e+03   9.7234613e+01
   1.0822000e+03   9.7001790e+01
   1.0822500e+03   9.7135106e+01
   1.0823000e+03   9.8060614e+01
   1.0823500e+03   9.9374276e+01
   1.0824000e+03   1.0059785e+02
   1.0824500e+03   1.0137552e+02
   1.0825000e+03   1.0117506e+02
   1.0825500e+03   9.9577738e+01
   1.0826000e+03   9.8371357e+01
   1.0826500e+03   9.7088491e+01
   1.0827000e+03   9.6277123e+01
   1.0827500e+03   9.6158450e+01
   1.0828000e+03   9.6678966e+01
   1.0828500e+03   9.6983750e+01
   1.0829000e+03   9.7545663e+01
   1.0829500e+03   9.7581924e+01
   1.0830000e+03   9.7891068e+01
   1.0830500e+03   9.8176401e+01
   1.0831000e+03   9.8932551e+01
   1.0831500e+03   9.9213014e+01
   1.0832000e+03   9.9678010e+01
   1.0832500e+03   9.9883993e+01
   1.0833000e+03   1.0046180e+02
   1.0833500e+03   1.0080513e+02
   1.0834000e+03   1.0110134e+02
   1.0834500e+03   1.0133785e+02
   1.0835000e+03   1.0156617e+02
   1.0835500e+03   1.0111464e+02
   1.0836000e+03   9.9995484e+01
   1.0836500e+03   9.9145610e+01
   1.0837000e+03   9.8208939e+01
   1.0837500e+03   9.7255646e+01
   1.0838000e+03   9.6649890e+01
   1.0838500e+03   9.6728944e+01
   1.0839000e+03   9.7075385e+01
   1.0839500e+03   9.7026812e+01
   1.0840000e+03   9.6980623e+01
   1.0840500e+03   9.7016997e+01
   1.0841000e+03   9.7161736e+01
   1.0841500e+03   9.7051275e+01
   1.0842000e+03   9.7451518e+01
   1.0842500e+03   9.7824408e+01
   1.0843000e+03   9.8533866e+01
   1.0843500e+03   9.9034102e+01
   1.0844000e+03   9.9357275e+01
   1.0844500e+03   9.9610573e+01
   1.0845000e+03   1.0005686e+02
   1.0845500e+03   1.0024315e+02
   1.0846000e+03   1.0038682e+02
   1.0846500e+03   1.0076629e+02
   1.0847000e+03   1.0075316e+02
   1.0847500e+03   1.0025018e+02
   1.0848000e+03   9.8784928e+01
   1.0848500e+03   9.7113089e+01
   1.0849000e+03   9.5770020e+01
   1.0849500e+03   9.4849780e+01
   1.0850000e+03   9.4565138e+01
   1.0850500e+03   9.5329702e+01
   1.0851000e+03   9.6041908e+01
   1.0851500e+03   9.6534359e+01
   1.0852000e+03   9.6511877e+01
   1.0852500e+03   9.6114242e+01
   1.0853000e+03   9.5617678e+01
   1.0853500e+03   9.5063368e+01
   1.0854000e+03   9.4679298e+01
   1.0854500e+03   9.4475535e+01
   1.0855000e+03   9.4315976e+01
   1.0855500e+03   9.4261863e+01
   1.0856000e+03   9.4749199e+01
   1.0856500e+03   9.4695418e+01
   1.0857000e+03   9.5218403e+01
   1.0857500e+03   9.5997284e+01
   1.0858000e+03   9.6509256e+01
   1.0858500e+03   9.6413779e+01
   1.0859000e+03   9.6590589e+01
   1.0859500e+03   9.6600186e+01
   1.0860000e+03   9.6485958e+01
   1.0860500e+03   9.5647077e+01
   1.0861000e+03   9.5431789e+01
   1.0861500e+03   9.5697104e+01
   1.0862000e+03   9.6196852e+01
   1.0862500e+03   9.6283848e+01
   1.0863000e+03   9.7111640e+01
   1.0863500e+03   9.7861998e+01
   1.0864000e+03   9.8303195e+01
   1.0864500e+03   9.8336469e+01
   1.0865000e+03   9.8377187e+01
   1.0865500e+03   9.9034414e+01
   1.0866000e+03   9.9503055e+01
   1.0866500e+03   9.9354819e+01
   1.0867000e+03   9.9023420e+01
   1.0867500e+03   9.8697532e+01
   1.0868000e+03   9.7450919e+01
   1.0868500e+03   9.6048660e+01
   1.0869000e+03   9.5137422e+01
   1.0869500e+03   9.4850681e+01
   1.0870000e+03   9.4759349e+01
   1.0870500e+03   9.4639279e+01
   1.0871000e+03   9.4508492e+01
   1.0871500e+03   9.4190073e+01
   1.0872000e+03   9.3161265e+01
   1.0872500e+03   9.2209316e+01
   1.0873000e+03   9.1862893e+01
   1.0873500e+03   9.1984082e+01
   1.0874000e+03   9.2742672e+01
   1.0874500e+03   9.3541736e+01
   1.0875000e+03   9.4340328e+01
   1.0875500e+03   9.4663874e+01
   1.0876000e+03   9.4797969e+01
   1.0876500e+03   9.4015921e+01
   1.0877000e+03   9.3672522e+01
   1.0877500e+03   9.3603566e+01
   1.0878000e+03   9.3871044e+01
   1.0878500e+03   9.3834458e+01
   1.0879000e+03   9.4356161e+01
   1.0879500e+03   9.4927808e+01
   1.0880000e+03   9.5294237e+01
   1.0880500e+03   9.5399412e+01
   1.0881000e+03   9.5506792e+01
   1.0881500e+03   9.5719131e+01
   1.0882000e+03   9.5941673e+01
   1.0882500e+03   9.5815627e+01
   1.0883000e+03   9.5558023e+01
   1.0883500e+03   9.5372863e+01
   1.0884000e+03   9.5390158e+01
   1.0884500e+03   9.5246248e+01
   1.0885000e+03   9.6050740e+01
   1.0885500e+03   9.6968903e+01
   1.0886000e+03   9.7600115e+01
   1.0886500e+03   9.6901265e+01
   1.0887000e+03   9.5498600e+01
   1.0887500e+03   9.3845118e+01
   1.0888000e+03   9.2583046e+01
   1.0888500e+03   9.1904772e+01
   1.0889000e+03   9.1993504e+01
   1.0889500e+03   9.3126591e+01
   1.0890000e+03   9.3827057e+01
   1.0890500e+03   9.4256047e+01
   1.0891000e+03   9.4116919e+01
   1.0891500e+03   9.3835034e+01
   1.0892000e+03   9.3925513e+01
   1.0892500e+03   9.3991589e+01
   1.0893000e+03   9.4193424e+01
   1.0893500e+03   9.5081418e+01
   1.0894000e+03   9.5805152e+01
   1.0894500e+03   9.5904462e+01
   1.0895000e+03   9.5629491e+01
   1.0895500e+03   9.5395294e+01
   1.0896000e+03   9.4809243e+01
   1.0896500e+03   9.4878237e+01
   1.0897000e+03   9.4817623e+01
   1.0897500e+03   9.5368962e+01
   1.0898000e+03   9.5904760e+01
   1.0898500e+03   9.5948912e+01
   1.0899000e+03   9.5109896e+01
   1.0899500e+03   9.4360540e+01
   1.0900000e+03   9.3681551e+01
   1.0900500e+03   9.2966765e+01
   1.0901000e+03   9.2946171e+01
   1.0901500e+03   9.3458221e+01
   1.0902000e+03   9.4137370e+01
   1.0902500e+03   9.4374431e+01
   1.0903000e+03   9.4273682e+01
   1.0903500e+03   9.4673948e+01
   1.0904000e+03   9.5513925e+01
   1.0904500e+03   9.6812693e+01
   1.0905000e+03   9.8640867e+01
   1.0905500e+03   1.0020432e+02
   1.0906000e+03   1.0026602e+02
   1.0906500e+03   9.9660089e+01
   1.0907000e+03   9.8140831e+01
   1.0907500e+03   9.6284444e+01
   1.0908000e+03   9.5037215e+01
   1.0908500e+03   9.4347207e+01
   1.0909000e+03   9.4147942e+01
   1.0909500e+03   9.4039187e+01
   1.0910000e+03   9.3788366e+01
   1.0910500e+03   9.3042600e+01
   1.0911000e+03   9.2398977e+01
   1.0911500e+03   9.1747996e+01
   1.0912000e+03   9.1708570e+01
   1.0912500e+03   9.1376915e+01
   1.0913000e+03   9.1246970e+01
   1.0913500e+03   9.1227174e+01
   1.0914000e+03   9.1074047e+01
   1.0914500e+03   9.0117315e+01
   1.0915000e+03   8.9735236e+01
   1.0915500e+03   8.9455326e+01
   1.0916000e+03   8.9438847e+01
   1.0916500e+03   8.9625916e+01
   1.0917000e+03   9.0270497e+01
   1.0917500e+03   9.0861292e+01
   1.0918000e+03   9.1402137e+01
   1.0918500e+03   9.1901153e+01
   1.0919000e+03   9.2488209e+01
   1.0919500e+03   9.2687791e+01
   1.0920000e+03   9.3159641e+01
   1.0920500e+03   9.3369695e+01
   1.0921000e+03   9.3198989e+01
   1.0921500e+03   9.2757107e+01
   1.0922000e+03   9.2365104e+01
   1.0922500e+03   9.0968382e+01
   1.0923000e+03   9.0057822e+01
   1.0923500e+03   8.9583018e+01
   1.0924000e+03   8.9567534e+01
   1.0924500e+03   9.0335003e+01
   1.0925000e+03   9.2004115e+01
   1.0925500e+03   9.3560229e+01
   1.0926000e+03   9.4967004e+01
   1.0926500e+03   9.6011174e+01
   1.0927000e+03   9.6086223e+01
   1.0927500e+03   9.6093160e+01
   1.0928000e+03   9.6721896e+01
   1.0928500e+03   9.8111089e+01
   1.0929000e+03   9.8870629e+01
   1.0929500e+03   1.0015674e+02
   1.0930000e+03   9.9778711e+01
   1.0930500e+03   9.8786766e+01
   1.0931000e+03   9.6831799e+01
   1.0931500e+03   9.5692223e+01
   1.0932000e+03   9.4827123e+01
   1.0932500e+03   9.5357523e+01
   1.0933000e+03   9.5511525e+01
   1.0933500e+03   9.5733089e+01
   1.0934000e+03   9.6296598e+01
   1.0934500e+03   9.6134727e+01
   1.0935000e+03   9.5654443e+01
   1.0935500e+03   9.5564370e+01
   1.0936000e+03   9.5362308e+01
   1.0936500e+03   9.4709561e+01
   1.0937000e+03   9.4352960e+01
   1.0937500e+03   9.4017321e+01
   1.0938000e+03   9.3588825e+01
   1.0938500e+03   9.3040015e+01
   1.0939000e+03   9.2682582e+01
   1.0939500e+03   9.3155904e+01
   1.0940000e+03   9.4246917e+01
   1.0940500e+03   9.5683945e+01
   1.0941000e+03   9.7146605e+01
   1.0941500e+03   9.7816662e+01
   1.0942000e+03   9.7359084e+01
   1.0942500e+03   9.5833089e+01
   1.0943000e+03   9.4317408e+01
   1.0943500e+03   9.3465369e+01
   1.0944000e+03   9.3085419e+01
   1.0944500e+03   9.3042593e+01
   1.0945000e+03   9.3633396e+01
   1.0945500e+03   9.3834943e+01
   1.0946000e+03   9.3444431e+01
   1.0946500e+03   9.3080063e+01
   1.0947000e+03   9.2543384e+01
   1.0947500e+03   9.2247315e+01
   1.0948000e+03   9.2774159e+01
   1.0948500e+03   9.3021676e+01
   1.0949000e+03   9.2538750e+01
   1.0949500e+03   9.2276840e+01
   1.0950000e+03   9.1722634e+01
   1.0950500e+03   9.0274332e+01
   1.0951000e+03   8.9463996e+01
   1.0951500e+03   8.9616933e+01
   1.0952000e+03   8.9687968e+01
   1.0952500e+03   9.0088946e+01
   1.0953000e+03   9.0293677e+01
   1.0953500e+03   8.9901639e+01
   1.0954000e+03   8.9480928e+01
   1.0954500e+03   8.8789495e+01
   1.0955000e+03   8.8262775e+01
   1.0955500e+03   8.8051651e+01
   1.0956000e+03   8.8610201e+01
   1.0956500e+03   8.8506093e+01
   1.0957000e+03   8.8545904e+01
   1.0957500e+03   8.8280928e+01
   1.0958000e+03   8.7652847e+01
   1.0958500e+03   8.6786118e+01
   1.0959000e+03   8.6153821e+01
   1.0959500e+03   8.6067265e+01
   1.0960000e+03   8.6844431e+01
   1.0960500e+03   8.8345825e+01
   1.0961000e+03   8.8970315e+01
   1.0961500e+03   8.9377861e+01
   1.0962000e+03   8.9356112e+01
   1.0962500e+03   8.8357152e+01
   1.0963000e+03   8.6690232e+01
   1.0963500e+03   8.5558900e+01
   1.0964000e+03   8.5403648e+01
   1.0964500e+03   8.5970356e+01
   1.0965000e+03   8.6427191e+01
   1.0965500e+03   8.6569930e+01
   1.0966000e+03   8.6673434e+01
   1.0966500e+03   8.6085750e+01
   1.0967000e+03   8.4848594e+01
   1.0967500e+03   8.3802948e+01
   1.0968000e+03   8.4266186e+01
   1.0968500e+03   8.5123691e+01
   1.0969000e+03   8.5604816e+01
   1.0969500e+03   8.5518697e+01
   1.0970000e+03   8.5260131e+01
   1.0970500e+03   8.4074686e+01
   1.0971000e+03   8.3005404e+01
   1.0971500e+03   8.2911399e+01
   1.0972000e+03   8.3284524e+01
   1.0972500e+03   8.4173064e+01
   1.0973000e+03   8.4812753e+01
   1.0973500e+03   8.4545004e+01
   1.0974000e+03   8.3435118e+01
   1.0974500e+03   8.2887539e+01
   1.0975000e+03   8.2076225e+01
   1.0975500e+03   8.1777016e+01
   1.0976000e+03   8.2497872e+01
   1.0976500e+03   8.3553660e+01
   1.0977000e+03   8.3710915e+01
   1.0977500e+03   8.3438724e+01
   1.0978000e+03   8.2656712e+01
   1.0978500e+03   8.1475692e+01
   1.0979000e+03   8.0598171e+01
   1.0979500e+03   8.0407010e+01
   1.0980000e+03   8.0764854e+01
   1.0980500e+03   8.1449197e+01
   1.0981000e+03   8.1377728e+01
   1.0981500e+03   8.0525878e+01
   1.0982000e+03   7.8866626e+01
   1.0982500e+03   7.6904673e+01
   1.0983000e+03   7.5355840e+01
   1.0983500e+03   7.4476822e+01
   1.0984000e+03   7.4398335e+01
   1.0984500e+03   7.4776928e+01
   1.0985000e+03   7.5453927e+01
   1.0985500e+03   7.5171940e+01
   1.0986000e+03   7.4206043e+01
   1.0986500e+03   7.3240687e+01
   1.0987000e+03   7.3208924e+01
   1.0987500e+03   7.3522171e+01
   1.0988000e+03   7.4325910e+01
   1.0988500e+03   7.5098657e+01
   1.0989000e+03   7.5164291e+01
   1.0989500e+03   7.4138335e+01
   1.0990000e+03   7.2314119e+01
   1.0990500e+03   7.1117013e+01
   1.0991000e+03   7.1896778e+01
   1.0991500e+03   7.3882076e+01
   1.0992000e+03   7.5904475e+01
   1.0992500e+03   7.7283061e+01
   1.0993000e+03   7.7587559e+01
   1.0993500e+03   7.6543734e+01
   1.0994000e+03   7.4501754e+01
   1.0994500e+03   7.3099268e+01
   1.0995000e+03   7.3770943e+01
   1.0995500e+03   7.5909228e+01
   1.0996000e+03   7.7462129e+01
   1.0996500e+03   7.8425387e+01
   1.0997000e+03   7.8643691e+01
   1.0997500e+03   7.8492971e+01
   1.0998000e+03   7.7600433e+01
   1.0998500e+03   7.8026748e+01
   1.0999000e+03   8.0052435e+01
   1.0999500e+03   8.3214061e+01
   1.1000000e+03   8.5110197e+01
   1.1000500e+03   8.6001113e+01
   1.1001000e+03   8.5617868e+01
   1.1001500e+03   8.4642379e+01
   1.1002000e+03   8.4046382e+01
   1.1002500e+03   8.5139915e+01
   1.1003000e+03   8.7113401e+01
   1.1003500e+03   8.9886153e+01
   1.1004000e+03   9.2281926e+01
   1.1004500e+03   9.2743896e+01
   1.1005000e+03   9.1209426e+01
   1.1005500e+03   9.0135322e+01
   1.1006000e+03   9.0099350e+01
   1.1006500e+03   9.1201247e+01
   1.1007000e+03   9.3160078e+01
   1.1007500e+03   9.5685052e+01
   1.1008000e+03   9.7100701e+01
   1.1008500e+03   9.6857536e+01
   1.1009000e+03   9.5211268e+01
   1.1009500e+03   9.3242854e+01
   1.1010000e+03   9.2596296e+01
   1.1010500e+03   9.2992920e+01
   1.1011000e+03   9.3247181e+01
   1.1011500e+03   9.3468558e+01
   1.1012000e+03   9.3938853e+01
   1.1012500e+03   9.4325203e+01
   1.1013000e+03   9.3842976e+01
   1.1013500e+03   9.4518020e+01
   1.1014000e+03   9.6595004e+01
   1.1014500e+03   9.9022480e+01
   1.1015000e+03   1.0100703e+02
   1.1015500e+03   1.0218263e+02
   1.1016000e+03   1.0194314e+02
   1.1016500e+03   1.0071804e+02
   1.1017000e+03   9.9039146e+01
   1.1017500e+03   9.6532136e+01
   1.1018000e+03   9.6135161e+01
   1.1018500e+03   9.7267960e+01
   1.1019000e+03   9.8503531e+01
   1.1019500e+03   9.9081011e+01
   1.1020000e+03   9.9314398e+01
   1.1020500e+03   9.8502303e+01
   1.1021000e+03   9.7198516e+01
   1.1021500e+03   9.6264264e+01
   1.1022000e+03   9.5751123e+01
   1.1022500e+03   9.6237465e+01
   1.1023000e+03   9.7029488e+01
   1.1023500e+03   9.7228218e+01
   1.1024000e+03   9.5945632e+01
   1.1024500e+03   9.5257562e+01
   1.1025000e+03   9.4706243e+01
   1.1025500e+03   9.4125289e+01
   1.1026000e+03   9.3637876e+01
   1.1026500e+03   9.4565486e+01
   1.1027000e+03   9.5466355e+01
   1.1027500e+03   9.5866425e+01
   1.1028000e+03   9.4894039e+01
   1.1028500e+03   9.4033820e+01
   1.1029000e+03   9.2665422e+01
   1.1029500e+03   9.1299910e+01
   1.1030000e+03   9.0217383e+01
   1.1030500e+03   9.0826292e+01
   1.1031000e+03   9.2169604e+01
   1.1031500e+03   9.3330607e+01
   1.1032000e+03   9.3429725e+01
   1.1032500e+03   9.2449242e+01
   1.1033000e+03   9.1438738e+01
   1.1033500e+03   9.0415038e+01
   1.1034000e+03   9.0029867e+01
   1.1034500e+03   9.0516506e+01
   1.1035000e+03   9.2237480e+01
   1.1035500e+03   9.2975454e+01
   1.1036000e+03   9.2845592e+01
   1.1036500e+03   9.2156157e+01
   1.1037000e+03   9.1286392e+01
   1.1037500e+03   9.1082460e+01
   1.1038000e+03   9.1583847e+01
   1.1038500e+03   9.2695047e+01
   1.1039000e+03   9.4668506e+01
   1.1039500e+03   9.6532554e+01
   1.1040000e+03   9.7008559e+01
   1.1040500e+03   9.6405902e+01
   1.1041000e+03   9.6093847e+01
   1.1041500e+03   9.5173788e+01
   1.1042000e+03   9.4811745e+01
   1.1042500e+03   9.5448292e+01
   1.1043000e+03   9.6563940e+01
   1.1043500e+03   9.6918005e+01
   1.1044000e+03   9.7413396e+01
   1.1044500e+03   9.7159984e+01
   1.1045000e+03   9.5749168e+01
   1.1045500e+03   9.4796934e+01
   1.1046000e+03   9.5172152e+01
   1.1046500e+03   9.6536529e+01
   1.1047000e+03   9.8502278e+01
   1.1047500e+03   9.9578532e+01
   1.1048000e+03   1.0076061e+02
   1.1048500e+03   1.0042101e+02
   1.1049000e+03   9.8769050e+01
   1.1049500e+03   9.7084164e+01
   1.1050000e+03   9.7220434e+01
   1.1050500e+03   9.8286173e+01
   1.1051000e+03   1.0004334e+02
   1.1051500e+03   1.0144772e+02
   1.1052000e+03   1.0321170e+02
   1.1052500e+03   1.0470240e+02
   1.1053000e+03   1.0402790e+02
   1.1053500e+03   1.0315280e+02
   1.1054000e+03   1.0361262e+02
   1.1054500e+03   1.0337723e+02
   1.1055000e+03   1.0299600e+02
   1.1055500e+03   1.0222540e+02
   1.1056000e+03   1.0168534e+02
   1.1056500e+03   1.0035882e+02
   1.1057000e+03   9.9234907e+01
   1.1057500e+03   9.8086037e+01
   1.1058000e+03   9.8111579e+01
   1.1058500e+03   9.8314590e+01
   1.1059000e+03   9.8883704e+01
   1.1059500e+03   9.8554548e+01
   1.1060000e+03   9.7721237e+01
   1.1060500e+03   9.6776478e+01
   1.1061000e+03   9.5700854e+01
   1.1061500e+03   9.4236250e+01
   1.1062000e+03   9.3385958e+01
   1.1062500e+03   9.3752577e+01
   1.1063000e+03   9.5186605e+01
   1.1063500e+03   9.5927389e+01
   1.1064000e+03   9.5874847e+01
   1.1064500e+03   9.6120614e+01
   1.1065000e+03   9.6098530e+01
   1.1065500e+03   9.5621507e+01
   1.1066000e+03   9.5867659e+01
   1.1066500e+03   9.7223860e+01
   1.1067000e+03   9.8638896e+01
   1.1067500e+03   9.9803461e+01
   1.1068000e+03   1.0027514e+02
   1.1068500e+03   1.0016209e+02
   1.1069000e+03   9.9539463e+01
   1.1069500e+03   9.9219746e+01
   1.1070000e+03   9.9439751e+01
   1.1070500e+03   9.9578157e+01
   1.1071000e+03   1.0014603e+02
   1.1071500e+03   1.0130625e+02
   1.1072000e+03   1.0211296e+02
   1.1072500e+03   1.0066363e+02
   1.1073000e+03   9.9854698e+01
   1.1073500e+03   9.9118433e+01
   1.1074000e+03   9.8628932e+01
   1.1074500e+03   9.8233603e+01
   1.1075000e+03   9.8712859e+01
   1.1075500e+03   9.9159105e+01
   1.1076000e+03   9.8393797e+01
   1.1076500e+03   9.6527640e+01
   1.1077000e+03   9.4220227e+01
   1.1077500e+03   9.3499363e+01
   1.1078000e+03   9.3074667e+01
   1.1078500e+03   9.3894152e+01
   1.1079000e+03   9.5785482e+01
   1.1079500e+03   9.7328901e+01
   1.1080000e+03   9.8295997e+01
   1.1080500e+03   9.8540957e+01
   1.1081000e+03   9.8041024e+01
   1.1081500e+03   9.7191170e+01
   1.1082000e+03   9.7442790e+01
   1.1082500e+03   9.7647896e+01
   1.1083000e+03   9.6975286e+01
   1.1083500e+03   9.6988117e+01
   1.1084000e+03   9.6500350e+01
   1.1084500e+03   9.5561327e+01
   1.1085000e+03   9.4055632e+01
   1.1085500e+03   9.4221029e+01
   1.1086000e+03   9.4659052e+01
   1.1086500e+03   9.5877482e+01
   1.1087000e+03   9.6906983e+01
   1.1087500e+03   9.7746185e+01
   1.1088000e+03   9.8211748e+01
   1.1088500e+03   9.8127956e+01
   1.1089000e+03   9.7123116e+01
   1.1089500e+03   9.5795288e+01
   1.1090000e+03   9.5059433e+01
   1.1090500e+03   9.5892520e+01
   1.1091000e+03   9.6574140e+01
   1.1091500e+03   9.7701083e+01
   1.1092000e+03   9.8463674e+01
   1.1092500e+03   9.8998010e+01
   1.1093000e+03   9.7647243e+01
   1.1093500e+03   9.5336693e+01
   1.1094000e+03   9.3539385e+01
   1.1094500e+03   9.3258056e+01
   1.1095000e+03   9.3695423e+01
   1.1095500e+03   9.4572579e+01
   1.1096000e+03   9.6238798e+01
   1.1096500e+03   9.7704195e+01
   1.1097000e+03   9.8248206e+01
   1.1097500e+03   9.8499740e+01
   1.1098000e+03   9.7778357e+01
   1.1098500e+03   9.7898972e+01
   1.1099000e+03   9.7877691e+01
   1.1099500e+03   9.8702875e+01
   1.1100000e+03   9.8325177e+01
   1.1100500e+03   9.8700911e+01
   1.1101000e+03   9.8444101e+01
   1.1101500e+03   9.8116872e+01
   1.1102000e+03   9.6791226e+01
   1.1102500e+03   9.6350234e+01
   1.1103000e+03   9.6044899e+01
   1.1103500e+03   9.6100897e+01
   1.1104000e+03   9.5779180e+01
   1.1104500e+03   9.5569351e+01
   1.1105000e+03   9.5552938e+01
   1.1105500e+03   9.5263751e+01
   1.1106000e+03   9.5277534e+01
   1.1106500e+03   9.5025848e+01
   1.1107000e+03   9.5623220e+01
   1.1107500e+03   9.5865817e+01
   1.1108000e+03   9.5928798e+01
   1.1108500e+03   9.4258566e+01
   1.1109000e+03   9.3191547e+01
   1.1109500e+03   9.2419358e+01
   1.1110000e+03   9.1586983e+01
   1.1110500e+03   9.1639533e+01
   1.1111000e+03   9.3461501e+01
   1.1111500e+03   9.5640059e+01
   1.1112000e+03   9.6886293e+01
   1.1112500e+03   9.8109917e+01
   1.1113000e+03   9.8494771e+01
   1.1113500e+03   9.8317275e+01
   1.1114000e+03   9.7801006e+01
   1.1114500e+03   9.7991411e+01
   1.1115000e+03   9.8238196e+01
   1.1115500e+03   9.8647388e+01
   1.1116000e+03   9.9079733e+01
   1.1116500e+03   9.9794251e+01
   1.1117000e+03   9.9292272e+01
   1.1117500e+03   9.8589827e+01
   1.1118000e+03   9.9323599e+01
   1.1118500e+03   1.0088167e+02
   1.1119000e+03   1.0107776e+02
   1.1119500e+03   1.0095083e+02
   1.1120000e+03   1.0134170e+02
   1.1120500e+03   1.0092067e+02
   1.1121000e+03   1.0006630e+02
   1.1121500e+03   9.8740716e+01
   1.1122000e+03   9.8696658e+01
   1.1122500e+03   9.8681279e+01
   1.1123000e+03   9.8612985e+01
   1.1123500e+03   9.7835506e+01
   1.1124000e+03   9.7947482e+01
   1.1124500e+03   9.7723775e+01
   1.1125000e+03   9.7915053e+01
   1.1125500e+03   9.7681953e+01
   1.1126000e+03   9.6996574e+01
   1.1126500e+03   9.7294421e+01
   1.1127000e+03   9.8253664e+01
   1.1127500e+03   9.8520144e+01
   1.1128000e+03   9.7692782e+01
   1.1128500e+03   9.7572242e+01
   1.1129000e+03   9.7625961e+01
   1.1129500e+03   9.7004868e+01
   1.1130000e+03   9.6548888e+01
   1.1130500e+03   9.7628332e+01
   1.1131000e+03   9.9209899e+01
   1.1131500e+03   1.0060097e+02
   1.1132000e+03   1.0149851e+02
   1.1132500e+03   1.0137483e+02
   1.1133000e+03   1.0115516e+02
   1.1133500e+03   1.0069919e+02
   1.1134000e+03   9.9160737e+01
   1.1134500e+03   9.7755661e+01
   1.1135000e+03   9.8046028e+01
   1.1135500e+03   9.8610627e+01
   1.1136000e+03   9.9446324e+01
   1.1136500e+03   9.9767687e+01
   1.1137000e+03   1.0010512e+02
   1.1137500e+03   9.9991220e+01
   1.1138000e+03   9.9526422e+01
   1.1138500e+03   9.8309166e+01
   1.1139000e+03   9.8706441e+01
   1.1139500e+03   9.9884190e+01
   1.1140000e+03   1.0088917e+02
   1.1140500e+03   1.0007950e+02
   1.1141000e+03   9.9336169e+01
   1.1141500e+03   9.8002067e+01
   1.1142000e+03   9.6342523e+01
   1.1142500e+03   9.4454073e+01
   1.1143000e+03   9.4034248e+01
   1.1143500e+03   9.4311569e+01
   1.1144000e+03   9.5038990e+01
   1.1144500e+03   9.5901842e+01
   1.1145000e+03   9.5872997e+01
   1.1145500e+03   9.5981824e+01
   1.1146000e+03   9.5502646e+01
   1.1146500e+03   9.4948661e+01
   1.1147000e+03   9.4751427e+01
   1.1147500e+03   9.5525534e+01
   1.1148000e+03   9.6632963e+01
   1.1148500e+03   9.8087888e+01
   1.1149000e+03   9.9089683e+01
   1.1149500e+03   9.8732060e+01
   1.1150000e+03   9.8284916e+01
   1.1150500e+03   9.7466446e+01
   1.1151000e+03   9.6121489e+01
   1.1151500e+03   9.5097344e+01
   1.1152000e+03   9.5441054e+01
   1.1152500e+03   9.5680109e+01
   1.1153000e+03   9.5916500e+01
   1.1153500e+03   9.5819728e+01
   1.1154000e+03   9.5331630e+01
   1.1154500e+03   9.5311254e+01
   1.1155000e+03   9.5447127e+01
   1.1155500e+03   9.5646099e+01
   1.1156000e+03   9.6088710e+01
   1.1156500e+03   9.6673905e+01
   1.1157000e+03   9.6372571e+01
   1.1157500e+03   9.5897306e+01
   1.1158000e+03   9.4766820e+01
   1.1158500e+03   9.4770473e+01
   1.1159000e+03   9.5796582e+01
   1.1159500e+03   9.6415745e+01
   1.1160000e+03   9.7396682e+01
   1.1160500e+03   9.8937105e+01
   1.1161000e+03   9.9319986e+01
   1.1161500e+03   9.8891472e+01
   1.1162000e+03   9.8241200e+01
   1.1162500e+03   9.7590735e+01
   1.1163000e+03   9.6460641e+01
   1.1163500e+03   9.6609431e+01
   1.1164000e+03   9.6751446e+01
   1.1164500e+03   9.7061182e+01
   1.1165000e+03   9.7307734e+01
   1.1165500e+03   9.8109570e+01
   1.1166000e+03   9.8047650e+01
   1.1166500e+03   9.6519333e+01
   1.1167000e+03   9.5451330e+01
   1.1167500e+03   9.5193078e+01
   1.1168000e+03   9.4906504e+01
   1.1168500e+03   9.5040291e+01
   1.1169000e+03   9.5901379e+01
   1.1169500e+03   9.6410762e+01
   1.1170000e+03   9.6104857e+01
   1.1170500e+03   9.5696560e+01
   1.1171000e+03   9.4959603e+01
   1.1171500e+03   9.5122257e+01
   1.1172000e+03   9.6020870e+01
   1.1172500e+03   9.7798001e+01
   1.1173000e+03   9.8888502e+01
   1.1173500e+03   9.9248133e+01
   1.1174000e+03   9.9963088e+01
   1.1174500e+03   1.0056052e+02
   1.1175000e+03   1.0001592e+02
   1.1175500e+03   9.9481201e+01
   1.1176000e+03   1.0028123e+02
   1.1176500e+03   1.0119060e+02
   1.1177000e+03   1.0146272e+02
   1.1177500e+03   1.0112782e+02
   1.1178000e+03   1.0113289e+02
   1.1178500e+03   1.0050558e+02
   1.1179000e+03   9.9002610e+01
   1.1179500e+03   9.7399737e+01
   1.1180000e+03   9.6933080e+01
   1.1180500e+03   9.7049957e+01
   1.1181000e+03   9.7545981e+01
   1.1181500e+03   9.7423668e+01
   1.1182000e+03   9.7280258e+01
   1.1182500e+03   9.6489899e+01
   1.1183000e+03   9.6448247e+01
   1.1183500e+03   9.6449988e+01
   1.1184000e+03   9.6608753e+01
   1.1184500e+03   9.7462407e+01
   1.1185000e+03   9.8815645e+01
   1.1185500e+03   9.9356353e+01
   1.1186000e+03   9.8341839e+01
   1.1186500e+03   9.7232582e+01
   1.1187000e+03   9.5952558e+01
   1.1187500e+03   9.5094646e+01
   1.1188000e+03   9.3594418e+01
   1.1188500e+03   9.3216977e+01
   1.1189000e+03   9.3233153e+01
   1.1189500e+03   9.2709876e+01
   1.1190000e+03   9.1848003e+01
   1.1190500e+03   9.0941892e+01
   1.1191000e+03   9.0571762e+01
   1.1191500e+03   9.0734989e+01
   1.1192000e+03   9.1695518e+01
   1.1192500e+03   9.2155893e+01
   1.1193000e+03   9.3295351e+01
   1.1193500e+03   9.4281928e+01
   1.1194000e+03   9.5284184e+01
   1.1194500e+03   9.5263341e+01
   1.1195000e+03   9.5457241e+01
   1.1195500e+03   9.6035050e+01
   1.1196000e+03   9.6423464e+01
   1.1196500e+03   9.6071685e+01
   1.1197000e+03   9.5488120e+01
   1.1197500e+03   9.5255052e+01
   1.1198000e+03   9.5052357e+01
   1.1198500e+03   9.4372897e+01
   1.1199000e+03   9.3552779e+01
   1.1199500e+03   9.3471502e+01
   1.1200000e+03   9.3839430e+01
   1.1200500e+03   9.4137215e+01
   1.1201000e+03   9.4759777e+01
   1.1201500e+03   9.5190113e+01
   1.1202000e+03   9.5695028e+01
   1.1202500e+03   9.5336956e+01
   1.1203000e+03   9.4238646e+01
   1.1203500e+03   9.2639359e+01
   1.1204000e+03   9.2045277e+01
   1.1204500e+03   9.1836684e+01
   1.1205000e+03   9.2221151e+01
   1.1205500e+03   9.2949691e+01
   1.1206000e+03   9.4091044e+01
   1.1206500e+03   9.5128105e+01
   1.1207000e+03   9.5462897e+01
   1.1207500e+03   9.5039578e+01
   1.1208000e+03   9.4330739e+01
   1.1208500e+03   9.3854972e+01
   1.1209000e+03   9.4404635e+01
   1.1209500e+03   9.4925825e+01
   1.1210000e+03   9.4922811e+01
   1.1210500e+03   9.5232127e+01
   1.1211000e+03   9.5376593e+01
   1.1211500e+03   9.4484755e+01
   1.1212000e+03   9.3661112e+01
   1.1212500e+03   9.3471946e+01
   1.1213000e+03   9.3575954e+01
   1.1213500e+03   9.3987123e+01
   1.1214000e+03   9.3416164e+01
   1.1214500e+03   9.2731851e+01
   1.1215000e+03   9.2220203e+01
   1.1215500e+03   9.1700392e+01
   1.1216000e+03   9.0885490e+01
   1.1216500e+03   9.1420205e+01
   1.1217000e+03   9.2650073e+01
   1.1217500e+03   9.3880089e+01
   1.1218000e+03   9.4789429e+01
   1.1218500e+03   9.5798979e+01
   1.1219000e+03   9.5694097e+01
   1.1219500e+03   9.4644715e+01
   1.1220000e+03   9.3806908e+01
   1.1220500e+03   9.2790713e+01
   1.1221000e+03   9.1692842e+01
   1.1221500e+03   9.2096128e+01
   1.1222000e+03   9.3033193e+01
   1.1222500e+03   9.3962815e+01
   1.1223000e+03   9.4537763e+01
   1.1223500e+03   9.4175170e+01
   1.1224000e+03   9.3584631e+01
   1.1224500e+03   9.3755361e+01
   1.1225000e+03   9.3582109e+01
   1.1225500e+03   9.4633086e+01
   1.1226000e+03   9.6425883e+01
   1.1226500e+03   9.7143258e+01
   1.1227000e+03   9.6957831e+01
   1.1227500e+03   9.7216690e+01
   1.1228000e+03   9.7260109e+01
   1.1228500e+03   9.7918965e+01
   1.1229000e+03   9.9162960e+01
   1.1229500e+03   1.0067511e+02
   1.1230000e+03   1.0149940e+02
   1.1230500e+03   1.0166990e+02
   1.1231000e+03   1.0057240e+02
   1.1231500e+03   9.8801363e+01
   1.1232000e+03   9.5998338e+01
   1.1232500e+03   9.4126363e+01
   1.1233000e+03   9.2297390e+01
   1.1233500e+03   9.1208220e+01
   1.1234000e+03   9.1174884e+01
   1.1234500e+03   9.2316870e+01
   1.1235000e+03   9.3157320e+01
   1.1235500e+03   9.4088454e+01
   1.1236000e+03   9.4955634e+01
   1.1236500e+03   9.5222157e+01
   1.1237000e+03   9.5691589e+01
   1.1237500e+03   9.6526202e+01
   1.1238000e+03   9.6780448e+01
   1.1238500e+03   9.7044054e+01
   1.1239000e+03   9.6988093e+01
   1.1239500e+03   9.6777341e+01
   1.1240000e+03   9.5758233e+01
   1.1240500e+03   9.4732925e+01
   1.1241000e+03   9.4186333e+01
   1.1241500e+03   9.4824199e+01
   1.1242000e+03   9.5244954e+01
   1.1242500e+03   9.5639411e+01
   1.1243000e+03   9.6038778e+01
   1.1243500e+03   9.6065840e+01
   1.1244000e+03   9.5089795e+01
   1.1244500e+03   9.3712564e+01
   1.1245000e+03   9.2593339e+01
   1.1245500e+03   9.2412062e+01
   1.1246000e+03   9.3322293e+01
   1.1246500e+03   9.4245820e+01
   1.1247000e+03   9.5235820e+01
   1.1247500e+03   9.6100776e+01
   1.1248000e+03   9.6883830e+01
   1.1248500e+03   9.6359127e+01
   1.1249000e+03   9.6032913e+01
   1.1249500e+03   9.6210463e+01
   1.1250000e+03   9.5804603e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_23C.dat <==
   1.0750500e+03   9.4438650e+01
   1.0751000e+03   9.5367584e+01
   1.0751500e+03   9.6189669e+01
   1.0752000e+03   9.6433793e+01
   1.0752500e+03   9.6358082e+01
   1.0753000e+03   9.5887864e+01
   1.0753500e+03   9.5252641e+01
   1.0754000e+03   9.4736833e+01
   1.0754500e+03   9.4708413e+01
   1.0755000e+03   9.5036799e+01
   1.0755500e+03   9.5354515e+01
   1.0756000e+03   9.5551007e+01
   1.0756500e+03   9.5419147e+01
   1.0757000e+03   9.5131766e+01
   1.0757500e+03   9.5136836e+01
   1.0758000e+03   9.5394458e+01
   1.0758500e+03   9.5564475e+01
   1.0759000e+03   9.6155865e+01
   1.0759500e+03   9.6530376e+01
   1.0760000e+03   9.6346462e+01
   1.0760500e+03   9.6158810e+01
   1.0761000e+03   9.6238466e+01
   1.0761500e+03   9.6228319e+01
   1.0762000e+03   9.6457862e+01
   1.0762500e+03   9.6627847e+01
   1.0763000e+03   9.6835539e+01
   1.0763500e+03   9.7013565e+01
   1.0764000e+03   9.6773927e+01
   1.0764500e+03   9.6263083e+01
   1.0765000e+03   9.6149945e+01
   1.0765500e+03   9.5873557e+01
   1.0766000e+03   9.5409469e+01
   1.0766500e+03   9.5207233e+01
   1.0767000e+03   9.5488698e+01
   1.0767500e+03   9.5534137e+01
   1.0768000e+03   9.5366159e+01
   1.0768500e+03   9.5282831e+01
   1.0769000e+03   9.5181337e+01
   1.0769500e+03   9.5176200e+01
   1.0770000e+03   9.5233000e+01
   1.0770500e+03   9.5385927e+01
   1.0771000e+03   9.5631660e+01
   1.0771500e+03   9.5422218e+01
   1.0772000e+03   9.4661461e+01
   1.0772500e+03   9.3961502e+01
   1.0773000e+03   9.3507571e+01
   1.0773500e+03   9.3249849e+01
   1.0774000e+03   9.3555989e+01
   1.0774500e+03   9.3914036e+01
   1.0775000e+03   9.4066351e+01
   1.0775500e+03   9.3936821e+01
   1.0776000e+03   9.3327790e+01
   1.0776500e+03   9.2859543e+01
   1.0777000e+03   9.2914445e+01
   1.0777500e+03   9.3019355e+01
   1.0778000e+03   9.3296918e+01
   1.0778500e+03   9.3710648e+01
   1.0779000e+03   9.3863118e+01
   1.0779500e+03   9.3716251e+01
   1.0780000e+03   9.3541099e+01
   1.0780500e+03   9.3178498e+01
   1.0781000e+03   9.3313550e+01
   1.0781500e+03   9.3671801e+01
   1.0782000e+03   9.4051542e+01
   1.0782500e+03   9.4561664e+01
   1.0783000e+03   9.5043501e+01
   1.0783500e+03   9.5305822e+01
   1.0784000e+03   9.4957418e+01
   1.0784500e+03   9.4735113e+01
   1.0785000e+03   9.4580255e+01
   1.0785500e+03   9.4875047e+01
   1.0786000e+03   9.5050218e+01
   1.0786500e+03   9.5229009e+01
   1.0787000e+03   9.5276605e+01
   1.0787500e+03   9.5145273e+01
   1.0788000e+03   9.4679059e+01
   1.0788500e+03   9.4212414e+01
   1.0789000e+03   9.4636624e+01
   1.0789500e+03   9.5082437e+01
   1.0790000e+03   9.5397890e+01
   1.0790500e+03   9.5491885e+01
   1.0791000e+03   9.5405336e+01
   1.0791500e+03   9.4623460e+01
   1.0792000e+03   9.3937570e+01
   1.0792500e+03   9.3564821e+01
   1.0793000e+03   9.3946181e+01
   1.0793500e+03   9.4619175e+01
   1.0794000e+03   9.5447754e+01
   1.0794500e+03   9.5857699e+01
   1.0795000e+03   9.5781656e+01
   1.0795500e+03   9.5502074e+01
   1.0796000e+03   9.5004282e+01
   1.0796500e+03   9.4624099e+01
   1.0797000e+03   9.4646383e+01
   1.0797500e+03   9.4868183e+01
   1.0798000e+03   9.5162983e+01
   1.0798500e+03   9.5212728e+01
   1.0799000e+03   9.5321291e+01
   1.0799500e+03   9.5362523e+01
   1.0800000e+03   9.5362087e+01
   1.0800500e+03   9.5007063e+01
   1.0801000e+03   9.5248804e+01
   1.0801500e+03   9.5445998e+01
   1.0802000e+03   9.5354628e+01
   1.0802500e+03   9.5412633e+01
   1.0803000e+03   9.5474444e+01
   1.0803500e+03   9.5298495e+01
   1.0804000e+03   9.5107592e+01
   1.0804500e+03   9.5164989e+01
   1.0805000e+03   9.5376352e+01
   1.0805500e+03   9.5357563e+01
   1.0806000e+03   9.5313084e+01
   1.0806500e+03   9.5010309e+01
   1.0807000e+03   9.4858614e+01
   1.0807500e+03   9.4770107e+01
   1.0808000e+03   9.5028753e+01
   1.0808500e+03   9.5434268e+01
   1.0809000e+03   9.5680379e+01
   1.0809500e+03   9.5848634e+01
   1.0810000e+03   9.5564218e+01
   1.0810500e+03   9.5147216e+01
   1.0811000e+03   9.4557571e+01
   1.0811500e+03   9.4860902e+01
   1.0812000e+03   9.5072349e+01
   1.0812500e+03   9.5628936e+01
   1.0813000e+03   9.6153536e+01
   1.0813500e+03   9.6449029e+01
   1.0814000e+03   9.6081029e+01
   1.0814500e+03   9.5686812e+01
   1.0815000e+03   9.5361544e+01
   1.0815500e+03   9.5022930e+01
   1.0816000e+03   9.5100475e+01
   1.0816500e+03   9.5345718e+01
   1.0817000e+03   9.5268570e+01
   1.0817500e+03   9.4932455e+01
   1.0818000e+03   9.4521531e+01
   1.0818500e+03   9.3562510e+01
   1.0819000e+03   9.2485333e+01
   1.0819500e+03   9.2429193e+01
   1.0820000e+03   9.2465208e+01
   1.0820500e+03   9.2945840e+01
   1.0821000e+03   9.3514172e+01
   1.0821500e+03   9.4176435e+01
   1.0822000e+03   9.3743104e+01
   1.0822500e+03   9.3296234e+01
   1.0823000e+03   9.2761329e+01
   1.0823500e+03   9.2855626e+01
   1.0824000e+03   9.3139332e+01
   1.0824500e+03   9.3882107e+01
   1.0825000e+03   9.4373572e+01
   1.0825500e+03   9.4375606e+01
   1.0826000e+03   9.3826481e+01
   1.0826500e+03   9.3007548e+01
   1.0827000e+03   9.2375211e+01
   1.0827500e+03   9.2464519e+01
   1.0828000e+03   9.3046911e+01
   1.0828500e+03   9.3646746e+01
   1.0829000e+03   9.4013955e+01
   1.0829500e+03   9.3915476e+01
   1.0830000e+03   9.3450832e+01
   1.0830500e+03   9.2823573e+01
   1.0831000e+03   9.2654463e+01
   1.0831500e+03   9.2963862e+01
   1.0832000e+03   9.3692113e+01
   1.0832500e+03   9.4051827e+01
   1.0833000e+03   9.4056472e+01
   1.0833500e+03   9.3853634e+01
   1.0834000e+03   9.3473766e+01
   1.0834500e+03   9.3196970e+01
   1.0835000e+03   9.3282385e+01
   1.0835500e+03   9.3799571e+01
   1.0836000e+03   9.4382649e+01
   1.0836500e+03   9.4724655e+01
   1.0837000e+03   9.4367480e+01
   1.0837500e+03   9.4025375e+01
   1.0838000e+03   9.3890339e+01
   1.0838500e+03   9.3560088e+01
   1.0839000e+03   9.3665162e+01
   1.0839500e+03   9.4332948e+01
   1.0840000e+03   9.5138402e+01
   1.0840500e+03   9.5100204e+01
   1.0841000e+03   9.5057936e+01
   1.0841500e+03   9.4896637e+01
   1.0842000e+03   9.4243603e+01
   1.0842500e+03   9.3577471e+01
   1.0843000e+03   9.3616933e+01
   1.0843500e+03   9.3725232e+01
   1.0844000e+03   9.3875585e+01
   1.0844500e+03   9.4133807e+01
   1.0845000e+03   9.3729275e+01
   1.0845500e+03   9.3216819e+01
   1.0846000e+03   9.2988597e+01
   1.0846500e+03   9.2878125e+01
   1.0847000e+03   9.3137197e+01
   1.0847500e+03   9.4013535e+01
   1.0848000e+03   9.4504621e+01
   1.0848500e+03   9.4344845e+01
   1.0849000e+03   9.3747192e+01
   1.0849500e+03   9.2969840e+01
   1.0850000e+03   9.2882731e+01
   1.0850500e+03   9.3312619e+01
   1.0851000e+03   9.3901547e+01
   1.0851500e+03   9.4748003e+01
   1.0852000e+03   9.5810700e+01
   1.0852500e+03   9.5485460e+01
   1.0853000e+03   9.4969657e+01
   1.0853500e+03   9.4766324e+01
   1.0854000e+03   9.5016842e+01
   1.0854500e+03   9.5095640e+01
   1.0855000e+03   9.5532836e+01
   1.0855500e+03   9.5797605e+01
   1.0856000e+03   9.5847822e+01
   1.0856500e+03   9.5579984e+01
   1.0857000e+03   9.5251338e+01
   1.0857500e+03   9.4912979e+01
   1.0858000e+03   9.4898532e+01
   1.0858500e+03   9.5247437e+01
   1.0859000e+03   9.5464925e+01
   1.0859500e+03   9.5707318e+01
   1.0860000e+03   9.5970463e+01
   1.0860500e+03   9.6073005e+01
   1.0861000e+03   9.5859361e+01
   1.0861500e+03   9.5636378e+01
   1.0862000e+03   9.6113024e+01
   1.0862500e+03   9.6547074e+01
   1.0863000e+03   9.7089787e+01
   1.0863500e+03   9.7326895e+01
   1.0864000e+03   9.7272285e+01
   1.0864500e+03   9.6224102e+01
   1.0865000e+03   9.5539362e+01
   1.0865500e+03   9.4788748e+01
   1.0866000e+03   9.4760026e+01
   1.0866500e+03   9.5210998e+01
   1.0867000e+03   9.5622552e+01
   1.0867500e+03   9.5512199e+01
   1.0868000e+03   9.5291968e+01
   1.0868500e+03   9.4594563e+01
   1.0869000e+03   9.3712890e+01
   1.0869500e+03   9.3406713e+01
   1.0870000e+03   9.3866029e+01
   1.0870500e+03   9.4311037e+01
   1.0871000e+03   9.4574021e+01
   1.0871500e+03   9.4766739e+01
   1.0872000e+03   9.4537302e+01
   1.0872500e+03   9.3981099e+01
   1.0873000e+03   9.3788991e+01
   1.0873500e+03   9.4084773e+01
   1.0874000e+03   9.4399612e+01
   1.0874500e+03   9.4930517e+01
   1.0875000e+03   9.5234136e+01
   1.0875500e+03   9.5043687e+01
   1.0876000e+03   9.4935613e+01
   1.0876500e+03   9.4558355e+01
   1.0877000e+03   9.4694568e+01
   1.0877500e+03   9.4861781e+01
   1.0878000e+03   9.5513717e+01
   1.0878500e+03   9.5580621e+01
   1.0879000e+03   9.5870804e+01
   1.0879500e+03   9.5612232e+01
   1.0880000e+03   9.5072035e+01
   1.0880500e+03   9.4562297e+01
   1.0881000e+03   9.4478663e+01
   1.0881500e+03   9.4540332e+01
   1.0882000e+03   9.4804005e+01
   1.0882500e+03   9.5452894e+01
   1.0883000e+03   9.5327520e+01
   1.0883500e+03   9.5022356e+01
   1.0884000e+03   9.4483283e+01
   1.0884500e+03   9.3918222e+01
   1.0885000e+03   9.3703416e+01
   1.0885500e+03   9.4119069e+01
   1.0886000e+03   9.4565781e+01
   1.0886500e+03   9.5202491e+01
   1.0887000e+03   9.5112843e+01
   1.0887500e+03   9.4456260e+01
   1.0888000e+03   9.3616886e+01
   1.0888500e+03   9.3170977e+01
   1.0889000e+03   9.3053188e+01
   1.0889500e+03   9.3594965e+01
   1.0890000e+03   9.4056222e+01
   1.0890500e+03   9.4441970e+01
   1.0891000e+03   9.4403727e+01
   1.0891500e+03   9.3954455e+01
   1.0892000e+03   9.3363956e+01
   1.0892500e+03   9.3689312e+01
   1.0893000e+03   9.4343468e+01
   1.0893500e+03   9.5227683e+01
   1.0894000e+03   9.5662998e+01
   1.0894500e+03   9.5917858e+01
   1.0895000e+03   9.5473530e+01
   1.0895500e+03   9.4748938e+01
   1.0896000e+03   9.4075887e+01
   1.0896500e+03   9.3839963e+01
   1.0897000e+03   9.4028612e+01
   1.0897500e+03   9.4390139e+01
   1.0898000e+03   9.4778162e+01
   1.0898500e+03   9.4555158e+01
   1.0899000e+03   9.4182669e+01
   1.0899500e+03   9.4192355e+01
   1.0900000e+03   9.3871878e+01
   1.0900500e+03   9.3726649e+01
   1.0901000e+03   9.3776250e+01
   1.0901500e+03   9.4411367e+01
   1.0902000e+03   9.4370695e+01
   1.0902500e+03   9.4390811e+01
   1.0903000e+03   9.4012111e+01
   1.0903500e+03   9.3813522e+01
   1.0904000e+03   9.3349585e+01
   1.0904500e+03   9.3057624e+01
   1.0905000e+03   9.3033929e+01
   1.0905500e+03   9.3243116e+01
   1.0906000e+03   9.3629286e+01
   1.0906500e+03   9.3730364e+01
   1.0907000e+03   9.3229902e+01
   1.0907500e+03   9.2926714e+01
   1.0908000e+03   9.2701523e+01
   1.0908500e+03   9.2546849e+01
   1.0909000e+03   9.2820662e+01
   1.0909500e+03   9.3526582e+01
   1.0910000e+03   9.3461558e+01
   1.0910500e+03   9.2963438e+01
   1.0911000e+03   9.2064540e+01
   1.0911500e+03   9.1410114e+01
   1.0912000e+03   9.1088266e+01
   1.0912500e+03   9.1433835e+01
   1.0913000e+03   9.2094910e+01
   1.0913500e+03   9.2695099e+01
   1.0914000e+03   9.2932935e+01
   1.0914500e+03   9.2886940e+01
   1.0915000e+03   9.2552946e+01
   1.0915500e+03   9.2661382e+01
   1.0916000e+03   9.2947317e+01
   1.0916500e+03   9.3151396e+01
   1.0917000e+03   9.3676603e+01
   1.0917500e+03   9.4156966e+01
   1.0918000e+03   9.4448071e+01
   1.0918500e+03   9.4390463e+01
   1.0919000e+03   9.3920188e+01
   1.0919500e+03   9.3405557e+01
   1.0920000e+03   9.3439158e+01
   1.0920500e+03   9.3282319e+01
   1.0921000e+03   9.3779709e+01
   1.0921500e+03   9.4760149e+01
   1.0922000e+03   9.5466293e+01
   1.0922500e+03   9.5366261e+01
   1.0923000e+03   9.5234015e+01
   1.0923500e+03   9.4872717e+01
   1.0924000e+03   9.4182149e+01
   1.0924500e+03   9.3954539e+01
   1.0925000e+03   9.4111199e+01
   1.0925500e+03   9.3900417e+01
   1.0926000e+03   9.3612627e+01
   1.0926500e+03   9.3266542e+01
   1.0927000e+03   9.2587859e+01
   1.0927500e+03   9.1727975e+01
   1.0928000e+03   9.1908792e+01
   1.0928500e+03   9.2167717e+01
   1.0929000e+03   9.2755895e+01
   1.0929500e+03   9.2983916e+01
   1.0930000e+03   9.3368240e+01
   1.0930500e+03   9.3124702e+01
   1.0931000e+03   9.2812138e+01
   1.0931500e+03   9.2184993e+01
   1.0932000e+03   9.2564659e+01
   1.0932500e+03   9.2829757e+01
   1.0933000e+03   9.3054532e+01
   1.0933500e+03   9.3087073e+01
   1.0934000e+03   9.2972446e+01
   1.0934500e+03   9.2138934e+01
   1.0935000e+03   9.1415294e+01
   1.0935500e+03   9.0761926e+01
   1.0936000e+03   9.0494570e+01
   1.0936500e+03   9.1155903e+01
   1.0937000e+03   9.1641479e+01
   1.0937500e+03   9.1762231e+01
   1.0938000e+03   9.2088940e+01
   1.0938500e+03   9.2235944e+01
   1.0939000e+03   9.1737599e+01
   1.0939500e+03   9.1848095e+01
   1.0940000e+03   9.2217982e+01
   1.0940500e+03   9.2558845e+01
   1.0941000e+03   9.2977218e+01
   1.0941500e+03   9.3384226e+01
   1.0942000e+03   9.3280591e+01
   1.0942500e+03   9.3096464e+01
   1.0943000e+03   9.2460518e+01
   1.0943500e+03   9.2230618e+01
   1.0944000e+03   9.1833614e+01
   1.0944500e+03   9.1561562e+01
   1.0945000e+03   9.2017185e+01
   1.0945500e+03   9.2405139e+01
   1.0946000e+03   9.2229631e+01
   1.0946500e+03   9.2062798e+01
   1.0947000e+03   9.1569214e+01
   1.0947500e+03   9.0910868e+01
   1.0948000e+03   9.0646922e+01
   1.0948500e+03   9.0576980e+01
   1.0949000e+03   9.0892689e+01
   1.0949500e+03   9.1236930e+01
   1.0950000e+03   9.1049598e+01
   1.0950500e+03   9.0504464e+01
   1.0951000e+03   8.9852951e+01
   1.0951500e+03   8.9433867e+01
   1.0952000e+03   8.9060593e+01
   1.0952500e+03   8.8793577e+01
   1.0953000e+03   8.8858474e+01
   1.0953500e+03   8.8689550e+01
   1.0954000e+03   8.8518182e+01
   1.0954500e+03   8.8162620e+01
   1.0955000e+03   8.8156586e+01
   1.0955500e+03   8.8223004e+01
   1.0956000e+03   8.8425850e+01
   1.0956500e+03   8.8769248e+01
   1.0957000e+03   8.9290959e+01
   1.0957500e+03   8.9394858e+01
   1.0958000e+03   8.9034047e+01
   1.0958500e+03   8.8777388e+01
   1.0959000e+03   8.8013883e+01
   1.0959500e+03   8.7670700e+01
   1.0960000e+03   8.7853442e+01
   1.0960500e+03   8.8523632e+01
   1.0961000e+03   8.9197852e+01
   1.0961500e+03   8.9733501e+01
   1.0962000e+03   8.9314204e+01
   1.0962500e+03   8.8367344e+01
   1.0963000e+03   8.7288207e+01
   1.0963500e+03   8.6536031e+01
   1.0964000e+03   8.6247422e+01
   1.0964500e+03   8.6862081e+01
   1.0965000e+03   8.7526599e+01
   1.0965500e+03   8.7858890e+01
   1.0966000e+03   8.7799596e+01
   1.0966500e+03   8.7604292e+01
   1.0967000e+03   8.7153069e+01
   1.0967500e+03   8.7022131e+01
   1.0968000e+03   8.7359711e+01
   1.0968500e+03   8.7929598e+01
   1.0969000e+03   8.8074906e+01
   1.0969500e+03   8.7703208e+01
   1.0970000e+03   8.6896515e+01
   1.0970500e+03   8.6192405e+01
   1.0971000e+03   8.5068541e+01
   1.0971500e+03   8.4510261e+01
   1.0972000e+03   8.4628157e+01
   1.0972500e+03   8.5131216e+01
   1.0973000e+03   8.5432270e+01
   1.0973500e+03   8.5423369e+01
   1.0974000e+03   8.5076164e+01
   1.0974500e+03   8.4321584e+01
   1.0975000e+03   8.3516762e+01
   1.0975500e+03   8.2458596e+01
   1.0976000e+03   8.2620657e+01
   1.0976500e+03   8.2869291e+01
   1.0977000e+03   8.3420095e+01
   1.0977500e+03   8.3001049e+01
   1.0978000e+03   8.2739488e+01
   1.0978500e+03   8.1645865e+01
   1.0979000e+03   8.0626301e+01
   1.0979500e+03   7.9658200e+01
   1.0980000e+03   8.0071808e+01
   1.0980500e+03   8.0613212e+01
   1.0981000e+03   8.1308984e+01
   1.0981500e+03   8.1289666e+01
   1.0982000e+03   8.0486164e+01
   1.0982500e+03   7.9384455e+01
   1.0983000e+03   7.8654272e+01
   1.0983500e+03   7.8358728e+01
   1.0984000e+03   7.9506102e+01
   1.0984500e+03   8.0972663e+01
   1.0985000e+03   8.2034495e+01
   1.0985500e+03   8.1986245e+01
   1.0986000e+03   8.0865937e+01
   1.0986500e+03   7.9053555e+01
   1.0987000e+03   7.8313586e+01
   1.0987500e+03   7.8383233e+01
   1.0988000e+03   7.8897484e+01
   1.0988500e+03   7.9678191e+01
   1.0989000e+03   8.0027184e+01
   1.0989500e+03   7.8948411e+01
   1.0990000e+03   7.7066591e+01
   1.0990500e+03   7.5783642e+01
   1.0991000e+03   7.5546646e+01
   1.0991500e+03   7.6472589e+01
   1.0992000e+03   7.8218077e+01
   1.0992500e+03   7.9398750e+01
   1.0993000e+03   7.9643665e+01
   1.0993500e+03   7.8832886e+01
   1.0994000e+03   7.6901234e+01
   1.0994500e+03   7.5651630e+01
   1.0995000e+03   7.6076039e+01
   1.0995500e+03   7.7647955e+01
   1.0996000e+03   7.9975529e+01
   1.0996500e+03   8.2020677e+01
   1.0997000e+03   8.3233136e+01
   1.0997500e+03   8.2922783e+01
   1.0998000e+03   8.1636294e+01
   1.0998500e+03   8.0897321e+01
   1.0999000e+03   8.1618540e+01
   1.0999500e+03   8.2786144e+01
   1.1000000e+03   8.4831075e+01
   1.1000500e+03   8.6852271e+01
   1.1001000e+03   8.7327640e+01
   1.1001500e+03   8.6988384e+01
   1.1002000e+03   8.6088185e+01
   1.1002500e+03   8.5695780e+01
   1.1003000e+03   8.6397330e+01
   1.1003500e+03   8.8472277e+01
   1.1004000e+03   9.0193499e+01
   1.1004500e+03   9.1847246e+01
   1.1005000e+03   9.2023442e+01
   1.1005500e+03   9.1426713e+01
   1.1006000e+03   9.0217324e+01
   1.1006500e+03   9.0069002e+01
   1.1007000e+03   9.1328261e+01
   1.1007500e+03   9.3336672e+01
   1.1008000e+03   9.4822201e+01
   1.1008500e+03   9.5966432e+01
   1.1009000e+03   9.5610077e+01
   1.1009500e+03   9.4314783e+01
   1.1010000e+03   9.3280759e+01
   1.1010500e+03   9.3223173e+01
   1.1011000e+03   9.3666941e+01
   1.1011500e+03   9.5195374e+01
   1.1012000e+03   9.6062733e+01
   1.1012500e+03   9.6530814e+01
   1.1013000e+03   9.5816768e+01
   1.1013500e+03   9.5456098e+01
   1.1014000e+03   9.5417064e+01
   1.1014500e+03   9.6233110e+01
   1.1015000e+03   9.7026809e+01
   1.1015500e+03   9.9023470e+01
   1.1016000e+03   1.0002501e+02
   1.1016500e+03   9.9727157e+01
   1.1017000e+03   9.8794758e+01
   1.1017500e+03   9.8047650e+01
   1.1018000e+03   9.7366108e+01
   1.1018500e+03   9.7797189e+01
   1.1019000e+03   9.8859515e+01
   1.1019500e+03   1.0025268e+02
   1.1020000e+03   1.0134405e+02
   1.1020500e+03   1.0141187e+02
   1.1021000e+03   1.0010815e+02
   1.1021500e+03   9.8933529e+01
   1.1022000e+03   9.7802709e+01
   1.1022500e+03   9.7493296e+01
   1.1023000e+03   9.7563756e+01
   1.1023500e+03   9.8690628e+01
   1.1024000e+03   9.8986072e+01
   1.1024500e+03   9.8834322e+01
   1.1025000e+03   9.7982296e+01
   1.1025500e+03   9.6840027e+01
   1.1026000e+03   9.5758591e+01
   1.1026500e+03   9.5719512e+01
   1.1027000e+03   9.6085566e+01
   1.1027500e+03   9.6237466e+01
   1.1028000e+03   9.7178209e+01
   1.1028500e+03   9.6746627e+01
   1.1029000e+03   9.5747873e+01
   1.1029500e+03   9.4400302e+01
   1.1030000e+03   9.3863110e+01
   1.1030500e+03   9.3665280e+01
   1.1031000e+03   9.4592890e+01
   1.1031500e+03   9.5872539e+01
   1.1032000e+03   9.7187386e+01
   1.1032500e+03   9.7726366e+01
   1.1033000e+03   9.7086239e+01
   1.1033500e+03   9.6041219e+01
   1.1034000e+03   9.5220459e+01
   1.1034500e+03   9.4854168e+01
   1.1035000e+03   9.4749902e+01
   1.1035500e+03   9.5048850e+01
   1.1036000e+03   9.5110506e+01
   1.1036500e+03   9.4914696e+01
   1.1037000e+03   9.4410650e+01
   1.1037500e+03   9.3854573e+01
   1.1038000e+03   9.3488627e+01
   1.1038500e+03   9.4284528e+01
   1.1039000e+03   9.4847235e+01
   1.1039500e+03   9.5574734e+01
   1.1040000e+03   9.6489919e+01
   1.1040500e+03   9.6967270e+01
   1.1041000e+03   9.6196896e+01
   1.1041500e+03   9.5582402e+01
   1.1042000e+03   9.5129725e+01
   1.1042500e+03   9.4748587e+01
   1.1043000e+03   9.5091170e+01
   1.1043500e+03   9.6162614e+01
   1.1044000e+03   9.7117506e+01
   1.1044500e+03   9.7054314e+01
   1.1045000e+03   9.6381957e+01
   1.1045500e+03   9.5460785e+01
   1.1046000e+03   9.4574556e+01
   1.1046500e+03   9.4292782e+01
   1.1047000e+03   9.5223291e+01
   1.1047500e+03   9.6718466e+01
   1.1048000e+03   9.7710719e+01
   1.1048500e+03   9.7909880e+01
   1.1049000e+03   9.7167611e+01
   1.1049500e+03   9.5986598e+01
   1.1050000e+03   9.5113902e+01
   1.1050500e+03   9.4866454e+01
   1.1051000e+03   9.5402667e+01
   1.1051500e+03   9.6871744e+01
   1.1052000e+03   9.7741274e+01
   1.1052500e+03   9.7567172e+01
   1.1053000e+03   9.7315902e+01
   1.1053500e+03   9.6381148e+01
   1.1054000e+03   9.5185502e+01
   1.1054500e+03   9.4748577e+01
   1.1055000e+03   9.5519461e+01
   1.1055500e+03   9.6446995e+01
   1.1056000e+03   9.7220066e+01
   1.1056500e+03   9.7418428e+01
   1.1057000e+03   9.6756012e+01
   1.1057500e+03   9.5934127e+01
   1.1058000e+03   9.5054252e+01
   1.1058500e+03   9.4914269e+01
   1.1059000e+03   9.5394990e+01
   1.1059500e+03   9.6459304e+01
   1.1060000e+03   9.7023594e+01
   1.1060500e+03   9.7470728e+01
   1.1061000e+03   9.7471918e+01
   1.1061500e+03   9.6499256e+01
   1.1062000e+03   9.6214173e+01
   1.1062500e+03   9.6139407e+01
   1.1063000e+03   9.6003988e+01
   1.1063500e+03   9.6234836e+01
   1.1064000e+03   9.7304663e+01
   1.1064500e+03   9.7358377e+01
   1.1065000e+03   9.7017191e+01
   1.1065500e+03   9.6162328e+01
   1.1066000e+03   9.5650811e+01
   1.1066500e+03   9.5744360e+01
   1.1067000e+03   9.6392937e+01
   1.1067500e+03   9.7013626e+01
   1.1068000e+03   9.7759195e+01
   1.1068500e+03   9.7767181e+01
   1.1069000e+03   9.6483213e+01
   1.1069500e+03   9.5447681e+01
   1.1070000e+03   9.4711212e+01
   1.1070500e+03   9.4658104e+01
   1.1071000e+03   9.5504367e+01
   1.1071500e+03   9.6619802e+01
   1.1072000e+03   9.7098877e+01
   1.1072500e+03   9.7417447e+01
   1.1073000e+03   9.7088717e+01
   1.1073500e+03   9.6091783e+01
   1.1074000e+03   9.5673351e+01
   1.1074500e+03   9.6406530e+01
   1.1075000e+03   9.7502090e+01
   1.1075500e+03   9.8318919e+01
   1.1076000e+03   9.8849917e+01
   1.1076500e+03   9.8282977e+01
   1.1077000e+03   9.7437046e+01
   1.1077500e+03   9.6142873e+01
   1.1078000e+03   9.5908223e+01
   1.1078500e+03   9.6808354e+01
   1.1079000e+03   9.8571195e+01
   1.1079500e+03   9.9406637e+01
   1.1080000e+03   1.0021214e+02
   1.1080500e+03   9.9698147e+01
   1.1081000e+03   9.8504990e+01
   1.1081500e+03   9.7129702e+01
   1.1082000e+03   9.6369048e+01
   1.1082500e+03   9.6125859e+01
   1.1083000e+03   9.7051821e+01
   1.1083500e+03   9.7742205e+01
   1.1084000e+03   9.8230542e+01
   1.1084500e+03   9.8414775e+01
   1.1085000e+03   9.7754770e+01
   1.1085500e+03   9.6669568e+01
   1.1086000e+03   9.6162311e+01
   1.1086500e+03   9.5829329e+01
   1.1087000e+03   9.6235745e+01
   1.1087500e+03   9.7651609e+01
   1.1088000e+03   9.8663874e+01
   1.1088500e+03   9.8816573e+01
   1.1089000e+03   9.8179377e+01
   1.1089500e+03   9.6701909e+01
   1.1090000e+03   9.5291425e+01
   1.1090500e+03   9.4558716e+01
   1.1091000e+03   9.4154907e+01
   1.1091500e+03   9.5442723e+01
   1.1092000e+03   9.6741837e+01
   1.1092500e+03   9.6877288e+01
   1.1093000e+03   9.6377847e+01
   1.1093500e+03   9.6138122e+01
   1.1094000e+03   9.5544369e+01
   1.1094500e+03   9.5385703e+01
   1.1095000e+03   9.5640465e+01
   1.1095500e+03   9.7033561e+01
   1.1096000e+03   9.8059937e+01
   1.1096500e+03   9.8116129e+01
   1.1097000e+03   9.7377101e+01
   1.1097500e+03   9.6915321e+01
   1.1098000e+03   9.5232218e+01
   1.1098500e+03   9.4687490e+01
   1.1099000e+03   9.4611038e+01
   1.1099500e+03   9.4745710e+01
   1.1100000e+03   9.4909152e+01
   1.1100500e+03   9.5388473e+01
   1.1101000e+03   9.4723247e+01
   1.1101500e+03   9.4200701e+01
   1.1102000e+03   9.4580179e+01
   1.1102500e+03   9.4448750e+01
   1.1103000e+03   9.4543392e+01
   1.1103500e+03   9.5372572e+01
   1.1104000e+03   9.6322542e+01
   1.1104500e+03   9.6624426e+01
   1.1105000e+03   9.6883945e+01
   1.1105500e+03   9.6355299e+01
   1.1106000e+03   9.5531871e+01
   1.1106500e+03   9.4888085e+01
   1.1107000e+03   9.4674808e+01
   1.1107500e+03   9.5650307e+01
   1.1108000e+03   9.7199518e+01
   1.1108500e+03   9.8140183e+01
   1.1109000e+03   9.8036861e+01
   1.1109500e+03   9.7276758e+01
   1.1110000e+03   9.5975617e+01
   1.1110500e+03   9.5771341e+01
   1.1111000e+03   9.5925729e+01
   1.1111500e+03   9.7128521e+01
   1.1112000e+03   9.8687520e+01
   1.1112500e+03   9.9375419e+01
   1.1113000e+03   9.8702461e+01
   1.1113500e+03   9.8262859e+01
   1.1114000e+03   9.7154805e+01
   1.1114500e+03   9.5853350e+01
   1.1115000e+03   9.6045624e+01
   1.1115500e+03   9.6996978e+01
   1.1116000e+03   9.7369777e+01
   1.1116500e+03   9.7404751e+01
   1.1117000e+03   9.6917066e+01
   1.1117500e+03   9.5559514e+01
   1.1118000e+03   9.4326128e+01
   1.1118500e+03   9.3807728e+01
   1.1119000e+03   9.3526831e+01
   1.1119500e+03   9.4630525e+01
   1.1120000e+03   9.5507719e+01
   1.1120500e+03   9.5434725e+01
   1.1121000e+03   9.4918286e+01
   1.1121500e+03   9.4846571e+01
   1.1122000e+03   9.3882757e+01
   1.1122500e+03   9.3141290e+01
   1.1123000e+03   9.3699147e+01
   1.1123500e+03   9.4747638e+01
   1.1124000e+03   9.5995205e+01
   1.1124500e+03   9.6539927e+01
   1.1125000e+03   9.6534253e+01
   1.1125500e+03   9.5991084e+01
   1.1126000e+03   9.4796599e+01
   1.1126500e+03   9.3984424e+01
   1.1127000e+03   9.4438276e+01
   1.1127500e+03   9.6017311e+01
   1.1128000e+03   9.7521924e+01
   1.1128500e+03   9.8519827e+01
   1.1129000e+03   9.9067818e+01
   1.1129500e+03   9.8600932e+01
   1.1130000e+03   9.7272839e+01
   1.1130500e+03   9.6079413e+01
   1.1131000e+03   9.6169799e+01
   1.1131500e+03   9.6331342e+01
   1.1132000e+03   9.7075586e+01
   1.1132500e+03   9.7934563e+01
   1.1133000e+03   9.7856120e+01
   1.1133500e+03   9.7403032e+01
   1.1134000e+03   9.6463505e+01
   1.1134500e+03   9.5891344e+01
   1.1135000e+03   9.6226674e+01
   1.1135500e+03   9.6854946e+01
   1.1136000e+03   9.7385325e+01
   1.1136500e+03   9.8018393e+01
   1.1137000e+03   9.7738463e+01
   1.1137500e+03   9.6198006e+01
   1.1138000e+03   9.5111852e+01
   1.1138500e+03   9.4256553e+01
   1.1139000e+03   9.3742333e+01
   1.1139500e+03   9.4154871e+01
   1.1140000e+03   9.5331802e+01
   1.1140500e+03   9.6390965e+01
   1.1141000e+03   9.7138568e+01
   1.1141500e+03   9.7425095e+01
   1.1142000e+03   9.6820454e+01
   1.1142500e+03   9.6275370e+01
   1.1143000e+03   9.5912807e+01
   1.1143500e+03   9.5972934e+01
   1.1144000e+03   9.6273838e+01
   1.1144500e+03   9.6969198e+01
   1.1145000e+03   9.7347373e+01
   1.1145500e+03   9.7258717e+01
   1.1146000e+03   9.6460829e+01
   1.1146500e+03   9.5721548e+01
   1.1147000e+03   9.5857213e+01
   1.1147500e+03   9.6886612e+01
   1.1148000e+03   9.7998635e+01
   1.1148500e+03   9.9347081e+01
   1.1149000e+03   1.0026890e+02
   1.1149500e+03   1.0029469e+02
   1.1150000e+03   9.9044538e+01
   1.1150500e+03   9.7882485e+01
   1.1151000e+03   9.7167692e+01
   1.1151500e+03   9.7035517e+01
   1.1152000e+03   9.7592440e+01
   1.1152500e+03   9.7914710e+01
   1.1153000e+03   9.8085872e+01
   1.1153500e+03   9.7318406e+01
   1.1154000e+03   9.6416287e+01
   1.1154500e+03   9.4850898e+01
   1.1155000e+03   9.4224541e+01
   1.1155500e+03   9.4593414e+01
   1.1156000e+03   9.5821793e+01
   1.1156500e+03   9.6920052e+01
   1.1157000e+03   9.7295519e+01
   1.1157500e+03   9.7580772e+01
   1.1158000e+03   9.6681346e+01
   1.1158500e+03   9.5722376e+01
   1.1159000e+03   9.5290026e+01
   1.1159500e+03   9.5903787e+01
   1.1160000e+03   9.7111248e+01
   1.1160500e+03   9.8291332e+01
   1.1161000e+03   9.8924839e+01
   1.1161500e+03   9.8368909e+01
   1.1162000e+03   9.8114009e+01
   1.1162500e+03   9.6932208e+01
   1.1163000e+03   9.6068514e+01
   1.1163500e+03   9.6046220e+01
   1.1164000e+03   9.7003618e+01
   1.1164500e+03   9.7690825e+01
   1.1165000e+03   9.8094578e+01
   1.1165500e+03   9.8246734e+01
   1.1166000e+03   9.7731485e+01
   1.1166500e+03   9.6757012e+01
   1.1167000e+03   9.6412254e+01
   1.1167500e+03   9.6742104e+01
   1.1168000e+03   9.7700879e+01
   1.1168500e+03   9.9010574e+01
   1.1169000e+03   1.0046520e+02
   1.1169500e+03   1.0045421e+02
   1.1170000e+03   9.9834625e+01
   1.1170500e+03   9.8976337e+01
   1.1171000e+03   9.8232941e+01
   1.1171500e+03   9.7578814e+01
   1.1172000e+03   9.7855856e+01
   1.1172500e+03   9.8560975e+01
   1.1173000e+03   9.9305851e+01
   1.1173500e+03   9.9305856e+01
   1.1174000e+03   9.8767155e+01
   1.1174500e+03   9.7280846e+01
   1.1175000e+03   9.6335303e+01
   1.1175500e+03   9.5585930e+01
   1.1176000e+03   9.5558356e+01
   1.1176500e+03   9.6344490e+01
   1.1177000e+03   9.7519929e+01
   1.1177500e+03   9.8240425e+01
   1.1178000e+03   9.7941044e+01
   1.1178500e+03   9.7103610e+01
   1.1179000e+03   9.6347461e+01
   1.1179500e+03   9.6057782e+01
   1.1180000e+03   9.6446974e+01
   1.1180500e+03   9.7455185e+01
   1.1181000e+03   9.8891898e+01
   1.1181500e+03   9.9050508e+01
   1.1182000e+03   9.9270943e+01
   1.1182500e+03   9.7946512e+01
   1.1183000e+03   9.6388478e+01
   1.1183500e+03   9.5459475e+01
   1.1184000e+03   9.6163964e+01
   1.1184500e+03   9.6856560e+01
   1.1185000e+03   9.8010828e+01
   1.1185500e+03   9.9564391e+01
   1.1186000e+03   9.9697802e+01
   1.1186500e+03   9.8712920e+01
   1.1187000e+03   9.7144647e+01
   1.1187500e+03   9.5844579e+01
   1.1188000e+03   9.4698970e+01
   1.1188500e+03   9.4745022e+01
   1.1189000e+03   9.5366379e+01
   1.1189500e+03   9.6021361e+01
   1.1190000e+03   9.6489219e+01
   1.1190500e+03   9.6747608e+01
   1.1191000e+03   9.6128099e+01
   1.1191500e+03   9.5589518e+01
   1.1192000e+03   9.5399082e+01
   1.1192500e+03   9.6162630e+01
   1.1193000e+03   9.6803784e+01
   1.1193500e+03   9.7640596e+01
   1.1194000e+03   9.7898847e+01
   1.1194500e+03   9.7707137e+01
   1.1195000e+03   9.6680082e+01
   1.1195500e+03   9.5918466e+01
   1.1196000e+03   9.5295475e+01
   1.1196500e+03   9.5431827e+01
   1.1197000e+03   9.6151867e+01
   1.1197500e+03   9.6839726e+01
   1.1198000e+03   9.7047350e+01
   1.1198500e+03   9.6546557e+01
   1.1199000e+03   9.5589839e+01
   1.1199500e+03   9.4986812e+01
   1.1200000e+03   9.4649136e+01
   1.1200500e+03   9.4316244e+01
   1.1201000e+03   9.5206979e+01
   1.1201500e+03   9.6075877e+01
   1.1202000e+03   9.6360981e+01
   1.1202500e+03   9.6014133e+01
   1.1203000e+03   9.6395435e+01
   1.1203500e+03   9.6017122e+01
   1.1204000e+03   9.6004081e+01
   1.1204500e+03   9.6175195e+01
   1.1205000e+03   9.6843546e+01
   1.1205500e+03   9.7427899e+01
   1.1206000e+03   9.7763877e+01
   1.1206500e+03   9.7772940e+01
   1.1207000e+03   9.7291022e+01
   1.1207500e+03   9.6969620e+01
   1.1208000e+03   9.6851146e+01
   1.1208500e+03   9.7401307e+01
   1.1209000e+03   9.8116869e+01
   1.1209500e+03   9.8542993e+01
   1.1210000e+03   9.9319691e+01
   1.1210500e+03   9.9523911e+01
   1.1211000e+03   9.9430007e+01
   1.1211500e+03   9.8969732e+01
   1.1212000e+03   9.8849434e+01
   1.1212500e+03   9.8062788e+01
   1.1213000e+03   9.7276338e+01
   1.1213500e+03   9.7316938e+01
   1.1214000e+03   9.6939811e+01
   1.1214500e+03   9.6534291e+01
   1.1215000e+03   9.6579071e+01
   1.1215500e+03   9.6314379e+01
   1.1216000e+03   9.5282675e+01
   1.1216500e+03   9.5378738e+01
   1.1217000e+03   9.5678238e+01
   1.1217500e+03   9.6128488e+01
   1.1218000e+03   9.6787843e+01
   1.1218500e+03   9.7477352e+01
   1.1219000e+03   9.6814886e+01
   1.1219500e+03   9.6262739e+01
   1.1220000e+03   9.4667790e+01
   1.1220500e+03   9.3928513e+01
   1.1221000e+03   9.3647998e+01
   1.1221500e+03   9.4334328e+01
   1.1222000e+03   9.4943408e+01
   1.1222500e+03   9.5316500e+01
   1.1223000e+03   9.5412107e+01
   1.1223500e+03   9.5512431e+01
   1.1224000e+03   9.5027812e+01
   1.1224500e+03   9.4636733e+01
   1.1225000e+03   9.5607109e+01
   1.1225500e+03   9.6244922e+01
   1.1226000e+03   9.6436907e+01
   1.1226500e+03   9.7030255e+01
   1.1227000e+03   9.7429982e+01
   1.1227500e+03   9.7530578e+01
   1.1228000e+03   9.7295837e+01
   1.1228500e+03   9.6422558e+01
   1.1229000e+03   9.5548683e+01
   1.1229500e+03   9.5350033e+01
   1.1230000e+03   9.5543025e+01
   1.1230500e+03   9.5713080e+01
   1.1231000e+03   9.6671008e+01
   1.1231500e+03   9.7472872e+01
   1.1232000e+03   9.7824821e+01
   1.1232500e+03   9.7212300e+01
   1.1233000e+03   9.6880817e+01
   1.1233500e+03   9.6372896e+01
   1.1234000e+03   9.6311177e+01
   1.1234500e+03   9.6600104e+01
   1.1235000e+03   9.7542959e+01
   1.1235500e+03   9.8140677e+01
   1.1236000e+03   9.8138637e+01
   1.1236500e+03   9.7804346e+01
   1.1237000e+03   9.7163126e+01
   1.1237500e+03   9.6671077e+01
   1.1238000e+03   9.6646525e+01
   1.1238500e+03   9.7322368e+01
   1.1239000e+03   9.7672825e+01
   1.1239500e+03   9.7432935e+01
   1.1240000e+03   9.6489529e+01
   1.1240500e+03   9.5543197e+01
   1.1241000e+03   9.4610485e+01
   1.1241500e+03   9.4312156e+01
   1.1242000e+03   9.4572888e+01
   1.1242500e+03   9.5338158e+01
   1.1243000e+03   9.6330017e+01
   1.1243500e+03   9.6687981e+01
   1.1244000e+03   9.6233610e+01
   1.1244500e+03   9.6008967e+01
   1.1245000e+03   9.5337227e+01
   1.1245500e+03   9.4735955e+01
   1.1246000e+03   9.4685273e+01
   1.1246500e+03   9.5468063e+01
   1.1247000e+03   9.5970581e+01
   1.1247500e+03   9.6843499e+01
   1.1248000e+03   9.6866276e+01
   1.1248500e+03   9.6600976e+01
   1.1249000e+03   9.6567093e+01
   1.1249500e+03   9.5767294e+01
   1.1250000e+03   9.7039461e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_25C.dat <==
   1.0750500e+03   9.3890583e+01
   1.0751000e+03   9.4281062e+01
   1.0751500e+03   9.5249234e+01
   1.0752000e+03   9.5719028e+01
   1.0752500e+03   9.6103152e+01
   1.0753000e+03   9.5834129e+01
   1.0753500e+03   9.5395787e+01
   1.0754000e+03   9.4987100e+01
   1.0754500e+03   9.4800255e+01
   1.0755000e+03   9.4890161e+01
   1.0755500e+03   9.5342596e+01
   1.0756000e+03   9.5884952e+01
   1.0756500e+03   9.5932679e+01
   1.0757000e+03   9.5809013e+01
   1.0757500e+03   9.5603928e+01
   1.0758000e+03   9.5196362e+01
   1.0758500e+03   9.4764909e+01
   1.0759000e+03   9.5000496e+01
   1.0759500e+03   9.5239189e+01
   1.0760000e+03   9.5495130e+01
   1.0760500e+03   9.5810375e+01
   1.0761000e+03   9.5666242e+01
   1.0761500e+03   9.5122010e+01
   1.0762000e+03   9.4832715e+01
   1.0762500e+03   9.4585647e+01
   1.0763000e+03   9.4407383e+01
   1.0763500e+03   9.4790323e+01
   1.0764000e+03   9.5178530e+01
   1.0764500e+03   9.5151683e+01
   1.0765000e+03   9.4644037e+01
   1.0765500e+03   9.4248345e+01
   1.0766000e+03   9.3966142e+01
   1.0766500e+03   9.4262740e+01
   1.0767000e+03   9.4535001e+01
   1.0767500e+03   9.5265565e+01
   1.0768000e+03   9.5812737e+01
   1.0768500e+03   9.5830848e+01
   1.0769000e+03   9.5181845e+01
   1.0769500e+03   9.4796554e+01
   1.0770000e+03   9.4590990e+01
   1.0770500e+03   9.4551280e+01
   1.0771000e+03   9.4648450e+01
   1.0771500e+03   9.4760018e+01
   1.0772000e+03   9.4913877e+01
   1.0772500e+03   9.4844906e+01
   1.0773000e+03   9.4448977e+01
   1.0773500e+03   9.4324830e+01
   1.0774000e+03   9.4567762e+01
   1.0774500e+03   9.5035183e+01
   1.0775000e+03   9.5412703e+01
   1.0775500e+03   9.5983806e+01
   1.0776000e+03   9.6229473e+01
   1.0776500e+03   9.6236793e+01
   1.0777000e+03   9.5749334e+01
   1.0777500e+03   9.5287732e+01
   1.0778000e+03   9.4990000e+01
   1.0778500e+03   9.4729371e+01
   1.0779000e+03   9.4569174e+01
   1.0779500e+03   9.4522962e+01
   1.0780000e+03   9.4319398e+01
   1.0780500e+03   9.4070672e+01
   1.0781000e+03   9.3926730e+01
   1.0781500e+03   9.3900091e+01
   1.0782000e+03   9.4277233e+01
   1.0782500e+03   9.5058106e+01
   1.0783000e+03   9.5656621e+01
   1.0783500e+03   9.5599006e+01
   1.0784000e+03   9.5424102e+01
   1.0784500e+03   9.5005731e+01
   1.0785000e+03   9.4426218e+01
   1.0785500e+03   9.4282670e+01
   1.0786000e+03   9.5009713e+01
   1.0786500e+03   9.5550878e+01
   1.0787000e+03   9.5840941e+01
   1.0787500e+03   9.5725858e+01
   1.0788000e+03   9.5201154e+01
   1.0788500e+03   9.4734874e+01
   1.0789000e+03   9.4622587e+01
   1.0789500e+03   9.4914144e+01
   1.0790000e+03   9.5439945e+01
   1.0790500e+03   9.5954251e+01
   1.0791000e+03   9.5814032e+01
   1.0791500e+03   9.5301949e+01
   1.0792000e+03   9.4645899e+01
   1.0792500e+03   9.4462591e+01
   1.0793000e+03   9.4552974e+01
   1.0793500e+03   9.4808382e+01
   1.0794000e+03   9.5409860e+01
   1.0794500e+03   9.5754641e+01
   1.0795000e+03   9.5434024e+01
   1.0795500e+03   9.4908721e+01
   1.0796000e+03   9.4882456e+01
   1.0796500e+03   9.4665207e+01
   1.0797000e+03   9.4792139e+01
   1.0797500e+03   9.5129990e+01
   1.0798000e+03   9.5447424e+01
   1.0798500e+03   9.5365259e+01
   1.0799000e+03   9.4864547e+01
   1.0799500e+03   9.4286391e+01
   1.0800000e+03   9.4054680e+01
   1.0800500e+03   9.4257030e+01
   1.0801000e+03   9.4622823e+01
   1.0801500e+03   9.5279435e+01
   1.0802000e+03   9.5873171e+01
   1.0802500e+03   9.5888386e+01
   1.0803000e+03   9.5230707e+01
   1.0803500e+03   9.4230276e+01
   1.0804000e+03   9.3400315e+01
   1.0804500e+03   9.3074208e+01
   1.0805000e+03   9.3187675e+01
   1.0805500e+03   9.3554954e+01
   1.0806000e+03   9.3937211e+01
   1.0806500e+03   9.4003605e+01
   1.0807000e+03   9.3281607e+01
   1.0807500e+03   9.2703668e+01
   1.0808000e+03   9.2520902e+01
   1.0808500e+03   9.3225960e+01
   1.0809000e+03   9.4011687e+01
   1.0809500e+03   9.4835653e+01
   1.0810000e+03   9.5153551e+01
   1.0810500e+03   9.4744592e+01
   1.0811000e+03   9.3770217e+01
   1.0811500e+03   9.3235350e+01
   1.0812000e+03   9.3276451e+01
   1.0812500e+03   9.3587842e+01
   1.0813000e+03   9.4349249e+01
   1.0813500e+03   9.4453068e+01
   1.0814000e+03   9.4454135e+01
   1.0814500e+03   9.4128526e+01
   1.0815000e+03   9.4029480e+01
   1.0815500e+03   9.3644714e+01
   1.0816000e+03   9.4256130e+01
   1.0816500e+03   9.5140626e+01
   1.0817000e+03   9.5541564e+01
   1.0817500e+03   9.5179146e+01
   1.0818000e+03   9.4622979e+01
   1.0818500e+03   9.3827719e+01
   1.0819000e+03   9.2824116e+01
   1.0819500e+03   9.2488259e+01
   1.0820000e+03   9.2961346e+01
   1.0820500e+03   9.4166503e+01
   1.0821000e+03   9.5269185e+01
   1.0821500e+03   9.5804484e+01
   1.0822000e+03   9.5678259e+01
   1.0822500e+03   9.5351706e+01
   1.0823000e+03   9.4551357e+01
   1.0823500e+03   9.3831319e+01
   1.0824000e+03   9.3599675e+01
   1.0824500e+03   9.4056051e+01
   1.0825000e+03   9.4033735e+01
   1.0825500e+03   9.3756535e+01
   1.0826000e+03   9.3045659e+01
   1.0826500e+03   9.2535498e+01
   1.0827000e+03   9.2137509e+01
   1.0827500e+03   9.2238629e+01
   1.0828000e+03   9.2896931e+01
   1.0828500e+03   9.4116527e+01
   1.0829000e+03   9.4511007e+01
   1.0829500e+03   9.4247476e+01
   1.0830000e+03   9.3714105e+01
   1.0830500e+03   9.3317673e+01
   1.0831000e+03   9.3236126e+01
   1.0831500e+03   9.3704149e+01
   1.0832000e+03   9.4406850e+01
   1.0832500e+03   9.5077544e+01
   1.0833000e+03   9.5506938e+01
   1.0833500e+03   9.4807992e+01
   1.0834000e+03   9.3940748e+01
   1.0834500e+03   9.3572511e+01
   1.0835000e+03   9.3466484e+01
   1.0835500e+03   9.2983205e+01
   1.0836000e+03   9.2962391e+01
   1.0836500e+03   9.3132395e+01
   1.0837000e+03   9.2927471e+01
   1.0837500e+03   9.2215687e+01
   1.0838000e+03   9.1655943e+01
   1.0838500e+03   9.1511911e+01
   1.0839000e+03   9.1791704e+01
   1.0839500e+03   9.1989438e+01
   1.0840000e+03   9.2714280e+01
   1.0840500e+03   9.3536777e+01
   1.0841000e+03   9.4203342e+01
   1.0841500e+03   9.3811150e+01
   1.0842000e+03   9.3575919e+01
   1.0842500e+03   9.3652836e+01
   1.0843000e+03   9.4391960e+01
   1.0843500e+03   9.4928251e+01
   1.0844000e+03   9.5477680e+01
   1.0844500e+03   9.5517498e+01
   1.0845000e+03   9.5280766e+01
   1.0845500e+03   9.4203535e+01
   1.0846000e+03   9.3321242e+01
   1.0846500e+03   9.3192999e+01
   1.0847000e+03   9.4032560e+01
   1.0847500e+03   9.4500772e+01
   1.0848000e+03   9.4791861e+01
   1.0848500e+03   9.4896838e+01
   1.0849000e+03   9.4729052e+01
   1.0849500e+03   9.4034997e+01
   1.0850000e+03   9.3349985e+01
   1.0850500e+03   9.3476881e+01
   1.0851000e+03   9.4194582e+01
   1.0851500e+03   9.4470226e+01
   1.0852000e+03   9.4456398e+01
   1.0852500e+03   9.4545950e+01
   1.0853000e+03   9.4620227e+01
   1.0853500e+03   9.4185788e+01
   1.0854000e+03   9.4040144e+01
   1.0854500e+03   9.4309312e+01
   1.0855000e+03   9.4870356e+01
   1.0855500e+03   9.5114572e+01
   1.0856000e+03   9.4899365e+01
   1.0856500e+03   9.4845952e+01
   1.0857000e+03   9.4709686e+01
   1.0857500e+03   9.4114265e+01
   1.0858000e+03   9.3690813e+01
   1.0858500e+03   9.3725104e+01
   1.0859000e+03   9.3914035e+01
   1.0859500e+03   9.4387097e+01
   1.0860000e+03   9.4405254e+01
   1.0860500e+03   9.4080649e+01
   1.0861000e+03   9.3517926e+01
   1.0861500e+03   9.2904477e+01
   1.0862000e+03   9.2021954e+01
   1.0862500e+03   9.2406881e+01
   1.0863000e+03   9.2849215e+01
   1.0863500e+03   9.3244557e+01
   1.0864000e+03   9.3137324e+01
   1.0864500e+03   9.2878577e+01
   1.0865000e+03   9.2318928e+01
   1.0865500e+03   9.2168375e+01
   1.0866000e+03   9.2266810e+01
   1.0866500e+03   9.3029391e+01
   1.0867000e+03   9.3837762e+01
   1.0867500e+03   9.4133306e+01
   1.0868000e+03   9.3838927e+01
   1.0868500e+03   9.3136244e+01
   1.0869000e+03   9.2798431e+01
   1.0869500e+03   9.2871125e+01
   1.0870000e+03   9.3244755e+01
   1.0870500e+03   9.3738495e+01
   1.0871000e+03   9.4445984e+01
   1.0871500e+03   9.4433396e+01
   1.0872000e+03   9.4212147e+01
   1.0872500e+03   9.3702862e+01
   1.0873000e+03   9.3611857e+01
   1.0873500e+03   9.4356232e+01
   1.0874000e+03   9.5074312e+01
   1.0874500e+03   9.5211358e+01
   1.0875000e+03   9.5517346e+01
   1.0875500e+03   9.5670815e+01
   1.0876000e+03   9.5221893e+01
   1.0876500e+03   9.4248206e+01
   1.0877000e+03   9.3881137e+01
   1.0877500e+03   9.4095486e+01
   1.0878000e+03   9.4449747e+01
   1.0878500e+03   9.4395364e+01
   1.0879000e+03   9.4832150e+01
   1.0879500e+03   9.5423950e+01
   1.0880000e+03   9.5652383e+01
   1.0880500e+03   9.5173808e+01
   1.0881000e+03   9.5236232e+01
   1.0881500e+03   9.5533028e+01
   1.0882000e+03   9.5836209e+01
   1.0882500e+03   9.5762714e+01
   1.0883000e+03   9.5827257e+01
   1.0883500e+03   9.5700884e+01
   1.0884000e+03   9.5392330e+01
   1.0884500e+03   9.4723859e+01
   1.0885000e+03   9.4431752e+01
   1.0885500e+03   9.4909068e+01
   1.0886000e+03   9.5299373e+01
   1.0886500e+03   9.5797433e+01
   1.0887000e+03   9.5765008e+01
   1.0887500e+03   9.5658159e+01
   1.0888000e+03   9.5310745e+01
   1.0888500e+03   9.4859565e+01
   1.0889000e+03   9.4801818e+01
   1.0889500e+03   9.5301011e+01
   1.0890000e+03   9.5855496e+01
   1.0890500e+03   9.5923534e+01
   1.0891000e+03   9.5838303e+01
   1.0891500e+03   9.4998104e+01
   1.0892000e+03   9.4348698e+01
   1.0892500e+03   9.3712634e+01
   1.0893000e+03   9.3118947e+01
   1.0893500e+03   9.3608204e+01
   1.0894000e+03   9.4067125e+01
   1.0894500e+03   9.4558155e+01
   1.0895000e+03   9.4427615e+01
   1.0895500e+03   9.4553707e+01
   1.0896000e+03   9.4274998e+01
   1.0896500e+03   9.4769382e+01
   1.0897000e+03   9.4379619e+01
   1.0897500e+03   9.4972386e+01
   1.0898000e+03   9.5648219e+01
   1.0898500e+03   9.5637353e+01
   1.0899000e+03   9.4842581e+01
   1.0899500e+03   9.4400536e+01
   1.0900000e+03   9.3857547e+01
   1.0900500e+03   9.3446761e+01
   1.0901000e+03   9.3349821e+01
   1.0901500e+03   9.3914614e+01
   1.0902000e+03   9.5076353e+01
   1.0902500e+03   9.5528247e+01
   1.0903000e+03   9.5127450e+01
   1.0903500e+03   9.4621268e+01
   1.0904000e+03   9.3946700e+01
   1.0904500e+03   9.3271862e+01
   1.0905000e+03   9.3134155e+01
   1.0905500e+03   9.3668760e+01
   1.0906000e+03   9.4436572e+01
   1.0906500e+03   9.4964909e+01
   1.0907000e+03   9.4874878e+01
   1.0907500e+03   9.4409370e+01
   1.0908000e+03   9.4007571e+01
   1.0908500e+03   9.4007931e+01
   1.0909000e+03   9.3874142e+01
   1.0909500e+03   9.3669839e+01
   1.0910000e+03   9.3828722e+01
   1.0910500e+03   9.3842724e+01
   1.0911000e+03   9.3314847e+01
   1.0911500e+03   9.2698146e+01
   1.0912000e+03   9.2766462e+01
   1.0912500e+03   9.2948451e+01
   1.0913000e+03   9.3262300e+01
   1.0913500e+03   9.2992893e+01
   1.0914000e+03   9.3216623e+01
   1.0914500e+03   9.3160027e+01
   1.0915000e+03   9.2855861e+01
   1.0915500e+03   9.1745250e+01
   1.0916000e+03   9.1680158e+01
   1.0916500e+03   9.1536470e+01
   1.0917000e+03   9.1959544e+01
   1.0917500e+03   9.1988305e+01
   1.0918000e+03   9.2631253e+01
   1.0918500e+03   9.2701312e+01
   1.0919000e+03   9.2473403e+01
   1.0919500e+03   9.1155719e+01
   1.0920000e+03   9.0244910e+01
   1.0920500e+03   9.0175365e+01
   1.0921000e+03   9.0777447e+01
   1.0921500e+03   9.1261932e+01
   1.0922000e+03   9.2198344e+01
   1.0922500e+03   9.3226124e+01
   1.0923000e+03   9.3100372e+01
   1.0923500e+03   9.2401112e+01
   1.0924000e+03   9.1879580e+01
   1.0924500e+03   9.2033875e+01
   1.0925000e+03   9.2238134e+01
   1.0925500e+03   9.2636752e+01
   1.0926000e+03   9.2952452e+01
   1.0926500e+03   9.3414418e+01
   1.0927000e+03   9.3592674e+01
   1.0927500e+03   9.2786831e+01
   1.0928000e+03   9.1943638e+01
   1.0928500e+03   9.1701907e+01
   1.0929000e+03   9.1459665e+01
   1.0929500e+03   9.0996763e+01
   1.0930000e+03   9.1020594e+01
   1.0930500e+03   9.1279841e+01
   1.0931000e+03   9.0999445e+01
   1.0931500e+03   9.0664326e+01
   1.0932000e+03   9.0440077e+01
   1.0932500e+03   9.1090980e+01
   1.0933000e+03   9.1690179e+01
   1.0933500e+03   9.2257798e+01
   1.0934000e+03   9.2626441e+01
   1.0934500e+03   9.2637423e+01
   1.0935000e+03   9.2013140e+01
   1.0935500e+03   9.1203322e+01
   1.0936000e+03   9.0515581e+01
   1.0936500e+03   9.0704089e+01
   1.0937000e+03   9.1041169e+01
   1.0937500e+03   9.1706230e+01
   1.0938000e+03   9.2053136e+01
   1.0938500e+03   9.2192650e+01
   1.0939000e+03   9.1702927e+01
   1.0939500e+03   9.1184368e+01
   1.0940000e+03   9.0583940e+01
   1.0940500e+03   9.0309891e+01
   1.0941000e+03   9.0838223e+01
   1.0941500e+03   9.1593926e+01
   1.0942000e+03   9.1744893e+01
   1.0942500e+03   9.1587867e+01
   1.0943000e+03   9.1595985e+01
   1.0943500e+03   9.0949292e+01
   1.0944000e+03   9.0134688e+01
   1.0944500e+03   9.0644421e+01
   1.0945000e+03   9.1435844e+01
   1.0945500e+03   9.1873762e+01
   1.0946000e+03   9.2224427e+01
   1.0946500e+03   9.2043744e+01
   1.0947000e+03   9.1251181e+01
   1.0947500e+03   9.0423727e+01
   1.0948000e+03   9.0269686e+01
   1.0948500e+03   9.0087370e+01
   1.0949000e+03   9.0229860e+01
   1.0949500e+03   9.0053387e+01
   1.0950000e+03   8.9921407e+01
   1.0950500e+03   8.8933504e+01
   1.0951000e+03   8.8375501e+01
   1.0951500e+03   8.8258752e+01
   1.0952000e+03   8.8174480e+01
   1.0952500e+03   8.7703001e+01
   1.0953000e+03   8.7907790e+01
   1.0953500e+03   8.8394649e+01
   1.0954000e+03   8.8339526e+01
   1.0954500e+03   8.8367512e+01
   1.0955000e+03   8.7955812e+01
   1.0955500e+03   8.7611431e+01
   1.0956000e+03   8.7207107e+01
   1.0956500e+03   8.7602749e+01
   1.0957000e+03   8.7790099e+01
   1.0957500e+03   8.8956399e+01
   1.0958000e+03   8.9815703e+01
   1.0958500e+03   8.9667275e+01
   1.0959000e+03   8.8496015e+01
   1.0959500e+03   8.8047091e+01
   1.0960000e+03   8.7543660e+01
   1.0960500e+03   8.7439983e+01
   1.0961000e+03   8.7851499e+01
   1.0961500e+03   8.8641546e+01
   1.0962000e+03   8.8443072e+01
   1.0962500e+03   8.8011640e+01
   1.0963000e+03   8.6602435e+01
   1.0963500e+03   8.5522301e+01
   1.0964000e+03   8.5126296e+01
   1.0964500e+03   8.5806610e+01
   1.0965000e+03   8.6264779e+01
   1.0965500e+03   8.7178828e+01
   1.0966000e+03   8.7478052e+01
   1.0966500e+03   8.6609077e+01
   1.0967000e+03   8.5451227e+01
   1.0967500e+03   8.4352589e+01
   1.0968000e+03   8.3960394e+01
   1.0968500e+03   8.4338211e+01
   1.0969000e+03   8.5026356e+01
   1.0969500e+03   8.5437230e+01
   1.0970000e+03   8.5744208e+01
   1.0970500e+03   8.5558669e+01
   1.0971000e+03   8.4462546e+01
   1.0971500e+03   8.3617767e+01
   1.0972000e+03   8.3498923e+01
   1.0972500e+03   8.3802410e+01
   1.0973000e+03   8.4372686e+01
   1.0973500e+03   8.4650570e+01
   1.0974000e+03   8.4650128e+01
   1.0974500e+03   8.3725490e+01
   1.0975000e+03   8.2343855e+01
   1.0975500e+03   8.0713005e+01
   1.0976000e+03   8.0227830e+01
   1.0976500e+03   8.0867136e+01
   1.0977000e+03   8.1675400e+01
   1.0977500e+03   8.2041519e+01
   1.0978000e+03   8.1643706e+01
   1.0978500e+03   8.1086831e+01
   1.0979000e+03   7.9249838e+01
   1.0979500e+03   7.7523673e+01
   1.0980000e+03   7.7087570e+01
   1.0980500e+03   7.8210502e+01
   1.0981000e+03   7.9022093e+01
   1.0981500e+03   7.9338160e+01
   1.0982000e+03   7.8868011e+01
   1.0982500e+03   7.7782575e+01
   1.0983000e+03   7.6181521e+01
   1.0983500e+03   7.5111473e+01
   1.0984000e+03   7.5237555e+01
   1.0984500e+03   7.6765851e+01
   1.0985000e+03   7.7804236e+01
   1.0985500e+03   7.7871034e+01
   1.0986000e+03   7.6850991e+01
   1.0986500e+03   7.5445672e+01
   1.0987000e+03   7.3471317e+01
   1.0987500e+03   7.2777153e+01
   1.0988000e+03   7.3363374e+01
   1.0988500e+03   7.4239135e+01
   1.0989000e+03   7.5311797e+01
   1.0989500e+03   7.5644054e+01
   1.0990000e+03   7.4736150e+01
   1.0990500e+03   7.3205355e+01
   1.0991000e+03   7.2704361e+01
   1.0991500e+03   7.2799611e+01
   1.0992000e+03   7.3937019e+01
   1.0992500e+03   7.5591764e+01
   1.0993000e+03   7.6943955e+01
   1.0993500e+03   7.6898133e+01
   1.0994000e+03   7.6058252e+01
   1.0994500e+03   7.4936871e+01
   1.0995000e+03   7.4812545e+01
   1.0995500e+03   7.6045034e+01
   1.0996000e+03   7.8411557e+01
   1.0996500e+03   8.0420445e+01
   1.0997000e+03   8.2399933e+01
   1.0997500e+03   8.2473477e+01
   1.0998000e+03   8.1731181e+01
   1.0998500e+03   8.0596529e+01
   1.0999000e+03   8.0841275e+01
   1.0999500e+03   8.2227379e+01
   1.1000000e+03   8.5091276e+01
   1.1000500e+03   8.6905130e+01
   1.1001000e+03   8.7824715e+01
   1.1001500e+03   8.7475479e+01
   1.1002000e+03   8.5944926e+01
   1.1002500e+03   8.4154964e+01
   1.1003000e+03   8.4649285e+01
   1.1003500e+03   8.7066038e+01
   1.1004000e+03   8.9926335e+01
   1.1004500e+03   9.1878386e+01
   1.1005000e+03   9.2584236e+01
   1.1005500e+03   9.1838681e+01
   1.1006000e+03   9.0383838e+01
   1.1006500e+03   8.9399546e+01
   1.1007000e+03   9.0684268e+01
   1.1007500e+03   9.2877549e+01
   1.1008000e+03   9.5374373e+01
   1.1008500e+03   9.7095397e+01
   1.1009000e+03   9.7598357e+01
   1.1009500e+03   9.6253708e+01
   1.1010000e+03   9.5336687e+01
   1.1010500e+03   9.4934981e+01
   1.1011000e+03   9.5098456e+01
   1.1011500e+03   9.6373159e+01
   1.1012000e+03   9.7996012e+01
   1.1012500e+03   9.8845745e+01
   1.1013000e+03   9.8453429e+01
   1.1013500e+03   9.7239695e+01
   1.1014000e+03   9.6130320e+01
   1.1014500e+03   9.5909409e+01
   1.1015000e+03   9.6916861e+01
   1.1015500e+03   9.8379811e+01
   1.1016000e+03   1.0086087e+02
   1.1016500e+03   1.0218208e+02
   1.1017000e+03   1.0211974e+02
   1.1017500e+03   1.0029721e+02
   1.1018000e+03   9.8576629e+01
   1.1018500e+03   9.6965234e+01
   1.1019000e+03   9.6704969e+01
   1.1019500e+03   9.7028946e+01
   1.1020000e+03   9.7746223e+01
   1.1020500e+03   9.8182023e+01
   1.1021000e+03   9.7266187e+01
   1.1021500e+03   9.5515340e+01
   1.1022000e+03   9.3909438e+01
   1.1022500e+03   9.3324315e+01
   1.1023000e+03   9.4484878e+01
   1.1023500e+03   9.6445793e+01
   1.1024000e+03   9.7879485e+01
   1.1024500e+03   9.8805930e+01
   1.1025000e+03   9.8803048e+01
   1.1025500e+03   9.7338910e+01
   1.1026000e+03   9.5942044e+01
   1.1026500e+03   9.5385007e+01
   1.1027000e+03   9.6235554e+01
   1.1027500e+03   9.7200924e+01
   1.1028000e+03   9.7534187e+01
   1.1028500e+03   9.7692582e+01
   1.1029000e+03   9.7982781e+01
   1.1029500e+03   9.7051308e+01
   1.1030000e+03   9.6242074e+01
   1.1030500e+03   9.6074440e+01
   1.1031000e+03   9.6996959e+01
   1.1031500e+03   9.7752854e+01
   1.1032000e+03   9.8459576e+01
   1.1032500e+03   9.8692783e+01
   1.1033000e+03   9.8547659e+01
   1.1033500e+03   9.7892549e+01
   1.1034000e+03   9.6634606e+01
   1.1034500e+03   9.6376621e+01
   1.1035000e+03   9.6837677e+01
   1.1035500e+03   9.8376521e+01
   1.1036000e+03   9.8975273e+01
   1.1036500e+03   9.9451195e+01
   1.1037000e+03   9.8303389e+01
   1.1037500e+03   9.7053656e+01
   1.1038000e+03   9.5453035e+01
   1.1038500e+03   9.4826201e+01
   1.1039000e+03   9.4773323e+01
   1.1039500e+03   9.6439778e+01
   1.1040000e+03   9.7373979e+01
   1.1040500e+03   9.7763304e+01
   1.1041000e+03   9.6786167e+01
   1.1041500e+03   9.5788911e+01
   1.1042000e+03   9.4340611e+01
   1.1042500e+03   9.4170056e+01
   1.1043000e+03   9.4392363e+01
   1.1043500e+03   9.6191503e+01
   1.1044000e+03   9.7950062e+01
   1.1044500e+03   9.9054436e+01
   1.1045000e+03   9.8554999e+01
   1.1045500e+03   9.7952912e+01
   1.1046000e+03   9.6979163e+01
   1.1046500e+03   9.6977365e+01
   1.1047000e+03   9.7221139e+01
   1.1047500e+03   9.8413157e+01
   1.1048000e+03   9.9407533e+01
   1.1048500e+03   9.9910869e+01
   1.1049000e+03   9.8629744e+01
   1.1049500e+03   9.7200939e+01
   1.1050000e+03   9.6146398e+01
   1.1050500e+03   9.5490944e+01
   1.1051000e+03   9.5547121e+01
   1.1051500e+03   9.6630148e+01
   1.1052000e+03   9.7534181e+01
   1.1052500e+03   9.8104660e+01
   1.1053000e+03   9.8087763e+01
   1.1053500e+03   9.7339165e+01
   1.1054000e+03   9.6316271e+01
   1.1054500e+03   9.6492636e+01
   1.1055000e+03   9.7333675e+01
   1.1055500e+03   9.8032942e+01
   1.1056000e+03   9.8926066e+01
   1.1056500e+03   9.9242295e+01
   1.1057000e+03   9.8666454e+01
   1.1057500e+03   9.6428505e+01
   1.1058000e+03   9.5090259e+01
   1.1058500e+03   9.4421753e+01
   1.1059000e+03   9.5260565e+01
   1.1059500e+03   9.6276239e+01
   1.1060000e+03   9.8011378e+01
   1.1060500e+03   9.8784138e+01
   1.1061000e+03   9.8725462e+01
   1.1061500e+03   9.7256677e+01
   1.1062000e+03   9.6355767e+01
   1.1062500e+03   9.6277751e+01
   1.1063000e+03   9.7049349e+01
   1.1063500e+03   9.8598804e+01
   1.1064000e+03   9.9888377e+01
   1.1064500e+03   9.9706102e+01
   1.1065000e+03   9.8688666e+01
   1.1065500e+03   9.7349357e+01
   1.1066000e+03   9.5761905e+01
   1.1066500e+03   9.5238734e+01
   1.1067000e+03   9.6475023e+01
   1.1067500e+03   9.8219732e+01
   1.1068000e+03   9.9181953e+01
   1.1068500e+03   9.8883317e+01
   1.1069000e+03   9.8559668e+01
   1.1069500e+03   9.7086200e+01
   1.1070000e+03   9.4951746e+01
   1.1070500e+03   9.4175450e+01
   1.1071000e+03   9.4753347e+01
   1.1071500e+03   9.5126556e+01
   1.1072000e+03   9.5484689e+01
   1.1072500e+03   9.5957232e+01
   1.1073000e+03   9.5382299e+01
   1.1073500e+03   9.4715943e+01
   1.1074000e+03   9.4578248e+01
   1.1074500e+03   9.4472154e+01
   1.1075000e+03   9.4824095e+01
   1.1075500e+03   9.6137011e+01
   1.1076000e+03   9.7130542e+01
   1.1076500e+03   9.7050747e+01
   1.1077000e+03   9.6376150e+01
   1.1077500e+03   9.5889031e+01
   1.1078000e+03   9.4939647e+01
   1.1078500e+03   9.4580772e+01
   1.1079000e+03   9.4975258e+01
   1.1079500e+03   9.6475348e+01
   1.1080000e+03   9.7956917e+01
   1.1080500e+03   9.8250405e+01
   1.1081000e+03   9.7348973e+01
   1.1081500e+03   9.6758609e+01
   1.1082000e+03   9.5559488e+01
   1.1082500e+03   9.4755839e+01
   1.1083000e+03   9.5248271e+01
   1.1083500e+03   9.6191492e+01
   1.1084000e+03   9.6610011e+01
   1.1084500e+03   9.7186845e+01
   1.1085000e+03   9.6407688e+01
   1.1085500e+03   9.5080263e+01
   1.1086000e+03   9.4395339e+01
   1.1086500e+03   9.4629894e+01
   1.1087000e+03   9.5822527e+01
   1.1087500e+03   9.7370611e+01
   1.1088000e+03   9.9414345e+01
   1.1088500e+03   1.0037558e+02
   1.1089000e+03   9.9884145e+01
   1.1089500e+03   9.8176578e+01
   1.1090000e+03   9.7009140e+01
   1.1090500e+03   9.6279973e+01
   1.1091000e+03   9.6591622e+01
   1.1091500e+03   9.7398969e+01
   1.1092000e+03   9.8131027e+01
   1.1092500e+03   9.9065766e+01
   1.1093000e+03   9.8743331e+01
   1.1093500e+03   9.7370309e+01
   1.1094000e+03   9.6296209e+01
   1.1094500e+03   9.6060114e+01
   1.1095000e+03   9.5978844e+01
   1.1095500e+03   9.6843648e+01
   1.1096000e+03   9.7411298e+01
   1.1096500e+03   9.7806103e+01
   1.1097000e+03   9.7720918e+01
   1.1097500e+03   9.7472747e+01
   1.1098000e+03   9.6213979e+01
   1.1098500e+03   9.6558280e+01
   1.1099000e+03   9.6927367e+01
   1.1099500e+03   9.7334235e+01
   1.1100000e+03   9.7513770e+01
   1.1100500e+03   9.7705759e+01
   1.1101000e+03   9.7066745e+01
   1.1101500e+03   9.6324876e+01
   1.1102000e+03   9.5419932e+01
   1.1102500e+03   9.4744193e+01
   1.1103000e+03   9.5243246e+01
   1.1103500e+03   9.6642447e+01
   1.1104000e+03   9.7012671e+01
   1.1104500e+03   9.7649005e+01
   1.1105000e+03   9.7440510e+01
   1.1105500e+03   9.6656025e+01
   1.1106000e+03   9.5609325e+01
   1.1106500e+03   9.5496103e+01
   1.1107000e+03   9.5607711e+01
   1.1107500e+03   9.6669077e+01
   1.1108000e+03   9.7323491e+01
   1.1108500e+03   9.7216243e+01
   1.1109000e+03   9.6750353e+01
   1.1109500e+03   9.6259646e+01
   1.1110000e+03   9.5218316e+01
   1.1110500e+03   9.4724366e+01
   1.1111000e+03   9.4836543e+01
   1.1111500e+03   9.5745853e+01
   1.1112000e+03   9.6771601e+01
   1.1112500e+03   9.7152993e+01
   1.1113000e+03   9.7243152e+01
   1.1113500e+03   9.6877502e+01
   1.1114000e+03   9.6421126e+01
   1.1114500e+03   9.6084542e+01
   1.1115000e+03   9.6656650e+01
   1.1115500e+03   9.7791408e+01
   1.1116000e+03   9.9115906e+01
   1.1116500e+03   1.0004713e+02
   1.1117000e+03   1.0002665e+02
   1.1117500e+03   9.9101373e+01
   1.1118000e+03   9.8252979e+01
   1.1118500e+03   9.7779350e+01
   1.1119000e+03   9.7696743e+01
   1.1119500e+03   9.7964116e+01
   1.1120000e+03   9.9075467e+01
   1.1120500e+03   9.9600288e+01
   1.1121000e+03   9.9351963e+01
   1.1121500e+03   9.8768692e+01
   1.1122000e+03   9.7920918e+01
   1.1122500e+03   9.7558029e+01
   1.1123000e+03   9.7589134e+01
   1.1123500e+03   9.8441637e+01
   1.1124000e+03   9.9038044e+01
   1.1124500e+03   9.9914484e+01
   1.1125000e+03   9.9944815e+01
   1.1125500e+03   9.9247769e+01
   1.1126000e+03   9.7664783e+01
   1.1126500e+03   9.6730070e+01
   1.1127000e+03   9.6953001e+01
   1.1127500e+03   9.7291165e+01
   1.1128000e+03   9.7699310e+01
   1.1128500e+03   9.8245712e+01
   1.1129000e+03   9.8351519e+01
   1.1129500e+03   9.7211842e+01
   1.1130000e+03   9.5974051e+01
   1.1130500e+03   9.5348768e+01
   1.1131000e+03   9.5447690e+01
   1.1131500e+03   9.6029967e+01
   1.1132000e+03   9.6895587e+01
   1.1132500e+03   9.7116599e+01
   1.1133000e+03   9.7223379e+01
   1.1133500e+03   9.6587881e+01
   1.1134000e+03   9.6024071e+01
   1.1134500e+03   9.4932178e+01
   1.1135000e+03   9.5373724e+01
   1.1135500e+03   9.6273113e+01
   1.1136000e+03   9.7673922e+01
   1.1136500e+03   9.8297136e+01
   1.1137000e+03   9.8538008e+01
   1.1137500e+03   9.8557138e+01
   1.1138000e+03   9.8142524e+01
   1.1138500e+03   9.7094599e+01
   1.1139000e+03   9.6517514e+01
   1.1139500e+03   9.6940617e+01
   1.1140000e+03   9.7330445e+01
   1.1140500e+03   9.7336417e+01
   1.1141000e+03   9.7399754e+01
   1.1141500e+03   9.7719591e+01
   1.1142000e+03   9.7431513e+01
   1.1142500e+03   9.6467526e+01
   1.1143000e+03   9.5777119e+01
   1.1143500e+03   9.5843841e+01
   1.1144000e+03   9.5741217e+01
   1.1144500e+03   9.5790155e+01
   1.1145000e+03   9.6010139e+01
   1.1145500e+03   9.5693332e+01
   1.1146000e+03   9.4550010e+01
   1.1146500e+03   9.3575101e+01
   1.1147000e+03   9.3445344e+01
   1.1147500e+03   9.3162810e+01
   1.1148000e+03   9.4387163e+01
   1.1148500e+03   9.6112203e+01
   1.1149000e+03   9.6852303e+01
   1.1149500e+03   9.6286219e+01
   1.1150000e+03   9.6029505e+01
   1.1150500e+03   9.5511385e+01
   1.1151000e+03   9.4768796e+01
   1.1151500e+03   9.4953071e+01
   1.1152000e+03   9.6411532e+01
   1.1152500e+03   9.7451141e+01
   1.1153000e+03   9.7414908e+01
   1.1153500e+03   9.6735239e+01
   1.1154000e+03   9.5834043e+01
   1.1154500e+03   9.4088105e+01
   1.1155000e+03   9.3278304e+01
   1.1155500e+03   9.3041611e+01
   1.1156000e+03   9.3900859e+01
   1.1156500e+03   9.4591234e+01
   1.1157000e+03   9.6311710e+01
   1.1157500e+03   9.6578604e+01
   1.1158000e+03   9.6698700e+01
   1.1158500e+03   9.6075512e+01
   1.1159000e+03   9.6008895e+01
   1.1159500e+03   9.5406364e+01
   1.1160000e+03   9.5872818e+01
   1.1160500e+03   9.6607663e+01
   1.1161000e+03   9.7801828e+01
   1.1161500e+03   9.8453897e+01
   1.1162000e+03   9.8646695e+01
   1.1162500e+03   9.7785520e+01
   1.1163000e+03   9.6691179e+01
   1.1163500e+03   9.5858633e+01
   1.1164000e+03   9.5603008e+01
   1.1164500e+03   9.6063133e+01
   1.1165000e+03   9.7311168e+01
   1.1165500e+03   9.8407026e+01
   1.1166000e+03   9.8822193e+01
   1.1166500e+03   9.8000914e+01
   1.1167000e+03   9.7152452e+01
   1.1167500e+03   9.6812902e+01
   1.1168000e+03   9.6754931e+01
   1.1168500e+03   9.7438838e+01
   1.1169000e+03   9.8561381e+01
   1.1169500e+03   9.9106056e+01
   1.1170000e+03   9.8891594e+01
   1.1170500e+03   9.8353961e+01
   1.1171000e+03   9.7120873e+01
   1.1171500e+03   9.6408001e+01
   1.1172000e+03   9.6566604e+01
   1.1172500e+03   9.7080233e+01
   1.1173000e+03   9.7427914e+01
   1.1173500e+03   9.8087645e+01
   1.1174000e+03   9.8102336e+01
   1.1174500e+03   9.6997069e+01
   1.1175000e+03   9.6084164e+01
   1.1175500e+03   9.5802562e+01
   1.1176000e+03   9.5631286e+01
   1.1176500e+03   9.5793343e+01
   1.1177000e+03   9.6093393e+01
   1.1177500e+03   9.6120121e+01
   1.1178000e+03   9.6193762e+01
   1.1178500e+03   9.5410410e+01
   1.1179000e+03   9.4729762e+01
   1.1179500e+03   9.4481666e+01
   1.1180000e+03   9.4515756e+01
   1.1180500e+03   9.4722972e+01
   1.1181000e+03   9.5923222e+01
   1.1181500e+03   9.6922342e+01
   1.1182000e+03   9.7290794e+01
   1.1182500e+03   9.7263094e+01
   1.1183000e+03   9.5686454e+01
   1.1183500e+03   9.4527344e+01
   1.1184000e+03   9.4047285e+01
   1.1184500e+03   9.4476321e+01
   1.1185000e+03   9.5332102e+01
   1.1185500e+03   9.7512199e+01
   1.1186000e+03   9.8624031e+01
   1.1186500e+03   9.8904087e+01
   1.1187000e+03   9.8423139e+01
   1.1187500e+03   9.7569729e+01
   1.1188000e+03   9.6632451e+01
   1.1188500e+03   9.6832079e+01
   1.1189000e+03   9.7101982e+01
   1.1189500e+03   9.8476714e+01
   1.1190000e+03   9.9182008e+01
   1.1190500e+03   9.9075168e+01
   1.1191000e+03   9.7900353e+01
   1.1191500e+03   9.7296916e+01
   1.1192000e+03   9.5878964e+01
   1.1192500e+03   9.5704450e+01
   1.1193000e+03   9.6261394e+01
   1.1193500e+03   9.7562525e+01
   1.1194000e+03   9.8296104e+01
   1.1194500e+03   9.8717870e+01
   1.1195000e+03   9.8166491e+01
   1.1195500e+03   9.7622067e+01
   1.1196000e+03   9.7012387e+01
   1.1196500e+03   9.6947763e+01
   1.1197000e+03   9.7520377e+01
   1.1197500e+03   9.8457570e+01
   1.1198000e+03   9.9034427e+01
   1.1198500e+03   9.9000428e+01
   1.1199000e+03   9.8643454e+01
   1.1199500e+03   9.7751719e+01
   1.1200000e+03   9.7294834e+01
   1.1200500e+03   9.7038098e+01
   1.1201000e+03   9.7868436e+01
   1.1201500e+03   9.8565770e+01
   1.1202000e+03   1.0009466e+02
   1.1202500e+03   1.0103763e+02
   1.1203000e+03   1.0124820e+02
   1.1203500e+03   9.9762383e+01
   1.1204000e+03   9.8688056e+01
   1.1204500e+03   9.7477047e+01
   1.1205000e+03   9.6527515e+01
   1.1205500e+03   9.6788065e+01
   1.1206000e+03   9.7998250e+01
   1.1206500e+03   9.8921985e+01
   1.1207000e+03   9.8602307e+01
   1.1207500e+03   9.8001052e+01
   1.1208000e+03   9.6181486e+01
   1.1208500e+03   9.5229355e+01
   1.1209000e+03   9.4669305e+01
   1.1209500e+03   9.5596702e+01
   1.1210000e+03   9.6370951e+01
   1.1210500e+03   9.7685314e+01
   1.1211000e+03   9.7625266e+01
   1.1211500e+03   9.7283645e+01
   1.1212000e+03   9.6468755e+01
   1.1212500e+03   9.5739149e+01
   1.1213000e+03   9.5662815e+01
   1.1213500e+03   9.6420143e+01
   1.1214000e+03   9.6987248e+01
   1.1214500e+03   9.7034358e+01
   1.1215000e+03   9.7368700e+01
   1.1215500e+03   9.7053444e+01
   1.1216000e+03   9.6473686e+01
   1.1216500e+03   9.6206479e+01
   1.1217000e+03   9.6562050e+01
   1.1217500e+03   9.7046623e+01
   1.1218000e+03   9.8418140e+01
   1.1218500e+03   9.9106952e+01
   1.1219000e+03   9.9584867e+01
   1.1219500e+03   9.9366300e+01
   1.1220000e+03   9.9292078e+01
   1.1220500e+03   9.8140709e+01
   1.1221000e+03   9.7786205e+01
   1.1221500e+03   9.7423794e+01
   1.1222000e+03   9.8047480e+01
   1.1222500e+03   9.8228544e+01
   1.1223000e+03   9.8237745e+01
   1.1223500e+03   9.8027807e+01
   1.1224000e+03   9.7906434e+01
   1.1224500e+03   9.7146108e+01
   1.1225000e+03   9.6421958e+01
   1.1225500e+03   9.6617231e+01
   1.1226000e+03   9.7281273e+01
   1.1226500e+03   9.8024753e+01
   1.1227000e+03   9.8804888e+01
   1.1227500e+03   9.8951046e+01
   1.1228000e+03   9.8748326e+01
   1.1228500e+03   9.8209328e+01
   1.1229000e+03   9.7827476e+01
   1.1229500e+03   9.6970943e+01
   1.1230000e+03   9.7473234e+01
   1.1230500e+03   9.8133414e+01
   1.1231000e+03   9.8988640e+01
   1.1231500e+03   9.9502573e+01
   1.1232000e+03   9.9419467e+01
   1.1232500e+03   9.8846053e+01
   1.1233000e+03   9.8031921e+01
   1.1233500e+03   9.7433402e+01
   1.1234000e+03   9.6956647e+01
   1.1234500e+03   9.7520594e+01
   1.1235000e+03   9.8296866e+01
   1.1235500e+03   9.8829415e+01
   1.1236000e+03   9.8426848e+01
   1.1236500e+03   9.7571289e+01
   1.1237000e+03   9.7089220e+01
   1.1237500e+03   9.6867538e+01
   1.1238000e+03   9.6512494e+01
   1.1238500e+03   9.7317210e+01
   1.1239000e+03   9.7761427e+01
   1.1239500e+03   9.8299022e+01
   1.1240000e+03   9.7629128e+01
   1.1240500e+03   9.6573382e+01
   1.1241000e+03   9.5145150e+01
   1.1241500e+03   9.4969275e+01
   1.1242000e+03   9.4740807e+01
   1.1242500e+03   9.4942067e+01
   1.1243000e+03   9.6365498e+01
   1.1243500e+03   9.7573499e+01
   1.1244000e+03   9.7843204e+01
   1.1244500e+03   9.7428316e+01
   1.1245000e+03   9.7078811e+01
   1.1245500e+03   9.6172040e+01
   1.1246000e+03   9.5604832e+01
   1.1246500e+03   9.5571068e+01
   1.1247000e+03   9.6279383e+01
   1.1247500e+03   9.7600624e+01
   1.1248000e+03   9.8325915e+01
   1.1248500e+03   9.7361035e+01
   1.1249000e+03   9.6555046e+01
   1.1249500e+03   9.4057187e+01
   1.1250000e+03   9.2859315e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_27C.dat <==
   1.0750500e+03   9.3031577e+01
   1.0751000e+03   9.4341980e+01
   1.0751500e+03   9.4725108e+01
   1.0752000e+03   9.5624575e+01
   1.0752500e+03   9.6329694e+01
   1.0753000e+03   9.6281488e+01
   1.0753500e+03   9.5990746e+01
   1.0754000e+03   9.5890116e+01
   1.0754500e+03   9.5547195e+01
   1.0755000e+03   9.4946868e+01
   1.0755500e+03   9.4875410e+01
   1.0756000e+03   9.5635112e+01
   1.0756500e+03   9.5934221e+01
   1.0757000e+03   9.5421144e+01
   1.0757500e+03   9.4744659e+01
   1.0758000e+03   9.4430451e+01
   1.0758500e+03   9.4372750e+01
   1.0759000e+03   9.4288125e+01
   1.0759500e+03   9.5093683e+01
   1.0760000e+03   9.6344991e+01
   1.0760500e+03   9.6813207e+01
   1.0761000e+03   9.5902587e+01
   1.0761500e+03   9.5221669e+01
   1.0762000e+03   9.4684819e+01
   1.0762500e+03   9.4582696e+01
   1.0763000e+03   9.4715811e+01
   1.0763500e+03   9.5308682e+01
   1.0764000e+03   9.5940590e+01
   1.0764500e+03   9.6045412e+01
   1.0765000e+03   9.5147895e+01
   1.0765500e+03   9.4668384e+01
   1.0766000e+03   9.4748202e+01
   1.0766500e+03   9.4772873e+01
   1.0767000e+03   9.4622858e+01
   1.0767500e+03   9.4564856e+01
   1.0768000e+03   9.4546909e+01
   1.0768500e+03   9.4256662e+01
   1.0769000e+03   9.3591056e+01
   1.0769500e+03   9.3195809e+01
   1.0770000e+03   9.3655919e+01
   1.0770500e+03   9.4308535e+01
   1.0771000e+03   9.4379974e+01
   1.0771500e+03   9.4888954e+01
   1.0772000e+03   9.5606944e+01
   1.0772500e+03   9.5749691e+01
   1.0773000e+03   9.5091553e+01
   1.0773500e+03   9.4988887e+01
   1.0774000e+03   9.5221486e+01
   1.0774500e+03   9.5542143e+01
   1.0775000e+03   9.5625201e+01
   1.0775500e+03   9.5665454e+01
   1.0776000e+03   9.5690534e+01
   1.0776500e+03   9.5182553e+01
   1.0777000e+03   9.4155386e+01
   1.0777500e+03   9.3782800e+01
   1.0778000e+03   9.4348201e+01
   1.0778500e+03   9.5142934e+01
   1.0779000e+03   9.5291508e+01
   1.0779500e+03   9.5321278e+01
   1.0780000e+03   9.5076736e+01
   1.0780500e+03   9.4213671e+01
   1.0781000e+03   9.2898974e+01
   1.0781500e+03   9.2559151e+01
   1.0782000e+03   9.2988495e+01
   1.0782500e+03   9.3616998e+01
   1.0783000e+03   9.3776614e+01
   1.0783500e+03   9.3926331e+01
   1.0784000e+03   9.4111938e+01
   1.0784500e+03   9.4235898e+01
   1.0785000e+03   9.3912564e+01
   1.0785500e+03   9.4166580e+01
   1.0786000e+03   9.4846352e+01
   1.0786500e+03   9.5327289e+01
   1.0787000e+03   9.4779186e+01
   1.0787500e+03   9.4401681e+01
   1.0788000e+03   9.4292163e+01
   1.0788500e+03   9.3857933e+01
   1.0789000e+03   9.3268277e+01
   1.0789500e+03   9.3247347e+01
   1.0790000e+03   9.3526831e+01
   1.0790500e+03   9.3368220e+01
   1.0791000e+03   9.2626898e+01
   1.0791500e+03   9.1710838e+01
   1.0792000e+03   9.1072529e+01
   1.0792500e+03   9.0649929e+01
   1.0793000e+03   9.0618643e+01
   1.0793500e+03   9.1476347e+01
   1.0794000e+03   9.2750212e+01
   1.0794500e+03   9.3861883e+01
   1.0795000e+03   9.3806578e+01
   1.0795500e+03   9.3462111e+01
   1.0796000e+03   9.3273409e+01
   1.0796500e+03   9.3393273e+01
   1.0797000e+03   9.3894499e+01
   1.0797500e+03   9.4976563e+01
   1.0798000e+03   9.6034346e+01
   1.0798500e+03   9.6653299e+01
   1.0799000e+03   9.6269643e+01
   1.0799500e+03   9.5342774e+01
   1.0800000e+03   9.4716239e+01
   1.0800500e+03   9.4616918e+01
   1.0801000e+03   9.4293993e+01
   1.0801500e+03   9.4440032e+01
   1.0802000e+03   9.4695287e+01
   1.0802500e+03   9.4711323e+01
   1.0803000e+03   9.3938449e+01
   1.0803500e+03   9.3429444e+01
   1.0804000e+03   9.3201853e+01
   1.0804500e+03   9.3802205e+01
   1.0805000e+03   9.4243679e+01
   1.0805500e+03   9.4409506e+01
   1.0806000e+03   9.4593656e+01
   1.0806500e+03   9.4696531e+01
   1.0807000e+03   9.3931275e+01
   1.0807500e+03   9.2952970e+01
   1.0808000e+03   9.2884893e+01
   1.0808500e+03   9.3321555e+01
   1.0809000e+03   9.3256474e+01
   1.0809500e+03   9.3005046e+01
   1.0810000e+03   9.3121411e+01
   1.0810500e+03   9.3255577e+01
   1.0811000e+03   9.2665293e+01
   1.0811500e+03   9.2403752e+01
   1.0812000e+03   9.2869738e+01
   1.0812500e+03   9.3742393e+01
   1.0813000e+03   9.4170675e+01
   1.0813500e+03   9.4451126e+01
   1.0814000e+03   9.4715699e+01
   1.0814500e+03   9.4869955e+01
   1.0815000e+03   9.4376668e+01
   1.0815500e+03   9.4185062e+01
   1.0816000e+03   9.4503143e+01
   1.0816500e+03   9.5526818e+01
   1.0817000e+03   9.6313050e+01
   1.0817500e+03   9.6825660e+01
   1.0818000e+03   9.7081578e+01
   1.0818500e+03   9.7133034e+01
   1.0819000e+03   9.6666581e+01
   1.0819500e+03   9.5875990e+01
   1.0820000e+03   9.5824469e+01
   1.0820500e+03   9.6238923e+01
   1.0821000e+03   9.6455116e+01
   1.0821500e+03   9.5920453e+01
   1.0822000e+03   9.5217697e+01
   1.0822500e+03   9.4675672e+01
   1.0823000e+03   9.3833804e+01
   1.0823500e+03   9.3074922e+01
   1.0824000e+03   9.2958885e+01
   1.0824500e+03   9.3464767e+01
   1.0825000e+03   9.3679975e+01
   1.0825500e+03   9.3045638e+01
   1.0826000e+03   9.2545581e+01
   1.0826500e+03   9.2458312e+01
   1.0827000e+03   9.2419058e+01
   1.0827500e+03   9.1952708e+01
   1.0828000e+03   9.2449197e+01
   1.0828500e+03   9.3360121e+01
   1.0829000e+03   9.4186069e+01
   1.0829500e+03   9.4148199e+01
   1.0830000e+03   9.4369635e+01
   1.0830500e+03   9.4618409e+01
   1.0831000e+03   9.4835224e+01
   1.0831500e+03   9.4454192e+01
   1.0832000e+03   9.4405605e+01
   1.0832500e+03   9.5101564e+01
   1.0833000e+03   9.5380711e+01
   1.0833500e+03   9.4506298e+01
   1.0834000e+03   9.3744603e+01
   1.0834500e+03   9.3832543e+01
   1.0835000e+03   9.3363074e+01
   1.0835500e+03   9.3095194e+01
   1.0836000e+03   9.3550926e+01
   1.0836500e+03   9.4339713e+01
   1.0837000e+03   9.4916750e+01
   1.0837500e+03   9.4821868e+01
   1.0838000e+03   9.4293254e+01
   1.0838500e+03   9.4169203e+01
   1.0839000e+03   9.4331711e+01
   1.0839500e+03   9.4021438e+01
   1.0840000e+03   9.3943710e+01
   1.0840500e+03   9.4541540e+01
   1.0841000e+03   9.4909823e+01
   1.0841500e+03   9.4200462e+01
   1.0842000e+03   9.3398501e+01
   1.0842500e+03   9.3391924e+01
   1.0843000e+03   9.3410093e+01
   1.0843500e+03   9.3259410e+01
   1.0844000e+03   9.3428519e+01
   1.0844500e+03   9.3783803e+01
   1.0845000e+03   9.3873863e+01
   1.0845500e+03   9.3738237e+01
   1.0846000e+03   9.3350827e+01
   1.0846500e+03   9.3492457e+01
   1.0847000e+03   9.4137397e+01
   1.0847500e+03   9.4570006e+01
   1.0848000e+03   9.4786649e+01
   1.0848500e+03   9.5138513e+01
   1.0849000e+03   9.5350318e+01
   1.0849500e+03   9.5177203e+01
   1.0850000e+03   9.4542503e+01
   1.0850500e+03   9.4288681e+01
   1.0851000e+03   9.4659456e+01
   1.0851500e+03   9.4959953e+01
   1.0852000e+03   9.4788815e+01
   1.0852500e+03   9.5031047e+01
   1.0853000e+03   9.5560432e+01
   1.0853500e+03   9.5391406e+01
   1.0854000e+03   9.4958142e+01
   1.0854500e+03   9.4916925e+01
   1.0855000e+03   9.5501096e+01
   1.0855500e+03   9.5775025e+01
   1.0856000e+03   9.5622658e+01
   1.0856500e+03   9.5751931e+01
   1.0857000e+03   9.6426471e+01
   1.0857500e+03   9.6280868e+01
   1.0858000e+03   9.5638895e+01
   1.0858500e+03   9.5979695e+01
   1.0859000e+03   9.6626059e+01
   1.0859500e+03   9.6800241e+01
   1.0860000e+03   9.6620267e+01
   1.0860500e+03   9.6745344e+01
   1.0861000e+03   9.6394663e+01
   1.0861500e+03   9.6278031e+01
   1.0862000e+03   9.5694077e+01
   1.0862500e+03   9.5676467e+01
   1.0863000e+03   9.6194596e+01
   1.0863500e+03   9.6706712e+01
   1.0864000e+03   9.6458984e+01
   1.0864500e+03   9.6341842e+01
   1.0865000e+03   9.6246011e+01
   1.0865500e+03   9.6187931e+01
   1.0866000e+03   9.6091281e+01
   1.0866500e+03   9.5569378e+01
   1.0867000e+03   9.5653850e+01
   1.0867500e+03   9.5948265e+01
   1.0868000e+03   9.5383297e+01
   1.0868500e+03   9.4557937e+01
   1.0869000e+03   9.4625971e+01
   1.0869500e+03   9.4857174e+01
   1.0870000e+03   9.4762026e+01
   1.0870500e+03   9.5032735e+01
   1.0871000e+03   9.5510088e+01
   1.0871500e+03   9.6132896e+01
   1.0872000e+03   9.5877110e+01
   1.0872500e+03   9.4913245e+01
   1.0873000e+03   9.4302857e+01
   1.0873500e+03   9.4361102e+01
   1.0874000e+03   9.4007569e+01
   1.0874500e+03   9.3761289e+01
   1.0875000e+03   9.4317159e+01
   1.0875500e+03   9.4957721e+01
   1.0876000e+03   9.5102997e+01
   1.0876500e+03   9.4759808e+01
   1.0877000e+03   9.4420527e+01
   1.0877500e+03   9.4627059e+01
   1.0878000e+03   9.4709469e+01
   1.0878500e+03   9.4445510e+01
   1.0879000e+03   9.4632307e+01
   1.0879500e+03   9.5140819e+01
   1.0880000e+03   9.5145033e+01
   1.0880500e+03   9.4444685e+01
   1.0881000e+03   9.4183207e+01
   1.0881500e+03   9.4276907e+01
   1.0882000e+03   9.5048245e+01
   1.0882500e+03   9.5147610e+01
   1.0883000e+03   9.5378340e+01
   1.0883500e+03   9.5857796e+01
   1.0884000e+03   9.6228491e+01
   1.0884500e+03   9.5419804e+01
   1.0885000e+03   9.5056966e+01
   1.0885500e+03   9.5417581e+01
   1.0886000e+03   9.5686758e+01
   1.0886500e+03   9.5614108e+01
   1.0887000e+03   9.5646982e+01
   1.0887500e+03   9.5877407e+01
   1.0888000e+03   9.5542175e+01
   1.0888500e+03   9.5065212e+01
   1.0889000e+03   9.4467370e+01
   1.0889500e+03   9.4482286e+01
   1.0890000e+03   9.5006489e+01
   1.0890500e+03   9.5523473e+01
   1.0891000e+03   9.5376376e+01
   1.0891500e+03   9.5726218e+01
   1.0892000e+03   9.5929316e+01
   1.0892500e+03   9.5365197e+01
   1.0893000e+03   9.4568831e+01
   1.0893500e+03   9.4510878e+01
   1.0894000e+03   9.4845627e+01
   1.0894500e+03   9.5037812e+01
   1.0895000e+03   9.5062343e+01
   1.0895500e+03   9.5430201e+01
   1.0896000e+03   9.5471353e+01
   1.0896500e+03   9.5121058e+01
   1.0897000e+03   9.4703348e+01
   1.0897500e+03   9.4674400e+01
   1.0898000e+03   9.5024714e+01
   1.0898500e+03   9.5592386e+01
   1.0899000e+03   9.5574092e+01
   1.0899500e+03   9.4943540e+01
   1.0900000e+03   9.4598433e+01
   1.0900500e+03   9.4026623e+01
   1.0901000e+03   9.3105113e+01
   1.0901500e+03   9.2539560e+01
   1.0902000e+03   9.3188423e+01
   1.0902500e+03   9.3968862e+01
   1.0903000e+03   9.4216749e+01
   1.0903500e+03   9.4233831e+01
   1.0904000e+03   9.4660357e+01
   1.0904500e+03   9.4686073e+01
   1.0905000e+03   9.3937763e+01
   1.0905500e+03   9.3264847e+01
   1.0906000e+03   9.3488557e+01
   1.0906500e+03   9.3634369e+01
   1.0907000e+03   9.3084489e+01
   1.0907500e+03   9.3009532e+01
   1.0908000e+03   9.3207425e+01
   1.0908500e+03   9.3132397e+01
   1.0909000e+03   9.2834711e+01
   1.0909500e+03   9.2919232e+01
   1.0910000e+03   9.3081229e+01
   1.0910500e+03   9.3484562e+01
   1.0911000e+03   9.3582347e+01
   1.0911500e+03   9.3324813e+01
   1.0912000e+03   9.3054014e+01
   1.0912500e+03   9.2882540e+01
   1.0913000e+03   9.2405858e+01
   1.0913500e+03   9.2191969e+01
   1.0914000e+03   9.2510494e+01
   1.0914500e+03   9.3274042e+01
   1.0915000e+03   9.3613160e+01
   1.0915500e+03   9.3700072e+01
   1.0916000e+03   9.3876057e+01
   1.0916500e+03   9.4014181e+01
   1.0917000e+03   9.4062056e+01
   1.0917500e+03   9.4137125e+01
   1.0918000e+03   9.4444184e+01
   1.0918500e+03   9.4820250e+01
   1.0919000e+03   9.5087478e+01
   1.0919500e+03   9.4801504e+01
   1.0920000e+03   9.4307182e+01
   1.0920500e+03   9.4105909e+01
   1.0921000e+03   9.4309743e+01
   1.0921500e+03   9.3893371e+01
   1.0922000e+03   9.3945161e+01
   1.0922500e+03   9.4495520e+01
   1.0923000e+03   9.4887823e+01
   1.0923500e+03   9.4162661e+01
   1.0924000e+03   9.3466148e+01
   1.0924500e+03   9.2943682e+01
   1.0925000e+03   9.2563748e+01
   1.0925500e+03   9.2477184e+01
   1.0926000e+03   9.2596667e+01
   1.0926500e+03   9.3582948e+01
   1.0927000e+03   9.4156222e+01
   1.0927500e+03   9.4119995e+01
   1.0928000e+03   9.3461005e+01
   1.0928500e+03   9.3096285e+01
   1.0929000e+03   9.3157718e+01
   1.0929500e+03   9.3907275e+01
   1.0930000e+03   9.4711275e+01
   1.0930500e+03   9.5433151e+01
   1.0931000e+03   9.5888796e+01
   1.0931500e+03   9.5421491e+01
   1.0932000e+03   9.4330314e+01
   1.0932500e+03   9.3452125e+01
   1.0933000e+03   9.3219012e+01
   1.0933500e+03   9.3691169e+01
   1.0934000e+03   9.3567528e+01
   1.0934500e+03   9.3133284e+01
   1.0935000e+03   9.2832614e+01
   1.0935500e+03   9.2447471e+01
   1.0936000e+03   9.1077949e+01
   1.0936500e+03   9.0561385e+01
   1.0937000e+03   9.0971386e+01
   1.0937500e+03   9.1816370e+01
   1.0938000e+03   9.1960563e+01
   1.0938500e+03   9.1887865e+01
   1.0939000e+03   9.1587873e+01
   1.0939500e+03   9.0833761e+01
   1.0940000e+03   8.9619972e+01
   1.0940500e+03   8.9068845e+01
   1.0941000e+03   8.9629771e+01
   1.0941500e+03   9.0864603e+01
   1.0942000e+03   9.1585788e+01
   1.0942500e+03   9.1745149e+01
   1.0943000e+03   9.1407250e+01
   1.0943500e+03   9.1036652e+01
   1.0944000e+03   9.0120068e+01
   1.0944500e+03   8.9306809e+01
   1.0945000e+03   8.9494351e+01
   1.0945500e+03   9.0391731e+01
   1.0946000e+03   9.0814522e+01
   1.0946500e+03   9.0378431e+01
   1.0947000e+03   9.0149199e+01
   1.0947500e+03   8.9704700e+01
   1.0948000e+03   8.8996744e+01
   1.0948500e+03   8.8724296e+01
   1.0949000e+03   8.9490644e+01
   1.0949500e+03   9.0619557e+01
   1.0950000e+03   9.1213349e+01
   1.0950500e+03   9.0829028e+01
   1.0951000e+03   8.9869006e+01
   1.0951500e+03   8.9048152e+01
   1.0952000e+03   8.8363781e+01
   1.0952500e+03   8.8207221e+01
   1.0953000e+03   8.8818199e+01
   1.0953500e+03   8.9788938e+01
   1.0954000e+03   9.0480239e+01
   1.0954500e+03   9.0319074e+01
   1.0955000e+03   8.9513497e+01
   1.0955500e+03   8.8725565e+01
   1.0956000e+03   8.8588971e+01
   1.0956500e+03   8.8087388e+01
   1.0957000e+03   8.8117745e+01
   1.0957500e+03   8.8520593e+01
   1.0958000e+03   8.8902645e+01
   1.0958500e+03   8.8261311e+01
   1.0959000e+03   8.7288989e+01
   1.0959500e+03   8.6756273e+01
   1.0960000e+03   8.6502354e+01
   1.0960500e+03   8.6767175e+01
   1.0961000e+03   8.7070131e+01
   1.0961500e+03   8.7756594e+01
   1.0962000e+03   8.8037619e+01
   1.0962500e+03   8.7997327e+01
   1.0963000e+03   8.6759576e+01
   1.0963500e+03   8.5937943e+01
   1.0964000e+03   8.5645567e+01
   1.0964500e+03   8.5591521e+01
   1.0965000e+03   8.5210439e+01
   1.0965500e+03   8.5506801e+01
   1.0966000e+03   8.5473328e+01
   1.0966500e+03   8.5005656e+01
   1.0967000e+03   8.3283767e+01
   1.0967500e+03   8.2233225e+01
   1.0968000e+03   8.2073562e+01
   1.0968500e+03   8.2713417e+01
   1.0969000e+03   8.3249514e+01
   1.0969500e+03   8.4542833e+01
   1.0970000e+03   8.5357146e+01
   1.0970500e+03   8.5090431e+01
   1.0971000e+03   8.3964109e+01
   1.0971500e+03   8.3146299e+01
   1.0972000e+03   8.3233983e+01
   1.0972500e+03   8.3793260e+01
   1.0973000e+03   8.4466493e+01
   1.0973500e+03   8.5258487e+01
   1.0974000e+03   8.5289453e+01
   1.0974500e+03   8.4407246e+01
   1.0975000e+03   8.3070850e+01
   1.0975500e+03   8.1692073e+01
   1.0976000e+03   8.1097531e+01
   1.0976500e+03   8.1485161e+01
   1.0977000e+03   8.2333195e+01
   1.0977500e+03   8.2747983e+01
   1.0978000e+03   8.2748142e+01
   1.0978500e+03   8.2169221e+01
   1.0979000e+03   8.1188429e+01
   1.0979500e+03   7.9862172e+01
   1.0980000e+03   7.9241314e+01
   1.0980500e+03   7.9863946e+01
   1.0981000e+03   8.1007291e+01
   1.0981500e+03   8.1170809e+01
   1.0982000e+03   8.0518635e+01
   1.0982500e+03   7.9816280e+01
   1.0983000e+03   7.8556185e+01
   1.0983500e+03   7.7274292e+01
   1.0984000e+03   7.7827608e+01
   1.0984500e+03   7.9214195e+01
   1.0985000e+03   8.0599366e+01
   1.0985500e+03   8.1647517e+01
   1.0986000e+03   8.0807340e+01
   1.0986500e+03   7.9224512e+01
   1.0987000e+03   7.7987247e+01
   1.0987500e+03   7.7601710e+01
   1.0988000e+03   7.7300872e+01
   1.0988500e+03   7.8832592e+01
   1.0989000e+03   8.0112007e+01
   1.0989500e+03   8.0736046e+01
   1.0990000e+03   7.9680422e+01
   1.0990500e+03   7.8585012e+01
   1.0991000e+03   7.7671095e+01
   1.0991500e+03   7.7970839e+01
   1.0992000e+03   7.9148730e+01
   1.0992500e+03   8.1009313e+01
   1.0993000e+03   8.2745018e+01
   1.0993500e+03   8.3530654e+01
   1.0994000e+03   8.2917897e+01
   1.0994500e+03   8.1634366e+01
   1.0995000e+03   8.1483179e+01
   1.0995500e+03   8.2843902e+01
   1.0996000e+03   8.5341230e+01
   1.0996500e+03   8.7252353e+01
   1.0997000e+03   8.8912053e+01
   1.0997500e+03   8.9481796e+01
   1.0998000e+03   8.8386423e+01
   1.0998500e+03   8.6806992e+01
   1.0999000e+03   8.6568659e+01
   1.0999500e+03   8.7819765e+01
   1.1000000e+03   8.9453892e+01
   1.1000500e+03   9.0880946e+01
   1.1001000e+03   9.1603093e+01
   1.1001500e+03   9.1605750e+01
   1.1002000e+03   9.0467585e+01
   1.1002500e+03   8.9201689e+01
   1.1003000e+03   8.9229600e+01
   1.1003500e+03   9.0260242e+01
   1.1004000e+03   9.2194207e+01
   1.1004500e+03   9.3698727e+01
   1.1005000e+03   9.3772785e+01
   1.1005500e+03   9.2868072e+01
   1.1006000e+03   9.1599246e+01
   1.1006500e+03   9.0225399e+01
   1.1007000e+03   8.9806215e+01
   1.1007500e+03   9.1374790e+01
   1.1008000e+03   9.3849290e+01
   1.1008500e+03   9.5776168e+01
   1.1009000e+03   9.6439128e+01
   1.1009500e+03   9.6326865e+01
   1.1010000e+03   9.5408101e+01
   1.1010500e+03   9.4402545e+01
   1.1011000e+03   9.4276084e+01
   1.1011500e+03   9.5030883e+01
   1.1012000e+03   9.6412078e+01
   1.1012500e+03   9.7400704e+01
   1.1013000e+03   9.7207027e+01
   1.1013500e+03   9.5892982e+01
   1.1014000e+03   9.4830607e+01
   1.1014500e+03   9.4129715e+01
   1.1015000e+03   9.4418400e+01
   1.1015500e+03   9.5553096e+01
   1.1016000e+03   9.6976228e+01
   1.1016500e+03   9.8401768e+01
   1.1017000e+03   9.8374474e+01
   1.1017500e+03   9.7165724e+01
   1.1018000e+03   9.5824452e+01
   1.1018500e+03   9.5391269e+01
   1.1019000e+03   9.5697968e+01
   1.1019500e+03   9.6186449e+01
   1.1020000e+03   9.7494357e+01
   1.1020500e+03   9.8777859e+01
   1.1021000e+03   9.8988346e+01
   1.1021500e+03   9.7403866e+01
   1.1022000e+03   9.6130583e+01
   1.1022500e+03   9.5408381e+01
   1.1023000e+03   9.5441185e+01
   1.1023500e+03   9.6180481e+01
   1.1024000e+03   9.7210265e+01
   1.1024500e+03   9.8243910e+01
   1.1025000e+03   9.8766924e+01
   1.1025500e+03   9.8180495e+01
   1.1026000e+03   9.6335387e+01
   1.1026500e+03   9.5745936e+01
   1.1027000e+03   9.6147903e+01
   1.1027500e+03   9.6331804e+01
   1.1028000e+03   9.6620193e+01
   1.1028500e+03   9.7545266e+01
   1.1029000e+03   9.7259344e+01
   1.1029500e+03   9.6323496e+01
   1.1030000e+03   9.5106187e+01
   1.1030500e+03   9.4398950e+01
   1.1031000e+03   9.4558774e+01
   1.1031500e+03   9.5859919e+01
   1.1032000e+03   9.6520237e+01
   1.1032500e+03   9.6775381e+01
   1.1033000e+03   9.6921482e+01
   1.1033500e+03   9.6025757e+01
   1.1034000e+03   9.4541018e+01
   1.1034500e+03   9.3894244e+01
   1.1035000e+03   9.4995097e+01
   1.1035500e+03   9.5906222e+01
   1.1036000e+03   9.7285687e+01
   1.1036500e+03   9.8077508e+01
   1.1037000e+03   9.7918720e+01
   1.1037500e+03   9.6862416e+01
   1.1038000e+03   9.6129854e+01
   1.1038500e+03   9.5790638e+01
   1.1039000e+03   9.6024590e+01
   1.1039500e+03   9.7314321e+01
   1.1040000e+03   9.8425014e+01
   1.1040500e+03   9.9182317e+01
   1.1041000e+03   9.8233891e+01
   1.1041500e+03   9.7196174e+01
   1.1042000e+03   9.5995966e+01
   1.1042500e+03   9.5249610e+01
   1.1043000e+03   9.4361744e+01
   1.1043500e+03   9.5477098e+01
   1.1044000e+03   9.6686192e+01
   1.1044500e+03   9.7167699e+01
   1.1045000e+03   9.6047012e+01
   1.1045500e+03   9.5516957e+01
   1.1046000e+03   9.4749656e+01
   1.1046500e+03   9.3802630e+01
   1.1047000e+03   9.3910867e+01
   1.1047500e+03   9.5201087e+01
   1.1048000e+03   9.6251255e+01
   1.1048500e+03   9.6155143e+01
   1.1049000e+03   9.5684263e+01
   1.1049500e+03   9.4539477e+01
   1.1050000e+03   9.3527544e+01
   1.1050500e+03   9.2902776e+01
   1.1051000e+03   9.3236019e+01
   1.1051500e+03   9.4581310e+01
   1.1052000e+03   9.6206592e+01
   1.1052500e+03   9.7395636e+01
   1.1053000e+03   9.7523613e+01
   1.1053500e+03   9.7132939e+01
   1.1054000e+03   9.6245984e+01
   1.1054500e+03   9.6148386e+01
   1.1055000e+03   9.6172531e+01
   1.1055500e+03   9.6979235e+01
   1.1056000e+03   9.7543630e+01
   1.1056500e+03   9.8194257e+01
   1.1057000e+03   9.7575848e+01
   1.1057500e+03   9.6381124e+01
   1.1058000e+03   9.5225855e+01
   1.1058500e+03   9.5188530e+01
   1.1059000e+03   9.5579467e+01
   1.1059500e+03   9.5994651e+01
   1.1060000e+03   9.6967750e+01
   1.1060500e+03   9.7306758e+01
   1.1061000e+03   9.6515311e+01
   1.1061500e+03   9.4928583e+01
   1.1062000e+03   9.3916572e+01
   1.1062500e+03   9.3551777e+01
   1.1063000e+03   9.4014963e+01
   1.1063500e+03   9.5322155e+01
   1.1064000e+03   9.6242849e+01
   1.1064500e+03   9.6842216e+01
   1.1065000e+03   9.6679212e+01
   1.1065500e+03   9.6151036e+01
   1.1066000e+03   9.5573460e+01
   1.1066500e+03   9.5435649e+01
   1.1067000e+03   9.5974580e+01
   1.1067500e+03   9.7101753e+01
   1.1068000e+03   9.8127216e+01
   1.1068500e+03   9.7829846e+01
   1.1069000e+03   9.7770800e+01
   1.1069500e+03   9.7038134e+01
   1.1070000e+03   9.6171266e+01
   1.1070500e+03   9.5223614e+01
   1.1071000e+03   9.5799451e+01
   1.1071500e+03   9.6973031e+01
   1.1072000e+03   9.8183180e+01
   1.1072500e+03   9.8349143e+01
   1.1073000e+03   9.8270628e+01
   1.1073500e+03   9.8010614e+01
   1.1074000e+03   9.6871098e+01
   1.1074500e+03   9.5566004e+01
   1.1075000e+03   9.5674426e+01
   1.1075500e+03   9.6647239e+01
   1.1076000e+03   9.7638424e+01
   1.1076500e+03   9.7668411e+01
   1.1077000e+03   9.7177384e+01
   1.1077500e+03   9.6618883e+01
   1.1078000e+03   9.6287217e+01
   1.1078500e+03   9.5425232e+01
   1.1079000e+03   9.5730336e+01
   1.1079500e+03   9.7284360e+01
   1.1080000e+03   9.8579033e+01
   1.1080500e+03   9.8492802e+01
   1.1081000e+03   9.7867769e+01
   1.1081500e+03   9.7162681e+01
   1.1082000e+03   9.6345243e+01
   1.1082500e+03   9.5571662e+01
   1.1083000e+03   9.5478430e+01
   1.1083500e+03   9.6284281e+01
   1.1084000e+03   9.7381043e+01
   1.1084500e+03   9.7815392e+01
   1.1085000e+03   9.7388398e+01
   1.1085500e+03   9.6635447e+01
   1.1086000e+03   9.6150133e+01
   1.1086500e+03   9.6368199e+01
   1.1087000e+03   9.6334332e+01
   1.1087500e+03   9.6628978e+01
   1.1088000e+03   9.7758375e+01
   1.1088500e+03   9.8395654e+01
   1.1089000e+03   9.7499400e+01
   1.1089500e+03   9.6515225e+01
   1.1090000e+03   9.5970884e+01
   1.1090500e+03   9.5275369e+01
   1.1091000e+03   9.4645214e+01
   1.1091500e+03   9.4703683e+01
   1.1092000e+03   9.5648735e+01
   1.1092500e+03   9.5675290e+01
   1.1093000e+03   9.5778591e+01
   1.1093500e+03   9.5423098e+01
   1.1094000e+03   9.4858683e+01
   1.1094500e+03   9.4393441e+01
   1.1095000e+03   9.5019931e+01
   1.1095500e+03   9.5560750e+01
   1.1096000e+03   9.6703103e+01
   1.1096500e+03   9.7630431e+01
   1.1097000e+03   9.7748292e+01
   1.1097500e+03   9.7229517e+01
   1.1098000e+03   9.6308458e+01
   1.1098500e+03   9.5145894e+01
   1.1099000e+03   9.4775906e+01
   1.1099500e+03   9.5282542e+01
   1.1100000e+03   9.6184159e+01
   1.1100500e+03   9.6913545e+01
   1.1101000e+03   9.7950213e+01
   1.1101500e+03   9.8374149e+01
   1.1102000e+03   9.8128654e+01
   1.1102500e+03   9.7363899e+01
   1.1103000e+03   9.7392694e+01
   1.1103500e+03   9.7236998e+01
   1.1104000e+03   9.7125781e+01
   1.1104500e+03   9.7260872e+01
   1.1105000e+03   9.7563205e+01
   1.1105500e+03   9.7684315e+01
   1.1106000e+03   9.7379857e+01
   1.1106500e+03   9.7043048e+01
   1.1107000e+03   9.6811745e+01
   1.1107500e+03   9.7349712e+01
   1.1108000e+03   9.7783986e+01
   1.1108500e+03   9.8186113e+01
   1.1109000e+03   9.8219538e+01
   1.1109500e+03   9.8593194e+01
   1.1110000e+03   9.8434759e+01
   1.1110500e+03   9.8167204e+01
   1.1111000e+03   9.8578083e+01
   1.1111500e+03   9.9485394e+01
   1.1112000e+03   1.0029639e+02
   1.1112500e+03   1.0075287e+02
   1.1113000e+03   1.0031043e+02
   1.1113500e+03   9.9482720e+01
   1.1114000e+03   9.8844261e+01
   1.1114500e+03   9.7867329e+01
   1.1115000e+03   9.6918543e+01
   1.1115500e+03   9.7292116e+01
   1.1116000e+03   9.8704054e+01
   1.1116500e+03   9.9924642e+01
   1.1117000e+03   1.0015923e+02
   1.1117500e+03   1.0063598e+02
   1.1118000e+03   1.0013031e+02
   1.1118500e+03   9.9298158e+01
   1.1119000e+03   9.7949351e+01
   1.1119500e+03   9.8101212e+01
   1.1120000e+03   9.8346276e+01
   1.1120500e+03   9.8889596e+01
   1.1121000e+03   9.8652446e+01
   1.1121500e+03   9.8254878e+01
   1.1122000e+03   9.7069794e+01
   1.1122500e+03   9.6517941e+01
   1.1123000e+03   9.6406390e+01
   1.1123500e+03   9.6068577e+01
   1.1124000e+03   9.6698898e+01
   1.1124500e+03   9.7779082e+01
   1.1125000e+03   9.8058682e+01
   1.1125500e+03   9.7342917e+01
   1.1126000e+03   9.6890843e+01
   1.1126500e+03   9.6260860e+01
   1.1127000e+03   9.5329097e+01
   1.1127500e+03   9.4972319e+01
   1.1128000e+03   9.4840564e+01
   1.1128500e+03   9.5589367e+01
   1.1129000e+03   9.6004000e+01
   1.1129500e+03   9.6394390e+01
   1.1130000e+03   9.5437092e+01
   1.1130500e+03   9.5171873e+01
   1.1131000e+03   9.4921484e+01
   1.1131500e+03   9.4901428e+01
   1.1132000e+03   9.4815319e+01
   1.1132500e+03   9.5844749e+01
   1.1133000e+03   9.6760541e+01
   1.1133500e+03   9.6947254e+01
   1.1134000e+03   9.6678973e+01
   1.1134500e+03   9.5716282e+01
   1.1135000e+03   9.5059337e+01
   1.1135500e+03   9.5315322e+01
   1.1136000e+03   9.5428819e+01
   1.1136500e+03   9.5364616e+01
   1.1137000e+03   9.6565562e+01
   1.1137500e+03   9.7461999e+01
   1.1138000e+03   9.7598955e+01
   1.1138500e+03   9.7229811e+01
   1.1139000e+03   9.7306721e+01
   1.1139500e+03   9.7411879e+01
   1.1140000e+03   9.8110903e+01
   1.1140500e+03   9.8045881e+01
   1.1141000e+03   9.8266257e+01
   1.1141500e+03   9.8670540e+01
   1.1142000e+03   9.8775243e+01
   1.1142500e+03   9.7426880e+01
   1.1143000e+03   9.6407921e+01
   1.1143500e+03   9.5870719e+01
   1.1144000e+03   9.6395683e+01
   1.1144500e+03   9.7168562e+01
   1.1145000e+03   9.7843861e+01
   1.1145500e+03   9.8778697e+01
   1.1146000e+03   9.9599573e+01
   1.1146500e+03   9.9258081e+01
   1.1147000e+03   9.8385027e+01
   1.1147500e+03   9.8027216e+01
   1.1148000e+03   9.8033083e+01
   1.1148500e+03   9.8451512e+01
   1.1149000e+03   9.8938470e+01
   1.1149500e+03   9.8463874e+01
   1.1150000e+03   9.8246011e+01
   1.1150500e+03   9.7933134e+01
   1.1151000e+03   9.7130916e+01
   1.1151500e+03   9.5806842e+01
   1.1152000e+03   9.5657321e+01
   1.1152500e+03   9.6347525e+01
   1.1153000e+03   9.6674924e+01
   1.1153500e+03   9.6387319e+01
   1.1154000e+03   9.6055580e+01
   1.1154500e+03   9.5658771e+01
   1.1155000e+03   9.4776623e+01
   1.1155500e+03   9.3984195e+01
   1.1156000e+03   9.4015689e+01
   1.1156500e+03   9.4977016e+01
   1.1157000e+03   9.6488151e+01
   1.1157500e+03   9.7369748e+01
   1.1158000e+03   9.7961414e+01
   1.1158500e+03   9.7727738e+01
   1.1159000e+03   9.7281536e+01
   1.1159500e+03   9.6684840e+01
   1.1160000e+03   9.5682690e+01
   1.1160500e+03   9.5544741e+01
   1.1161000e+03   9.6219741e+01
   1.1161500e+03   9.7129798e+01
   1.1162000e+03   9.7201496e+01
   1.1162500e+03   9.6911924e+01
   1.1163000e+03   9.6334474e+01
   1.1163500e+03   9.6072742e+01
   1.1164000e+03   9.5436443e+01
   1.1164500e+03   9.5061563e+01
   1.1165000e+03   9.6388794e+01
   1.1165500e+03   9.7498133e+01
   1.1166000e+03   9.7859865e+01
   1.1166500e+03   9.7469004e+01
   1.1167000e+03   9.6648312e+01
   1.1167500e+03   9.5819651e+01
   1.1168000e+03   9.5358271e+01
   1.1168500e+03   9.5715422e+01
   1.1169000e+03   9.6698513e+01
   1.1169500e+03   9.8232780e+01
   1.1170000e+03   9.9211550e+01
   1.1170500e+03   9.9352685e+01
   1.1171000e+03   9.8515623e+01
   1.1171500e+03   9.7486894e+01
   1.1172000e+03   9.6893562e+01
   1.1172500e+03   9.6761418e+01
   1.1173000e+03   9.6405710e+01
   1.1173500e+03   9.6668401e+01
   1.1174000e+03   9.7262278e+01
   1.1174500e+03   9.7480469e+01
   1.1175000e+03   9.6974207e+01
   1.1175500e+03   9.6252612e+01
   1.1176000e+03   9.5799623e+01
   1.1176500e+03   9.5803202e+01
   1.1177000e+03   9.6277794e+01
   1.1177500e+03   9.6723075e+01
   1.1178000e+03   9.7511379e+01
   1.1178500e+03   9.7899003e+01
   1.1179000e+03   9.7626554e+01
   1.1179500e+03   9.6714302e+01
   1.1180000e+03   9.5782931e+01
   1.1180500e+03   9.6162239e+01
   1.1181000e+03   9.6555327e+01
   1.1181500e+03   9.7506236e+01
   1.1182000e+03   9.8092274e+01
   1.1182500e+03   9.8425598e+01
   1.1183000e+03   9.7508252e+01
   1.1183500e+03   9.6043966e+01
   1.1184000e+03   9.4524525e+01
   1.1184500e+03   9.3881737e+01
   1.1185000e+03   9.4416077e+01
   1.1185500e+03   9.6137868e+01
   1.1186000e+03   9.7495990e+01
   1.1186500e+03   9.8146956e+01
   1.1187000e+03   9.8475692e+01
   1.1187500e+03   9.8276499e+01
   1.1188000e+03   9.6917807e+01
   1.1188500e+03   9.6440017e+01
   1.1189000e+03   9.6858317e+01
   1.1189500e+03   9.7426415e+01
   1.1190000e+03   9.8145929e+01
   1.1190500e+03   9.8608756e+01
   1.1191000e+03   9.8995293e+01
   1.1191500e+03   9.8960524e+01
   1.1192000e+03   9.8748532e+01
   1.1192500e+03   9.8024164e+01
   1.1193000e+03   9.8510486e+01
   1.1193500e+03   9.9077555e+01
   1.1194000e+03   9.9507192e+01
   1.1194500e+03   9.9210338e+01
   1.1195000e+03   9.8748478e+01
   1.1195500e+03   9.7554065e+01
   1.1196000e+03   9.6699243e+01
   1.1196500e+03   9.5609074e+01
   1.1197000e+03   9.5218590e+01
   1.1197500e+03   9.5444984e+01
   1.1198000e+03   9.6204464e+01
   1.1198500e+03   9.6154375e+01
   1.1199000e+03   9.5923997e+01
   1.1199500e+03   9.5476886e+01
   1.1200000e+03   9.5270376e+01
   1.1200500e+03   9.4755515e+01
   1.1201000e+03   9.4808415e+01
   1.1201500e+03   9.5392969e+01
   1.1202000e+03   9.6762840e+01
   1.1202500e+03   9.7391808e+01
   1.1203000e+03   9.7868332e+01
   1.1203500e+03   9.7604181e+01
   1.1204000e+03   9.7090946e+01
   1.1204500e+03   9.6778200e+01
   1.1205000e+03   9.7074587e+01
   1.1205500e+03   9.7322631e+01
   1.1206000e+03   9.7760909e+01
   1.1206500e+03   9.8254600e+01
   1.1207000e+03   9.8190408e+01
   1.1207500e+03   9.7134495e+01
   1.1208000e+03   9.5629761e+01
   1.1208500e+03   9.4832601e+01
   1.1209000e+03   9.5390560e+01
   1.1209500e+03   9.5400664e+01
   1.1210000e+03   9.5949806e+01
   1.1210500e+03   9.7093182e+01
   1.1211000e+03   9.8022550e+01
   1.1211500e+03   9.7579496e+01
   1.1212000e+03   9.7215972e+01
   1.1212500e+03   9.6382898e+01
   1.1213000e+03   9.6221078e+01
   1.1213500e+03   9.6484343e+01
   1.1214000e+03   9.6673585e+01
   1.1214500e+03   9.6655710e+01
   1.1215000e+03   9.7410942e+01
   1.1215500e+03   9.7299306e+01
   1.1216000e+03   9.6085523e+01
   1.1216500e+03   9.5343856e+01
   1.1217000e+03   9.4805729e+01
   1.1217500e+03   9.5257649e+01
   1.1218000e+03   9.6544351e+01
   1.1218500e+03   9.8158614e+01
   1.1219000e+03   9.8619172e+01
   1.1219500e+03   9.9641248e+01
   1.1220000e+03   9.9109488e+01
   1.1220500e+03   9.7392010e+01
   1.1221000e+03   9.5812921e+01
   1.1221500e+03   9.6016130e+01
   1.1222000e+03   9.6887240e+01
   1.1222500e+03   9.8585902e+01
   1.1223000e+03   9.9534412e+01
   1.1223500e+03   1.0041348e+02
   1.1224000e+03   1.0063385e+02
   1.1224500e+03   9.9901404e+01
   1.1225000e+03   9.7827069e+01
   1.1225500e+03   9.7155863e+01
   1.1226000e+03   9.7159294e+01
   1.1226500e+03   9.7605945e+01
   1.1227000e+03   9.7424958e+01
   1.1227500e+03   9.7493706e+01
   1.1228000e+03   9.7504024e+01
   1.1228500e+03   9.6862538e+01
   1.1229000e+03   9.5471631e+01
   1.1229500e+03   9.4865895e+01
   1.1230000e+03   9.4787419e+01
   1.1230500e+03   9.5072943e+01
   1.1231000e+03   9.5582938e+01
   1.1231500e+03   9.5987104e+01
   1.1232000e+03   9.5875000e+01
   1.1232500e+03   9.5444422e+01
   1.1233000e+03   9.4839121e+01
   1.1233500e+03   9.4315907e+01
   1.1234000e+03   9.3845223e+01
   1.1234500e+03   9.4010785e+01
   1.1235000e+03   9.5120742e+01
   1.1235500e+03   9.5875920e+01
   1.1236000e+03   9.5704377e+01
   1.1236500e+03   9.5427994e+01
   1.1237000e+03   9.5154365e+01
   1.1237500e+03   9.4690928e+01
   1.1238000e+03   9.4212577e+01
   1.1238500e+03   9.4346762e+01
   1.1239000e+03   9.5256326e+01
   1.1239500e+03   9.6511726e+01
   1.1240000e+03   9.7003603e+01
   1.1240500e+03   9.6950267e+01
   1.1241000e+03   9.7212292e+01
   1.1241500e+03   9.7502159e+01
   1.1242000e+03   9.7265789e+01
   1.1242500e+03   9.7171198e+01
   1.1243000e+03   9.7316340e+01
   1.1243500e+03   9.7815725e+01
   1.1244000e+03   9.8054856e+01
   1.1244500e+03   9.7093021e+01
   1.1245000e+03   9.5516546e+01
   1.1245500e+03   9.4619771e+01
   1.1246000e+03   9.4104685e+01
   1.1246500e+03   9.4279673e+01
   1.1247000e+03   9.4675249e+01
   1.1247500e+03   9.6290406e+01
   1.1248000e+03   9.7702291e+01
   1.1248500e+03   9.8027859e+01
   1.1249000e+03   9.7000812e+01
   1.1249500e+03   9.7034097e+01
   1.1250000e+03   9.5425802e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_29C.dat <==
   1.0750500e+03   9.6623515e+01
   1.0751000e+03   9.6524220e+01
   1.0751500e+03   9.6545549e+01
   1.0752000e+03   9.6657445e+01
   1.0752500e+03   9.6814698e+01
   1.0753000e+03   9.6651066e+01
   1.0753500e+03   9.6432664e+01
   1.0754000e+03   9.6021241e+01
   1.0754500e+03   9.5948964e+01
   1.0755000e+03   9.5683606e+01
   1.0755500e+03   9.5873417e+01
   1.0756000e+03   9.6259478e+01
   1.0756500e+03   9.6426714e+01
   1.0757000e+03   9.5573412e+01
   1.0757500e+03   9.5079447e+01
   1.0758000e+03   9.4446434e+01
   1.0758500e+03   9.4114988e+01
   1.0759000e+03   9.4030420e+01
   1.0759500e+03   9.4823710e+01
   1.0760000e+03   9.5429938e+01
   1.0760500e+03   9.5718582e+01
   1.0761000e+03   9.5314910e+01
   1.0761500e+03   9.4713609e+01
   1.0762000e+03   9.4065426e+01
   1.0762500e+03   9.3927102e+01
   1.0763000e+03   9.4081724e+01
   1.0763500e+03   9.4697981e+01
   1.0764000e+03   9.5490139e+01
   1.0764500e+03   9.5937483e+01
   1.0765000e+03   9.5518325e+01
   1.0765500e+03   9.4897999e+01
   1.0766000e+03   9.4415334e+01
   1.0766500e+03   9.4021525e+01
   1.0767000e+03   9.3869868e+01
   1.0767500e+03   9.4287086e+01
   1.0768000e+03   9.4535200e+01
   1.0768500e+03   9.4402803e+01
   1.0769000e+03   9.4208825e+01
   1.0769500e+03   9.4193762e+01
   1.0770000e+03   9.4160027e+01
   1.0770500e+03   9.4786243e+01
   1.0771000e+03   9.5516352e+01
   1.0771500e+03   9.6350415e+01
   1.0772000e+03   9.6490952e+01
   1.0772500e+03   9.6309288e+01
   1.0773000e+03   9.5606195e+01
   1.0773500e+03   9.5143705e+01
   1.0774000e+03   9.4886322e+01
   1.0774500e+03   9.5408036e+01
   1.0775000e+03   9.5578071e+01
   1.0775500e+03   9.5679257e+01
   1.0776000e+03   9.5628668e+01
   1.0776500e+03   9.5103981e+01
   1.0777000e+03   9.4189051e+01
   1.0777500e+03   9.4078467e+01
   1.0778000e+03   9.4295937e+01
   1.0778500e+03   9.4547982e+01
   1.0779000e+03   9.4799077e+01
   1.0779500e+03   9.4925683e+01
   1.0780000e+03   9.4735098e+01
   1.0780500e+03   9.4285491e+01
   1.0781000e+03   9.3735983e+01
   1.0781500e+03   9.3671790e+01
   1.0782000e+03   9.4012911e+01
   1.0782500e+03   9.4601662e+01
   1.0783000e+03   9.4997619e+01
   1.0783500e+03   9.5361054e+01
   1.0784000e+03   9.5340022e+01
   1.0784500e+03   9.5080828e+01
   1.0785000e+03   9.4818779e+01
   1.0785500e+03   9.4911717e+01
   1.0786000e+03   9.4924486e+01
   1.0786500e+03   9.5050818e+01
   1.0787000e+03   9.5307685e+01
   1.0787500e+03   9.5457327e+01
   1.0788000e+03   9.5400580e+01
   1.0788500e+03   9.5480325e+01
   1.0789000e+03   9.5489008e+01
   1.0789500e+03   9.5541842e+01
   1.0790000e+03   9.5561724e+01
   1.0790500e+03   9.5773590e+01
   1.0791000e+03   9.5777009e+01
   1.0791500e+03   9.5592799e+01
   1.0792000e+03   9.5005254e+01
   1.0792500e+03   9.4570870e+01
   1.0793000e+03   9.4273044e+01
   1.0793500e+03   9.4302799e+01
   1.0794000e+03   9.4756168e+01
   1.0794500e+03   9.5493154e+01
   1.0795000e+03   9.5837819e+01
   1.0795500e+03   9.5806665e+01
   1.0796000e+03   9.5871970e+01
   1.0796500e+03   9.5669033e+01
   1.0797000e+03   9.5551912e+01
   1.0797500e+03   9.5643721e+01
   1.0798000e+03   9.5971976e+01
   1.0798500e+03   9.5992340e+01
   1.0799000e+03   9.5819132e+01
   1.0799500e+03   9.5390894e+01
   1.0800000e+03   9.5095697e+01
   1.0800500e+03   9.4661785e+01
   1.0801000e+03   9.4692747e+01
   1.0801500e+03   9.4958522e+01
   1.0802000e+03   9.5293907e+01
   1.0802500e+03   9.5376582e+01
   1.0803000e+03   9.5260053e+01
   1.0803500e+03   9.4725957e+01
   1.0804000e+03   9.4232014e+01
   1.0804500e+03   9.3840068e+01
   1.0805000e+03   9.3812520e+01
   1.0805500e+03   9.4208435e+01
   1.0806000e+03   9.4533543e+01
   1.0806500e+03   9.4298287e+01
   1.0807000e+03   9.4132029e+01
   1.0807500e+03   9.3840080e+01
   1.0808000e+03   9.3173633e+01
   1.0808500e+03   9.3058844e+01
   1.0809000e+03   9.3321434e+01
   1.0809500e+03   9.3617977e+01
   1.0810000e+03   9.3804048e+01
   1.0810500e+03   9.3879421e+01
   1.0811000e+03   9.3738300e+01
   1.0811500e+03   9.3506256e+01
   1.0812000e+03   9.3586184e+01
   1.0812500e+03   9.3633929e+01
   1.0813000e+03   9.4026803e+01
   1.0813500e+03   9.4457312e+01
   1.0814000e+03   9.4777385e+01
   1.0814500e+03   9.4300783e+01
   1.0815000e+03   9.3816683e+01
   1.0815500e+03   9.3578246e+01
   1.0816000e+03   9.3400702e+01
   1.0816500e+03   9.3646005e+01
   1.0817000e+03   9.4226876e+01
   1.0817500e+03   9.4817238e+01
   1.0818000e+03   9.4967998e+01
   1.0818500e+03   9.4673374e+01
   1.0819000e+03   9.4168825e+01
   1.0819500e+03   9.3826260e+01
   1.0820000e+03   9.3635024e+01
   1.0820500e+03   9.3830770e+01
   1.0821000e+03   9.4225092e+01
   1.0821500e+03   9.4484696e+01
   1.0822000e+03   9.4382636e+01
   1.0822500e+03   9.4085209e+01
   1.0823000e+03   9.3519604e+01
   1.0823500e+03   9.3238045e+01
   1.0824000e+03   9.3393043e+01
   1.0824500e+03   9.3877002e+01
   1.0825000e+03   9.4418549e+01
   1.0825500e+03   9.4751436e+01
   1.0826000e+03   9.4625867e+01
   1.0826500e+03   9.4368814e+01
   1.0827000e+03   9.3818954e+01
   1.0827500e+03   9.3514156e+01
   1.0828000e+03   9.3871827e+01
   1.0828500e+03   9.4443534e+01
   1.0829000e+03   9.4853215e+01
   1.0829500e+03   9.5281521e+01
   1.0830000e+03   9.5655885e+01
   1.0830500e+03   9.5523864e+01
   1.0831000e+03   9.5278972e+01
   1.0831500e+03   9.5312057e+01
   1.0832000e+03   9.5534127e+01
   1.0832500e+03   9.5642870e+01
   1.0833000e+03   9.5751730e+01
   1.0833500e+03   9.5574934e+01
   1.0834000e+03   9.5176174e+01
   1.0834500e+03   9.4868490e+01
   1.0835000e+03   9.4368382e+01
   1.0835500e+03   9.4098098e+01
   1.0836000e+03   9.4523906e+01
   1.0836500e+03   9.4714576e+01
   1.0837000e+03   9.4880410e+01
   1.0837500e+03   9.4775622e+01
   1.0838000e+03   9.4549846e+01
   1.0838500e+03   9.4078471e+01
   1.0839000e+03   9.4147811e+01
   1.0839500e+03   9.4243917e+01
   1.0840000e+03   9.4875714e+01
   1.0840500e+03   9.5373406e+01
   1.0841000e+03   9.5874193e+01
   1.0841500e+03   9.6078092e+01
   1.0842000e+03   9.6195178e+01
   1.0842500e+03   9.6012231e+01
   1.0843000e+03   9.6050957e+01
   1.0843500e+03   9.6464176e+01
   1.0844000e+03   9.6694259e+01
   1.0844500e+03   9.6559983e+01
   1.0845000e+03   9.6199542e+01
   1.0845500e+03   9.5602795e+01
   1.0846000e+03   9.4379207e+01
   1.0846500e+03   9.3466303e+01
   1.0847000e+03   9.3080534e+01
   1.0847500e+03   9.3330109e+01
   1.0848000e+03   9.3829909e+01
   1.0848500e+03   9.4670027e+01
   1.0849000e+03   9.5258667e+01
   1.0849500e+03   9.5563215e+01
   1.0850000e+03   9.5489902e+01
   1.0850500e+03   9.5543141e+01
   1.0851000e+03   9.5638954e+01
   1.0851500e+03   9.6144787e+01
   1.0852000e+03   9.6591017e+01
   1.0852500e+03   9.6998039e+01
   1.0853000e+03   9.7219372e+01
   1.0853500e+03   9.7049675e+01
   1.0854000e+03   9.6288173e+01
   1.0854500e+03   9.5827864e+01
   1.0855000e+03   9.5491613e+01
   1.0855500e+03   9.5063652e+01
   1.0856000e+03   9.5144951e+01
   1.0856500e+03   9.5398440e+01
   1.0857000e+03   9.5234702e+01
   1.0857500e+03   9.5084090e+01
   1.0858000e+03   9.4921752e+01
   1.0858500e+03   9.4533371e+01
   1.0859000e+03   9.4447547e+01
   1.0859500e+03   9.4637294e+01
   1.0860000e+03   9.4789049e+01
   1.0860500e+03   9.4932865e+01
   1.0861000e+03   9.4638966e+01
   1.0861500e+03   9.4460934e+01
   1.0862000e+03   9.4336440e+01
   1.0862500e+03   9.4245305e+01
   1.0863000e+03   9.4530111e+01
   1.0863500e+03   9.4944882e+01
   1.0864000e+03   9.5077931e+01
   1.0864500e+03   9.4828859e+01
   1.0865000e+03   9.4607518e+01
   1.0865500e+03   9.4036927e+01
   1.0866000e+03   9.3698483e+01
   1.0866500e+03   9.3380583e+01
   1.0867000e+03   9.3678119e+01
   1.0867500e+03   9.3918366e+01
   1.0868000e+03   9.3803495e+01
   1.0868500e+03   9.3410625e+01
   1.0869000e+03   9.2993481e+01
   1.0869500e+03   9.2397837e+01
   1.0870000e+03   9.2214604e+01
   1.0870500e+03   9.2873618e+01
   1.0871000e+03   9.3718105e+01
   1.0871500e+03   9.4631577e+01
   1.0872000e+03   9.5416113e+01
   1.0872500e+03   9.5651747e+01
   1.0873000e+03   9.5081856e+01
   1.0873500e+03   9.4557699e+01
   1.0874000e+03   9.4419019e+01
   1.0874500e+03   9.4095276e+01
   1.0875000e+03   9.4404021e+01
   1.0875500e+03   9.4685628e+01
   1.0876000e+03   9.4932695e+01
   1.0876500e+03   9.4430410e+01
   1.0877000e+03   9.3790566e+01
   1.0877500e+03   9.2911390e+01
   1.0878000e+03   9.2401667e+01
   1.0878500e+03   9.2092426e+01
   1.0879000e+03   9.2072281e+01
   1.0879500e+03   9.2282754e+01
   1.0880000e+03   9.2109874e+01
   1.0880500e+03   9.1968674e+01
   1.0881000e+03   9.1553687e+01
   1.0881500e+03   9.1207531e+01
   1.0882000e+03   9.0845919e+01
   1.0882500e+03   9.0818862e+01
   1.0883000e+03   9.1341843e+01
   1.0883500e+03   9.1638023e+01
   1.0884000e+03   9.1745195e+01
   1.0884500e+03   9.1598323e+01
   1.0885000e+03   9.1473890e+01
   1.0885500e+03   9.1006191e+01
   1.0886000e+03   9.0830721e+01
   1.0886500e+03   9.1193355e+01
   1.0887000e+03   9.1883640e+01
   1.0887500e+03   9.2323787e+01
   1.0888000e+03   9.2250689e+01
   1.0888500e+03   9.2053897e+01
   1.0889000e+03   9.1669794e+01
   1.0889500e+03   9.1419965e+01
   1.0890000e+03   9.1347549e+01
   1.0890500e+03   9.1719097e+01
   1.0891000e+03   9.2631303e+01
   1.0891500e+03   9.2894033e+01
   1.0892000e+03   9.2908865e+01
   1.0892500e+03   9.2792470e+01
   1.0893000e+03   9.2846736e+01
   1.0893500e+03   9.2386098e+01
   1.0894000e+03   9.2841212e+01
   1.0894500e+03   9.3334944e+01
   1.0895000e+03   9.3825496e+01
   1.0895500e+03   9.3910736e+01
   1.0896000e+03   9.3523615e+01
   1.0896500e+03   9.2842610e+01
   1.0897000e+03   9.2536757e+01
   1.0897500e+03   9.2698332e+01
   1.0898000e+03   9.2716169e+01
   1.0898500e+03   9.3353048e+01
   1.0899000e+03   9.3525228e+01
   1.0899500e+03   9.3855917e+01
   1.0900000e+03   9.3482167e+01
   1.0900500e+03   9.3392888e+01
   1.0901000e+03   9.3262027e+01
   1.0901500e+03   9.3577183e+01
   1.0902000e+03   9.3783545e+01
   1.0902500e+03   9.3886250e+01
   1.0903000e+03   9.3821235e+01
   1.0903500e+03   9.3779075e+01
   1.0904000e+03   9.3368367e+01
   1.0904500e+03   9.2466229e+01
   1.0905000e+03   9.2117924e+01
   1.0905500e+03   9.2057982e+01
   1.0906000e+03   9.2176828e+01
   1.0906500e+03   9.2427072e+01
   1.0907000e+03   9.2773312e+01
   1.0907500e+03   9.2832597e+01
   1.0908000e+03   9.2577276e+01
   1.0908500e+03   9.1929938e+01
   1.0909000e+03   9.1913516e+01
   1.0909500e+03   9.2392778e+01
   1.0910000e+03   9.2978148e+01
   1.0910500e+03   9.3772210e+01
   1.0911000e+03   9.4696556e+01
   1.0911500e+03   9.4517369e+01
   1.0912000e+03   9.3916719e+01
   1.0912500e+03   9.3255379e+01
   1.0913000e+03   9.2636361e+01
   1.0913500e+03   9.2118994e+01
   1.0914000e+03   9.2425271e+01
   1.0914500e+03   9.2476793e+01
   1.0915000e+03   9.2016752e+01
   1.0915500e+03   9.1530724e+01
   1.0916000e+03   9.0945844e+01
   1.0916500e+03   9.0005867e+01
   1.0917000e+03   8.9560524e+01
   1.0917500e+03   8.9957092e+01
   1.0918000e+03   9.0528324e+01
   1.0918500e+03   9.0864588e+01
   1.0919000e+03   9.0913832e+01
   1.0919500e+03   9.1162496e+01
   1.0920000e+03   9.1073117e+01
   1.0920500e+03   9.0718475e+01
   1.0921000e+03   9.0808352e+01
   1.0921500e+03   9.1467125e+01
   1.0922000e+03   9.2279524e+01
   1.0922500e+03   9.2713169e+01
   1.0923000e+03   9.3083200e+01
   1.0923500e+03   9.3423588e+01
   1.0924000e+03   9.3756389e+01
   1.0924500e+03   9.3414469e+01
   1.0925000e+03   9.3619690e+01
   1.0925500e+03   9.4219965e+01
   1.0926000e+03   9.4378195e+01
   1.0926500e+03   9.4121660e+01
   1.0927000e+03   9.3805895e+01
   1.0927500e+03   9.2900765e+01
   1.0928000e+03   9.1525717e+01
   1.0928500e+03   9.0784375e+01
   1.0929000e+03   9.0425534e+01
   1.0929500e+03   9.0246332e+01
   1.0930000e+03   9.0790507e+01
   1.0930500e+03   9.1193741e+01
   1.0931000e+03   9.0887308e+01
   1.0931500e+03   9.0119555e+01
   1.0932000e+03   8.9411260e+01
   1.0932500e+03   8.8826926e+01
   1.0933000e+03   8.8661771e+01
   1.0933500e+03   8.8911559e+01
   1.0934000e+03   8.9881794e+01
   1.0934500e+03   9.0527200e+01
   1.0935000e+03   9.0365070e+01
   1.0935500e+03   9.0076168e+01
   1.0936000e+03   8.9314370e+01
   1.0936500e+03   8.8638202e+01
   1.0937000e+03   8.9021320e+01
   1.0937500e+03   8.9546445e+01
   1.0938000e+03   8.9965848e+01
   1.0938500e+03   9.0533616e+01
   1.0939000e+03   9.0489430e+01
   1.0939500e+03   8.9537650e+01
   1.0940000e+03   8.8835314e+01
   1.0940500e+03   8.8761526e+01
   1.0941000e+03   8.9168410e+01
   1.0941500e+03   8.9986935e+01
   1.0942000e+03   9.0612030e+01
   1.0942500e+03   9.0764305e+01
   1.0943000e+03   9.0553851e+01
   1.0943500e+03   8.9730549e+01
   1.0944000e+03   8.8868976e+01
   1.0944500e+03   8.8234653e+01
   1.0945000e+03   8.8800077e+01
   1.0945500e+03   8.9393186e+01
   1.0946000e+03   8.9997351e+01
   1.0946500e+03   9.0026299e+01
   1.0947000e+03   8.9624925e+01
   1.0947500e+03   8.8592387e+01
   1.0948000e+03   8.7870419e+01
   1.0948500e+03   8.7674531e+01
   1.0949000e+03   8.8160378e+01
   1.0949500e+03   8.9070055e+01
   1.0950000e+03   8.9952657e+01
   1.0950500e+03   8.9700857e+01
   1.0951000e+03   8.9289352e+01
   1.0951500e+03   8.8616723e+01
   1.0952000e+03   8.8004006e+01
   1.0952500e+03   8.7850484e+01
   1.0953000e+03   8.8681380e+01
   1.0953500e+03   8.9440680e+01
   1.0954000e+03   8.9906751e+01
   1.0954500e+03   9.0064639e+01
   1.0955000e+03   8.9690028e+01
   1.0955500e+03   8.8965368e+01
   1.0956000e+03   8.8352910e+01
   1.0956500e+03   8.8417846e+01
   1.0957000e+03   8.8991069e+01
   1.0957500e+03   8.9534656e+01
   1.0958000e+03   9.0008432e+01
   1.0958500e+03   8.9964245e+01
   1.0959000e+03   8.9039135e+01
   1.0959500e+03   8.8154711e+01
   1.0960000e+03   8.7534332e+01
   1.0960500e+03   8.7218182e+01
   1.0961000e+03   8.7717768e+01
   1.0961500e+03   8.8842985e+01
   1.0962000e+03   8.9360870e+01
   1.0962500e+03   8.9487350e+01
   1.0963000e+03   8.8788173e+01
   1.0963500e+03   8.8015370e+01
   1.0964000e+03   8.7562659e+01
   1.0964500e+03   8.7483828e+01
   1.0965000e+03   8.7361223e+01
   1.0965500e+03   8.8004985e+01
   1.0966000e+03   8.7937137e+01
   1.0966500e+03   8.7007365e+01
   1.0967000e+03   8.5706428e+01
   1.0967500e+03   8.4571435e+01
   1.0968000e+03   8.4099743e+01
   1.0968500e+03   8.4550483e+01
   1.0969000e+03   8.5102886e+01
   1.0969500e+03   8.6027658e+01
   1.0970000e+03   8.6728383e+01
   1.0970500e+03   8.6466406e+01
   1.0971000e+03   8.5641219e+01
   1.0971500e+03   8.4520808e+01
   1.0972000e+03   8.3544976e+01
   1.0972500e+03   8.3460196e+01
   1.0973000e+03   8.3812942e+01
   1.0973500e+03   8.4043711e+01
   1.0974000e+03   8.4535019e+01
   1.0974500e+03   8.4332639e+01
   1.0975000e+03   8.3129589e+01
   1.0975500e+03   8.1609002e+01
   1.0976000e+03   8.0989675e+01
   1.0976500e+03   8.0945649e+01
   1.0977000e+03   8.1554436e+01
   1.0977500e+03   8.2698528e+01
   1.0978000e+03   8.3506517e+01
   1.0978500e+03   8.3165825e+01
   1.0979000e+03   8.2696231e+01
   1.0979500e+03   8.2000101e+01
   1.0980000e+03   8.1137121e+01
   1.0980500e+03   8.1134114e+01
   1.0981000e+03   8.2059343e+01
   1.0981500e+03   8.2298516e+01
   1.0982000e+03   8.1664769e+01
   1.0982500e+03   8.0888952e+01
   1.0983000e+03   8.0026715e+01
   1.0983500e+03   7.8886341e+01
   1.0984000e+03   7.8288864e+01
   1.0984500e+03   7.9647986e+01
   1.0985000e+03   8.1030561e+01
   1.0985500e+03   8.1839590e+01
   1.0986000e+03   8.1801562e+01
   1.0986500e+03   8.1835169e+01
   1.0987000e+03   8.1002935e+01
   1.0987500e+03   8.0694075e+01
   1.0988000e+03   8.0707722e+01
   1.0988500e+03   8.1873378e+01
   1.0989000e+03   8.2707483e+01
   1.0989500e+03   8.2789615e+01
   1.0990000e+03   8.1919641e+01
   1.0990500e+03   8.0781124e+01
   1.0991000e+03   7.9668102e+01
   1.0991500e+03   7.9296990e+01
   1.0992000e+03   8.0581462e+01
   1.0992500e+03   8.2208792e+01
   1.0993000e+03   8.4046015e+01
   1.0993500e+03   8.4796385e+01
   1.0994000e+03   8.4826573e+01
   1.0994500e+03   8.3640661e+01
   1.0995000e+03   8.3006054e+01
   1.0995500e+03   8.3236109e+01
   1.0996000e+03   8.4367638e+01
   1.0996500e+03   8.6334842e+01
   1.0997000e+03   8.8305509e+01
   1.0997500e+03   8.9369685e+01
   1.0998000e+03   8.9215696e+01
   1.0998500e+03   8.8268095e+01
   1.0999000e+03   8.7285984e+01
   1.0999500e+03   8.7475179e+01
   1.1000000e+03   8.8951570e+01
   1.1000500e+03   9.1161973e+01
   1.1001000e+03   9.3244748e+01
   1.1001500e+03   9.4098849e+01
   1.1002000e+03   9.3407068e+01
   1.1002500e+03   9.1960566e+01
   1.1003000e+03   9.0511574e+01
   1.1003500e+03   9.0549482e+01
   1.1004000e+03   9.2098292e+01
   1.1004500e+03   9.4339334e+01
   1.1005000e+03   9.5288744e+01
   1.1005500e+03   9.5304545e+01
   1.1006000e+03   9.4220092e+01
   1.1006500e+03   9.3022539e+01
   1.1007000e+03   9.1762722e+01
   1.1007500e+03   9.2655296e+01
   1.1008000e+03   9.4352184e+01
   1.1008500e+03   9.6506890e+01
   1.1009000e+03   9.7221703e+01
   1.1009500e+03   9.7134065e+01
   1.1010000e+03   9.6225419e+01
   1.1010500e+03   9.5290595e+01
   1.1011000e+03   9.4831357e+01
   1.1011500e+03   9.5292809e+01
   1.1012000e+03   9.7023195e+01
   1.1012500e+03   9.8624930e+01
   1.1013000e+03   9.8957655e+01
   1.1013500e+03   9.8084565e+01
   1.1014000e+03   9.6971212e+01
   1.1014500e+03   9.5767545e+01
   1.1015000e+03   9.5316933e+01
   1.1015500e+03   9.6226460e+01
   1.1016000e+03   9.7628385e+01
   1.1016500e+03   9.8676390e+01
   1.1017000e+03   9.9177875e+01
   1.1017500e+03   9.8839353e+01
   1.1018000e+03   9.7466102e+01
   1.1018500e+03   9.6591079e+01
   1.1019000e+03   9.6107447e+01
   1.1019500e+03   9.6198079e+01
   1.1020000e+03   9.6783078e+01
   1.1020500e+03   9.7818829e+01
   1.1021000e+03   9.8017227e+01
   1.1021500e+03   9.7797049e+01
   1.1022000e+03   9.6434654e+01
   1.1022500e+03   9.5483538e+01
   1.1023000e+03   9.5351356e+01
   1.1023500e+03   9.5469839e+01
   1.1024000e+03   9.6444684e+01
   1.1024500e+03   9.7929321e+01
   1.1025000e+03   9.8709285e+01
   1.1025500e+03   9.8266748e+01
   1.1026000e+03   9.7744094e+01
   1.1026500e+03   9.6924847e+01
   1.1027000e+03   9.6896495e+01
   1.1027500e+03   9.7178609e+01
   1.1028000e+03   9.7778155e+01
   1.1028500e+03   9.8485224e+01
   1.1029000e+03   9.8473717e+01
   1.1029500e+03   9.8058954e+01
   1.1030000e+03   9.7433375e+01
   1.1030500e+03   9.6684816e+01
   1.1031000e+03   9.6678126e+01
   1.1031500e+03   9.7421820e+01
   1.1032000e+03   9.7902769e+01
   1.1032500e+03   9.7416181e+01
   1.1033000e+03   9.7150916e+01
   1.1033500e+03   9.5985305e+01
   1.1034000e+03   9.4693702e+01
   1.1034500e+03   9.3295724e+01
   1.1035000e+03   9.3497607e+01
   1.1035500e+03   9.4174643e+01
   1.1036000e+03   9.5320923e+01
   1.1036500e+03   9.5843508e+01
   1.1037000e+03   9.6475775e+01
   1.1037500e+03   9.5927734e+01
   1.1038000e+03   9.5285914e+01
   1.1038500e+03   9.5181601e+01
   1.1039000e+03   9.5535429e+01
   1.1039500e+03   9.6133085e+01
   1.1040000e+03   9.7842736e+01
   1.1040500e+03   9.8898506e+01
   1.1041000e+03   9.8985520e+01
   1.1041500e+03   9.8490624e+01
   1.1042000e+03   9.8299909e+01
   1.1042500e+03   9.7757415e+01
   1.1043000e+03   9.7100640e+01
   1.1043500e+03   9.7278336e+01
   1.1044000e+03   9.8317194e+01
   1.1044500e+03   9.8289065e+01
   1.1045000e+03   9.7680235e+01
   1.1045500e+03   9.7343852e+01
   1.1046000e+03   9.6823722e+01
   1.1046500e+03   9.6224710e+01
   1.1047000e+03   9.6176915e+01
   1.1047500e+03   9.7011356e+01
   1.1048000e+03   9.8143467e+01
   1.1048500e+03   9.8906282e+01
   1.1049000e+03   9.8893521e+01
   1.1049500e+03   9.8210141e+01
   1.1050000e+03   9.7213484e+01
   1.1050500e+03   9.6982884e+01
   1.1051000e+03   9.6592885e+01
   1.1051500e+03   9.7170884e+01
   1.1052000e+03   9.8608797e+01
   1.1052500e+03   9.9859477e+01
   1.1053000e+03   9.9726968e+01
   1.1053500e+03   9.9056998e+01
   1.1054000e+03   9.8335170e+01
   1.1054500e+03   9.7565581e+01
   1.1055000e+03   9.7463771e+01
   1.1055500e+03   9.7758546e+01
   1.1056000e+03   9.8435539e+01
   1.1056500e+03   9.8926304e+01
   1.1057000e+03   9.8940104e+01
   1.1057500e+03   9.7934720e+01
   1.1058000e+03   9.6649315e+01
   1.1058500e+03   9.6341089e+01
   1.1059000e+03   9.6351715e+01
   1.1059500e+03   9.6820402e+01
   1.1060000e+03   9.7676380e+01
   1.1060500e+03   9.8978312e+01
   1.1061000e+03   9.9047647e+01
   1.1061500e+03   9.8173199e+01
   1.1062000e+03   9.6749587e+01
   1.1062500e+03   9.5824573e+01
   1.1063000e+03   9.5105047e+01
   1.1063500e+03   9.5726503e+01
   1.1064000e+03   9.6245168e+01
   1.1064500e+03   9.6949590e+01
   1.1065000e+03   9.7159831e+01
   1.1065500e+03   9.6910420e+01
   1.1066000e+03   9.5920368e+01
   1.1066500e+03   9.5502235e+01
   1.1067000e+03   9.6060723e+01
   1.1067500e+03   9.6461861e+01
   1.1068000e+03   9.7362503e+01
   1.1068500e+03   9.7627693e+01
   1.1069000e+03   9.7925882e+01
   1.1069500e+03   9.7643253e+01
   1.1070000e+03   9.7015690e+01
   1.1070500e+03   9.6196323e+01
   1.1071000e+03   9.6678453e+01
   1.1071500e+03   9.7823727e+01
   1.1072000e+03   9.8509818e+01
   1.1072500e+03   9.9412447e+01
   1.1073000e+03   1.0008749e+02
   1.1073500e+03   9.9528388e+01
   1.1074000e+03   9.8268831e+01
   1.1074500e+03   9.7321337e+01
   1.1075000e+03   9.6704406e+01
   1.1075500e+03   9.6799063e+01
   1.1076000e+03   9.7727642e+01
   1.1076500e+03   9.8477262e+01
   1.1077000e+03   9.8746606e+01
   1.1077500e+03   9.8681163e+01
   1.1078000e+03   9.8421602e+01
   1.1078500e+03   9.7964589e+01
   1.1079000e+03   9.7371338e+01
   1.1079500e+03   9.7518986e+01
   1.1080000e+03   9.8033505e+01
   1.1080500e+03   9.8789607e+01
   1.1081000e+03   9.8813132e+01
   1.1081500e+03   9.9104129e+01
   1.1082000e+03   9.8693798e+01
   1.1082500e+03   9.8219921e+01
   1.1083000e+03   9.7619318e+01
   1.1083500e+03   9.7798734e+01
   1.1084000e+03   9.8797207e+01
   1.1084500e+03   9.9712266e+01
   1.1085000e+03   9.9675015e+01
   1.1085500e+03   9.9015247e+01
   1.1086000e+03   9.8121329e+01
   1.1086500e+03   9.6603846e+01
   1.1087000e+03   9.5957988e+01
   1.1087500e+03   9.6261052e+01
   1.1088000e+03   9.6989731e+01
   1.1088500e+03   9.7508248e+01
   1.1089000e+03   9.7934247e+01
   1.1089500e+03   9.7927561e+01
   1.1090000e+03   9.7642894e+01
   1.1090500e+03   9.6889027e+01
   1.1091000e+03   9.6582373e+01
   1.1091500e+03   9.6728817e+01
   1.1092000e+03   9.7121473e+01
   1.1092500e+03   9.7454371e+01
   1.1093000e+03   9.8039696e+01
   1.1093500e+03   9.7978612e+01
   1.1094000e+03   9.6942996e+01
   1.1094500e+03   9.6304418e+01
   1.1095000e+03   9.6300383e+01
   1.1095500e+03   9.6072129e+01
   1.1096000e+03   9.6136215e+01
   1.1096500e+03   9.7087006e+01
   1.1097000e+03   9.7492856e+01
   1.1097500e+03   9.6436220e+01
   1.1098000e+03   9.5734759e+01
   1.1098500e+03   9.5184362e+01
   1.1099000e+03   9.4555383e+01
   1.1099500e+03   9.4124973e+01
   1.1100000e+03   9.5304175e+01
   1.1100500e+03   9.5792779e+01
   1.1101000e+03   9.6431471e+01
   1.1101500e+03   9.6242467e+01
   1.1102000e+03   9.6304794e+01
   1.1102500e+03   9.5881233e+01
   1.1103000e+03   9.6127545e+01
   1.1103500e+03   9.6784409e+01
   1.1104000e+03   9.8280487e+01
   1.1104500e+03   9.8552962e+01
   1.1105000e+03   9.9023696e+01
   1.1105500e+03   9.9024098e+01
   1.1106000e+03   9.8390031e+01
   1.1106500e+03   9.7206349e+01
   1.1107000e+03   9.6724168e+01
   1.1107500e+03   9.6456147e+01
   1.1108000e+03   9.6755694e+01
   1.1108500e+03   9.6760440e+01
   1.1109000e+03   9.7326043e+01
   1.1109500e+03   9.7711069e+01
   1.1110000e+03   9.7706361e+01
   1.1110500e+03   9.7331705e+01
   1.1111000e+03   9.7886452e+01
   1.1111500e+03   9.7974869e+01
   1.1112000e+03   9.9006419e+01
   1.1112500e+03   9.9667071e+01
   1.1113000e+03   9.9537247e+01
   1.1113500e+03   9.8493239e+01
   1.1114000e+03   9.7761927e+01
   1.1114500e+03   9.6146630e+01
   1.1115000e+03   9.4504750e+01
   1.1115500e+03   9.4346417e+01
   1.1116000e+03   9.5090476e+01
   1.1116500e+03   9.5826284e+01
   1.1117000e+03   9.6224939e+01
   1.1117500e+03   9.6642914e+01
   1.1118000e+03   9.6413617e+01
   1.1118500e+03   9.5856574e+01
   1.1119000e+03   9.4822258e+01
   1.1119500e+03   9.4487442e+01
   1.1120000e+03   9.4853129e+01
   1.1120500e+03   9.5996980e+01
   1.1121000e+03   9.6621768e+01
   1.1121500e+03   9.6663584e+01
   1.1122000e+03   9.6635007e+01
   1.1122500e+03   9.6188607e+01
   1.1123000e+03   9.5162136e+01
   1.1123500e+03   9.4254900e+01
   1.1124000e+03   9.4736629e+01
   1.1124500e+03   9.5500149e+01
   1.1125000e+03   9.6332245e+01
   1.1125500e+03   9.5985618e+01
   1.1126000e+03   9.5478182e+01
   1.1126500e+03   9.4525479e+01
   1.1127000e+03   9.3461339e+01
   1.1127500e+03   9.2746033e+01
   1.1128000e+03   9.3455475e+01
   1.1128500e+03   9.4854983e+01
   1.1129000e+03   9.6226277e+01
   1.1129500e+03   9.6949394e+01
   1.1130000e+03   9.6811241e+01
   1.1130500e+03   9.6460796e+01
   1.1131000e+03   9.5835318e+01
   1.1131500e+03   9.4864076e+01
   1.1132000e+03   9.4679546e+01
   1.1132500e+03   9.5764358e+01
   1.1133000e+03   9.6450140e+01
   1.1133500e+03   9.6668703e+01
   1.1134000e+03   9.7062556e+01
   1.1134500e+03   9.6668300e+01
   1.1135000e+03   9.5660061e+01
   1.1135500e+03   9.5010911e+01
   1.1136000e+03   9.5041110e+01
   1.1136500e+03   9.5542709e+01
   1.1137000e+03   9.6437862e+01
   1.1137500e+03   9.7035860e+01
   1.1138000e+03   9.7168817e+01
   1.1138500e+03   9.6239223e+01
   1.1139000e+03   9.4573120e+01
   1.1139500e+03   9.3622342e+01
   1.1140000e+03   9.3353035e+01
   1.1140500e+03   9.3540523e+01
   1.1141000e+03   9.4523736e+01
   1.1141500e+03   9.5808850e+01
   1.1142000e+03   9.5903408e+01
   1.1142500e+03   9.5003384e+01
   1.1143000e+03   9.4241359e+01
   1.1143500e+03   9.4115673e+01
   1.1144000e+03   9.4882072e+01
   1.1144500e+03   9.6555395e+01
   1.1145000e+03   9.8209773e+01
   1.1145500e+03   9.9182036e+01
   1.1146000e+03   9.9457786e+01
   1.1146500e+03   9.8477903e+01
   1.1147000e+03   9.6904070e+01
   1.1147500e+03   9.5982326e+01
   1.1148000e+03   9.5727404e+01
   1.1148500e+03   9.6050742e+01
   1.1149000e+03   9.6767948e+01
   1.1149500e+03   9.7381340e+01
   1.1150000e+03   9.7716306e+01
   1.1150500e+03   9.7804661e+01
   1.1151000e+03   9.6914496e+01
   1.1151500e+03   9.6026038e+01
   1.1152000e+03   9.5791265e+01
   1.1152500e+03   9.6414976e+01
   1.1153000e+03   9.7389412e+01
   1.1153500e+03   9.8426846e+01
   1.1154000e+03   9.8927577e+01
   1.1154500e+03   9.8953596e+01
   1.1155000e+03   9.8113374e+01
   1.1155500e+03   9.6929293e+01
   1.1156000e+03   9.6325737e+01
   1.1156500e+03   9.6292018e+01
   1.1157000e+03   9.6997248e+01
   1.1157500e+03   9.7723570e+01
   1.1158000e+03   9.7400178e+01
   1.1158500e+03   9.6863233e+01
   1.1159000e+03   9.6213445e+01
   1.1159500e+03   9.5695258e+01
   1.1160000e+03   9.4956741e+01
   1.1160500e+03   9.5392341e+01
   1.1161000e+03   9.6452269e+01
   1.1161500e+03   9.7971294e+01
   1.1162000e+03   9.8101436e+01
   1.1162500e+03   9.8367420e+01
   1.1163000e+03   9.8051233e+01
   1.1163500e+03   9.6988821e+01
   1.1164000e+03   9.6311565e+01
   1.1164500e+03   9.6227694e+01
   1.1165000e+03   9.6072075e+01
   1.1165500e+03   9.6942625e+01
   1.1166000e+03   9.8248475e+01
   1.1166500e+03   9.7429211e+01
   1.1167000e+03   9.6151394e+01
   1.1167500e+03   9.5616881e+01
   1.1168000e+03   9.5160167e+01
   1.1168500e+03   9.4287208e+01
   1.1169000e+03   9.4573298e+01
   1.1169500e+03   9.5820249e+01
   1.1170000e+03   9.6458294e+01
   1.1170500e+03   9.6074766e+01
   1.1171000e+03   9.4803520e+01
   1.1171500e+03   9.4278242e+01
   1.1172000e+03   9.3980893e+01
   1.1172500e+03   9.3533288e+01
   1.1173000e+03   9.3482334e+01
   1.1173500e+03   9.4583638e+01
   1.1174000e+03   9.5367702e+01
   1.1174500e+03   9.5399312e+01
   1.1175000e+03   9.5023132e+01
   1.1175500e+03   9.4516641e+01
   1.1176000e+03   9.4104640e+01
   1.1176500e+03   9.4031782e+01
   1.1177000e+03   9.4419151e+01
   1.1177500e+03   9.5286061e+01
   1.1178000e+03   9.5869929e+01
   1.1178500e+03   9.6477697e+01
   1.1179000e+03   9.6359123e+01
   1.1179500e+03   9.5337625e+01
   1.1180000e+03   9.4813429e+01
   1.1180500e+03   9.5357137e+01
   1.1181000e+03   9.5552095e+01
   1.1181500e+03   9.6002792e+01
   1.1182000e+03   9.6707286e+01
   1.1182500e+03   9.6857643e+01
   1.1183000e+03   9.6489889e+01
   1.1183500e+03   9.5688995e+01
   1.1184000e+03   9.4978956e+01
   1.1184500e+03   9.4566349e+01
   1.1185000e+03   9.4672990e+01
   1.1185500e+03   9.5031032e+01
   1.1186000e+03   9.5404510e+01
   1.1186500e+03   9.6103837e+01
   1.1187000e+03   9.6103394e+01
   1.1187500e+03   9.5504292e+01
   1.1188000e+03   9.4346689e+01
   1.1188500e+03   9.3774936e+01
   1.1189000e+03   9.3315235e+01
   1.1189500e+03   9.3678849e+01
   1.1190000e+03   9.4491510e+01
   1.1190500e+03   9.5249135e+01
   1.1191000e+03   9.5488090e+01
   1.1191500e+03   9.5309363e+01
   1.1192000e+03   9.4316809e+01
   1.1192500e+03   9.3500079e+01
   1.1193000e+03   9.3891866e+01
   1.1193500e+03   9.4418096e+01
   1.1194000e+03   9.5721583e+01
   1.1194500e+03   9.7001726e+01
   1.1195000e+03   9.7232667e+01
   1.1195500e+03   9.6395044e+01
   1.1196000e+03   9.6212179e+01
   1.1196500e+03   9.5080632e+01
   1.1197000e+03   9.4988957e+01
   1.1197500e+03   9.6078084e+01
   1.1198000e+03   9.7323408e+01
   1.1198500e+03   9.8054030e+01
   1.1199000e+03   9.8424878e+01
   1.1199500e+03   9.7937100e+01
   1.1200000e+03   9.6834060e+01
   1.1200500e+03   9.5983658e+01
   1.1201000e+03   9.5108792e+01
   1.1201500e+03   9.5486912e+01
   1.1202000e+03   9.6335602e+01
   1.1202500e+03   9.7598923e+01
   1.1203000e+03   9.7533018e+01
   1.1203500e+03   9.6955282e+01
   1.1204000e+03   9.5665658e+01
   1.1204500e+03   9.5006784e+01
   1.1205000e+03   9.4235799e+01
   1.1205500e+03   9.4863808e+01
   1.1206000e+03   9.5969051e+01
   1.1206500e+03   9.7006234e+01
   1.1207000e+03   9.7154846e+01
   1.1207500e+03   9.7235466e+01
   1.1208000e+03   9.6554149e+01
   1.1208500e+03   9.6181974e+01
   1.1209000e+03   9.5843104e+01
   1.1209500e+03   9.6469517e+01
   1.1210000e+03   9.6513131e+01
   1.1210500e+03   9.7138967e+01
   1.1211000e+03   9.7745124e+01
   1.1211500e+03   9.8247218e+01
   1.1212000e+03   9.7228375e+01
   1.1212500e+03   9.6993580e+01
   1.1213000e+03   9.6710334e+01
   1.1213500e+03   9.6883159e+01
   1.1214000e+03   9.7237909e+01
   1.1214500e+03   9.7792395e+01
   1.1215000e+03   9.8405520e+01
   1.1215500e+03   9.8789866e+01
   1.1216000e+03   9.8473362e+01
   1.1216500e+03   9.7857326e+01
   1.1217000e+03   9.7733437e+01
   1.1217500e+03   9.7679665e+01
   1.1218000e+03   9.8005220e+01
   1.1218500e+03   9.8267385e+01
   1.1219000e+03   9.8521829e+01
   1.1219500e+03   9.8619995e+01
   1.1220000e+03   9.7977241e+01
   1.1220500e+03   9.7323644e+01
   1.1221000e+03   9.6285950e+01
   1.1221500e+03   9.5632778e+01
   1.1222000e+03   9.5616363e+01
   1.1222500e+03   9.6497599e+01
   1.1223000e+03   9.6919335e+01
   1.1223500e+03   9.7400862e+01
   1.1224000e+03   9.7634445e+01
   1.1224500e+03   9.6810668e+01
   1.1225000e+03   9.5554052e+01
   1.1225500e+03   9.4508819e+01
   1.1226000e+03   9.4527664e+01
   1.1226500e+03   9.4712351e+01
   1.1227000e+03   9.5766261e+01
   1.1227500e+03   9.6194701e+01
   1.1228000e+03   9.6316781e+01
   1.1228500e+03   9.5665755e+01
   1.1229000e+03   9.4821937e+01
   1.1229500e+03   9.4268837e+01
   1.1230000e+03   9.4625302e+01
   1.1230500e+03   9.5568871e+01
   1.1231000e+03   9.6747420e+01
   1.1231500e+03   9.7416366e+01
   1.1232000e+03   9.7244005e+01
   1.1232500e+03   9.6961109e+01
   1.1233000e+03   9.6191389e+01
   1.1233500e+03   9.5675781e+01
   1.1234000e+03   9.5637694e+01
   1.1234500e+03   9.6290121e+01
   1.1235000e+03   9.6602813e+01
   1.1235500e+03   9.7845508e+01
   1.1236000e+03   9.7845986e+01
   1.1236500e+03   9.7312510e+01
   1.1237000e+03   9.6423384e+01
   1.1237500e+03   9.5979399e+01
   1.1238000e+03   9.4851569e+01
   1.1238500e+03   9.5067206e+01
   1.1239000e+03   9.6362675e+01
   1.1239500e+03   9.7515906e+01
   1.1240000e+03   9.8025686e+01
   1.1240500e+03   9.7985968e+01
   1.1241000e+03   9.7217286e+01
   1.1241500e+03   9.6163061e+01
   1.1242000e+03   9.5943409e+01
   1.1242500e+03   9.6598680e+01
   1.1243000e+03   9.7145962e+01
   1.1243500e+03   9.8455735e+01
   1.1244000e+03   9.8958355e+01
   1.1244500e+03   9.8639042e+01
   1.1245000e+03   9.7021448e+01
   1.1245500e+03   9.6016001e+01
   1.1246000e+03   9.5051850e+01
   1.1246500e+03   9.5297089e+01
   1.1247000e+03   9.5239153e+01
   1.1247500e+03   9.6407754e+01
   1.1248000e+03   9.7343002e+01
   1.1248500e+03   9.8251779e+01
   1.1249000e+03   9.7715086e+01
   1.1249500e+03   9.7823165e+01
   1.1250000e+03   9.5600650e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_31C.dat <==
   1.0750500e+03   9.3457308e+01
   1.0751000e+03   9.3849592e+01
   1.0751500e+03   9.3709219e+01
   1.0752000e+03   9.4549500e+01
   1.0752500e+03   9.5410250e+01
   1.0753000e+03   9.5553795e+01
   1.0753500e+03   9.5591144e+01
   1.0754000e+03   9.5637066e+01
   1.0754500e+03   9.5157775e+01
   1.0755000e+03   9.4642771e+01
   1.0755500e+03   9.4605117e+01
   1.0756000e+03   9.5451737e+01
   1.0756500e+03   9.6365335e+01
   1.0757000e+03   9.6455824e+01
   1.0757500e+03   9.6110978e+01
   1.0758000e+03   9.5925421e+01
   1.0758500e+03   9.5552698e+01
   1.0759000e+03   9.4697520e+01
   1.0759500e+03   9.4648247e+01
   1.0760000e+03   9.5506084e+01
   1.0760500e+03   9.6151094e+01
   1.0761000e+03   9.5781245e+01
   1.0761500e+03   9.5769074e+01
   1.0762000e+03   9.5655982e+01
   1.0762500e+03   9.5580936e+01
   1.0763000e+03   9.5473358e+01
   1.0763500e+03   9.5945457e+01
   1.0764000e+03   9.6697773e+01
   1.0764500e+03   9.6873767e+01
   1.0765000e+03   9.6009890e+01
   1.0765500e+03   9.5126128e+01
   1.0766000e+03   9.4647298e+01
   1.0766500e+03   9.4054751e+01
   1.0767000e+03   9.3839655e+01
   1.0767500e+03   9.4214297e+01
   1.0768000e+03   9.4717121e+01
   1.0768500e+03   9.5126691e+01
   1.0769000e+03   9.4840413e+01
   1.0769500e+03   9.4466879e+01
   1.0770000e+03   9.4547196e+01
   1.0770500e+03   9.4995604e+01
   1.0771000e+03   9.5239586e+01
   1.0771500e+03   9.5900903e+01
   1.0772000e+03   9.6616417e+01
   1.0772500e+03   9.6557695e+01
   1.0773000e+03   9.6162562e+01
   1.0773500e+03   9.5775087e+01
   1.0774000e+03   9.6108486e+01
   1.0774500e+03   9.6663120e+01
   1.0775000e+03   9.7130648e+01
   1.0775500e+03   9.7211320e+01
   1.0776000e+03   9.7130137e+01
   1.0776500e+03   9.6191367e+01
   1.0777000e+03   9.4896605e+01
   1.0777500e+03   9.4145098e+01
   1.0778000e+03   9.4125928e+01
   1.0778500e+03   9.4717287e+01
   1.0779000e+03   9.5389606e+01
   1.0779500e+03   9.5964891e+01
   1.0780000e+03   9.6369927e+01
   1.0780500e+03   9.6353648e+01
   1.0781000e+03   9.5619425e+01
   1.0781500e+03   9.4975650e+01
   1.0782000e+03   9.5130438e+01
   1.0782500e+03   9.5530826e+01
   1.0783000e+03   9.5541946e+01
   1.0783500e+03   9.5665776e+01
   1.0784000e+03   9.5946312e+01
   1.0784500e+03   9.5944131e+01
   1.0785000e+03   9.5636554e+01
   1.0785500e+03   9.5455311e+01
   1.0786000e+03   9.5552266e+01
   1.0786500e+03   9.5930230e+01
   1.0787000e+03   9.5609828e+01
   1.0787500e+03   9.5079487e+01
   1.0788000e+03   9.4865987e+01
   1.0788500e+03   9.4549543e+01
   1.0789000e+03   9.3609600e+01
   1.0789500e+03   9.3488062e+01
   1.0790000e+03   9.3890260e+01
   1.0790500e+03   9.4370362e+01
   1.0791000e+03   9.4614864e+01
   1.0791500e+03   9.4764857e+01
   1.0792000e+03   9.4653963e+01
   1.0792500e+03   9.4252039e+01
   1.0793000e+03   9.3890290e+01
   1.0793500e+03   9.3566245e+01
   1.0794000e+03   9.3683393e+01
   1.0794500e+03   9.3992024e+01
   1.0795000e+03   9.4350585e+01
   1.0795500e+03   9.4226183e+01
   1.0796000e+03   9.4355373e+01
   1.0796500e+03   9.4623354e+01
   1.0797000e+03   9.4653850e+01
   1.0797500e+03   9.4718518e+01
   1.0798000e+03   9.5091199e+01
   1.0798500e+03   9.5282340e+01
   1.0799000e+03   9.5053318e+01
   1.0799500e+03   9.4466909e+01
   1.0800000e+03   9.3870892e+01
   1.0800500e+03   9.3375011e+01
   1.0801000e+03   9.3339589e+01
   1.0801500e+03   9.3468304e+01
   1.0802000e+03   9.3943928e+01
   1.0802500e+03   9.4371909e+01
   1.0803000e+03   9.4671805e+01
   1.0803500e+03   9.3961351e+01
   1.0804000e+03   9.3408806e+01
   1.0804500e+03   9.3080913e+01
   1.0805000e+03   9.2985846e+01
   1.0805500e+03   9.2824976e+01
   1.0806000e+03   9.3426977e+01
   1.0806500e+03   9.3872146e+01
   1.0807000e+03   9.3775876e+01
   1.0807500e+03   9.3192135e+01
   1.0808000e+03   9.2941827e+01
   1.0808500e+03   9.2862218e+01
   1.0809000e+03   9.2840363e+01
   1.0809500e+03   9.3041654e+01
   1.0810000e+03   9.3499671e+01
   1.0810500e+03   9.3717339e+01
   1.0811000e+03   9.3478403e+01
   1.0811500e+03   9.3296955e+01
   1.0812000e+03   9.3561086e+01
   1.0812500e+03   9.4059444e+01
   1.0813000e+03   9.4501869e+01
   1.0813500e+03   9.5258240e+01
   1.0814000e+03   9.5813756e+01
   1.0814500e+03   9.5882250e+01
   1.0815000e+03   9.5495120e+01
   1.0815500e+03   9.5091469e+01
   1.0816000e+03   9.4687629e+01
   1.0816500e+03   9.4563935e+01
   1.0817000e+03   9.4619617e+01
   1.0817500e+03   9.4902348e+01
   1.0818000e+03   9.4977243e+01
   1.0818500e+03   9.4940471e+01
   1.0819000e+03   9.4639682e+01
   1.0819500e+03   9.4091218e+01
   1.0820000e+03   9.3856319e+01
   1.0820500e+03   9.4493060e+01
   1.0821000e+03   9.4879576e+01
   1.0821500e+03   9.5238639e+01
   1.0822000e+03   9.5693451e+01
   1.0822500e+03   9.5757538e+01
   1.0823000e+03   9.4982752e+01
   1.0823500e+03   9.4513178e+01
   1.0824000e+03   9.4131277e+01
   1.0824500e+03   9.4209005e+01
   1.0825000e+03   9.4439104e+01
   1.0825500e+03   9.4784152e+01
   1.0826000e+03   9.4780599e+01
   1.0826500e+03   9.4775020e+01
   1.0827000e+03   9.4377445e+01
   1.0827500e+03   9.4044336e+01
   1.0828000e+03   9.4073223e+01
   1.0828500e+03   9.4597249e+01
   1.0829000e+03   9.5017817e+01
   1.0829500e+03   9.5375375e+01
   1.0830000e+03   9.5355777e+01
   1.0830500e+03   9.5116253e+01
   1.0831000e+03   9.4762145e+01
   1.0831500e+03   9.4496134e+01
   1.0832000e+03   9.4582267e+01
   1.0832500e+03   9.4828259e+01
   1.0833000e+03   9.5099775e+01
   1.0833500e+03   9.5085599e+01
   1.0834000e+03   9.4633075e+01
   1.0834500e+03   9.3991562e+01
   1.0835000e+03   9.3601076e+01
   1.0835500e+03   9.3464469e+01
   1.0836000e+03   9.3872953e+01
   1.0836500e+03   9.4678184e+01
   1.0837000e+03   9.5353006e+01
   1.0837500e+03   9.5779999e+01
   1.0838000e+03   9.5396653e+01
   1.0838500e+03   9.4670351e+01
   1.0839000e+03   9.4265677e+01
   1.0839500e+03   9.4214478e+01
   1.0840000e+03   9.4164748e+01
   1.0840500e+03   9.4785295e+01
   1.0841000e+03   9.5513954e+01
   1.0841500e+03   9.5961437e+01
   1.0842000e+03   9.5728332e+01
   1.0842500e+03   9.5549850e+01
   1.0843000e+03   9.5555604e+01
   1.0843500e+03   9.5672534e+01
   1.0844000e+03   9.5664700e+01
   1.0844500e+03   9.6083211e+01
   1.0845000e+03   9.6574862e+01
   1.0845500e+03   9.6764329e+01
   1.0846000e+03   9.6222212e+01
   1.0846500e+03   9.5739384e+01
   1.0847000e+03   9.5586065e+01
   1.0847500e+03   9.5566521e+01
   1.0848000e+03   9.5444442e+01
   1.0848500e+03   9.5755296e+01
   1.0849000e+03   9.6304832e+01
   1.0849500e+03   9.5985085e+01
   1.0850000e+03   9.5247282e+01
   1.0850500e+03   9.4613128e+01
   1.0851000e+03   9.4685094e+01
   1.0851500e+03   9.4597378e+01
   1.0852000e+03   9.4523962e+01
   1.0852500e+03   9.4576426e+01
   1.0853000e+03   9.4736383e+01
   1.0853500e+03   9.4090961e+01
   1.0854000e+03   9.3222002e+01
   1.0854500e+03   9.3100137e+01
   1.0855000e+03   9.3204892e+01
   1.0855500e+03   9.3708632e+01
   1.0856000e+03   9.4336579e+01
   1.0856500e+03   9.4945826e+01
   1.0857000e+03   9.5494507e+01
   1.0857500e+03   9.5752613e+01
   1.0858000e+03   9.5278710e+01
   1.0858500e+03   9.4916434e+01
   1.0859000e+03   9.5104229e+01
   1.0859500e+03   9.5310287e+01
   1.0860000e+03   9.5397062e+01
   1.0860500e+03   9.5611040e+01
   1.0861000e+03   9.5542792e+01
   1.0861500e+03   9.5358346e+01
   1.0862000e+03   9.4662375e+01
   1.0862500e+03   9.4501488e+01
   1.0863000e+03   9.4642074e+01
   1.0863500e+03   9.5104841e+01
   1.0864000e+03   9.5188124e+01
   1.0864500e+03   9.5468437e+01
   1.0865000e+03   9.5419906e+01
   1.0865500e+03   9.5192473e+01
   1.0866000e+03   9.4707154e+01
   1.0866500e+03   9.4478868e+01
   1.0867000e+03   9.4974020e+01
   1.0867500e+03   9.5799150e+01
   1.0868000e+03   9.6017180e+01
   1.0868500e+03   9.6011619e+01
   1.0869000e+03   9.5834838e+01
   1.0869500e+03   9.5386906e+01
   1.0870000e+03   9.5058854e+01
   1.0870500e+03   9.5063418e+01
   1.0871000e+03   9.5619775e+01
   1.0871500e+03   9.6480712e+01
   1.0872000e+03   9.6883011e+01
   1.0872500e+03   9.6357389e+01
   1.0873000e+03   9.5823637e+01
   1.0873500e+03   9.5118026e+01
   1.0874000e+03   9.4428230e+01
   1.0874500e+03   9.3553880e+01
   1.0875000e+03   9.3722331e+01
   1.0875500e+03   9.4345311e+01
   1.0876000e+03   9.4644778e+01
   1.0876500e+03   9.4334619e+01
   1.0877000e+03   9.4042794e+01
   1.0877500e+03   9.3450752e+01
   1.0878000e+03   9.2981414e+01
   1.0878500e+03   9.2792185e+01
   1.0879000e+03   9.3442031e+01
   1.0879500e+03   9.4339761e+01
   1.0880000e+03   9.4857011e+01
   1.0880500e+03   9.4773095e+01
   1.0881000e+03   9.4302749e+01
   1.0881500e+03   9.4043340e+01
   1.0882000e+03   9.4027774e+01
   1.0882500e+03   9.4391893e+01
   1.0883000e+03   9.4855989e+01
   1.0883500e+03   9.5675949e+01
   1.0884000e+03   9.5817681e+01
   1.0884500e+03   9.5045947e+01
   1.0885000e+03   9.4148675e+01
   1.0885500e+03   9.3671860e+01
   1.0886000e+03   9.3476864e+01
   1.0886500e+03   9.3554682e+01
   1.0887000e+03   9.4060029e+01
   1.0887500e+03   9.4589676e+01
   1.0888000e+03   9.4405278e+01
   1.0888500e+03   9.4128622e+01
   1.0889000e+03   9.3451412e+01
   1.0889500e+03   9.3355735e+01
   1.0890000e+03   9.3051532e+01
   1.0890500e+03   9.3428937e+01
   1.0891000e+03   9.3787727e+01
   1.0891500e+03   9.4256142e+01
   1.0892000e+03   9.4296169e+01
   1.0892500e+03   9.4394497e+01
   1.0893000e+03   9.3808187e+01
   1.0893500e+03   9.3486830e+01
   1.0894000e+03   9.3295943e+01
   1.0894500e+03   9.3631319e+01
   1.0895000e+03   9.3595477e+01
   1.0895500e+03   9.4056966e+01
   1.0896000e+03   9.4055816e+01
   1.0896500e+03   9.3839476e+01
   1.0897000e+03   9.3438034e+01
   1.0897500e+03   9.3525218e+01
   1.0898000e+03   9.3912371e+01
   1.0898500e+03   9.4255766e+01
   1.0899000e+03   9.4670730e+01
   1.0899500e+03   9.4589525e+01
   1.0900000e+03   9.4329248e+01
   1.0900500e+03   9.3619791e+01
   1.0901000e+03   9.2953411e+01
   1.0901500e+03   9.2700366e+01
   1.0902000e+03   9.3003435e+01
   1.0902500e+03   9.3332811e+01
   1.0903000e+03   9.3824721e+01
   1.0903500e+03   9.3983076e+01
   1.0904000e+03   9.3889074e+01
   1.0904500e+03   9.3381323e+01
   1.0905000e+03   9.2801754e+01
   1.0905500e+03   9.2508779e+01
   1.0906000e+03   9.2931435e+01
   1.0906500e+03   9.3305303e+01
   1.0907000e+03   9.3400939e+01
   1.0907500e+03   9.3737964e+01
   1.0908000e+03   9.3105497e+01
   1.0908500e+03   9.2628046e+01
   1.0909000e+03   9.2007780e+01
   1.0909500e+03   9.1982094e+01
   1.0910000e+03   9.2292643e+01
   1.0910500e+03   9.3047934e+01
   1.0911000e+03   9.3041509e+01
   1.0911500e+03   9.3423050e+01
   1.0912000e+03   9.3365128e+01
   1.0912500e+03   9.2641505e+01
   1.0913000e+03   9.2420978e+01
   1.0913500e+03   9.2288056e+01
   1.0914000e+03   9.1923088e+01
   1.0914500e+03   9.1618449e+01
   1.0915000e+03   9.1453486e+01
   1.0915500e+03   9.0802167e+01
   1.0916000e+03   8.9880322e+01
   1.0916500e+03   8.9377327e+01
   1.0917000e+03   8.9085502e+01
   1.0917500e+03   8.9304930e+01
   1.0918000e+03   9.0083957e+01
   1.0918500e+03   9.1023808e+01
   1.0919000e+03   9.1563071e+01
   1.0919500e+03   9.1848429e+01
   1.0920000e+03   9.1433719e+01
   1.0920500e+03   9.0772951e+01
   1.0921000e+03   9.0778773e+01
   1.0921500e+03   9.0659680e+01
   1.0922000e+03   9.0883738e+01
   1.0922500e+03   9.1644767e+01
   1.0923000e+03   9.2374293e+01
   1.0923500e+03   9.2098173e+01
   1.0924000e+03   9.1530100e+01
   1.0924500e+03   9.0888681e+01
   1.0925000e+03   9.0621699e+01
   1.0925500e+03   9.0236931e+01
   1.0926000e+03   9.0186794e+01
   1.0926500e+03   9.0609819e+01
   1.0927000e+03   9.1420362e+01
   1.0927500e+03   9.1129107e+01
   1.0928000e+03   9.0501753e+01
   1.0928500e+03   9.0204392e+01
   1.0929000e+03   9.0441551e+01
   1.0929500e+03   9.0265540e+01
   1.0930000e+03   9.0591706e+01
   1.0930500e+03   9.1094347e+01
   1.0931000e+03   9.1627010e+01
   1.0931500e+03   9.1329748e+01
   1.0932000e+03   9.0525210e+01
   1.0932500e+03   9.0144164e+01
   1.0933000e+03   9.0489197e+01
   1.0933500e+03   9.1096581e+01
   1.0934000e+03   9.1621532e+01
   1.0934500e+03   9.2583929e+01
   1.0935000e+03   9.2361529e+01
   1.0935500e+03   9.1178182e+01
   1.0936000e+03   8.9530191e+01
   1.0936500e+03   8.8872750e+01
   1.0937000e+03   8.8642190e+01
   1.0937500e+03   8.9386124e+01
   1.0938000e+03   9.0781890e+01
   1.0938500e+03   9.1418504e+01
   1.0939000e+03   9.1083250e+01
   1.0939500e+03   9.0565955e+01
   1.0940000e+03   8.9573514e+01
   1.0940500e+03   8.8623553e+01
   1.0941000e+03   8.9230563e+01
   1.0941500e+03   9.0084033e+01
   1.0942000e+03   9.0757765e+01
   1.0942500e+03   9.1226370e+01
   1.0943000e+03   9.1018990e+01
   1.0943500e+03   9.0200419e+01
   1.0944000e+03   8.9304640e+01
   1.0944500e+03   8.8342960e+01
   1.0945000e+03   8.8380236e+01
   1.0945500e+03   8.8848584e+01
   1.0946000e+03   8.9450943e+01
   1.0946500e+03   8.9798902e+01
   1.0947000e+03   8.9547120e+01
   1.0947500e+03   8.8526236e+01
   1.0948000e+03   8.7701161e+01
   1.0948500e+03   8.6652281e+01
   1.0949000e+03   8.6123823e+01
   1.0949500e+03   8.6734505e+01
   1.0950000e+03   8.7368394e+01
   1.0950500e+03   8.7029355e+01
   1.0951000e+03   8.6536647e+01
   1.0951500e+03   8.6290861e+01
   1.0952000e+03   8.5623855e+01
   1.0952500e+03   8.5408141e+01
   1.0953000e+03   8.5966626e+01
   1.0953500e+03   8.7296876e+01
   1.0954000e+03   8.8155028e+01
   1.0954500e+03   8.8360675e+01
   1.0955000e+03   8.8172131e+01
   1.0955500e+03   8.7952732e+01
   1.0956000e+03   8.7437823e+01
   1.0956500e+03   8.7414568e+01
   1.0957000e+03   8.7883303e+01
   1.0957500e+03   8.8180172e+01
   1.0958000e+03   8.8479705e+01
   1.0958500e+03   8.7993217e+01
   1.0959000e+03   8.6732552e+01
   1.0959500e+03   8.5503606e+01
   1.0960000e+03   8.4861959e+01
   1.0960500e+03   8.4429232e+01
   1.0961000e+03   8.4452514e+01
   1.0961500e+03   8.4830163e+01
   1.0962000e+03   8.5712863e+01
   1.0962500e+03   8.6077560e+01
   1.0963000e+03   8.5901470e+01
   1.0963500e+03   8.5611368e+01
   1.0964000e+03   8.5634310e+01
   1.0964500e+03   8.5537324e+01
   1.0965000e+03   8.5646055e+01
   1.0965500e+03   8.6061498e+01
   1.0966000e+03   8.6604411e+01
   1.0966500e+03   8.6294400e+01
   1.0967000e+03   8.5346815e+01
   1.0967500e+03   8.4124790e+01
   1.0968000e+03   8.3087852e+01
   1.0968500e+03   8.2564273e+01
   1.0969000e+03   8.2662003e+01
   1.0969500e+03   8.2599621e+01
   1.0970000e+03   8.2885456e+01
   1.0970500e+03   8.2702616e+01
   1.0971000e+03   8.1882642e+01
   1.0971500e+03   8.0998039e+01
   1.0972000e+03   8.0790391e+01
   1.0972500e+03   8.1351202e+01
   1.0973000e+03   8.2043844e+01
   1.0973500e+03   8.2789565e+01
   1.0974000e+03   8.3030414e+01
   1.0974500e+03   8.2841047e+01
   1.0975000e+03   8.1781287e+01
   1.0975500e+03   8.0444450e+01
   1.0976000e+03   7.9447839e+01
   1.0976500e+03   7.9483865e+01
   1.0977000e+03   8.0377479e+01
   1.0977500e+03   8.0850871e+01
   1.0978000e+03   8.0969574e+01
   1.0978500e+03   8.0846336e+01
   1.0979000e+03   7.9895944e+01
   1.0979500e+03   7.8224338e+01
   1.0980000e+03   7.7302173e+01
   1.0980500e+03   7.7926157e+01
   1.0981000e+03   7.8986448e+01
   1.0981500e+03   7.9688994e+01
   1.0982000e+03   8.0034802e+01
   1.0982500e+03   7.9881731e+01
   1.0983000e+03   7.8780463e+01
   1.0983500e+03   7.7489609e+01
   1.0984000e+03   7.6955715e+01
   1.0984500e+03   7.7426146e+01
   1.0985000e+03   7.8782859e+01
   1.0985500e+03   7.9777074e+01
   1.0986000e+03   7.9609770e+01
   1.0986500e+03   7.8705246e+01
   1.0987000e+03   7.7325479e+01
   1.0987500e+03   7.6136843e+01
   1.0988000e+03   7.5639343e+01
   1.0988500e+03   7.6724027e+01
   1.0989000e+03   7.8697217e+01
   1.0989500e+03   8.0272447e+01
   1.0990000e+03   8.0333016e+01
   1.0990500e+03   7.9466827e+01
   1.0991000e+03   7.8115311e+01
   1.0991500e+03   7.7135453e+01
   1.0992000e+03   7.7084764e+01
   1.0992500e+03   7.8207921e+01
   1.0993000e+03   8.0402994e+01
   1.0993500e+03   8.1896829e+01
   1.0994000e+03   8.1965895e+01
   1.0994500e+03   8.0840268e+01
   1.0995000e+03   7.9842681e+01
   1.0995500e+03   7.9315529e+01
   1.0996000e+03   7.9917109e+01
   1.0996500e+03   8.2036656e+01
   1.0997000e+03   8.4072147e+01
   1.0997500e+03   8.5273406e+01
   1.0998000e+03   8.5337998e+01
   1.0998500e+03   8.3935807e+01
   1.0999000e+03   8.2298549e+01
   1.0999500e+03   8.2559090e+01
   1.1000000e+03   8.3899488e+01
   1.1000500e+03   8.5856584e+01
   1.1001000e+03   8.8595827e+01
   1.1001500e+03   9.0200878e+01
   1.1002000e+03   9.0392288e+01
   1.1002500e+03   8.9414518e+01
   1.1003000e+03   8.8470166e+01
   1.1003500e+03   8.8854446e+01
   1.1004000e+03   9.0585297e+01
   1.1004500e+03   9.2627954e+01
   1.1005000e+03   9.4209495e+01
   1.1005500e+03   9.5105420e+01
   1.1006000e+03   9.4428858e+01
   1.1006500e+03   9.3384033e+01
   1.1007000e+03   9.2431947e+01
   1.1007500e+03   9.2849777e+01
   1.1008000e+03   9.4445898e+01
   1.1008500e+03   9.6635607e+01
   1.1009000e+03   9.7082275e+01
   1.1009500e+03   9.7223886e+01
   1.1010000e+03   9.6428542e+01
   1.1010500e+03   9.4982698e+01
   1.1011000e+03   9.3422175e+01
   1.1011500e+03   9.3495345e+01
   1.1012000e+03   9.4234843e+01
   1.1012500e+03   9.5308677e+01
   1.1013000e+03   9.5987067e+01
   1.1013500e+03   9.5667456e+01
   1.1014000e+03   9.5286834e+01
   1.1014500e+03   9.4577066e+01
   1.1015000e+03   9.4298443e+01
   1.1015500e+03   9.4702044e+01
   1.1016000e+03   9.6854687e+01
   1.1016500e+03   9.8535843e+01
   1.1017000e+03   9.9551630e+01
   1.1017500e+03   9.9255812e+01
   1.1018000e+03   9.7810329e+01
   1.1018500e+03   9.6015935e+01
   1.1019000e+03   9.4852585e+01
   1.1019500e+03   9.4328419e+01
   1.1020000e+03   9.4774838e+01
   1.1020500e+03   9.6426635e+01
   1.1021000e+03   9.7283308e+01
   1.1021500e+03   9.7120465e+01
   1.1022000e+03   9.6549696e+01
   1.1022500e+03   9.5962947e+01
   1.1023000e+03   9.5420596e+01
   1.1023500e+03   9.5748125e+01
   1.1024000e+03   9.6460567e+01
   1.1024500e+03   9.7837032e+01
   1.1025000e+03   9.8708900e+01
   1.1025500e+03   9.9084090e+01
   1.1026000e+03   9.8286342e+01
   1.1026500e+03   9.8196038e+01
   1.1027000e+03   9.7973147e+01
   1.1027500e+03   9.8623870e+01
   1.1028000e+03   9.9168920e+01
   1.1028500e+03   9.9887853e+01
   1.1029000e+03   9.9941780e+01
   1.1029500e+03   9.9459212e+01
   1.1030000e+03   9.8302790e+01
   1.1030500e+03   9.7196239e+01
   1.1031000e+03   9.6870413e+01
   1.1031500e+03   9.7062593e+01
   1.1032000e+03   9.7313043e+01
   1.1032500e+03   9.7378332e+01
   1.1033000e+03   9.7249489e+01
   1.1033500e+03   9.6583349e+01
   1.1034000e+03   9.5477641e+01
   1.1034500e+03   9.4106552e+01
   1.1035000e+03   9.4056993e+01
   1.1035500e+03   9.4571902e+01
   1.1036000e+03   9.5452375e+01
   1.1036500e+03   9.6592389e+01
   1.1037000e+03   9.7381317e+01
   1.1037500e+03   9.6859815e+01
   1.1038000e+03   9.5583853e+01
   1.1038500e+03   9.4202741e+01
   1.1039000e+03   9.3273234e+01
   1.1039500e+03   9.3966860e+01
   1.1040000e+03   9.5104602e+01
   1.1040500e+03   9.6958077e+01
   1.1041000e+03   9.8095873e+01
   1.1041500e+03   9.8147353e+01
   1.1042000e+03   9.6446244e+01
   1.1042500e+03   9.4771054e+01
   1.1043000e+03   9.3560493e+01
   1.1043500e+03   9.3063508e+01
   1.1044000e+03   9.3611704e+01
   1.1044500e+03   9.4865492e+01
   1.1045000e+03   9.5515053e+01
   1.1045500e+03   9.5156167e+01
   1.1046000e+03   9.4965260e+01
   1.1046500e+03   9.4214887e+01
   1.1047000e+03   9.3838228e+01
   1.1047500e+03   9.4185315e+01
   1.1048000e+03   9.5532031e+01
   1.1048500e+03   9.6672269e+01
   1.1049000e+03   9.7458961e+01
   1.1049500e+03   9.7365724e+01
   1.1050000e+03   9.6895278e+01
   1.1050500e+03   9.6167798e+01
   1.1051000e+03   9.5423920e+01
   1.1051500e+03   9.5209598e+01
   1.1052000e+03   9.5904602e+01
   1.1052500e+03   9.6950660e+01
   1.1053000e+03   9.7317571e+01
   1.1053500e+03   9.6706349e+01
   1.1054000e+03   9.5914429e+01
   1.1054500e+03   9.5274694e+01
   1.1055000e+03   9.5024230e+01
   1.1055500e+03   9.5352479e+01
   1.1056000e+03   9.6559585e+01
   1.1056500e+03   9.7762699e+01
   1.1057000e+03   9.8295147e+01
   1.1057500e+03   9.7457778e+01
   1.1058000e+03   9.5978834e+01
   1.1058500e+03   9.5032330e+01
   1.1059000e+03   9.4634507e+01
   1.1059500e+03   9.4509654e+01
   1.1060000e+03   9.5478728e+01
   1.1060500e+03   9.6826293e+01
   1.1061000e+03   9.7525548e+01
   1.1061500e+03   9.7687986e+01
   1.1062000e+03   9.6900077e+01
   1.1062500e+03   9.5910765e+01
   1.1063000e+03   9.5471730e+01
   1.1063500e+03   9.5589040e+01
   1.1064000e+03   9.5988186e+01
   1.1064500e+03   9.7210542e+01
   1.1065000e+03   9.8094727e+01
   1.1065500e+03   9.8316503e+01
   1.1066000e+03   9.7581953e+01
   1.1066500e+03   9.6454651e+01
   1.1067000e+03   9.5579211e+01
   1.1067500e+03   9.5283502e+01
   1.1068000e+03   9.4930638e+01
   1.1068500e+03   9.5357359e+01
   1.1069000e+03   9.5699475e+01
   1.1069500e+03   9.6160443e+01
   1.1070000e+03   9.5945783e+01
   1.1070500e+03   9.5552286e+01
   1.1071000e+03   9.5213981e+01
   1.1071500e+03   9.5688036e+01
   1.1072000e+03   9.6205796e+01
   1.1072500e+03   9.6696238e+01
   1.1073000e+03   9.7560101e+01
   1.1073500e+03   9.8045165e+01
   1.1074000e+03   9.7509286e+01
   1.1074500e+03   9.6498390e+01
   1.1075000e+03   9.6307776e+01
   1.1075500e+03   9.6010026e+01
   1.1076000e+03   9.6565472e+01
   1.1076500e+03   9.6955168e+01
   1.1077000e+03   9.7670421e+01
   1.1077500e+03   9.7558021e+01
   1.1078000e+03   9.7281122e+01
   1.1078500e+03   9.6124746e+01
   1.1079000e+03   9.6071440e+01
   1.1079500e+03   9.6110704e+01
   1.1080000e+03   9.7115945e+01
   1.1080500e+03   9.8112001e+01
   1.1081000e+03   9.8189298e+01
   1.1081500e+03   9.7746108e+01
   1.1082000e+03   9.7209123e+01
   1.1082500e+03   9.6049565e+01
   1.1083000e+03   9.4917232e+01
   1.1083500e+03   9.5610939e+01
   1.1084000e+03   9.6409852e+01
   1.1084500e+03   9.7154377e+01
   1.1085000e+03   9.7795927e+01
   1.1085500e+03   9.8291745e+01
   1.1086000e+03   9.7899206e+01
   1.1086500e+03   9.7460159e+01
   1.1087000e+03   9.7069070e+01
   1.1087500e+03   9.6863150e+01
   1.1088000e+03   9.7243561e+01
   1.1088500e+03   9.7833377e+01
   1.1089000e+03   9.8381202e+01
   1.1089500e+03   9.8066813e+01
   1.1090000e+03   9.7256583e+01
   1.1090500e+03   9.6074644e+01
   1.1091000e+03   9.5270445e+01
   1.1091500e+03   9.4461385e+01
   1.1092000e+03   9.4672612e+01
   1.1092500e+03   9.5957189e+01
   1.1093000e+03   9.7162939e+01
   1.1093500e+03   9.7235155e+01
   1.1094000e+03   9.6786924e+01
   1.1094500e+03   9.6038254e+01
   1.1095000e+03   9.5187127e+01
   1.1095500e+03   9.4731120e+01
   1.1096000e+03   9.4721587e+01
   1.1096500e+03   9.5756172e+01
   1.1097000e+03   9.7106260e+01
   1.1097500e+03   9.7578343e+01
   1.1098000e+03   9.7093474e+01
   1.1098500e+03   9.6956296e+01
   1.1099000e+03   9.6079532e+01
   1.1099500e+03   9.5468981e+01
   1.1100000e+03   9.5794708e+01
   1.1100500e+03   9.6719778e+01
   1.1101000e+03   9.7615060e+01
   1.1101500e+03   9.8437845e+01
   1.1102000e+03   9.7969174e+01
   1.1102500e+03   9.7247695e+01
   1.1103000e+03   9.6162520e+01
   1.1103500e+03   9.5499479e+01
   1.1104000e+03   9.5684607e+01
   1.1104500e+03   9.6384659e+01
   1.1105000e+03   9.6737831e+01
   1.1105500e+03   9.6907175e+01
   1.1106000e+03   9.6047800e+01
   1.1106500e+03   9.4933429e+01
   1.1107000e+03   9.4229775e+01
   1.1107500e+03   9.4145471e+01
   1.1108000e+03   9.5461832e+01
   1.1108500e+03   9.7164600e+01
   1.1109000e+03   9.8688772e+01
   1.1109500e+03   9.9473052e+01
   1.1110000e+03   9.9258115e+01
   1.1110500e+03   9.8333711e+01
   1.1111000e+03   9.7597085e+01
   1.1111500e+03   9.7166109e+01
   1.1112000e+03   9.7294660e+01
   1.1112500e+03   9.7748758e+01
   1.1113000e+03   9.7813088e+01
   1.1113500e+03   9.7834207e+01
   1.1114000e+03   9.6872463e+01
   1.1114500e+03   9.5654882e+01
   1.1115000e+03   9.4630440e+01
   1.1115500e+03   9.4223959e+01
   1.1116000e+03   9.4256752e+01
   1.1116500e+03   9.5467724e+01
   1.1117000e+03   9.6962554e+01
   1.1117500e+03   9.7951846e+01
   1.1118000e+03   9.7910801e+01
   1.1118500e+03   9.7593781e+01
   1.1119000e+03   9.6467474e+01
   1.1119500e+03   9.5807865e+01
   1.1120000e+03   9.6053997e+01
   1.1120500e+03   9.6707398e+01
   1.1121000e+03   9.7014292e+01
   1.1121500e+03   9.7815918e+01
   1.1122000e+03   9.7756828e+01
   1.1122500e+03   9.7056569e+01
   1.1123000e+03   9.6697906e+01
   1.1123500e+03   9.6365331e+01
   1.1124000e+03   9.5990176e+01
   1.1124500e+03   9.6730931e+01
   1.1125000e+03   9.7908563e+01
   1.1125500e+03   9.8625031e+01
   1.1126000e+03   9.8951080e+01
   1.1126500e+03   9.8727236e+01
   1.1127000e+03   9.7851151e+01
   1.1127500e+03   9.6913798e+01
   1.1128000e+03   9.7132692e+01
   1.1128500e+03   9.8259338e+01
   1.1129000e+03   9.9860758e+01
   1.1129500e+03   1.0104186e+02
   1.1130000e+03   1.0116939e+02
   1.1130500e+03   1.0052732e+02
   1.1131000e+03   9.9425946e+01
   1.1131500e+03   9.8293734e+01
   1.1132000e+03   9.7816082e+01
   1.1132500e+03   9.8200575e+01
   1.1133000e+03   9.9121841e+01
   1.1133500e+03   9.9434572e+01
   1.1134000e+03   9.9342473e+01
   1.1134500e+03   9.8462030e+01
   1.1135000e+03   9.7738023e+01
   1.1135500e+03   9.6821662e+01
   1.1136000e+03   9.6508203e+01
   1.1136500e+03   9.7409909e+01
   1.1137000e+03   9.8081844e+01
   1.1137500e+03   9.8428727e+01
   1.1138000e+03   9.7999339e+01
   1.1138500e+03   9.7130820e+01
   1.1139000e+03   9.5705776e+01
   1.1139500e+03   9.4890304e+01
   1.1140000e+03   9.5325150e+01
   1.1140500e+03   9.6395767e+01
   1.1141000e+03   9.7822751e+01
   1.1141500e+03   9.8378834e+01
   1.1142000e+03   9.9096320e+01
   1.1142500e+03   9.8344031e+01
   1.1143000e+03   9.6741045e+01
   1.1143500e+03   9.5824559e+01
   1.1144000e+03   9.5685154e+01
   1.1144500e+03   9.6076715e+01
   1.1145000e+03   9.6448230e+01
   1.1145500e+03   9.7736923e+01
   1.1146000e+03   9.8050158e+01
   1.1146500e+03   9.7866000e+01
   1.1147000e+03   9.6619944e+01
   1.1147500e+03   9.5976908e+01
   1.1148000e+03   9.5317420e+01
   1.1148500e+03   9.5794692e+01
   1.1149000e+03   9.6940815e+01
   1.1149500e+03   9.7671374e+01
   1.1150000e+03   9.8033322e+01
   1.1150500e+03   9.7853833e+01
   1.1151000e+03   9.6828166e+01
   1.1151500e+03   9.5300801e+01
   1.1152000e+03   9.4883521e+01
   1.1152500e+03   9.5335176e+01
   1.1153000e+03   9.6485251e+01
   1.1153500e+03   9.7617097e+01
   1.1154000e+03   9.8279743e+01
   1.1154500e+03   9.8407190e+01
   1.1155000e+03   9.7541778e+01
   1.1155500e+03   9.6658524e+01
   1.1156000e+03   9.6285605e+01
   1.1156500e+03   9.6322445e+01
   1.1157000e+03   9.6806501e+01
   1.1157500e+03   9.8000002e+01
   1.1158000e+03   9.7942410e+01
   1.1158500e+03   9.7305134e+01
   1.1159000e+03   9.6485857e+01
   1.1159500e+03   9.6297129e+01
   1.1160000e+03   9.5183232e+01
   1.1160500e+03   9.5140261e+01
   1.1161000e+03   9.5820598e+01
   1.1161500e+03   9.7475553e+01
   1.1162000e+03   9.7661229e+01
   1.1162500e+03   9.7856788e+01
   1.1163000e+03   9.7230646e+01
   1.1163500e+03   9.6632460e+01
   1.1164000e+03   9.5365070e+01
   1.1164500e+03   9.4775459e+01
   1.1165000e+03   9.5088662e+01
   1.1165500e+03   9.6416960e+01
   1.1166000e+03   9.7096475e+01
   1.1166500e+03   9.7182042e+01
   1.1167000e+03   9.6883225e+01
   1.1167500e+03   9.6321367e+01
   1.1168000e+03   9.5731072e+01
   1.1168500e+03   9.5483430e+01
   1.1169000e+03   9.6166987e+01
   1.1169500e+03   9.7649563e+01
   1.1170000e+03   9.9048979e+01
   1.1170500e+03   9.9968585e+01
   1.1171000e+03   9.9592201e+01
   1.1171500e+03   9.8906051e+01
   1.1172000e+03   9.7999389e+01
   1.1172500e+03   9.7561054e+01
   1.1173000e+03   9.7077505e+01
   1.1173500e+03   9.7912228e+01
   1.1174000e+03   9.8241508e+01
   1.1174500e+03   9.8621238e+01
   1.1175000e+03   9.7859441e+01
   1.1175500e+03   9.6689945e+01
   1.1176000e+03   9.5769364e+01
   1.1176500e+03   9.5866525e+01
   1.1177000e+03   9.5913160e+01
   1.1177500e+03   9.6707755e+01
   1.1178000e+03   9.7623170e+01
   1.1178500e+03   9.8274267e+01
   1.1179000e+03   9.7853583e+01
   1.1179500e+03   9.6724660e+01
   1.1180000e+03   9.5573076e+01
   1.1180500e+03   9.5273100e+01
   1.1181000e+03   9.5418371e+01
   1.1181500e+03   9.6437335e+01
   1.1182000e+03   9.7105931e+01
   1.1182500e+03   9.7880210e+01
   1.1183000e+03   9.8091054e+01
   1.1183500e+03   9.7506645e+01
   1.1184000e+03   9.5948551e+01
   1.1184500e+03   9.5497738e+01
   1.1185000e+03   9.5628555e+01
   1.1185500e+03   9.6181117e+01
   1.1186000e+03   9.6900283e+01
   1.1186500e+03   9.7936036e+01
   1.1187000e+03   9.8736101e+01
   1.1187500e+03   9.8053112e+01
   1.1188000e+03   9.7986742e+01
   1.1188500e+03   9.7257644e+01
   1.1189000e+03   9.7558319e+01
   1.1189500e+03   9.8280703e+01
   1.1190000e+03   9.9741611e+01
   1.1190500e+03   9.9592933e+01
   1.1191000e+03   9.9873539e+01
   1.1191500e+03   9.9194607e+01
   1.1192000e+03   9.8139894e+01
   1.1192500e+03   9.6842113e+01
   1.1193000e+03   9.6679165e+01
   1.1193500e+03   9.6929596e+01
   1.1194000e+03   9.7779058e+01
   1.1194500e+03   9.8395668e+01
   1.1195000e+03   9.8072898e+01
   1.1195500e+03   9.7953603e+01
   1.1196000e+03   9.7085155e+01
   1.1196500e+03   9.5778960e+01
   1.1197000e+03   9.4816957e+01
   1.1197500e+03   9.5423248e+01
   1.1198000e+03   9.6032153e+01
   1.1198500e+03   9.7469026e+01
   1.1199000e+03   9.8491399e+01
   1.1199500e+03   9.8664326e+01
   1.1200000e+03   9.8010688e+01
   1.1200500e+03   9.7335594e+01
   1.1201000e+03   9.6677528e+01
   1.1201500e+03   9.6827752e+01
   1.1202000e+03   9.7606710e+01
   1.1202500e+03   9.8719268e+01
   1.1203000e+03   9.8850046e+01
   1.1203500e+03   9.8202867e+01
   1.1204000e+03   9.7066006e+01
   1.1204500e+03   9.5599075e+01
   1.1205000e+03   9.4651952e+01
   1.1205500e+03   9.4616297e+01
   1.1206000e+03   9.5207446e+01
   1.1206500e+03   9.6025875e+01
   1.1207000e+03   9.7478771e+01
   1.1207500e+03   9.7336249e+01
   1.1208000e+03   9.6252392e+01
   1.1208500e+03   9.5138273e+01
   1.1209000e+03   9.4564910e+01
   1.1209500e+03   9.3973504e+01
   1.1210000e+03   9.4831920e+01
   1.1210500e+03   9.6385688e+01
   1.1211000e+03   9.7301819e+01
   1.1211500e+03   9.7660781e+01
   1.1212000e+03   9.7118848e+01
   1.1212500e+03   9.6055048e+01
   1.1213000e+03   9.5209090e+01
   1.1213500e+03   9.5512619e+01
   1.1214000e+03   9.6042647e+01
   1.1214500e+03   9.7283654e+01
   1.1215000e+03   9.8786134e+01
   1.1215500e+03   9.9152233e+01
   1.1216000e+03   9.8754701e+01
   1.1216500e+03   9.7568664e+01
   1.1217000e+03   9.6361447e+01
   1.1217500e+03   9.6089807e+01
   1.1218000e+03   9.6806613e+01
   1.1218500e+03   9.7232557e+01
   1.1219000e+03   9.8661268e+01
   1.1219500e+03   9.9277955e+01
   1.1220000e+03   9.9701452e+01
   1.1220500e+03   9.8772481e+01
   1.1221000e+03   9.8428931e+01
   1.1221500e+03   9.7376750e+01
   1.1222000e+03   9.7783777e+01
   1.1222500e+03   9.7503361e+01
   1.1223000e+03   9.8208453e+01
   1.1223500e+03   9.8115122e+01
   1.1224000e+03   9.8515423e+01
   1.1224500e+03   9.8204191e+01
   1.1225000e+03   9.7481899e+01
   1.1225500e+03   9.6489084e+01
   1.1226000e+03   9.6931035e+01
   1.1226500e+03   9.7174833e+01
   1.1227000e+03   9.8303693e+01
   1.1227500e+03   9.9035690e+01
   1.1228000e+03   9.9773464e+01
   1.1228500e+03   1.0001371e+02
   1.1229000e+03   9.9539003e+01
   1.1229500e+03   9.7971037e+01
   1.1230000e+03   9.7501659e+01
   1.1230500e+03   9.7667219e+01
   1.1231000e+03   9.8052031e+01
   1.1231500e+03   9.8554274e+01
   1.1232000e+03   9.9214223e+01
   1.1232500e+03   9.8818294e+01
   1.1233000e+03   9.8112412e+01
   1.1233500e+03   9.7178261e+01
   1.1234000e+03   9.6712348e+01
   1.1234500e+03   9.6481429e+01
   1.1235000e+03   9.7420431e+01
   1.1235500e+03   9.8585455e+01
   1.1236000e+03   9.8687265e+01
   1.1236500e+03   9.8299988e+01
   1.1237000e+03   9.8004501e+01
   1.1237500e+03   9.7255773e+01
   1.1238000e+03   9.6260814e+01
   1.1238500e+03   9.6837222e+01
   1.1239000e+03   9.7405277e+01
   1.1239500e+03   9.8222594e+01
   1.1240000e+03   9.8495349e+01
   1.1240500e+03   9.8031513e+01
   1.1241000e+03   9.6244672e+01
   1.1241500e+03   9.5142146e+01
   1.1242000e+03   9.3656251e+01
   1.1242500e+03   9.3537223e+01
   1.1243000e+03   9.3566464e+01
   1.1243500e+03   9.4700748e+01
   1.1244000e+03   9.5927772e+01
   1.1244500e+03   9.6673815e+01
   1.1245000e+03   9.5916693e+01
   1.1245500e+03   9.5954669e+01
   1.1246000e+03   9.5748187e+01
   1.1246500e+03   9.5056747e+01
   1.1247000e+03   9.5103786e+01
   1.1247500e+03   9.5573318e+01
   1.1248000e+03   9.6190186e+01
   1.1248500e+03   9.6751370e+01
   1.1249000e+03   9.7045670e+01
   1.1249500e+03   9.7540613e+01
   1.1250000e+03   9.6282013e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_33C.dat <==
   1.0750500e+03   9.5983880e+01
   1.0751000e+03   9.5379553e+01
   1.0751500e+03   9.5090146e+01
   1.0752000e+03   9.5133275e+01
   1.0752500e+03   9.5866222e+01
   1.0753000e+03   9.6550259e+01
   1.0753500e+03   9.6874887e+01
   1.0754000e+03   9.7229849e+01
   1.0754500e+03   9.7505376e+01
   1.0755000e+03   9.7000453e+01
   1.0755500e+03   9.6643753e+01
   1.0756000e+03   9.7198375e+01
   1.0756500e+03   9.7825269e+01
   1.0757000e+03   9.8201060e+01
   1.0757500e+03   9.8236365e+01
   1.0758000e+03   9.8255280e+01
   1.0758500e+03   9.7823417e+01
   1.0759000e+03   9.7548142e+01
   1.0759500e+03   9.7390691e+01
   1.0760000e+03   9.7905126e+01
   1.0760500e+03   9.8733592e+01
   1.0761000e+03   9.9219868e+01
   1.0761500e+03   9.9114375e+01
   1.0762000e+03   9.8832653e+01
   1.0762500e+03   9.8678286e+01
   1.0763000e+03   9.8281808e+01
   1.0763500e+03   9.8090246e+01
   1.0764000e+03   9.8487949e+01
   1.0764500e+03   9.8709241e+01
   1.0765000e+03   9.7891444e+01
   1.0765500e+03   9.6705263e+01
   1.0766000e+03   9.5526172e+01
   1.0766500e+03   9.4009657e+01
   1.0767000e+03   9.2693669e+01
   1.0767500e+03   9.2142049e+01
   1.0768000e+03   9.2305354e+01
   1.0768500e+03   9.2597845e+01
   1.0769000e+03   9.2644159e+01
   1.0769500e+03   9.2685732e+01
   1.0770000e+03   9.2965328e+01
   1.0770500e+03   9.3572150e+01
   1.0771000e+03   9.3998416e+01
   1.0771500e+03   9.4268515e+01
   1.0772000e+03   9.4567056e+01
   1.0772500e+03   9.4341850e+01
   1.0773000e+03   9.3258842e+01
   1.0773500e+03   9.1998420e+01
   1.0774000e+03   9.1457352e+01
   1.0774500e+03   9.1520038e+01
   1.0775000e+03   9.1900261e+01
   1.0775500e+03   9.2332416e+01
   1.0776000e+03   9.3075009e+01
   1.0776500e+03   9.3694924e+01
   1.0777000e+03   9.3365502e+01
   1.0777500e+03   9.2975249e+01
   1.0778000e+03   9.3137797e+01
   1.0778500e+03   9.3512968e+01
   1.0779000e+03   9.3984277e+01
   1.0779500e+03   9.4512403e+01
   1.0780000e+03   9.4985341e+01
   1.0780500e+03   9.5241667e+01
   1.0781000e+03   9.4923102e+01
   1.0781500e+03   9.4280405e+01
   1.0782000e+03   9.4439626e+01
   1.0782500e+03   9.4653925e+01
   1.0783000e+03   9.4753544e+01
   1.0783500e+03   9.4981986e+01
   1.0784000e+03   9.5377327e+01
   1.0784500e+03   9.5268773e+01
   1.0785000e+03   9.4818739e+01
   1.0785500e+03   9.4153550e+01
   1.0786000e+03   9.3767652e+01
   1.0786500e+03   9.3941617e+01
   1.0787000e+03   9.4037815e+01
   1.0787500e+03   9.4009700e+01
   1.0788000e+03   9.4182159e+01
   1.0788500e+03   9.3970132e+01
   1.0789000e+03   9.2864378e+01
   1.0789500e+03   9.2078578e+01
   1.0790000e+03   9.2063610e+01
   1.0790500e+03   9.2558347e+01
   1.0791000e+03   9.3073717e+01
   1.0791500e+03   9.3722671e+01
   1.0792000e+03   9.4068081e+01
   1.0792500e+03   9.4151089e+01
   1.0793000e+03   9.3860955e+01
   1.0793500e+03   9.3639251e+01
   1.0794000e+03   9.4062373e+01
   1.0794500e+03   9.4980654e+01
   1.0795000e+03   9.5312621e+01
   1.0795500e+03   9.4986441e+01
   1.0796000e+03   9.5120362e+01
   1.0796500e+03   9.5097639e+01
   1.0797000e+03   9.4965969e+01
   1.0797500e+03   9.5372377e+01
   1.0798000e+03   9.6730449e+01
   1.0798500e+03   9.7692200e+01
   1.0799000e+03   9.7765211e+01
   1.0799500e+03   9.7222670e+01
   1.0800000e+03   9.6606044e+01
   1.0800500e+03   9.5927200e+01
   1.0801000e+03   9.5177117e+01
   1.0801500e+03   9.4645643e+01
   1.0802000e+03   9.4745291e+01
   1.0802500e+03   9.4996732e+01
   1.0803000e+03   9.4908533e+01
   1.0803500e+03   9.4458925e+01
   1.0804000e+03   9.3928099e+01
   1.0804500e+03   9.3361696e+01
   1.0805000e+03   9.2662909e+01
   1.0805500e+03   9.2071347e+01
   1.0806000e+03   9.1777657e+01
   1.0806500e+03   9.1916282e+01
   1.0807000e+03   9.1681010e+01
   1.0807500e+03   9.1178787e+01
   1.0808000e+03   9.0688181e+01
   1.0808500e+03   9.0859343e+01
   1.0809000e+03   9.1068774e+01
   1.0809500e+03   9.0913113e+01
   1.0810000e+03   9.1527344e+01
   1.0810500e+03   9.2467785e+01
   1.0811000e+03   9.3137814e+01
   1.0811500e+03   9.3296308e+01
   1.0812000e+03   9.4053065e+01
   1.0812500e+03   9.5011136e+01
   1.0813000e+03   9.5703233e+01
   1.0813500e+03   9.5808618e+01
   1.0814000e+03   9.6115628e+01
   1.0814500e+03   9.6395577e+01
   1.0815000e+03   9.6116334e+01
   1.0815500e+03   9.4882313e+01
   1.0816000e+03   9.4000598e+01
   1.0816500e+03   9.3579480e+01
   1.0817000e+03   9.3086849e+01
   1.0817500e+03   9.2122754e+01
   1.0818000e+03   9.2001744e+01
   1.0818500e+03   9.2045142e+01
   1.0819000e+03   9.2148882e+01
   1.0819500e+03   9.2176828e+01
   1.0820000e+03   9.2544382e+01
   1.0820500e+03   9.3072837e+01
   1.0821000e+03   9.3615285e+01
   1.0821500e+03   9.3351505e+01
   1.0822000e+03   9.2910964e+01
   1.0822500e+03   9.2178805e+01
   1.0823000e+03   9.1204170e+01
   1.0823500e+03   8.9856856e+01
   1.0824000e+03   8.9191477e+01
   1.0824500e+03   8.9273221e+01
   1.0825000e+03   8.9998623e+01
   1.0825500e+03   9.0475086e+01
   1.0826000e+03   9.1082193e+01
   1.0826500e+03   9.1594977e+01
   1.0827000e+03   9.1932582e+01
   1.0827500e+03   9.1942755e+01
   1.0828000e+03   9.2737360e+01
   1.0828500e+03   9.4198325e+01
   1.0829000e+03   9.6149802e+01
   1.0829500e+03   9.7043329e+01
   1.0830000e+03   9.7130909e+01
   1.0830500e+03   9.6878846e+01
   1.0831000e+03   9.6167657e+01
   1.0831500e+03   9.4713095e+01
   1.0832000e+03   9.4152536e+01
   1.0832500e+03   9.4660566e+01
   1.0833000e+03   9.5444476e+01
   1.0833500e+03   9.5598476e+01
   1.0834000e+03   9.5580424e+01
   1.0834500e+03   9.5643783e+01
   1.0835000e+03   9.5804729e+01
   1.0835500e+03   9.5602026e+01
   1.0836000e+03   9.5439428e+01
   1.0836500e+03   9.5858730e+01
   1.0837000e+03   9.6374138e+01
   1.0837500e+03   9.6032068e+01
   1.0838000e+03   9.5137827e+01
   1.0838500e+03   9.5064718e+01
   1.0839000e+03   9.5412296e+01
   1.0839500e+03   9.5419643e+01
   1.0840000e+03   9.5599826e+01
   1.0840500e+03   9.6241782e+01
   1.0841000e+03   9.7071563e+01
   1.0841500e+03   9.6715281e+01
   1.0842000e+03   9.5604112e+01
   1.0842500e+03   9.4451465e+01
   1.0843000e+03   9.3682570e+01
   1.0843500e+03   9.2481618e+01
   1.0844000e+03   9.1341271e+01
   1.0844500e+03   9.1062997e+01
   1.0845000e+03   9.1434387e+01
   1.0845500e+03   9.1575452e+01
   1.0846000e+03   9.1293258e+01
   1.0846500e+03   9.1583290e+01
   1.0847000e+03   9.2410268e+01
   1.0847500e+03   9.3344449e+01
   1.0848000e+03   9.3518911e+01
   1.0848500e+03   9.3965297e+01
   1.0849000e+03   9.4669517e+01
   1.0849500e+03   9.4580376e+01
   1.0850000e+03   9.3348844e+01
   1.0850500e+03   9.2730992e+01
   1.0851000e+03   9.2436365e+01
   1.0851500e+03   9.1969734e+01
   1.0852000e+03   9.1460852e+01
   1.0852500e+03   9.1755480e+01
   1.0853000e+03   9.2616191e+01
   1.0853500e+03   9.2970239e+01
   1.0854000e+03   9.2778343e+01
   1.0854500e+03   9.2552798e+01
   1.0855000e+03   9.2678140e+01
   1.0855500e+03   9.2495220e+01
   1.0856000e+03   9.2172395e+01
   1.0856500e+03   9.2288268e+01
   1.0857000e+03   9.2950224e+01
   1.0857500e+03   9.3237809e+01
   1.0858000e+03   9.3216398e+01
   1.0858500e+03   9.3126266e+01
   1.0859000e+03   9.3887074e+01
   1.0859500e+03   9.4927178e+01
   1.0860000e+03   9.5769174e+01
   1.0860500e+03   9.6767859e+01
   1.0861000e+03   9.8376436e+01
   1.0861500e+03   9.9194920e+01
   1.0862000e+03   9.9094536e+01
   1.0862500e+03   9.8515280e+01
   1.0863000e+03   9.8356301e+01
   1.0863500e+03   9.8993332e+01
   1.0864000e+03   9.8776764e+01
   1.0864500e+03   9.7835473e+01
   1.0865000e+03   9.7407685e+01
   1.0865500e+03   9.6708100e+01
   1.0866000e+03   9.5019452e+01
   1.0866500e+03   9.3793035e+01
   1.0867000e+03   9.3607190e+01
   1.0867500e+03   9.3768956e+01
   1.0868000e+03   9.3730610e+01
   1.0868500e+03   9.3335700e+01
   1.0869000e+03   9.3029523e+01
   1.0869500e+03   9.2989502e+01
   1.0870000e+03   9.2708127e+01
   1.0870500e+03   9.2483441e+01
   1.0871000e+03   9.3055963e+01
   1.0871500e+03   9.4310829e+01
   1.0872000e+03   9.5478916e+01
   1.0872500e+03   9.6083028e+01
   1.0873000e+03   9.6481013e+01
   1.0873500e+03   9.6859517e+01
   1.0874000e+03   9.6495315e+01
   1.0874500e+03   9.5393737e+01
   1.0875000e+03   9.4764989e+01
   1.0875500e+03   9.4708280e+01
   1.0876000e+03   9.4071444e+01
   1.0876500e+03   9.3396994e+01
   1.0877000e+03   9.2972108e+01
   1.0877500e+03   9.2965960e+01
   1.0878000e+03   9.3102659e+01
   1.0878500e+03   9.3045370e+01
   1.0879000e+03   9.3083421e+01
   1.0879500e+03   9.3884614e+01
   1.0880000e+03   9.4119933e+01
   1.0880500e+03   9.3372018e+01
   1.0881000e+03   9.3022879e+01
   1.0881500e+03   9.2958471e+01
   1.0882000e+03   9.2690569e+01
   1.0882500e+03   9.2612334e+01
   1.0883000e+03   9.2744844e+01
   1.0883500e+03   9.3117648e+01
   1.0884000e+03   9.3585661e+01
   1.0884500e+03   9.3334307e+01
   1.0885000e+03   9.2941076e+01
   1.0885500e+03   9.3123283e+01
   1.0886000e+03   9.3416809e+01
   1.0886500e+03   9.3368115e+01
   1.0887000e+03   9.3755070e+01
   1.0887500e+03   9.4512597e+01
   1.0888000e+03   9.5024371e+01
   1.0888500e+03   9.5362218e+01
   1.0889000e+03   9.5048586e+01
   1.0889500e+03   9.4866587e+01
   1.0890000e+03   9.4945579e+01
   1.0890500e+03   9.4705806e+01
   1.0891000e+03   9.3978532e+01
   1.0891500e+03   9.4149451e+01
   1.0892000e+03   9.4484387e+01
   1.0892500e+03   9.4271920e+01
   1.0893000e+03   9.3714673e+01
   1.0893500e+03   9.3494523e+01
   1.0894000e+03   9.3522610e+01
   1.0894500e+03   9.3989189e+01
   1.0895000e+03   9.4174472e+01
   1.0895500e+03   9.4502343e+01
   1.0896000e+03   9.4549325e+01
   1.0896500e+03   9.3890494e+01
   1.0897000e+03   9.2076661e+01
   1.0897500e+03   9.0532052e+01
   1.0898000e+03   8.9739889e+01
   1.0898500e+03   8.9708716e+01
   1.0899000e+03   8.9711535e+01
   1.0899500e+03   8.9945673e+01
   1.0900000e+03   9.0079632e+01
   1.0900500e+03   9.0214305e+01
   1.0901000e+03   8.9974510e+01
   1.0901500e+03   8.9991896e+01
   1.0902000e+03   9.0592211e+01
   1.0902500e+03   9.1783459e+01
   1.0903000e+03   9.2544638e+01
   1.0903500e+03   9.2588396e+01
   1.0904000e+03   9.2710837e+01
   1.0904500e+03   9.2515846e+01
   1.0905000e+03   9.1477427e+01
   1.0905500e+03   9.0403629e+01
   1.0906000e+03   9.0318693e+01
   1.0906500e+03   9.0703935e+01
   1.0907000e+03   9.0765531e+01
   1.0907500e+03   9.0977819e+01
   1.0908000e+03   9.0988654e+01
   1.0908500e+03   9.0601659e+01
   1.0909000e+03   8.9868200e+01
   1.0909500e+03   8.9063833e+01
   1.0910000e+03   8.9003194e+01
   1.0910500e+03   8.9604183e+01
   1.0911000e+03   9.0094786e+01
   1.0911500e+03   8.9660468e+01
   1.0912000e+03   8.9160610e+01
   1.0912500e+03   8.8426410e+01
   1.0913000e+03   8.7230798e+01
   1.0913500e+03   8.6568329e+01
   1.0914000e+03   8.7000321e+01
   1.0914500e+03   8.8089601e+01
   1.0915000e+03   8.8785501e+01
   1.0915500e+03   8.9702680e+01
   1.0916000e+03   8.9647834e+01
   1.0916500e+03   8.9779294e+01
   1.0917000e+03   8.9508911e+01
   1.0917500e+03   8.9678148e+01
   1.0918000e+03   9.0107810e+01
   1.0918500e+03   9.1207952e+01
   1.0919000e+03   9.1598134e+01
   1.0919500e+03   9.1547386e+01
   1.0920000e+03   9.0625521e+01
   1.0920500e+03   8.9704366e+01
   1.0921000e+03   8.8915835e+01
   1.0921500e+03   8.8508579e+01
   1.0922000e+03   8.8656580e+01
   1.0922500e+03   8.9725114e+01
   1.0923000e+03   9.0370647e+01
   1.0923500e+03   9.0401718e+01
   1.0924000e+03   8.9696201e+01
   1.0924500e+03   8.9031012e+01
   1.0925000e+03   8.8462760e+01
   1.0925500e+03   8.8264909e+01
   1.0926000e+03   8.8292006e+01
   1.0926500e+03   8.8794451e+01
   1.0927000e+03   8.9521411e+01
   1.0927500e+03   8.9488813e+01
   1.0928000e+03   8.8476973e+01
   1.0928500e+03   8.7871022e+01
   1.0929000e+03   8.7817506e+01
   1.0929500e+03   8.7745145e+01
   1.0930000e+03   8.8085227e+01
   1.0930500e+03   8.9048575e+01
   1.0931000e+03   8.9576431e+01
   1.0931500e+03   8.9540337e+01
   1.0932000e+03   8.8920044e+01
   1.0932500e+03   8.8593264e+01
   1.0933000e+03   8.8811021e+01
   1.0933500e+03   8.9441881e+01
   1.0934000e+03   8.9864674e+01
   1.0934500e+03   9.0026588e+01
   1.0935000e+03   8.9597364e+01
   1.0935500e+03   8.8767537e+01
   1.0936000e+03   8.7144759e+01
   1.0936500e+03   8.5903622e+01
   1.0937000e+03   8.5791847e+01
   1.0937500e+03   8.6694994e+01
   1.0938000e+03   8.7517110e+01
   1.0938500e+03   8.8629863e+01
   1.0939000e+03   8.9205483e+01
   1.0939500e+03   8.9579397e+01
   1.0940000e+03   8.9337947e+01
   1.0940500e+03   8.8795436e+01
   1.0941000e+03   8.8378023e+01
   1.0941500e+03   8.8811312e+01
   1.0942000e+03   8.8942853e+01
   1.0942500e+03   8.8539033e+01
   1.0943000e+03   8.8413695e+01
   1.0943500e+03   8.7992340e+01
   1.0944000e+03   8.6717508e+01
   1.0944500e+03   8.5583022e+01
   1.0945000e+03   8.5232205e+01
   1.0945500e+03   8.5895398e+01
   1.0946000e+03   8.6893670e+01
   1.0946500e+03   8.7903665e+01
   1.0947000e+03   8.8270099e+01
   1.0947500e+03   8.8302305e+01
   1.0948000e+03   8.7633798e+01
   1.0948500e+03   8.6360074e+01
   1.0949000e+03   8.5830887e+01
   1.0949500e+03   8.5922930e+01
   1.0950000e+03   8.6291625e+01
   1.0950500e+03   8.5635812e+01
   1.0951000e+03   8.5451164e+01
   1.0951500e+03   8.4939126e+01
   1.0952000e+03   8.4842334e+01
   1.0952500e+03   8.4818515e+01
   1.0953000e+03   8.5304732e+01
   1.0953500e+03   8.6202787e+01
   1.0954000e+03   8.7406491e+01
   1.0954500e+03   8.7954544e+01
   1.0955000e+03   8.7216609e+01
   1.0955500e+03   8.6627777e+01
   1.0956000e+03   8.5912808e+01
   1.0956500e+03   8.5246386e+01
   1.0957000e+03   8.5211857e+01
   1.0957500e+03   8.5831269e+01
   1.0958000e+03   8.6389278e+01
   1.0958500e+03   8.6556354e+01
   1.0959000e+03   8.5708699e+01
   1.0959500e+03   8.4290164e+01
   1.0960000e+03   8.3168609e+01
   1.0960500e+03   8.2784515e+01
   1.0961000e+03   8.2603347e+01
   1.0961500e+03   8.3244929e+01
   1.0962000e+03   8.4305147e+01
   1.0962500e+03   8.5369389e+01
   1.0963000e+03   8.4846257e+01
   1.0963500e+03   8.4126921e+01
   1.0964000e+03   8.3235652e+01
   1.0964500e+03   8.2705747e+01
   1.0965000e+03   8.2426682e+01
   1.0965500e+03   8.2913639e+01
   1.0966000e+03   8.3825702e+01
   1.0966500e+03   8.3974966e+01
   1.0967000e+03   8.2424381e+01
   1.0967500e+03   8.0786189e+01
   1.0968000e+03   7.9657994e+01
   1.0968500e+03   7.8902213e+01
   1.0969000e+03   7.9439131e+01
   1.0969500e+03   8.0913809e+01
   1.0970000e+03   8.1639045e+01
   1.0970500e+03   8.1684739e+01
   1.0971000e+03   8.1210130e+01
   1.0971500e+03   8.0109532e+01
   1.0972000e+03   7.9659922e+01
   1.0972500e+03   8.0408040e+01
   1.0973000e+03   8.1882834e+01
   1.0973500e+03   8.3433083e+01
   1.0974000e+03   8.4346045e+01
   1.0974500e+03   8.4809688e+01
   1.0975000e+03   8.4449028e+01
   1.0975500e+03   8.2749714e+01
   1.0976000e+03   8.1475847e+01
   1.0976500e+03   8.1587376e+01
   1.0977000e+03   8.2223853e+01
   1.0977500e+03   8.2805307e+01
   1.0978000e+03   8.4056282e+01
   1.0978500e+03   8.4423482e+01
   1.0979000e+03   8.3957655e+01
   1.0979500e+03   8.2731004e+01
   1.0980000e+03   8.1150769e+01
   1.0980500e+03   8.0741336e+01
   1.0981000e+03   8.1417719e+01
   1.0981500e+03   8.2626544e+01
   1.0982000e+03   8.3177440e+01
   1.0982500e+03   8.3507554e+01
   1.0983000e+03   8.3051497e+01
   1.0983500e+03   8.1914580e+01
   1.0984000e+03   8.0379813e+01
   1.0984500e+03   7.9917910e+01
   1.0985000e+03   8.1152198e+01
   1.0985500e+03   8.2264702e+01
   1.0986000e+03   8.2253973e+01
   1.0986500e+03   8.1833804e+01
   1.0987000e+03   8.1615764e+01
   1.0987500e+03   8.0726562e+01
   1.0988000e+03   7.9720031e+01
   1.0988500e+03   7.9722106e+01
   1.0989000e+03   8.1302625e+01
   1.0989500e+03   8.2828609e+01
   1.0990000e+03   8.3150822e+01
   1.0990500e+03   8.2950128e+01
   1.0991000e+03   8.3425112e+01
   1.0991500e+03   8.3890352e+01
   1.0992000e+03   8.4157140e+01
   1.0992500e+03   8.5382525e+01
   1.0993000e+03   8.7792194e+01
   1.0993500e+03   8.9444952e+01
   1.0994000e+03   8.9262084e+01
   1.0994500e+03   8.8471280e+01
   1.0995000e+03   8.7291720e+01
   1.0995500e+03   8.6510586e+01
   1.0996000e+03   8.6741955e+01
   1.0996500e+03   8.8334885e+01
   1.0997000e+03   9.0144525e+01
   1.0997500e+03   9.2350589e+01
   1.0998000e+03   9.2475254e+01
   1.0998500e+03   9.1503152e+01
   1.0999000e+03   8.9872367e+01
   1.0999500e+03   8.9238182e+01
   1.1000000e+03   8.9707682e+01
   1.1000500e+03   9.1023840e+01
   1.1001000e+03   9.2149202e+01
   1.1001500e+03   9.2893890e+01
   1.1002000e+03   9.2855325e+01
   1.1002500e+03   9.1033750e+01
   1.1003000e+03   8.9301796e+01
   1.1003500e+03   8.8607086e+01
   1.1004000e+03   8.9064888e+01
   1.1004500e+03   8.9380441e+01
   1.1005000e+03   8.9871980e+01
   1.1005500e+03   9.0179608e+01
   1.1006000e+03   8.9488873e+01
   1.1006500e+03   8.7986487e+01
   1.1007000e+03   8.6654862e+01
   1.1007500e+03   8.6719900e+01
   1.1008000e+03   8.7942892e+01
   1.1008500e+03   9.0315037e+01
   1.1009000e+03   9.2488041e+01
   1.1009500e+03   9.3730863e+01
   1.1010000e+03   9.4051243e+01
   1.1010500e+03   9.3562301e+01
   1.1011000e+03   9.2137394e+01
   1.1011500e+03   9.1483438e+01
   1.1012000e+03   9.2646022e+01
   1.1012500e+03   9.3506648e+01
   1.1013000e+03   9.4446920e+01
   1.1013500e+03   9.4834786e+01
   1.1014000e+03   9.4727645e+01
   1.1014500e+03   9.4476962e+01
   1.1015000e+03   9.3912610e+01
   1.1015500e+03   9.3832231e+01
   1.1016000e+03   9.4863197e+01
   1.1016500e+03   9.6748470e+01
   1.1017000e+03   9.7901847e+01
   1.1017500e+03   9.8686531e+01
   1.1018000e+03   9.8084437e+01
   1.1018500e+03   9.7336823e+01
   1.1019000e+03   9.6440299e+01
   1.1019500e+03   9.5738156e+01
   1.1020000e+03   9.6512913e+01
   1.1020500e+03   9.8151426e+01
   1.1021000e+03   9.9763076e+01
   1.1021500e+03   9.9808104e+01
   1.1022000e+03   9.8699386e+01
   1.1022500e+03   9.7312800e+01
   1.1023000e+03   9.6586129e+01
   1.1023500e+03   9.5481581e+01
   1.1024000e+03   9.5278543e+01
   1.1024500e+03   9.5662117e+01
   1.1025000e+03   9.5846486e+01
   1.1025500e+03   9.5429158e+01
   1.1026000e+03   9.4571021e+01
   1.1026500e+03   9.3994804e+01
   1.1027000e+03   9.4608913e+01
   1.1027500e+03   9.5835875e+01
   1.1028000e+03   9.6500169e+01
   1.1028500e+03   9.7828068e+01
   1.1029000e+03   9.9025506e+01
   1.1029500e+03   9.9025103e+01
   1.1030000e+03   9.8029893e+01
   1.1030500e+03   9.7248000e+01
   1.1031000e+03   9.6709495e+01
   1.1031500e+03   9.6442272e+01
   1.1032000e+03   9.7013529e+01
   1.1032500e+03   9.7652717e+01
   1.1033000e+03   9.8605002e+01
   1.1033500e+03   9.9113618e+01
   1.1034000e+03   9.8932184e+01
   1.1034500e+03   9.8044259e+01
   1.1035000e+03   9.7661425e+01
   1.1035500e+03   9.8173077e+01
   1.1036000e+03   9.8747841e+01
   1.1036500e+03   9.9665058e+01
   1.1037000e+03   1.0008765e+02
   1.1037500e+03   1.0040124e+02
   1.1038000e+03   9.9838609e+01
   1.1038500e+03   9.8704414e+01
   1.1039000e+03   9.7678884e+01
   1.1039500e+03   9.8233428e+01
   1.1040000e+03   9.9078475e+01
   1.1040500e+03   1.0019722e+02
   1.1041000e+03   1.0099259e+02
   1.1041500e+03   1.0145029e+02
   1.1042000e+03   1.0135299e+02
   1.1042500e+03   1.0119604e+02
   1.1043000e+03   1.0018405e+02
   1.1043500e+03   1.0018087e+02
   1.1044000e+03   1.0112228e+02
   1.1044500e+03   1.0136527e+02
   1.1045000e+03   1.0110857e+02
   1.1045500e+03   1.0085857e+02
   1.1046000e+03   1.0085901e+02
   1.1046500e+03   9.9953638e+01
   1.1047000e+03   9.9338991e+01
   1.1047500e+03   9.8115402e+01
   1.1048000e+03   9.8743110e+01
   1.1048500e+03   9.9661958e+01
   1.1049000e+03   1.0004168e+02
   1.1049500e+03   9.9673042e+01
   1.1050000e+03   9.9819589e+01
   1.1050500e+03   9.8882320e+01
   1.1051000e+03   9.7634780e+01
   1.1051500e+03   9.7141024e+01
   1.1052000e+03   9.7821477e+01
   1.1052500e+03   9.9197850e+01
   1.1053000e+03   1.0035934e+02
   1.1053500e+03   1.0060474e+02
   1.1054000e+03   1.0063867e+02
   1.1054500e+03   1.0003913e+02
   1.1055000e+03   9.9196277e+01
   1.1055500e+03   9.8597829e+01
   1.1056000e+03   9.8758937e+01
   1.1056500e+03   9.9059054e+01
   1.1057000e+03   1.0018609e+02
   1.1057500e+03   1.0039242e+02
   1.1058000e+03   9.9851597e+01
   1.1058500e+03   9.9049081e+01
   1.1059000e+03   9.8179930e+01
   1.1059500e+03   9.6986276e+01
   1.1060000e+03   9.6227038e+01
   1.1060500e+03   9.6220338e+01
   1.1061000e+03   9.6592962e+01
   1.1061500e+03   9.6832619e+01
   1.1062000e+03   9.6393756e+01
   1.1062500e+03   9.6223161e+01
   1.1063000e+03   9.6113347e+01
   1.1063500e+03   9.5809526e+01
   1.1064000e+03   9.5874418e+01
   1.1064500e+03   9.6303548e+01
   1.1065000e+03   9.6967008e+01
   1.1065500e+03   9.6893965e+01
   1.1066000e+03   9.6988228e+01
   1.1066500e+03   9.6476912e+01
   1.1067000e+03   9.6578748e+01
   1.1067500e+03   9.6912403e+01
   1.1068000e+03   9.7762029e+01
   1.1068500e+03   9.7822523e+01
   1.1069000e+03   9.8987718e+01
   1.1069500e+03   9.8888719e+01
   1.1070000e+03   9.8480164e+01
   1.1070500e+03   9.7213131e+01
   1.1071000e+03   9.6672302e+01
   1.1071500e+03   9.6572728e+01
   1.1072000e+03   9.7618369e+01
   1.1072500e+03   9.8447522e+01
   1.1073000e+03   9.9376112e+01
   1.1073500e+03   1.0012829e+02
   1.1074000e+03   9.9521729e+01
   1.1074500e+03   9.7960712e+01
   1.1075000e+03   9.6560580e+01
   1.1075500e+03   9.6226950e+01
   1.1076000e+03   9.6080131e+01
   1.1076500e+03   9.5624223e+01
   1.1077000e+03   9.5893148e+01
   1.1077500e+03   9.6049093e+01
   1.1078000e+03   9.6054182e+01
   1.1078500e+03   9.5219460e+01
   1.1079000e+03   9.5245723e+01
   1.1079500e+03   9.5790215e+01
   1.1080000e+03   9.6868672e+01
   1.1080500e+03   9.8003793e+01
   1.1081000e+03   9.9130229e+01
   1.1081500e+03   9.9682698e+01
   1.1082000e+03   9.9548404e+01
   1.1082500e+03   9.8930222e+01
   1.1083000e+03   9.8615856e+01
   1.1083500e+03   9.8633571e+01
   1.1084000e+03   9.9478007e+01
   1.1084500e+03   1.0058816e+02
   1.1085000e+03   1.0120293e+02
   1.1085500e+03   1.0079587e+02
   1.1086000e+03   1.0048638e+02
   1.1086500e+03   9.9677340e+01
   1.1087000e+03   9.8167905e+01
   1.1087500e+03   9.6740950e+01
   1.1088000e+03   9.6435866e+01
   1.1088500e+03   9.6891167e+01
   1.1089000e+03   9.7295254e+01
   1.1089500e+03   9.7357486e+01
   1.1090000e+03   9.7350177e+01
   1.1090500e+03   9.6882284e+01
   1.1091000e+03   9.6446414e+01
   1.1091500e+03   9.5746344e+01
   1.1092000e+03   9.5767007e+01
   1.1092500e+03   9.6575486e+01
   1.1093000e+03   9.7582192e+01
   1.1093500e+03   9.7839969e+01
   1.1094000e+03   9.7517617e+01
   1.1094500e+03   9.7380847e+01
   1.1095000e+03   9.6720707e+01
   1.1095500e+03   9.5693954e+01
   1.1096000e+03   9.4901972e+01
   1.1096500e+03   9.5260733e+01
   1.1097000e+03   9.5562467e+01
   1.1097500e+03   9.5674973e+01
   1.1098000e+03   9.5584914e+01
   1.1098500e+03   9.5648909e+01
   1.1099000e+03   9.5817463e+01
   1.1099500e+03   9.5695529e+01
   1.1100000e+03   9.5867205e+01
   1.1100500e+03   9.6298997e+01
   1.1101000e+03   9.6631604e+01
   1.1101500e+03   9.6519772e+01
   1.1102000e+03   9.6509108e+01
   1.1102500e+03   9.6552384e+01
   1.1103000e+03   9.6062207e+01
   1.1103500e+03   9.5943507e+01
   1.1104000e+03   9.5924588e+01
   1.1104500e+03   9.6221961e+01
   1.1105000e+03   9.6334990e+01
   1.1105500e+03   9.6732341e+01
   1.1106000e+03   9.6872381e+01
   1.1106500e+03   9.6892188e+01
   1.1107000e+03   9.6348891e+01
   1.1107500e+03   9.6336601e+01
   1.1108000e+03   9.7478613e+01
   1.1108500e+03   9.7995732e+01
   1.1109000e+03   9.8862088e+01
   1.1109500e+03   9.9964652e+01
   1.1110000e+03   1.0030596e+02
   1.1110500e+03   9.9034965e+01
   1.1111000e+03   9.7940885e+01
   1.1111500e+03   9.7013182e+01
   1.1112000e+03   9.6794467e+01
   1.1112500e+03   9.7094140e+01
   1.1113000e+03   9.7554581e+01
   1.1113500e+03   9.8064857e+01
   1.1114000e+03   9.7934868e+01
   1.1114500e+03   9.7349883e+01
   1.1115000e+03   9.6292358e+01
   1.1115500e+03   9.5347728e+01
   1.1116000e+03   9.4953129e+01
   1.1116500e+03   9.4544175e+01
   1.1117000e+03   9.4089376e+01
   1.1117500e+03   9.3834594e+01
   1.1118000e+03   9.4156949e+01
   1.1118500e+03   9.3962860e+01
   1.1119000e+03   9.4300076e+01
   1.1119500e+03   9.3846537e+01
   1.1120000e+03   9.3833462e+01
   1.1120500e+03   9.4430677e+01
   1.1121000e+03   9.4902023e+01
   1.1121500e+03   9.5015000e+01
   1.1122000e+03   9.5888243e+01
   1.1122500e+03   9.6458407e+01
   1.1123000e+03   9.6579798e+01
   1.1123500e+03   9.6986398e+01
   1.1124000e+03   9.6986418e+01
   1.1124500e+03   9.7380063e+01
   1.1125000e+03   9.8199275e+01
   1.1125500e+03   9.8271831e+01
   1.1126000e+03   9.7430497e+01
   1.1126500e+03   9.7066826e+01
   1.1127000e+03   9.6403750e+01
   1.1127500e+03   9.5353638e+01
   1.1128000e+03   9.4870086e+01
   1.1128500e+03   9.6098277e+01
   1.1129000e+03   9.8118090e+01
   1.1129500e+03   9.9946847e+01
   1.1130000e+03   1.0099518e+02
   1.1130500e+03   1.0110845e+02
   1.1131000e+03   1.0053587e+02
   1.1131500e+03   9.9419892e+01
   1.1132000e+03   9.8540692e+01
   1.1132500e+03   9.7947692e+01
   1.1133000e+03   9.8406699e+01
   1.1133500e+03   9.9057025e+01
   1.1134000e+03   9.9515963e+01
   1.1134500e+03   9.9143834e+01
   1.1135000e+03   9.9046745e+01
   1.1135500e+03   9.8864594e+01
   1.1136000e+03   9.8695493e+01
   1.1136500e+03   9.8238034e+01
   1.1137000e+03   9.7985468e+01
   1.1137500e+03   9.8605522e+01
   1.1138000e+03   9.8958044e+01
   1.1138500e+03   9.8592220e+01
   1.1139000e+03   9.8127486e+01
   1.1139500e+03   9.8315614e+01
   1.1140000e+03   9.8270105e+01
   1.1140500e+03   9.7844239e+01
   1.1141000e+03   9.7736460e+01
   1.1141500e+03   9.7841328e+01
   1.1142000e+03   9.7142341e+01
   1.1142500e+03   9.5816773e+01
   1.1143000e+03   9.4052611e+01
   1.1143500e+03   9.2347673e+01
   1.1144000e+03   9.1244471e+01
   1.1144500e+03   9.1262032e+01
   1.1145000e+03   9.2172310e+01
   1.1145500e+03   9.4078347e+01
   1.1146000e+03   9.6683798e+01
   1.1146500e+03   9.8996803e+01
   1.1147000e+03   9.9602380e+01
   1.1147500e+03   9.9326937e+01
   1.1148000e+03   9.9624564e+01
   1.1148500e+03   1.0019544e+02
   1.1149000e+03   9.9393143e+01
   1.1149500e+03   9.9798934e+01
   1.1150000e+03   9.9861293e+01
   1.1150500e+03   9.9140194e+01
   1.1151000e+03   9.7271787e+01
   1.1151500e+03   9.5988565e+01
   1.1152000e+03   9.5009914e+01
   1.1152500e+03   9.5461393e+01
   1.1153000e+03   9.6203420e+01
   1.1153500e+03   9.7310592e+01
   1.1154000e+03   9.8678145e+01
   1.1154500e+03   9.9355497e+01
   1.1155000e+03   9.9673879e+01
   1.1155500e+03   9.9447821e+01
   1.1156000e+03   9.8288590e+01
   1.1156500e+03   9.7493275e+01
   1.1157000e+03   9.7737540e+01
   1.1157500e+03   9.7770987e+01
   1.1158000e+03   9.7184930e+01
   1.1158500e+03   9.7306649e+01
   1.1159000e+03   9.7426316e+01
   1.1159500e+03   9.6594113e+01
   1.1160000e+03   9.5449271e+01
   1.1160500e+03   9.4790911e+01
   1.1161000e+03   9.5528475e+01
   1.1161500e+03   9.7182009e+01
   1.1162000e+03   1.0012728e+02
   1.1162500e+03   1.0232473e+02
   1.1163000e+03   1.0435952e+02
   1.1163500e+03   1.0441683e+02
   1.1164000e+03   1.0259074e+02
   1.1164500e+03   9.9755154e+01
   1.1165000e+03   9.8289039e+01
   1.1165500e+03   9.8201466e+01
   1.1166000e+03   9.8922206e+01
   1.1166500e+03   9.9258802e+01
   1.1167000e+03   9.9261662e+01
   1.1167500e+03   9.8812339e+01
   1.1168000e+03   9.8361295e+01
   1.1168500e+03   9.7515232e+01
   1.1169000e+03   9.7423942e+01
   1.1169500e+03   9.8319100e+01
   1.1170000e+03   9.9295922e+01
   1.1170500e+03   9.9444530e+01
   1.1171000e+03   9.8408062e+01
   1.1171500e+03   9.7585357e+01
   1.1172000e+03   9.6552794e+01
   1.1172500e+03   9.6100414e+01
   1.1173000e+03   9.5525426e+01
   1.1173500e+03   9.7002338e+01
   1.1174000e+03   9.8763431e+01
   1.1174500e+03   1.0072748e+02
   1.1175000e+03   1.0116033e+02
   1.1175500e+03   1.0067063e+02
   1.1176000e+03   9.9446526e+01
   1.1176500e+03   9.8772716e+01
   1.1177000e+03   9.7303445e+01
   1.1177500e+03   9.6833286e+01
   1.1178000e+03   9.7342424e+01
   1.1178500e+03   9.8344686e+01
   1.1179000e+03   9.8848131e+01
   1.1179500e+03   9.8272383e+01
   1.1180000e+03   9.6680737e+01
   1.1180500e+03   9.5351118e+01
   1.1181000e+03   9.4802812e+01
   1.1181500e+03   9.4187213e+01
   1.1182000e+03   9.4678725e+01
   1.1182500e+03   9.5376377e+01
   1.1183000e+03   9.6306760e+01
   1.1183500e+03   9.5707119e+01
   1.1184000e+03   9.4975958e+01
   1.1184500e+03   9.3762671e+01
   1.1185000e+03   9.4357210e+01
   1.1185500e+03   9.5665061e+01
   1.1186000e+03   9.6210911e+01
   1.1186500e+03   9.6832996e+01
   1.1187000e+03   9.7887292e+01
   1.1187500e+03   9.8364429e+01
   1.1188000e+03   9.6911464e+01
   1.1188500e+03   9.6103841e+01
   1.1189000e+03   9.5897248e+01
   1.1189500e+03   9.6430296e+01
   1.1190000e+03   9.6536249e+01
   1.1190500e+03   9.7367483e+01
   1.1191000e+03   9.8669223e+01
   1.1191500e+03   9.9381774e+01
   1.1192000e+03   9.9155253e+01
   1.1192500e+03   9.8746208e+01
   1.1193000e+03   9.8822988e+01
   1.1193500e+03   9.9079986e+01
   1.1194000e+03   1.0000583e+02
   1.1194500e+03   1.0108572e+02
   1.1195000e+03   1.0199202e+02
   1.1195500e+03   1.0169721e+02
   1.1196000e+03   1.0120593e+02
   1.1196500e+03   9.9892953e+01
   1.1197000e+03   9.8341792e+01
   1.1197500e+03   9.7166587e+01
   1.1198000e+03   9.7606366e+01
   1.1198500e+03   9.8481019e+01
   1.1199000e+03   9.9070433e+01
   1.1199500e+03   9.9549793e+01
   1.1200000e+03   9.9436651e+01
   1.1200500e+03   9.8846589e+01
   1.1201000e+03   9.7342955e+01
   1.1201500e+03   9.6831243e+01
   1.1202000e+03   9.7103791e+01
   1.1202500e+03   9.7781813e+01
   1.1203000e+03   9.7920620e+01
   1.1203500e+03   9.8460312e+01
   1.1204000e+03   9.7679912e+01
   1.1204500e+03   9.6836653e+01
   1.1205000e+03   9.6043182e+01
   1.1205500e+03   9.5747533e+01
   1.1206000e+03   9.6322222e+01
   1.1206500e+03   9.7424775e+01
   1.1207000e+03   9.8163231e+01
   1.1207500e+03   9.8386416e+01
   1.1208000e+03   9.7965155e+01
   1.1208500e+03   9.6626174e+01
   1.1209000e+03   9.6000941e+01
   1.1209500e+03   9.5267082e+01
   1.1210000e+03   9.5193826e+01
   1.1210500e+03   9.5288095e+01
   1.1211000e+03   9.6354469e+01
   1.1211500e+03   9.6604296e+01
   1.1212000e+03   9.6716749e+01
   1.1212500e+03   9.6288020e+01
   1.1213000e+03   9.6275701e+01
   1.1213500e+03   9.5811353e+01
   1.1214000e+03   9.6150943e+01
   1.1214500e+03   9.7019977e+01
   1.1215000e+03   9.7849516e+01
   1.1215500e+03   9.8993427e+01
   1.1216000e+03   9.8933612e+01
   1.1216500e+03   9.7955181e+01
   1.1217000e+03   9.6618321e+01
   1.1217500e+03   9.5549228e+01
   1.1218000e+03   9.4651009e+01
   1.1218500e+03   9.4821092e+01
   1.1219000e+03   9.6065097e+01
   1.1219500e+03   9.7184645e+01
   1.1220000e+03   9.8934512e+01
   1.1220500e+03   9.9510170e+01
   1.1221000e+03   9.9160022e+01
   1.1221500e+03   9.8643159e+01
   1.1222000e+03   9.8291351e+01
   1.1222500e+03   9.7838040e+01
   1.1223000e+03   9.7826723e+01
   1.1223500e+03   9.8310014e+01
   1.1224000e+03   9.8386828e+01
   1.1224500e+03   9.8520298e+01
   1.1225000e+03   9.7772983e+01
   1.1225500e+03   9.6877704e+01
   1.1226000e+03   9.7102270e+01
   1.1226500e+03   9.8160421e+01
   1.1227000e+03   9.9039554e+01
   1.1227500e+03   1.0014420e+02
   1.1228000e+03   1.0093665e+02
   1.1228500e+03   1.0021118e+02
   1.1229000e+03   9.8342672e+01
   1.1229500e+03   9.6903234e+01
   1.1230000e+03   9.5657617e+01
   1.1230500e+03   9.5700180e+01
   1.1231000e+03   9.6712985e+01
   1.1231500e+03   9.7928022e+01
   1.1232000e+03   9.8449411e+01
   1.1232500e+03   9.8771776e+01
   1.1233000e+03   9.8070668e+01
   1.1233500e+03   9.7371305e+01
   1.1234000e+03   9.6158167e+01
   1.1234500e+03   9.5795485e+01
   1.1235000e+03   9.5938154e+01
   1.1235500e+03   9.7157817e+01
   1.1236000e+03   9.7733181e+01
   1.1236500e+03   9.8621617e+01
   1.1237000e+03   9.9234648e+01
   1.1237500e+03   9.9687253e+01
   1.1238000e+03   9.9250014e+01
   1.1238500e+03   9.8592519e+01
   1.1239000e+03   9.9208209e+01
   1.1239500e+03   1.0005466e+02
   1.1240000e+03   1.0060170e+02
   1.1240500e+03   1.0052951e+02
   1.1241000e+03   1.0063344e+02
   1.1241500e+03   9.9634789e+01
   1.1242000e+03   9.8389193e+01
   1.1242500e+03   9.7401300e+01
   1.1243000e+03   9.7398305e+01
   1.1243500e+03   9.7487952e+01
   1.1244000e+03   9.7888998e+01
   1.1244500e+03   9.7919613e+01
   1.1245000e+03   9.6942537e+01
   1.1245500e+03   9.5653673e+01
   1.1246000e+03   9.4970677e+01
   1.1246500e+03   9.3909711e+01
   1.1247000e+03   9.3774440e+01
   1.1247500e+03   9.4467741e+01
   1.1248000e+03   9.5306424e+01
   1.1248500e+03   9.5757893e+01
   1.1249000e+03   9.6426848e+01
   1.1249500e+03   9.6635966e+01
   1.1250000e+03   9.6518124e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_35C.dat <==
   1.0750500e+03   9.3420753e+01
   1.0751000e+03   9.2625480e+01
   1.0751500e+03   9.2409680e+01
   1.0752000e+03   9.2053626e+01
   1.0752500e+03   9.1973663e+01
   1.0753000e+03   9.2126467e+01
   1.0753500e+03   9.2429389e+01
   1.0754000e+03   9.2818570e+01
   1.0754500e+03   9.3175157e+01
   1.0755000e+03   9.3191386e+01
   1.0755500e+03   9.3104562e+01
   1.0756000e+03   9.3632650e+01
   1.0756500e+03   9.4318051e+01
   1.0757000e+03   9.5248023e+01
   1.0757500e+03   9.5995303e+01
   1.0758000e+03   9.5939705e+01
   1.0758500e+03   9.4890343e+01
   1.0759000e+03   9.3776041e+01
   1.0759500e+03   9.2770742e+01
   1.0760000e+03   9.2518952e+01
   1.0760500e+03   9.2961885e+01
   1.0761000e+03   9.3251346e+01
   1.0761500e+03   9.3044756e+01
   1.0762000e+03   9.2373259e+01
   1.0762500e+03   9.2012737e+01
   1.0763000e+03   9.1905747e+01
   1.0763500e+03   9.2640369e+01
   1.0764000e+03   9.3827130e+01
   1.0764500e+03   9.4629986e+01
   1.0765000e+03   9.4580055e+01
   1.0765500e+03   9.3968118e+01
   1.0766000e+03   9.3239119e+01
   1.0766500e+03   9.2686755e+01
   1.0767000e+03   9.2706339e+01
   1.0767500e+03   9.3044715e+01
   1.0768000e+03   9.3794611e+01
   1.0768500e+03   9.4243528e+01
   1.0769000e+03   9.4342200e+01
   1.0769500e+03   9.4430412e+01
   1.0770000e+03   9.4464013e+01
   1.0770500e+03   9.4148888e+01
   1.0771000e+03   9.3391985e+01
   1.0771500e+03   9.3562662e+01
   1.0772000e+03   9.3729993e+01
   1.0772500e+03   9.3721864e+01
   1.0773000e+03   9.4142286e+01
   1.0773500e+03   9.4862154e+01
   1.0774000e+03   9.4399972e+01
   1.0774500e+03   9.3863467e+01
   1.0775000e+03   9.4174763e+01
   1.0775500e+03   9.4795215e+01
   1.0776000e+03   9.5555564e+01
   1.0776500e+03   9.6210327e+01
   1.0777000e+03   9.6630217e+01
   1.0777500e+03   9.6164371e+01
   1.0778000e+03   9.5556529e+01
   1.0778500e+03   9.5352528e+01
   1.0779000e+03   9.6023143e+01
   1.0779500e+03   9.6730740e+01
   1.0780000e+03   9.7279008e+01
   1.0780500e+03   9.6953213e+01
   1.0781000e+03   9.6161686e+01
   1.0781500e+03   9.5146081e+01
   1.0782000e+03   9.4993008e+01
   1.0782500e+03   9.5111133e+01
   1.0783000e+03   9.5417597e+01
   1.0783500e+03   9.5314429e+01
   1.0784000e+03   9.4858146e+01
   1.0784500e+03   9.3552557e+01
   1.0785000e+03   9.2636557e+01
   1.0785500e+03   9.2382400e+01
   1.0786000e+03   9.2713343e+01
   1.0786500e+03   9.3176294e+01
   1.0787000e+03   9.3746815e+01
   1.0787500e+03   9.3919622e+01
   1.0788000e+03   9.4040610e+01
   1.0788500e+03   9.3648409e+01
   1.0789000e+03   9.3151833e+01
   1.0789500e+03   9.2926407e+01
   1.0790000e+03   9.2913970e+01
   1.0790500e+03   9.3267650e+01
   1.0791000e+03   9.4066595e+01
   1.0791500e+03   9.5035976e+01
   1.0792000e+03   9.5690682e+01
   1.0792500e+03   9.5836153e+01
   1.0793000e+03   9.5187740e+01
   1.0793500e+03   9.4631147e+01
   1.0794000e+03   9.4362417e+01
   1.0794500e+03   9.4434762e+01
   1.0795000e+03   9.4880031e+01
   1.0795500e+03   9.4834360e+01
   1.0796000e+03   9.4317002e+01
   1.0796500e+03   9.3239455e+01
   1.0797000e+03   9.2128155e+01
   1.0797500e+03   9.1465817e+01
   1.0798000e+03   9.1826506e+01
   1.0798500e+03   9.2600127e+01
   1.0799000e+03   9.3155385e+01
   1.0799500e+03   9.3269393e+01
   1.0800000e+03   9.2813026e+01
   1.0800500e+03   9.2222825e+01
   1.0801000e+03   9.1781882e+01
   1.0801500e+03   9.1822368e+01
   1.0802000e+03   9.2373870e+01
   1.0802500e+03   9.2804930e+01
   1.0803000e+03   9.3051386e+01
   1.0803500e+03   9.2998180e+01
   1.0804000e+03   9.3323422e+01
   1.0804500e+03   9.3602095e+01
   1.0805000e+03   9.4288981e+01
   1.0805500e+03   9.5030561e+01
   1.0806000e+03   9.5365076e+01
   1.0806500e+03   9.5539601e+01
   1.0807000e+03   9.5730981e+01
   1.0807500e+03   9.5565834e+01
   1.0808000e+03   9.5169111e+01
   1.0808500e+03   9.5258013e+01
   1.0809000e+03   9.5409369e+01
   1.0809500e+03   9.5468550e+01
   1.0810000e+03   9.6038754e+01
   1.0810500e+03   9.6736568e+01
   1.0811000e+03   9.6981420e+01
   1.0811500e+03   9.6797482e+01
   1.0812000e+03   9.6454086e+01
   1.0812500e+03   9.6165878e+01
   1.0813000e+03   9.6006331e+01
   1.0813500e+03   9.6292526e+01
   1.0814000e+03   9.6562523e+01
   1.0814500e+03   9.6835491e+01
   1.0815000e+03   9.6463525e+01
   1.0815500e+03   9.5985669e+01
   1.0816000e+03   9.5587525e+01
   1.0816500e+03   9.5597259e+01
   1.0817000e+03   9.5800302e+01
   1.0817500e+03   9.6183985e+01
   1.0818000e+03   9.6344483e+01
   1.0818500e+03   9.6435303e+01
   1.0819000e+03   9.6235196e+01
   1.0819500e+03   9.5638736e+01
   1.0820000e+03   9.5271175e+01
   1.0820500e+03   9.5447100e+01
   1.0821000e+03   9.5784280e+01
   1.0821500e+03   9.5865971e+01
   1.0822000e+03   9.6088267e+01
   1.0822500e+03   9.6121257e+01
   1.0823000e+03   9.5757998e+01
   1.0823500e+03   9.4892153e+01
   1.0824000e+03   9.4223161e+01
   1.0824500e+03   9.4109673e+01
   1.0825000e+03   9.4572964e+01
   1.0825500e+03   9.4765782e+01
   1.0826000e+03   9.4954016e+01
   1.0826500e+03   9.5218524e+01
   1.0827000e+03   9.5488806e+01
   1.0827500e+03   9.5165042e+01
   1.0828000e+03   9.5054380e+01
   1.0828500e+03   9.5252349e+01
   1.0829000e+03   9.5850180e+01
   1.0829500e+03   9.5793246e+01
   1.0830000e+03   9.5570409e+01
   1.0830500e+03   9.5204206e+01
   1.0831000e+03   9.4757897e+01
   1.0831500e+03   9.3856345e+01
   1.0832000e+03   9.3482204e+01
   1.0832500e+03   9.3439690e+01
   1.0833000e+03   9.3435867e+01
   1.0833500e+03   9.3060055e+01
   1.0834000e+03   9.2679010e+01
   1.0834500e+03   9.2123527e+01
   1.0835000e+03   9.1545183e+01
   1.0835500e+03   9.0989286e+01
   1.0836000e+03   9.0957967e+01
   1.0836500e+03   9.1367985e+01
   1.0837000e+03   9.1757880e+01
   1.0837500e+03   9.2158760e+01
   1.0838000e+03   9.2994602e+01
   1.0838500e+03   9.3921339e+01
   1.0839000e+03   9.4638218e+01
   1.0839500e+03   9.4959408e+01
   1.0840000e+03   9.5805715e+01
   1.0840500e+03   9.6489674e+01
   1.0841000e+03   9.6706219e+01
   1.0841500e+03   9.6555917e+01
   1.0842000e+03   9.6452880e+01
   1.0842500e+03   9.5498960e+01
   1.0843000e+03   9.4939097e+01
   1.0843500e+03   9.4798797e+01
   1.0844000e+03   9.4758796e+01
   1.0844500e+03   9.4925988e+01
   1.0845000e+03   9.5327429e+01
   1.0845500e+03   9.4595795e+01
   1.0846000e+03   9.3945823e+01
   1.0846500e+03   9.3207282e+01
   1.0847000e+03   9.2986317e+01
   1.0847500e+03   9.3121060e+01
   1.0848000e+03   9.3817214e+01
   1.0848500e+03   9.4080777e+01
   1.0849000e+03   9.3995049e+01
   1.0849500e+03   9.3157330e+01
   1.0850000e+03   9.1642931e+01
   1.0850500e+03   9.0891313e+01
   1.0851000e+03   9.0522949e+01
   1.0851500e+03   9.0983293e+01
   1.0852000e+03   9.1536850e+01
   1.0852500e+03   9.2380528e+01
   1.0853000e+03   9.2533551e+01
   1.0853500e+03   9.2923201e+01
   1.0854000e+03   9.2996125e+01
   1.0854500e+03   9.3113152e+01
   1.0855000e+03   9.3450011e+01
   1.0855500e+03   9.4343250e+01
   1.0856000e+03   9.4531878e+01
   1.0856500e+03   9.5188592e+01
   1.0857000e+03   9.5741095e+01
   1.0857500e+03   9.5987665e+01
   1.0858000e+03   9.5325361e+01
   1.0858500e+03   9.5160662e+01
   1.0859000e+03   9.4598164e+01
   1.0859500e+03   9.4018958e+01
   1.0860000e+03   9.3089511e+01
   1.0860500e+03   9.2972825e+01
   1.0861000e+03   9.2630634e+01
   1.0861500e+03   9.1920064e+01
   1.0862000e+03   9.1880645e+01
   1.0862500e+03   9.2983751e+01
   1.0863000e+03   9.3851240e+01
   1.0863500e+03   9.4710039e+01
   1.0864000e+03   9.5510547e+01
   1.0864500e+03   9.5704116e+01
   1.0865000e+03   9.4861895e+01
   1.0865500e+03   9.3712678e+01
   1.0866000e+03   9.2907887e+01
   1.0866500e+03   9.2650432e+01
   1.0867000e+03   9.2801318e+01
   1.0867500e+03   9.3060096e+01
   1.0868000e+03   9.3313554e+01
   1.0868500e+03   9.3672643e+01
   1.0869000e+03   9.4017403e+01
   1.0869500e+03   9.4547578e+01
   1.0870000e+03   9.4941513e+01
   1.0870500e+03   9.5058901e+01
   1.0871000e+03   9.5129016e+01
   1.0871500e+03   9.4984573e+01
   1.0872000e+03   9.4754168e+01
   1.0872500e+03   9.5065476e+01
   1.0873000e+03   9.5378367e+01
   1.0873500e+03   9.4909351e+01
   1.0874000e+03   9.3628881e+01
   1.0874500e+03   9.2394966e+01
   1.0875000e+03   9.1674718e+01
   1.0875500e+03   9.1662913e+01
   1.0876000e+03   9.2169972e+01
   1.0876500e+03   9.2747754e+01
   1.0877000e+03   9.3243980e+01
   1.0877500e+03   9.2710014e+01
   1.0878000e+03   9.1671457e+01
   1.0878500e+03   9.1089295e+01
   1.0879000e+03   9.1497533e+01
   1.0879500e+03   9.1732905e+01
   1.0880000e+03   9.2047506e+01
   1.0880500e+03   9.1913486e+01
   1.0881000e+03   9.1108587e+01
   1.0881500e+03   9.0323946e+01
   1.0882000e+03   8.9749445e+01
   1.0882500e+03   8.9570513e+01
   1.0883000e+03   9.0424865e+01
   1.0883500e+03   9.1272258e+01
   1.0884000e+03   9.1772047e+01
   1.0884500e+03   9.2209566e+01
   1.0885000e+03   9.2397991e+01
   1.0885500e+03   9.2482476e+01
   1.0886000e+03   9.2952319e+01
   1.0886500e+03   9.3580204e+01
   1.0887000e+03   9.3808777e+01
   1.0887500e+03   9.4362695e+01
   1.0888000e+03   9.5024994e+01
   1.0888500e+03   9.5390349e+01
   1.0889000e+03   9.5460395e+01
   1.0889500e+03   9.5660446e+01
   1.0890000e+03   9.5317748e+01
   1.0890500e+03   9.4779266e+01
   1.0891000e+03   9.4190246e+01
   1.0891500e+03   9.4194271e+01
   1.0892000e+03   9.4442901e+01
   1.0892500e+03   9.4490733e+01
   1.0893000e+03   9.4036219e+01
   1.0893500e+03   9.3567394e+01
   1.0894000e+03   9.3049503e+01
   1.0894500e+03   9.3100215e+01
   1.0895000e+03   9.3795636e+01
   1.0895500e+03   9.4988370e+01
   1.0896000e+03   9.6083808e+01
   1.0896500e+03   9.5842248e+01
   1.0897000e+03   9.4403452e+01
   1.0897500e+03   9.3490302e+01
   1.0898000e+03   9.2830772e+01
   1.0898500e+03   9.2686265e+01
   1.0899000e+03   9.3830740e+01
   1.0899500e+03   9.5362853e+01
   1.0900000e+03   9.5889091e+01
   1.0900500e+03   9.6028303e+01
   1.0901000e+03   9.5293009e+01
   1.0901500e+03   9.4491651e+01
   1.0902000e+03   9.3628848e+01
   1.0902500e+03   9.3321854e+01
   1.0903000e+03   9.2821305e+01
   1.0903500e+03   9.2489803e+01
   1.0904000e+03   9.2415446e+01
   1.0904500e+03   9.2203274e+01
   1.0905000e+03   9.1251679e+01
   1.0905500e+03   9.0502236e+01
   1.0906000e+03   9.0199676e+01
   1.0906500e+03   8.9301787e+01
   1.0907000e+03   8.8726377e+01
   1.0907500e+03   8.9593191e+01
   1.0908000e+03   9.0654340e+01
   1.0908500e+03   9.1448847e+01
   1.0909000e+03   9.2271705e+01
   1.0909500e+03   9.2695146e+01
   1.0910000e+03   9.2618832e+01
   1.0910500e+03   9.2827952e+01
   1.0911000e+03   9.2995451e+01
   1.0911500e+03   9.3194931e+01
   1.0912000e+03   9.3116691e+01
   1.0912500e+03   9.2476778e+01
   1.0913000e+03   9.0851271e+01
   1.0913500e+03   9.0185199e+01
   1.0914000e+03   9.0148562e+01
   1.0914500e+03   9.0981733e+01
   1.0915000e+03   9.2130885e+01
   1.0915500e+03   9.2727038e+01
   1.0916000e+03   9.2581627e+01
   1.0916500e+03   9.1461535e+01
   1.0917000e+03   9.0219924e+01
   1.0917500e+03   8.9563909e+01
   1.0918000e+03   8.9877982e+01
   1.0918500e+03   9.0472867e+01
   1.0919000e+03   9.1114574e+01
   1.0919500e+03   9.1129519e+01
   1.0920000e+03   9.0306206e+01
   1.0920500e+03   8.9281492e+01
   1.0921000e+03   8.7837805e+01
   1.0921500e+03   8.6472433e+01
   1.0922000e+03   8.6125375e+01
   1.0922500e+03   8.6266525e+01
   1.0923000e+03   8.6644602e+01
   1.0923500e+03   8.6970713e+01
   1.0924000e+03   8.7617969e+01
   1.0924500e+03   8.7832677e+01
   1.0925000e+03   8.7739322e+01
   1.0925500e+03   8.7760265e+01
   1.0926000e+03   8.8308001e+01
   1.0926500e+03   8.9285144e+01
   1.0927000e+03   9.0051502e+01
   1.0927500e+03   9.0602871e+01
   1.0928000e+03   9.0384037e+01
   1.0928500e+03   8.9784333e+01
   1.0929000e+03   8.8973449e+01
   1.0929500e+03   8.8420347e+01
   1.0930000e+03   8.8564433e+01
   1.0930500e+03   8.9254673e+01
   1.0931000e+03   9.0007289e+01
   1.0931500e+03   9.0157382e+01
   1.0932000e+03   8.9697612e+01
   1.0932500e+03   8.8755649e+01
   1.0933000e+03   8.8254962e+01
   1.0933500e+03   8.7940935e+01
   1.0934000e+03   8.7807526e+01
   1.0934500e+03   8.8519755e+01
   1.0935000e+03   8.8994179e+01
   1.0935500e+03   8.8686724e+01
   1.0936000e+03   8.7658766e+01
   1.0936500e+03   8.6873813e+01
   1.0937000e+03   8.6595705e+01
   1.0937500e+03   8.6633703e+01
   1.0938000e+03   8.7715015e+01
   1.0938500e+03   8.9023836e+01
   1.0939000e+03   8.9831657e+01
   1.0939500e+03   8.9493043e+01
   1.0940000e+03   8.8732491e+01
   1.0940500e+03   8.7796466e+01
   1.0941000e+03   8.7323787e+01
   1.0941500e+03   8.7350802e+01
   1.0942000e+03   8.7558027e+01
   1.0942500e+03   8.8122813e+01
   1.0943000e+03   8.7803856e+01
   1.0943500e+03   8.7326649e+01
   1.0944000e+03   8.6299839e+01
   1.0944500e+03   8.5255067e+01
   1.0945000e+03   8.4888928e+01
   1.0945500e+03   8.5430470e+01
   1.0946000e+03   8.6140068e+01
   1.0946500e+03   8.7055011e+01
   1.0947000e+03   8.8160219e+01
   1.0947500e+03   8.7881897e+01
   1.0948000e+03   8.6576519e+01
   1.0948500e+03   8.5000718e+01
   1.0949000e+03   8.4291694e+01
   1.0949500e+03   8.4251745e+01
   1.0950000e+03   8.4819216e+01
   1.0950500e+03   8.5552356e+01
   1.0951000e+03   8.6102356e+01
   1.0951500e+03   8.5873773e+01
   1.0952000e+03   8.4730722e+01
   1.0952500e+03   8.3833360e+01
   1.0953000e+03   8.3614988e+01
   1.0953500e+03   8.4339682e+01
   1.0954000e+03   8.5180595e+01
   1.0954500e+03   8.5898931e+01
   1.0955000e+03   8.6081776e+01
   1.0955500e+03   8.5592304e+01
   1.0956000e+03   8.4881938e+01
   1.0956500e+03   8.3528065e+01
   1.0957000e+03   8.2957034e+01
   1.0957500e+03   8.2810153e+01
   1.0958000e+03   8.3745479e+01
   1.0958500e+03   8.4464107e+01
   1.0959000e+03   8.4791261e+01
   1.0959500e+03   8.5265968e+01
   1.0960000e+03   8.5320464e+01
   1.0960500e+03   8.4748498e+01
   1.0961000e+03   8.4114201e+01
   1.0961500e+03   8.5123061e+01
   1.0962000e+03   8.5525500e+01
   1.0962500e+03   8.5462011e+01
   1.0963000e+03   8.4262343e+01
   1.0963500e+03   8.2981140e+01
   1.0964000e+03   8.1505760e+01
   1.0964500e+03   7.9864295e+01
   1.0965000e+03   7.9492674e+01
   1.0965500e+03   8.1428786e+01
   1.0966000e+03   8.2525652e+01
   1.0966500e+03   8.3055751e+01
   1.0967000e+03   8.3087601e+01
   1.0967500e+03   8.1926237e+01
   1.0968000e+03   8.0114819e+01
   1.0968500e+03   7.9446325e+01
   1.0969000e+03   7.9452886e+01
   1.0969500e+03   7.9779253e+01
   1.0970000e+03   8.1179735e+01
   1.0970500e+03   8.1726560e+01
   1.0971000e+03   8.1608995e+01
   1.0971500e+03   8.0610810e+01
   1.0972000e+03   8.0245563e+01
   1.0972500e+03   8.0174871e+01
   1.0973000e+03   8.0297516e+01
   1.0973500e+03   8.1264036e+01
   1.0974000e+03   8.2173479e+01
   1.0974500e+03   8.2421845e+01
   1.0975000e+03   8.1778116e+01
   1.0975500e+03   8.0239410e+01
   1.0976000e+03   7.8395339e+01
   1.0976500e+03   7.7532698e+01
   1.0977000e+03   7.7451172e+01
   1.0977500e+03   7.7612370e+01
   1.0978000e+03   7.8922685e+01
   1.0978500e+03   7.9742101e+01
   1.0979000e+03   7.9146952e+01
   1.0979500e+03   7.7432343e+01
   1.0980000e+03   7.6423211e+01
   1.0980500e+03   7.5937313e+01
   1.0981000e+03   7.6469546e+01
   1.0981500e+03   7.7398739e+01
   1.0982000e+03   7.8836384e+01
   1.0982500e+03   7.9315075e+01
   1.0983000e+03   7.8802817e+01
   1.0983500e+03   7.7380501e+01
   1.0984000e+03   7.6516419e+01
   1.0984500e+03   7.7122330e+01
   1.0985000e+03   7.8379308e+01
   1.0985500e+03   8.0126569e+01
   1.0986000e+03   8.1049153e+01
   1.0986500e+03   8.1112320e+01
   1.0987000e+03   7.9655230e+01
   1.0987500e+03   7.7432178e+01
   1.0988000e+03   7.6373387e+01
   1.0988500e+03   7.7154210e+01
   1.0989000e+03   7.9016495e+01
   1.0989500e+03   8.1127977e+01
   1.0990000e+03   8.2837666e+01
   1.0990500e+03   8.2362751e+01
   1.0991000e+03   8.1120186e+01
   1.0991500e+03   7.9609480e+01
   1.0992000e+03   7.8533682e+01
   1.0992500e+03   7.9217456e+01
   1.0993000e+03   8.1433159e+01
   1.0993500e+03   8.3386209e+01
   1.0994000e+03   8.4847919e+01
   1.0994500e+03   8.5397351e+01
   1.0995000e+03   8.5422429e+01
   1.0995500e+03   8.4584005e+01
   1.0996000e+03   8.4355664e+01
   1.0996500e+03   8.5456977e+01
   1.0997000e+03   8.7721943e+01
   1.0997500e+03   8.9275286e+01
   1.0998000e+03   9.0320134e+01
   1.0998500e+03   8.9788361e+01
   1.0999000e+03   8.8286455e+01
   1.0999500e+03   8.6867918e+01
   1.1000000e+03   8.6696477e+01
   1.1000500e+03   8.7864714e+01
   1.1001000e+03   8.9905456e+01
   1.1001500e+03   9.2078261e+01
   1.1002000e+03   9.2514362e+01
   1.1002500e+03   9.1289300e+01
   1.1003000e+03   8.9612184e+01
   1.1003500e+03   8.8802876e+01
   1.1004000e+03   8.9061547e+01
   1.1004500e+03   9.0336468e+01
   1.1005000e+03   9.2398010e+01
   1.1005500e+03   9.3579639e+01
   1.1006000e+03   9.3496176e+01
   1.1006500e+03   9.1852658e+01
   1.1007000e+03   9.0764740e+01
   1.1007500e+03   9.0220771e+01
   1.1008000e+03   9.0961647e+01
   1.1008500e+03   9.2586102e+01
   1.1009000e+03   9.4873275e+01
   1.1009500e+03   9.6330789e+01
   1.1010000e+03   9.6770045e+01
   1.1010500e+03   9.5764949e+01
   1.1011000e+03   9.4592364e+01
   1.1011500e+03   9.3662542e+01
   1.1012000e+03   9.3525371e+01
   1.1012500e+03   9.4188918e+01
   1.1013000e+03   9.5684070e+01
   1.1013500e+03   9.6718235e+01
   1.1014000e+03   9.7168805e+01
   1.1014500e+03   9.6391504e+01
   1.1015000e+03   9.5238498e+01
   1.1015500e+03   9.4166367e+01
   1.1016000e+03   9.3826744e+01
   1.1016500e+03   9.4815220e+01
   1.1017000e+03   9.6115305e+01
   1.1017500e+03   9.6132494e+01
   1.1018000e+03   9.5858862e+01
   1.1018500e+03   9.4639518e+01
   1.1019000e+03   9.2095660e+01
   1.1019500e+03   9.0136439e+01
   1.1020000e+03   9.1010720e+01
   1.1020500e+03   9.2177846e+01
   1.1021000e+03   9.3461512e+01
   1.1021500e+03   9.4136940e+01
   1.1022000e+03   9.3634148e+01
   1.1022500e+03   9.1559296e+01
   1.1023000e+03   8.9947519e+01
   1.1023500e+03   8.9594185e+01
   1.1024000e+03   9.0876101e+01
   1.1024500e+03   9.3253778e+01
   1.1025000e+03   9.5032238e+01
   1.1025500e+03   9.5297546e+01
   1.1026000e+03   9.4980432e+01
   1.1026500e+03   9.4355794e+01
   1.1027000e+03   9.3865396e+01
   1.1027500e+03   9.4619841e+01
   1.1028000e+03   9.6115206e+01
   1.1028500e+03   9.7944425e+01
   1.1029000e+03   9.8931738e+01
   1.1029500e+03   9.9235267e+01
   1.1030000e+03   9.8471475e+01
   1.1030500e+03   9.7869662e+01
   1.1031000e+03   9.6806144e+01
   1.1031500e+03   9.6351722e+01
   1.1032000e+03   9.6832626e+01
   1.1032500e+03   9.7587652e+01
   1.1033000e+03   9.8255072e+01
   1.1033500e+03   9.8641869e+01
   1.1034000e+03   9.8076431e+01
   1.1034500e+03   9.6723963e+01
   1.1035000e+03   9.5929381e+01
   1.1035500e+03   9.5604099e+01
   1.1036000e+03   9.6039905e+01
   1.1036500e+03   9.7411880e+01
   1.1037000e+03   9.9117892e+01
   1.1037500e+03   9.9460125e+01
   1.1038000e+03   9.9082829e+01
   1.1038500e+03   9.8067441e+01
   1.1039000e+03   9.6598947e+01
   1.1039500e+03   9.5945561e+01
   1.1040000e+03   9.6035622e+01
   1.1040500e+03   9.6528971e+01
   1.1041000e+03   9.6934628e+01
   1.1041500e+03   9.6943066e+01
   1.1042000e+03   9.5308223e+01
   1.1042500e+03   9.4150213e+01
   1.1043000e+03   9.3354193e+01
   1.1043500e+03   9.3280711e+01
   1.1044000e+03   9.4175058e+01
   1.1044500e+03   9.5691986e+01
   1.1045000e+03   9.7108303e+01
   1.1045500e+03   9.7973906e+01
   1.1046000e+03   9.9092814e+01
   1.1046500e+03   9.9771994e+01
   1.1047000e+03   1.0060051e+02
   1.1047500e+03   1.0118750e+02
   1.1048000e+03   1.0156298e+02
   1.1048500e+03   1.0100130e+02
   1.1049000e+03   1.0089423e+02
   1.1049500e+03   1.0137440e+02
   1.1050000e+03   1.0176296e+02
   1.1050500e+03   1.0273057e+02
   1.1051000e+03   1.0331372e+02
   1.1051500e+03   1.0309120e+02
   1.1052000e+03   1.0291721e+02
   1.1052500e+03   1.0256813e+02
   1.1053000e+03   1.0221221e+02
   1.1053500e+03   1.0156365e+02
   1.1054000e+03   1.0061647e+02
   1.1054500e+03   9.8700719e+01
   1.1055000e+03   9.6679553e+01
   1.1055500e+03   9.5436438e+01
   1.1056000e+03   9.5345196e+01
   1.1056500e+03   9.6179320e+01
   1.1057000e+03   9.7601174e+01
   1.1057500e+03   9.8404748e+01
   1.1058000e+03   9.7834572e+01
   1.1058500e+03   9.6910669e+01
   1.1059000e+03   9.6347581e+01
   1.1059500e+03   9.6194542e+01
   1.1060000e+03   9.7440961e+01
   1.1060500e+03   9.9020151e+01
   1.1061000e+03   1.0030818e+02
   1.1061500e+03   1.0049358e+02
   1.1062000e+03   9.9520360e+01
   1.1062500e+03   9.8319523e+01
   1.1063000e+03   9.7431711e+01
   1.1063500e+03   9.6772026e+01
   1.1064000e+03   9.7231706e+01
   1.1064500e+03   9.8413152e+01
   1.1065000e+03   9.9351650e+01
   1.1065500e+03   9.9468646e+01
   1.1066000e+03   9.9994847e+01
   1.1066500e+03   9.9742522e+01
   1.1067000e+03   9.9507851e+01
   1.1067500e+03   9.9261167e+01
   1.1068000e+03   9.9458340e+01
   1.1068500e+03   9.9720407e+01
   1.1069000e+03   9.9592251e+01
   1.1069500e+03   9.9510151e+01
   1.1070000e+03   9.8880110e+01
   1.1070500e+03   9.8143737e+01
   1.1071000e+03   9.7305690e+01
   1.1071500e+03   9.6867460e+01
   1.1072000e+03   9.6513093e+01
   1.1072500e+03   9.7868057e+01
   1.1073000e+03   9.8840415e+01
   1.1073500e+03   9.9276615e+01
   1.1074000e+03   9.9326703e+01
   1.1074500e+03   9.8246207e+01
   1.1075000e+03   9.6617404e+01
   1.1075500e+03   9.6030354e+01
   1.1076000e+03   9.6026799e+01
   1.1076500e+03   9.7063943e+01
   1.1077000e+03   9.8632215e+01
   1.1077500e+03   9.9090188e+01
   1.1078000e+03   9.8821396e+01
   1.1078500e+03   9.7983347e+01
   1.1079000e+03   9.7076027e+01
   1.1079500e+03   9.6502716e+01
   1.1080000e+03   9.7432301e+01
   1.1080500e+03   9.8349708e+01
   1.1081000e+03   9.9559747e+01
   1.1081500e+03   9.9651562e+01
   1.1082000e+03   9.9631015e+01
   1.1082500e+03   9.8663375e+01
   1.1083000e+03   9.7934281e+01
   1.1083500e+03   9.7665174e+01
   1.1084000e+03   9.8619852e+01
   1.1084500e+03   9.9653210e+01
   1.1085000e+03   1.0033503e+02
   1.1085500e+03   1.0071732e+02
   1.1086000e+03   9.9972423e+01
   1.1086500e+03   9.8758228e+01
   1.1087000e+03   9.6995314e+01
   1.1087500e+03   9.5989131e+01
   1.1088000e+03   9.6406786e+01
   1.1088500e+03   9.7137371e+01
   1.1089000e+03   9.7884130e+01
   1.1089500e+03   9.8753609e+01
   1.1090000e+03   9.8775922e+01
   1.1090500e+03   9.7323045e+01
   1.1091000e+03   9.6106452e+01
   1.1091500e+03   9.5475287e+01
   1.1092000e+03   9.5251599e+01
   1.1092500e+03   9.5814312e+01
   1.1093000e+03   9.6650783e+01
   1.1093500e+03   9.7334416e+01
   1.1094000e+03   9.7280477e+01
   1.1094500e+03   9.6708885e+01
   1.1095000e+03   9.5937771e+01
   1.1095500e+03   9.5509892e+01
   1.1096000e+03   9.6002355e+01
   1.1096500e+03   9.6756278e+01
   1.1097000e+03   9.7740914e+01
   1.1097500e+03   9.8016664e+01
   1.1098000e+03   9.8531062e+01
   1.1098500e+03   9.7811826e+01
   1.1099000e+03   9.7002588e+01
   1.1099500e+03   9.6496770e+01
   1.1100000e+03   9.7310713e+01
   1.1100500e+03   9.7646069e+01
   1.1101000e+03   9.8349641e+01
   1.1101500e+03   9.7914690e+01
   1.1102000e+03   9.7067847e+01
   1.1102500e+03   9.5424654e+01
   1.1103000e+03   9.3601541e+01
   1.1103500e+03   9.2252057e+01
   1.1104000e+03   9.2100804e+01
   1.1104500e+03   9.3345516e+01
   1.1105000e+03   9.5141129e+01
   1.1105500e+03   9.6942093e+01
   1.1106000e+03   9.7703860e+01
   1.1106500e+03   9.8195612e+01
   1.1107000e+03   9.7658617e+01
   1.1107500e+03   9.7101682e+01
   1.1108000e+03   9.6781341e+01
   1.1108500e+03   9.8091735e+01
   1.1109000e+03   9.9606225e+01
   1.1109500e+03   1.0082078e+02
   1.1110000e+03   1.0109011e+02
   1.1110500e+03   1.0071541e+02
   1.1111000e+03   9.9789633e+01
   1.1111500e+03   9.8630889e+01
   1.1112000e+03   9.7708839e+01
   1.1112500e+03   9.8089764e+01
   1.1113000e+03   9.8660292e+01
   1.1113500e+03   9.8569841e+01
   1.1114000e+03   9.8383928e+01
   1.1114500e+03   9.7872832e+01
   1.1115000e+03   9.6017033e+01
   1.1115500e+03   9.5516790e+01
   1.1116000e+03   9.5812581e+01
   1.1116500e+03   9.6375802e+01
   1.1117000e+03   9.7637903e+01
   1.1117500e+03   9.9584604e+01
   1.1118000e+03   1.0005082e+02
   1.1118500e+03   9.9773730e+01
   1.1119000e+03   9.9291355e+01
   1.1119500e+03   9.8587650e+01
   1.1120000e+03   9.7247560e+01
   1.1120500e+03   9.7574296e+01
   1.1121000e+03   9.8021312e+01
   1.1121500e+03   9.8747348e+01
   1.1122000e+03   9.9054602e+01
   1.1122500e+03   9.9204446e+01
   1.1123000e+03   9.8003974e+01
   1.1123500e+03   9.6217587e+01
   1.1124000e+03   9.4410834e+01
   1.1124500e+03   9.3197673e+01
   1.1125000e+03   9.3202459e+01
   1.1125500e+03   9.4227592e+01
   1.1126000e+03   9.5457112e+01
   1.1126500e+03   9.6994739e+01
   1.1127000e+03   9.8162753e+01
   1.1127500e+03   9.8694725e+01
   1.1128000e+03   9.8427309e+01
   1.1128500e+03   9.9117078e+01
   1.1129000e+03   1.0004556e+02
   1.1129500e+03   1.0108671e+02
   1.1130000e+03   1.0157602e+02
   1.1130500e+03   1.0116720e+02
   1.1131000e+03   1.0038314e+02
   1.1131500e+03   9.8632872e+01
   1.1132000e+03   9.7436149e+01
   1.1132500e+03   9.7141257e+01
   1.1133000e+03   9.7510088e+01
   1.1133500e+03   9.7563070e+01
   1.1134000e+03   9.7791090e+01
   1.1134500e+03   9.7240093e+01
   1.1135000e+03   9.6361353e+01
   1.1135500e+03   9.5536720e+01
   1.1136000e+03   9.5546362e+01
   1.1136500e+03   9.5548610e+01
   1.1137000e+03   9.6073837e+01
   1.1137500e+03   9.6666290e+01
   1.1138000e+03   9.7206744e+01
   1.1138500e+03   9.7239884e+01
   1.1139000e+03   9.7330940e+01
   1.1139500e+03   9.7137634e+01
   1.1140000e+03   9.6964429e+01
   1.1140500e+03   9.7366780e+01
   1.1141000e+03   9.8028265e+01
   1.1141500e+03   9.8902385e+01
   1.1142000e+03   9.9447516e+01
   1.1142500e+03   9.9259186e+01
   1.1143000e+03   9.8505944e+01
   1.1143500e+03   9.7160811e+01
   1.1144000e+03   9.5658277e+01
   1.1144500e+03   9.4434733e+01
   1.1145000e+03   9.4288350e+01
   1.1145500e+03   9.4470815e+01
   1.1146000e+03   9.4914945e+01
   1.1146500e+03   9.4609868e+01
   1.1147000e+03   9.4016785e+01
   1.1147500e+03   9.3071648e+01
   1.1148000e+03   9.2955187e+01
   1.1148500e+03   9.3073360e+01
   1.1149000e+03   9.4295453e+01
   1.1149500e+03   9.5584335e+01
   1.1150000e+03   9.6460794e+01
   1.1150500e+03   9.6210803e+01
   1.1151000e+03   9.5658226e+01
   1.1151500e+03   9.4812979e+01
   1.1152000e+03   9.4805648e+01
   1.1152500e+03   9.5450153e+01
   1.1153000e+03   9.6602786e+01
   1.1153500e+03   9.7561991e+01
   1.1154000e+03   9.8351236e+01
   1.1154500e+03   9.8654482e+01
   1.1155000e+03   9.8349677e+01
   1.1155500e+03   9.7426514e+01
   1.1156000e+03   9.7136466e+01
   1.1156500e+03   9.6680756e+01
   1.1157000e+03   9.6510300e+01
   1.1157500e+03   9.6622758e+01
   1.1158000e+03   9.6595812e+01
   1.1158500e+03   9.6345561e+01
   1.1159000e+03   9.6320888e+01
   1.1159500e+03   9.5856490e+01
   1.1160000e+03   9.5471599e+01
   1.1160500e+03   9.6117572e+01
   1.1161000e+03   9.7266243e+01
   1.1161500e+03   9.9286694e+01
   1.1162000e+03   1.0187016e+02
   1.1162500e+03   1.0371683e+02
   1.1163000e+03   1.0445503e+02
   1.1163500e+03   1.0363207e+02
   1.1164000e+03   1.0148179e+02
   1.1164500e+03   9.8899004e+01
   1.1165000e+03   9.8066679e+01
   1.1165500e+03   9.8170423e+01
   1.1166000e+03   9.8483346e+01
   1.1166500e+03   9.9527474e+01
   1.1167000e+03   9.9762768e+01
   1.1167500e+03   9.8594399e+01
   1.1168000e+03   9.7150051e+01
   1.1168500e+03   9.6573531e+01
   1.1169000e+03   9.6353786e+01
   1.1169500e+03   9.7040434e+01
   1.1170000e+03   9.8241974e+01
   1.1170500e+03   9.9182399e+01
   1.1171000e+03   9.9327465e+01
   1.1171500e+03   9.8229962e+01
   1.1172000e+03   9.7004595e+01
   1.1172500e+03   9.5794544e+01
   1.1173000e+03   9.4809843e+01
   1.1173500e+03   9.4505228e+01
   1.1174000e+03   9.5166668e+01
   1.1174500e+03   9.5336059e+01
   1.1175000e+03   9.5821991e+01
   1.1175500e+03   9.6097829e+01
   1.1176000e+03   9.5642659e+01
   1.1176500e+03   9.4783282e+01
   1.1177000e+03   9.4433103e+01
   1.1177500e+03   9.4049889e+01
   1.1178000e+03   9.4452943e+01
   1.1178500e+03   9.5484350e+01
   1.1179000e+03   9.6873083e+01
   1.1179500e+03   9.7555655e+01
   1.1180000e+03   9.7495958e+01
   1.1180500e+03   9.6101696e+01
   1.1181000e+03   9.5002711e+01
   1.1181500e+03   9.3753816e+01
   1.1182000e+03   9.3780691e+01
   1.1182500e+03   9.4455110e+01
   1.1183000e+03   9.5081556e+01
   1.1183500e+03   9.4621728e+01
   1.1184000e+03   9.3980486e+01
   1.1184500e+03   9.2904792e+01
   1.1185000e+03   9.1831469e+01
   1.1185500e+03   9.2205761e+01
   1.1186000e+03   9.3283502e+01
   1.1186500e+03   9.5330620e+01
   1.1187000e+03   9.6409022e+01
   1.1187500e+03   9.6786770e+01
   1.1188000e+03   9.5754148e+01
   1.1188500e+03   9.5027115e+01
   1.1189000e+03   9.4078833e+01
   1.1189500e+03   9.4668904e+01
   1.1190000e+03   9.5531855e+01
   1.1190500e+03   9.7004994e+01
   1.1191000e+03   9.8278420e+01
   1.1191500e+03   9.8272867e+01
   1.1192000e+03   9.6916262e+01
   1.1192500e+03   9.5461059e+01
   1.1193000e+03   9.4025682e+01
   1.1193500e+03   9.3428023e+01
   1.1194000e+03   9.3602487e+01
   1.1194500e+03   9.4770470e+01
   1.1195000e+03   9.5948617e+01
   1.1195500e+03   9.6915555e+01
   1.1196000e+03   9.7374267e+01
   1.1196500e+03   9.7482360e+01
   1.1197000e+03   9.6238110e+01
   1.1197500e+03   9.6079731e+01
   1.1198000e+03   9.6616611e+01
   1.1198500e+03   9.6691321e+01
   1.1199000e+03   9.7617506e+01
   1.1199500e+03   9.9166633e+01
   1.1200000e+03   9.9417197e+01
   1.1200500e+03   9.9279852e+01
   1.1201000e+03   9.8162721e+01
   1.1201500e+03   9.7230088e+01
   1.1202000e+03   9.7360368e+01
   1.1202500e+03   9.8215873e+01
   1.1203000e+03   9.8666678e+01
   1.1203500e+03   9.9372442e+01
   1.1204000e+03   9.8876621e+01
   1.1204500e+03   9.7411248e+01
   1.1205000e+03   9.5129690e+01
   1.1205500e+03   9.4077478e+01
   1.1206000e+03   9.4451317e+01
   1.1206500e+03   9.5628030e+01
   1.1207000e+03   9.6583552e+01
   1.1207500e+03   9.7644549e+01
   1.1208000e+03   9.8176205e+01
   1.1208500e+03   9.7712000e+01
   1.1209000e+03   9.6757953e+01
   1.1209500e+03   9.6229313e+01
   1.1210000e+03   9.6467177e+01
   1.1210500e+03   9.6784088e+01
   1.1211000e+03   9.7133092e+01
   1.1211500e+03   9.7220557e+01
   1.1212000e+03   9.7506642e+01
   1.1212500e+03   9.7347576e+01
   1.1213000e+03   9.6623361e+01
   1.1213500e+03   9.6792367e+01
   1.1214000e+03   9.7053086e+01
   1.1214500e+03   9.6796088e+01
   1.1215000e+03   9.7498385e+01
   1.1215500e+03   9.7969207e+01
   1.1216000e+03   9.7668416e+01
   1.1216500e+03   9.7742039e+01
   1.1217000e+03   9.8199071e+01
   1.1217500e+03   9.7858923e+01
   1.1218000e+03   9.8124197e+01
   1.1218500e+03   9.9441204e+01
   1.1219000e+03   1.0105027e+02
   1.1219500e+03   1.0233245e+02
   1.1220000e+03   1.0358892e+02
   1.1220500e+03   1.0404414e+02
   1.1221000e+03   1.0312277e+02
   1.1221500e+03   1.0169109e+02
   1.1222000e+03   1.0072678e+02
   1.1222500e+03   9.9550122e+01
   1.1223000e+03   1.0004311e+02
   1.1223500e+03   1.0076007e+02
   1.1224000e+03   1.0158306e+02
   1.1224500e+03   1.0163939e+02
   1.1225000e+03   1.0204371e+02
   1.1225500e+03   1.0153365e+02
   1.1226000e+03   1.0137139e+02
   1.1226500e+03   1.0159246e+02
   1.1227000e+03   1.0233905e+02
   1.1227500e+03   1.0287631e+02
   1.1228000e+03   1.0284262e+02
   1.1228500e+03   1.0284390e+02
   1.1229000e+03   1.0183609e+02
   1.1229500e+03   1.0043933e+02
   1.1230000e+03   9.9127207e+01
   1.1230500e+03   9.8579392e+01
   1.1231000e+03   9.8361217e+01
   1.1231500e+03   9.9245740e+01
   1.1232000e+03   1.0081431e+02
   1.1232500e+03   1.0171089e+02
   1.1233000e+03   1.0184467e+02
   1.1233500e+03   1.0182729e+02
   1.1234000e+03   1.0196735e+02
   1.1234500e+03   1.0183315e+02
   1.1235000e+03   1.0224192e+02
   1.1235500e+03   1.0312749e+02
   1.1236000e+03   1.0386700e+02
   1.1236500e+03   1.0417685e+02
   1.1237000e+03   1.0364266e+02
   1.1237500e+03   1.0316215e+02
   1.1238000e+03   1.0279765e+02
   1.1238500e+03   1.0288319e+02
   1.1239000e+03   1.0270862e+02
   1.1239500e+03   1.0293362e+02
   1.1240000e+03   1.0323911e+02
   1.1240500e+03   1.0327496e+02
   1.1241000e+03   1.0218965e+02
   1.1241500e+03   1.0077048e+02
   1.1242000e+03   9.9947056e+01
   1.1242500e+03   9.8925277e+01
   1.1243000e+03   9.7852475e+01
   1.1243500e+03   9.7789407e+01
   1.1244000e+03   9.7988343e+01
   1.1244500e+03   9.8342455e+01
   1.1245000e+03   9.8443611e+01
   1.1245500e+03   9.7922594e+01
   1.1246000e+03   9.7293965e+01
   1.1246500e+03   9.6912841e+01
   1.1247000e+03   9.6056677e+01
   1.1247500e+03   9.5625960e+01
   1.1248000e+03   9.6531543e+01
   1.1248500e+03   9.7368339e+01
   1.1249000e+03   9.8449805e+01
   1.1249500e+03   1.0016825e+02
   1.1250000e+03   1.0168799e+02


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_37C.dat <==
   1.0750500e+03   9.5332081e+01
   1.0751000e+03   9.5639724e+01
   1.0751500e+03   9.4227207e+01
   1.0752000e+03   9.4011387e+01
   1.0752500e+03   9.4121842e+01
   1.0753000e+03   9.4363267e+01
   1.0753500e+03   9.4725508e+01
   1.0754000e+03   9.5469962e+01
   1.0754500e+03   9.5729933e+01
   1.0755000e+03   9.5431278e+01
   1.0755500e+03   9.4755818e+01
   1.0756000e+03   9.4981499e+01
   1.0756500e+03   9.5609110e+01
   1.0757000e+03   9.5795326e+01
   1.0757500e+03   9.5601961e+01
   1.0758000e+03   9.5722681e+01
   1.0758500e+03   9.5769993e+01
   1.0759000e+03   9.5279365e+01
   1.0759500e+03   9.4887882e+01
   1.0760000e+03   9.5290681e+01
   1.0760500e+03   9.5957648e+01
   1.0761000e+03   9.5756601e+01
   1.0761500e+03   9.5043521e+01
   1.0762000e+03   9.4779935e+01
   1.0762500e+03   9.4969382e+01
   1.0763000e+03   9.4564579e+01
   1.0763500e+03   9.4302961e+01
   1.0764000e+03   9.4911906e+01
   1.0764500e+03   9.5545672e+01
   1.0765000e+03   9.5391442e+01
   1.0765500e+03   9.4830902e+01
   1.0766000e+03   9.4812395e+01
   1.0766500e+03   9.4695789e+01
   1.0767000e+03   9.4205416e+01
   1.0767500e+03   9.3520341e+01
   1.0768000e+03   9.3689885e+01
   1.0768500e+03   9.4141260e+01
   1.0769000e+03   9.4206494e+01
   1.0769500e+03   9.3738021e+01
   1.0770000e+03   9.3549568e+01
   1.0770500e+03   9.3399477e+01
   1.0771000e+03   9.2951024e+01
   1.0771500e+03   9.2381870e+01
   1.0772000e+03   9.2950963e+01
   1.0772500e+03   9.3726813e+01
   1.0773000e+03   9.3786447e+01
   1.0773500e+03   9.3290939e+01
   1.0774000e+03   9.3110742e+01
   1.0774500e+03   9.3176268e+01
   1.0775000e+03   9.3120181e+01
   1.0775500e+03   9.3090153e+01
   1.0776000e+03   9.3810819e+01
   1.0776500e+03   9.4726772e+01
   1.0777000e+03   9.4629839e+01
   1.0777500e+03   9.3913335e+01
   1.0778000e+03   9.4047775e+01
   1.0778500e+03   9.4232521e+01
   1.0779000e+03   9.4324485e+01
   1.0779500e+03   9.4354547e+01
   1.0780000e+03   9.4814495e+01
   1.0780500e+03   9.5263610e+01
   1.0781000e+03   9.5030302e+01
   1.0781500e+03   9.4145381e+01
   1.0782000e+03   9.4011456e+01
   1.0782500e+03   9.4252174e+01
   1.0783000e+03   9.3866264e+01
   1.0783500e+03   9.3458340e+01
   1.0784000e+03   9.3619377e+01
   1.0784500e+03   9.3735740e+01
   1.0785000e+03   9.3304412e+01
   1.0785500e+03   9.2932106e+01
   1.0786000e+03   9.3132500e+01
   1.0786500e+03   9.3679832e+01
   1.0787000e+03   9.4192182e+01
   1.0787500e+03   9.4262775e+01
   1.0788000e+03   9.4879444e+01
   1.0788500e+03   9.5674248e+01
   1.0789000e+03   9.5771881e+01
   1.0789500e+03   9.5074503e+01
   1.0790000e+03   9.5310348e+01
   1.0790500e+03   9.5657365e+01
   1.0791000e+03   9.5781330e+01
   1.0791500e+03   9.5650682e+01
   1.0792000e+03   9.6040840e+01
   1.0792500e+03   9.6420251e+01
   1.0793000e+03   9.5993039e+01
   1.0793500e+03   9.4914288e+01
   1.0794000e+03   9.4569584e+01
   1.0794500e+03   9.5260954e+01
   1.0795000e+03   9.5297977e+01
   1.0795500e+03   9.5387076e+01
   1.0796000e+03   9.5757441e+01
   1.0796500e+03   9.6178370e+01
   1.0797000e+03   9.5495575e+01
   1.0797500e+03   9.4941637e+01
   1.0798000e+03   9.4915364e+01
   1.0798500e+03   9.5375424e+01
   1.0799000e+03   9.5704469e+01
   1.0799500e+03   9.5337016e+01
   1.0800000e+03   9.5035721e+01
   1.0800500e+03   9.5131527e+01
   1.0801000e+03   9.4990205e+01
   1.0801500e+03   9.4362594e+01
   1.0802000e+03   9.4404940e+01
   1.0802500e+03   9.5401391e+01
   1.0803000e+03   9.5561552e+01
   1.0803500e+03   9.5067312e+01
   1.0804000e+03   9.4888415e+01
   1.0804500e+03   9.5222260e+01
   1.0805000e+03   9.4846895e+01
   1.0805500e+03   9.4243777e+01
   1.0806000e+03   9.4243964e+01
   1.0806500e+03   9.4810346e+01
   1.0807000e+03   9.5249978e+01
   1.0807500e+03   9.4837231e+01
   1.0808000e+03   9.4837275e+01
   1.0808500e+03   9.4917165e+01
   1.0809000e+03   9.4586524e+01
   1.0809500e+03   9.3709856e+01
   1.0810000e+03   9.3918560e+01
   1.0810500e+03   9.4522647e+01
   1.0811000e+03   9.5039949e+01
   1.0811500e+03   9.4685099e+01
   1.0812000e+03   9.4084452e+01
   1.0812500e+03   9.3750847e+01
   1.0813000e+03   9.3688878e+01
   1.0813500e+03   9.3242139e+01
   1.0814000e+03   9.3579396e+01
   1.0814500e+03   9.4780040e+01
   1.0815000e+03   9.5397093e+01
   1.0815500e+03   9.4691670e+01
   1.0816000e+03   9.4073143e+01
   1.0816500e+03   9.4000700e+01
   1.0817000e+03   9.4331043e+01
   1.0817500e+03   9.4444688e+01
   1.0818000e+03   9.4619819e+01
   1.0818500e+03   9.5352223e+01
   1.0819000e+03   9.5359569e+01
   1.0819500e+03   9.3934414e+01
   1.0820000e+03   9.2696540e+01
   1.0820500e+03   9.2614050e+01
   1.0821000e+03   9.2695111e+01
   1.0821500e+03   9.2602991e+01
   1.0822000e+03   9.2664291e+01
   1.0822500e+03   9.3378937e+01
   1.0823000e+03   9.3785012e+01
   1.0823500e+03   9.3390443e+01
   1.0824000e+03   9.3255369e+01
   1.0824500e+03   9.3744721e+01
   1.0825000e+03   9.4221393e+01
   1.0825500e+03   9.4307415e+01
   1.0826000e+03   9.4377545e+01
   1.0826500e+03   9.4738701e+01
   1.0827000e+03   9.5203062e+01
   1.0827500e+03   9.4807292e+01
   1.0828000e+03   9.3855096e+01
   1.0828500e+03   9.3983481e+01
   1.0829000e+03   9.4809357e+01
   1.0829500e+03   9.5042185e+01
   1.0830000e+03   9.5172316e+01
   1.0830500e+03   9.5863342e+01
   1.0831000e+03   9.6060415e+01
   1.0831500e+03   9.4648665e+01
   1.0832000e+03   9.3605449e+01
   1.0832500e+03   9.3516979e+01
   1.0833000e+03   9.4310249e+01
   1.0833500e+03   9.4990264e+01
   1.0834000e+03   9.5492426e+01
   1.0834500e+03   9.5822303e+01
   1.0835000e+03   9.5811241e+01
   1.0835500e+03   9.4928565e+01
   1.0836000e+03   9.3393631e+01
   1.0836500e+03   9.3539476e+01
   1.0837000e+03   9.4303807e+01
   1.0837500e+03   9.4496893e+01
   1.0838000e+03   9.4144929e+01
   1.0838500e+03   9.4676388e+01
   1.0839000e+03   9.4607541e+01
   1.0839500e+03   9.4423565e+01
   1.0840000e+03   9.4183926e+01
   1.0840500e+03   9.4899154e+01
   1.0841000e+03   9.5640446e+01
   1.0841500e+03   9.6254387e+01
   1.0842000e+03   9.5736784e+01
   1.0842500e+03   9.5299460e+01
   1.0843000e+03   9.5144541e+01
   1.0843500e+03   9.5026528e+01
   1.0844000e+03   9.4069415e+01
   1.0844500e+03   9.4379955e+01
   1.0845000e+03   9.5701785e+01
   1.0845500e+03   9.6618916e+01
   1.0846000e+03   9.6658879e+01
   1.0846500e+03   9.6679157e+01
   1.0847000e+03   9.6384455e+01
   1.0847500e+03   9.5687867e+01
   1.0848000e+03   9.4876287e+01
   1.0848500e+03   9.4242587e+01
   1.0849000e+03   9.5065561e+01
   1.0849500e+03   9.5856653e+01
   1.0850000e+03   9.5277333e+01
   1.0850500e+03   9.4188390e+01
   1.0851000e+03   9.3758095e+01
   1.0851500e+03   9.3110171e+01
   1.0852000e+03   9.2116007e+01
   1.0852500e+03   9.2229668e+01
   1.0853000e+03   9.2816436e+01
   1.0853500e+03   9.3069921e+01
   1.0854000e+03   9.2565548e+01
   1.0854500e+03   9.1756524e+01
   1.0855000e+03   9.1654374e+01
   1.0855500e+03   9.2260281e+01
   1.0856000e+03   9.2577354e+01
   1.0856500e+03   9.2510287e+01
   1.0857000e+03   9.3566261e+01
   1.0857500e+03   9.3788047e+01
   1.0858000e+03   9.2850533e+01
   1.0858500e+03   9.2092011e+01
   1.0859000e+03   9.2158204e+01
   1.0859500e+03   9.2228654e+01
   1.0860000e+03   9.2398525e+01
   1.0860500e+03   9.2317905e+01
   1.0861000e+03   9.2940098e+01
   1.0861500e+03   9.3723216e+01
   1.0862000e+03   9.3715792e+01
   1.0862500e+03   9.3166803e+01
   1.0863000e+03   9.3577280e+01
   1.0863500e+03   9.3901412e+01
   1.0864000e+03   9.4216229e+01
   1.0864500e+03   9.4079590e+01
   1.0865000e+03   9.4741793e+01
   1.0865500e+03   9.5438175e+01
   1.0866000e+03   9.5369207e+01
   1.0866500e+03   9.4196895e+01
   1.0867000e+03   9.3632880e+01
   1.0867500e+03   9.3701153e+01
   1.0868000e+03   9.3893848e+01
   1.0868500e+03   9.3912843e+01
   1.0869000e+03   9.4154933e+01
   1.0869500e+03   9.4557307e+01
   1.0870000e+03   9.4362736e+01
   1.0870500e+03   9.3110891e+01
   1.0871000e+03   9.2774238e+01
   1.0871500e+03   9.3303474e+01
   1.0872000e+03   9.4140165e+01
   1.0872500e+03   9.4317629e+01
   1.0873000e+03   9.4700656e+01
   1.0873500e+03   9.4513563e+01
   1.0874000e+03   9.4489699e+01
   1.0874500e+03   9.3543213e+01
   1.0875000e+03   9.3039957e+01
   1.0875500e+03   9.3612684e+01
   1.0876000e+03   9.4467734e+01
   1.0876500e+03   9.4503835e+01
   1.0877000e+03   9.4471901e+01
   1.0877500e+03   9.4656918e+01
   1.0878000e+03   9.4663263e+01
   1.0878500e+03   9.4132158e+01
   1.0879000e+03   9.3395454e+01
   1.0879500e+03   9.3713800e+01
   1.0880000e+03   9.4385777e+01
   1.0880500e+03   9.4324340e+01
   1.0881000e+03   9.3665212e+01
   1.0881500e+03   9.3780073e+01
   1.0882000e+03   9.3989421e+01
   1.0882500e+03   9.3100923e+01
   1.0883000e+03   9.2469136e+01
   1.0883500e+03   9.2974989e+01
   1.0884000e+03   9.3907624e+01
   1.0884500e+03   9.4412635e+01
   1.0885000e+03   9.4651403e+01
   1.0885500e+03   9.4323576e+01
   1.0886000e+03   9.4314510e+01
   1.0886500e+03   9.3864763e+01
   1.0887000e+03   9.3033118e+01
   1.0887500e+03   9.3186871e+01
   1.0888000e+03   9.4282476e+01
   1.0888500e+03   9.4873381e+01
   1.0889000e+03   9.4010730e+01
   1.0889500e+03   9.3234858e+01
   1.0890000e+03   9.2834110e+01
   1.0890500e+03   9.2368575e+01
   1.0891000e+03   9.1730769e+01
   1.0891500e+03   9.2260079e+01
   1.0892000e+03   9.3423352e+01
   1.0892500e+03   9.3530711e+01
   1.0893000e+03   9.2902243e+01
   1.0893500e+03   9.2054973e+01
   1.0894000e+03   9.2056731e+01
   1.0894500e+03   9.2102035e+01
   1.0895000e+03   9.2327023e+01
   1.0895500e+03   9.2593898e+01
   1.0896000e+03   9.3574495e+01
   1.0896500e+03   9.3674727e+01
   1.0897000e+03   9.2935428e+01
   1.0897500e+03   9.2106473e+01
   1.0898000e+03   9.2017425e+01
   1.0898500e+03   9.1895653e+01
   1.0899000e+03   9.1941411e+01
   1.0899500e+03   9.2061690e+01
   1.0900000e+03   9.2388245e+01
   1.0900500e+03   9.2599790e+01
   1.0901000e+03   9.1863169e+01
   1.0901500e+03   9.0674713e+01
   1.0902000e+03   9.0155739e+01
   1.0902500e+03   9.0745816e+01
   1.0903000e+03   9.0752507e+01
   1.0903500e+03   9.0914540e+01
   1.0904000e+03   9.1498960e+01
   1.0904500e+03   9.2118825e+01
   1.0905000e+03   9.1211400e+01
   1.0905500e+03   9.0280115e+01
   1.0906000e+03   9.0082657e+01
   1.0906500e+03   9.0524775e+01
   1.0907000e+03   9.0944244e+01
   1.0907500e+03   9.0859692e+01
   1.0908000e+03   9.1086472e+01
   1.0908500e+03   9.1129381e+01
   1.0909000e+03   9.0558058e+01
   1.0909500e+03   8.9288753e+01
   1.0910000e+03   8.9382162e+01
   1.0910500e+03   9.0468779e+01
   1.0911000e+03   9.1725480e+01
   1.0911500e+03   9.2044765e+01
   1.0912000e+03   9.2045321e+01
   1.0912500e+03   9.2118390e+01
   1.0913000e+03   9.1521226e+01
   1.0913500e+03   9.0185331e+01
   1.0914000e+03   8.9862147e+01
   1.0914500e+03   9.0404917e+01
   1.0915000e+03   9.1105455e+01
   1.0915500e+03   9.1237371e+01
   1.0916000e+03   9.0865365e+01
   1.0916500e+03   9.0477750e+01
   1.0917000e+03   9.0343171e+01
   1.0917500e+03   8.9627082e+01
   1.0918000e+03   8.8937076e+01
   1.0918500e+03   8.9713433e+01
   1.0919000e+03   9.0770694e+01
   1.0919500e+03   9.0883960e+01
   1.0920000e+03   9.0439017e+01
   1.0920500e+03   9.0060535e+01
   1.0921000e+03   8.9804959e+01
   1.0921500e+03   8.9221037e+01
   1.0922000e+03   8.8455031e+01
   1.0922500e+03   8.8830131e+01
   1.0923000e+03   8.9821785e+01
   1.0923500e+03   9.0523935e+01
   1.0924000e+03   8.9947060e+01
   1.0924500e+03   8.9854478e+01
   1.0925000e+03   8.9322394e+01
   1.0925500e+03   8.8459249e+01
   1.0926000e+03   8.7261246e+01
   1.0926500e+03   8.7518030e+01
   1.0927000e+03   8.8175221e+01
   1.0927500e+03   8.8963775e+01
   1.0928000e+03   8.8705141e+01
   1.0928500e+03   8.8061333e+01
   1.0929000e+03   8.7445225e+01
   1.0929500e+03   8.7366298e+01
   1.0930000e+03   8.6704882e+01
   1.0930500e+03   8.7287404e+01
   1.0931000e+03   8.8473526e+01
   1.0931500e+03   8.9566456e+01
   1.0932000e+03   8.9456517e+01
   1.0932500e+03   8.9092605e+01
   1.0933000e+03   8.9115280e+01
   1.0933500e+03   8.9088165e+01
   1.0934000e+03   8.9016220e+01
   1.0934500e+03   8.8591908e+01
   1.0935000e+03   8.9085563e+01
   1.0935500e+03   8.9286671e+01
   1.0936000e+03   8.9236056e+01
   1.0936500e+03   8.8188154e+01
   1.0937000e+03   8.8433900e+01
   1.0937500e+03   8.9335405e+01
   1.0938000e+03   8.9745988e+01
   1.0938500e+03   8.9700225e+01
   1.0939000e+03   9.0358638e+01
   1.0939500e+03   9.0617399e+01
   1.0940000e+03   8.9889924e+01
   1.0940500e+03   8.8559042e+01
   1.0941000e+03   8.7988502e+01
   1.0941500e+03   8.8219487e+01
   1.0942000e+03   8.8613137e+01
   1.0942500e+03   8.8077028e+01
   1.0943000e+03   8.8341365e+01
   1.0943500e+03   8.8730272e+01
   1.0944000e+03   8.8138274e+01
   1.0944500e+03   8.6908197e+01
   1.0945000e+03   8.6551227e+01
   1.0945500e+03   8.6737915e+01
   1.0946000e+03   8.6963156e+01
   1.0946500e+03   8.7081686e+01
   1.0947000e+03   8.6743672e+01
   1.0947500e+03   8.6491985e+01
   1.0948000e+03   8.6040075e+01
   1.0948500e+03   8.4418032e+01
   1.0949000e+03   8.3534971e+01
   1.0949500e+03   8.3893618e+01
   1.0950000e+03   8.5348154e+01
   1.0950500e+03   8.6045217e+01
   1.0951000e+03   8.6444235e+01
   1.0951500e+03   8.6687729e+01
   1.0952000e+03   8.6674480e+01
   1.0952500e+03   8.5547439e+01
   1.0953000e+03   8.4813466e+01
   1.0953500e+03   8.5450850e+01
   1.0954000e+03   8.6599465e+01
   1.0954500e+03   8.7750267e+01
   1.0955000e+03   8.7436491e+01
   1.0955500e+03   8.6802407e+01
   1.0956000e+03   8.6190672e+01
   1.0956500e+03   8.5319444e+01
   1.0957000e+03   8.4041786e+01
   1.0957500e+03   8.4554065e+01
   1.0958000e+03   8.5518073e+01
   1.0958500e+03   8.6531225e+01
   1.0959000e+03   8.6452240e+01
   1.0959500e+03   8.5800427e+01
   1.0960000e+03   8.5223185e+01
   1.0960500e+03   8.4834604e+01
   1.0961000e+03   8.3813350e+01
   1.0961500e+03   8.3658062e+01
   1.0962000e+03   8.4953449e+01
   1.0962500e+03   8.6365277e+01
   1.0963000e+03   8.7069886e+01
   1.0963500e+03   8.6687778e+01
   1.0964000e+03   8.6096232e+01
   1.0964500e+03   8.5565549e+01
   1.0965000e+03   8.5053910e+01
   1.0965500e+03   8.4348338e+01
   1.0966000e+03   8.5555525e+01
   1.0966500e+03   8.6799117e+01
   1.0967000e+03   8.7081378e+01
   1.0967500e+03   8.5876364e+01
   1.0968000e+03   8.4937276e+01
   1.0968500e+03   8.4309437e+01
   1.0969000e+03   8.3977119e+01
   1.0969500e+03   8.3665299e+01
   1.0970000e+03   8.3926668e+01
   1.0970500e+03   8.5249417e+01
   1.0971000e+03   8.5492198e+01
   1.0971500e+03   8.3928624e+01
   1.0972000e+03   8.1671460e+01
   1.0972500e+03   8.0786850e+01
   1.0973000e+03   8.0286779e+01
   1.0973500e+03   8.0282096e+01
   1.0974000e+03   8.1016977e+01
   1.0974500e+03   8.3270696e+01
   1.0975000e+03   8.4422460e+01
   1.0975500e+03   8.3655080e+01
   1.0976000e+03   8.2355239e+01
   1.0976500e+03   8.2260174e+01
   1.0977000e+03   8.2167434e+01
   1.0977500e+03   8.2761233e+01
   1.0978000e+03   8.3446526e+01
   1.0978500e+03   8.4085322e+01
   1.0979000e+03   8.4083725e+01
   1.0979500e+03   8.3467452e+01
   1.0980000e+03   8.1481842e+01
   1.0980500e+03   8.0387026e+01
   1.0981000e+03   8.0541361e+01
   1.0981500e+03   8.1403439e+01
   1.0982000e+03   8.1686692e+01
   1.0982500e+03   8.2513800e+01
   1.0983000e+03   8.2837761e+01
   1.0983500e+03   8.2367081e+01
   1.0984000e+03   8.1333226e+01
   1.0984500e+03   8.0110925e+01
   1.0985000e+03   8.0372439e+01
   1.0985500e+03   8.1679827e+01
   1.0986000e+03   8.2383361e+01
   1.0986500e+03   8.1986701e+01
   1.0987000e+03   8.2300654e+01
   1.0987500e+03   8.1205709e+01
   1.0988000e+03   7.9484974e+01
   1.0988500e+03   7.8500218e+01
   1.0989000e+03   7.9442836e+01
   1.0989500e+03   8.1481208e+01
   1.0990000e+03   8.2816264e+01
   1.0990500e+03   8.3434474e+01
   1.0991000e+03   8.3673382e+01
   1.0991500e+03   8.3208848e+01
   1.0992000e+03   8.2534933e+01
   1.0992500e+03   8.3114486e+01
   1.0993000e+03   8.4574146e+01
   1.0993500e+03   8.6722688e+01
   1.0994000e+03   8.8661314e+01
   1.0994500e+03   8.8724086e+01
   1.0995000e+03   8.7823681e+01
   1.0995500e+03   8.7365117e+01
   1.0996000e+03   8.7237617e+01
   1.0996500e+03   8.7417217e+01
   1.0997000e+03   8.8794957e+01
   1.0997500e+03   9.0966422e+01
   1.0998000e+03   9.2018603e+01
   1.0998500e+03   9.1625414e+01
   1.0999000e+03   9.0169861e+01
   1.0999500e+03   8.9226019e+01
   1.1000000e+03   8.8843325e+01
   1.1000500e+03   8.9328656e+01
   1.1001000e+03   9.0771453e+01
   1.1001500e+03   9.2887503e+01
   1.1002000e+03   9.4650755e+01
   1.1002500e+03   9.5342337e+01
   1.1003000e+03   9.4321938e+01
   1.1003500e+03   9.3068530e+01
   1.1004000e+03   9.2872642e+01
   1.1004500e+03   9.3505484e+01
   1.1005000e+03   9.4114105e+01
   1.1005500e+03   9.5097973e+01
   1.1006000e+03   9.6141964e+01
   1.1006500e+03   9.6231110e+01
   1.1007000e+03   9.4572738e+01
   1.1007500e+03   9.2550809e+01
   1.1008000e+03   9.2533048e+01
   1.1008500e+03   9.3106097e+01
   1.1009000e+03   9.3736051e+01
   1.1009500e+03   9.4343840e+01
   1.1010000e+03   9.5502228e+01
   1.1010500e+03   9.5266350e+01
   1.1011000e+03   9.4054764e+01
   1.1011500e+03   9.2457558e+01
   1.1012000e+03   9.2030886e+01
   1.1012500e+03   9.3249184e+01
   1.1013000e+03   9.4727868e+01
   1.1013500e+03   9.5489497e+01
   1.1014000e+03   9.6100136e+01
   1.1014500e+03   9.6496152e+01
   1.1015000e+03   9.4988116e+01
   1.1015500e+03   9.3516112e+01
   1.1016000e+03   9.3143108e+01
   1.1016500e+03   9.4101635e+01
   1.1017000e+03   9.5414658e+01
   1.1017500e+03   9.6182713e+01
   1.1018000e+03   9.6089416e+01
   1.1018500e+03   9.5978554e+01
   1.1019000e+03   9.5292736e+01
   1.1019500e+03   9.4172150e+01
   1.1020000e+03   9.3614154e+01
   1.1020500e+03   9.4560507e+01
   1.1021000e+03   9.5244840e+01
   1.1021500e+03   9.5844290e+01
   1.1022000e+03   9.5889530e+01
   1.1022500e+03   9.5528551e+01
   1.1023000e+03   9.5161700e+01
   1.1023500e+03   9.4921365e+01
   1.1024000e+03   9.4982925e+01
   1.1024500e+03   9.5712537e+01
   1.1025000e+03   9.7616410e+01
   1.1025500e+03   9.9404362e+01
   1.1026000e+03   1.0013571e+02
   1.1026500e+03   1.0002957e+02
   1.1027000e+03   9.9171147e+01
   1.1027500e+03   9.8616300e+01
   1.1028000e+03   9.7423620e+01
   1.1028500e+03   9.7261029e+01
   1.1029000e+03   9.8173749e+01
   1.1029500e+03   9.9675124e+01
   1.1030000e+03   9.9316822e+01
   1.1030500e+03   9.7927728e+01
   1.1031000e+03   9.7066843e+01
   1.1031500e+03   9.6391671e+01
   1.1032000e+03   9.5349266e+01
   1.1032500e+03   9.6025628e+01
   1.1033000e+03   9.7770009e+01
   1.1033500e+03   9.9162555e+01
   1.1034000e+03   9.9446858e+01
   1.1034500e+03   9.8686819e+01
   1.1035000e+03   9.7281216e+01
   1.1035500e+03   9.6493015e+01
   1.1036000e+03   9.6073091e+01
   1.1036500e+03   9.6206476e+01
   1.1037000e+03   9.6933915e+01
   1.1037500e+03   9.8289212e+01
   1.1038000e+03   9.8842066e+01
   1.1038500e+03   9.8033705e+01
   1.1039000e+03   9.6516184e+01
   1.1039500e+03   9.6430198e+01
   1.1040000e+03   9.6488827e+01
   1.1040500e+03   9.6785559e+01
   1.1041000e+03   9.7654626e+01
   1.1041500e+03   9.8759211e+01
   1.1042000e+03   9.9189568e+01
   1.1042500e+03   9.8470992e+01
   1.1043000e+03   9.7608910e+01
   1.1043500e+03   9.6529536e+01
   1.1044000e+03   9.6800477e+01
   1.1044500e+03   9.7635327e+01
   1.1045000e+03   9.8410907e+01
   1.1045500e+03   9.9017962e+01
   1.1046000e+03   9.9918013e+01
   1.1046500e+03   9.9828630e+01
   1.1047000e+03   9.8107170e+01
   1.1047500e+03   9.6635845e+01
   1.1048000e+03   9.5944320e+01
   1.1048500e+03   9.6191146e+01
   1.1049000e+03   9.6511756e+01
   1.1049500e+03   9.6709132e+01
   1.1050000e+03   9.7161487e+01
   1.1050500e+03   9.7207931e+01
   1.1051000e+03   9.6399682e+01
   1.1051500e+03   9.4794890e+01
   1.1052000e+03   9.4795722e+01
   1.1052500e+03   9.5689065e+01
   1.1053000e+03   9.7049384e+01
   1.1053500e+03   9.7901647e+01
   1.1054000e+03   9.8658016e+01
   1.1054500e+03   9.8455214e+01
   1.1055000e+03   9.7790213e+01
   1.1055500e+03   9.6659031e+01
   1.1056000e+03   9.6296104e+01
   1.1056500e+03   9.6962007e+01
   1.1057000e+03   9.8402134e+01
   1.1057500e+03   9.8991480e+01
   1.1058000e+03   9.8721429e+01
   1.1058500e+03   9.8105237e+01
   1.1059000e+03   9.7125076e+01
   1.1059500e+03   9.6169866e+01
   1.1060000e+03   9.5181060e+01
   1.1060500e+03   9.5209241e+01
   1.1061000e+03   9.6202214e+01
   1.1061500e+03   9.7564566e+01
   1.1062000e+03   9.7264071e+01
   1.1062500e+03   9.6821344e+01
   1.1063000e+03   9.6761187e+01
   1.1063500e+03   9.5758859e+01
   1.1064000e+03   9.4552829e+01
   1.1064500e+03   9.4854686e+01
   1.1065000e+03   9.5984774e+01
   1.1065500e+03   9.6552517e+01
   1.1066000e+03   9.7074012e+01
   1.1066500e+03   9.6652747e+01
   1.1067000e+03   9.5751791e+01
   1.1067500e+03   9.5231697e+01
   1.1068000e+03   9.4853498e+01
   1.1068500e+03   9.4574679e+01
   1.1069000e+03   9.5476417e+01
   1.1069500e+03   9.6886581e+01
   1.1070000e+03   9.7290935e+01
   1.1070500e+03   9.6745946e+01
   1.1071000e+03   9.6119195e+01
   1.1071500e+03   9.5307827e+01
   1.1072000e+03   9.4663075e+01
   1.1072500e+03   9.4357701e+01
   1.1073000e+03   9.4449163e+01
   1.1073500e+03   9.5640777e+01
   1.1074000e+03   9.6241030e+01
   1.1074500e+03   9.6189793e+01
   1.1075000e+03   9.5748610e+01
   1.1075500e+03   9.5692443e+01
   1.1076000e+03   9.5147872e+01
   1.1076500e+03   9.5000721e+01
   1.1077000e+03   9.5214853e+01
   1.1077500e+03   9.6364621e+01
   1.1078000e+03   9.7402886e+01
   1.1078500e+03   9.7511173e+01
   1.1079000e+03   9.6672276e+01
   1.1079500e+03   9.6169854e+01
   1.1080000e+03   9.5749748e+01
   1.1080500e+03   9.6092237e+01
   1.1081000e+03   9.6904492e+01
   1.1081500e+03   9.7722333e+01
   1.1082000e+03   9.8298501e+01
   1.1082500e+03   9.8333323e+01
   1.1083000e+03   9.7117066e+01
   1.1083500e+03   9.5635227e+01
   1.1084000e+03   9.5779300e+01
   1.1084500e+03   9.6568832e+01
   1.1085000e+03   9.7809766e+01
   1.1085500e+03   9.8888845e+01
   1.1086000e+03   9.9684731e+01
   1.1086500e+03   9.9898264e+01
   1.1087000e+03   9.9057671e+01
   1.1087500e+03   9.6960478e+01
   1.1088000e+03   9.6110390e+01
   1.1088500e+03   9.6416773e+01
   1.1089000e+03   9.7472662e+01
   1.1089500e+03   9.7758378e+01
   1.1090000e+03   9.8597786e+01
   1.1090500e+03   9.8658582e+01
   1.1091000e+03   9.8121459e+01
   1.1091500e+03   9.6299331e+01
   1.1092000e+03   9.5346426e+01
   1.1092500e+03   9.5069040e+01
   1.1093000e+03   9.5899072e+01
   1.1093500e+03   9.6974966e+01
   1.1094000e+03   9.7310255e+01
   1.1094500e+03   9.7711882e+01
   1.1095000e+03   9.7643397e+01
   1.1095500e+03   9.6884483e+01
   1.1096000e+03   9.6010461e+01
   1.1096500e+03   9.6353804e+01
   1.1097000e+03   9.7353400e+01
   1.1097500e+03   9.8880890e+01
   1.1098000e+03   9.9082266e+01
   1.1098500e+03   9.7995394e+01
   1.1099000e+03   9.7493402e+01
   1.1099500e+03   9.6821161e+01
   1.1100000e+03   9.5522336e+01
   1.1100500e+03   9.5807967e+01
   1.1101000e+03   9.7633718e+01
   1.1101500e+03   9.9304166e+01
   1.1102000e+03   1.0004408e+02
   1.1102500e+03   9.9878615e+01
   1.1103000e+03   9.9028346e+01
   1.1103500e+03   9.8478285e+01
   1.1104000e+03   9.7592541e+01
   1.1104500e+03   9.7022322e+01
   1.1105000e+03   9.7475692e+01
   1.1105500e+03   9.9084076e+01
   1.1106000e+03   1.0000227e+02
   1.1106500e+03   9.9752114e+01
   1.1107000e+03   9.9133140e+01
   1.1107500e+03   9.8673057e+01
   1.1108000e+03   9.7945993e+01
   1.1108500e+03   9.7712544e+01
   1.1109000e+03   9.8122780e+01
   1.1109500e+03   9.9491287e+01
   1.1110000e+03   1.0058776e+02
   1.1110500e+03   1.0086100e+02
   1.1111000e+03   9.9608525e+01
   1.1111500e+03   9.8919198e+01
   1.1112000e+03   9.8381932e+01
   1.1112500e+03   9.8415435e+01
   1.1113000e+03   9.8697261e+01
   1.1113500e+03   9.9361998e+01
   1.1114000e+03   1.0005726e+02
   1.1114500e+03   9.9450603e+01
   1.1115000e+03   9.8344288e+01
   1.1115500e+03   9.6423626e+01
   1.1116000e+03   9.5692733e+01
   1.1116500e+03   9.5563003e+01
   1.1117000e+03   9.6718244e+01
   1.1117500e+03   9.6983248e+01
   1.1118000e+03   9.7785302e+01
   1.1118500e+03   9.7865216e+01
   1.1119000e+03   9.7112422e+01
   1.1119500e+03   9.5577678e+01
   1.1120000e+03   9.5243765e+01
   1.1120500e+03   9.6071962e+01
   1.1121000e+03   9.7297825e+01
   1.1121500e+03   9.7831029e+01
   1.1122000e+03   9.8513582e+01
   1.1122500e+03   9.9171805e+01
   1.1123000e+03   9.8772206e+01
   1.1123500e+03   9.7957198e+01
   1.1124000e+03   9.7655115e+01
   1.1124500e+03   9.8102563e+01
   1.1125000e+03   9.8702663e+01
   1.1125500e+03   9.9514307e+01
   1.1126000e+03   1.0008159e+02
   1.1126500e+03   1.0040899e+02
   1.1127000e+03   1.0008198e+02
   1.1127500e+03   9.9044554e+01
   1.1128000e+03   9.7534119e+01
   1.1128500e+03   9.6518840e+01
   1.1129000e+03   9.6699841e+01
   1.1129500e+03   9.7380856e+01
   1.1130000e+03   9.8054262e+01
   1.1130500e+03   9.8127976e+01
   1.1131000e+03   9.8261737e+01
   1.1131500e+03   9.7783327e+01
   1.1132000e+03   9.6719313e+01
   1.1132500e+03   9.6190195e+01
   1.1133000e+03   9.7204220e+01
   1.1133500e+03   9.8571921e+01
   1.1134000e+03   9.9703301e+01
   1.1134500e+03   9.9742954e+01
   1.1135000e+03   9.9306015e+01
   1.1135500e+03   9.8170478e+01
   1.1136000e+03   9.6893147e+01
   1.1136500e+03   9.5484227e+01
   1.1137000e+03   9.5818945e+01
   1.1137500e+03   9.7032281e+01
   1.1138000e+03   9.8459232e+01
   1.1138500e+03   9.8942276e+01
   1.1139000e+03   9.8719628e+01
   1.1139500e+03   9.8203454e+01
   1.1140000e+03   9.7717282e+01
   1.1140500e+03   9.7450865e+01
   1.1141000e+03   9.7572463e+01
   1.1141500e+03   9.8300360e+01
   1.1142000e+03   9.9230018e+01
   1.1142500e+03   9.9464671e+01
   1.1143000e+03   9.9077544e+01
   1.1143500e+03   9.8111705e+01
   1.1144000e+03   9.8059945e+01
   1.1144500e+03   9.7924419e+01
   1.1145000e+03   9.8379398e+01
   1.1145500e+03   9.9083402e+01
   1.1146000e+03   1.0007952e+02
   1.1146500e+03   1.0063409e+02
   1.1147000e+03   1.0006469e+02
   1.1147500e+03   9.8488376e+01
   1.1148000e+03   9.6810004e+01
   1.1148500e+03   9.6083070e+01
   1.1149000e+03   9.5653583e+01
   1.1149500e+03   9.6663617e+01
   1.1150000e+03   9.7855400e+01
   1.1150500e+03   9.9428492e+01
   1.1151000e+03   1.0063559e+02
   1.1151500e+03   1.0049843e+02
   1.1152000e+03   9.9047409e+01
   1.1152500e+03   9.7961428e+01
   1.1153000e+03   9.7288740e+01
   1.1153500e+03   9.6970770e+01
   1.1154000e+03   9.7864176e+01
   1.1154500e+03   9.8948110e+01
   1.1155000e+03   9.9421919e+01
   1.1155500e+03   9.9430506e+01
   1.1156000e+03   9.8133713e+01
   1.1156500e+03   9.6949285e+01
   1.1157000e+03   9.7035645e+01
   1.1157500e+03   9.7996302e+01
   1.1158000e+03   9.8702554e+01
   1.1158500e+03   9.9722177e+01
   1.1159000e+03   9.9697710e+01
   1.1159500e+03   9.8440843e+01
   1.1160000e+03   9.6880853e+01
   1.1160500e+03   9.5776024e+01
   1.1161000e+03   9.5467884e+01
   1.1161500e+03   9.6789388e+01
   1.1162000e+03   9.8636904e+01
   1.1162500e+03   9.9308682e+01
   1.1163000e+03   9.9330816e+01
   1.1163500e+03   9.9311895e+01
   1.1164000e+03   9.8821813e+01
   1.1164500e+03   9.7486993e+01
   1.1165000e+03   9.7287289e+01
   1.1165500e+03   9.8260114e+01
   1.1166000e+03   9.9593054e+01
   1.1166500e+03   1.0016666e+02
   1.1167000e+03   1.0083263e+02
   1.1167500e+03   1.0120427e+02
   1.1168000e+03   1.0042902e+02
   1.1168500e+03   9.9169001e+01
   1.1169000e+03   9.7890017e+01
   1.1169500e+03   9.7142587e+01
   1.1170000e+03   9.7551836e+01
   1.1170500e+03   9.8887314e+01
   1.1171000e+03   9.9424272e+01
   1.1171500e+03   9.9531034e+01
   1.1172000e+03   1.0006044e+02
   1.1172500e+03   9.9966086e+01
   1.1173000e+03   9.9581132e+01
   1.1173500e+03   9.9572205e+01
   1.1174000e+03   1.0071712e+02
   1.1174500e+03   1.0217287e+02
   1.1175000e+03   1.0298445e+02
   1.1175500e+03   1.0170338e+02
   1.1176000e+03   1.0056352e+02
   1.1176500e+03   9.9199132e+01
   1.1177000e+03   9.7539003e+01
   1.1177500e+03   9.6064567e+01
   1.1178000e+03   9.6317064e+01
   1.1178500e+03   9.7130265e+01
   1.1179000e+03   9.8029702e+01
   1.1179500e+03   9.7830800e+01
   1.1180000e+03   9.7058371e+01
   1.1180500e+03   9.6744032e+01
   1.1181000e+03   9.6490096e+01
   1.1181500e+03   9.6310016e+01
   1.1182000e+03   9.6213959e+01
   1.1182500e+03   9.7259979e+01
   1.1183000e+03   9.8116873e+01
   1.1183500e+03   9.8268197e+01
   1.1184000e+03   9.7129919e+01
   1.1184500e+03   9.6143294e+01
   1.1185000e+03   9.5591637e+01
   1.1185500e+03   9.5015565e+01
   1.1186000e+03   9.4762171e+01
   1.1186500e+03   9.5548502e+01
   1.1187000e+03   9.6259038e+01
   1.1187500e+03   9.6824819e+01
   1.1188000e+03   9.6513363e+01
   1.1188500e+03   9.5508166e+01
   1.1189000e+03   9.4932907e+01
   1.1189500e+03   9.5466034e+01
   1.1190000e+03   9.5920373e+01
   1.1190500e+03   9.6226905e+01
   1.1191000e+03   9.7565213e+01
   1.1191500e+03   9.8340196e+01
   1.1192000e+03   9.8249671e+01
   1.1192500e+03   9.7548031e+01
   1.1193000e+03   9.7033447e+01
   1.1193500e+03   9.6451170e+01
   1.1194000e+03   9.6888787e+01
   1.1194500e+03   9.7214602e+01
   1.1195000e+03   9.7681468e+01
   1.1195500e+03   9.8505622e+01
   1.1196000e+03   9.8936927e+01
   1.1196500e+03   9.7922604e+01
   1.1197000e+03   9.7152616e+01
   1.1197500e+03   9.6303258e+01
   1.1198000e+03   9.6265266e+01
   1.1198500e+03   9.6928759e+01
   1.1199000e+03   9.7408128e+01
   1.1199500e+03   9.7528929e+01
   1.1200000e+03   9.7527171e+01
   1.1200500e+03   9.7523614e+01
   1.1201000e+03   9.5997667e+01
   1.1201500e+03   9.5346662e+01
   1.1202000e+03   9.5832427e+01
   1.1202500e+03   9.6460032e+01
   1.1203000e+03   9.6958141e+01
   1.1203500e+03   9.7924916e+01
   1.1204000e+03   9.7802958e+01
   1.1204500e+03   9.7265994e+01
   1.1205000e+03   9.6532335e+01
   1.1205500e+03   9.5355702e+01
   1.1206000e+03   9.4877452e+01
   1.1206500e+03   9.5770327e+01
   1.1207000e+03   9.6943561e+01
   1.1207500e+03   9.8336224e+01
   1.1208000e+03   9.8274681e+01
   1.1208500e+03   9.8261788e+01
   1.1209000e+03   9.7672334e+01
   1.1209500e+03   9.7145396e+01
   1.1210000e+03   9.6321444e+01
   1.1210500e+03   9.6246642e+01
   1.1211000e+03   9.6775430e+01
   1.1211500e+03   9.8002374e+01
   1.1212000e+03   9.7682067e+01
   1.1212500e+03   9.6837879e+01
   1.1213000e+03   9.7034924e+01
   1.1213500e+03   9.6641635e+01
   1.1214000e+03   9.5540353e+01
   1.1214500e+03   9.5339562e+01
   1.1215000e+03   9.6410619e+01
   1.1215500e+03   9.7341046e+01
   1.1216000e+03   9.7706714e+01
   1.1216500e+03   9.7976991e+01
   1.1217000e+03   9.7390129e+01
   1.1217500e+03   9.6656047e+01
   1.1218000e+03   9.6279605e+01
   1.1218500e+03   9.6068435e+01
   1.1219000e+03   9.6227476e+01
   1.1219500e+03   9.7064865e+01
   1.1220000e+03   9.7950074e+01
   1.1220500e+03   9.7825962e+01
   1.1221000e+03   9.6999787e+01
   1.1221500e+03   9.6233199e+01
   1.1222000e+03   9.5955459e+01
   1.1222500e+03   9.6043212e+01
   1.1223000e+03   9.6526155e+01
   1.1223500e+03   9.7598874e+01
   1.1224000e+03   9.8518058e+01
   1.1224500e+03   9.8977236e+01
   1.1225000e+03   9.8667038e+01
   1.1225500e+03   9.7976141e+01
   1.1226000e+03   9.7599897e+01
   1.1226500e+03   9.7727491e+01
   1.1227000e+03   9.8439125e+01
   1.1227500e+03   9.8739042e+01
   1.1228000e+03   9.9286278e+01
   1.1228500e+03   9.9691159e+01
   1.1229000e+03   9.8821044e+01
   1.1229500e+03   9.7580250e+01
   1.1230000e+03   9.6617472e+01
   1.1230500e+03   9.5818579e+01
   1.1231000e+03   9.5698022e+01
   1.1231500e+03   9.6234408e+01
   1.1232000e+03   9.6266777e+01
   1.1232500e+03   9.6594213e+01
   1.1233000e+03   9.7221173e+01
   1.1233500e+03   9.7362134e+01
   1.1234000e+03   9.6551161e+01
   1.1234500e+03   9.5915600e+01
   1.1235000e+03   9.5602759e+01
   1.1235500e+03   9.5834767e+01
   1.1236000e+03   9.5927173e+01
   1.1236500e+03   9.6044361e+01
   1.1237000e+03   9.6658102e+01
   1.1237500e+03   9.7271271e+01
   1.1238000e+03   9.6544510e+01
   1.1238500e+03   9.5111778e+01
   1.1239000e+03   9.5237509e+01
   1.1239500e+03   9.5334888e+01
   1.1240000e+03   9.5196747e+01
   1.1240500e+03   9.5338496e+01
   1.1241000e+03   9.5708047e+01
   1.1241500e+03   9.5431088e+01
   1.1242000e+03   9.5487764e+01
   1.1242500e+03   9.5486234e+01
   1.1243000e+03   9.4967975e+01
   1.1243500e+03   9.5967761e+01
   1.1244000e+03   9.7516326e+01
   1.1244500e+03   9.8370825e+01
   1.1245000e+03   9.8459262e+01
   1.1245500e+03   9.8731711e+01
   1.1246000e+03   9.8017327e+01
   1.1246500e+03   9.6964652e+01
   1.1247000e+03   9.6224494e+01
   1.1247500e+03   9.5823821e+01
   1.1248000e+03   9.6203038e+01
   1.1248500e+03   9.7156468e+01
   1.1249000e+03   9.7341980e+01
   1.1249500e+03   9.8028051e+01
   1.1250000e+03   9.7449363e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/D4_39C.dat <==
   1.0750500e+03   9.7118816e+01
   1.0751000e+03   9.7106952e+01
   1.0751500e+03   9.6520364e+01
   1.0752000e+03   9.6144901e+01
   1.0752500e+03   9.6022822e+01
   1.0753000e+03   9.5743069e+01
   1.0753500e+03   9.5930938e+01
   1.0754000e+03   9.6019834e+01
   1.0754500e+03   9.6137152e+01
   1.0755000e+03   9.5915782e+01
   1.0755500e+03   9.5631653e+01
   1.0756000e+03   9.5192550e+01
   1.0756500e+03   9.4746218e+01
   1.0757000e+03   9.4848961e+01
   1.0757500e+03   9.5080605e+01
   1.0758000e+03   9.5343172e+01
   1.0758500e+03   9.5652371e+01
   1.0759000e+03   9.5849260e+01
   1.0759500e+03   9.5602160e+01
   1.0760000e+03   9.5351104e+01
   1.0760500e+03   9.5744325e+01
   1.0761000e+03   9.6127090e+01
   1.0761500e+03   9.6162973e+01
   1.0762000e+03   9.6300093e+01
   1.0762500e+03   9.6299437e+01
   1.0763000e+03   9.5860433e+01
   1.0763500e+03   9.5384036e+01
   1.0764000e+03   9.5392470e+01
   1.0764500e+03   9.5570525e+01
   1.0765000e+03   9.5819996e+01
   1.0765500e+03   9.5432477e+01
   1.0766000e+03   9.5204632e+01
   1.0766500e+03   9.4944304e+01
   1.0767000e+03   9.4474439e+01
   1.0767500e+03   9.4453304e+01
   1.0768000e+03   9.4846958e+01
   1.0768500e+03   9.5457392e+01
   1.0769000e+03   9.5964370e+01
   1.0769500e+03   9.6058020e+01
   1.0770000e+03   9.5748036e+01
   1.0770500e+03   9.5647065e+01
   1.0771000e+03   9.5292706e+01
   1.0771500e+03   9.4823917e+01
   1.0772000e+03   9.4808686e+01
   1.0772500e+03   9.5047148e+01
   1.0773000e+03   9.5040689e+01
   1.0773500e+03   9.4982271e+01
   1.0774000e+03   9.4734791e+01
   1.0774500e+03   9.4629912e+01
   1.0775000e+03   9.4560621e+01
   1.0775500e+03   9.4466723e+01
   1.0776000e+03   9.4676901e+01
   1.0776500e+03   9.5112629e+01
   1.0777000e+03   9.5407739e+01
   1.0777500e+03   9.5405820e+01
   1.0778000e+03   9.5276091e+01
   1.0778500e+03   9.4986176e+01
   1.0779000e+03   9.4810591e+01
   1.0779500e+03   9.4718136e+01
   1.0780000e+03   9.4684303e+01
   1.0780500e+03   9.5128723e+01
   1.0781000e+03   9.5439645e+01
   1.0781500e+03   9.5354824e+01
   1.0782000e+03   9.4979001e+01
   1.0782500e+03   9.4820424e+01
   1.0783000e+03   9.4772732e+01
   1.0783500e+03   9.4704959e+01
   1.0784000e+03   9.4962758e+01
   1.0784500e+03   9.5335297e+01
   1.0785000e+03   9.5512636e+01
   1.0785500e+03   9.4983367e+01
   1.0786000e+03   9.4728812e+01
   1.0786500e+03   9.4524257e+01
   1.0787000e+03   9.4561953e+01
   1.0787500e+03   9.4496831e+01
   1.0788000e+03   9.4755943e+01
   1.0788500e+03   9.4897205e+01
   1.0789000e+03   9.4723192e+01
   1.0789500e+03   9.4042296e+01
   1.0790000e+03   9.3717892e+01
   1.0790500e+03   9.3679839e+01
   1.0791000e+03   9.3668264e+01
   1.0791500e+03   9.4012521e+01
   1.0792000e+03   9.4660673e+01
   1.0792500e+03   9.4987422e+01
   1.0793000e+03   9.4992788e+01
   1.0793500e+03   9.4683819e+01
   1.0794000e+03   9.4516349e+01
   1.0794500e+03   9.4568246e+01
   1.0795000e+03   9.4805899e+01
   1.0795500e+03   9.5154726e+01
   1.0796000e+03   9.5706456e+01
   1.0796500e+03   9.5852956e+01
   1.0797000e+03   9.5516500e+01
   1.0797500e+03   9.4998506e+01
   1.0798000e+03   9.4577519e+01
   1.0798500e+03   9.4596083e+01
   1.0799000e+03   9.4934116e+01
   1.0799500e+03   9.5380980e+01
   1.0800000e+03   9.5529224e+01
   1.0800500e+03   9.5580106e+01
   1.0801000e+03   9.5042249e+01
   1.0801500e+03   9.4464773e+01
   1.0802000e+03   9.4330903e+01
   1.0802500e+03   9.4725211e+01
   1.0803000e+03   9.4993357e+01
   1.0803500e+03   9.5358729e+01
   1.0804000e+03   9.5557563e+01
   1.0804500e+03   9.5408757e+01
   1.0805000e+03   9.5001577e+01
   1.0805500e+03   9.4809541e+01
   1.0806000e+03   9.4665435e+01
   1.0806500e+03   9.4935971e+01
   1.0807000e+03   9.5361552e+01
   1.0807500e+03   9.5890690e+01
   1.0808000e+03   9.5763524e+01
   1.0808500e+03   9.5753498e+01
   1.0809000e+03   9.5445136e+01
   1.0809500e+03   9.4959660e+01
   1.0810000e+03   9.4576700e+01
   1.0810500e+03   9.4822991e+01
   1.0811000e+03   9.4642016e+01
   1.0811500e+03   9.4239436e+01
   1.0812000e+03   9.3710732e+01
   1.0812500e+03   9.3177234e+01
   1.0813000e+03   9.2690472e+01
   1.0813500e+03   9.2790628e+01
   1.0814000e+03   9.3432630e+01
   1.0814500e+03   9.4472829e+01
   1.0815000e+03   9.5136511e+01
   1.0815500e+03   9.5800270e+01
   1.0816000e+03   9.5798048e+01
   1.0816500e+03   9.5393820e+01
   1.0817000e+03   9.4716374e+01
   1.0817500e+03   9.4789339e+01
   1.0818000e+03   9.4729824e+01
   1.0818500e+03   9.5164580e+01
   1.0819000e+03   9.5553115e+01
   1.0819500e+03   9.5700511e+01
   1.0820000e+03   9.5224941e+01
   1.0820500e+03   9.4596485e+01
   1.0821000e+03   9.4416621e+01
   1.0821500e+03   9.4562734e+01
   1.0822000e+03   9.5001732e+01
   1.0822500e+03   9.5489737e+01
   1.0823000e+03   9.5935542e+01
   1.0823500e+03   9.5514770e+01
   1.0824000e+03   9.4765294e+01
   1.0824500e+03   9.4122407e+01
   1.0825000e+03   9.3662182e+01
   1.0825500e+03   9.3510860e+01
   1.0826000e+03   9.3836489e+01
   1.0826500e+03   9.4249155e+01
   1.0827000e+03   9.4151183e+01
   1.0827500e+03   9.4118156e+01
   1.0828000e+03   9.3924097e+01
   1.0828500e+03   9.3693939e+01
   1.0829000e+03   9.3879589e+01
   1.0829500e+03   9.4455094e+01
   1.0830000e+03   9.5022838e+01
   1.0830500e+03   9.5470125e+01
   1.0831000e+03   9.5370317e+01
   1.0831500e+03   9.4694544e+01
   1.0832000e+03   9.3813053e+01
   1.0832500e+03   9.3140829e+01
   1.0833000e+03   9.2875641e+01
   1.0833500e+03   9.3085060e+01
   1.0834000e+03   9.3272693e+01
   1.0834500e+03   9.3941411e+01
   1.0835000e+03   9.3940507e+01
   1.0835500e+03   9.3705872e+01
   1.0836000e+03   9.3182117e+01
   1.0836500e+03   9.3123039e+01
   1.0837000e+03   9.3134002e+01
   1.0837500e+03   9.3752968e+01
   1.0838000e+03   9.4012708e+01
   1.0838500e+03   9.4507196e+01
   1.0839000e+03   9.4467652e+01
   1.0839500e+03   9.4342777e+01
   1.0840000e+03   9.3672852e+01
   1.0840500e+03   9.3727767e+01
   1.0841000e+03   9.4156272e+01
   1.0841500e+03   9.4899585e+01
   1.0842000e+03   9.5053132e+01
   1.0842500e+03   9.5186148e+01
   1.0843000e+03   9.4947717e+01
   1.0843500e+03   9.4096100e+01
   1.0844000e+03   9.3338766e+01
   1.0844500e+03   9.3224103e+01
   1.0845000e+03   9.3392482e+01
   1.0845500e+03   9.3618393e+01
   1.0846000e+03   9.3922314e+01
   1.0846500e+03   9.3757135e+01
   1.0847000e+03   9.3393604e+01
   1.0847500e+03   9.3392188e+01
   1.0848000e+03   9.3098869e+01
   1.0848500e+03   9.2930124e+01
   1.0849000e+03   9.3536212e+01
   1.0849500e+03   9.4137228e+01
   1.0850000e+03   9.3954084e+01
   1.0850500e+03   9.3848881e+01
   1.0851000e+03   9.3916605e+01
   1.0851500e+03   9.3554912e+01
   1.0852000e+03   9.3230301e+01
   1.0852500e+03   9.3773029e+01
   1.0853000e+03   9.4650330e+01
   1.0853500e+03   9.5087455e+01
   1.0854000e+03   9.5700506e+01
   1.0854500e+03   9.5735987e+01
   1.0855000e+03   9.5318783e+01
   1.0855500e+03   9.5077558e+01
   1.0856000e+03   9.4881610e+01
   1.0856500e+03   9.4871627e+01
   1.0857000e+03   9.5399035e+01
   1.0857500e+03   9.5808480e+01
   1.0858000e+03   9.5643651e+01
   1.0858500e+03   9.5124473e+01
   1.0859000e+03   9.4369941e+01
   1.0859500e+03   9.3831857e+01
   1.0860000e+03   9.3653408e+01
   1.0860500e+03   9.3721990e+01
   1.0861000e+03   9.4574487e+01
   1.0861500e+03   9.5086057e+01
   1.0862000e+03   9.4851744e+01
   1.0862500e+03   9.4537516e+01
   1.0863000e+03   9.4106471e+01
   1.0863500e+03   9.3836534e+01
   1.0864000e+03   9.4160061e+01
   1.0864500e+03   9.5209087e+01
   1.0865000e+03   9.5796604e+01
   1.0865500e+03   9.6091530e+01
   1.0866000e+03   9.5846608e+01
   1.0866500e+03   9.5178092e+01
   1.0867000e+03   9.4441203e+01
   1.0867500e+03   9.4195540e+01
   1.0868000e+03   9.4668548e+01
   1.0868500e+03   9.5099864e+01
   1.0869000e+03   9.5182695e+01
   1.0869500e+03   9.4976562e+01
   1.0870000e+03   9.4166623e+01
   1.0870500e+03   9.2751853e+01
   1.0871000e+03   9.1653349e+01
   1.0871500e+03   9.1313409e+01
   1.0872000e+03   9.1266248e+01
   1.0872500e+03   9.1548363e+01
   1.0873000e+03   9.2155255e+01
   1.0873500e+03   9.2671544e+01
   1.0874000e+03   9.2628431e+01
   1.0874500e+03   9.2285644e+01
   1.0875000e+03   9.1986281e+01
   1.0875500e+03   9.1986616e+01
   1.0876000e+03   9.2260616e+01
   1.0876500e+03   9.2873966e+01
   1.0877000e+03   9.3051210e+01
   1.0877500e+03   9.2979466e+01
   1.0878000e+03   9.2329325e+01
   1.0878500e+03   9.1510133e+01
   1.0879000e+03   9.0744220e+01
   1.0879500e+03   9.0867537e+01
   1.0880000e+03   9.1470622e+01
   1.0880500e+03   9.2492480e+01
   1.0881000e+03   9.3367778e+01
   1.0881500e+03   9.3695587e+01
   1.0882000e+03   9.3419992e+01
   1.0882500e+03   9.3353494e+01
   1.0883000e+03   9.2941480e+01
   1.0883500e+03   9.2825808e+01
   1.0884000e+03   9.3277633e+01
   1.0884500e+03   9.3901812e+01
   1.0885000e+03   9.3795190e+01
   1.0885500e+03   9.3372569e+01
   1.0886000e+03   9.2905150e+01
   1.0886500e+03   9.2612828e+01
   1.0887000e+03   9.2181482e+01
   1.0887500e+03   9.2240804e+01
   1.0888000e+03   9.2742623e+01
   1.0888500e+03   9.2879140e+01
   1.0889000e+03   9.2645463e+01
   1.0889500e+03   9.2328915e+01
   1.0890000e+03   9.1911807e+01
   1.0890500e+03   9.1420905e+01
   1.0891000e+03   9.1339045e+01
   1.0891500e+03   9.1367854e+01
   1.0892000e+03   9.1851180e+01
   1.0892500e+03   9.2159206e+01
   1.0893000e+03   9.2447782e+01
   1.0893500e+03   9.1884944e+01
   1.0894000e+03   9.1545210e+01
   1.0894500e+03   9.1259456e+01
   1.0895000e+03   9.1041613e+01
   1.0895500e+03   9.0921794e+01
   1.0896000e+03   9.1828686e+01
   1.0896500e+03   9.1921538e+01
   1.0897000e+03   9.1844318e+01
   1.0897500e+03   9.1107956e+01
   1.0898000e+03   9.0930465e+01
   1.0898500e+03   9.0890537e+01
   1.0899000e+03   9.1154115e+01
   1.0899500e+03   9.1431876e+01
   1.0900000e+03   9.2508311e+01
   1.0900500e+03   9.3048348e+01
   1.0901000e+03   9.2822969e+01
   1.0901500e+03   9.2274661e+01
   1.0902000e+03   9.1821144e+01
   1.0902500e+03   9.1337930e+01
   1.0903000e+03   9.1208125e+01
   1.0903500e+03   9.1000576e+01
   1.0904000e+03   9.1150584e+01
   1.0904500e+03   9.1052983e+01
   1.0905000e+03   9.0730343e+01
   1.0905500e+03   8.9823588e+01
   1.0906000e+03   8.9553450e+01
   1.0906500e+03   8.9770133e+01
   1.0907000e+03   9.0584234e+01
   1.0907500e+03   9.1481380e+01
   1.0908000e+03   9.2208840e+01
   1.0908500e+03   9.2340452e+01
   1.0909000e+03   9.2216462e+01
   1.0909500e+03   9.0939905e+01
   1.0910000e+03   9.0027244e+01
   1.0910500e+03   9.0285178e+01
   1.0911000e+03   9.1210463e+01
   1.0911500e+03   9.1622250e+01
   1.0912000e+03   9.2852764e+01
   1.0912500e+03   9.3244640e+01
   1.0913000e+03   9.2957779e+01
   1.0913500e+03   9.1916412e+01
   1.0914000e+03   9.1323365e+01
   1.0914500e+03   9.0853938e+01
   1.0915000e+03   9.1038150e+01
   1.0915500e+03   9.1341303e+01
   1.0916000e+03   9.1300072e+01
   1.0916500e+03   9.1274356e+01
   1.0917000e+03   9.0797742e+01
   1.0917500e+03   9.0322079e+01
   1.0918000e+03   8.9499834e+01
   1.0918500e+03   9.0122639e+01
   1.0919000e+03   9.0607538e+01
   1.0919500e+03   9.1253253e+01
   1.0920000e+03   9.1468601e+01
   1.0920500e+03   9.1531677e+01
   1.0921000e+03   9.1164667e+01
   1.0921500e+03   9.0628548e+01
   1.0922000e+03   9.0495159e+01
   1.0922500e+03   9.0987672e+01
   1.0923000e+03   9.1653583e+01
   1.0923500e+03   9.2227806e+01
   1.0924000e+03   9.2199798e+01
   1.0924500e+03   9.2150818e+01
   1.0925000e+03   9.1226231e+01
   1.0925500e+03   9.0353215e+01
   1.0926000e+03   8.9343677e+01
   1.0926500e+03   8.9734006e+01
   1.0927000e+03   8.9840539e+01
   1.0927500e+03   9.0571248e+01
   1.0928000e+03   9.0861811e+01
   1.0928500e+03   9.0861718e+01
   1.0929000e+03   9.0473150e+01
   1.0929500e+03   9.0212297e+01
   1.0930000e+03   8.9886934e+01
   1.0930500e+03   9.0019979e+01
   1.0931000e+03   9.0880720e+01
   1.0931500e+03   9.1374585e+01
   1.0932000e+03   9.1329198e+01
   1.0932500e+03   9.0970684e+01
   1.0933000e+03   9.0629969e+01
   1.0933500e+03   9.0003840e+01
   1.0934000e+03   8.9636860e+01
   1.0934500e+03   8.9684931e+01
   1.0935000e+03   9.0079274e+01
   1.0935500e+03   9.0460663e+01
   1.0936000e+03   9.0108746e+01
   1.0936500e+03   8.9484470e+01
   1.0937000e+03   8.8939306e+01
   1.0937500e+03   8.8538461e+01
   1.0938000e+03   8.8231165e+01
   1.0938500e+03   8.8184992e+01
   1.0939000e+03   8.8564560e+01
   1.0939500e+03   8.8722020e+01
   1.0940000e+03   8.8308497e+01
   1.0940500e+03   8.7906697e+01
   1.0941000e+03   8.7733116e+01
   1.0941500e+03   8.7554862e+01
   1.0942000e+03   8.7879306e+01
   1.0942500e+03   8.8600135e+01
   1.0943000e+03   8.8613600e+01
   1.0943500e+03   8.8832080e+01
   1.0944000e+03   8.8583850e+01
   1.0944500e+03   8.7688841e+01
   1.0945000e+03   8.6781331e+01
   1.0945500e+03   8.6885489e+01
   1.0946000e+03   8.7170957e+01
   1.0946500e+03   8.7559456e+01
   1.0947000e+03   8.7902436e+01
   1.0947500e+03   8.8218464e+01
   1.0948000e+03   8.8213987e+01
   1.0948500e+03   8.7559688e+01
   1.0949000e+03   8.7367007e+01
   1.0949500e+03   8.7366670e+01
   1.0950000e+03   8.7741965e+01
   1.0950500e+03   8.7930781e+01
   1.0951000e+03   8.8220790e+01
   1.0951500e+03   8.8114567e+01
   1.0952000e+03   8.8118228e+01
   1.0952500e+03   8.7755818e+01
   1.0953000e+03   8.7069718e+01
   1.0953500e+03   8.7390805e+01
   1.0954000e+03   8.7983740e+01
   1.0954500e+03   8.8360403e+01
   1.0955000e+03   8.8687426e+01
   1.0955500e+03   8.9319102e+01
   1.0956000e+03   8.9121177e+01
   1.0956500e+03   8.8067256e+01
   1.0957000e+03   8.7398711e+01
   1.0957500e+03   8.6942575e+01
   1.0958000e+03   8.7101917e+01
   1.0958500e+03   8.7470248e+01
   1.0959000e+03   8.8428027e+01
   1.0959500e+03   8.7885903e+01
   1.0960000e+03   8.7471463e+01
   1.0960500e+03   8.6393639e+01
   1.0961000e+03   8.5281109e+01
   1.0961500e+03   8.4434088e+01
   1.0962000e+03   8.5232533e+01
   1.0962500e+03   8.6138993e+01
   1.0963000e+03   8.7178134e+01
   1.0963500e+03   8.7096485e+01
   1.0964000e+03   8.6828526e+01
   1.0964500e+03   8.6300187e+01
   1.0965000e+03   8.5155925e+01
   1.0965500e+03   8.4351749e+01
   1.0966000e+03   8.4956962e+01
   1.0966500e+03   8.5628040e+01
   1.0967000e+03   8.6068619e+01
   1.0967500e+03   8.6175856e+01
   1.0968000e+03   8.5596890e+01
   1.0968500e+03   8.4647756e+01
   1.0969000e+03   8.3664885e+01
   1.0969500e+03   8.3049572e+01
   1.0970000e+03   8.3496298e+01
   1.0970500e+03   8.4849125e+01
   1.0971000e+03   8.6127185e+01
   1.0971500e+03   8.7021173e+01
   1.0972000e+03   8.6632406e+01
   1.0972500e+03   8.5890810e+01
   1.0973000e+03   8.5117004e+01
   1.0973500e+03   8.4631378e+01
   1.0974000e+03   8.4460445e+01
   1.0974500e+03   8.5318041e+01
   1.0975000e+03   8.5767390e+01
   1.0975500e+03   8.4743453e+01
   1.0976000e+03   8.2874836e+01
   1.0976500e+03   8.1213209e+01
   1.0977000e+03   8.0119801e+01
   1.0977500e+03   7.9443239e+01
   1.0978000e+03   8.0220507e+01
   1.0978500e+03   8.1903788e+01
   1.0979000e+03   8.3557026e+01
   1.0979500e+03   8.4164717e+01
   1.0980000e+03   8.4053094e+01
   1.0980500e+03   8.3573938e+01
   1.0981000e+03   8.3620863e+01
   1.0981500e+03   8.3677020e+01
   1.0982000e+03   8.4305083e+01
   1.0982500e+03   8.4972645e+01
   1.0983000e+03   8.5486873e+01
   1.0983500e+03   8.4656669e+01
   1.0984000e+03   8.3430305e+01
   1.0984500e+03   8.1977822e+01
   1.0985000e+03   8.2052364e+01
   1.0985500e+03   8.2581017e+01
   1.0986000e+03   8.4081426e+01
   1.0986500e+03   8.4978411e+01
   1.0987000e+03   8.5182604e+01
   1.0987500e+03   8.4362338e+01
   1.0988000e+03   8.3098245e+01
   1.0988500e+03   8.1160469e+01
   1.0989000e+03   8.0769684e+01
   1.0989500e+03   8.2192792e+01
   1.0990000e+03   8.3935377e+01
   1.0990500e+03   8.4753897e+01
   1.0991000e+03   8.5559383e+01
   1.0991500e+03   8.5457837e+01
   1.0992000e+03   8.4219948e+01
   1.0992500e+03   8.3307865e+01
   1.0993000e+03   8.4285191e+01
   1.0993500e+03   8.5931201e+01
   1.0994000e+03   8.7568653e+01
   1.0994500e+03   8.9215061e+01
   1.0995000e+03   8.9515220e+01
   1.0995500e+03   8.8675413e+01
   1.0996000e+03   8.7643322e+01
   1.0996500e+03   8.7205404e+01
   1.0997000e+03   8.7305190e+01
   1.0997500e+03   8.8644098e+01
   1.0998000e+03   9.0631466e+01
   1.0998500e+03   9.1402375e+01
   1.0999000e+03   9.1285707e+01
   1.0999500e+03   9.0674490e+01
   1.1000000e+03   8.9869726e+01
   1.1000500e+03   8.9293694e+01
   1.1001000e+03   9.0196791e+01
   1.1001500e+03   9.1732038e+01
   1.1002000e+03   9.3589143e+01
   1.1002500e+03   9.4421631e+01
   1.1003000e+03   9.3437444e+01
   1.1003500e+03   9.2515945e+01
   1.1004000e+03   9.2096402e+01
   1.1004500e+03   9.1842620e+01
   1.1005000e+03   9.2606388e+01
   1.1005500e+03   9.4743909e+01
   1.1006000e+03   9.6233456e+01
   1.1006500e+03   9.6466880e+01
   1.1007000e+03   9.5795531e+01
   1.1007500e+03   9.4844745e+01
   1.1008000e+03   9.4337293e+01
   1.1008500e+03   9.4311736e+01
   1.1009000e+03   9.4963348e+01
   1.1009500e+03   9.6276383e+01
   1.1010000e+03   9.7650779e+01
   1.1010500e+03   9.7732179e+01
   1.1011000e+03   9.7221499e+01
   1.1011500e+03   9.5973766e+01
   1.1012000e+03   9.4825681e+01
   1.1012500e+03   9.4522732e+01
   1.1013000e+03   9.5495214e+01
   1.1013500e+03   9.6450178e+01
   1.1014000e+03   9.7696393e+01
   1.1014500e+03   9.8495034e+01
   1.1015000e+03   9.7976209e+01
   1.1015500e+03   9.6104855e+01
   1.1016000e+03   9.4742455e+01
   1.1016500e+03   9.4533526e+01
   1.1017000e+03   9.5040781e+01
   1.1017500e+03   9.6000391e+01
   1.1018000e+03   9.7416115e+01
   1.1018500e+03   9.8002958e+01
   1.1019000e+03   9.7898147e+01
   1.1019500e+03   9.6633956e+01
   1.1020000e+03   9.5858146e+01
   1.1020500e+03   9.5486077e+01
   1.1021000e+03   9.6406424e+01
   1.1021500e+03   9.7154458e+01
   1.1022000e+03   9.7882440e+01
   1.1022500e+03   9.7703825e+01
   1.1023000e+03   9.7076963e+01
   1.1023500e+03   9.6008725e+01
   1.1024000e+03   9.4864438e+01
   1.1024500e+03   9.4399547e+01
   1.1025000e+03   9.4896170e+01
   1.1025500e+03   9.6044513e+01
   1.1026000e+03   9.6107232e+01
   1.1026500e+03   9.5790522e+01
   1.1027000e+03   9.5338503e+01
   1.1027500e+03   9.4440051e+01
   1.1028000e+03   9.3396813e+01
   1.1028500e+03   9.3560709e+01
   1.1029000e+03   9.4544328e+01
   1.1029500e+03   9.5820103e+01
   1.1030000e+03   9.6298246e+01
   1.1030500e+03   9.6172431e+01
   1.1031000e+03   9.5405290e+01
   1.1031500e+03   9.4330189e+01
   1.1032000e+03   9.3629787e+01
   1.1032500e+03   9.3811840e+01
   1.1033000e+03   9.4753782e+01
   1.1033500e+03   9.6226616e+01
   1.1034000e+03   9.8088859e+01
   1.1034500e+03   9.8181120e+01
   1.1035000e+03   9.7660124e+01
   1.1035500e+03   9.6942651e+01
   1.1036000e+03   9.5948644e+01
   1.1036500e+03   9.4902707e+01
   1.1037000e+03   9.5498487e+01
   1.1037500e+03   9.6258361e+01
   1.1038000e+03   9.6673432e+01
   1.1038500e+03   9.6135893e+01
   1.1039000e+03   9.4769246e+01
   1.1039500e+03   9.3527674e+01
   1.1040000e+03   9.2787992e+01
   1.1040500e+03   9.2791422e+01
   1.1041000e+03   9.3980227e+01
   1.1041500e+03   9.5713553e+01
   1.1042000e+03   9.6714078e+01
   1.1042500e+03   9.6737359e+01
   1.1043000e+03   9.6301628e+01
   1.1043500e+03   9.5729517e+01
   1.1044000e+03   9.5318868e+01
   1.1044500e+03   9.5390851e+01
   1.1045000e+03   9.6413551e+01
   1.1045500e+03   9.7326339e+01
   1.1046000e+03   9.7583206e+01
   1.1046500e+03   9.7641052e+01
   1.1047000e+03   9.6991737e+01
   1.1047500e+03   9.5824146e+01
   1.1048000e+03   9.5241565e+01
   1.1048500e+03   9.5390466e+01
   1.1049000e+03   9.5612285e+01
   1.1049500e+03   9.6685110e+01
   1.1050000e+03   9.7761328e+01
   1.1050500e+03   9.7857198e+01
   1.1051000e+03   9.7265638e+01
   1.1051500e+03   9.6469287e+01
   1.1052000e+03   9.5534320e+01
   1.1052500e+03   9.5118843e+01
   1.1053000e+03   9.5462827e+01
   1.1053500e+03   9.6394975e+01
   1.1054000e+03   9.6928042e+01
   1.1054500e+03   9.6927386e+01
   1.1055000e+03   9.6343184e+01
   1.1055500e+03   9.5450269e+01
   1.1056000e+03   9.4432679e+01
   1.1056500e+03   9.4847840e+01
   1.1057000e+03   9.5931736e+01
   1.1057500e+03   9.7054219e+01
   1.1058000e+03   9.7468290e+01
   1.1058500e+03   9.7953447e+01
   1.1059000e+03   9.7142310e+01
   1.1059500e+03   9.5829042e+01
   1.1060000e+03   9.4636784e+01
   1.1060500e+03   9.4703696e+01
   1.1061000e+03   9.5125558e+01
   1.1061500e+03   9.5879388e+01
   1.1062000e+03   9.6686728e+01
   1.1062500e+03   9.6970299e+01
   1.1063000e+03   9.6771128e+01
   1.1063500e+03   9.6145549e+01
   1.1064000e+03   9.5754457e+01
   1.1064500e+03   9.5570371e+01
   1.1065000e+03   9.6470415e+01
   1.1065500e+03   9.7487366e+01
   1.1066000e+03   9.8287314e+01
   1.1066500e+03   9.8642144e+01
   1.1067000e+03   9.8490704e+01
   1.1067500e+03   9.8196494e+01
   1.1068000e+03   9.7983968e+01
   1.1068500e+03   9.7736892e+01
   1.1069000e+03   9.8190243e+01
   1.1069500e+03   9.9303316e+01
   1.1070000e+03   9.9577619e+01
   1.1070500e+03   9.8722838e+01
   1.1071000e+03   9.7851765e+01
   1.1071500e+03   9.6525455e+01
   1.1072000e+03   9.5261308e+01
   1.1072500e+03   9.4764326e+01
   1.1073000e+03   9.5082782e+01
   1.1073500e+03   9.6273466e+01
   1.1074000e+03   9.7305988e+01
   1.1074500e+03   9.7596135e+01
   1.1075000e+03   9.6491328e+01
   1.1075500e+03   9.5522969e+01
   1.1076000e+03   9.4135626e+01
   1.1076500e+03   9.3361851e+01
   1.1077000e+03   9.3116769e+01
   1.1077500e+03   9.4552956e+01
   1.1078000e+03   9.5376232e+01
   1.1078500e+03   9.5310726e+01
   1.1079000e+03   9.4529324e+01
   1.1079500e+03   9.3832387e+01
   1.1080000e+03   9.3126820e+01
   1.1080500e+03   9.3416126e+01
   1.1081000e+03   9.4865729e+01
   1.1081500e+03   9.6757504e+01
   1.1082000e+03   9.7880525e+01
   1.1082500e+03   9.8511103e+01
   1.1083000e+03   9.8061710e+01
   1.1083500e+03   9.6619335e+01
   1.1084000e+03   9.5535294e+01
   1.1084500e+03   9.5655631e+01
   1.1085000e+03   9.5981407e+01
   1.1085500e+03   9.7223593e+01
   1.1086000e+03   9.8702655e+01
   1.1086500e+03   9.9509782e+01
   1.1087000e+03   9.9000538e+01
   1.1087500e+03   9.8115051e+01
   1.1088000e+03   9.6961396e+01
   1.1088500e+03   9.6870786e+01
   1.1089000e+03   9.6954203e+01
   1.1089500e+03   9.7300531e+01
   1.1090000e+03   9.7535145e+01
   1.1090500e+03   9.8208542e+01
   1.1091000e+03   9.7776347e+01
   1.1091500e+03   9.7121784e+01
   1.1092000e+03   9.7000780e+01
   1.1092500e+03   9.7682693e+01
   1.1093000e+03   9.8048792e+01
   1.1093500e+03   9.8798583e+01
   1.1094000e+03   9.9241567e+01
   1.1094500e+03   9.9082216e+01
   1.1095000e+03   9.8559290e+01
   1.1095500e+03   9.7297176e+01
   1.1096000e+03   9.6307210e+01
   1.1096500e+03   9.6383783e+01
   1.1097000e+03   9.7085585e+01
   1.1097500e+03   9.7589564e+01
   1.1098000e+03   9.8490296e+01
   1.1098500e+03   9.8818720e+01
   1.1099000e+03   9.8354524e+01
   1.1099500e+03   9.7408852e+01
   1.1100000e+03   9.6733454e+01
   1.1100500e+03   9.6392223e+01
   1.1101000e+03   9.6824043e+01
   1.1101500e+03   9.7649578e+01
   1.1102000e+03   9.8537843e+01
   1.1102500e+03   9.8833447e+01
   1.1103000e+03   9.8814369e+01
   1.1103500e+03   9.8097316e+01
   1.1104000e+03   9.6775621e+01
   1.1104500e+03   9.6536700e+01
   1.1105000e+03   9.7017277e+01
   1.1105500e+03   9.7600254e+01
   1.1106000e+03   9.8305228e+01
   1.1106500e+03   9.9009886e+01
   1.1107000e+03   9.8039959e+01
   1.1107500e+03   9.6478035e+01
   1.1108000e+03   9.5657832e+01
   1.1108500e+03   9.4898800e+01
   1.1109000e+03   9.4592992e+01
   1.1109500e+03   9.5537907e+01
   1.1110000e+03   9.6705616e+01
   1.1110500e+03   9.6695738e+01
   1.1111000e+03   9.6220218e+01
   1.1111500e+03   9.5622466e+01
   1.1112000e+03   9.4557024e+01
   1.1112500e+03   9.4392556e+01
   1.1113000e+03   9.4567653e+01
   1.1113500e+03   9.5739646e+01
   1.1114000e+03   9.6752812e+01
   1.1114500e+03   9.7304798e+01
   1.1115000e+03   9.6842857e+01
   1.1115500e+03   9.6333702e+01
   1.1116000e+03   9.5523606e+01
   1.1116500e+03   9.5025424e+01
   1.1117000e+03   9.5302017e+01
   1.1117500e+03   9.5999440e+01
   1.1118000e+03   9.6849217e+01
   1.1118500e+03   9.7006863e+01
   1.1119000e+03   9.6566024e+01
   1.1119500e+03   9.6354134e+01
   1.1120000e+03   9.5430915e+01
   1.1120500e+03   9.5192189e+01
   1.1121000e+03   9.6365243e+01
   1.1121500e+03   9.7602987e+01
   1.1122000e+03   9.8750292e+01
   1.1122500e+03   1.0002772e+02
   1.1123000e+03   1.0056989e+02
   1.1123500e+03   9.9216138e+01
   1.1124000e+03   9.8717342e+01
   1.1124500e+03   9.7899049e+01
   1.1125000e+03   9.8182429e+01
   1.1125500e+03   9.8878739e+01
   1.1126000e+03   1.0035838e+02
   1.1126500e+03   1.0065620e+02
   1.1127000e+03   1.0046728e+02
   1.1127500e+03   9.9105689e+01
   1.1128000e+03   9.7437784e+01
   1.1128500e+03   9.6266155e+01
   1.1129000e+03   9.6337611e+01
   1.1129500e+03   9.7022593e+01
   1.1130000e+03   9.8132885e+01
   1.1130500e+03   9.8406514e+01
   1.1131000e+03   9.7992602e+01
   1.1131500e+03   9.7261225e+01
   1.1132000e+03   9.5906847e+01
   1.1132500e+03   9.5196095e+01
   1.1133000e+03   9.5750895e+01
   1.1133500e+03   9.6736554e+01
   1.1134000e+03   9.7696297e+01
   1.1134500e+03   9.9057010e+01
   1.1135000e+03   9.8942038e+01
   1.1135500e+03   9.8273985e+01
   1.1136000e+03   9.7646266e+01
   1.1136500e+03   9.7337672e+01
   1.1137000e+03   9.6712065e+01
   1.1137500e+03   9.7517430e+01
   1.1138000e+03   9.8494477e+01
   1.1138500e+03   9.9129064e+01
   1.1139000e+03   9.8982143e+01
   1.1139500e+03   9.8717605e+01
   1.1140000e+03   9.7914362e+01
   1.1140500e+03   9.7280407e+01
   1.1141000e+03   9.7150152e+01
   1.1141500e+03   9.7609234e+01
   1.1142000e+03   9.8752409e+01
   1.1142500e+03   9.9387702e+01
   1.1143000e+03   9.9060181e+01
   1.1143500e+03   9.8106208e+01
   1.1144000e+03   9.7353647e+01
   1.1144500e+03   9.6378261e+01
   1.1145000e+03   9.5735014e+01
   1.1145500e+03   9.6259346e+01
   1.1146000e+03   9.7508741e+01
   1.1146500e+03   9.8501624e+01
   1.1147000e+03   9.9059481e+01
   1.1147500e+03   9.8821599e+01
   1.1148000e+03   9.8240351e+01
   1.1148500e+03   9.7683155e+01
   1.1149000e+03   9.7214358e+01
   1.1149500e+03   9.7039935e+01
   1.1150000e+03   9.7798770e+01
   1.1150500e+03   9.8466316e+01
   1.1151000e+03   9.7830258e+01
   1.1151500e+03   9.7097161e+01
   1.1152000e+03   9.6014316e+01
   1.1152500e+03   9.5226698e+01
   1.1153000e+03   9.4338436e+01
   1.1153500e+03   9.4698289e+01
   1.1154000e+03   9.5417809e+01
   1.1154500e+03   9.6631362e+01
   1.1155000e+03   9.7297170e+01
   1.1155500e+03   9.7403643e+01
   1.1156000e+03   9.7520825e+01
   1.1156500e+03   9.7185151e+01
   1.1157000e+03   9.6980221e+01
   1.1157500e+03   9.6923028e+01
   1.1158000e+03   9.7739603e+01
   1.1158500e+03   9.8200369e+01
   1.1159000e+03   9.8235825e+01
   1.1159500e+03   9.7878423e+01
   1.1160000e+03   9.7249710e+01
   1.1160500e+03   9.6602181e+01
   1.1161000e+03   9.6058092e+01
   1.1161500e+03   9.6215644e+01
   1.1162000e+03   9.7241353e+01
   1.1162500e+03   9.8067806e+01
   1.1163000e+03   9.8048148e+01
   1.1163500e+03   9.7687380e+01
   1.1164000e+03   9.6491831e+01
   1.1164500e+03   9.5036734e+01
   1.1165000e+03   9.3727935e+01
   1.1165500e+03   9.4230389e+01
   1.1166000e+03   9.4864968e+01
   1.1166500e+03   9.6057965e+01
   1.1167000e+03   9.6644821e+01
   1.1167500e+03   9.7621215e+01
   1.1168000e+03   9.6981778e+01
   1.1168500e+03   9.6255895e+01
   1.1169000e+03   9.5870257e+01
   1.1169500e+03   9.5893780e+01
   1.1170000e+03   9.6185075e+01
   1.1170500e+03   9.7216279e+01
   1.1171000e+03   9.8008253e+01
   1.1171500e+03   9.8136287e+01
   1.1172000e+03   9.7528194e+01
   1.1172500e+03   9.6648875e+01
   1.1173000e+03   9.5706577e+01
   1.1173500e+03   9.5230570e+01
   1.1174000e+03   9.5408656e+01
   1.1174500e+03   9.6103413e+01
   1.1175000e+03   9.6620267e+01
   1.1175500e+03   9.6924740e+01
   1.1176000e+03   9.6519029e+01
   1.1176500e+03   9.5998617e+01
   1.1177000e+03   9.5427071e+01
   1.1177500e+03   9.5051400e+01
   1.1178000e+03   9.5339106e+01
   1.1178500e+03   9.6737068e+01
   1.1179000e+03   9.8134533e+01
   1.1179500e+03   9.8850839e+01
   1.1180000e+03   9.9021884e+01
   1.1180500e+03   9.8417967e+01
   1.1181000e+03   9.7185230e+01
   1.1181500e+03   9.6288761e+01
   1.1182000e+03   9.5947316e+01
   1.1182500e+03   9.6230135e+01
   1.1183000e+03   9.7006547e+01
   1.1183500e+03   9.7642178e+01
   1.1184000e+03   9.7820808e+01
   1.1184500e+03   9.7413868e+01
   1.1185000e+03   9.7009942e+01
   1.1185500e+03   9.6810885e+01
   1.1186000e+03   9.7269033e+01
   1.1186500e+03   9.7486080e+01
   1.1187000e+03   9.8331013e+01
   1.1187500e+03   9.9366979e+01
   1.1188000e+03   9.9484725e+01
   1.1188500e+03   9.8704004e+01
   1.1189000e+03   9.8050830e+01
   1.1189500e+03   9.7910649e+01
   1.1190000e+03   9.7540453e+01
   1.1190500e+03   9.8371923e+01
   1.1191000e+03   9.8870354e+01
   1.1191500e+03   9.9240182e+01
   1.1192000e+03   9.9215054e+01
   1.1192500e+03   9.9179590e+01
   1.1193000e+03   9.7616629e+01
   1.1193500e+03   9.7267455e+01
   1.1194000e+03   9.7279305e+01
   1.1194500e+03   9.7271990e+01
   1.1195000e+03   9.7351943e+01
   1.1195500e+03   9.8421399e+01
   1.1196000e+03   9.8873833e+01
   1.1196500e+03   9.8895823e+01
   1.1197000e+03   9.8196099e+01
   1.1197500e+03   9.7599934e+01
   1.1198000e+03   9.7099372e+01
   1.1198500e+03   9.7510783e+01
   1.1199000e+03   9.7799497e+01
   1.1199500e+03   9.8695955e+01
   1.1200000e+03   9.9249739e+01
   1.1200500e+03   9.9460977e+01
   1.1201000e+03   9.8802299e+01
   1.1201500e+03   9.8168084e+01
   1.1202000e+03   9.7953637e+01
   1.1202500e+03   9.8225217e+01
   1.1203000e+03   9.8495558e+01
   1.1203500e+03   9.8869567e+01
   1.1204000e+03   9.9555127e+01
   1.1204500e+03   1.0002591e+02
   1.1205000e+03   9.9508858e+01
   1.1205500e+03   9.8607224e+01
   1.1206000e+03   9.7838708e+01
   1.1206500e+03   9.7654947e+01
   1.1207000e+03   9.8147398e+01
   1.1207500e+03   9.9414538e+01
   1.1208000e+03   1.0039635e+02
   1.1208500e+03   1.0147751e+02
   1.1209000e+03   1.0166106e+02
   1.1209500e+03   1.0088922e+02
   1.1210000e+03   1.0003673e+02
   1.1210500e+03   9.9404831e+01
   1.1211000e+03   9.9229856e+01
   1.1211500e+03   9.9701371e+01
   1.1212000e+03   1.0020562e+02
   1.1212500e+03   1.0000202e+02
   1.1213000e+03   9.9556560e+01
   1.1213500e+03   9.8602831e+01
   1.1214000e+03   9.7729194e+01
   1.1214500e+03   9.6834346e+01
   1.1215000e+03   9.6232615e+01
   1.1215500e+03   9.7051612e+01
   1.1216000e+03   9.7579506e+01
   1.1216500e+03   9.7577535e+01
   1.1217000e+03   9.7023962e+01
   1.1217500e+03   9.7011028e+01
   1.1218000e+03   9.6173549e+01
   1.1218500e+03   9.5637639e+01
   1.1219000e+03   9.5207810e+01
   1.1219500e+03   9.6353870e+01
   1.1220000e+03   9.7577692e+01
   1.1220500e+03   9.8505559e+01
   1.1221000e+03   9.8871503e+01
   1.1221500e+03   9.9028120e+01
   1.1222000e+03   9.8408607e+01
   1.1222500e+03   9.7226947e+01
   1.1223000e+03   9.6645767e+01
   1.1223500e+03   9.6773343e+01
   1.1224000e+03   9.7086219e+01
   1.1224500e+03   9.7852531e+01
   1.1225000e+03   9.8694365e+01
   1.1225500e+03   9.8616726e+01
   1.1226000e+03   9.7967610e+01
   1.1226500e+03   9.7449668e+01
   1.1227000e+03   9.6747421e+01
   1.1227500e+03   9.6078924e+01
   1.1228000e+03   9.6554170e+01
   1.1228500e+03   9.7447276e+01
   1.1229000e+03   9.7999711e+01
   1.1229500e+03   9.8067588e+01
   1.1230000e+03   9.8010971e+01
   1.1230500e+03   9.7290355e+01
   1.1231000e+03   9.6405409e+01
   1.1231500e+03   9.6411586e+01
   1.1232000e+03   9.6846668e+01
   1.1232500e+03   9.7474948e+01
   1.1233000e+03   9.8292572e+01
   1.1233500e+03   9.8587376e+01
   1.1234000e+03   9.7772740e+01
   1.1234500e+03   9.6693808e+01
   1.1235000e+03   9.6240404e+01
   1.1235500e+03   9.6104101e+01
   1.1236000e+03   9.6749065e+01
   1.1236500e+03   9.8052134e+01
   1.1237000e+03   9.8770806e+01
   1.1237500e+03   9.8915950e+01
   1.1238000e+03   9.8528236e+01
   1.1238500e+03   9.7664543e+01
   1.1239000e+03   9.6747981e+01
   1.1239500e+03   9.6323529e+01
   1.1240000e+03   9.6407671e+01
   1.1240500e+03   9.6478528e+01
   1.1241000e+03   9.6929536e+01
   1.1241500e+03   9.6998704e+01
   1.1242000e+03   9.7354963e+01
   1.1242500e+03   9.7115675e+01
   1.1243000e+03   9.6966991e+01
   1.1243500e+03   9.6941111e+01
   1.1244000e+03   9.7317925e+01
   1.1244500e+03   9.7945046e+01
   1.1245000e+03   9.8288954e+01
   1.1245500e+03   9.8888224e+01
   1.1246000e+03   9.9154490e+01
   1.1246500e+03   9.8759475e+01
   1.1247000e+03   9.7989338e+01
   1.1247500e+03   9.7483898e+01
   1.1248000e+03   9.6957346e+01
   1.1248500e+03   9.7345393e+01
   1.1249000e+03   9.7793418e+01
   1.1249500e+03   9.8768313e+01
   1.1250000e+03   9.8654769e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_11C.dat <==
   1.1250000e+03   9.9603676e+01
   1.1249500e+03   9.9611183e+01
   1.1249000e+03   9.9618668e+01
   1.1248500e+03   9.9626122e+01
   1.1248000e+03   9.9633530e+01
   1.1247500e+03   9.9640892e+01
   1.1247000e+03   9.9648216e+01
   1.1246500e+03   9.9655464e+01
   1.1246000e+03   9.9662659e+01
   1.1245500e+03   9.9669785e+01
   1.1245000e+03   9.9676834e+01
   1.1244500e+03   9.9683800e+01
   1.1244000e+03   9.9690666e+01
   1.1243500e+03   9.9697441e+01
   1.1243000e+03   9.9704117e+01
   1.1242500e+03   9.9710670e+01
   1.1242000e+03   9.9717125e+01
   1.1241500e+03   9.9723442e+01
   1.1241000e+03   9.9729630e+01
   1.1240500e+03   9.9735680e+01
   1.1240000e+03   9.9741592e+01
   1.1239500e+03   9.9747353e+01
   1.1239000e+03   9.9752953e+01
   1.1238500e+03   9.9758385e+01
   1.1238000e+03   9.9763657e+01
   1.1237500e+03   9.9768738e+01
   1.1237000e+03   9.9773636e+01
   1.1236500e+03   9.9778351e+01
   1.1236000e+03   9.9782860e+01
   1.1235500e+03   9.9787163e+01
   1.1235000e+03   9.9791260e+01
   1.1234500e+03   9.9795135e+01
   1.1234000e+03   9.9798782e+01
   1.1233500e+03   9.9802193e+01
   1.1233000e+03   9.9805382e+01
   1.1232500e+03   9.9808311e+01
   1.1232000e+03   9.9810997e+01
   1.1231500e+03   9.9813423e+01
   1.1231000e+03   9.9815575e+01
   1.1230500e+03   9.9817467e+01
   1.1230000e+03   9.9819084e+01
   1.1229500e+03   9.9820419e+01
   1.1229000e+03   9.9821465e+01
   1.1228500e+03   9.9822220e+01
   1.1228000e+03   9.9822670e+01
   1.1227500e+03   9.9822823e+01
   1.1227000e+03   9.9822670e+01
   1.1226500e+03   9.9822197e+01
   1.1226000e+03   9.9821411e+01
   1.1225500e+03   9.9820297e+01
   1.1225000e+03   9.9818871e+01
   1.1224500e+03   9.9817101e+01
   1.1224000e+03   9.9815002e+01
   1.1223500e+03   9.9812569e+01
   1.1223000e+03   9.9809799e+01
   1.1222500e+03   9.9806679e+01
   1.1222000e+03   9.9803223e+01
   1.1221500e+03   9.9799416e+01
   1.1221000e+03   9.9795265e+01
   1.1220500e+03   9.9790771e+01
   1.1220000e+03   9.9785919e+01
   1.1219500e+03   9.9780724e+01
   1.1219000e+03   9.9775177e+01
   1.1218500e+03   9.9769279e+01
   1.1218000e+03   9.9763039e+01
   1.1217500e+03   9.9756454e+01
   1.1217000e+03   9.9749527e+01
   1.1216500e+03   9.9742256e+01
   1.1216000e+03   9.9734650e+01
   1.1215500e+03   9.9726707e+01
   1.1215000e+03   9.9718437e+01
   1.1214500e+03   9.9709846e+01
   1.1214000e+03   9.9700928e+01
   1.1213500e+03   9.9691704e+01
   1.1213000e+03   9.9682167e+01
   1.1212500e+03   9.9672333e+01
   1.1212000e+03   9.9662209e+01
   1.1211500e+03   9.9651794e+01
   1.1211000e+03   9.9641113e+01
   1.1210500e+03   9.9630165e+01
   1.1210000e+03   9.9618950e+01
   1.1209500e+03   9.9607506e+01
   1.1209000e+03   9.9595818e+01
   1.1208500e+03   9.9583908e+01
   1.1208000e+03   9.9571785e+01
   1.1207500e+03   9.9559464e+01
   1.1207000e+03   9.9546951e+01
   1.1206500e+03   9.9534271e+01
   1.1206000e+03   9.9521431e+01
   1.1205500e+03   9.9508446e+01
   1.1205000e+03   9.9495331e+01
   1.1204500e+03   9.9482101e+01
   1.1204000e+03   9.9468773e+01
   1.1203500e+03   9.9455353e+01
   1.1203000e+03   9.9441872e+01
   1.1202500e+03   9.9428337e+01
   1.1202000e+03   9.9414772e+01
   1.1201500e+03   9.9401184e+01
   1.1201000e+03   9.9387596e+01
   1.1200500e+03   9.9374023e+01
   1.1200000e+03   9.9360481e+01
   1.1199500e+03   9.9346985e+01
   1.1199000e+03   9.9333557e+01
   1.1198500e+03   9.9320206e+01
   1.1198000e+03   9.9306969e+01
   1.1197500e+03   9.9293839e+01
   1.1197000e+03   9.9280846e+01
   1.1196500e+03   9.9267998e+01
   1.1196000e+03   9.9255318e+01
   1.1195500e+03   9.9242821e+01
   1.1195000e+03   9.9230522e+01
   1.1194500e+03   9.9218437e+01
   1.1194000e+03   9.9206573e+01
   1.1193500e+03   9.9194962e+01
   1.1193000e+03   9.9183609e+01
   1.1192500e+03   9.9172523e+01
   1.1192000e+03   9.9161720e+01
   1.1191500e+03   9.9151215e+01
   1.1191000e+03   9.9141029e+01
   1.1190500e+03   9.9131165e+01
   1.1190000e+03   9.9121628e+01
   1.1189500e+03   9.9112442e+01
   1.1189000e+03   9.9103615e+01
   1.1188500e+03   9.9095139e+01
   1.1188000e+03   9.9087051e+01
   1.1187500e+03   9.9079346e+01
   1.1187000e+03   9.9072029e+01
   1.1186500e+03   9.9065109e+01
   1.1186000e+03   9.9058601e+01
   1.1185500e+03   9.9052498e+01
   1.1185000e+03   9.9046822e+01
   1.1184500e+03   9.9041573e+01
   1.1184000e+03   9.9036743e+01
   1.1183500e+03   9.9032341e+01
   1.1183000e+03   9.9028381e+01
   1.1182500e+03   9.9024857e+01
   1.1182000e+03   9.9021774e+01
   1.1181500e+03   9.9019135e+01
   1.1181000e+03   9.9016937e+01
   1.1180500e+03   9.9015182e+01
   1.1180000e+03   9.9013863e+01
   1.1179500e+03   9.9013000e+01
   1.1179000e+03   9.9012573e+01
   1.1178500e+03   9.9012589e+01
   1.1178000e+03   9.9013046e+01
   1.1177500e+03   9.9013931e+01
   1.1177000e+03   9.9015259e+01
   1.1176500e+03   9.9017014e+01
   1.1176000e+03   9.9019203e+01
   1.1175500e+03   9.9021812e+01
   1.1175000e+03   9.9024841e+01
   1.1174500e+03   9.9028282e+01
   1.1174000e+03   9.9032143e+01
   1.1173500e+03   9.9036400e+01
   1.1173000e+03   9.9041061e+01
   1.1172500e+03   9.9046120e+01
   1.1172000e+03   9.9051567e+01
   1.1171500e+03   9.9057404e+01
   1.1171000e+03   9.9063606e+01
   1.1170500e+03   9.9070183e+01
   1.1170000e+03   9.9077126e+01
   1.1169500e+03   9.9084419e+01
   1.1169000e+03   9.9092064e+01
   1.1168500e+03   9.9100052e+01
   1.1168000e+03   9.9108383e+01
   1.1167500e+03   9.9117035e+01
   1.1167000e+03   9.9126007e+01
   1.1166500e+03   9.9135292e+01
   1.1166000e+03   9.9144882e+01
   1.1165500e+03   9.9154770e+01
   1.1165000e+03   9.9164948e+01
   1.1164500e+03   9.9175407e+01
   1.1164000e+03   9.9186134e+01
   1.1163500e+03   9.9197128e+01
   1.1163000e+03   9.9208382e+01
   1.1162500e+03   9.9219879e+01
   1.1162000e+03   9.9231628e+01
   1.1161500e+03   9.9243599e+01
   1.1161000e+03   9.9255798e+01
   1.1160500e+03   9.9268219e+01
   1.1160000e+03   9.9280838e+01
   1.1159500e+03   9.9293648e+01
   1.1159000e+03   9.9306656e+01
   1.1158500e+03   9.9319847e+01
   1.1158000e+03   9.9333206e+01
   1.1157500e+03   9.9346733e+01
   1.1157000e+03   9.9360413e+01
   1.1156500e+03   9.9374237e+01
   1.1156000e+03   9.9388199e+01
   1.1155500e+03   9.9402290e+01
   1.1155000e+03   9.9416504e+01
   1.1154500e+03   9.9430817e+01
   1.1154000e+03   9.9445236e+01
   1.1153500e+03   9.9459755e+01
   1.1153000e+03   9.9474350e+01
   1.1152500e+03   9.9489021e+01
   1.1152000e+03   9.9503754e+01
   1.1151500e+03   9.9518547e+01
   1.1151000e+03   9.9533386e+01
   1.1150500e+03   9.9548264e+01
   1.1150000e+03   9.9563156e+01
   1.1149500e+03   9.9578079e+01
   1.1149000e+03   9.9593002e+01
   1.1148500e+03   9.9607918e+01
   1.1148000e+03   9.9622826e+01
   1.1147500e+03   9.9637703e+01
   1.1147000e+03   9.9652550e+01
   1.1146500e+03   9.9667351e+01
   1.1146000e+03   9.9682098e+01
   1.1145500e+03   9.9696770e+01
   1.1145000e+03   9.9711372e+01
   1.1144500e+03   9.9725876e+01
   1.1144000e+03   9.9740288e+01
   1.1143500e+03   9.9754578e+01
   1.1143000e+03   9.9768738e+01
   1.1142500e+03   9.9782768e+01
   1.1142000e+03   9.9796646e+01
   1.1141500e+03   9.9810364e+01
   1.1141000e+03   9.9823898e+01
   1.1140500e+03   9.9837242e+01
   1.1140000e+03   9.9850388e+01
   1.1139500e+03   9.9863312e+01
   1.1139000e+03   9.9876007e+01
   1.1138500e+03   9.9888451e+01
   1.1138000e+03   9.9900635e+01
   1.1137500e+03   9.9912544e+01
   1.1137000e+03   9.9924156e+01
   1.1136500e+03   9.9935463e+01
   1.1136000e+03   9.9946442e+01
   1.1135500e+03   9.9957085e+01
   1.1135000e+03   9.9967361e+01
   1.1134500e+03   9.9977272e+01
   1.1134000e+03   9.9986786e+01
   1.1133500e+03   9.9995895e+01
   1.1133000e+03   1.0000458e+02
   1.1132500e+03   1.0001280e+02
   1.1132000e+03   1.0002056e+02
   1.1131500e+03   1.0002785e+02
   1.1131000e+03   1.0003463e+02
   1.1130500e+03   1.0004089e+02
   1.1130000e+03   1.0004660e+02
   1.1129500e+03   1.0005175e+02
   1.1129000e+03   1.0005630e+02
   1.1128500e+03   1.0006026e+02
   1.1128000e+03   1.0006360e+02
   1.1127500e+03   1.0006629e+02
   1.1127000e+03   1.0006831e+02
   1.1126500e+03   1.0006964e+02
   1.1126000e+03   1.0007026e+02
   1.1125500e+03   1.0007015e+02
   1.1125000e+03   1.0006931e+02
   1.1124500e+03   1.0006767e+02
   1.1124000e+03   1.0006525e+02
   1.1123500e+03   1.0006203e+02
   1.1123000e+03   1.0005796e+02
   1.1122500e+03   1.0005304e+02
   1.1122000e+03   1.0004724e+02
   1.1121500e+03   1.0004057e+02
   1.1121000e+03   1.0003298e+02
   1.1120500e+03   1.0002448e+02
   1.1120000e+03   1.0001502e+02
   1.1119500e+03   1.0000460e+02
   1.1119000e+03   9.9993225e+01
   1.1118500e+03   9.9980858e+01
   1.1118000e+03   9.9967491e+01
   1.1117500e+03   9.9953117e+01
   1.1117000e+03   9.9937729e+01
   1.1116500e+03   9.9921310e+01
   1.1116000e+03   9.9903862e+01
   1.1115500e+03   9.9885376e+01
   1.1115000e+03   9.9865852e+01
   1.1114500e+03   9.9845291e+01
   1.1114000e+03   9.9823692e+01
   1.1113500e+03   9.9801056e+01
   1.1113000e+03   9.9777397e+01
   1.1112500e+03   9.9752724e+01
   1.1112000e+03   9.9727043e+01
   1.1111500e+03   9.9700371e+01
   1.1111000e+03   9.9672714e+01
   1.1110500e+03   9.9644104e+01
   1.1110000e+03   9.9614563e+01
   1.1109500e+03   9.9584114e+01
   1.1109000e+03   9.9552780e+01
   1.1108500e+03   9.9520592e+01
   1.1108000e+03   9.9487595e+01
   1.1107500e+03   9.9453804e+01
   1.1107000e+03   9.9419281e+01
   1.1106500e+03   9.9384071e+01
   1.1106000e+03   9.9348198e+01
   1.1105500e+03   9.9311722e+01
   1.1105000e+03   9.9274689e+01
   1.1104500e+03   9.9237152e+01
   1.1104000e+03   9.9199181e+01
   1.1103500e+03   9.9160820e+01
   1.1103000e+03   9.9122131e+01
   1.1102500e+03   9.9083183e+01
   1.1102000e+03   9.9044022e+01
   1.1101500e+03   9.9004723e+01
   1.1101000e+03   9.8965347e+01
   1.1100500e+03   9.8925972e+01
   1.1100000e+03   9.8886650e+01
   1.1099500e+03   9.8847466e+01
   1.1099000e+03   9.8808472e+01
   1.1098500e+03   9.8769745e+01
   1.1098000e+03   9.8731339e+01
   1.1097500e+03   9.8693344e+01
   1.1097000e+03   9.8655800e+01
   1.1096500e+03   9.8618797e+01
   1.1096000e+03   9.8582390e+01
   1.1095500e+03   9.8546623e+01
   1.1095000e+03   9.8511581e+01
   1.1094500e+03   9.8477310e+01
   1.1094000e+03   9.8443863e+01
   1.1093500e+03   9.8411308e+01
   1.1093000e+03   9.8379692e+01
   1.1092500e+03   9.8349045e+01
   1.1092000e+03   9.8319435e+01
   1.1091500e+03   9.8290894e+01
   1.1091000e+03   9.8263458e+01
   1.1090500e+03   9.8237183e+01
   1.1090000e+03   9.8212090e+01
   1.1089500e+03   9.8188202e+01
   1.1089000e+03   9.8165558e+01
   1.1088500e+03   9.8144180e+01
   1.1088000e+03   9.8124084e+01
   1.1087500e+03   9.8105293e+01
   1.1087000e+03   9.8087822e+01
   1.1086500e+03   9.8071686e+01
   1.1086000e+03   9.8056885e+01
   1.1085500e+03   9.8043442e+01
   1.1085000e+03   9.8031349e+01
   1.1084500e+03   9.8020599e+01
   1.1084000e+03   9.8011215e+01
   1.1083500e+03   9.8003181e+01
   1.1083000e+03   9.7996483e+01
   1.1082500e+03   9.7991135e+01
   1.1082000e+03   9.7987114e+01
   1.1081500e+03   9.7984413e+01
   1.1081000e+03   9.7983017e+01
   1.1080500e+03   9.7982910e+01
   1.1080000e+03   9.7984093e+01
   1.1079500e+03   9.7986534e+01
   1.1079000e+03   9.7990211e+01
   1.1078500e+03   9.7995117e+01
   1.1078000e+03   9.8001236e+01
   1.1077500e+03   9.8008537e+01
   1.1077000e+03   9.8016998e+01
   1.1076500e+03   9.8026619e+01
   1.1076000e+03   9.8037354e+01
   1.1075500e+03   9.8049194e+01
   1.1075000e+03   9.8062119e+01
   1.1074500e+03   9.8076103e+01
   1.1074000e+03   9.8091118e+01
   1.1073500e+03   9.8107162e+01
   1.1073000e+03   9.8124191e+01
   1.1072500e+03   9.8142197e+01
   1.1072000e+03   9.8161156e+01
   1.1071500e+03   9.8181046e+01
   1.1071000e+03   9.8201843e+01
   1.1070500e+03   9.8223534e+01
   1.1070000e+03   9.8246101e+01
   1.1069500e+03   9.8269524e+01
   1.1069000e+03   9.8293777e+01
   1.1068500e+03   9.8318840e+01
   1.1068000e+03   9.8344711e+01
   1.1067500e+03   9.8371368e+01
   1.1067000e+03   9.8398796e+01
   1.1066500e+03   9.8426971e+01
   1.1066000e+03   9.8455879e+01
   1.1065500e+03   9.8485519e+01
   1.1065000e+03   9.8515869e+01
   1.1064500e+03   9.8546913e+01
   1.1064000e+03   9.8578659e+01
   1.1063500e+03   9.8611069e+01
   1.1063000e+03   9.8644142e+01
   1.1062500e+03   9.8677887e+01
   1.1062000e+03   9.8712273e+01
   1.1061500e+03   9.8747292e+01
   1.1061000e+03   9.8782959e+01
   1.1060500e+03   9.8819244e+01
   1.1060000e+03   9.8856163e+01
   1.1059500e+03   9.8893700e+01
   1.1059000e+03   9.8931847e+01
   1.1058500e+03   9.8970604e+01
   1.1058000e+03   9.9009972e+01
   1.1057500e+03   9.9049950e+01
   1.1057000e+03   9.9090538e+01
   1.1056500e+03   9.9131729e+01
   1.1056000e+03   9.9173531e+01
   1.1055500e+03   9.9215935e+01
   1.1055000e+03   9.9258957e+01
   1.1054500e+03   9.9302589e+01
   1.1054000e+03   9.9346855e+01
   1.1053500e+03   9.9391731e+01
   1.1053000e+03   9.9437248e+01
   1.1052500e+03   9.9483398e+01
   1.1052000e+03   9.9530197e+01
   1.1051500e+03   9.9577637e+01
   1.1051000e+03   9.9625740e+01
   1.1050500e+03   9.9674515e+01
   1.1050000e+03   9.9723969e+01
   1.1049500e+03   9.9774124e+01
   1.1049000e+03   9.9824974e+01
   1.1048500e+03   9.9876541e+01
   1.1048000e+03   9.9928848e+01
   1.1047500e+03   9.9981895e+01
   1.1047000e+03   1.0003571e+02
   1.1046500e+03   1.0009032e+02
   1.1046000e+03   1.0014570e+02
   1.1045500e+03   1.0020190e+02
   1.1045000e+03   1.0025896e+02
   1.1044500e+03   1.0031687e+02
   1.1044000e+03   1.0037566e+02
   1.1043500e+03   1.0043536e+02
   1.1043000e+03   1.0049599e+02
   1.1042500e+03   1.0055758e+02
   1.1042000e+03   1.0062014e+02
   1.1041500e+03   1.0068370e+02
   1.1041000e+03   1.0074832e+02
   1.1040500e+03   1.0081401e+02
   1.1040000e+03   1.0088079e+02
   1.1039500e+03   1.0094872e+02
   1.1039000e+03   1.0101780e+02
   1.1038500e+03   1.0108808e+02
   1.1038000e+03   1.0115962e+02
   1.1037500e+03   1.0123244e+02
   1.1037000e+03   1.0130657e+02
   1.1036500e+03   1.0138206e+02
   1.1036000e+03   1.0145897e+02
   1.1035500e+03   1.0153731e+02
   1.1035000e+03   1.0161714e+02
   1.1034500e+03   1.0169852e+02
   1.1034000e+03   1.0178148e+02
   1.1033500e+03   1.0186607e+02
   1.1033000e+03   1.0195232e+02
   1.1032500e+03   1.0204033e+02
   1.1032000e+03   1.0213010e+02
   1.1031500e+03   1.0222172e+02
   1.1031000e+03   1.0231519e+02
   1.1030500e+03   1.0241058e+02
   1.1030000e+03   1.0250795e+02
   1.1029500e+03   1.0260731e+02
   1.1029000e+03   1.0270873e+02
   1.1028500e+03   1.0281224e+02
   1.1028000e+03   1.0291786e+02
   1.1027500e+03   1.0302559e+02
   1.1027000e+03   1.0313547e+02
   1.1026500e+03   1.0324750e+02
   1.1026000e+03   1.0336164e+02
   1.1025500e+03   1.0347786e+02
   1.1025000e+03   1.0359612e+02
   1.1024500e+03   1.0371630e+02
   1.1024000e+03   1.0383828e+02
   1.1023500e+03   1.0396188e+02
   1.1023000e+03   1.0408690e+02
   1.1022500e+03   1.0421301e+02
   1.1022000e+03   1.0433984e+02
   1.1021500e+03   1.0446688e+02
   1.1021000e+03   1.0459354e+02
   1.1020500e+03   1.0471902e+02
   1.1020000e+03   1.0484234e+02
   1.1019500e+03   1.0496229e+02
   1.1019000e+03   1.0507730e+02
   1.1018500e+03   1.0518549e+02
   1.1018000e+03   1.0528444e+02
   1.1017500e+03   1.0537113e+02
   1.1017000e+03   1.0544182e+02
   1.1016500e+03   1.0549178e+02
   1.1016000e+03   1.0551506e+02
   1.1015500e+03   1.0550425e+02
   1.1015000e+03   1.0544991e+02
   1.1014500e+03   1.0534019e+02
   1.1014000e+03   1.0516010e+02
   1.1013500e+03   1.0489066e+02
   1.1013000e+03   1.0450802e+02
   1.1012500e+03   1.0398221e+02
   1.1012000e+03   1.0327549e+02
   1.1011500e+03   1.0234155e+02
   1.1011000e+03   1.0112369e+02
   1.1010500e+03   9.9554466e+01
   1.1010000e+03   9.7557358e+01
   1.1009500e+03   9.5050797e+01
   1.1009000e+03   9.1958679e+01
   1.1008500e+03   8.8228592e+01
   1.1008000e+03   8.3858261e+01
   1.1007500e+03   7.8930435e+01
   1.1007000e+03   7.3642799e+01
   1.1006500e+03   6.8314697e+01
   1.1006000e+03   6.3351143e+01
   1.1005500e+03   5.9159069e+01
   1.1005000e+03   5.6046860e+01
   1.1004500e+03   5.4153053e+01
   1.1004000e+03   5.3435970e+01
   1.1003500e+03   5.3719566e+01
   1.1003000e+03   5.4764130e+01
   1.1002500e+03   5.6327393e+01
   1.1002000e+03   5.8200813e+01
   1.1001500e+03   6.0223503e+01
   1.1001000e+03   6.2282307e+01
   1.1000500e+03   6.4301743e+01
   1.1000000e+03   6.6236496e+01
   1.0999500e+03   6.8061447e+01
   1.0999000e+03   6.9765594e+01
   1.0998500e+03   7.1346649e+01
   1.0998000e+03   7.2807747e+01
   1.0997500e+03   7.4154793e+01
   1.0997000e+03   7.5395569e+01
   1.0996500e+03   7.6538643e+01
   1.0996000e+03   7.7592026e+01
   1.0995500e+03   7.8563965e+01
   1.0995000e+03   7.9461700e+01
   1.0994500e+03   8.0292252e+01
   1.0994000e+03   8.1061813e+01
   1.0993500e+03   8.1776276e+01
   1.0993000e+03   8.2440590e+01
   1.0992500e+03   8.3059456e+01
   1.0992000e+03   8.3637009e+01
   1.0991500e+03   8.4176941e+01
   1.0991000e+03   8.4682533e+01
   1.0990500e+03   8.5156754e+01
   1.0990000e+03   8.5602402e+01
   1.0989500e+03   8.6021767e+01
   1.0989000e+03   8.6417099e+01
   1.0988500e+03   8.6790199e+01
   1.0988000e+03   8.7142960e+01
   1.0987500e+03   8.7476883e+01
   1.0987000e+03   8.7793434e+01
   1.0986500e+03   8.8093880e+01
   1.0986000e+03   8.8379456e+01
   1.0985500e+03   8.8651207e+01
   1.0985000e+03   8.8910042e+01
   1.0984500e+03   8.9156952e+01
   1.0984000e+03   8.9392677e+01
   1.0983500e+03   8.9618004e+01
   1.0983000e+03   8.9833580e+01
   1.0982500e+03   9.0040077e+01
   1.0982000e+03   9.0238014e+01
   1.0981500e+03   9.0427933e+01
   1.0981000e+03   9.0610321e+01
   1.0980500e+03   9.0785629e+01
   1.0980000e+03   9.0954277e+01
   1.0979500e+03   9.1116646e+01
   1.0979000e+03   9.1273071e+01
   1.0978500e+03   9.1423904e+01
   1.0978000e+03   9.1569458e+01
   1.0977500e+03   9.1710007e+01
   1.0977000e+03   9.1845818e+01
   1.0976500e+03   9.1977142e+01
   1.0976000e+03   9.2104218e+01
   1.0975500e+03   9.2227234e+01
   1.0975000e+03   9.2346420e+01
   1.0974500e+03   9.2461952e+01
   1.0974000e+03   9.2574020e+01
   1.0973500e+03   9.2682770e+01
   1.0973000e+03   9.2788353e+01
   1.0972500e+03   9.2890945e+01
   1.0972000e+03   9.2990646e+01
   1.0971500e+03   9.3087593e+01
   1.0971000e+03   9.3181923e+01
   1.0970500e+03   9.3273766e+01
   1.0970000e+03   9.3363190e+01
   1.0969500e+03   9.3450333e+01
   1.0969000e+03   9.3535255e+01
   1.0968500e+03   9.3618080e+01
   1.0968000e+03   9.3698875e+01
   1.0967500e+03   9.3777725e+01
   1.0967000e+03   9.3854698e+01
   1.0966500e+03   9.3929886e+01
   1.0966000e+03   9.4003349e+01
   1.0965500e+03   9.4075142e+01
   1.0965000e+03   9.4145355e+01
   1.0964500e+03   9.4214020e+01
   1.0964000e+03   9.4281197e+01
   1.0963500e+03   9.4346954e+01
   1.0963000e+03   9.4411339e+01
   1.0962500e+03   9.4474396e+01
   1.0962000e+03   9.4536171e+01
   1.0961500e+03   9.4596718e+01
   1.0961000e+03   9.4656082e+01
   1.0960500e+03   9.4714287e+01
   1.0960000e+03   9.4771378e+01
   1.0959500e+03   9.4827393e+01
   1.0959000e+03   9.4882370e+01
   1.0958500e+03   9.4936333e+01
   1.0958000e+03   9.4989326e+01
   1.0957500e+03   9.5041374e+01
   1.0957000e+03   9.5092506e+01
   1.0956500e+03   9.5142754e+01
   1.0956000e+03   9.5192131e+01
   1.0955500e+03   9.5240692e+01
   1.0955000e+03   9.5288429e+01
   1.0954500e+03   9.5335381e+01
   1.0954000e+03   9.5381569e+01
   1.0953500e+03   9.5427025e+01
   1.0953000e+03   9.5471756e+01
   1.0952500e+03   9.5515785e+01
   1.0952000e+03   9.5559135e+01
   1.0951500e+03   9.5601830e+01
   1.0951000e+03   9.5643875e+01
   1.0950500e+03   9.5685295e+01
   1.0950000e+03   9.5726105e+01
   1.0949500e+03   9.5766327e+01
   1.0949000e+03   9.5805969e+01
   1.0948500e+03   9.5845047e+01
   1.0948000e+03   9.5883583e+01
   1.0947500e+03   9.5921570e+01
   1.0947000e+03   9.5959045e+01
   1.0946500e+03   9.5996002e+01
   1.0946000e+03   9.6032463e+01
   1.0945500e+03   9.6068451e+01
   1.0945000e+03   9.6103951e+01
   1.0944500e+03   9.6138985e+01
   1.0944000e+03   9.6173569e+01
   1.0943500e+03   9.6207718e+01
   1.0943000e+03   9.6241417e+01
   1.0942500e+03   9.6274704e+01
   1.0942000e+03   9.6307571e+01
   1.0941500e+03   9.6340027e+01
   1.0941000e+03   9.6372093e+01
   1.0940500e+03   9.6403763e+01
   1.0940000e+03   9.6435043e+01
   1.0939500e+03   9.6465965e+01
   1.0939000e+03   9.6496513e+01
   1.0938500e+03   9.6526695e+01
   1.0938000e+03   9.6556519e+01
   1.0937500e+03   9.6585999e+01
   1.0937000e+03   9.6615135e+01
   1.0936500e+03   9.6643936e+01
   1.0936000e+03   9.6672401e+01
   1.0935500e+03   9.6700546e+01
   1.0935000e+03   9.6728363e+01
   1.0934500e+03   9.6755859e+01
   1.0934000e+03   9.6783043e+01
   1.0933500e+03   9.6809921e+01
   1.0933000e+03   9.6836494e+01
   1.0932500e+03   9.6862762e+01
   1.0932000e+03   9.6888741e+01
   1.0931500e+03   9.6914413e+01
   1.0931000e+03   9.6939812e+01
   1.0930500e+03   9.6964912e+01
   1.0930000e+03   9.6989731e+01
   1.0929500e+03   9.7014267e+01
   1.0929000e+03   9.7038528e+01
   1.0928500e+03   9.7062508e+01
   1.0928000e+03   9.7086212e+01
   1.0927500e+03   9.7109642e+01
   1.0927000e+03   9.7132805e+01
   1.0926500e+03   9.7155693e+01
   1.0926000e+03   9.7178314e+01
   1.0925500e+03   9.7200668e+01
   1.0925000e+03   9.7222755e+01
   1.0924500e+03   9.7244576e+01
   1.0924000e+03   9.7266136e+01
   1.0923500e+03   9.7287437e+01
   1.0923000e+03   9.7308464e+01
   1.0922500e+03   9.7329224e+01
   1.0922000e+03   9.7349724e+01
   1.0921500e+03   9.7369965e+01
   1.0921000e+03   9.7389931e+01
   1.0920500e+03   9.7409637e+01
   1.0920000e+03   9.7429070e+01
   1.0919500e+03   9.7448250e+01
   1.0919000e+03   9.7467148e+01
   1.0918500e+03   9.7485779e+01
   1.0918000e+03   9.7504143e+01
   1.0917500e+03   9.7522232e+01
   1.0917000e+03   9.7540047e+01
   1.0916500e+03   9.7557579e+01
   1.0916000e+03   9.7574837e+01
   1.0915500e+03   9.7591812e+01
   1.0915000e+03   9.7608498e+01
   1.0914500e+03   9.7624901e+01
   1.0914000e+03   9.7641014e+01
   1.0913500e+03   9.7656837e+01
   1.0913000e+03   9.7672363e+01
   1.0912500e+03   9.7687584e+01
   1.0912000e+03   9.7702507e+01
   1.0911500e+03   9.7717125e+01
   1.0911000e+03   9.7731430e+01
   1.0910500e+03   9.7745422e+01
   1.0910000e+03   9.7759087e+01
   1.0909500e+03   9.7772438e+01
   1.0909000e+03   9.7785454e+01
   1.0908500e+03   9.7798141e+01
   1.0908000e+03   9.7810493e+01
   1.0907500e+03   9.7822502e+01
   1.0907000e+03   9.7834160e+01
   1.0906500e+03   9.7845467e+01
   1.0906000e+03   9.7856415e+01
   1.0905500e+03   9.7866997e+01
   1.0905000e+03   9.7877213e+01
   1.0904500e+03   9.7887054e+01
   1.0904000e+03   9.7896523e+01
   1.0903500e+03   9.7905594e+01
   1.0903000e+03   9.7914276e+01
   1.0902500e+03   9.7922562e+01
   1.0902000e+03   9.7930450e+01
   1.0901500e+03   9.7937920e+01
   1.0901000e+03   9.7944977e+01
   1.0900500e+03   9.7951614e+01
   1.0900000e+03   9.7957817e+01
   1.0899500e+03   9.7963593e+01
   1.0899000e+03   9.7968933e+01
   1.0898500e+03   9.7973831e+01
   1.0898000e+03   9.7978271e+01
   1.0897500e+03   9.7982254e+01
   1.0897000e+03   9.7985786e+01
   1.0896500e+03   9.7988853e+01
   1.0896000e+03   9.7991440e+01
   1.0895500e+03   9.7993561e+01
   1.0895000e+03   9.7995201e+01
   1.0894500e+03   9.7996361e+01
   1.0894000e+03   9.7997025e+01
   1.0893500e+03   9.7997215e+01
   1.0893000e+03   9.7996910e+01
   1.0892500e+03   9.7996101e+01
   1.0892000e+03   9.7994804e+01
   1.0891500e+03   9.7993019e+01
   1.0891000e+03   9.7990730e+01
   1.0890500e+03   9.7987938e+01
   1.0890000e+03   9.7984657e+01
   1.0889500e+03   9.7980873e+01
   1.0889000e+03   9.7976608e+01
   1.0888500e+03   9.7971848e+01
   1.0888000e+03   9.7966591e+01
   1.0887500e+03   9.7960869e+01
   1.0887000e+03   9.7954659e+01
   1.0886500e+03   9.7947983e+01
   1.0886000e+03   9.7940842e+01
   1.0885500e+03   9.7933235e+01
   1.0885000e+03   9.7925194e+01
   1.0884500e+03   9.7916710e+01
   1.0884000e+03   9.7907799e+01
   1.0883500e+03   9.7898468e+01
   1.0883000e+03   9.7888741e+01
   1.0882500e+03   9.7878624e+01
   1.0882000e+03   9.7868134e+01
   1.0881500e+03   9.7857285e+01
   1.0881000e+03   9.7846092e+01
   1.0880500e+03   9.7834572e+01
   1.0880000e+03   9.7822746e+01
   1.0879500e+03   9.7810631e+01
   1.0879000e+03   9.7798248e+01
   1.0878500e+03   9.7785629e+01
   1.0878000e+03   9.7772774e+01
   1.0877500e+03   9.7759720e+01
   1.0877000e+03   9.7746490e+01
   1.0876500e+03   9.7733101e+01
   1.0876000e+03   9.7719589e+01
   1.0875500e+03   9.7705963e+01
   1.0875000e+03   9.7692261e+01
   1.0874500e+03   9.7678497e+01
   1.0874000e+03   9.7664711e+01
   1.0873500e+03   9.7650925e+01
   1.0873000e+03   9.7637154e+01
   1.0872500e+03   9.7623428e+01
   1.0872000e+03   9.7609779e+01
   1.0871500e+03   9.7596237e+01
   1.0871000e+03   9.7582809e+01
   1.0870500e+03   9.7569542e+01
   1.0870000e+03   9.7556450e+01
   1.0869500e+03   9.7543549e+01
   1.0869000e+03   9.7530884e+01
   1.0868500e+03   9.7518463e+01
   1.0868000e+03   9.7506310e+01
   1.0867500e+03   9.7494446e+01
   1.0867000e+03   9.7482895e+01
   1.0866500e+03   9.7471687e+01
   1.0866000e+03   9.7460823e+01
   1.0865500e+03   9.7450325e+01
   1.0865000e+03   9.7440224e+01
   1.0864500e+03   9.7430511e+01
   1.0864000e+03   9.7421227e+01
   1.0863500e+03   9.7412376e+01
   1.0863000e+03   9.7403969e+01
   1.0862500e+03   9.7396011e+01
   1.0862000e+03   9.7388519e+01
   1.0861500e+03   9.7381500e+01
   1.0861000e+03   9.7374962e+01
   1.0860500e+03   9.7368912e+01
   1.0860000e+03   9.7363365e+01
   1.0859500e+03   9.7358307e+01
   1.0859000e+03   9.7353760e+01
   1.0858500e+03   9.7349709e+01
   1.0858000e+03   9.7346169e+01
   1.0857500e+03   9.7343132e+01
   1.0857000e+03   9.7340599e+01
   1.0856500e+03   9.7338570e+01
   1.0856000e+03   9.7337036e+01
   1.0855500e+03   9.7336006e+01
   1.0855000e+03   9.7335464e+01
   1.0854500e+03   9.7335411e+01
   1.0854000e+03   9.7335838e+01
   1.0853500e+03   9.7336746e+01
   1.0853000e+03   9.7338120e+01
   1.0852500e+03   9.7339943e+01
   1.0852000e+03   9.7342224e+01
   1.0851500e+03   9.7344955e+01
   1.0851000e+03   9.7348106e+01
   1.0850500e+03   9.7351685e+01
   1.0850000e+03   9.7355682e+01
   1.0849500e+03   9.7360085e+01
   1.0849000e+03   9.7364876e+01
   1.0848500e+03   9.7370056e+01
   1.0848000e+03   9.7375595e+01
   1.0847500e+03   9.7381500e+01
   1.0847000e+03   9.7387756e+01
   1.0846500e+03   9.7394341e+01
   1.0846000e+03   9.7401253e+01
   1.0845500e+03   9.7408485e+01
   1.0845000e+03   9.7416016e+01
   1.0844500e+03   9.7423843e+01
   1.0844000e+03   9.7431931e+01
   1.0843500e+03   9.7440300e+01
   1.0843000e+03   9.7448921e+01
   1.0842500e+03   9.7457794e+01
   1.0842000e+03   9.7466888e+01
   1.0841500e+03   9.7476204e+01
   1.0841000e+03   9.7485733e+01
   1.0840500e+03   9.7495461e+01
   1.0840000e+03   9.7505371e+01
   1.0839500e+03   9.7515465e+01
   1.0839000e+03   9.7525719e+01
   1.0838500e+03   9.7536133e+01
   1.0838000e+03   9.7546700e+01
   1.0837500e+03   9.7557388e+01
   1.0837000e+03   9.7568207e+01
   1.0836500e+03   9.7579147e+01
   1.0836000e+03   9.7590187e+01
   1.0835500e+03   9.7601334e+01
   1.0835000e+03   9.7612556e+01
   1.0834500e+03   9.7623863e+01
   1.0834000e+03   9.7635231e+01
   1.0833500e+03   9.7646667e+01
   1.0833000e+03   9.7658157e+01
   1.0832500e+03   9.7669685e+01
   1.0832000e+03   9.7681252e+01
   1.0831500e+03   9.7692841e+01
   1.0831000e+03   9.7704453e+01
   1.0830500e+03   9.7716072e+01
   1.0830000e+03   9.7727707e+01
   1.0829500e+03   9.7739326e+01
   1.0829000e+03   9.7750938e+01
   1.0828500e+03   9.7762527e+01
   1.0828000e+03   9.7774101e+01
   1.0827500e+03   9.7785637e+01
   1.0827000e+03   9.7797134e+01
   1.0826500e+03   9.7808586e+01
   1.0826000e+03   9.7819984e+01
   1.0825500e+03   9.7831329e+01
   1.0825000e+03   9.7842606e+01
   1.0824500e+03   9.7853813e+01
   1.0824000e+03   9.7864937e+01
   1.0823500e+03   9.7875984e+01
   1.0823000e+03   9.7886948e+01
   1.0822500e+03   9.7897804e+01
   1.0822000e+03   9.7908569e+01
   1.0821500e+03   9.7919228e+01
   1.0821000e+03   9.7929764e+01
   1.0820500e+03   9.7940193e+01
   1.0820000e+03   9.7950493e+01
   1.0819500e+03   9.7960678e+01
   1.0819000e+03   9.7970711e+01
   1.0818500e+03   9.7980621e+01
   1.0818000e+03   9.7990379e+01
   1.0817500e+03   9.7999992e+01
   1.0817000e+03   9.8009445e+01
   1.0816500e+03   9.8018738e+01
   1.0816000e+03   9.8027878e+01
   1.0815500e+03   9.8036842e+01
   1.0815000e+03   9.8045639e+01
   1.0814500e+03   9.8054253e+01
   1.0814000e+03   9.8062691e+01
   1.0813500e+03   9.8070930e+01
   1.0813000e+03   9.8078987e+01
   1.0812500e+03   9.8086845e+01
   1.0812000e+03   9.8094498e+01
   1.0811500e+03   9.8101959e+01
   1.0811000e+03   9.8109200e+01
   1.0810500e+03   9.8116234e+01
   1.0810000e+03   9.8123047e+01
   1.0809500e+03   9.8129639e+01
   1.0809000e+03   9.8136009e+01
   1.0808500e+03   9.8142151e+01
   1.0808000e+03   9.8148056e+01
   1.0807500e+03   9.8153725e+01
   1.0807000e+03   9.8159157e+01
   1.0806500e+03   9.8164345e+01
   1.0806000e+03   9.8169289e+01
   1.0805500e+03   9.8173981e+01
   1.0805000e+03   9.8178421e+01
   1.0804500e+03   9.8182610e+01
   1.0804000e+03   9.8186539e+01
   1.0803500e+03   9.8190208e+01
   1.0803000e+03   9.8193611e+01
   1.0802500e+03   9.8196754e+01
   1.0802000e+03   9.8199631e+01
   1.0801500e+03   9.8202232e+01
   1.0801000e+03   9.8204575e+01
   1.0800500e+03   9.8206635e+01
   1.0800000e+03   9.8208427e+01
   1.0799500e+03   9.8209938e+01
   1.0799000e+03   9.8211189e+01
   1.0798500e+03   9.8212151e+01
   1.0798000e+03   9.8212845e+01
   1.0797500e+03   9.8213264e+01
   1.0797000e+03   9.8213402e+01
   1.0796500e+03   9.8213272e+01
   1.0796000e+03   9.8212868e+01
   1.0795500e+03   9.8212196e+01
   1.0795000e+03   9.8211250e+01
   1.0794500e+03   9.8210030e+01
   1.0794000e+03   9.8208549e+01
   1.0793500e+03   9.8206802e+01
   1.0793000e+03   9.8204796e+01
   1.0792500e+03   9.8202530e+01
   1.0792000e+03   9.8200012e+01
   1.0791500e+03   9.8197243e+01
   1.0791000e+03   9.8194214e+01
   1.0790500e+03   9.8190964e+01
   1.0790000e+03   9.8187462e+01
   1.0789500e+03   9.8183739e+01
   1.0789000e+03   9.8179779e+01
   1.0788500e+03   9.8175606e+01
   1.0788000e+03   9.8171219e+01
   1.0787500e+03   9.8166626e+01
   1.0787000e+03   9.8161835e+01
   1.0786500e+03   9.8156853e+01
   1.0786000e+03   9.8151680e+01
   1.0785500e+03   9.8146332e+01
   1.0785000e+03   9.8140816e+01
   1.0784500e+03   9.8135147e+01
   1.0784000e+03   9.8129318e+01
   1.0783500e+03   9.8123360e+01
   1.0783000e+03   9.8117264e+01
   1.0782500e+03   9.8111046e+01
   1.0782000e+03   9.8104713e+01
   1.0781500e+03   9.8098282e+01
   1.0781000e+03   9.8091766e+01
   1.0780500e+03   9.8085175e+01
   1.0780000e+03   9.8078499e+01
   1.0779500e+03   9.8071770e+01
   1.0779000e+03   9.8065002e+01
   1.0778500e+03   9.8058189e+01
   1.0778000e+03   9.8051361e+01
   1.0777500e+03   9.8044510e+01
   1.0777000e+03   9.8037659e+01
   1.0776500e+03   9.8030823e+01
   1.0776000e+03   9.8024002e+01
   1.0775500e+03   9.8017212e+01
   1.0775000e+03   9.8010475e+01
   1.0774500e+03   9.8003784e+01
   1.0774000e+03   9.7997162e+01
   1.0773500e+03   9.7990623e+01
   1.0773000e+03   9.7984161e+01
   1.0772500e+03   9.7977791e+01
   1.0772000e+03   9.7971542e+01
   1.0771500e+03   9.7965401e+01
   1.0771000e+03   9.7959396e+01
   1.0770500e+03   9.7953514e+01
   1.0770000e+03   9.7947784e+01
   1.0769500e+03   9.7942207e+01
   1.0769000e+03   9.7936798e+01
   1.0768500e+03   9.7931557e+01
   1.0768000e+03   9.7926498e+01
   1.0767500e+03   9.7921616e+01
   1.0767000e+03   9.7916939e+01
   1.0766500e+03   9.7912445e+01
   1.0766000e+03   9.7908173e+01
   1.0765500e+03   9.7904114e+01
   1.0765000e+03   9.7900261e+01
   1.0764500e+03   9.7896629e+01
   1.0764000e+03   9.7893234e+01
   1.0763500e+03   9.7890060e+01
   1.0763000e+03   9.7887131e+01
   1.0762500e+03   9.7884430e+01
   1.0762000e+03   9.7881973e+01
   1.0761500e+03   9.7879753e+01
   1.0761000e+03   9.7877792e+01
   1.0760500e+03   9.7876060e+01
   1.0760000e+03   9.7874588e+01
   1.0759500e+03   9.7873360e+01
   1.0759000e+03   9.7872383e+01
   1.0758500e+03   9.7871651e+01
   1.0758000e+03   9.7871170e+01
   1.0757500e+03   9.7870934e+01
   1.0757000e+03   9.7870949e+01
   1.0756500e+03   9.7871208e+01
   1.0756000e+03   9.7871712e+01
   1.0755500e+03   9.7872452e+01
   1.0755000e+03   9.7873428e+01
   1.0754500e+03   9.7873741e+01
   1.0754000e+03   9.7874039e+01
   1.0753500e+03   9.7874352e+01
   1.0753000e+03   9.7874657e+01
   1.0752500e+03   9.7874954e+01
   1.0752000e+03   9.7875267e+01
   1.0751500e+03   9.7875572e+01
   1.0751000e+03   9.7875885e+01
   1.0750500e+03   9.7876183e+01
   1.0750000e+03   9.7876488e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_13C.dat <==
   1.1250000e+03   9.9565872e+01
   1.1249500e+03   9.9572601e+01
   1.1249000e+03   9.9579338e+01
   1.1248500e+03   9.9586075e+01
   1.1248000e+03   9.9592796e+01
   1.1247500e+03   9.9599503e+01
   1.1247000e+03   9.9606194e+01
   1.1246500e+03   9.9612854e+01
   1.1246000e+03   9.9619484e+01
   1.1245500e+03   9.9626076e+01
   1.1245000e+03   9.9632629e+01
   1.1244500e+03   9.9639122e+01
   1.1244000e+03   9.9645569e+01
   1.1243500e+03   9.9651947e+01
   1.1243000e+03   9.9658264e+01
   1.1242500e+03   9.9664505e+01
   1.1242000e+03   9.9670662e+01
   1.1241500e+03   9.9676743e+01
   1.1241000e+03   9.9682716e+01
   1.1240500e+03   9.9688606e+01
   1.1240000e+03   9.9694389e+01
   1.1239500e+03   9.9700058e+01
   1.1239000e+03   9.9705612e+01
   1.1238500e+03   9.9711044e+01
   1.1238000e+03   9.9716347e+01
   1.1237500e+03   9.9721512e+01
   1.1237000e+03   9.9726540e+01
   1.1236500e+03   9.9731422e+01
   1.1236000e+03   9.9736145e+01
   1.1235500e+03   9.9740715e+01
   1.1235000e+03   9.9745110e+01
   1.1234500e+03   9.9749336e+01
   1.1234000e+03   9.9753395e+01
   1.1233500e+03   9.9757263e+01
   1.1233000e+03   9.9760933e+01
   1.1232500e+03   9.9764412e+01
   1.1232000e+03   9.9767693e+01
   1.1231500e+03   9.9770760e+01
   1.1231000e+03   9.9773613e+01
   1.1230500e+03   9.9776253e+01
   1.1230000e+03   9.9778664e+01
   1.1229500e+03   9.9780838e+01
   1.1229000e+03   9.9782784e+01
   1.1228500e+03   9.9784485e+01
   1.1228000e+03   9.9785942e+01
   1.1227500e+03   9.9787148e+01
   1.1227000e+03   9.9788086e+01
   1.1226500e+03   9.9788765e+01
   1.1226000e+03   9.9789185e+01
   1.1225500e+03   9.9789337e+01
   1.1225000e+03   9.9789200e+01
   1.1224500e+03   9.9788788e+01
   1.1224000e+03   9.9788101e+01
   1.1223500e+03   9.9787117e+01
   1.1223000e+03   9.9785843e+01
   1.1222500e+03   9.9784279e+01
   1.1222000e+03   9.9782410e+01
   1.1221500e+03   9.9780251e+01
   1.1221000e+03   9.9777786e+01
   1.1220500e+03   9.9775017e+01
   1.1220000e+03   9.9771935e+01
   1.1219500e+03   9.9768547e+01
   1.1219000e+03   9.9764854e+01
   1.1218500e+03   9.9760857e+01
   1.1218000e+03   9.9756531e+01
   1.1217500e+03   9.9751907e+01
   1.1217000e+03   9.9746971e+01
   1.1216500e+03   9.9741730e+01
   1.1216000e+03   9.9736176e+01
   1.1215500e+03   9.9730309e+01
   1.1215000e+03   9.9724144e+01
   1.1214500e+03   9.9717674e+01
   1.1214000e+03   9.9710899e+01
   1.1213500e+03   9.9703827e+01
   1.1213000e+03   9.9696465e+01
   1.1212500e+03   9.9688812e+01
   1.1212000e+03   9.9680870e+01
   1.1211500e+03   9.9672661e+01
   1.1211000e+03   9.9664162e+01
   1.1210500e+03   9.9655411e+01
   1.1210000e+03   9.9646385e+01
   1.1209500e+03   9.9637108e+01
   1.1209000e+03   9.9627586e+01
   1.1208500e+03   9.9617828e+01
   1.1208000e+03   9.9607834e+01
   1.1207500e+03   9.9597618e+01
   1.1207000e+03   9.9587196e+01
   1.1206500e+03   9.9576561e+01
   1.1206000e+03   9.9565735e+01
   1.1205500e+03   9.9554733e+01
   1.1205000e+03   9.9543564e+01
   1.1204500e+03   9.9532227e+01
   1.1204000e+03   9.9520752e+01
   1.1203500e+03   9.9509140e+01
   1.1203000e+03   9.9497398e+01
   1.1202500e+03   9.9485550e+01
   1.1202000e+03   9.9473610e+01
   1.1201500e+03   9.9461586e+01
   1.1201000e+03   9.9449493e+01
   1.1200500e+03   9.9437347e+01
   1.1200000e+03   9.9425156e+01
   1.1199500e+03   9.9412941e+01
   1.1199000e+03   9.9400719e+01
   1.1198500e+03   9.9388489e+01
   1.1198000e+03   9.9376289e+01
   1.1197500e+03   9.9364120e+01
   1.1197000e+03   9.9351997e+01
   1.1196500e+03   9.9339935e+01
   1.1196000e+03   9.9327950e+01
   1.1195500e+03   9.9316063e+01
   1.1195000e+03   9.9304276e+01
   1.1194500e+03   9.9292610e+01
   1.1194000e+03   9.9281090e+01
   1.1193500e+03   9.9269714e+01
   1.1193000e+03   9.9258499e+01
   1.1192500e+03   9.9247467e+01
   1.1192000e+03   9.9236633e+01
   1.1191500e+03   9.9225998e+01
   1.1191000e+03   9.9215576e+01
   1.1190500e+03   9.9205391e+01
   1.1190000e+03   9.9195450e+01
   1.1189500e+03   9.9185768e+01
   1.1189000e+03   9.9176346e+01
   1.1188500e+03   9.9167213e+01
   1.1188000e+03   9.9158356e+01
   1.1187500e+03   9.9149803e+01
   1.1187000e+03   9.9141563e+01
   1.1186500e+03   9.9133644e+01
   1.1186000e+03   9.9126038e+01
   1.1185500e+03   9.9118782e+01
   1.1185000e+03   9.9111870e+01
   1.1184500e+03   9.9105301e+01
   1.1184000e+03   9.9099091e+01
   1.1183500e+03   9.9093254e+01
   1.1183000e+03   9.9087784e+01
   1.1182500e+03   9.9082687e+01
   1.1182000e+03   9.9077972e+01
   1.1181500e+03   9.9073639e+01
   1.1181000e+03   9.9069702e+01
   1.1180500e+03   9.9066147e+01
   1.1180000e+03   9.9062996e+01
   1.1179500e+03   9.9060242e+01
   1.1179000e+03   9.9057892e+01
   1.1178500e+03   9.9055931e+01
   1.1178000e+03   9.9054375e+01
   1.1177500e+03   9.9053230e+01
   1.1177000e+03   9.9052467e+01
   1.1176500e+03   9.9052124e+01
   1.1176000e+03   9.9052170e+01
   1.1175500e+03   9.9052628e+01
   1.1175000e+03   9.9053474e+01
   1.1174500e+03   9.9054718e+01
   1.1174000e+03   9.9056358e+01
   1.1173500e+03   9.9058380e+01
   1.1173000e+03   9.9060806e+01
   1.1172500e+03   9.9063606e+01
   1.1172000e+03   9.9066788e+01
   1.1171500e+03   9.9070343e+01
   1.1171000e+03   9.9074280e+01
   1.1170500e+03   9.9078583e+01
   1.1170000e+03   9.9083244e+01
   1.1169500e+03   9.9088264e+01
   1.1169000e+03   9.9093643e+01
   1.1168500e+03   9.9099365e+01
   1.1168000e+03   9.9105431e+01
   1.1167500e+03   9.9111824e+01
   1.1167000e+03   9.9118561e+01
   1.1166500e+03   9.9125610e+01
   1.1166000e+03   9.9132988e+01
   1.1165500e+03   9.9140671e+01
   1.1165000e+03   9.9148659e+01
   1.1164500e+03   9.9156937e+01
   1.1164000e+03   9.9165520e+01
   1.1163500e+03   9.9174377e+01
   1.1163000e+03   9.9183510e+01
   1.1162500e+03   9.9192917e+01
   1.1162000e+03   9.9202583e+01
   1.1161500e+03   9.9212502e+01
   1.1161000e+03   9.9222664e+01
   1.1160500e+03   9.9233070e+01
   1.1160000e+03   9.9243713e+01
   1.1159500e+03   9.9254578e+01
   1.1159000e+03   9.9265656e+01
   1.1158500e+03   9.9276939e+01
   1.1158000e+03   9.9288429e+01
   1.1157500e+03   9.9300102e+01
   1.1157000e+03   9.9311966e+01
   1.1156500e+03   9.9324013e+01
   1.1156000e+03   9.9336220e+01
   1.1155500e+03   9.9348587e+01
   1.1155000e+03   9.9361107e+01
   1.1154500e+03   9.9373772e+01
   1.1154000e+03   9.9386566e+01
   1.1153500e+03   9.9399490e+01
   1.1153000e+03   9.9412529e+01
   1.1152500e+03   9.9425682e+01
   1.1152000e+03   9.9438927e+01
   1.1151500e+03   9.9452278e+01
   1.1151000e+03   9.9465706e+01
   1.1150500e+03   9.9479202e+01
   1.1150000e+03   9.9492767e+01
   1.1149500e+03   9.9506386e+01
   1.1149000e+03   9.9520050e+01
   1.1148500e+03   9.9533760e+01
   1.1148000e+03   9.9547501e+01
   1.1147500e+03   9.9561249e+01
   1.1147000e+03   9.9575020e+01
   1.1146500e+03   9.9588776e+01
   1.1146000e+03   9.9602531e+01
   1.1145500e+03   9.9616264e+01
   1.1145000e+03   9.9629959e+01
   1.1144500e+03   9.9643623e+01
   1.1144000e+03   9.9657234e+01
   1.1143500e+03   9.9670776e+01
   1.1143000e+03   9.9684250e+01
   1.1142500e+03   9.9697647e+01
   1.1142000e+03   9.9710938e+01
   1.1141500e+03   9.9724129e+01
   1.1141000e+03   9.9737206e+01
   1.1140500e+03   9.9750145e+01
   1.1140000e+03   9.9762939e+01
   1.1139500e+03   9.9775589e+01
   1.1139000e+03   9.9788071e+01
   1.1138500e+03   9.9800369e+01
   1.1138000e+03   9.9812485e+01
   1.1137500e+03   9.9824387e+01
   1.1137000e+03   9.9836067e+01
   1.1136500e+03   9.9847519e+01
   1.1136000e+03   9.9858734e+01
   1.1135500e+03   9.9869682e+01
   1.1135000e+03   9.9880348e+01
   1.1134500e+03   9.9890732e+01
   1.1134000e+03   9.9900810e+01
   1.1133500e+03   9.9910568e+01
   1.1133000e+03   9.9919991e+01
   1.1132500e+03   9.9929062e+01
   1.1132000e+03   9.9937775e+01
   1.1131500e+03   9.9946091e+01
   1.1131000e+03   9.9954010e+01
   1.1130500e+03   9.9961510e+01
   1.1130000e+03   9.9968582e+01
   1.1129500e+03   9.9975197e+01
   1.1129000e+03   9.9981346e+01
   1.1128500e+03   9.9987007e+01
   1.1128000e+03   9.9992165e+01
   1.1127500e+03   9.9996796e+01
   1.1127000e+03   1.0000089e+02
   1.1126500e+03   1.0000441e+02
   1.1126000e+03   1.0000735e+02
   1.1125500e+03   1.0000970e+02
   1.1125000e+03   1.0001144e+02
   1.1124500e+03   1.0001254e+02
   1.1124000e+03   1.0001299e+02
   1.1123500e+03   1.0001276e+02
   1.1123000e+03   1.0001186e+02
   1.1122500e+03   1.0001023e+02
   1.1122000e+03   1.0000788e+02
   1.1121500e+03   1.0000478e+02
   1.1121000e+03   1.0000093e+02
   1.1120500e+03   9.9996284e+01
   1.1120000e+03   9.9990852e+01
   1.1119500e+03   9.9984604e+01
   1.1119000e+03   9.9977531e+01
   1.1118500e+03   9.9969604e+01
   1.1118000e+03   9.9960831e+01
   1.1117500e+03   9.9951187e+01
   1.1117000e+03   9.9940651e+01
   1.1116500e+03   9.9929222e+01
   1.1116000e+03   9.9916893e+01
   1.1115500e+03   9.9903641e+01
   1.1115000e+03   9.9889473e+01
   1.1114500e+03   9.9874374e+01
   1.1114000e+03   9.9858353e+01
   1.1113500e+03   9.9841377e+01
   1.1113000e+03   9.9823471e+01
   1.1112500e+03   9.9804619e+01
   1.1112000e+03   9.9784836e+01
   1.1111500e+03   9.9764122e+01
   1.1111000e+03   9.9742477e+01
   1.1110500e+03   9.9719917e+01
   1.1110000e+03   9.9696442e+01
   1.1109500e+03   9.9672066e+01
   1.1109000e+03   9.9646812e+01
   1.1108500e+03   9.9620697e+01
   1.1108000e+03   9.9593727e+01
   1.1107500e+03   9.9565933e+01
   1.1107000e+03   9.9537346e+01
   1.1106500e+03   9.9507973e+01
   1.1106000e+03   9.9477867e+01
   1.1105500e+03   9.9447044e+01
   1.1105000e+03   9.9415543e+01
   1.1104500e+03   9.9383400e+01
   1.1104000e+03   9.9350662e+01
   1.1103500e+03   9.9317352e+01
   1.1103000e+03   9.9283539e+01
   1.1102500e+03   9.9249252e+01
   1.1102000e+03   9.9214539e+01
   1.1101500e+03   9.9179466e+01
   1.1101000e+03   9.9144058e+01
   1.1100500e+03   9.9108391e+01
   1.1100000e+03   9.9072510e+01
   1.1099500e+03   9.9036469e+01
   1.1099000e+03   9.9000336e+01
   1.1098500e+03   9.8964157e+01
   1.1098000e+03   9.8928001e+01
   1.1097500e+03   9.8891914e+01
   1.1097000e+03   9.8855972e+01
   1.1096500e+03   9.8820229e+01
   1.1096000e+03   9.8784737e+01
   1.1095500e+03   9.8749573e+01
   1.1095000e+03   9.8714783e+01
   1.1094500e+03   9.8680428e+01
   1.1094000e+03   9.8646561e+01
   1.1093500e+03   9.8613235e+01
   1.1093000e+03   9.8580528e+01
   1.1092500e+03   9.8548477e+01
   1.1092000e+03   9.8517136e+01
   1.1091500e+03   9.8486542e+01
   1.1091000e+03   9.8456764e+01
   1.1090500e+03   9.8427841e+01
   1.1090000e+03   9.8399803e+01
   1.1089500e+03   9.8372711e+01
   1.1089000e+03   9.8346588e+01
   1.1088500e+03   9.8321487e+01
   1.1088000e+03   9.8297424e+01
   1.1087500e+03   9.8274437e+01
   1.1087000e+03   9.8252556e+01
   1.1086500e+03   9.8231804e+01
   1.1086000e+03   9.8212204e+01
   1.1085500e+03   9.8193771e+01
   1.1085000e+03   9.8176537e+01
   1.1084500e+03   9.8160500e+01
   1.1084000e+03   9.8145691e+01
   1.1083500e+03   9.8132095e+01
   1.1083000e+03   9.8119743e+01
   1.1082500e+03   9.8108627e+01
   1.1082000e+03   9.8098763e+01
   1.1081500e+03   9.8090141e+01
   1.1081000e+03   9.8082764e+01
   1.1080500e+03   9.8076630e+01
   1.1080000e+03   9.8071732e+01
   1.1079500e+03   9.8068069e+01
   1.1079000e+03   9.8065628e+01
   1.1078500e+03   9.8064400e+01
   1.1078000e+03   9.8064369e+01
   1.1077500e+03   9.8065536e+01
   1.1077000e+03   9.8067879e+01
   1.1076500e+03   9.8071381e+01
   1.1076000e+03   9.8076042e+01
   1.1075500e+03   9.8081825e+01
   1.1075000e+03   9.8088730e+01
   1.1074500e+03   9.8096733e+01
   1.1074000e+03   9.8105827e+01
   1.1073500e+03   9.8115974e+01
   1.1073000e+03   9.8127167e+01
   1.1072500e+03   9.8139397e+01
   1.1072000e+03   9.8152634e+01
   1.1071500e+03   9.8166855e+01
   1.1071000e+03   9.8182037e+01
   1.1070500e+03   9.8198189e+01
   1.1070000e+03   9.8215271e+01
   1.1069500e+03   9.8233261e+01
   1.1069000e+03   9.8252151e+01
   1.1068500e+03   9.8271919e+01
   1.1068000e+03   9.8292549e+01
   1.1067500e+03   9.8314026e+01
   1.1067000e+03   9.8336327e+01
   1.1066500e+03   9.8359444e+01
   1.1066000e+03   9.8383354e+01
   1.1065500e+03   9.8408051e+01
   1.1065000e+03   9.8433502e+01
   1.1064500e+03   9.8459709e+01
   1.1064000e+03   9.8486649e+01
   1.1063500e+03   9.8514313e+01
   1.1063000e+03   9.8542686e+01
   1.1062500e+03   9.8571754e+01
   1.1062000e+03   9.8601517e+01
   1.1061500e+03   9.8631950e+01
   1.1061000e+03   9.8663040e+01
   1.1060500e+03   9.8694801e+01
   1.1060000e+03   9.8727211e+01
   1.1059500e+03   9.8760262e+01
   1.1059000e+03   9.8793945e+01
   1.1058500e+03   9.8828247e+01
   1.1058000e+03   9.8863182e+01
   1.1057500e+03   9.8898735e+01
   1.1057000e+03   9.8934891e+01
   1.1056500e+03   9.8971657e+01
   1.1056000e+03   9.9009033e+01
   1.1055500e+03   9.9046997e+01
   1.1055000e+03   9.9085579e+01
   1.1054500e+03   9.9124748e+01
   1.1054000e+03   9.9164528e+01
   1.1053500e+03   9.9204895e+01
   1.1053000e+03   9.9245865e+01
   1.1052500e+03   9.9287430e+01
   1.1052000e+03   9.9329605e+01
   1.1051500e+03   9.9372391e+01
   1.1051000e+03   9.9415787e+01
   1.1050500e+03   9.9459801e+01
   1.1050000e+03   9.9504425e+01
   1.1049500e+03   9.9549690e+01
   1.1049000e+03   9.9595581e+01
   1.1048500e+03   9.9642113e+01
   1.1048000e+03   9.9689308e+01
   1.1047500e+03   9.9737152e+01
   1.1047000e+03   9.9785675e+01
   1.1046500e+03   9.9834869e+01
   1.1046000e+03   9.9884758e+01
   1.1045500e+03   9.9935356e+01
   1.1045000e+03   9.9986664e+01
   1.1044500e+03   1.0003870e+02
   1.1044000e+03   1.0009147e+02
   1.1043500e+03   1.0014500e+02
   1.1043000e+03   1.0019933e+02
   1.1042500e+03   1.0025443e+02
   1.1042000e+03   1.0031034e+02
   1.1041500e+03   1.0036710e+02
   1.1041000e+03   1.0042468e+02
   1.1040500e+03   1.0048315e+02
   1.1040000e+03   1.0054250e+02
   1.1039500e+03   1.0060276e+02
   1.1039000e+03   1.0066396e+02
   1.1038500e+03   1.0072613e+02
   1.1038000e+03   1.0078926e+02
   1.1037500e+03   1.0085342e+02
   1.1037000e+03   1.0091862e+02
   1.1036500e+03   1.0098485e+02
   1.1036000e+03   1.0105219e+02
   1.1035500e+03   1.0112064e+02
   1.1035000e+03   1.0119023e+02
   1.1034500e+03   1.0126102e+02
   1.1034000e+03   1.0133298e+02
   1.1033500e+03   1.0140620e+02
   1.1033000e+03   1.0148069e+02
   1.1032500e+03   1.0155646e+02
   1.1032000e+03   1.0163356e+02
   1.1031500e+03   1.0171201e+02
   1.1031000e+03   1.0179183e+02
   1.1030500e+03   1.0187310e+02
   1.1030000e+03   1.0195577e+02
   1.1029500e+03   1.0203992e+02
   1.1029000e+03   1.0212555e+02
   1.1028500e+03   1.0221267e+02
   1.1028000e+03   1.0230132e+02
   1.1027500e+03   1.0239146e+02
   1.1027000e+03   1.0248312e+02
   1.1026500e+03   1.0257630e+02
   1.1026000e+03   1.0267099e+02
   1.1025500e+03   1.0276714e+02
   1.1025000e+03   1.0286471e+02
   1.1024500e+03   1.0296362e+02
   1.1024000e+03   1.0306382e+02
   1.1023500e+03   1.0316518e+02
   1.1023000e+03   1.0326755e+02
   1.1022500e+03   1.0337080e+02
   1.1022000e+03   1.0347466e+02
   1.1021500e+03   1.0357884e+02
   1.1021000e+03   1.0368304e+02
   1.1020500e+03   1.0378683e+02
   1.1020000e+03   1.0388968e+02
   1.1019500e+03   1.0399094e+02
   1.1019000e+03   1.0408986e+02
   1.1018500e+03   1.0418546e+02
   1.1018000e+03   1.0427659e+02
   1.1017500e+03   1.0436185e+02
   1.1017000e+03   1.0443948e+02
   1.1016500e+03   1.0450739e+02
   1.1016000e+03   1.0456299e+02
   1.1015500e+03   1.0460305e+02
   1.1015000e+03   1.0462375e+02
   1.1014500e+03   1.0462028e+02
   1.1014000e+03   1.0458679e+02
   1.1013500e+03   1.0451601e+02
   1.1013000e+03   1.0439904e+02
   1.1012500e+03   1.0422482e+02
   1.1012000e+03   1.0397990e+02
   1.1011500e+03   1.0364763e+02
   1.1011000e+03   1.0320754e+02
   1.1010500e+03   1.0263470e+02
   1.1010000e+03   1.0189886e+02
   1.1009500e+03   1.0096401e+02
   1.1009000e+03   9.9787704e+01
   1.1008500e+03   9.8322014e+01
   1.1008000e+03   9.6514717e+01
   1.1007500e+03   9.4313530e+01
   1.1007000e+03   9.1673088e+01
   1.1006500e+03   8.8565552e+01
   1.1006000e+03   8.4998108e+01
   1.1005500e+03   8.1028877e+01
   1.1005000e+03   7.6784042e+01
   1.1004500e+03   7.2462402e+01
   1.1004000e+03   6.8318260e+01
   1.1003500e+03   6.4624496e+01
   1.1003000e+03   6.1619015e+01
   1.1002500e+03   5.9456657e+01
   1.1002000e+03   5.8183922e+01
   1.1001500e+03   5.7746719e+01
   1.1001000e+03   5.8020454e+01
   1.1000500e+03   5.8847076e+01
   1.1000000e+03   6.0067169e+01
   1.0999500e+03   6.1540474e+01
   1.0999000e+03   6.3153862e+01
   1.0998500e+03   6.4822609e+01
   1.0998000e+03   6.6487083e+01
   1.0997500e+03   6.8107620e+01
   1.0997000e+03   6.9659515e+01
   1.0996500e+03   7.1129265e+01
   1.0996000e+03   7.2510513e+01
   1.0995500e+03   7.3801819e+01
   1.0995000e+03   7.5005249e+01
   1.0994500e+03   7.6124702e+01
   1.0994000e+03   7.7164726e+01
   1.0993500e+03   7.8130814e+01
   1.0993000e+03   7.9028336e+01
   1.0992500e+03   7.9862785e+01
   1.0992000e+03   8.0639381e+01
   1.0991500e+03   8.1362762e+01
   1.0991000e+03   8.2037415e+01
   1.0990500e+03   8.2667610e+01
   1.0990000e+03   8.3256950e+01
   1.0989500e+03   8.3808960e+01
   1.0989000e+03   8.4326675e+01
   1.0988500e+03   8.4812996e+01
   1.0988000e+03   8.5270432e+01
   1.0987500e+03   8.5701401e+01
   1.0987000e+03   8.6107864e+01
   1.0986500e+03   8.6491875e+01
   1.0986000e+03   8.6855110e+01
   1.0985500e+03   8.7199142e+01
   1.0985000e+03   8.7525352e+01
   1.0984500e+03   8.7835060e+01
   1.0984000e+03   8.8129509e+01
   1.0983500e+03   8.8409714e+01
   1.0983000e+03   8.8676712e+01
   1.0982500e+03   8.8931366e+01
   1.0982000e+03   8.9174507e+01
   1.0981500e+03   8.9406883e+01
   1.0981000e+03   8.9629211e+01
   1.0980500e+03   8.9842094e+01
   1.0980000e+03   9.0046188e+01
   1.0979500e+03   9.0241974e+01
   1.0979000e+03   9.0429977e+01
   1.0978500e+03   9.0610657e+01
   1.0978000e+03   9.0784424e+01
   1.0977500e+03   9.0951675e+01
   1.0977000e+03   9.1112816e+01
   1.0976500e+03   9.1268173e+01
   1.0976000e+03   9.1418045e+01
   1.0975500e+03   9.1562721e+01
   1.0975000e+03   9.1702499e+01
   1.0974500e+03   9.1837624e+01
   1.0974000e+03   9.1968323e+01
   1.0973500e+03   9.2094833e+01
   1.0973000e+03   9.2217361e+01
   1.0972500e+03   9.2336121e+01
   1.0972000e+03   9.2451271e+01
   1.0971500e+03   9.2562973e+01
   1.0971000e+03   9.2671387e+01
   1.0970500e+03   9.2776703e+01
   1.0970000e+03   9.2879044e+01
   1.0969500e+03   9.2978531e+01
   1.0969000e+03   9.3075302e+01
   1.0968500e+03   9.3169472e+01
   1.0968000e+03   9.3261162e+01
   1.0967500e+03   9.3350464e+01
   1.0967000e+03   9.3437485e+01
   1.0966500e+03   9.3522331e+01
   1.0966000e+03   9.3605072e+01
   1.0965500e+03   9.3685791e+01
   1.0965000e+03   9.3764587e+01
   1.0964500e+03   9.3841530e+01
   1.0964000e+03   9.3916672e+01
   1.0963500e+03   9.3990112e+01
   1.0963000e+03   9.4061890e+01
   1.0962500e+03   9.4132080e+01
   1.0962000e+03   9.4200745e+01
   1.0961500e+03   9.4267929e+01
   1.0961000e+03   9.4333694e+01
   1.0960500e+03   9.4398094e+01
   1.0960000e+03   9.4461174e+01
   1.0959500e+03   9.4522980e+01
   1.0959000e+03   9.4583549e+01
   1.0958500e+03   9.4642929e+01
   1.0958000e+03   9.4701172e+01
   1.0957500e+03   9.4758286e+01
   1.0957000e+03   9.4814331e+01
   1.0956500e+03   9.4869339e+01
   1.0956000e+03   9.4923332e+01
   1.0955500e+03   9.4976357e+01
   1.0955000e+03   9.5028427e+01
   1.0954500e+03   9.5079597e+01
   1.0954000e+03   9.5129868e+01
   1.0953500e+03   9.5179291e+01
   1.0953000e+03   9.5227867e+01
   1.0952500e+03   9.5275650e+01
   1.0952000e+03   9.5322639e+01
   1.0951500e+03   9.5368866e+01
   1.0951000e+03   9.5414337e+01
   1.0950500e+03   9.5459106e+01
   1.0950000e+03   9.5503181e+01
   1.0949500e+03   9.5546570e+01
   1.0949000e+03   9.5589287e+01
   1.0948500e+03   9.5631363e+01
   1.0948000e+03   9.5672813e+01
   1.0947500e+03   9.5713654e+01
   1.0947000e+03   9.5753899e+01
   1.0946500e+03   9.5793571e+01
   1.0946000e+03   9.5832672e+01
   1.0945500e+03   9.5871231e+01
   1.0945000e+03   9.5909241e+01
   1.0944500e+03   9.5946732e+01
   1.0944000e+03   9.5983711e+01
   1.0943500e+03   9.6020195e+01
   1.0943000e+03   9.6056190e+01
   1.0942500e+03   9.6091705e+01
   1.0942000e+03   9.6126755e+01
   1.0941500e+03   9.6161354e+01
   1.0941000e+03   9.6195511e+01
   1.0940500e+03   9.6229225e+01
   1.0940000e+03   9.6262512e+01
   1.0939500e+03   9.6295395e+01
   1.0939000e+03   9.6327866e+01
   1.0938500e+03   9.6359924e+01
   1.0938000e+03   9.6391602e+01
   1.0937500e+03   9.6422890e+01
   1.0937000e+03   9.6453812e+01
   1.0936500e+03   9.6484360e+01
   1.0936000e+03   9.6514534e+01
   1.0935500e+03   9.6544357e+01
   1.0935000e+03   9.6573830e+01
   1.0934500e+03   9.6602959e+01
   1.0934000e+03   9.6631744e+01
   1.0933500e+03   9.6660202e+01
   1.0933000e+03   9.6688332e+01
   1.0932500e+03   9.6716133e+01
   1.0932000e+03   9.6743614e+01
   1.0931500e+03   9.6770782e+01
   1.0931000e+03   9.6797638e+01
   1.0930500e+03   9.6824196e+01
   1.0930000e+03   9.6850441e+01
   1.0929500e+03   9.6876396e+01
   1.0929000e+03   9.6902046e+01
   1.0928500e+03   9.6927414e+01
   1.0928000e+03   9.6952492e+01
   1.0927500e+03   9.6977280e+01
   1.0927000e+03   9.7001785e+01
   1.0926500e+03   9.7026016e+01
   1.0926000e+03   9.7049965e+01
   1.0925500e+03   9.7073639e+01
   1.0925000e+03   9.7097031e+01
   1.0924500e+03   9.7120163e+01
   1.0924000e+03   9.7143013e+01
   1.0923500e+03   9.7165596e+01
   1.0923000e+03   9.7187912e+01
   1.0922500e+03   9.7209961e+01
   1.0922000e+03   9.7231743e+01
   1.0921500e+03   9.7253258e+01
   1.0921000e+03   9.7274498e+01
   1.0920500e+03   9.7295486e+01
   1.0920000e+03   9.7316200e+01
   1.0919500e+03   9.7336655e+01
   1.0919000e+03   9.7356842e+01
   1.0918500e+03   9.7376755e+01
   1.0918000e+03   9.7396416e+01
   1.0917500e+03   9.7415802e+01
   1.0917000e+03   9.7434914e+01
   1.0916500e+03   9.7453758e+01
   1.0916000e+03   9.7472343e+01
   1.0915500e+03   9.7490654e+01
   1.0915000e+03   9.7508682e+01
   1.0914500e+03   9.7526436e+01
   1.0914000e+03   9.7543922e+01
   1.0913500e+03   9.7561119e+01
   1.0913000e+03   9.7578033e+01
   1.0912500e+03   9.7594673e+01
   1.0912000e+03   9.7611015e+01
   1.0911500e+03   9.7627075e+01
   1.0911000e+03   9.7642838e+01
   1.0910500e+03   9.7658310e+01
   1.0910000e+03   9.7673470e+01
   1.0909500e+03   9.7688339e+01
   1.0909000e+03   9.7702896e+01
   1.0908500e+03   9.7717148e+01
   1.0908000e+03   9.7731087e+01
   1.0907500e+03   9.7744705e+01
   1.0907000e+03   9.7757996e+01
   1.0906500e+03   9.7770966e+01
   1.0906000e+03   9.7783592e+01
   1.0905500e+03   9.7795898e+01
   1.0905000e+03   9.7807861e+01
   1.0904500e+03   9.7819473e+01
   1.0904000e+03   9.7830734e+01
   1.0903500e+03   9.7841637e+01
   1.0903000e+03   9.7852188e+01
   1.0902500e+03   9.7862366e+01
   1.0902000e+03   9.7872169e+01
   1.0901500e+03   9.7881599e+01
   1.0901000e+03   9.7890648e+01
   1.0900500e+03   9.7899307e+01
   1.0900000e+03   9.7907570e+01
   1.0899500e+03   9.7915428e+01
   1.0899000e+03   9.7922882e+01
   1.0898500e+03   9.7929932e+01
   1.0898000e+03   9.7936562e+01
   1.0897500e+03   9.7942772e+01
   1.0897000e+03   9.7948547e+01
   1.0896500e+03   9.7953896e+01
   1.0896000e+03   9.7958801e+01
   1.0895500e+03   9.7963264e+01
   1.0895000e+03   9.7967285e+01
   1.0894500e+03   9.7970840e+01
   1.0894000e+03   9.7973946e+01
   1.0893500e+03   9.7976585e+01
   1.0893000e+03   9.7978760e+01
   1.0892500e+03   9.7980461e+01
   1.0892000e+03   9.7981689e+01
   1.0891500e+03   9.7982437e+01
   1.0891000e+03   9.7982712e+01
   1.0890500e+03   9.7982498e+01
   1.0890000e+03   9.7981796e+01
   1.0889500e+03   9.7980621e+01
   1.0889000e+03   9.7978951e+01
   1.0888500e+03   9.7976791e+01
   1.0888000e+03   9.7974144e+01
   1.0887500e+03   9.7971008e+01
   1.0887000e+03   9.7967400e+01
   1.0886500e+03   9.7963295e+01
   1.0886000e+03   9.7958717e+01
   1.0885500e+03   9.7953667e+01
   1.0885000e+03   9.7948143e+01
   1.0884500e+03   9.7942146e+01
   1.0884000e+03   9.7935699e+01
   1.0883500e+03   9.7928795e+01
   1.0883000e+03   9.7921440e+01
   1.0882500e+03   9.7913658e+01
   1.0882000e+03   9.7905441e+01
   1.0881500e+03   9.7896820e+01
   1.0881000e+03   9.7887787e+01
   1.0880500e+03   9.7878357e+01
   1.0880000e+03   9.7868553e+01
   1.0879500e+03   9.7858383e+01
   1.0879000e+03   9.7847862e+01
   1.0878500e+03   9.7837013e+01
   1.0878000e+03   9.7825844e+01
   1.0877500e+03   9.7814377e+01
   1.0877000e+03   9.7802628e+01
   1.0876500e+03   9.7790619e+01
   1.0876000e+03   9.7778381e+01
   1.0875500e+03   9.7765915e+01
   1.0875000e+03   9.7753258e+01
   1.0874500e+03   9.7740425e+01
   1.0874000e+03   9.7727440e+01
   1.0873500e+03   9.7714325e+01
   1.0873000e+03   9.7701111e+01
   1.0872500e+03   9.7687828e+01
   1.0872000e+03   9.7674477e+01
   1.0871500e+03   9.7661110e+01
   1.0871000e+03   9.7647728e+01
   1.0870500e+03   9.7634377e+01
   1.0870000e+03   9.7621063e+01
   1.0869500e+03   9.7607826e+01
   1.0869000e+03   9.7594688e+01
   1.0868500e+03   9.7581673e+01
   1.0868000e+03   9.7568810e+01
   1.0867500e+03   9.7556107e+01
   1.0867000e+03   9.7543610e+01
   1.0866500e+03   9.7531319e+01
   1.0866000e+03   9.7519279e+01
   1.0865500e+03   9.7507492e+01
   1.0865000e+03   9.7495995e+01
   1.0864500e+03   9.7484802e+01
   1.0864000e+03   9.7473923e+01
   1.0863500e+03   9.7463402e+01
   1.0863000e+03   9.7453224e+01
   1.0862500e+03   9.7443428e+01
   1.0862000e+03   9.7434029e+01
   1.0861500e+03   9.7425026e+01
   1.0861000e+03   9.7416451e+01
   1.0860500e+03   9.7408302e+01
   1.0860000e+03   9.7400597e+01
   1.0859500e+03   9.7393349e+01
   1.0859000e+03   9.7386559e+01
   1.0858500e+03   9.7380234e+01
   1.0858000e+03   9.7374390e+01
   1.0857500e+03   9.7369026e+01
   1.0857000e+03   9.7364151e+01
   1.0856500e+03   9.7359756e+01
   1.0856000e+03   9.7355865e+01
   1.0855500e+03   9.7352463e+01
   1.0855000e+03   9.7349548e+01
   1.0854500e+03   9.7347137e+01
   1.0854000e+03   9.7345200e+01
   1.0853500e+03   9.7343765e+01
   1.0853000e+03   9.7342812e+01
   1.0852500e+03   9.7342339e+01
   1.0852000e+03   9.7342346e+01
   1.0851500e+03   9.7342827e+01
   1.0851000e+03   9.7343765e+01
   1.0850500e+03   9.7345161e+01
   1.0850000e+03   9.7347008e+01
   1.0849500e+03   9.7349304e+01
   1.0849000e+03   9.7352028e+01
   1.0848500e+03   9.7355179e+01
   1.0848000e+03   9.7358742e+01
   1.0847500e+03   9.7362717e+01
   1.0847000e+03   9.7367081e+01
   1.0846500e+03   9.7371841e+01
   1.0846000e+03   9.7376976e+01
   1.0845500e+03   9.7382469e+01
   1.0845000e+03   9.7388313e+01
   1.0844500e+03   9.7394508e+01
   1.0844000e+03   9.7401031e+01
   1.0843500e+03   9.7407875e+01
   1.0843000e+03   9.7415024e+01
   1.0842500e+03   9.7422478e+01
   1.0842000e+03   9.7430214e+01
   1.0841500e+03   9.7438225e+01
   1.0841000e+03   9.7446495e+01
   1.0840500e+03   9.7455025e+01
   1.0840000e+03   9.7463791e+01
   1.0839500e+03   9.7472786e+01
   1.0839000e+03   9.7482010e+01
   1.0838500e+03   9.7491432e+01
   1.0838000e+03   9.7501053e+01
   1.0837500e+03   9.7510857e+01
   1.0837000e+03   9.7520844e+01
   1.0836500e+03   9.7530991e+01
   1.0836000e+03   9.7541290e+01
   1.0835500e+03   9.7551743e+01
   1.0835000e+03   9.7562317e+01
   1.0834500e+03   9.7573029e+01
   1.0834000e+03   9.7583847e+01
   1.0833500e+03   9.7594780e+01
   1.0833000e+03   9.7605804e+01
   1.0832500e+03   9.7616913e+01
   1.0832000e+03   9.7628098e+01
   1.0831500e+03   9.7639359e+01
   1.0831000e+03   9.7650681e+01
   1.0830500e+03   9.7662048e+01
   1.0830000e+03   9.7673462e+01
   1.0829500e+03   9.7684914e+01
   1.0829000e+03   9.7696388e+01
   1.0828500e+03   9.7707893e+01
   1.0828000e+03   9.7719398e+01
   1.0827500e+03   9.7730911e+01
   1.0827000e+03   9.7742424e+01
   1.0826500e+03   9.7753922e+01
   1.0826000e+03   9.7765411e+01
   1.0825500e+03   9.7776871e+01
   1.0825000e+03   9.7788300e+01
   1.0824500e+03   9.7799690e+01
   1.0824000e+03   9.7811035e+01
   1.0823500e+03   9.7822334e+01
   1.0823000e+03   9.7833565e+01
   1.0822500e+03   9.7844734e+01
   1.0822000e+03   9.7855850e+01
   1.0821500e+03   9.7866875e+01
   1.0821000e+03   9.7877815e+01
   1.0820500e+03   9.7888672e+01
   1.0820000e+03   9.7899437e+01
   1.0819500e+03   9.7910103e+01
   1.0819000e+03   9.7920662e+01
   1.0818500e+03   9.7931114e+01
   1.0818000e+03   9.7941437e+01
   1.0817500e+03   9.7951653e+01
   1.0817000e+03   9.7961731e+01
   1.0816500e+03   9.7971680e+01
   1.0816000e+03   9.7981491e+01
   1.0815500e+03   9.7991158e+01
   1.0815000e+03   9.8000679e+01
   1.0814500e+03   9.8010048e+01
   1.0814000e+03   9.8019257e+01
   1.0813500e+03   9.8028305e+01
   1.0813000e+03   9.8037186e+01
   1.0812500e+03   9.8045898e+01
   1.0812000e+03   9.8054428e+01
   1.0811500e+03   9.8062775e+01
   1.0811000e+03   9.8070946e+01
   1.0810500e+03   9.8078911e+01
   1.0810000e+03   9.8086693e+01
   1.0809500e+03   9.8094269e+01
   1.0809000e+03   9.8101646e+01
   1.0808500e+03   9.8108810e+01
   1.0808000e+03   9.8115768e+01
   1.0807500e+03   9.8122498e+01
   1.0807000e+03   9.8129013e+01
   1.0806500e+03   9.8135307e+01
   1.0806000e+03   9.8141380e+01
   1.0805500e+03   9.8147217e+01
   1.0805000e+03   9.8152809e+01
   1.0804500e+03   9.8158173e+01
   1.0804000e+03   9.8163292e+01
   1.0803500e+03   9.8168167e+01
   1.0803000e+03   9.8172791e+01
   1.0802500e+03   9.8177162e+01
   1.0802000e+03   9.8181282e+01
   1.0801500e+03   9.8185143e+01
   1.0801000e+03   9.8188744e+01
   1.0800500e+03   9.8192093e+01
   1.0800000e+03   9.8195168e+01
   1.0799500e+03   9.8197975e+01
   1.0799000e+03   9.8200523e+01
   1.0798500e+03   9.8202797e+01
   1.0798000e+03   9.8204796e+01
   1.0797500e+03   9.8206535e+01
   1.0797000e+03   9.8207993e+01
   1.0796500e+03   9.8209175e+01
   1.0796000e+03   9.8210091e+01
   1.0795500e+03   9.8210732e+01
   1.0795000e+03   9.8211090e+01
   1.0794500e+03   9.8211182e+01
   1.0794000e+03   9.8210999e+01
   1.0793500e+03   9.8210541e+01
   1.0793000e+03   9.8209816e+01
   1.0792500e+03   9.8208824e+01
   1.0792000e+03   9.8207558e+01
   1.0791500e+03   9.8206032e+01
   1.0791000e+03   9.8204239e+01
   1.0790500e+03   9.8202187e+01
   1.0790000e+03   9.8199883e+01
   1.0789500e+03   9.8197319e+01
   1.0789000e+03   9.8194511e+01
   1.0788500e+03   9.8191452e+01
   1.0788000e+03   9.8188156e+01
   1.0787500e+03   9.8184624e+01
   1.0787000e+03   9.8180862e+01
   1.0786500e+03   9.8176880e+01
   1.0786000e+03   9.8172676e+01
   1.0785500e+03   9.8168259e+01
   1.0785000e+03   9.8163643e+01
   1.0784500e+03   9.8158821e+01
   1.0784000e+03   9.8153809e+01
   1.0783500e+03   9.8148621e+01
   1.0783000e+03   9.8143250e+01
   1.0782500e+03   9.8137718e+01
   1.0782000e+03   9.8132034e+01
   1.0781500e+03   9.8126190e+01
   1.0781000e+03   9.8120209e+01
   1.0780500e+03   9.8114105e+01
   1.0780000e+03   9.8107880e+01
   1.0779500e+03   9.8101547e+01
   1.0779000e+03   9.8095116e+01
   1.0778500e+03   9.8088585e+01
   1.0778000e+03   9.8081985e+01
   1.0777500e+03   9.8075317e+01
   1.0777000e+03   9.8068596e+01
   1.0776500e+03   9.8061829e+01
   1.0776000e+03   9.8055023e+01
   1.0775500e+03   9.8048195e+01
   1.0775000e+03   9.8041359e+01
   1.0774500e+03   9.8034523e+01
   1.0774000e+03   9.8027710e+01
   1.0773500e+03   9.8020905e+01
   1.0773000e+03   9.8014137e+01
   1.0772500e+03   9.8007408e+01
   1.0772000e+03   9.8000748e+01
   1.0771500e+03   9.7994148e+01
   1.0771000e+03   9.7987625e+01
   1.0770500e+03   9.7981194e+01
   1.0770000e+03   9.7974861e+01
   1.0769500e+03   9.7968636e+01
   1.0769000e+03   9.7962532e+01
   1.0768500e+03   9.7956558e+01
   1.0768000e+03   9.7950722e+01
   1.0767500e+03   9.7945038e+01
   1.0767000e+03   9.7939499e+01
   1.0766500e+03   9.7934128e+01
   1.0766000e+03   9.7928932e+01
   1.0765500e+03   9.7923920e+01
   1.0765000e+03   9.7919083e+01
   1.0764500e+03   9.7914452e+01
   1.0764000e+03   9.7910019e+01
   1.0763500e+03   9.7905792e+01
   1.0763000e+03   9.7901772e+01
   1.0762500e+03   9.7897980e+01
   1.0762000e+03   9.7894409e+01
   1.0761500e+03   9.7891060e+01
   1.0761000e+03   9.7887955e+01
   1.0760500e+03   9.7885071e+01
   1.0760000e+03   9.7882439e+01
   1.0759500e+03   9.7880043e+01
   1.0759000e+03   9.7877884e+01
   1.0758500e+03   9.7875977e+01
   1.0758000e+03   9.7874321e+01
   1.0757500e+03   9.7872910e+01
   1.0757000e+03   9.7871742e+01
   1.0756500e+03   9.7870834e+01
   1.0756000e+03   9.7870171e+01
   1.0755500e+03   9.7869751e+01
   1.0755000e+03   9.7869583e+01
   1.0754500e+03   9.7869781e+01
   1.0754000e+03   9.7869972e+01
   1.0753500e+03   9.7870171e+01
   1.0753000e+03   9.7870369e+01
   1.0752500e+03   9.7870567e+01
   1.0752000e+03   9.7870758e+01
   1.0751500e+03   9.7870949e+01
   1.0751000e+03   9.7871147e+01
   1.0750500e+03   9.7871338e+01
   1.0750000e+03   9.7871529e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_15C.dat <==
   1.1250000e+03   9.9536552e+01
   1.1249500e+03   9.9542259e+01
   1.1249000e+03   9.9547981e+01
   1.1248500e+03   9.9553726e+01
   1.1248000e+03   9.9559479e+01
   1.1247500e+03   9.9565247e+01
   1.1247000e+03   9.9571022e+01
   1.1246500e+03   9.9576790e+01
   1.1246000e+03   9.9582550e+01
   1.1245500e+03   9.9588303e+01
   1.1245000e+03   9.9594040e+01
   1.1244500e+03   9.9599754e+01
   1.1244000e+03   9.9605438e+01
   1.1243500e+03   9.9611099e+01
   1.1243000e+03   9.9616714e+01
   1.1242500e+03   9.9622299e+01
   1.1242000e+03   9.9627831e+01
   1.1241500e+03   9.9633308e+01
   1.1241000e+03   9.9638725e+01
   1.1240500e+03   9.9644081e+01
   1.1240000e+03   9.9649368e+01
   1.1239500e+03   9.9654587e+01
   1.1239000e+03   9.9659714e+01
   1.1238500e+03   9.9664764e+01
   1.1238000e+03   9.9669724e+01
   1.1237500e+03   9.9674583e+01
   1.1237000e+03   9.9679344e+01
   1.1236500e+03   9.9683998e+01
   1.1236000e+03   9.9688545e+01
   1.1235500e+03   9.9692963e+01
   1.1235000e+03   9.9697266e+01
   1.1234500e+03   9.9701439e+01
   1.1234000e+03   9.9705482e+01
   1.1233500e+03   9.9709381e+01
   1.1233000e+03   9.9713135e+01
   1.1232500e+03   9.9716736e+01
   1.1232000e+03   9.9720184e+01
   1.1231500e+03   9.9723473e+01
   1.1231000e+03   9.9726593e+01
   1.1230500e+03   9.9729553e+01
   1.1230000e+03   9.9732323e+01
   1.1229500e+03   9.9734917e+01
   1.1229000e+03   9.9737320e+01
   1.1228500e+03   9.9739540e+01
   1.1228000e+03   9.9741570e+01
   1.1227500e+03   9.9743385e+01
   1.1227000e+03   9.9745003e+01
   1.1226500e+03   9.9746407e+01
   1.1226000e+03   9.9747589e+01
   1.1225500e+03   9.9748566e+01
   1.1225000e+03   9.9749306e+01
   1.1224500e+03   9.9749832e+01
   1.1224000e+03   9.9750122e+01
   1.1223500e+03   9.9750175e+01
   1.1223000e+03   9.9749992e+01
   1.1222500e+03   9.9749565e+01
   1.1222000e+03   9.9748901e+01
   1.1221500e+03   9.9747978e+01
   1.1221000e+03   9.9746803e+01
   1.1220500e+03   9.9745384e+01
   1.1220000e+03   9.9743706e+01
   1.1219500e+03   9.9741760e+01
   1.1219000e+03   9.9739571e+01
   1.1218500e+03   9.9737106e+01
   1.1218000e+03   9.9734383e+01
   1.1217500e+03   9.9731392e+01
   1.1217000e+03   9.9728134e+01
   1.1216500e+03   9.9724617e+01
   1.1216000e+03   9.9720833e+01
   1.1215500e+03   9.9716774e+01
   1.1215000e+03   9.9712448e+01
   1.1214500e+03   9.9707863e+01
   1.1214000e+03   9.9703011e+01
   1.1213500e+03   9.9697899e+01
   1.1213000e+03   9.9692520e+01
   1.1212500e+03   9.9686882e+01
   1.1212000e+03   9.9680992e+01
   1.1211500e+03   9.9674843e+01
   1.1211000e+03   9.9668442e+01
   1.1210500e+03   9.9661797e+01
   1.1210000e+03   9.9654907e+01
   1.1209500e+03   9.9647774e+01
   1.1209000e+03   9.9640404e+01
   1.1208500e+03   9.9632813e+01
   1.1208000e+03   9.9624992e+01
   1.1207500e+03   9.9616951e+01
   1.1207000e+03   9.9608704e+01
   1.1206500e+03   9.9600250e+01
   1.1206000e+03   9.9591599e+01
   1.1205500e+03   9.9582748e+01
   1.1205000e+03   9.9573723e+01
   1.1204500e+03   9.9564522e+01
   1.1204000e+03   9.9555153e+01
   1.1203500e+03   9.9545631e+01
   1.1203000e+03   9.9535957e+01
   1.1202500e+03   9.9526138e+01
   1.1202000e+03   9.9516197e+01
   1.1201500e+03   9.9506134e+01
   1.1201000e+03   9.9495964e+01
   1.1200500e+03   9.9485703e+01
   1.1200000e+03   9.9475349e+01
   1.1199500e+03   9.9464920e+01
   1.1199000e+03   9.9454430e+01
   1.1198500e+03   9.9443886e+01
   1.1198000e+03   9.9433296e+01
   1.1197500e+03   9.9422684e+01
   1.1197000e+03   9.9412064e+01
   1.1196500e+03   9.9401428e+01
   1.1196000e+03   9.9390808e+01
   1.1195500e+03   9.9380203e+01
   1.1195000e+03   9.9369637e+01
   1.1194500e+03   9.9359116e+01
   1.1194000e+03   9.9348648e+01
   1.1193500e+03   9.9338257e+01
   1.1193000e+03   9.9327942e+01
   1.1192500e+03   9.9317734e+01
   1.1192000e+03   9.9307625e+01
   1.1191500e+03   9.9297646e+01
   1.1191000e+03   9.9287788e+01
   1.1190500e+03   9.9278084e+01
   1.1190000e+03   9.9268532e+01
   1.1189500e+03   9.9259148e+01
   1.1189000e+03   9.9249947e+01
   1.1188500e+03   9.9240936e+01
   1.1188000e+03   9.9232117e+01
   1.1187500e+03   9.9223518e+01
   1.1187000e+03   9.9215141e+01
   1.1186500e+03   9.9206993e+01
   1.1186000e+03   9.9199089e+01
   1.1185500e+03   9.9191437e+01
   1.1185000e+03   9.9184036e+01
   1.1184500e+03   9.9176903e+01
   1.1184000e+03   9.9170052e+01
   1.1183500e+03   9.9163475e+01
   1.1183000e+03   9.9157204e+01
   1.1182500e+03   9.9151222e+01
   1.1182000e+03   9.9145546e+01
   1.1181500e+03   9.9140182e+01
   1.1181000e+03   9.9135139e+01
   1.1180500e+03   9.9130409e+01
   1.1180000e+03   9.9126015e+01
   1.1179500e+03   9.9121941e+01
   1.1179000e+03   9.9118210e+01
   1.1178500e+03   9.9114815e+01
   1.1178000e+03   9.9111763e+01
   1.1177500e+03   9.9109055e+01
   1.1177000e+03   9.9106689e+01
   1.1176500e+03   9.9104675e+01
   1.1176000e+03   9.9103020e+01
   1.1175500e+03   9.9101707e+01
   1.1175000e+03   9.9100754e+01
   1.1174500e+03   9.9100151e+01
   1.1174000e+03   9.9099899e+01
   1.1173500e+03   9.9100006e+01
   1.1173000e+03   9.9100456e+01
   1.1172500e+03   9.9101265e+01
   1.1172000e+03   9.9102417e+01
   1.1171500e+03   9.9103928e+01
   1.1171000e+03   9.9105774e+01
   1.1170500e+03   9.9107971e+01
   1.1170000e+03   9.9110504e+01
   1.1169500e+03   9.9113373e+01
   1.1169000e+03   9.9116585e+01
   1.1168500e+03   9.9120125e+01
   1.1168000e+03   9.9123993e+01
   1.1167500e+03   9.9128181e+01
   1.1167000e+03   9.9132690e+01
   1.1166500e+03   9.9137520e+01
   1.1166000e+03   9.9142662e+01
   1.1165500e+03   9.9148102e+01
   1.1165000e+03   9.9153847e+01
   1.1164500e+03   9.9159882e+01
   1.1164000e+03   9.9166222e+01
   1.1163500e+03   9.9172836e+01
   1.1163000e+03   9.9179741e+01
   1.1162500e+03   9.9186913e+01
   1.1162000e+03   9.9194351e+01
   1.1161500e+03   9.9202049e+01
   1.1161000e+03   9.9210014e+01
   1.1160500e+03   9.9218216e+01
   1.1160000e+03   9.9226669e+01
   1.1159500e+03   9.9235359e+01
   1.1159000e+03   9.9244270e+01
   1.1158500e+03   9.9253410e+01
   1.1158000e+03   9.9262772e+01
   1.1157500e+03   9.9272331e+01
   1.1157000e+03   9.9282097e+01
   1.1156500e+03   9.9292061e+01
   1.1156000e+03   9.9302208e+01
   1.1155500e+03   9.9312546e+01
   1.1155000e+03   9.9323044e+01
   1.1154500e+03   9.9333717e+01
   1.1154000e+03   9.9344543e+01
   1.1153500e+03   9.9355522e+01
   1.1153000e+03   9.9366646e+01
   1.1152500e+03   9.9377899e+01
   1.1152000e+03   9.9389282e+01
   1.1151500e+03   9.9400787e+01
   1.1151000e+03   9.9412407e+01
   1.1150500e+03   9.9424133e+01
   1.1150000e+03   9.9435944e+01
   1.1149500e+03   9.9447845e+01
   1.1149000e+03   9.9459824e+01
   1.1148500e+03   9.9471886e+01
   1.1148000e+03   9.9483994e+01
   1.1147500e+03   9.9496170e+01
   1.1147000e+03   9.9508377e+01
   1.1146500e+03   9.9520630e+01
   1.1146000e+03   9.9532906e+01
   1.1145500e+03   9.9545204e+01
   1.1145000e+03   9.9557510e+01
   1.1144500e+03   9.9569809e+01
   1.1144000e+03   9.9582108e+01
   1.1143500e+03   9.9594383e+01
   1.1143000e+03   9.9606628e+01
   1.1142500e+03   9.9618843e+01
   1.1142000e+03   9.9630997e+01
   1.1141500e+03   9.9643097e+01
   1.1141000e+03   9.9655136e+01
   1.1140500e+03   9.9667099e+01
   1.1140000e+03   9.9678955e+01
   1.1139500e+03   9.9690720e+01
   1.1139000e+03   9.9702385e+01
   1.1138500e+03   9.9713913e+01
   1.1138000e+03   9.9725319e+01
   1.1137500e+03   9.9736572e+01
   1.1137000e+03   9.9747673e+01
   1.1136500e+03   9.9758606e+01
   1.1136000e+03   9.9769363e+01
   1.1135500e+03   9.9779915e+01
   1.1135000e+03   9.9790276e+01
   1.1134500e+03   9.9800415e+01
   1.1134000e+03   9.9810326e+01
   1.1133500e+03   9.9819992e+01
   1.1133000e+03   9.9829399e+01
   1.1132500e+03   9.9838547e+01
   1.1132000e+03   9.9847397e+01
   1.1131500e+03   9.9855957e+01
   1.1131000e+03   9.9864212e+01
   1.1130500e+03   9.9872139e+01
   1.1130000e+03   9.9879715e+01
   1.1129500e+03   9.9886948e+01
   1.1129000e+03   9.9893806e+01
   1.1128500e+03   9.9900284e+01
   1.1128000e+03   9.9906364e+01
   1.1127500e+03   9.9912025e+01
   1.1127000e+03   9.9917259e+01
   1.1126500e+03   9.9922035e+01
   1.1126000e+03   9.9926353e+01
   1.1125500e+03   9.9930199e+01
   1.1125000e+03   9.9933548e+01
   1.1124500e+03   9.9936386e+01
   1.1124000e+03   9.9938705e+01
   1.1123500e+03   9.9940475e+01
   1.1123000e+03   9.9941681e+01
   1.1122500e+03   9.9942322e+01
   1.1122000e+03   9.9942368e+01
   1.1121500e+03   9.9941811e+01
   1.1121000e+03   9.9940643e+01
   1.1120500e+03   9.9938828e+01
   1.1120000e+03   9.9936363e+01
   1.1119500e+03   9.9933228e+01
   1.1119000e+03   9.9929405e+01
   1.1118500e+03   9.9924889e+01
   1.1118000e+03   9.9919670e+01
   1.1117500e+03   9.9913719e+01
   1.1117000e+03   9.9907043e+01
   1.1116500e+03   9.9899605e+01
   1.1116000e+03   9.9891418e+01
   1.1115500e+03   9.9882454e+01
   1.1115000e+03   9.9872711e+01
   1.1114500e+03   9.9862183e+01
   1.1114000e+03   9.9850861e+01
   1.1113500e+03   9.9838730e+01
   1.1113000e+03   9.9825790e+01
   1.1112500e+03   9.9812035e+01
   1.1112000e+03   9.9797462e+01
   1.1111500e+03   9.9782074e+01
   1.1111000e+03   9.9765869e+01
   1.1110500e+03   9.9748840e+01
   1.1110000e+03   9.9730995e+01
   1.1109500e+03   9.9712334e+01
   1.1109000e+03   9.9692871e+01
   1.1108500e+03   9.9672600e+01
   1.1108000e+03   9.9651543e+01
   1.1107500e+03   9.9629700e+01
   1.1107000e+03   9.9607101e+01
   1.1106500e+03   9.9583748e+01
   1.1106000e+03   9.9559654e+01
   1.1105500e+03   9.9534843e+01
   1.1105000e+03   9.9509338e+01
   1.1104500e+03   9.9483170e+01
   1.1104000e+03   9.9456352e+01
   1.1103500e+03   9.9428917e+01
   1.1103000e+03   9.9400887e+01
   1.1102500e+03   9.9372299e+01
   1.1102000e+03   9.9343178e+01
   1.1101500e+03   9.9313576e+01
   1.1101000e+03   9.9283508e+01
   1.1100500e+03   9.9253036e+01
   1.1100000e+03   9.9222183e+01
   1.1099500e+03   9.9190994e+01
   1.1099000e+03   9.9159523e+01
   1.1098500e+03   9.9127800e+01
   1.1098000e+03   9.9095879e+01
   1.1097500e+03   9.9063805e+01
   1.1097000e+03   9.9031624e+01
   1.1096500e+03   9.8999397e+01
   1.1096000e+03   9.8967155e+01
   1.1095500e+03   9.8934967e+01
   1.1095000e+03   9.8902870e+01
   1.1094500e+03   9.8870918e+01
   1.1094000e+03   9.8839165e+01
   1.1093500e+03   9.8807663e+01
   1.1093000e+03   9.8776459e+01
   1.1092500e+03   9.8745605e+01
   1.1092000e+03   9.8715141e+01
   1.1091500e+03   9.8685127e+01
   1.1091000e+03   9.8655609e+01
   1.1090500e+03   9.8626633e+01
   1.1090000e+03   9.8598244e+01
   1.1089500e+03   9.8570480e+01
   1.1089000e+03   9.8543396e+01
   1.1088500e+03   9.8517021e+01
   1.1088000e+03   9.8491409e+01
   1.1087500e+03   9.8466583e+01
   1.1087000e+03   9.8442581e+01
   1.1086500e+03   9.8419441e+01
   1.1086000e+03   9.8397194e+01
   1.1085500e+03   9.8375862e+01
   1.1085000e+03   9.8355492e+01
   1.1084500e+03   9.8336082e+01
   1.1084000e+03   9.8317680e+01
   1.1083500e+03   9.8300293e+01
   1.1083000e+03   9.8283936e+01
   1.1082500e+03   9.8268631e+01
   1.1082000e+03   9.8254402e+01
   1.1081500e+03   9.8241249e+01
   1.1081000e+03   9.8229195e+01
   1.1080500e+03   9.8218224e+01
   1.1080000e+03   9.8208366e+01
   1.1079500e+03   9.8199615e+01
   1.1079000e+03   9.8191978e+01
   1.1078500e+03   9.8185463e+01
   1.1078000e+03   9.8180054e+01
   1.1077500e+03   9.8175766e+01
   1.1077000e+03   9.8172577e+01
   1.1076500e+03   9.8170494e+01
   1.1076000e+03   9.8169502e+01
   1.1075500e+03   9.8169617e+01
   1.1075000e+03   9.8170799e+01
   1.1074500e+03   9.8173058e+01
   1.1074000e+03   9.8176376e+01
   1.1073500e+03   9.8180748e+01
   1.1073000e+03   9.8186150e+01
   1.1072500e+03   9.8192581e+01
   1.1072000e+03   9.8200035e+01
   1.1071500e+03   9.8208473e+01
   1.1071000e+03   9.8217903e+01
   1.1070500e+03   9.8228302e+01
   1.1070000e+03   9.8239655e+01
   1.1069500e+03   9.8251953e+01
   1.1069000e+03   9.8265167e+01
   1.1068500e+03   9.8279297e+01
   1.1068000e+03   9.8294319e+01
   1.1067500e+03   9.8310211e+01
   1.1067000e+03   9.8326965e+01
   1.1066500e+03   9.8344574e+01
   1.1066000e+03   9.8363022e+01
   1.1065500e+03   9.8382271e+01
   1.1065000e+03   9.8402336e+01
   1.1064500e+03   9.8423180e+01
   1.1064000e+03   9.8444801e+01
   1.1063500e+03   9.8467186e+01
   1.1063000e+03   9.8490318e+01
   1.1062500e+03   9.8514191e+01
   1.1062000e+03   9.8538773e+01
   1.1061500e+03   9.8564072e+01
   1.1061000e+03   9.8590073e+01
   1.1060500e+03   9.8616753e+01
   1.1060000e+03   9.8644112e+01
   1.1059500e+03   9.8672142e+01
   1.1059000e+03   9.8700821e+01
   1.1058500e+03   9.8730148e+01
   1.1058000e+03   9.8760117e+01
   1.1057500e+03   9.8790718e+01
   1.1057000e+03   9.8821938e+01
   1.1056500e+03   9.8853783e+01
   1.1056000e+03   9.8886230e+01
   1.1055500e+03   9.8919289e+01
   1.1055000e+03   9.8952934e+01
   1.1054500e+03   9.8987183e+01
   1.1054000e+03   9.9022034e+01
   1.1053500e+03   9.9057457e+01
   1.1053000e+03   9.9093475e+01
   1.1052500e+03   9.9130074e+01
   1.1052000e+03   9.9167244e+01
   1.1051500e+03   9.9205002e+01
   1.1051000e+03   9.9243340e+01
   1.1050500e+03   9.9282257e+01
   1.1050000e+03   9.9321762e+01
   1.1049500e+03   9.9361839e+01
   1.1049000e+03   9.9402496e+01
   1.1048500e+03   9.9443741e+01
   1.1048000e+03   9.9485573e+01
   1.1047500e+03   9.9528000e+01
   1.1047000e+03   9.9571014e+01
   1.1046500e+03   9.9614639e+01
   1.1046000e+03   9.9658875e+01
   1.1045500e+03   9.9703720e+01
   1.1045000e+03   9.9749184e+01
   1.1044500e+03   9.9795273e+01
   1.1044000e+03   9.9842003e+01
   1.1043500e+03   9.9889366e+01
   1.1043000e+03   9.9937378e+01
   1.1042500e+03   9.9986061e+01
   1.1042000e+03   1.0003542e+02
   1.1041500e+03   1.0008545e+02
   1.1041000e+03   1.0013617e+02
   1.1040500e+03   1.0018759e+02
   1.1040000e+03   1.0023973e+02
   1.1039500e+03   1.0029259e+02
   1.1039000e+03   1.0034620e+02
   1.1038500e+03   1.0040057e+02
   1.1038000e+03   1.0045569e+02
   1.1037500e+03   1.0051160e+02
   1.1037000e+03   1.0056830e+02
   1.1036500e+03   1.0062582e+02
   1.1036000e+03   1.0068415e+02
   1.1035500e+03   1.0074334e+02
   1.1035000e+03   1.0080338e+02
   1.1034500e+03   1.0086428e+02
   1.1034000e+03   1.0092608e+02
   1.1033500e+03   1.0098877e+02
   1.1033000e+03   1.0105238e+02
   1.1032500e+03   1.0111693e+02
   1.1032000e+03   1.0118241e+02
   1.1031500e+03   1.0124886e+02
   1.1031000e+03   1.0131628e+02
   1.1030500e+03   1.0138465e+02
   1.1030000e+03   1.0145401e+02
   1.1029500e+03   1.0152435e+02
   1.1029000e+03   1.0159569e+02
   1.1028500e+03   1.0166801e+02
   1.1028000e+03   1.0174132e+02
   1.1027500e+03   1.0181558e+02
   1.1027000e+03   1.0189082e+02
   1.1026500e+03   1.0196698e+02
   1.1026000e+03   1.0204404e+02
   1.1025500e+03   1.0212197e+02
   1.1025000e+03   1.0220071e+02
   1.1024500e+03   1.0228020e+02
   1.1024000e+03   1.0236037e+02
   1.1023500e+03   1.0244112e+02
   1.1023000e+03   1.0252232e+02
   1.1022500e+03   1.0260385e+02
   1.1022000e+03   1.0268551e+02
   1.1021500e+03   1.0276712e+02
   1.1021000e+03   1.0284843e+02
   1.1020500e+03   1.0292913e+02
   1.1020000e+03   1.0300890e+02
   1.1019500e+03   1.0308732e+02
   1.1019000e+03   1.0316386e+02
   1.1018500e+03   1.0323798e+02
   1.1018000e+03   1.0330895e+02
   1.1017500e+03   1.0337596e+02
   1.1017000e+03   1.0343803e+02
   1.1016500e+03   1.0349394e+02
   1.1016000e+03   1.0354237e+02
   1.1015500e+03   1.0358158e+02
   1.1015000e+03   1.0360967e+02
   1.1014500e+03   1.0362418e+02
   1.1014000e+03   1.0362231e+02
   1.1013500e+03   1.0360073e+02
   1.1013000e+03   1.0355527e+02
   1.1012500e+03   1.0348114e+02
   1.1012000e+03   1.0337242e+02
   1.1011500e+03   1.0322219e+02
   1.1011000e+03   1.0302198e+02
   1.1010500e+03   1.0276180e+02
   1.1010000e+03   1.0242960e+02
   1.1009500e+03   1.0201120e+02
   1.1009000e+03   1.0148981e+02
   1.1008500e+03   1.0084559e+02
   1.1008000e+03   1.0005587e+02
   1.1007500e+03   9.9094864e+01
   1.1007000e+03   9.7934006e+01
   1.1006500e+03   9.6543076e+01
   1.1006000e+03   9.4891830e+01
   1.1005500e+03   9.2953644e+01
   1.1005000e+03   9.0709976e+01
   1.1004500e+03   8.8156090e+01
   1.1004000e+03   8.5310722e+01
   1.1003500e+03   8.2221886e+01
   1.1003000e+03   7.8973717e+01
   1.1002500e+03   7.5686096e+01
   1.1002000e+03   7.2507080e+01
   1.1001500e+03   6.9594887e+01
   1.1001000e+03   6.7095543e+01
   1.1000500e+03   6.5119133e+01
   1.1000000e+03   6.3725533e+01
   1.0999500e+03   6.2919010e+01
   1.0999000e+03   6.2656273e+01
   1.0998500e+03   6.2861729e+01
   1.0998000e+03   6.3443993e+01
   1.0997500e+03   6.4309708e+01
   1.0997000e+03   6.5373718e+01
   1.0996500e+03   6.6563629e+01
   1.0996000e+03   6.7821854e+01
   1.0995500e+03   6.9104294e+01
   1.0995000e+03   7.0379097e+01
   1.0994500e+03   7.1624199e+01
   1.0994000e+03   7.2824860e+01
   1.0993500e+03   7.3972282e+01
   1.0993000e+03   7.5061691e+01
   1.0992500e+03   7.6091064e+01
   1.0992000e+03   7.7060913e+01
   1.0991500e+03   7.7972534e+01
   1.0991000e+03   7.8828339e+01
   1.0990500e+03   7.9631241e+01
   1.0990000e+03   8.0384201e+01
   1.0989500e+03   8.1090591e+01
   1.0989000e+03   8.1753395e+01
   1.0988500e+03   8.2375763e+01
   1.0988000e+03   8.2960533e+01
   1.0987500e+03   8.3510666e+01
   1.0987000e+03   8.4028450e+01
   1.0986500e+03   8.4516403e+01
   1.0986000e+03   8.4976761e+01
   1.0985500e+03   8.5411545e+01
   1.0985000e+03   8.5822578e+01
   1.0984500e+03   8.6211647e+01
   1.0984000e+03   8.6580315e+01
   1.0983500e+03   8.6930054e+01
   1.0983000e+03   8.7262192e+01
   1.0982500e+03   8.7577904e+01
   1.0982000e+03   8.7878365e+01
   1.0981500e+03   8.8164604e+01
   1.0981000e+03   8.8437561e+01
   1.0980500e+03   8.8698059e+01
   1.0980000e+03   8.8946983e+01
   1.0979500e+03   8.9185020e+01
   1.0979000e+03   8.9412918e+01
   1.0978500e+03   8.9631226e+01
   1.0978000e+03   8.9840576e+01
   1.0977500e+03   9.0041489e+01
   1.0977000e+03   9.0234467e+01
   1.0976500e+03   9.0419960e+01
   1.0976000e+03   9.0598412e+01
   1.0975500e+03   9.0770210e+01
   1.0975000e+03   9.0935730e+01
   1.0974500e+03   9.1095306e+01
   1.0974000e+03   9.1249237e+01
   1.0973500e+03   9.1397865e+01
   1.0973000e+03   9.1541443e+01
   1.0972500e+03   9.1680237e+01
   1.0972000e+03   9.1814499e+01
   1.0971500e+03   9.1944443e+01
   1.0971000e+03   9.2070282e+01
   1.0970500e+03   9.2192230e+01
   1.0970000e+03   9.2310463e+01
   1.0969500e+03   9.2425171e+01
   1.0969000e+03   9.2536507e+01
   1.0968500e+03   9.2644623e+01
   1.0968000e+03   9.2749664e+01
   1.0967500e+03   9.2851768e+01
   1.0967000e+03   9.2951050e+01
   1.0966500e+03   9.3047668e+01
   1.0966000e+03   9.3141716e+01
   1.0965500e+03   9.3233299e+01
   1.0965000e+03   9.3322540e+01
   1.0964500e+03   9.3409508e+01
   1.0964000e+03   9.3494308e+01
   1.0963500e+03   9.3577042e+01
   1.0963000e+03   9.3657776e+01
   1.0962500e+03   9.3736580e+01
   1.0962000e+03   9.3813553e+01
   1.0961500e+03   9.3888741e+01
   1.0961000e+03   9.3962227e+01
   1.0960500e+03   9.4034081e+01
   1.0960000e+03   9.4104347e+01
   1.0959500e+03   9.4173088e+01
   1.0959000e+03   9.4240364e+01
   1.0958500e+03   9.4306213e+01
   1.0958000e+03   9.4370697e+01
   1.0957500e+03   9.4433884e+01
   1.0957000e+03   9.4495773e+01
   1.0956500e+03   9.4556450e+01
   1.0956000e+03   9.4615929e+01
   1.0955500e+03   9.4674263e+01
   1.0955000e+03   9.4731491e+01
   1.0954500e+03   9.4787636e+01
   1.0954000e+03   9.4842743e+01
   1.0953500e+03   9.4896843e+01
   1.0953000e+03   9.4949974e+01
   1.0952500e+03   9.5002159e+01
   1.0952000e+03   9.5053436e+01
   1.0951500e+03   9.5103806e+01
   1.0951000e+03   9.5153328e+01
   1.0950500e+03   9.5202003e+01
   1.0950000e+03   9.5249870e+01
   1.0949500e+03   9.5296967e+01
   1.0949000e+03   9.5343292e+01
   1.0948500e+03   9.5388863e+01
   1.0948000e+03   9.5433716e+01
   1.0947500e+03   9.5477867e+01
   1.0947000e+03   9.5521332e+01
   1.0946500e+03   9.5564140e+01
   1.0946000e+03   9.5606300e+01
   1.0945500e+03   9.5647827e+01
   1.0945000e+03   9.5688751e+01
   1.0944500e+03   9.5729065e+01
   1.0944000e+03   9.5768799e+01
   1.0943500e+03   9.5807961e+01
   1.0943000e+03   9.5846573e+01
   1.0942500e+03   9.5884659e+01
   1.0942000e+03   9.5922203e+01
   1.0941500e+03   9.5959236e+01
   1.0941000e+03   9.5995773e+01
   1.0940500e+03   9.6031807e+01
   1.0940000e+03   9.6067375e+01
   1.0939500e+03   9.6102470e+01
   1.0939000e+03   9.6137108e+01
   1.0938500e+03   9.6171303e+01
   1.0938000e+03   9.6205055e+01
   1.0937500e+03   9.6238380e+01
   1.0937000e+03   9.6271286e+01
   1.0936500e+03   9.6303787e+01
   1.0936000e+03   9.6335869e+01
   1.0935500e+03   9.6367569e+01
   1.0935000e+03   9.6398872e+01
   1.0934500e+03   9.6429802e+01
   1.0934000e+03   9.6460358e+01
   1.0933500e+03   9.6490547e+01
   1.0933000e+03   9.6520370e+01
   1.0932500e+03   9.6549843e+01
   1.0932000e+03   9.6578972e+01
   1.0931500e+03   9.6607758e+01
   1.0931000e+03   9.6636208e+01
   1.0930500e+03   9.6664322e+01
   1.0930000e+03   9.6692116e+01
   1.0929500e+03   9.6719582e+01
   1.0929000e+03   9.6746735e+01
   1.0928500e+03   9.6773575e+01
   1.0928000e+03   9.6800102e+01
   1.0927500e+03   9.6826324e+01
   1.0927000e+03   9.6852257e+01
   1.0926500e+03   9.6877884e+01
   1.0926000e+03   9.6903214e+01
   1.0925500e+03   9.6928253e+01
   1.0925000e+03   9.6953011e+01
   1.0924500e+03   9.6977478e+01
   1.0924000e+03   9.7001663e+01
   1.0923500e+03   9.7025566e+01
   1.0923000e+03   9.7049187e+01
   1.0922500e+03   9.7072540e+01
   1.0922000e+03   9.7095612e+01
   1.0921500e+03   9.7118416e+01
   1.0921000e+03   9.7140945e+01
   1.0920500e+03   9.7163208e+01
   1.0920000e+03   9.7185196e+01
   1.0919500e+03   9.7206917e+01
   1.0919000e+03   9.7228363e+01
   1.0918500e+03   9.7249550e+01
   1.0918000e+03   9.7270470e+01
   1.0917500e+03   9.7291115e+01
   1.0917000e+03   9.7311501e+01
   1.0916500e+03   9.7331619e+01
   1.0916000e+03   9.7351471e+01
   1.0915500e+03   9.7371056e+01
   1.0915000e+03   9.7390366e+01
   1.0914500e+03   9.7409409e+01
   1.0914000e+03   9.7428185e+01
   1.0913500e+03   9.7446686e+01
   1.0913000e+03   9.7464912e+01
   1.0912500e+03   9.7482872e+01
   1.0912000e+03   9.7500542e+01
   1.0911500e+03   9.7517952e+01
   1.0911000e+03   9.7535065e+01
   1.0910500e+03   9.7551903e+01
   1.0910000e+03   9.7568466e+01
   1.0909500e+03   9.7584740e+01
   1.0909000e+03   9.7600716e+01
   1.0908500e+03   9.7616402e+01
   1.0908000e+03   9.7631790e+01
   1.0907500e+03   9.7646889e+01
   1.0907000e+03   9.7661682e+01
   1.0906500e+03   9.7676178e+01
   1.0906000e+03   9.7690353e+01
   1.0905500e+03   9.7704224e+01
   1.0905000e+03   9.7717781e+01
   1.0904500e+03   9.7731010e+01
   1.0904000e+03   9.7743919e+01
   1.0903500e+03   9.7756508e+01
   1.0903000e+03   9.7768761e+01
   1.0902500e+03   9.7780670e+01
   1.0902000e+03   9.7792244e+01
   1.0901500e+03   9.7803467e+01
   1.0901000e+03   9.7814346e+01
   1.0900500e+03   9.7824867e+01
   1.0900000e+03   9.7835030e+01
   1.0899500e+03   9.7844818e+01
   1.0899000e+03   9.7854248e+01
   1.0898500e+03   9.7863297e+01
   1.0898000e+03   9.7871956e+01
   1.0897500e+03   9.7880241e+01
   1.0897000e+03   9.7888123e+01
   1.0896500e+03   9.7895615e+01
   1.0896000e+03   9.7902710e+01
   1.0895500e+03   9.7909393e+01
   1.0895000e+03   9.7915665e+01
   1.0894500e+03   9.7921516e+01
   1.0894000e+03   9.7926941e+01
   1.0893500e+03   9.7931946e+01
   1.0893000e+03   9.7936523e+01
   1.0892500e+03   9.7940659e+01
   1.0892000e+03   9.7944351e+01
   1.0891500e+03   9.7947609e+01
   1.0891000e+03   9.7950409e+01
   1.0890500e+03   9.7952766e+01
   1.0890000e+03   9.7954659e+01
   1.0889500e+03   9.7956100e+01
   1.0889000e+03   9.7957077e+01
   1.0888500e+03   9.7957588e+01
   1.0888000e+03   9.7957634e+01
   1.0887500e+03   9.7957214e+01
   1.0887000e+03   9.7956329e+01
   1.0886500e+03   9.7954979e+01
   1.0886000e+03   9.7953156e+01
   1.0885500e+03   9.7950859e+01
   1.0885000e+03   9.7948105e+01
   1.0884500e+03   9.7944878e+01
   1.0884000e+03   9.7941193e+01
   1.0883500e+03   9.7937042e+01
   1.0883000e+03   9.7932442e+01
   1.0882500e+03   9.7927391e+01
   1.0882000e+03   9.7921890e+01
   1.0881500e+03   9.7915955e+01
   1.0881000e+03   9.7909584e+01
   1.0880500e+03   9.7902779e+01
   1.0880000e+03   9.7895569e+01
   1.0879500e+03   9.7887947e+01
   1.0879000e+03   9.7879929e+01
   1.0878500e+03   9.7871521e+01
   1.0878000e+03   9.7862747e+01
   1.0877500e+03   9.7853600e+01
   1.0877000e+03   9.7844109e+01
   1.0876500e+03   9.7834290e+01
   1.0876000e+03   9.7824150e+01
   1.0875500e+03   9.7813705e+01
   1.0875000e+03   9.7802979e+01
   1.0874500e+03   9.7791985e+01
   1.0874000e+03   9.7780746e+01
   1.0873500e+03   9.7769279e+01
   1.0873000e+03   9.7757599e+01
   1.0872500e+03   9.7745728e+01
   1.0872000e+03   9.7733696e+01
   1.0871500e+03   9.7721512e+01
   1.0871000e+03   9.7709206e+01
   1.0870500e+03   9.7696808e+01
   1.0870000e+03   9.7684326e+01
   1.0869500e+03   9.7671791e+01
   1.0869000e+03   9.7659218e+01
   1.0868500e+03   9.7646645e+01
   1.0868000e+03   9.7634087e+01
   1.0867500e+03   9.7621574e+01
   1.0867000e+03   9.7609123e+01
   1.0866500e+03   9.7596756e+01
   1.0866000e+03   9.7584503e+01
   1.0865500e+03   9.7572388e+01
   1.0865000e+03   9.7560425e+01
   1.0864500e+03   9.7548637e+01
   1.0864000e+03   9.7537056e+01
   1.0863500e+03   9.7525696e+01
   1.0863000e+03   9.7514580e+01
   1.0862500e+03   9.7503731e+01
   1.0862000e+03   9.7493156e+01
   1.0861500e+03   9.7482887e+01
   1.0861000e+03   9.7472939e+01
   1.0860500e+03   9.7463318e+01
   1.0860000e+03   9.7454056e+01
   1.0859500e+03   9.7445160e+01
   1.0859000e+03   9.7436646e+01
   1.0858500e+03   9.7428513e+01
   1.0858000e+03   9.7420792e+01
   1.0857500e+03   9.7413490e+01
   1.0857000e+03   9.7406616e+01
   1.0856500e+03   9.7400169e+01
   1.0856000e+03   9.7394165e+01
   1.0855500e+03   9.7388611e+01
   1.0855000e+03   9.7383514e+01
   1.0854500e+03   9.7378876e+01
   1.0854000e+03   9.7374702e+01
   1.0853500e+03   9.7370995e+01
   1.0853000e+03   9.7367744e+01
   1.0852500e+03   9.7364975e+01
   1.0852000e+03   9.7362671e+01
   1.0851500e+03   9.7360825e+01
   1.0851000e+03   9.7359451e+01
   1.0850500e+03   9.7358536e+01
   1.0850000e+03   9.7358086e+01
   1.0849500e+03   9.7358086e+01
   1.0849000e+03   9.7358528e+01
   1.0848500e+03   9.7359428e+01
   1.0848000e+03   9.7360764e+01
   1.0847500e+03   9.7362526e+01
   1.0847000e+03   9.7364716e+01
   1.0846500e+03   9.7367325e+01
   1.0846000e+03   9.7370338e+01
   1.0845500e+03   9.7373756e+01
   1.0845000e+03   9.7377556e+01
   1.0844500e+03   9.7381744e+01
   1.0844000e+03   9.7386314e+01
   1.0843500e+03   9.7391235e+01
   1.0843000e+03   9.7396515e+01
   1.0842500e+03   9.7402138e+01
   1.0842000e+03   9.7408089e+01
   1.0841500e+03   9.7414368e+01
   1.0841000e+03   9.7420952e+01
   1.0840500e+03   9.7427841e+01
   1.0840000e+03   9.7435020e+01
   1.0839500e+03   9.7442482e+01
   1.0839000e+03   9.7450211e+01
   1.0838500e+03   9.7458199e+01
   1.0838000e+03   9.7466431e+01
   1.0837500e+03   9.7474899e+01
   1.0837000e+03   9.7483589e+01
   1.0836500e+03   9.7492500e+01
   1.0836000e+03   9.7501610e+01
   1.0835500e+03   9.7510925e+01
   1.0835000e+03   9.7520409e+01
   1.0834500e+03   9.7530075e+01
   1.0834000e+03   9.7539909e+01
   1.0833500e+03   9.7549889e+01
   1.0833000e+03   9.7560028e+01
   1.0832500e+03   9.7570282e+01
   1.0832000e+03   9.7580673e+01
   1.0831500e+03   9.7591171e+01
   1.0831000e+03   9.7601776e+01
   1.0830500e+03   9.7612480e+01
   1.0830000e+03   9.7623276e+01
   1.0829500e+03   9.7634148e+01
   1.0829000e+03   9.7645096e+01
   1.0828500e+03   9.7656097e+01
   1.0828000e+03   9.7667160e+01
   1.0827500e+03   9.7678261e+01
   1.0827000e+03   9.7689400e+01
   1.0826500e+03   9.7700577e+01
   1.0826000e+03   9.7711769e+01
   1.0825500e+03   9.7722977e+01
   1.0825000e+03   9.7734192e+01
   1.0824500e+03   9.7745415e+01
   1.0824000e+03   9.7756615e+01
   1.0823500e+03   9.7767815e+01
   1.0823000e+03   9.7778992e+01
   1.0822500e+03   9.7790131e+01
   1.0822000e+03   9.7801247e+01
   1.0821500e+03   9.7812309e+01
   1.0821000e+03   9.7823334e+01
   1.0820500e+03   9.7834305e+01
   1.0820000e+03   9.7845207e+01
   1.0819500e+03   9.7856049e+01
   1.0819000e+03   9.7866806e+01
   1.0818500e+03   9.7877502e+01
   1.0818000e+03   9.7888107e+01
   1.0817500e+03   9.7898613e+01
   1.0817000e+03   9.7909035e+01
   1.0816500e+03   9.7919350e+01
   1.0816000e+03   9.7929558e+01
   1.0815500e+03   9.7939651e+01
   1.0815000e+03   9.7949631e+01
   1.0814500e+03   9.7959480e+01
   1.0814000e+03   9.7969208e+01
   1.0813500e+03   9.7978798e+01
   1.0813000e+03   9.7988251e+01
   1.0812500e+03   9.7997566e+01
   1.0812000e+03   9.8006729e+01
   1.0811500e+03   9.8015732e+01
   1.0811000e+03   9.8024582e+01
   1.0810500e+03   9.8033264e+01
   1.0810000e+03   9.8041786e+01
   1.0809500e+03   9.8050133e+01
   1.0809000e+03   9.8058296e+01
   1.0808500e+03   9.8066277e+01
   1.0808000e+03   9.8074081e+01
   1.0807500e+03   9.8081680e+01
   1.0807000e+03   9.8089096e+01
   1.0806500e+03   9.8096313e+01
   1.0806000e+03   9.8103325e+01
   1.0805500e+03   9.8110130e+01
   1.0805000e+03   9.8116722e+01
   1.0804500e+03   9.8123093e+01
   1.0804000e+03   9.8129250e+01
   1.0803500e+03   9.8135185e+01
   1.0803000e+03   9.8140892e+01
   1.0802500e+03   9.8146370e+01
   1.0802000e+03   9.8151611e+01
   1.0801500e+03   9.8156616e+01
   1.0801000e+03   9.8161385e+01
   1.0800500e+03   9.8165916e+01
   1.0800000e+03   9.8170189e+01
   1.0799500e+03   9.8174225e+01
   1.0799000e+03   9.8178009e+01
   1.0798500e+03   9.8181526e+01
   1.0798000e+03   9.8184799e+01
   1.0797500e+03   9.8187813e+01
   1.0797000e+03   9.8190567e+01
   1.0796500e+03   9.8193047e+01
   1.0796000e+03   9.8195282e+01
   1.0795500e+03   9.8197243e+01
   1.0795000e+03   9.8198936e+01
   1.0794500e+03   9.8200371e+01
   1.0794000e+03   9.8201530e+01
   1.0793500e+03   9.8202431e+01
   1.0793000e+03   9.8203056e+01
   1.0792500e+03   9.8203423e+01
   1.0792000e+03   9.8203506e+01
   1.0791500e+03   9.8203346e+01
   1.0791000e+03   9.8202904e+01
   1.0790500e+03   9.8202202e+01
   1.0790000e+03   9.8201233e+01
   1.0789500e+03   9.8200012e+01
   1.0789000e+03   9.8198524e+01
   1.0788500e+03   9.8196785e+01
   1.0788000e+03   9.8194794e+01
   1.0787500e+03   9.8192551e+01
   1.0787000e+03   9.8190056e+01
   1.0786500e+03   9.8187325e+01
   1.0786000e+03   9.8184357e+01
   1.0785500e+03   9.8181152e+01
   1.0785000e+03   9.8177719e+01
   1.0784500e+03   9.8174057e+01
   1.0784000e+03   9.8170181e+01
   1.0783500e+03   9.8166100e+01
   1.0783000e+03   9.8161812e+01
   1.0782500e+03   9.8157318e+01
   1.0782000e+03   9.8152634e+01
   1.0781500e+03   9.8147766e+01
   1.0781000e+03   9.8142715e+01
   1.0780500e+03   9.8137505e+01
   1.0780000e+03   9.8132126e+01
   1.0779500e+03   9.8126602e+01
   1.0779000e+03   9.8120926e+01
   1.0778500e+03   9.8115120e+01
   1.0778000e+03   9.8109184e+01
   1.0777500e+03   9.8103142e+01
   1.0777000e+03   9.8096992e+01
   1.0776500e+03   9.8090736e+01
   1.0776000e+03   9.8084412e+01
   1.0775500e+03   9.8078003e+01
   1.0775000e+03   9.8071526e+01
   1.0774500e+03   9.8065002e+01
   1.0774000e+03   9.8058434e+01
   1.0773500e+03   9.8051826e+01
   1.0773000e+03   9.8045204e+01
   1.0772500e+03   9.8038574e+01
   1.0772000e+03   9.8031944e+01
   1.0771500e+03   9.8025330e+01
   1.0771000e+03   9.8018730e+01
   1.0770500e+03   9.8012169e+01
   1.0770000e+03   9.8005653e+01
   1.0769500e+03   9.7999191e+01
   1.0769000e+03   9.7992798e+01
   1.0768500e+03   9.7986481e+01
   1.0768000e+03   9.7980247e+01
   1.0767500e+03   9.7974106e+01
   1.0767000e+03   9.7968086e+01
   1.0766500e+03   9.7962173e+01
   1.0766000e+03   9.7956390e+01
   1.0765500e+03   9.7950737e+01
   1.0765000e+03   9.7945229e+01
   1.0764500e+03   9.7939880e+01
   1.0764000e+03   9.7934685e+01
   1.0763500e+03   9.7929672e+01
   1.0763000e+03   9.7924820e+01
   1.0762500e+03   9.7920158e+01
   1.0762000e+03   9.7915680e+01
   1.0761500e+03   9.7911407e+01
   1.0761000e+03   9.7907326e+01
   1.0760500e+03   9.7903458e+01
   1.0760000e+03   9.7899803e+01
   1.0759500e+03   9.7896370e+01
   1.0759000e+03   9.7893158e+01
   1.0758500e+03   9.7890175e+01
   1.0758000e+03   9.7887413e+01
   1.0757500e+03   9.7884895e+01
   1.0757000e+03   9.7882607e+01
   1.0756500e+03   9.7880554e+01
   1.0756000e+03   9.7878746e+01
   1.0755500e+03   9.7877182e+01
   1.0755000e+03   9.7875854e+01
   1.0754500e+03   9.7875916e+01
   1.0754000e+03   9.7875977e+01
   1.0753500e+03   9.7876045e+01
   1.0753000e+03   9.7876099e+01
   1.0752500e+03   9.7876160e+01
   1.0752000e+03   9.7876228e+01
   1.0751500e+03   9.7876289e+01
   1.0751000e+03   9.7876350e+01
   1.0750500e+03   9.7876419e+01
   1.0750000e+03   9.7876480e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_17C.dat <==
   1.1250000e+03   9.9517982e+01
   1.1249500e+03   9.9522469e+01
   1.1249000e+03   9.9526985e+01
   1.1248500e+03   9.9531532e+01
   1.1248000e+03   9.9536118e+01
   1.1247500e+03   9.9540718e+01
   1.1247000e+03   9.9545341e+01
   1.1246500e+03   9.9549988e+01
   1.1246000e+03   9.9554642e+01
   1.1245500e+03   9.9559303e+01
   1.1245000e+03   9.9563965e+01
   1.1244500e+03   9.9568634e+01
   1.1244000e+03   9.9573296e+01
   1.1243500e+03   9.9577950e+01
   1.1243000e+03   9.9582588e+01
   1.1242500e+03   9.9587212e+01
   1.1242000e+03   9.9591812e+01
   1.1241500e+03   9.9596390e+01
   1.1241000e+03   9.9600929e+01
   1.1240500e+03   9.9605438e+01
   1.1240000e+03   9.9609909e+01
   1.1239500e+03   9.9614334e+01
   1.1239000e+03   9.9618706e+01
   1.1238500e+03   9.9623032e+01
   1.1238000e+03   9.9627289e+01
   1.1237500e+03   9.9631500e+01
   1.1237000e+03   9.9635628e+01
   1.1236500e+03   9.9639694e+01
   1.1236000e+03   9.9643684e+01
   1.1235500e+03   9.9647591e+01
   1.1235000e+03   9.9651405e+01
   1.1234500e+03   9.9655136e+01
   1.1234000e+03   9.9658775e+01
   1.1233500e+03   9.9662315e+01
   1.1233000e+03   9.9665749e+01
   1.1232500e+03   9.9669075e+01
   1.1232000e+03   9.9672287e+01
   1.1231500e+03   9.9675385e+01
   1.1231000e+03   9.9678352e+01
   1.1230500e+03   9.9681206e+01
   1.1230000e+03   9.9683922e+01
   1.1229500e+03   9.9686508e+01
   1.1229000e+03   9.9688950e+01
   1.1228500e+03   9.9691254e+01
   1.1228000e+03   9.9693405e+01
   1.1227500e+03   9.9695404e+01
   1.1227000e+03   9.9697250e+01
   1.1226500e+03   9.9698936e+01
   1.1226000e+03   9.9700455e+01
   1.1225500e+03   9.9701813e+01
   1.1225000e+03   9.9702995e+01
   1.1224500e+03   9.9704002e+01
   1.1224000e+03   9.9704834e+01
   1.1223500e+03   9.9705482e+01
   1.1223000e+03   9.9705948e+01
   1.1222500e+03   9.9706223e+01
   1.1222000e+03   9.9706299e+01
   1.1221500e+03   9.9706184e+01
   1.1221000e+03   9.9705872e+01
   1.1220500e+03   9.9705368e+01
   1.1220000e+03   9.9704651e+01
   1.1219500e+03   9.9703735e+01
   1.1219000e+03   9.9702614e+01
   1.1218500e+03   9.9701279e+01
   1.1218000e+03   9.9699730e+01
   1.1217500e+03   9.9697975e+01
   1.1217000e+03   9.9696007e+01
   1.1216500e+03   9.9693817e+01
   1.1216000e+03   9.9691414e+01
   1.1215500e+03   9.9688797e+01
   1.1215000e+03   9.9685959e+01
   1.1214500e+03   9.9682907e+01
   1.1214000e+03   9.9679634e+01
   1.1213500e+03   9.9676147e+01
   1.1213000e+03   9.9672432e+01
   1.1212500e+03   9.9668510e+01
   1.1212000e+03   9.9664368e+01
   1.1211500e+03   9.9660011e+01
   1.1211000e+03   9.9655441e+01
   1.1210500e+03   9.9650665e+01
   1.1210000e+03   9.9645676e+01
   1.1209500e+03   9.9640480e+01
   1.1209000e+03   9.9635078e+01
   1.1208500e+03   9.9629471e+01
   1.1208000e+03   9.9623680e+01
   1.1207500e+03   9.9617691e+01
   1.1207000e+03   9.9611504e+01
   1.1206500e+03   9.9605141e+01
   1.1206000e+03   9.9598579e+01
   1.1205500e+03   9.9591858e+01
   1.1205000e+03   9.9584953e+01
   1.1204500e+03   9.9577888e+01
   1.1204000e+03   9.9570663e+01
   1.1203500e+03   9.9563286e+01
   1.1203000e+03   9.9555748e+01
   1.1202500e+03   9.9548080e+01
   1.1202000e+03   9.9540260e+01
   1.1201500e+03   9.9532333e+01
   1.1201000e+03   9.9524269e+01
   1.1200500e+03   9.9516106e+01
   1.1200000e+03   9.9507828e+01
   1.1199500e+03   9.9499458e+01
   1.1199000e+03   9.9490997e+01
   1.1198500e+03   9.9482452e+01
   1.1198000e+03   9.9473839e+01
   1.1197500e+03   9.9465164e+01
   1.1197000e+03   9.9456436e+01
   1.1196500e+03   9.9447662e+01
   1.1196000e+03   9.9438850e+01
   1.1195500e+03   9.9430016e+01
   1.1195000e+03   9.9421165e+01
   1.1194500e+03   9.9412308e+01
   1.1194000e+03   9.9403458e+01
   1.1193500e+03   9.9394623e+01
   1.1193000e+03   9.9385803e+01
   1.1192500e+03   9.9377022e+01
   1.1192000e+03   9.9368286e+01
   1.1191500e+03   9.9359604e+01
   1.1191000e+03   9.9350983e+01
   1.1190500e+03   9.9342438e+01
   1.1190000e+03   9.9333977e+01
   1.1189500e+03   9.9325607e+01
   1.1189000e+03   9.9317345e+01
   1.1188500e+03   9.9309196e+01
   1.1188000e+03   9.9301163e+01
   1.1187500e+03   9.9293266e+01
   1.1187000e+03   9.9285515e+01
   1.1186500e+03   9.9277916e+01
   1.1186000e+03   9.9270470e+01
   1.1185500e+03   9.9263191e+01
   1.1185000e+03   9.9256096e+01
   1.1184500e+03   9.9249176e+01
   1.1184000e+03   9.9242455e+01
   1.1183500e+03   9.9235931e+01
   1.1183000e+03   9.9229622e+01
   1.1182500e+03   9.9223534e+01
   1.1182000e+03   9.9217651e+01
   1.1181500e+03   9.9212006e+01
   1.1181000e+03   9.9206604e+01
   1.1180500e+03   9.9201431e+01
   1.1180000e+03   9.9196518e+01
   1.1179500e+03   9.9191849e+01
   1.1179000e+03   9.9187447e+01
   1.1178500e+03   9.9183304e+01
   1.1178000e+03   9.9179428e+01
   1.1177500e+03   9.9175827e+01
   1.1177000e+03   9.9172508e+01
   1.1176500e+03   9.9169464e+01
   1.1176000e+03   9.9166695e+01
   1.1175500e+03   9.9164223e+01
   1.1175000e+03   9.9162033e+01
   1.1174500e+03   9.9160141e+01
   1.1174000e+03   9.9158539e+01
   1.1173500e+03   9.9157234e+01
   1.1173000e+03   9.9156219e+01
   1.1172500e+03   9.9155495e+01
   1.1172000e+03   9.9155083e+01
   1.1171500e+03   9.9154961e+01
   1.1171000e+03   9.9155136e+01
   1.1170500e+03   9.9155617e+01
   1.1170000e+03   9.9156387e+01
   1.1169500e+03   9.9157455e+01
   1.1169000e+03   9.9158821e+01
   1.1168500e+03   9.9160477e+01
   1.1168000e+03   9.9162430e+01
   1.1167500e+03   9.9164673e+01
   1.1167000e+03   9.9167198e+01
   1.1166500e+03   9.9170013e+01
   1.1166000e+03   9.9173119e+01
   1.1165500e+03   9.9176491e+01
   1.1165000e+03   9.9180153e+01
   1.1164500e+03   9.9184082e+01
   1.1164000e+03   9.9188286e+01
   1.1163500e+03   9.9192749e+01
   1.1163000e+03   9.9197487e+01
   1.1162500e+03   9.9202484e+01
   1.1162000e+03   9.9207726e+01
   1.1161500e+03   9.9213234e+01
   1.1161000e+03   9.9218979e+01
   1.1160500e+03   9.9224960e+01
   1.1160000e+03   9.9231186e+01
   1.1159500e+03   9.9237640e+01
   1.1159000e+03   9.9244324e+01
   1.1158500e+03   9.9251221e+01
   1.1158000e+03   9.9258339e+01
   1.1157500e+03   9.9265671e+01
   1.1157000e+03   9.9273209e+01
   1.1156500e+03   9.9280937e+01
   1.1156000e+03   9.9288864e+01
   1.1155500e+03   9.9296974e+01
   1.1155000e+03   9.9305267e+01
   1.1154500e+03   9.9313736e+01
   1.1154000e+03   9.9322372e+01
   1.1153500e+03   9.9331169e+01
   1.1153000e+03   9.9340126e+01
   1.1152500e+03   9.9349228e+01
   1.1152000e+03   9.9358475e+01
   1.1151500e+03   9.9367859e+01
   1.1151000e+03   9.9377365e+01
   1.1150500e+03   9.9386993e+01
   1.1150000e+03   9.9396744e+01
   1.1149500e+03   9.9406593e+01
   1.1149000e+03   9.9416542e+01
   1.1148500e+03   9.9426590e+01
   1.1148000e+03   9.9436722e+01
   1.1147500e+03   9.9446938e+01
   1.1147000e+03   9.9457207e+01
   1.1146500e+03   9.9467552e+01
   1.1146000e+03   9.9477951e+01
   1.1145500e+03   9.9488396e+01
   1.1145000e+03   9.9498878e+01
   1.1144500e+03   9.9509392e+01
   1.1144000e+03   9.9519936e+01
   1.1143500e+03   9.9530479e+01
   1.1143000e+03   9.9541039e+01
   1.1142500e+03   9.9551590e+01
   1.1142000e+03   9.9562134e+01
   1.1141500e+03   9.9572662e+01
   1.1141000e+03   9.9583145e+01
   1.1140500e+03   9.9593613e+01
   1.1140000e+03   9.9604019e+01
   1.1139500e+03   9.9614372e+01
   1.1139000e+03   9.9624664e+01
   1.1138500e+03   9.9634872e+01
   1.1138000e+03   9.9645004e+01
   1.1137500e+03   9.9655029e+01
   1.1137000e+03   9.9664963e+01
   1.1136500e+03   9.9674782e+01
   1.1136000e+03   9.9684464e+01
   1.1135500e+03   9.9694023e+01
   1.1135000e+03   9.9703438e+01
   1.1134500e+03   9.9712685e+01
   1.1134000e+03   9.9721771e+01
   1.1133500e+03   9.9730682e+01
   1.1133000e+03   9.9739403e+01
   1.1132500e+03   9.9747917e+01
   1.1132000e+03   9.9756226e+01
   1.1131500e+03   9.9764313e+01
   1.1131000e+03   9.9772163e+01
   1.1130500e+03   9.9779762e+01
   1.1130000e+03   9.9787102e+01
   1.1129500e+03   9.9794167e+01
   1.1129000e+03   9.9800957e+01
   1.1128500e+03   9.9807449e+01
   1.1128000e+03   9.9813629e+01
   1.1127500e+03   9.9819489e+01
   1.1127000e+03   9.9825012e+01
   1.1126500e+03   9.9830185e+01
   1.1126000e+03   9.9834999e+01
   1.1125500e+03   9.9839447e+01
   1.1125000e+03   9.9843506e+01
   1.1124500e+03   9.9847168e+01
   1.1124000e+03   9.9850418e+01
   1.1123500e+03   9.9853233e+01
   1.1123000e+03   9.9855614e+01
   1.1122500e+03   9.9857536e+01
   1.1122000e+03   9.9859001e+01
   1.1121500e+03   9.9859978e+01
   1.1121000e+03   9.9860466e+01
   1.1120500e+03   9.9860451e+01
   1.1120000e+03   9.9859909e+01
   1.1119500e+03   9.9858841e+01
   1.1119000e+03   9.9857231e+01
   1.1118500e+03   9.9855057e+01
   1.1118000e+03   9.9852325e+01
   1.1117500e+03   9.9849007e+01
   1.1117000e+03   9.9845100e+01
   1.1116500e+03   9.9840584e+01
   1.1116000e+03   9.9835464e+01
   1.1115500e+03   9.9829727e+01
   1.1115000e+03   9.9823349e+01
   1.1114500e+03   9.9816330e+01
   1.1114000e+03   9.9808662e+01
   1.1113500e+03   9.9800339e+01
   1.1113000e+03   9.9791344e+01
   1.1112500e+03   9.9781685e+01
   1.1112000e+03   9.9771347e+01
   1.1111500e+03   9.9760330e+01
   1.1111000e+03   9.9748627e+01
   1.1110500e+03   9.9736244e+01
   1.1110000e+03   9.9723167e+01
   1.1109500e+03   9.9709404e+01
   1.1109000e+03   9.9694954e+01
   1.1108500e+03   9.9679817e+01
   1.1108000e+03   9.9663994e+01
   1.1107500e+03   9.9647507e+01
   1.1107000e+03   9.9630341e+01
   1.1106500e+03   9.9612495e+01
   1.1106000e+03   9.9594017e+01
   1.1105500e+03   9.9574875e+01
   1.1105000e+03   9.9555115e+01
   1.1104500e+03   9.9534721e+01
   1.1104000e+03   9.9513725e+01
   1.1103500e+03   9.9492142e+01
   1.1103000e+03   9.9469986e+01
   1.1102500e+03   9.9447273e+01
   1.1102000e+03   9.9424026e+01
   1.1101500e+03   9.9400276e+01
   1.1101000e+03   9.9376038e+01
   1.1100500e+03   9.9351341e+01
   1.1100000e+03   9.9326210e+01
   1.1099500e+03   9.9300674e+01
   1.1099000e+03   9.9274765e+01
   1.1098500e+03   9.9248520e+01
   1.1098000e+03   9.9221954e+01
   1.1097500e+03   9.9195114e+01
   1.1097000e+03   9.9168030e+01
   1.1096500e+03   9.9140755e+01
   1.1096000e+03   9.9113297e+01
   1.1095500e+03   9.9085709e+01
   1.1095000e+03   9.9058029e+01
   1.1094500e+03   9.9030312e+01
   1.1094000e+03   9.9002571e+01
   1.1093500e+03   9.8974861e+01
   1.1093000e+03   9.8947227e+01
   1.1092500e+03   9.8919693e+01
   1.1092000e+03   9.8892326e+01
   1.1091500e+03   9.8865143e+01
   1.1091000e+03   9.8838196e+01
   1.1090500e+03   9.8811523e+01
   1.1090000e+03   9.8785172e+01
   1.1089500e+03   9.8759171e+01
   1.1089000e+03   9.8733574e+01
   1.1088500e+03   9.8708405e+01
   1.1088000e+03   9.8683708e+01
   1.1087500e+03   9.8659523e+01
   1.1087000e+03   9.8635880e+01
   1.1086500e+03   9.8612816e+01
   1.1086000e+03   9.8590378e+01
   1.1085500e+03   9.8568573e+01
   1.1085000e+03   9.8547447e+01
   1.1084500e+03   9.8527023e+01
   1.1084000e+03   9.8507347e+01
   1.1083500e+03   9.8488419e+01
   1.1083000e+03   9.8470284e+01
   1.1082500e+03   9.8452950e+01
   1.1082000e+03   9.8436447e+01
   1.1081500e+03   9.8420807e+01
   1.1081000e+03   9.8406029e+01
   1.1080500e+03   9.8392136e+01
   1.1080000e+03   9.8379150e+01
   1.1079500e+03   9.8367073e+01
   1.1079000e+03   9.8355919e+01
   1.1078500e+03   9.8345703e+01
   1.1078000e+03   9.8336441e+01
   1.1077500e+03   9.8328117e+01
   1.1077000e+03   9.8320770e+01
   1.1076500e+03   9.8314377e+01
   1.1076000e+03   9.8308952e+01
   1.1075500e+03   9.8304489e+01
   1.1075000e+03   9.8300995e+01
   1.1074500e+03   9.8298470e+01
   1.1074000e+03   9.8296898e+01
   1.1073500e+03   9.8296303e+01
   1.1073000e+03   9.8296661e+01
   1.1072500e+03   9.8297974e+01
   1.1072000e+03   9.8300224e+01
   1.1071500e+03   9.8303421e+01
   1.1071000e+03   9.8307549e+01
   1.1070500e+03   9.8312607e+01
   1.1070000e+03   9.8318573e+01
   1.1069500e+03   9.8325439e+01
   1.1069000e+03   9.8333214e+01
   1.1068500e+03   9.8341866e+01
   1.1068000e+03   9.8351395e+01
   1.1067500e+03   9.8361786e+01
   1.1067000e+03   9.8373039e+01
   1.1066500e+03   9.8385117e+01
   1.1066000e+03   9.8398033e+01
   1.1065500e+03   9.8411766e+01
   1.1065000e+03   9.8426308e+01
   1.1064500e+03   9.8441635e+01
   1.1064000e+03   9.8457748e+01
   1.1063500e+03   9.8474625e+01
   1.1063000e+03   9.8492264e+01
   1.1062500e+03   9.8510651e+01
   1.1062000e+03   9.8529762e+01
   1.1061500e+03   9.8549599e+01
   1.1061000e+03   9.8570145e+01
   1.1060500e+03   9.8591393e+01
   1.1060000e+03   9.8613327e+01
   1.1059500e+03   9.8635941e+01
   1.1059000e+03   9.8659225e+01
   1.1058500e+03   9.8683167e+01
   1.1058000e+03   9.8707756e+01
   1.1057500e+03   9.8732994e+01
   1.1057000e+03   9.8758858e+01
   1.1056500e+03   9.8785347e+01
   1.1056000e+03   9.8812447e+01
   1.1055500e+03   9.8840149e+01
   1.1055000e+03   9.8868462e+01
   1.1054500e+03   9.8897362e+01
   1.1054000e+03   9.8926849e+01
   1.1053500e+03   9.8956917e+01
   1.1053000e+03   9.8987564e+01
   1.1052500e+03   9.9018768e+01
   1.1052000e+03   9.9050537e+01
   1.1051500e+03   9.9082878e+01
   1.1051000e+03   9.9115768e+01
   1.1050500e+03   9.9149223e+01
   1.1050000e+03   9.9183212e+01
   1.1049500e+03   9.9217758e+01
   1.1049000e+03   9.9252846e+01
   1.1048500e+03   9.9288483e+01
   1.1048000e+03   9.9324654e+01
   1.1047500e+03   9.9361374e+01
   1.1047000e+03   9.9398628e+01
   1.1046500e+03   9.9436432e+01
   1.1046000e+03   9.9474770e+01
   1.1045500e+03   9.9513657e+01
   1.1045000e+03   9.9553078e+01
   1.1044500e+03   9.9593048e+01
   1.1044000e+03   9.9633560e+01
   1.1043500e+03   9.9674622e+01
   1.1043000e+03   9.9716240e+01
   1.1042500e+03   9.9758408e+01
   1.1042000e+03   9.9801132e+01
   1.1041500e+03   9.9844429e+01
   1.1041000e+03   9.9888268e+01
   1.1040500e+03   9.9932693e+01
   1.1040000e+03   9.9977692e+01
   1.1039500e+03   1.0002325e+02
   1.1039000e+03   1.0006940e+02
   1.1038500e+03   1.0011616e+02
   1.1038000e+03   1.0016348e+02
   1.1037500e+03   1.0021140e+02
   1.1037000e+03   1.0025993e+02
   1.1036500e+03   1.0030906e+02
   1.1036000e+03   1.0035880e+02
   1.1035500e+03   1.0040915e+02
   1.1035000e+03   1.0046012e+02
   1.1034500e+03   1.0051172e+02
   1.1034000e+03   1.0056392e+02
   1.1033500e+03   1.0061675e+02
   1.1033000e+03   1.0067022e+02
   1.1032500e+03   1.0072430e+02
   1.1032000e+03   1.0077902e+02
   1.1031500e+03   1.0083436e+02
   1.1031000e+03   1.0089033e+02
   1.1030500e+03   1.0094689e+02
   1.1030000e+03   1.0100407e+02
   1.1029500e+03   1.0106186e+02
   1.1029000e+03   1.0112021e+02
   1.1028500e+03   1.0117914e+02
   1.1028000e+03   1.0123861e+02
   1.1027500e+03   1.0129859e+02
   1.1027000e+03   1.0135907e+02
   1.1026500e+03   1.0141998e+02
   1.1026000e+03   1.0148133e+02
   1.1025500e+03   1.0154302e+02
   1.1025000e+03   1.0160502e+02
   1.1024500e+03   1.0166724e+02
   1.1024000e+03   1.0172958e+02
   1.1023500e+03   1.0179198e+02
   1.1023000e+03   1.0185431e+02
   1.1022500e+03   1.0191644e+02
   1.1022000e+03   1.0197823e+02
   1.1021500e+03   1.0203951e+02
   1.1021000e+03   1.0210004e+02
   1.1020500e+03   1.0215961e+02
   1.1020000e+03   1.0221793e+02
   1.1019500e+03   1.0227470e+02
   1.1019000e+03   1.0232957e+02
   1.1018500e+03   1.0238209e+02
   1.1018000e+03   1.0243178e+02
   1.1017500e+03   1.0247805e+02
   1.1017000e+03   1.0252028e+02
   1.1016500e+03   1.0255766e+02
   1.1016000e+03   1.0258937e+02
   1.1015500e+03   1.0261433e+02
   1.1015000e+03   1.0263133e+02
   1.1014500e+03   1.0263905e+02
   1.1014000e+03   1.0263581e+02
   1.1013500e+03   1.0261973e+02
   1.1013000e+03   1.0258862e+02
   1.1012500e+03   1.0253995e+02
   1.1012000e+03   1.0247063e+02
   1.1011500e+03   1.0237730e+02
   1.1011000e+03   1.0225575e+02
   1.1010500e+03   1.0210130e+02
   1.1010000e+03   1.0190845e+02
   1.1009500e+03   1.0167071e+02
   1.1009000e+03   1.0138068e+02
   1.1008500e+03   1.0102982e+02
   1.1008000e+03   1.0060817e+02
   1.1007500e+03   1.0010465e+02
   1.1007000e+03   9.9506676e+01
   1.1006500e+03   9.8800072e+01
   1.1006000e+03   9.7969925e+01
   1.1005500e+03   9.7000221e+01
   1.1005000e+03   9.5874840e+01
   1.1004500e+03   9.4578369e+01
   1.1004000e+03   9.3098351e+01
   1.1003500e+03   9.1426300e+01
   1.1003000e+03   8.9561462e+01
   1.1002500e+03   8.7512993e+01
   1.1002000e+03   8.5303810e+01
   1.1001500e+03   8.2972687e+01
   1.1001000e+03   8.0574623e+01
   1.1000500e+03   7.8180046e+01
   1.1000000e+03   7.5870277e+01
   1.0999500e+03   7.3730339e+01
   1.0999000e+03   7.1838120e+01
   1.0998500e+03   7.0257492e+01
   1.0998000e+03   6.9030426e+01
   1.0997500e+03   6.8173553e+01
   1.0997000e+03   6.7679123e+01
   1.0996500e+03   6.7519341e+01
   1.0996000e+03   6.7653038e+01
   1.0995500e+03   6.8031372e+01
   1.0995000e+03   6.8604126e+01
   1.0994500e+03   6.9323799e+01
   1.0994000e+03   7.0147728e+01
   1.0993500e+03   7.1039932e+01
   1.0993000e+03   7.1970909e+01
   1.0992500e+03   7.2917610e+01
   1.0992000e+03   7.3862579e+01
   1.0991500e+03   7.4792465e+01
   1.0991000e+03   7.5698128e+01
   1.0990500e+03   7.6573425e+01
   1.0990000e+03   7.7414238e+01
   1.0989500e+03   7.8218498e+01
   1.0989000e+03   7.8984940e+01
   1.0988500e+03   7.9713791e+01
   1.0988000e+03   8.0405624e+01
   1.0987500e+03   8.1061600e+01
   1.0987000e+03   8.1682999e+01
   1.0986500e+03   8.2271561e+01
   1.0986000e+03   8.2828918e+01
   1.0985500e+03   8.3356689e+01
   1.0985000e+03   8.3856598e+01
   1.0984500e+03   8.4330307e+01
   1.0984000e+03   8.4779587e+01
   1.0983500e+03   8.5205803e+01
   1.0983000e+03   8.5610466e+01
   1.0982500e+03   8.5994926e+01
   1.0982000e+03   8.6360451e+01
   1.0981500e+03   8.6708275e+01
   1.0981000e+03   8.7039474e+01
   1.0980500e+03   8.7355141e+01
   1.0980000e+03   8.7656265e+01
   1.0979500e+03   8.7943741e+01
   1.0979000e+03   8.8218407e+01
   1.0978500e+03   8.8481026e+01
   1.0978000e+03   8.8732353e+01
   1.0977500e+03   8.8973038e+01
   1.0977000e+03   8.9203766e+01
   1.0976500e+03   8.9425072e+01
   1.0976000e+03   8.9637543e+01
   1.0975500e+03   8.9841614e+01
   1.0975000e+03   9.0037827e+01
   1.0974500e+03   9.0226578e+01
   1.0974000e+03   9.0408279e+01
   1.0973500e+03   9.0583351e+01
   1.0973000e+03   9.0752136e+01
   1.0972500e+03   9.0914955e+01
   1.0972000e+03   9.1072098e+01
   1.0971500e+03   9.1223869e+01
   1.0971000e+03   9.1370567e+01
   1.0970500e+03   9.1512444e+01
   1.0970000e+03   9.1649712e+01
   1.0969500e+03   9.1782623e+01
   1.0969000e+03   9.1911369e+01
   1.0968500e+03   9.2036133e+01
   1.0968000e+03   9.2157127e+01
   1.0967500e+03   9.2274521e+01
   1.0967000e+03   9.2388481e+01
   1.0966500e+03   9.2499161e+01
   1.0966000e+03   9.2606682e+01
   1.0965500e+03   9.2711212e+01
   1.0965000e+03   9.2812881e+01
   1.0964500e+03   9.2911804e+01
   1.0964000e+03   9.3008087e+01
   1.0963500e+03   9.3101860e+01
   1.0963000e+03   9.3193222e+01
   1.0962500e+03   9.3282257e+01
   1.0962000e+03   9.3369087e+01
   1.0961500e+03   9.3453773e+01
   1.0961000e+03   9.3536415e+01
   1.0960500e+03   9.3617096e+01
   1.0960000e+03   9.3695869e+01
   1.0959500e+03   9.3772812e+01
   1.0959000e+03   9.3848022e+01
   1.0958500e+03   9.3921539e+01
   1.0958000e+03   9.3993431e+01
   1.0957500e+03   9.4063744e+01
   1.0957000e+03   9.4132553e+01
   1.0956500e+03   9.4199905e+01
   1.0956000e+03   9.4265839e+01
   1.0955500e+03   9.4330429e+01
   1.0955000e+03   9.4393700e+01
   1.0954500e+03   9.4455719e+01
   1.0954000e+03   9.4516495e+01
   1.0953500e+03   9.4576088e+01
   1.0953000e+03   9.4634537e+01
   1.0952500e+03   9.4691887e+01
   1.0952000e+03   9.4748154e+01
   1.0951500e+03   9.4803391e+01
   1.0951000e+03   9.4857628e+01
   1.0950500e+03   9.4910881e+01
   1.0950000e+03   9.4963188e+01
   1.0949500e+03   9.5014580e+01
   1.0949000e+03   9.5065079e+01
   1.0948500e+03   9.5114723e+01
   1.0948000e+03   9.5163521e+01
   1.0947500e+03   9.5211525e+01
   1.0947000e+03   9.5258728e+01
   1.0946500e+03   9.5305161e+01
   1.0946000e+03   9.5350853e+01
   1.0945500e+03   9.5395821e+01
   1.0945000e+03   9.5440086e+01
   1.0944500e+03   9.5483665e+01
   1.0944000e+03   9.5526581e+01
   1.0943500e+03   9.5568840e+01
   1.0943000e+03   9.5610466e+01
   1.0942500e+03   9.5651482e+01
   1.0942000e+03   9.5691895e+01
   1.0941500e+03   9.5731720e+01
   1.0941000e+03   9.5770981e+01
   1.0940500e+03   9.5809677e+01
   1.0940000e+03   9.5847839e+01
   1.0939500e+03   9.5885460e+01
   1.0939000e+03   9.5922569e+01
   1.0938500e+03   9.5959175e+01
   1.0938000e+03   9.5995293e+01
   1.0937500e+03   9.6030907e+01
   1.0937000e+03   9.6066071e+01
   1.0936500e+03   9.6100761e+01
   1.0936000e+03   9.6135002e+01
   1.0935500e+03   9.6168800e+01
   1.0935000e+03   9.6202164e+01
   1.0934500e+03   9.6235107e+01
   1.0934000e+03   9.6267639e+01
   1.0933500e+03   9.6299759e+01
   1.0933000e+03   9.6331482e+01
   1.0932500e+03   9.6362816e+01
   1.0932000e+03   9.6393761e+01
   1.0931500e+03   9.6424339e+01
   1.0931000e+03   9.6454544e+01
   1.0930500e+03   9.6484383e+01
   1.0930000e+03   9.6513855e+01
   1.0929500e+03   9.6542984e+01
   1.0929000e+03   9.6571770e+01
   1.0928500e+03   9.6600220e+01
   1.0928000e+03   9.6628319e+01
   1.0927500e+03   9.6656097e+01
   1.0927000e+03   9.6683548e+01
   1.0926500e+03   9.6710678e+01
   1.0926000e+03   9.6737495e+01
   1.0925500e+03   9.6764008e+01
   1.0925000e+03   9.6790199e+01
   1.0924500e+03   9.6816093e+01
   1.0924000e+03   9.6841682e+01
   1.0923500e+03   9.6866974e+01
   1.0923000e+03   9.6891975e+01
   1.0922500e+03   9.6916679e+01
   1.0922000e+03   9.6941093e+01
   1.0921500e+03   9.6965233e+01
   1.0921000e+03   9.6989075e+01
   1.0920500e+03   9.7012642e+01
   1.0920000e+03   9.7035934e+01
   1.0919500e+03   9.7058945e+01
   1.0919000e+03   9.7081680e+01
   1.0918500e+03   9.7104141e+01
   1.0918000e+03   9.7126328e+01
   1.0917500e+03   9.7148247e+01
   1.0917000e+03   9.7169891e+01
   1.0916500e+03   9.7191261e+01
   1.0916000e+03   9.7212372e+01
   1.0915500e+03   9.7233208e+01
   1.0915000e+03   9.7253777e+01
   1.0914500e+03   9.7274078e+01
   1.0914000e+03   9.7294106e+01
   1.0913500e+03   9.7313866e+01
   1.0913000e+03   9.7333366e+01
   1.0912500e+03   9.7352585e+01
   1.0912000e+03   9.7371544e+01
   1.0911500e+03   9.7390221e+01
   1.0911000e+03   9.7408638e+01
   1.0910500e+03   9.7426781e+01
   1.0910000e+03   9.7444641e+01
   1.0909500e+03   9.7462234e+01
   1.0909000e+03   9.7479546e+01
   1.0908500e+03   9.7496582e+01
   1.0908000e+03   9.7513336e+01
   1.0907500e+03   9.7529808e+01
   1.0907000e+03   9.7545990e+01
   1.0906500e+03   9.7561890e+01
   1.0906000e+03   9.7577492e+01
   1.0905500e+03   9.7592812e+01
   1.0905000e+03   9.7607826e+01
   1.0904500e+03   9.7622551e+01
   1.0904000e+03   9.7636971e+01
   1.0903500e+03   9.7651085e+01
   1.0903000e+03   9.7664894e+01
   1.0902500e+03   9.7678391e+01
   1.0902000e+03   9.7691574e+01
   1.0901500e+03   9.7704445e+01
   1.0901000e+03   9.7716988e+01
   1.0900500e+03   9.7729202e+01
   1.0900000e+03   9.7741096e+01
   1.0899500e+03   9.7752647e+01
   1.0899000e+03   9.7763863e+01
   1.0898500e+03   9.7774742e+01
   1.0898000e+03   9.7785271e+01
   1.0897500e+03   9.7795448e+01
   1.0897000e+03   9.7805267e+01
   1.0896500e+03   9.7814728e+01
   1.0896000e+03   9.7823822e+01
   1.0895500e+03   9.7832550e+01
   1.0895000e+03   9.7840897e+01
   1.0894500e+03   9.7848877e+01
   1.0894000e+03   9.7856468e+01
   1.0893500e+03   9.7863678e+01
   1.0893000e+03   9.7870483e+01
   1.0892500e+03   9.7876900e+01
   1.0892000e+03   9.7882919e+01
   1.0891500e+03   9.7888527e+01
   1.0891000e+03   9.7893730e+01
   1.0890500e+03   9.7898521e+01
   1.0890000e+03   9.7902901e+01
   1.0889500e+03   9.7906853e+01
   1.0889000e+03   9.7910378e+01
   1.0888500e+03   9.7913483e+01
   1.0888000e+03   9.7916153e+01
   1.0887500e+03   9.7918388e+01
   1.0887000e+03   9.7920197e+01
   1.0886500e+03   9.7921562e+01
   1.0886000e+03   9.7922493e+01
   1.0885500e+03   9.7922974e+01
   1.0885000e+03   9.7923019e+01
   1.0884500e+03   9.7922623e+01
   1.0884000e+03   9.7921791e+01
   1.0883500e+03   9.7920509e+01
   1.0883000e+03   9.7918785e+01
   1.0882500e+03   9.7916626e+01
   1.0882000e+03   9.7914032e+01
   1.0881500e+03   9.7910995e+01
   1.0881000e+03   9.7907532e+01
   1.0880500e+03   9.7903648e+01
   1.0880000e+03   9.7899330e+01
   1.0879500e+03   9.7894600e+01
   1.0879000e+03   9.7889450e+01
   1.0878500e+03   9.7883904e+01
   1.0878000e+03   9.7877953e+01
   1.0877500e+03   9.7871620e+01
   1.0877000e+03   9.7864899e+01
   1.0876500e+03   9.7857811e+01
   1.0876000e+03   9.7850357e+01
   1.0875500e+03   9.7842560e+01
   1.0875000e+03   9.7834412e+01
   1.0874500e+03   9.7825951e+01
   1.0874000e+03   9.7817169e+01
   1.0873500e+03   9.7808090e+01
   1.0873000e+03   9.7798729e+01
   1.0872500e+03   9.7789101e+01
   1.0872000e+03   9.7779228e+01
   1.0871500e+03   9.7769112e+01
   1.0871000e+03   9.7758781e+01
   1.0870500e+03   9.7748253e+01
   1.0870000e+03   9.7737541e+01
   1.0869500e+03   9.7726677e+01
   1.0869000e+03   9.7715668e+01
   1.0868500e+03   9.7704536e+01
   1.0868000e+03   9.7693306e+01
   1.0867500e+03   9.7681992e+01
   1.0867000e+03   9.7670624e+01
   1.0866500e+03   9.7659225e+01
   1.0866000e+03   9.7647804e+01
   1.0865500e+03   9.7636391e+01
   1.0865000e+03   9.7625008e+01
   1.0864500e+03   9.7613678e+01
   1.0864000e+03   9.7602409e+01
   1.0863500e+03   9.7591240e+01
   1.0863000e+03   9.7580185e+01
   1.0862500e+03   9.7569260e+01
   1.0862000e+03   9.7558502e+01
   1.0861500e+03   9.7547905e+01
   1.0861000e+03   9.7537514e+01
   1.0860500e+03   9.7527328e+01
   1.0860000e+03   9.7517380e+01
   1.0859500e+03   9.7507683e+01
   1.0859000e+03   9.7498253e+01
   1.0858500e+03   9.7489098e+01
   1.0858000e+03   9.7480255e+01
   1.0857500e+03   9.7471718e+01
   1.0857000e+03   9.7463516e+01
   1.0856500e+03   9.7455650e+01
   1.0856000e+03   9.7448143e+01
   1.0855500e+03   9.7441002e+01
   1.0855000e+03   9.7434227e+01
   1.0854500e+03   9.7427849e+01
   1.0854000e+03   9.7421860e+01
   1.0853500e+03   9.7416275e+01
   1.0853000e+03   9.7411102e+01
   1.0852500e+03   9.7406342e+01
   1.0852000e+03   9.7402000e+01
   1.0851500e+03   9.7398087e+01
   1.0851000e+03   9.7394592e+01
   1.0850500e+03   9.7391533e+01
   1.0850000e+03   9.7388901e+01
   1.0849500e+03   9.7386703e+01
   1.0849000e+03   9.7384933e+01
   1.0848500e+03   9.7383591e+01
   1.0848000e+03   9.7382690e+01
   1.0847500e+03   9.7382202e+01
   1.0847000e+03   9.7382141e+01
   1.0846500e+03   9.7382507e+01
   1.0846000e+03   9.7383270e+01
   1.0845500e+03   9.7384460e+01
   1.0845000e+03   9.7386047e+01
   1.0844500e+03   9.7388031e+01
   1.0844000e+03   9.7390411e+01
   1.0843500e+03   9.7393173e+01
   1.0843000e+03   9.7396317e+01
   1.0842500e+03   9.7399826e+01
   1.0842000e+03   9.7403702e+01
   1.0841500e+03   9.7407928e+01
   1.0841000e+03   9.7412498e+01
   1.0840500e+03   9.7417404e+01
   1.0840000e+03   9.7422638e+01
   1.0839500e+03   9.7428192e+01
   1.0839000e+03   9.7434052e+01
   1.0838500e+03   9.7440208e+01
   1.0838000e+03   9.7446648e+01
   1.0837500e+03   9.7453377e+01
   1.0837000e+03   9.7460381e+01
   1.0836500e+03   9.7467636e+01
   1.0836000e+03   9.7475143e+01
   1.0835500e+03   9.7482887e+01
   1.0835000e+03   9.7490860e+01
   1.0834500e+03   9.7499054e+01
   1.0834000e+03   9.7507462e+01
   1.0833500e+03   9.7516068e+01
   1.0833000e+03   9.7524872e+01
   1.0832500e+03   9.7533844e+01
   1.0832000e+03   9.7542992e+01
   1.0831500e+03   9.7552307e+01
   1.0831000e+03   9.7561768e+01
   1.0830500e+03   9.7571373e+01
   1.0830000e+03   9.7581116e+01
   1.0829500e+03   9.7590981e+01
   1.0829000e+03   9.7600960e+01
   1.0828500e+03   9.7611046e+01
   1.0828000e+03   9.7621239e+01
   1.0827500e+03   9.7631516e+01
   1.0827000e+03   9.7641869e+01
   1.0826500e+03   9.7652298e+01
   1.0826000e+03   9.7662796e+01
   1.0825500e+03   9.7673347e+01
   1.0825000e+03   9.7683952e+01
   1.0824500e+03   9.7694603e+01
   1.0824000e+03   9.7705276e+01
   1.0823500e+03   9.7715981e+01
   1.0823000e+03   9.7726700e+01
   1.0822500e+03   9.7737434e+01
   1.0822000e+03   9.7748177e+01
   1.0821500e+03   9.7758919e+01
   1.0821000e+03   9.7769638e+01
   1.0820500e+03   9.7780350e+01
   1.0820000e+03   9.7791039e+01
   1.0819500e+03   9.7801697e+01
   1.0819000e+03   9.7812317e+01
   1.0818500e+03   9.7822899e+01
   1.0818000e+03   9.7833427e+01
   1.0817500e+03   9.7843910e+01
   1.0817000e+03   9.7854324e+01
   1.0816500e+03   9.7864677e+01
   1.0816000e+03   9.7874954e+01
   1.0815500e+03   9.7885147e+01
   1.0815000e+03   9.7895271e+01
   1.0814500e+03   9.7905289e+01
   1.0814000e+03   9.7915222e+01
   1.0813500e+03   9.7925056e+01
   1.0813000e+03   9.7934776e+01
   1.0812500e+03   9.7944389e+01
   1.0812000e+03   9.7953888e+01
   1.0811500e+03   9.7963264e+01
   1.0811000e+03   9.7972504e+01
   1.0810500e+03   9.7981628e+01
   1.0810000e+03   9.7990601e+01
   1.0809500e+03   9.7999443e+01
   1.0809000e+03   9.8008133e+01
   1.0808500e+03   9.8016670e+01
   1.0808000e+03   9.8025063e+01
   1.0807500e+03   9.8033287e+01
   1.0807000e+03   9.8041344e+01
   1.0806500e+03   9.8049232e+01
   1.0806000e+03   9.8056946e+01
   1.0805500e+03   9.8064491e+01
   1.0805000e+03   9.8071838e+01
   1.0804500e+03   9.8079010e+01
   1.0804000e+03   9.8085991e+01
   1.0803500e+03   9.8092773e+01
   1.0803000e+03   9.8099350e+01
   1.0802500e+03   9.8105736e+01
   1.0802000e+03   9.8111908e+01
   1.0801500e+03   9.8117867e+01
   1.0801000e+03   9.8123619e+01
   1.0800500e+03   9.8129150e+01
   1.0800000e+03   9.8134468e+01
   1.0799500e+03   9.8139557e+01
   1.0799000e+03   9.8144424e+01
   1.0798500e+03   9.8149055e+01
   1.0798000e+03   9.8153458e+01
   1.0797500e+03   9.8157616e+01
   1.0797000e+03   9.8161545e+01
   1.0796500e+03   9.8165222e+01
   1.0796000e+03   9.8168671e+01
   1.0795500e+03   9.8171867e+01
   1.0795000e+03   9.8174820e+01
   1.0794500e+03   9.8177513e+01
   1.0794000e+03   9.8179970e+01
   1.0793500e+03   9.8182167e+01
   1.0793000e+03   9.8184113e+01
   1.0792500e+03   9.8185806e+01
   1.0792000e+03   9.8187241e+01
   1.0791500e+03   9.8188423e+01
   1.0791000e+03   9.8189354e+01
   1.0790500e+03   9.8190018e+01
   1.0790000e+03   9.8190437e+01
   1.0789500e+03   9.8190598e+01
   1.0789000e+03   9.8190506e+01
   1.0788500e+03   9.8190155e+01
   1.0788000e+03   9.8189560e+01
   1.0787500e+03   9.8188713e+01
   1.0787000e+03   9.8187607e+01
   1.0786500e+03   9.8186264e+01
   1.0786000e+03   9.8184677e+01
   1.0785500e+03   9.8182846e+01
   1.0785000e+03   9.8180779e+01
   1.0784500e+03   9.8178474e+01
   1.0784000e+03   9.8175934e+01
   1.0783500e+03   9.8173180e+01
   1.0783000e+03   9.8170197e+01
   1.0782500e+03   9.8167000e+01
   1.0782000e+03   9.8163582e+01
   1.0781500e+03   9.8159966e+01
   1.0781000e+03   9.8156136e+01
   1.0780500e+03   9.8152122e+01
   1.0780000e+03   9.8147919e+01
   1.0779500e+03   9.8143524e+01
   1.0779000e+03   9.8138962e+01
   1.0778500e+03   9.8134224e+01
   1.0778000e+03   9.8129333e+01
   1.0777500e+03   9.8124290e+01
   1.0777000e+03   9.8119095e+01
   1.0776500e+03   9.8113770e+01
   1.0776000e+03   9.8108315e+01
   1.0775500e+03   9.8102745e+01
   1.0775000e+03   9.8097054e+01
   1.0774500e+03   9.8091278e+01
   1.0774000e+03   9.8085396e+01
   1.0773500e+03   9.8079445e+01
   1.0773000e+03   9.8073418e+01
   1.0772500e+03   9.8067322e+01
   1.0772000e+03   9.8061188e+01
   1.0771500e+03   9.8055008e+01
   1.0771000e+03   9.8048798e+01
   1.0770500e+03   9.8042564e+01
   1.0770000e+03   9.8036324e+01
   1.0769500e+03   9.8030075e+01
   1.0769000e+03   9.8023849e+01
   1.0768500e+03   9.8017647e+01
   1.0768000e+03   9.8011467e+01
   1.0767500e+03   9.8005333e+01
   1.0767000e+03   9.7999252e+01
   1.0766500e+03   9.7993233e+01
   1.0766000e+03   9.7987282e+01
   1.0765500e+03   9.7981415e+01
   1.0765000e+03   9.7975632e+01
   1.0764500e+03   9.7969963e+01
   1.0764000e+03   9.7964401e+01
   1.0763500e+03   9.7958954e+01
   1.0763000e+03   9.7953629e+01
   1.0762500e+03   9.7948448e+01
   1.0762000e+03   9.7943405e+01
   1.0761500e+03   9.7938522e+01
   1.0761000e+03   9.7933792e+01
   1.0760500e+03   9.7929230e+01
   1.0760000e+03   9.7924843e+01
   1.0759500e+03   9.7920639e+01
   1.0759000e+03   9.7916618e+01
   1.0758500e+03   9.7912781e+01
   1.0758000e+03   9.7909149e+01
   1.0757500e+03   9.7905716e+01
   1.0757000e+03   9.7902496e+01
   1.0756500e+03   9.7899475e+01
   1.0756000e+03   9.7896683e+01
   1.0755500e+03   9.7894104e+01
   1.0755000e+03   9.7891739e+01
   1.0754500e+03   9.7891655e+01
   1.0754000e+03   9.7891579e+01
   1.0753500e+03   9.7891502e+01
   1.0753000e+03   9.7891418e+01
   1.0752500e+03   9.7891335e+01
   1.0752000e+03   9.7891251e+01
   1.0751500e+03   9.7891174e+01
   1.0751000e+03   9.7891090e+01
   1.0750500e+03   9.7891014e+01
   1.0750000e+03   9.7890930e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_19C.dat <==
   1.1250000e+03   9.9511627e+01
   1.1249500e+03   9.9514793e+01
   1.1249000e+03   9.9517998e+01
   1.1248500e+03   9.9521240e+01
   1.1248000e+03   9.9524521e+01
   1.1247500e+03   9.9527832e+01
   1.1247000e+03   9.9531158e+01
   1.1246500e+03   9.9534523e+01
   1.1246000e+03   9.9537903e+01
   1.1245500e+03   9.9541298e+01
   1.1245000e+03   9.9544716e+01
   1.1244500e+03   9.9548134e+01
   1.1244000e+03   9.9551575e+01
   1.1243500e+03   9.9555016e+01
   1.1243000e+03   9.9558456e+01
   1.1242500e+03   9.9561897e+01
   1.1242000e+03   9.9565331e+01
   1.1241500e+03   9.9568756e+01
   1.1241000e+03   9.9572166e+01
   1.1240500e+03   9.9575577e+01
   1.1240000e+03   9.9578949e+01
   1.1239500e+03   9.9582314e+01
   1.1239000e+03   9.9585648e+01
   1.1238500e+03   9.9588951e+01
   1.1238000e+03   9.9592224e+01
   1.1237500e+03   9.9595467e+01
   1.1237000e+03   9.9598663e+01
   1.1236500e+03   9.9601814e+01
   1.1236000e+03   9.9604919e+01
   1.1235500e+03   9.9607979e+01
   1.1235000e+03   9.9610985e+01
   1.1234500e+03   9.9613930e+01
   1.1234000e+03   9.9616806e+01
   1.1233500e+03   9.9619629e+01
   1.1233000e+03   9.9622375e+01
   1.1232500e+03   9.9625053e+01
   1.1232000e+03   9.9627655e+01
   1.1231500e+03   9.9630180e+01
   1.1231000e+03   9.9632614e+01
   1.1230500e+03   9.9634972e+01
   1.1230000e+03   9.9637230e+01
   1.1229500e+03   9.9639397e+01
   1.1229000e+03   9.9641472e+01
   1.1228500e+03   9.9643448e+01
   1.1228000e+03   9.9645317e+01
   1.1227500e+03   9.9647079e+01
   1.1227000e+03   9.9648735e+01
   1.1226500e+03   9.9650276e+01
   1.1226000e+03   9.9651703e+01
   1.1225500e+03   9.9653000e+01
   1.1225000e+03   9.9654182e+01
   1.1224500e+03   9.9655243e+01
   1.1224000e+03   9.9656166e+01
   1.1223500e+03   9.9656960e+01
   1.1223000e+03   9.9657623e+01
   1.1222500e+03   9.9658142e+01
   1.1222000e+03   9.9658531e+01
   1.1221500e+03   9.9658768e+01
   1.1221000e+03   9.9658875e+01
   1.1220500e+03   9.9658821e+01
   1.1220000e+03   9.9658623e+01
   1.1219500e+03   9.9658272e+01
   1.1219000e+03   9.9657776e+01
   1.1218500e+03   9.9657120e+01
   1.1218000e+03   9.9656303e+01
   1.1217500e+03   9.9655327e+01
   1.1217000e+03   9.9654205e+01
   1.1216500e+03   9.9652908e+01
   1.1216000e+03   9.9651459e+01
   1.1215500e+03   9.9649834e+01
   1.1215000e+03   9.9648056e+01
   1.1214500e+03   9.9646111e+01
   1.1214000e+03   9.9643997e+01
   1.1213500e+03   9.9641724e+01
   1.1213000e+03   9.9639282e+01
   1.1212500e+03   9.9636665e+01
   1.1212000e+03   9.9633888e+01
   1.1211500e+03   9.9630951e+01
   1.1211000e+03   9.9627846e+01
   1.1210500e+03   9.9624573e+01
   1.1210000e+03   9.9621140e+01
   1.1209500e+03   9.9617546e+01
   1.1209000e+03   9.9613792e+01
   1.1208500e+03   9.9609879e+01
   1.1208000e+03   9.9605804e+01
   1.1207500e+03   9.9601578e+01
   1.1207000e+03   9.9597191e+01
   1.1206500e+03   9.9592659e+01
   1.1206000e+03   9.9587975e+01
   1.1205500e+03   9.9583153e+01
   1.1205000e+03   9.9578186e+01
   1.1204500e+03   9.9573074e+01
   1.1204000e+03   9.9567833e+01
   1.1203500e+03   9.9562454e+01
   1.1203000e+03   9.9556946e+01
   1.1202500e+03   9.9551323e+01
   1.1202000e+03   9.9545578e+01
   1.1201500e+03   9.9539711e+01
   1.1201000e+03   9.9533737e+01
   1.1200500e+03   9.9527657e+01
   1.1200000e+03   9.9521484e+01
   1.1199500e+03   9.9515205e+01
   1.1199000e+03   9.9508842e+01
   1.1198500e+03   9.9502396e+01
   1.1198000e+03   9.9495872e+01
   1.1197500e+03   9.9489281e+01
   1.1197000e+03   9.9482613e+01
   1.1196500e+03   9.9475891e+01
   1.1196000e+03   9.9469116e+01
   1.1195500e+03   9.9462303e+01
   1.1195000e+03   9.9455444e+01
   1.1194500e+03   9.9448555e+01
   1.1194000e+03   9.9441635e+01
   1.1193500e+03   9.9434700e+01
   1.1193000e+03   9.9427757e+01
   1.1192500e+03   9.9420807e+01
   1.1192000e+03   9.9413864e+01
   1.1191500e+03   9.9406929e+01
   1.1191000e+03   9.9400017e+01
   1.1190500e+03   9.9393120e+01
   1.1190000e+03   9.9386269e+01
   1.1189500e+03   9.9379448e+01
   1.1189000e+03   9.9372688e+01
   1.1188500e+03   9.9365974e+01
   1.1188000e+03   9.9359329e+01
   1.1187500e+03   9.9352745e+01
   1.1187000e+03   9.9346252e+01
   1.1186500e+03   9.9339836e+01
   1.1186000e+03   9.9333511e+01
   1.1185500e+03   9.9327293e+01
   1.1185000e+03   9.9321182e+01
   1.1184500e+03   9.9315178e+01
   1.1184000e+03   9.9309303e+01
   1.1183500e+03   9.9303543e+01
   1.1183000e+03   9.9297928e+01
   1.1182500e+03   9.9292458e+01
   1.1182000e+03   9.9287125e+01
   1.1181500e+03   9.9281952e+01
   1.1181000e+03   9.9276939e+01
   1.1180500e+03   9.9272087e+01
   1.1180000e+03   9.9267403e+01
   1.1179500e+03   9.9262894e+01
   1.1179000e+03   9.9258575e+01
   1.1178500e+03   9.9254433e+01
   1.1178000e+03   9.9250488e+01
   1.1177500e+03   9.9246735e+01
   1.1177000e+03   9.9243187e+01
   1.1176500e+03   9.9239838e+01
   1.1176000e+03   9.9236702e+01
   1.1175500e+03   9.9233780e+01
   1.1175000e+03   9.9231064e+01
   1.1174500e+03   9.9228577e+01
   1.1174000e+03   9.9226303e+01
   1.1173500e+03   9.9224251e+01
   1.1173000e+03   9.9222427e+01
   1.1172500e+03   9.9220833e+01
   1.1172000e+03   9.9219475e+01
   1.1171500e+03   9.9218338e+01
   1.1171000e+03   9.9217445e+01
   1.1170500e+03   9.9216774e+01
   1.1170000e+03   9.9216354e+01
   1.1169500e+03   9.9216156e+01
   1.1169000e+03   9.9216202e+01
   1.1168500e+03   9.9216492e+01
   1.1168000e+03   9.9217018e+01
   1.1167500e+03   9.9217781e+01
   1.1167000e+03   9.9218773e+01
   1.1166500e+03   9.9220009e+01
   1.1166000e+03   9.9221481e+01
   1.1165500e+03   9.9223183e+01
   1.1165000e+03   9.9225121e+01
   1.1164500e+03   9.9227295e+01
   1.1164000e+03   9.9229691e+01
   1.1163500e+03   9.9232323e+01
   1.1163000e+03   9.9235176e+01
   1.1162500e+03   9.9238258e+01
   1.1162000e+03   9.9241554e+01
   1.1161500e+03   9.9245079e+01
   1.1161000e+03   9.9248817e+01
   1.1160500e+03   9.9252769e+01
   1.1160000e+03   9.9256920e+01
   1.1159500e+03   9.9261292e+01
   1.1159000e+03   9.9265862e+01
   1.1158500e+03   9.9270630e+01
   1.1158000e+03   9.9275597e+01
   1.1157500e+03   9.9280754e+01
   1.1157000e+03   9.9286102e+01
   1.1156500e+03   9.9291634e+01
   1.1156000e+03   9.9297348e+01
   1.1155500e+03   9.9303230e+01
   1.1155000e+03   9.9309288e+01
   1.1154500e+03   9.9315514e+01
   1.1154000e+03   9.9321899e+01
   1.1153500e+03   9.9328438e+01
   1.1153000e+03   9.9335129e+01
   1.1152500e+03   9.9341965e+01
   1.1152000e+03   9.9348938e+01
   1.1151500e+03   9.9356056e+01
   1.1151000e+03   9.9363297e+01
   1.1150500e+03   9.9370667e+01
   1.1150000e+03   9.9378159e+01
   1.1149500e+03   9.9385750e+01
   1.1149000e+03   9.9393456e+01
   1.1148500e+03   9.9401268e+01
   1.1148000e+03   9.9409172e+01
   1.1147500e+03   9.9417160e+01
   1.1147000e+03   9.9425232e+01
   1.1146500e+03   9.9433388e+01
   1.1146000e+03   9.9441605e+01
   1.1145500e+03   9.9449883e+01
   1.1145000e+03   9.9458221e+01
   1.1144500e+03   9.9466614e+01
   1.1144000e+03   9.9475044e+01
   1.1143500e+03   9.9483505e+01
   1.1143000e+03   9.9492004e+01
   1.1142500e+03   9.9500519e+01
   1.1142000e+03   9.9509048e+01
   1.1141500e+03   9.9517586e+01
   1.1141000e+03   9.9526123e+01
   1.1140500e+03   9.9534645e+01
   1.1140000e+03   9.9543152e+01
   1.1139500e+03   9.9551643e+01
   1.1139000e+03   9.9560097e+01
   1.1138500e+03   9.9568520e+01
   1.1138000e+03   9.9576881e+01
   1.1137500e+03   9.9585197e+01
   1.1137000e+03   9.9593445e+01
   1.1136500e+03   9.9601624e+01
   1.1136000e+03   9.9609718e+01
   1.1135500e+03   9.9617729e+01
   1.1135000e+03   9.9625626e+01
   1.1134500e+03   9.9633430e+01
   1.1134000e+03   9.9641113e+01
   1.1133500e+03   9.9648674e+01
   1.1133000e+03   9.9656097e+01
   1.1132500e+03   9.9663376e+01
   1.1132000e+03   9.9670502e+01
   1.1131500e+03   9.9677467e+01
   1.1131000e+03   9.9684265e+01
   1.1130500e+03   9.9690872e+01
   1.1130000e+03   9.9697296e+01
   1.1129500e+03   9.9703514e+01
   1.1129000e+03   9.9709526e+01
   1.1128500e+03   9.9715302e+01
   1.1128000e+03   9.9720856e+01
   1.1127500e+03   9.9726166e+01
   1.1127000e+03   9.9731224e+01
   1.1126500e+03   9.9736023e+01
   1.1126000e+03   9.9740547e+01
   1.1125500e+03   9.9744789e+01
   1.1125000e+03   9.9748734e+01
   1.1124500e+03   9.9752380e+01
   1.1124000e+03   9.9755699e+01
   1.1123500e+03   9.9758705e+01
   1.1123000e+03   9.9761368e+01
   1.1122500e+03   9.9763687e+01
   1.1122000e+03   9.9765640e+01
   1.1121500e+03   9.9767235e+01
   1.1121000e+03   9.9768448e+01
   1.1120500e+03   9.9769272e+01
   1.1120000e+03   9.9769699e+01
   1.1119500e+03   9.9769714e+01
   1.1119000e+03   9.9769318e+01
   1.1118500e+03   9.9768486e+01
   1.1118000e+03   9.9767220e+01
   1.1117500e+03   9.9765511e+01
   1.1117000e+03   9.9763336e+01
   1.1116500e+03   9.9760696e+01
   1.1116000e+03   9.9757584e+01
   1.1115500e+03   9.9753990e+01
   1.1115000e+03   9.9749901e+01
   1.1114500e+03   9.9745308e+01
   1.1114000e+03   9.9740219e+01
   1.1113500e+03   9.9734612e+01
   1.1113000e+03   9.9728485e+01
   1.1112500e+03   9.9721832e+01
   1.1112000e+03   9.9714645e+01
   1.1111500e+03   9.9706932e+01
   1.1111000e+03   9.9698677e+01
   1.1110500e+03   9.9689880e+01
   1.1110000e+03   9.9680534e+01
   1.1109500e+03   9.9670639e+01
   1.1109000e+03   9.9660202e+01
   1.1108500e+03   9.9649208e+01
   1.1108000e+03   9.9637672e+01
   1.1107500e+03   9.9625587e+01
   1.1107000e+03   9.9612953e+01
   1.1106500e+03   9.9599770e+01
   1.1106000e+03   9.9586060e+01
   1.1105500e+03   9.9571808e+01
   1.1105000e+03   9.9557030e+01
   1.1104500e+03   9.9541733e+01
   1.1104000e+03   9.9525925e+01
   1.1103500e+03   9.9509605e+01
   1.1103000e+03   9.9492798e+01
   1.1102500e+03   9.9475510e+01
   1.1102000e+03   9.9457756e+01
   1.1101500e+03   9.9439537e+01
   1.1101000e+03   9.9420891e+01
   1.1100500e+03   9.9401810e+01
   1.1100000e+03   9.9382324e+01
   1.1099500e+03   9.9362442e+01
   1.1099000e+03   9.9342209e+01
   1.1098500e+03   9.9321617e+01
   1.1098000e+03   9.9300690e+01
   1.1097500e+03   9.9279472e+01
   1.1097000e+03   9.9257957e+01
   1.1096500e+03   9.9236198e+01
   1.1096000e+03   9.9214195e+01
   1.1095500e+03   9.9191994e+01
   1.1095000e+03   9.9169609e+01
   1.1094500e+03   9.9147072e+01
   1.1094000e+03   9.9124420e+01
   1.1093500e+03   9.9101677e+01
   1.1093000e+03   9.9078865e+01
   1.1092500e+03   9.9056015e+01
   1.1092000e+03   9.9033173e+01
   1.1091500e+03   9.9010361e+01
   1.1091000e+03   9.8987602e+01
   1.1090500e+03   9.8964943e+01
   1.1090000e+03   9.8942398e+01
   1.1089500e+03   9.8920021e+01
   1.1089000e+03   9.8897820e+01
   1.1088500e+03   9.8875847e+01
   1.1088000e+03   9.8854118e+01
   1.1087500e+03   9.8832672e+01
   1.1087000e+03   9.8811546e+01
   1.1086500e+03   9.8790749e+01
   1.1086000e+03   9.8770332e+01
   1.1085500e+03   9.8750320e+01
   1.1085000e+03   9.8730728e+01
   1.1084500e+03   9.8711601e+01
   1.1084000e+03   9.8692963e+01
   1.1083500e+03   9.8674828e+01
   1.1083000e+03   9.8657227e+01
   1.1082500e+03   9.8640190e+01
   1.1082000e+03   9.8623741e+01
   1.1081500e+03   9.8607895e+01
   1.1081000e+03   9.8592674e+01
   1.1080500e+03   9.8578094e+01
   1.1080000e+03   9.8564186e+01
   1.1079500e+03   9.8550957e+01
   1.1079000e+03   9.8538437e+01
   1.1078500e+03   9.8526627e+01
   1.1078000e+03   9.8515549e+01
   1.1077500e+03   9.8505211e+01
   1.1077000e+03   9.8495636e+01
   1.1076500e+03   9.8486824e+01
   1.1076000e+03   9.8478775e+01
   1.1075500e+03   9.8471519e+01
   1.1075000e+03   9.8465057e+01
   1.1074500e+03   9.8459396e+01
   1.1074000e+03   9.8454529e+01
   1.1073500e+03   9.8450462e+01
   1.1073000e+03   9.8447212e+01
   1.1072500e+03   9.8444763e+01
   1.1072000e+03   9.8443138e+01
   1.1071500e+03   9.8442314e+01
   1.1071000e+03   9.8442314e+01
   1.1070500e+03   9.8443123e+01
   1.1070000e+03   9.8444725e+01
   1.1069500e+03   9.8447144e+01
   1.1069000e+03   9.8450371e+01
   1.1068500e+03   9.8454384e+01
   1.1068000e+03   9.8459190e+01
   1.1067500e+03   9.8464790e+01
   1.1067000e+03   9.8471161e+01
   1.1066500e+03   9.8478317e+01
   1.1066000e+03   9.8486237e+01
   1.1065500e+03   9.8494919e+01
   1.1065000e+03   9.8504349e+01
   1.1064500e+03   9.8514542e+01
   1.1064000e+03   9.8525452e+01
   1.1063500e+03   9.8537102e+01
   1.1063000e+03   9.8549477e+01
   1.1062500e+03   9.8562553e+01
   1.1062000e+03   9.8576340e+01
   1.1061500e+03   9.8590820e+01
   1.1061000e+03   9.8605995e+01
   1.1060500e+03   9.8621841e+01
   1.1060000e+03   9.8638351e+01
   1.1059500e+03   9.8655525e+01
   1.1059000e+03   9.8673347e+01
   1.1058500e+03   9.8691818e+01
   1.1058000e+03   9.8710915e+01
   1.1057500e+03   9.8730637e+01
   1.1057000e+03   9.8750977e+01
   1.1056500e+03   9.8771927e+01
   1.1056000e+03   9.8793465e+01
   1.1055500e+03   9.8815605e+01
   1.1055000e+03   9.8838333e+01
   1.1054500e+03   9.8861626e+01
   1.1054000e+03   9.8885498e+01
   1.1053500e+03   9.8909935e+01
   1.1053000e+03   9.8934921e+01
   1.1052500e+03   9.8960457e+01
   1.1052000e+03   9.8986526e+01
   1.1051500e+03   9.9013145e+01
   1.1051000e+03   9.9040283e+01
   1.1050500e+03   9.9067955e+01
   1.1050000e+03   9.9096146e+01
   1.1049500e+03   9.9124847e+01
   1.1049000e+03   9.9154060e+01
   1.1048500e+03   9.9183777e+01
   1.1048000e+03   9.9213989e+01
   1.1047500e+03   9.9244705e+01
   1.1047000e+03   9.9275902e+01
   1.1046500e+03   9.9307594e+01
   1.1046000e+03   9.9339775e+01
   1.1045500e+03   9.9372429e+01
   1.1045000e+03   9.9405563e+01
   1.1044500e+03   9.9439171e+01
   1.1044000e+03   9.9473259e+01
   1.1043500e+03   9.9507813e+01
   1.1043000e+03   9.9542824e+01
   1.1042500e+03   9.9578308e+01
   1.1042000e+03   9.9614265e+01
   1.1041500e+03   9.9650665e+01
   1.1041000e+03   9.9687538e+01
   1.1040500e+03   9.9724854e+01
   1.1040000e+03   9.9762627e+01
   1.1039500e+03   9.9800850e+01
   1.1039000e+03   9.9839523e+01
   1.1038500e+03   9.9878647e+01
   1.1038000e+03   9.9918213e+01
   1.1037500e+03   9.9958214e+01
   1.1037000e+03   9.9998650e+01
   1.1036500e+03   1.0003953e+02
   1.1036000e+03   1.0008085e+02
   1.1035500e+03   1.0012257e+02
   1.1035000e+03   1.0016473e+02
   1.1034500e+03   1.0020729e+02
   1.1034000e+03   1.0025026e+02
   1.1033500e+03   1.0029362e+02
   1.1033000e+03   1.0033739e+02
   1.1032500e+03   1.0038152e+02
   1.1032000e+03   1.0042602e+02
   1.1031500e+03   1.0047086e+02
   1.1031000e+03   1.0051606e+02
   1.1030500e+03   1.0056157e+02
   1.1030000e+03   1.0060737e+02
   1.1029500e+03   1.0065346e+02
   1.1029000e+03   1.0069978e+02
   1.1028500e+03   1.0074635e+02
   1.1028000e+03   1.0079309e+02
   1.1027500e+03   1.0083998e+02
   1.1027000e+03   1.0088698e+02
   1.1026500e+03   1.0093403e+02
   1.1026000e+03   1.0098109e+02
   1.1025500e+03   1.0102810e+02
   1.1025000e+03   1.0107500e+02
   1.1024500e+03   1.0112167e+02
   1.1024000e+03   1.0116806e+02
   1.1023500e+03   1.0121407e+02
   1.1023000e+03   1.0125957e+02
   1.1022500e+03   1.0130444e+02
   1.1022000e+03   1.0134853e+02
   1.1021500e+03   1.0139169e+02
   1.1021000e+03   1.0143374e+02
   1.1020500e+03   1.0147445e+02
   1.1020000e+03   1.0151363e+02
   1.1019500e+03   1.0155099e+02
   1.1019000e+03   1.0158624e+02
   1.1018500e+03   1.0161900e+02
   1.1018000e+03   1.0164896e+02
   1.1017500e+03   1.0167564e+02
   1.1017000e+03   1.0169862e+02
   1.1016500e+03   1.0171727e+02
   1.1016000e+03   1.0173100e+02
   1.1015500e+03   1.0173911e+02
   1.1015000e+03   1.0174074e+02
   1.1014500e+03   1.0173505e+02
   1.1014000e+03   1.0172094e+02
   1.1013500e+03   1.0169724e+02
   1.1013000e+03   1.0166264e+02
   1.1012500e+03   1.0161554e+02
   1.1012000e+03   1.0155420e+02
   1.1011500e+03   1.0147665e+02
   1.1011000e+03   1.0138061e+02
   1.1010500e+03   1.0126353e+02
   1.1010000e+03   1.0112250e+02
   1.1009500e+03   1.0095414e+02
   1.1009000e+03   1.0075478e+02
   1.1008500e+03   1.0052020e+02
   1.1008000e+03   1.0024557e+02
   1.1007500e+03   9.9925705e+01
   1.1007000e+03   9.9554672e+01
   1.1006500e+03   9.9125908e+01
   1.1006000e+03   9.8632484e+01
   1.1005500e+03   9.8066818e+01
   1.1005000e+03   9.7420952e+01
   1.1004500e+03   9.6686607e+01
   1.1004000e+03   9.5855858e+01
   1.1003500e+03   9.4921074e+01
   1.1003000e+03   9.3876137e+01
   1.1002500e+03   9.2716309e+01
   1.1002000e+03   9.1440376e+01
   1.1001500e+03   9.0050575e+01
   1.1001000e+03   8.8554573e+01
   1.1000500e+03   8.6965454e+01
   1.1000000e+03   8.5303764e+01
   1.0999500e+03   8.3597359e+01
   1.0999000e+03   8.1880188e+01
   1.0998500e+03   8.0192093e+01
   1.0998000e+03   7.8575203e+01
   1.0997500e+03   7.7072525e+01
   1.0997000e+03   7.5722961e+01
   1.0996500e+03   7.4558846e+01
   1.0996000e+03   7.3603355e+01
   1.0995500e+03   7.2869278e+01
   1.0995000e+03   7.2358337e+01
   1.0994500e+03   7.2062454e+01
   1.0994000e+03   7.1965935e+01
   1.0993500e+03   7.2047333e+01
   1.0993000e+03   7.2282013e+01
   1.0992500e+03   7.2644447e+01
   1.0992000e+03   7.3109695e+01
   1.0991500e+03   7.3654388e+01
   1.0991000e+03   7.4257675e+01
   1.0990500e+03   7.4901726e+01
   1.0990000e+03   7.5571228e+01
   1.0989500e+03   7.6253891e+01
   1.0989000e+03   7.6939629e+01
   1.0988500e+03   7.7620758e+01
   1.0988000e+03   7.8291084e+01
   1.0987500e+03   7.8946365e+01
   1.0987000e+03   7.9583153e+01
   1.0986500e+03   8.0199524e+01
   1.0986000e+03   8.0794052e+01
   1.0985500e+03   8.1365776e+01
   1.0985000e+03   8.1914642e+01
   1.0984500e+03   8.2440605e+01
   1.0984000e+03   8.2944115e+01
   1.0983500e+03   8.3425613e+01
   1.0983000e+03   8.3885986e+01
   1.0982500e+03   8.4325829e+01
   1.0982000e+03   8.4746048e+01
   1.0981500e+03   8.5147446e+01
   1.0981000e+03   8.5530952e+01
   1.0980500e+03   8.5897461e+01
   1.0980000e+03   8.6247803e+01
   1.0979500e+03   8.6582771e+01
   1.0979000e+03   8.6903229e+01
   1.0978500e+03   8.7209930e+01
   1.0978000e+03   8.7503593e+01
   1.0977500e+03   8.7784904e+01
   1.0977000e+03   8.8054611e+01
   1.0976500e+03   8.8313286e+01
   1.0976000e+03   8.8561478e+01
   1.0975500e+03   8.8799843e+01
   1.0975000e+03   8.9028839e+01
   1.0974500e+03   8.9249023e+01
   1.0974000e+03   8.9460831e+01
   1.0973500e+03   8.9664680e+01
   1.0973000e+03   8.9860985e+01
   1.0972500e+03   9.0050148e+01
   1.0972000e+03   9.0232544e+01
   1.0971500e+03   9.0408524e+01
   1.0971000e+03   9.0578415e+01
   1.0970500e+03   9.0742485e+01
   1.0970000e+03   9.0901031e+01
   1.0969500e+03   9.1054298e+01
   1.0969000e+03   9.1202560e+01
   1.0968500e+03   9.1346092e+01
   1.0968000e+03   9.1485092e+01
   1.0967500e+03   9.1619766e+01
   1.0967000e+03   9.1750313e+01
   1.0966500e+03   9.1876915e+01
   1.0966000e+03   9.1999771e+01
   1.0965500e+03   9.2119026e+01
   1.0965000e+03   9.2234863e+01
   1.0964500e+03   9.2347404e+01
   1.0964000e+03   9.2456818e+01
   1.0963500e+03   9.2563217e+01
   1.0963000e+03   9.2666725e+01
   1.0962500e+03   9.2767487e+01
   1.0962000e+03   9.2865585e+01
   1.0961500e+03   9.2961159e+01
   1.0961000e+03   9.3054276e+01
   1.0960500e+03   9.3145073e+01
   1.0960000e+03   9.3233612e+01
   1.0959500e+03   9.3319984e+01
   1.0959000e+03   9.3404274e+01
   1.0958500e+03   9.3486572e+01
   1.0958000e+03   9.3566956e+01
   1.0957500e+03   9.3645477e+01
   1.0957000e+03   9.3722221e+01
   1.0956500e+03   9.3797234e+01
   1.0956000e+03   9.3870590e+01
   1.0955500e+03   9.3942352e+01
   1.0955000e+03   9.4012573e+01
   1.0954500e+03   9.4081299e+01
   1.0954000e+03   9.4148605e+01
   1.0953500e+03   9.4214516e+01
   1.0953000e+03   9.4279083e+01
   1.0952500e+03   9.4342354e+01
   1.0952000e+03   9.4404373e+01
   1.0951500e+03   9.4465187e+01
   1.0951000e+03   9.4524818e+01
   1.0950500e+03   9.4583305e+01
   1.0950000e+03   9.4640709e+01
   1.0949500e+03   9.4697044e+01
   1.0949000e+03   9.4752350e+01
   1.0948500e+03   9.4806656e+01
   1.0948000e+03   9.4859985e+01
   1.0947500e+03   9.4912376e+01
   1.0947000e+03   9.4963852e+01
   1.0946500e+03   9.5014450e+01
   1.0946000e+03   9.5064178e+01
   1.0945500e+03   9.5113083e+01
   1.0945000e+03   9.5161179e+01
   1.0944500e+03   9.5208473e+01
   1.0944000e+03   9.5255013e+01
   1.0943500e+03   9.5300797e+01
   1.0943000e+03   9.5345863e+01
   1.0942500e+03   9.5390228e+01
   1.0942000e+03   9.5433899e+01
   1.0941500e+03   9.5476906e+01
   1.0941000e+03   9.5519257e+01
   1.0940500e+03   9.5560982e+01
   1.0940000e+03   9.5602074e+01
   1.0939500e+03   9.5642586e+01
   1.0939000e+03   9.5682487e+01
   1.0938500e+03   9.5721825e+01
   1.0938000e+03   9.5760597e+01
   1.0937500e+03   9.5798828e+01
   1.0937000e+03   9.5836525e+01
   1.0936500e+03   9.5873703e+01
   1.0936000e+03   9.5910370e+01
   1.0935500e+03   9.5946541e+01
   1.0935000e+03   9.5982231e+01
   1.0934500e+03   9.6017433e+01
   1.0934000e+03   9.6052185e+01
   1.0933500e+03   9.6086472e+01
   1.0933000e+03   9.6120316e+01
   1.0932500e+03   9.6153732e+01
   1.0932000e+03   9.6186707e+01
   1.0931500e+03   9.6219269e+01
   1.0931000e+03   9.6251419e+01
   1.0930500e+03   9.6283165e+01
   1.0930000e+03   9.6314514e+01
   1.0929500e+03   9.6345474e+01
   1.0929000e+03   9.6376053e+01
   1.0928500e+03   9.6406258e+01
   1.0928000e+03   9.6436104e+01
   1.0927500e+03   9.6465576e+01
   1.0927000e+03   9.6494698e+01
   1.0926500e+03   9.6523468e+01
   1.0926000e+03   9.6551903e+01
   1.0925500e+03   9.6579994e+01
   1.0925000e+03   9.6607750e+01
   1.0924500e+03   9.6635178e+01
   1.0924000e+03   9.6662285e+01
   1.0923500e+03   9.6689072e+01
   1.0923000e+03   9.6715538e+01
   1.0922500e+03   9.6741692e+01
   1.0922000e+03   9.6767548e+01
   1.0921500e+03   9.6793098e+01
   1.0921000e+03   9.6818344e+01
   1.0920500e+03   9.6843292e+01
   1.0920000e+03   9.6867950e+01
   1.0919500e+03   9.6892311e+01
   1.0919000e+03   9.6916382e+01
   1.0918500e+03   9.6940163e+01
   1.0918000e+03   9.6963669e+01
   1.0917500e+03   9.6986893e+01
   1.0917000e+03   9.7009827e+01
   1.0916500e+03   9.7032486e+01
   1.0916000e+03   9.7054878e+01
   1.0915500e+03   9.7076973e+01
   1.0915000e+03   9.7098816e+01
   1.0914500e+03   9.7120377e+01
   1.0914000e+03   9.7141663e+01
   1.0913500e+03   9.7162689e+01
   1.0913000e+03   9.7183434e+01
   1.0912500e+03   9.7203918e+01
   1.0912000e+03   9.7224129e+01
   1.0911500e+03   9.7244064e+01
   1.0911000e+03   9.7263741e+01
   1.0910500e+03   9.7283142e+01
   1.0910000e+03   9.7302277e+01
   1.0909500e+03   9.7321144e+01
   1.0909000e+03   9.7339729e+01
   1.0908500e+03   9.7358047e+01
   1.0908000e+03   9.7376099e+01
   1.0907500e+03   9.7393867e+01
   1.0907000e+03   9.7411377e+01
   1.0906500e+03   9.7428604e+01
   1.0906000e+03   9.7445557e+01
   1.0905500e+03   9.7462227e+01
   1.0905000e+03   9.7478615e+01
   1.0904500e+03   9.7494728e+01
   1.0904000e+03   9.7510551e+01
   1.0903500e+03   9.7526093e+01
   1.0903000e+03   9.7541344e+01
   1.0902500e+03   9.7556313e+01
   1.0902000e+03   9.7570976e+01
   1.0901500e+03   9.7585350e+01
   1.0901000e+03   9.7599426e+01
   1.0900500e+03   9.7613205e+01
   1.0900000e+03   9.7626671e+01
   1.0899500e+03   9.7639839e+01
   1.0899000e+03   9.7652695e+01
   1.0898500e+03   9.7665237e+01
   1.0898000e+03   9.7677460e+01
   1.0897500e+03   9.7689369e+01
   1.0897000e+03   9.7700951e+01
   1.0896500e+03   9.7712204e+01
   1.0896000e+03   9.7723129e+01
   1.0895500e+03   9.7733727e+01
   1.0895000e+03   9.7743973e+01
   1.0894500e+03   9.7753891e+01
   1.0894000e+03   9.7763458e+01
   1.0893500e+03   9.7772675e+01
   1.0893000e+03   9.7781540e+01
   1.0892500e+03   9.7790054e+01
   1.0892000e+03   9.7798195e+01
   1.0891500e+03   9.7805984e+01
   1.0891000e+03   9.7813400e+01
   1.0890500e+03   9.7820442e+01
   1.0890000e+03   9.7827110e+01
   1.0889500e+03   9.7833405e+01
   1.0889000e+03   9.7839317e+01
   1.0888500e+03   9.7844841e+01
   1.0888000e+03   9.7849976e+01
   1.0887500e+03   9.7854721e+01
   1.0887000e+03   9.7859070e+01
   1.0886500e+03   9.7863022e+01
   1.0886000e+03   9.7866577e+01
   1.0885500e+03   9.7869720e+01
   1.0885000e+03   9.7872475e+01
   1.0884500e+03   9.7874817e+01
   1.0884000e+03   9.7876755e+01
   1.0883500e+03   9.7878281e+01
   1.0883000e+03   9.7879395e+01
   1.0882500e+03   9.7880104e+01
   1.0882000e+03   9.7880402e+01
   1.0881500e+03   9.7880287e+01
   1.0881000e+03   9.7879776e+01
   1.0880500e+03   9.7878845e+01
   1.0880000e+03   9.7877518e+01
   1.0879500e+03   9.7875778e+01
   1.0879000e+03   9.7873650e+01
   1.0878500e+03   9.7871109e+01
   1.0878000e+03   9.7868187e+01
   1.0877500e+03   9.7864876e+01
   1.0877000e+03   9.7861176e+01
   1.0876500e+03   9.7857101e+01
   1.0876000e+03   9.7852646e+01
   1.0875500e+03   9.7847832e+01
   1.0875000e+03   9.7842659e+01
   1.0874500e+03   9.7837135e+01
   1.0874000e+03   9.7831268e+01
   1.0873500e+03   9.7825066e+01
   1.0873000e+03   9.7818550e+01
   1.0872500e+03   9.7811714e+01
   1.0872000e+03   9.7804581e+01
   1.0871500e+03   9.7797165e+01
   1.0871000e+03   9.7789467e+01
   1.0870500e+03   9.7781509e+01
   1.0870000e+03   9.7773300e+01
   1.0869500e+03   9.7764854e+01
   1.0869000e+03   9.7756195e+01
   1.0868500e+03   9.7747330e+01
   1.0868000e+03   9.7738274e+01
   1.0867500e+03   9.7729042e+01
   1.0867000e+03   9.7719666e+01
   1.0866500e+03   9.7710152e+01
   1.0866000e+03   9.7700516e+01
   1.0865500e+03   9.7690781e+01
   1.0865000e+03   9.7680954e+01
   1.0864500e+03   9.7671066e+01
   1.0864000e+03   9.7661140e+01
   1.0863500e+03   9.7651184e+01
   1.0863000e+03   9.7641220e+01
   1.0862500e+03   9.7631264e+01
   1.0862000e+03   9.7621338e+01
   1.0861500e+03   9.7611465e+01
   1.0861000e+03   9.7601662e+01
   1.0860500e+03   9.7591934e+01
   1.0860000e+03   9.7582321e+01
   1.0859500e+03   9.7572830e+01
   1.0859000e+03   9.7563484e+01
   1.0858500e+03   9.7554291e+01
   1.0858000e+03   9.7545280e+01
   1.0857500e+03   9.7536453e+01
   1.0857000e+03   9.7527847e+01
   1.0856500e+03   9.7519455e+01
   1.0856000e+03   9.7511307e+01
   1.0855500e+03   9.7503418e+01
   1.0855000e+03   9.7495789e+01
   1.0854500e+03   9.7488441e+01
   1.0854000e+03   9.7481392e+01
   1.0853500e+03   9.7474648e+01
   1.0853000e+03   9.7468216e+01
   1.0852500e+03   9.7462105e+01
   1.0852000e+03   9.7456337e+01
   1.0851500e+03   9.7450905e+01
   1.0851000e+03   9.7445831e+01
   1.0850500e+03   9.7441116e+01
   1.0850000e+03   9.7436752e+01
   1.0849500e+03   9.7432770e+01
   1.0849000e+03   9.7429161e+01
   1.0848500e+03   9.7425926e+01
   1.0848000e+03   9.7423080e+01
   1.0847500e+03   9.7420601e+01
   1.0847000e+03   9.7418526e+01
   1.0846500e+03   9.7416824e+01
   1.0846000e+03   9.7415504e+01
   1.0845500e+03   9.7414574e+01
   1.0845000e+03   9.7414032e+01
   1.0844500e+03   9.7413864e+01
   1.0844000e+03   9.7414085e+01
   1.0843500e+03   9.7414680e+01
   1.0843000e+03   9.7415642e+01
   1.0842500e+03   9.7416977e+01
   1.0842000e+03   9.7418671e+01
   1.0841500e+03   9.7420731e+01
   1.0841000e+03   9.7423141e+01
   1.0840500e+03   9.7425903e+01
   1.0840000e+03   9.7429001e+01
   1.0839500e+03   9.7432434e+01
   1.0839000e+03   9.7436195e+01
   1.0838500e+03   9.7440277e+01
   1.0838000e+03   9.7444679e+01
   1.0837500e+03   9.7449379e+01
   1.0837000e+03   9.7454384e+01
   1.0836500e+03   9.7459671e+01
   1.0836000e+03   9.7465240e+01
   1.0835500e+03   9.7471085e+01
   1.0835000e+03   9.7477196e+01
   1.0834500e+03   9.7483566e+01
   1.0834000e+03   9.7490181e+01
   1.0833500e+03   9.7497032e+01
   1.0833000e+03   9.7504112e+01
   1.0832500e+03   9.7511414e+01
   1.0832000e+03   9.7518936e+01
   1.0831500e+03   9.7526642e+01
   1.0831000e+03   9.7534561e+01
   1.0830500e+03   9.7542656e+01
   1.0830000e+03   9.7550934e+01
   1.0829500e+03   9.7559372e+01
   1.0829000e+03   9.7567978e+01
   1.0828500e+03   9.7576729e+01
   1.0828000e+03   9.7585617e+01
   1.0827500e+03   9.7594643e+01
   1.0827000e+03   9.7603798e+01
   1.0826500e+03   9.7613068e+01
   1.0826000e+03   9.7622444e+01
   1.0825500e+03   9.7631920e+01
   1.0825000e+03   9.7641487e+01
   1.0824500e+03   9.7651138e+01
   1.0824000e+03   9.7660873e+01
   1.0823500e+03   9.7670677e+01
   1.0823000e+03   9.7680534e+01
   1.0822500e+03   9.7690445e+01
   1.0822000e+03   9.7700409e+01
   1.0821500e+03   9.7710403e+01
   1.0821000e+03   9.7720436e+01
   1.0820500e+03   9.7730492e+01
   1.0820000e+03   9.7740570e+01
   1.0819500e+03   9.7750656e+01
   1.0819000e+03   9.7760742e+01
   1.0818500e+03   9.7770828e+01
   1.0818000e+03   9.7780907e+01
   1.0817500e+03   9.7790970e+01
   1.0817000e+03   9.7801010e+01
   1.0816500e+03   9.7811020e+01
   1.0816000e+03   9.7821007e+01
   1.0815500e+03   9.7830940e+01
   1.0815000e+03   9.7840828e+01
   1.0814500e+03   9.7850670e+01
   1.0814000e+03   9.7860451e+01
   1.0813500e+03   9.7870163e+01
   1.0813000e+03   9.7879814e+01
   1.0812500e+03   9.7889389e+01
   1.0812000e+03   9.7898880e+01
   1.0811500e+03   9.7908287e+01
   1.0811000e+03   9.7917603e+01
   1.0810500e+03   9.7926826e+01
   1.0810000e+03   9.7935944e+01
   1.0809500e+03   9.7944954e+01
   1.0809000e+03   9.7953857e+01
   1.0808500e+03   9.7962639e+01
   1.0808000e+03   9.7971298e+01
   1.0807500e+03   9.7979828e+01
   1.0807000e+03   9.7988243e+01
   1.0806500e+03   9.7996506e+01
   1.0806000e+03   9.8004639e+01
   1.0805500e+03   9.8012619e+01
   1.0805000e+03   9.8020462e+01
   1.0804500e+03   9.8028137e+01
   1.0804000e+03   9.8035660e+01
   1.0803500e+03   9.8043022e+01
   1.0803000e+03   9.8050217e+01
   1.0802500e+03   9.8057243e+01
   1.0802000e+03   9.8064087e+01
   1.0801500e+03   9.8070763e+01
   1.0801000e+03   9.8077248e+01
   1.0800500e+03   9.8083557e+01
   1.0800000e+03   9.8089668e+01
   1.0799500e+03   9.8095589e+01
   1.0799000e+03   9.8101311e+01
   1.0798500e+03   9.8106834e+01
   1.0798000e+03   9.8112160e+01
   1.0797500e+03   9.8117271e+01
   1.0797000e+03   9.8122177e+01
   1.0796500e+03   9.8126862e+01
   1.0796000e+03   9.8131340e+01
   1.0795500e+03   9.8135597e+01
   1.0795000e+03   9.8139641e+01
   1.0794500e+03   9.8143448e+01
   1.0794000e+03   9.8147034e+01
   1.0793500e+03   9.8150398e+01
   1.0793000e+03   9.8153534e+01
   1.0792500e+03   9.8156425e+01
   1.0792000e+03   9.8159096e+01
   1.0791500e+03   9.8161530e+01
   1.0791000e+03   9.8163727e+01
   1.0790500e+03   9.8165688e+01
   1.0790000e+03   9.8167412e+01
   1.0789500e+03   9.8168900e+01
   1.0789000e+03   9.8170151e+01
   1.0788500e+03   9.8171158e+01
   1.0788000e+03   9.8171928e+01
   1.0787500e+03   9.8172455e+01
   1.0787000e+03   9.8172752e+01
   1.0786500e+03   9.8172806e+01
   1.0786000e+03   9.8172630e+01
   1.0785500e+03   9.8172211e+01
   1.0785000e+03   9.8171570e+01
   1.0784500e+03   9.8170685e+01
   1.0784000e+03   9.8169579e+01
   1.0783500e+03   9.8168243e+01
   1.0783000e+03   9.8166679e+01
   1.0782500e+03   9.8164902e+01
   1.0782000e+03   9.8162903e+01
   1.0781500e+03   9.8160683e+01
   1.0781000e+03   9.8158264e+01
   1.0780500e+03   9.8155632e+01
   1.0780000e+03   9.8152794e+01
   1.0779500e+03   9.8149765e+01
   1.0779000e+03   9.8146538e+01
   1.0778500e+03   9.8143127e+01
   1.0778000e+03   9.8139534e+01
   1.0777500e+03   9.8135757e+01
   1.0777000e+03   9.8131821e+01
   1.0776500e+03   9.8127716e+01
   1.0776000e+03   9.8123459e+01
   1.0775500e+03   9.8119049e+01
   1.0775000e+03   9.8114494e+01
   1.0774500e+03   9.8109810e+01
   1.0774000e+03   9.8105003e+01
   1.0773500e+03   9.8100067e+01
   1.0773000e+03   9.8095024e+01
   1.0772500e+03   9.8089882e+01
   1.0772000e+03   9.8084641e+01
   1.0771500e+03   9.8079315e+01
   1.0771000e+03   9.8073914e+01
   1.0770500e+03   9.8068443e+01
   1.0770000e+03   9.8062920e+01
   1.0769500e+03   9.8057343e+01
   1.0769000e+03   9.8051727e+01
   1.0768500e+03   9.8046082e+01
   1.0768000e+03   9.8040413e+01
   1.0767500e+03   9.8034737e+01
   1.0767000e+03   9.8029060e+01
   1.0766500e+03   9.8023392e+01
   1.0766000e+03   9.8017738e+01
   1.0765500e+03   9.8012115e+01
   1.0765000e+03   9.8006523e+01
   1.0764500e+03   9.8000977e+01
   1.0764000e+03   9.7995491e+01
   1.0763500e+03   9.7990067e+01
   1.0763000e+03   9.7984711e+01
   1.0762500e+03   9.7979446e+01
   1.0762000e+03   9.7974266e+01
   1.0761500e+03   9.7969185e+01
   1.0761000e+03   9.7964218e+01
   1.0760500e+03   9.7959358e+01
   1.0760000e+03   9.7954620e+01
   1.0759500e+03   9.7950020e+01
   1.0759000e+03   9.7945557e+01
   1.0758500e+03   9.7941231e+01
   1.0758000e+03   9.7937057e+01
   1.0757500e+03   9.7933044e+01
   1.0757000e+03   9.7929207e+01
   1.0756500e+03   9.7925529e+01
   1.0756000e+03   9.7922020e+01
   1.0755500e+03   9.7918694e+01
   1.0755000e+03   9.7915558e+01
   1.0754500e+03   9.7915344e+01
   1.0754000e+03   9.7915123e+01
   1.0753500e+03   9.7914909e+01
   1.0753000e+03   9.7914696e+01
   1.0752500e+03   9.7914474e+01
   1.0752000e+03   9.7914253e+01
   1.0751500e+03   9.7914040e+01
   1.0751000e+03   9.7913826e+01
   1.0750500e+03   9.7913612e+01
   1.0750000e+03   9.7913391e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_21C.dat <==
   1.1250000e+03   9.9517998e+01
   1.1249500e+03   9.9519875e+01
   1.1249000e+03   9.9521767e+01
   1.1248500e+03   9.9523697e+01
   1.1248000e+03   9.9525658e+01
   1.1247500e+03   9.9527634e+01
   1.1247000e+03   9.9529633e+01
   1.1246500e+03   9.9531654e+01
   1.1246000e+03   9.9533699e+01
   1.1245500e+03   9.9535759e+01
   1.1245000e+03   9.9537834e+01
   1.1244500e+03   9.9539917e+01
   1.1244000e+03   9.9542015e+01
   1.1243500e+03   9.9544128e+01
   1.1243000e+03   9.9546234e+01
   1.1242500e+03   9.9548355e+01
   1.1242000e+03   9.9550476e+01
   1.1241500e+03   9.9552589e+01
   1.1241000e+03   9.9554703e+01
   1.1240500e+03   9.9556816e+01
   1.1240000e+03   9.9558922e+01
   1.1239500e+03   9.9561012e+01
   1.1239000e+03   9.9563095e+01
   1.1238500e+03   9.9565163e+01
   1.1238000e+03   9.9567215e+01
   1.1237500e+03   9.9569252e+01
   1.1237000e+03   9.9571259e+01
   1.1236500e+03   9.9573242e+01
   1.1236000e+03   9.9575203e+01
   1.1235500e+03   9.9577133e+01
   1.1235000e+03   9.9579033e+01
   1.1234500e+03   9.9580902e+01
   1.1234000e+03   9.9582733e+01
   1.1233500e+03   9.9584526e+01
   1.1233000e+03   9.9586281e+01
   1.1232500e+03   9.9587982e+01
   1.1232000e+03   9.9589645e+01
   1.1231500e+03   9.9591255e+01
   1.1231000e+03   9.9592819e+01
   1.1230500e+03   9.9594322e+01
   1.1230000e+03   9.9595779e+01
   1.1229500e+03   9.9597176e+01
   1.1229000e+03   9.9598511e+01
   1.1228500e+03   9.9599777e+01
   1.1228000e+03   9.9600983e+01
   1.1227500e+03   9.9602119e+01
   1.1227000e+03   9.9603188e+01
   1.1226500e+03   9.9604187e+01
   1.1226000e+03   9.9605110e+01
   1.1225500e+03   9.9605949e+01
   1.1225000e+03   9.9606720e+01
   1.1224500e+03   9.9607399e+01
   1.1224000e+03   9.9608002e+01
   1.1223500e+03   9.9608521e+01
   1.1223000e+03   9.9608948e+01
   1.1222500e+03   9.9609283e+01
   1.1222000e+03   9.9609535e+01
   1.1221500e+03   9.9609688e+01
   1.1221000e+03   9.9609749e+01
   1.1220500e+03   9.9609718e+01
   1.1220000e+03   9.9609581e+01
   1.1219500e+03   9.9609352e+01
   1.1219000e+03   9.9609016e+01
   1.1218500e+03   9.9608582e+01
   1.1218000e+03   9.9608047e+01
   1.1217500e+03   9.9607399e+01
   1.1217000e+03   9.9606651e+01
   1.1216500e+03   9.9605797e+01
   1.1216000e+03   9.9604836e+01
   1.1215500e+03   9.9603760e+01
   1.1215000e+03   9.9602577e+01
   1.1214500e+03   9.9601288e+01
   1.1214000e+03   9.9599884e+01
   1.1213500e+03   9.9598373e+01
   1.1213000e+03   9.9596748e+01
   1.1212500e+03   9.9595001e+01
   1.1212000e+03   9.9593155e+01
   1.1211500e+03   9.9591194e+01
   1.1211000e+03   9.9589119e+01
   1.1210500e+03   9.9586937e+01
   1.1210000e+03   9.9584641e+01
   1.1209500e+03   9.9582230e+01
   1.1209000e+03   9.9579712e+01
   1.1208500e+03   9.9577087e+01
   1.1208000e+03   9.9574348e+01
   1.1207500e+03   9.9571510e+01
   1.1207000e+03   9.9568550e+01
   1.1206500e+03   9.9565498e+01
   1.1206000e+03   9.9562340e+01
   1.1205500e+03   9.9559074e+01
   1.1205000e+03   9.9555710e+01
   1.1204500e+03   9.9552246e+01
   1.1204000e+03   9.9548691e+01
   1.1203500e+03   9.9545029e+01
   1.1203000e+03   9.9541290e+01
   1.1202500e+03   9.9537453e+01
   1.1202000e+03   9.9533531e+01
   1.1201500e+03   9.9529518e+01
   1.1201000e+03   9.9525421e+01
   1.1200500e+03   9.9521248e+01
   1.1200000e+03   9.9517006e+01
   1.1199500e+03   9.9512688e+01
   1.1199000e+03   9.9508293e+01
   1.1198500e+03   9.9503838e+01
   1.1198000e+03   9.9499313e+01
   1.1197500e+03   9.9494736e+01
   1.1197000e+03   9.9490105e+01
   1.1196500e+03   9.9485420e+01
   1.1196000e+03   9.9480682e+01
   1.1195500e+03   9.9475906e+01
   1.1195000e+03   9.9471092e+01
   1.1194500e+03   9.9466240e+01
   1.1194000e+03   9.9461365e+01
   1.1193500e+03   9.9456451e+01
   1.1193000e+03   9.9451523e+01
   1.1192500e+03   9.9446579e+01
   1.1192000e+03   9.9441620e+01
   1.1191500e+03   9.9436661e+01
   1.1191000e+03   9.9431686e+01
   1.1190500e+03   9.9426720e+01
   1.1190000e+03   9.9421768e+01
   1.1189500e+03   9.9416824e+01
   1.1189000e+03   9.9411896e+01
   1.1188500e+03   9.9406990e+01
   1.1188000e+03   9.9402115e+01
   1.1187500e+03   9.9397263e+01
   1.1187000e+03   9.9392456e+01
   1.1186500e+03   9.9387695e+01
   1.1186000e+03   9.9382973e+01
   1.1185500e+03   9.9378304e+01
   1.1185000e+03   9.9373695e+01
   1.1184500e+03   9.9369148e+01
   1.1184000e+03   9.9364677e+01
   1.1183500e+03   9.9360268e+01
   1.1183000e+03   9.9355942e+01
   1.1182500e+03   9.9351692e+01
   1.1182000e+03   9.9347534e+01
   1.1181500e+03   9.9343468e+01
   1.1181000e+03   9.9339493e+01
   1.1180500e+03   9.9335625e+01
   1.1180000e+03   9.9331848e+01
   1.1179500e+03   9.9328194e+01
   1.1179000e+03   9.9324646e+01
   1.1178500e+03   9.9321213e+01
   1.1178000e+03   9.9317917e+01
   1.1177500e+03   9.9314728e+01
   1.1177000e+03   9.9311676e+01
   1.1176500e+03   9.9308762e+01
   1.1176000e+03   9.9305977e+01
   1.1175500e+03   9.9303329e+01
   1.1175000e+03   9.9300827e+01
   1.1174500e+03   9.9298470e+01
   1.1174000e+03   9.9296257e+01
   1.1173500e+03   9.9294205e+01
   1.1173000e+03   9.9292305e+01
   1.1172500e+03   9.9290558e+01
   1.1172000e+03   9.9288963e+01
   1.1171500e+03   9.9287537e+01
   1.1171000e+03   9.9286270e+01
   1.1170500e+03   9.9285164e+01
   1.1170000e+03   9.9284233e+01
   1.1169500e+03   9.9283470e+01
   1.1169000e+03   9.9282867e+01
   1.1168500e+03   9.9282440e+01
   1.1168000e+03   9.9282173e+01
   1.1167500e+03   9.9282089e+01
   1.1167000e+03   9.9282173e+01
   1.1166500e+03   9.9282440e+01
   1.1166000e+03   9.9282867e+01
   1.1165500e+03   9.9283470e+01
   1.1165000e+03   9.9284248e+01
   1.1164500e+03   9.9285194e+01
   1.1164000e+03   9.9286324e+01
   1.1163500e+03   9.9287621e+01
   1.1163000e+03   9.9289093e+01
   1.1162500e+03   9.9290726e+01
   1.1162000e+03   9.9292542e+01
   1.1161500e+03   9.9294510e+01
   1.1161000e+03   9.9296661e+01
   1.1160500e+03   9.9298973e+01
   1.1160000e+03   9.9301445e+01
   1.1159500e+03   9.9304077e+01
   1.1159000e+03   9.9306885e+01
   1.1158500e+03   9.9309837e+01
   1.1158000e+03   9.9312950e+01
   1.1157500e+03   9.9316216e+01
   1.1157000e+03   9.9319633e+01
   1.1156500e+03   9.9323204e+01
   1.1156000e+03   9.9326920e+01
   1.1155500e+03   9.9330780e+01
   1.1155000e+03   9.9334778e+01
   1.1154500e+03   9.9338913e+01
   1.1154000e+03   9.9343185e+01
   1.1153500e+03   9.9347588e+01
   1.1153000e+03   9.9352112e+01
   1.1152500e+03   9.9356766e+01
   1.1152000e+03   9.9361542e+01
   1.1151500e+03   9.9366425e+01
   1.1151000e+03   9.9371429e+01
   1.1150500e+03   9.9376534e+01
   1.1150000e+03   9.9381752e+01
   1.1149500e+03   9.9387062e+01
   1.1149000e+03   9.9392471e+01
   1.1148500e+03   9.9397972e+01
   1.1148000e+03   9.9403557e+01
   1.1147500e+03   9.9409233e+01
   1.1147000e+03   9.9414978e+01
   1.1146500e+03   9.9420799e+01
   1.1146000e+03   9.9426689e+01
   1.1145500e+03   9.9432632e+01
   1.1145000e+03   9.9438644e+01
   1.1144500e+03   9.9444702e+01
   1.1144000e+03   9.9450806e+01
   1.1143500e+03   9.9456955e+01
   1.1143000e+03   9.9463135e+01
   1.1142500e+03   9.9469345e+01
   1.1142000e+03   9.9475586e+01
   1.1141500e+03   9.9481842e+01
   1.1141000e+03   9.9488106e+01
   1.1140500e+03   9.9494385e+01
   1.1140000e+03   9.9500664e+01
   1.1139500e+03   9.9506935e+01
   1.1139000e+03   9.9513191e+01
   1.1138500e+03   9.9519440e+01
   1.1138000e+03   9.9525658e+01
   1.1137500e+03   9.9531845e+01
   1.1137000e+03   9.9537987e+01
   1.1136500e+03   9.9544098e+01
   1.1136000e+03   9.9550156e+01
   1.1135500e+03   9.9556152e+01
   1.1135000e+03   9.9562088e+01
   1.1134500e+03   9.9567947e+01
   1.1134000e+03   9.9573730e+01
   1.1133500e+03   9.9579437e+01
   1.1133000e+03   9.9585037e+01
   1.1132500e+03   9.9590546e+01
   1.1132000e+03   9.9595947e+01
   1.1131500e+03   9.9601234e+01
   1.1131000e+03   9.9606392e+01
   1.1130500e+03   9.9611435e+01
   1.1130000e+03   9.9616333e+01
   1.1129500e+03   9.9621078e+01
   1.1129000e+03   9.9625687e+01
   1.1128500e+03   9.9630127e+01
   1.1128000e+03   9.9634399e+01
   1.1127500e+03   9.9638489e+01
   1.1127000e+03   9.9642410e+01
   1.1126500e+03   9.9646126e+01
   1.1126000e+03   9.9649651e+01
   1.1125500e+03   9.9652962e+01
   1.1125000e+03   9.9656067e+01
   1.1124500e+03   9.9658943e+01
   1.1124000e+03   9.9661583e+01
   1.1123500e+03   9.9663994e+01
   1.1123000e+03   9.9666145e+01
   1.1122500e+03   9.9668053e+01
   1.1122000e+03   9.9669693e+01
   1.1121500e+03   9.9671066e+01
   1.1121000e+03   9.9672165e+01
   1.1120500e+03   9.9672966e+01
   1.1120000e+03   9.9673477e+01
   1.1119500e+03   9.9673691e+01
   1.1119000e+03   9.9673592e+01
   1.1118500e+03   9.9673172e+01
   1.1118000e+03   9.9672440e+01
   1.1117500e+03   9.9671379e+01
   1.1117000e+03   9.9669968e+01
   1.1116500e+03   9.9668221e+01
   1.1116000e+03   9.9666122e+01
   1.1115500e+03   9.9663666e+01
   1.1115000e+03   9.9660851e+01
   1.1114500e+03   9.9657669e+01
   1.1114000e+03   9.9654106e+01
   1.1113500e+03   9.9650177e+01
   1.1113000e+03   9.9645851e+01
   1.1112500e+03   9.9641151e+01
   1.1112000e+03   9.9636047e+01
   1.1111500e+03   9.9630554e+01
   1.1111000e+03   9.9624664e+01
   1.1110500e+03   9.9618370e+01
   1.1110000e+03   9.9611671e+01
   1.1109500e+03   9.9604568e+01
   1.1109000e+03   9.9597046e+01
   1.1108500e+03   9.9589127e+01
   1.1108000e+03   9.9580788e+01
   1.1107500e+03   9.9572044e+01
   1.1107000e+03   9.9562897e+01
   1.1106500e+03   9.9553337e+01
   1.1106000e+03   9.9543365e+01
   1.1105500e+03   9.9533005e+01
   1.1105000e+03   9.9522232e+01
   1.1104500e+03   9.9511070e+01
   1.1104000e+03   9.9499519e+01
   1.1103500e+03   9.9487579e+01
   1.1103000e+03   9.9475258e+01
   1.1102500e+03   9.9462563e+01
   1.1102000e+03   9.9449501e+01
   1.1101500e+03   9.9436089e+01
   1.1101000e+03   9.9422310e+01
   1.1100500e+03   9.9408203e+01
   1.1100000e+03   9.9393776e+01
   1.1099500e+03   9.9379013e+01
   1.1099000e+03   9.9363960e+01
   1.1098500e+03   9.9348602e+01
   1.1098000e+03   9.9332970e+01
   1.1097500e+03   9.9317078e+01
   1.1097000e+03   9.9300926e+01
   1.1096500e+03   9.9284538e+01
   1.1096000e+03   9.9267944e+01
   1.1095500e+03   9.9251137e+01
   1.1095000e+03   9.9234154e+01
   1.1094500e+03   9.9217003e+01
   1.1094000e+03   9.9199699e+01
   1.1093500e+03   9.9182274e+01
   1.1093000e+03   9.9164734e+01
   1.1092500e+03   9.9147102e+01
   1.1092000e+03   9.9129417e+01
   1.1091500e+03   9.9111679e+01
   1.1091000e+03   9.9093918e+01
   1.1090500e+03   9.9076157e+01
   1.1090000e+03   9.9058411e+01
   1.1089500e+03   9.9040718e+01
   1.1089000e+03   9.9023087e+01
   1.1088500e+03   9.9005539e+01
   1.1088000e+03   9.8988113e+01
   1.1087500e+03   9.8970810e+01
   1.1087000e+03   9.8953667e+01
   1.1086500e+03   9.8936707e+01
   1.1086000e+03   9.8919945e+01
   1.1085500e+03   9.8903404e+01
   1.1085000e+03   9.8887123e+01
   1.1084500e+03   9.8871109e+01
   1.1084000e+03   9.8855377e+01
   1.1083500e+03   9.8839966e+01
   1.1083000e+03   9.8824875e+01
   1.1082500e+03   9.8810150e+01
   1.1082000e+03   9.8795792e+01
   1.1081500e+03   9.8781830e+01
   1.1081000e+03   9.8768280e+01
   1.1080500e+03   9.8755165e+01
   1.1080000e+03   9.8742493e+01
   1.1079500e+03   9.8730286e+01
   1.1079000e+03   9.8718559e+01
   1.1078500e+03   9.8707329e+01
   1.1078000e+03   9.8696617e+01
   1.1077500e+03   9.8686432e+01
   1.1077000e+03   9.8676781e+01
   1.1076500e+03   9.8667694e+01
   1.1076000e+03   9.8659164e+01
   1.1075500e+03   9.8651207e+01
   1.1075000e+03   9.8643837e+01
   1.1074500e+03   9.8637077e+01
   1.1074000e+03   9.8630913e+01
   1.1073500e+03   9.8625359e+01
   1.1073000e+03   9.8620430e+01
   1.1072500e+03   9.8616119e+01
   1.1072000e+03   9.8612450e+01
   1.1071500e+03   9.8609421e+01
   1.1071000e+03   9.8607025e+01
   1.1070500e+03   9.8605278e+01
   1.1070000e+03   9.8604187e+01
   1.1069500e+03   9.8603729e+01
   1.1069000e+03   9.8603935e+01
   1.1068500e+03   9.8604790e+01
   1.1068000e+03   9.8606308e+01
   1.1067500e+03   9.8608467e+01
   1.1067000e+03   9.8611282e+01
   1.1066500e+03   9.8614746e+01
   1.1066000e+03   9.8618866e+01
   1.1065500e+03   9.8623634e+01
   1.1065000e+03   9.8629036e+01
   1.1064500e+03   9.8635086e+01
   1.1064000e+03   9.8641777e+01
   1.1063500e+03   9.8649101e+01
   1.1063000e+03   9.8657059e+01
   1.1062500e+03   9.8665634e+01
   1.1062000e+03   9.8674843e+01
   1.1061500e+03   9.8684669e+01
   1.1061000e+03   9.8695091e+01
   1.1060500e+03   9.8706123e+01
   1.1060000e+03   9.8717766e+01
   1.1059500e+03   9.8729996e+01
   1.1059000e+03   9.8742805e+01
   1.1058500e+03   9.8756203e+01
   1.1058000e+03   9.8770164e+01
   1.1057500e+03   9.8784706e+01
   1.1057000e+03   9.8799812e+01
   1.1056500e+03   9.8815468e+01
   1.1056000e+03   9.8831673e+01
   1.1055500e+03   9.8848427e+01
   1.1055000e+03   9.8865707e+01
   1.1054500e+03   9.8883514e+01
   1.1054000e+03   9.8901855e+01
   1.1053500e+03   9.8920708e+01
   1.1053000e+03   9.8940079e+01
   1.1052500e+03   9.8959946e+01
   1.1052000e+03   9.8980309e+01
   1.1051500e+03   9.9001167e+01
   1.1051000e+03   9.9022507e+01
   1.1050500e+03   9.9044319e+01
   1.1050000e+03   9.9066612e+01
   1.1049500e+03   9.9089363e+01
   1.1049000e+03   9.9112572e+01
   1.1048500e+03   9.9136230e+01
   1.1048000e+03   9.9160332e+01
   1.1047500e+03   9.9184875e+01
   1.1047000e+03   9.9209854e+01
   1.1046500e+03   9.9235260e+01
   1.1046000e+03   9.9261093e+01
   1.1045500e+03   9.9287338e+01
   1.1045000e+03   9.9313995e+01
   1.1044500e+03   9.9341049e+01
   1.1044000e+03   9.9368515e+01
   1.1043500e+03   9.9396362e+01
   1.1043000e+03   9.9424599e+01
   1.1042500e+03   9.9453217e+01
   1.1042000e+03   9.9482208e+01
   1.1041500e+03   9.9511566e+01
   1.1041000e+03   9.9541283e+01
   1.1040500e+03   9.9571350e+01
   1.1040000e+03   9.9601761e+01
   1.1039500e+03   9.9632523e+01
   1.1039000e+03   9.9663597e+01
   1.1038500e+03   9.9695000e+01
   1.1038000e+03   9.9726715e+01
   1.1037500e+03   9.9758743e+01
   1.1037000e+03   9.9791061e+01
   1.1036500e+03   9.9823662e+01
   1.1036000e+03   9.9856529e+01
   1.1035500e+03   9.9889664e+01
   1.1035000e+03   9.9923050e+01
   1.1034500e+03   9.9956673e+01
   1.1034000e+03   9.9990509e+01
   1.1033500e+03   1.0002456e+02
   1.1033000e+03   1.0005878e+02
   1.1032500e+03   1.0009317e+02
   1.1032000e+03   1.0012772e+02
   1.1031500e+03   1.0016238e+02
   1.1031000e+03   1.0019716e+02
   1.1030500e+03   1.0023199e+02
   1.1030000e+03   1.0026688e+02
   1.1029500e+03   1.0030177e+02
   1.1029000e+03   1.0033663e+02
   1.1028500e+03   1.0037144e+02
   1.1028000e+03   1.0040614e+02
   1.1027500e+03   1.0044069e+02
   1.1027000e+03   1.0047504e+02
   1.1026500e+03   1.0050912e+02
   1.1026000e+03   1.0054288e+02
   1.1025500e+03   1.0057625e+02
   1.1025000e+03   1.0060916e+02
   1.1024500e+03   1.0064151e+02
   1.1024000e+03   1.0067323e+02
   1.1023500e+03   1.0070419e+02
   1.1023000e+03   1.0073431e+02
   1.1022500e+03   1.0076344e+02
   1.1022000e+03   1.0079146e+02
   1.1021500e+03   1.0081821e+02
   1.1021000e+03   1.0084351e+02
   1.1020500e+03   1.0086720e+02
   1.1020000e+03   1.0088906e+02
   1.1019500e+03   1.0090889e+02
   1.1019000e+03   1.0092638e+02
   1.1018500e+03   1.0094131e+02
   1.1018000e+03   1.0095334e+02
   1.1017500e+03   1.0096211e+02
   1.1017000e+03   1.0096728e+02
   1.1016500e+03   1.0096838e+02
   1.1016000e+03   1.0096500e+02
   1.1015500e+03   1.0095656e+02
   1.1015000e+03   1.0094246e+02
   1.1014500e+03   1.0092207e+02
   1.1014000e+03   1.0089470e+02
   1.1013500e+03   1.0085945e+02
   1.1013000e+03   1.0081552e+02
   1.1012500e+03   1.0076189e+02
   1.1012000e+03   1.0069737e+02
   1.1011500e+03   1.0062082e+02
   1.1011000e+03   1.0053075e+02
   1.1010500e+03   1.0042567e+02
   1.1010000e+03   1.0030395e+02
   1.1009500e+03   1.0016359e+02
   1.1009000e+03   1.0000262e+02
   1.1008500e+03   9.9818741e+01
   1.1008000e+03   9.9609360e+01
   1.1007500e+03   9.9371773e+01
   1.1007000e+03   9.9103012e+01
   1.1006500e+03   9.8799843e+01
   1.1006000e+03   9.8458710e+01
   1.1005500e+03   9.8076042e+01
   1.1005000e+03   9.7647972e+01
   1.1004500e+03   9.7170395e+01
   1.1004000e+03   9.6639442e+01
   1.1003500e+03   9.6051224e+01
   1.1003000e+03   9.5401932e+01
   1.1002500e+03   9.4688484e+01
   1.1002000e+03   9.3908249e+01
   1.1001500e+03   9.3059669e+01
   1.1001000e+03   9.2142990e+01
   1.1000500e+03   9.1159515e+01
   1.1000000e+03   9.0112885e+01
   1.0999500e+03   8.9009773e+01
   1.0999000e+03   8.7858704e+01
   1.0998500e+03   8.6671707e+01
   1.0998000e+03   8.5463753e+01
   1.0997500e+03   8.4252342e+01
   1.0997000e+03   8.3057175e+01
   1.0996500e+03   8.1899139e+01
   1.0996000e+03   8.0799118e+01
   1.0995500e+03   7.9777542e+01
   1.0995000e+03   7.8852882e+01
   1.0994500e+03   7.8040192e+01
   1.0994000e+03   7.7350845e+01
   1.0993500e+03   7.6791664e+01
   1.0993000e+03   7.6364876e+01
   1.0992500e+03   7.6068771e+01
   1.0992000e+03   7.5897568e+01
   1.0991500e+03   7.5842873e+01
   1.0991000e+03   7.5894043e+01
   1.0990500e+03   7.6038849e+01
   1.0990000e+03   7.6264801e+01
   1.0989500e+03   7.6559120e+01
   1.0989000e+03   7.6909706e+01
   1.0988500e+03   7.7305260e+01
   1.0988000e+03   7.7735733e+01
   1.0987500e+03   7.8191879e+01
   1.0987000e+03   7.8665970e+01
   1.0986500e+03   7.9151199e+01
   1.0986000e+03   7.9641869e+01
   1.0985500e+03   8.0133453e+01
   1.0985000e+03   8.0622086e+01
   1.0984500e+03   8.1104813e+01
   1.0984000e+03   8.1579178e+01
   1.0983500e+03   8.2043457e+01
   1.0983000e+03   8.2496117e+01
   1.0982500e+03   8.2936386e+01
   1.0982000e+03   8.3363503e+01
   1.0981500e+03   8.3777092e+01
   1.0981000e+03   8.4177063e+01
   1.0980500e+03   8.4563423e+01
   1.0980000e+03   8.4936157e+01
   1.0979500e+03   8.5295471e+01
   1.0979000e+03   8.5641685e+01
   1.0978500e+03   8.5975151e+01
   1.0978000e+03   8.6296341e+01
   1.0977500e+03   8.6605576e+01
   1.0977000e+03   8.6903259e+01
   1.0976500e+03   8.7189903e+01
   1.0976000e+03   8.7465874e+01
   1.0975500e+03   8.7731613e+01
   1.0975000e+03   8.7987541e+01
   1.0974500e+03   8.8234154e+01
   1.0974000e+03   8.8471825e+01
   1.0973500e+03   8.8700958e+01
   1.0973000e+03   8.8921860e+01
   1.0972500e+03   8.9134979e+01
   1.0972000e+03   8.9340683e+01
   1.0971500e+03   8.9539246e+01
   1.0971000e+03   8.9731026e+01
   1.0970500e+03   8.9916313e+01
   1.0970000e+03   9.0095428e+01
   1.0969500e+03   9.0268631e+01
   1.0969000e+03   9.0436188e+01
   1.0968500e+03   9.0598335e+01
   1.0968000e+03   9.0755363e+01
   1.0967500e+03   9.0907440e+01
   1.0967000e+03   9.1054825e+01
   1.0966500e+03   9.1197701e+01
   1.0966000e+03   9.1336266e+01
   1.0965500e+03   9.1470734e+01
   1.0965000e+03   9.1601250e+01
   1.0964500e+03   9.1727966e+01
   1.0964000e+03   9.1851082e+01
   1.0963500e+03   9.1970718e+01
   1.0963000e+03   9.2087044e+01
   1.0962500e+03   9.2200172e+01
   1.0962000e+03   9.2310242e+01
   1.0961500e+03   9.2417381e+01
   1.0961000e+03   9.2521706e+01
   1.0960500e+03   9.2623299e+01
   1.0960000e+03   9.2722305e+01
   1.0959500e+03   9.2818832e+01
   1.0959000e+03   9.2912933e+01
   1.0958500e+03   9.3004723e+01
   1.0958000e+03   9.3094284e+01
   1.0957500e+03   9.3181717e+01
   1.0957000e+03   9.3267075e+01
   1.0956500e+03   9.3350441e+01
   1.0956000e+03   9.3431892e+01
   1.0955500e+03   9.3511497e+01
   1.0955000e+03   9.3589333e+01
   1.0954500e+03   9.3665436e+01
   1.0954000e+03   9.3739891e+01
   1.0953500e+03   9.3812737e+01
   1.0953000e+03   9.3884041e+01
   1.0952500e+03   9.3953835e+01
   1.0952000e+03   9.4022194e+01
   1.0951500e+03   9.4089165e+01
   1.0951000e+03   9.4154778e+01
   1.0950500e+03   9.4219086e+01
   1.0950000e+03   9.4282112e+01
   1.0949500e+03   9.4343925e+01
   1.0949000e+03   9.4404541e+01
   1.0948500e+03   9.4464020e+01
   1.0948000e+03   9.4522377e+01
   1.0947500e+03   9.4579659e+01
   1.0947000e+03   9.4635887e+01
   1.0946500e+03   9.4691101e+01
   1.0946000e+03   9.4745338e+01
   1.0945500e+03   9.4798615e+01
   1.0945000e+03   9.4850952e+01
   1.0944500e+03   9.4902397e+01
   1.0944000e+03   9.4952965e+01
   1.0943500e+03   9.5002678e+01
   1.0943000e+03   9.5051567e+01
   1.0942500e+03   9.5099655e+01
   1.0942000e+03   9.5146965e+01
   1.0941500e+03   9.5193512e+01
   1.0941000e+03   9.5239311e+01
   1.0940500e+03   9.5284393e+01
   1.0940000e+03   9.5328781e+01
   1.0939500e+03   9.5372482e+01
   1.0939000e+03   9.5415520e+01
   1.0938500e+03   9.5457909e+01
   1.0938000e+03   9.5499657e+01
   1.0937500e+03   9.5540794e+01
   1.0937000e+03   9.5581322e+01
   1.0936500e+03   9.5621262e+01
   1.0936000e+03   9.5660629e+01
   1.0935500e+03   9.5699448e+01
   1.0935000e+03   9.5737701e+01
   1.0934500e+03   9.5775429e+01
   1.0934000e+03   9.5812630e+01
   1.0933500e+03   9.5849327e+01
   1.0933000e+03   9.5885536e+01
   1.0932500e+03   9.5921234e+01
   1.0932000e+03   9.5956467e+01
   1.0931500e+03   9.5991226e+01
   1.0931000e+03   9.6025536e+01
   1.0930500e+03   9.6059395e+01
   1.0930000e+03   9.6092812e+01
   1.0929500e+03   9.6125809e+01
   1.0929000e+03   9.6158371e+01
   1.0928500e+03   9.6190521e+01
   1.0928000e+03   9.6222267e+01
   1.0927500e+03   9.6253624e+01
   1.0927000e+03   9.6284576e+01
   1.0926500e+03   9.6315163e+01
   1.0926000e+03   9.6345360e+01
   1.0925500e+03   9.6375191e+01
   1.0925000e+03   9.6404655e+01
   1.0924500e+03   9.6433762e+01
   1.0924000e+03   9.6462509e+01
   1.0923500e+03   9.6490921e+01
   1.0923000e+03   9.6518982e+01
   1.0922500e+03   9.6546707e+01
   1.0922000e+03   9.6574104e+01
   1.0921500e+03   9.6601173e+01
   1.0921000e+03   9.6627922e+01
   1.0920500e+03   9.6654343e+01
   1.0920000e+03   9.6680450e+01
   1.0919500e+03   9.6706253e+01
   1.0919000e+03   9.6731743e+01
   1.0918500e+03   9.6756943e+01
   1.0918000e+03   9.6781830e+01
   1.0917500e+03   9.6806419e+01
   1.0917000e+03   9.6830719e+01
   1.0916500e+03   9.6854721e+01
   1.0916000e+03   9.6878441e+01
   1.0915500e+03   9.6901878e+01
   1.0915000e+03   9.6925018e+01
   1.0914500e+03   9.6947891e+01
   1.0914000e+03   9.6970474e+01
   1.0913500e+03   9.6992783e+01
   1.0913000e+03   9.7014809e+01
   1.0912500e+03   9.7036568e+01
   1.0912000e+03   9.7058044e+01
   1.0911500e+03   9.7079254e+01
   1.0911000e+03   9.7100189e+01
   1.0910500e+03   9.7120857e+01
   1.0910000e+03   9.7141258e+01
   1.0909500e+03   9.7161385e+01
   1.0909000e+03   9.7181244e+01
   1.0908500e+03   9.7200836e+01
   1.0908000e+03   9.7220161e+01
   1.0907500e+03   9.7239212e+01
   1.0907000e+03   9.7257996e+01
   1.0906500e+03   9.7276512e+01
   1.0906000e+03   9.7294769e+01
   1.0905500e+03   9.7312744e+01
   1.0905000e+03   9.7330452e+01
   1.0904500e+03   9.7347893e+01
   1.0904000e+03   9.7365059e+01
   1.0903500e+03   9.7381950e+01
   1.0903000e+03   9.7398567e+01
   1.0902500e+03   9.7414909e+01
   1.0902000e+03   9.7430977e+01
   1.0901500e+03   9.7446770e+01
   1.0901000e+03   9.7462280e+01
   1.0900500e+03   9.7477501e+01
   1.0900000e+03   9.7492447e+01
   1.0899500e+03   9.7507111e+01
   1.0899000e+03   9.7521477e+01
   1.0898500e+03   9.7535561e+01
   1.0898000e+03   9.7549355e+01
   1.0897500e+03   9.7562859e+01
   1.0897000e+03   9.7576057e+01
   1.0896500e+03   9.7588959e+01
   1.0896000e+03   9.7601570e+01
   1.0895500e+03   9.7613869e+01
   1.0895000e+03   9.7625862e+01
   1.0894500e+03   9.7637550e+01
   1.0894000e+03   9.7648926e+01
   1.0893500e+03   9.7659981e+01
   1.0893000e+03   9.7670731e+01
   1.0892500e+03   9.7681145e+01
   1.0892000e+03   9.7691246e+01
   1.0891500e+03   9.7701012e+01
   1.0891000e+03   9.7710457e+01
   1.0890500e+03   9.7719566e+01
   1.0890000e+03   9.7728340e+01
   1.0889500e+03   9.7736778e+01
   1.0889000e+03   9.7744873e+01
   1.0888500e+03   9.7752625e+01
   1.0888000e+03   9.7760033e+01
   1.0887500e+03   9.7767090e+01
   1.0887000e+03   9.7773796e+01
   1.0886500e+03   9.7780144e+01
   1.0886000e+03   9.7786140e+01
   1.0885500e+03   9.7791771e+01
   1.0885000e+03   9.7797043e+01
   1.0884500e+03   9.7801956e+01
   1.0884000e+03   9.7806496e+01
   1.0883500e+03   9.7810669e+01
   1.0883000e+03   9.7814476e+01
   1.0882500e+03   9.7817917e+01
   1.0882000e+03   9.7820976e+01
   1.0881500e+03   9.7823677e+01
   1.0881000e+03   9.7825989e+01
   1.0880500e+03   9.7827942e+01
   1.0880000e+03   9.7829521e+01
   1.0879500e+03   9.7830727e+01
   1.0879000e+03   9.7831551e+01
   1.0878500e+03   9.7832016e+01
   1.0878000e+03   9.7832108e+01
   1.0877500e+03   9.7831833e+01
   1.0877000e+03   9.7831192e+01
   1.0876500e+03   9.7830193e+01
   1.0876000e+03   9.7828827e+01
   1.0875500e+03   9.7827110e+01
   1.0875000e+03   9.7825043e+01
   1.0874500e+03   9.7822632e+01
   1.0874000e+03   9.7819878e+01
   1.0873500e+03   9.7816780e+01
   1.0873000e+03   9.7813354e+01
   1.0872500e+03   9.7809608e+01
   1.0872000e+03   9.7805542e+01
   1.0871500e+03   9.7801170e+01
   1.0871000e+03   9.7796486e+01
   1.0870500e+03   9.7791519e+01
   1.0870000e+03   9.7786270e+01
   1.0869500e+03   9.7780739e+01
   1.0869000e+03   9.7774956e+01
   1.0868500e+03   9.7768906e+01
   1.0868000e+03   9.7762619e+01
   1.0867500e+03   9.7756104e+01
   1.0867000e+03   9.7749374e+01
   1.0866500e+03   9.7742439e+01
   1.0866000e+03   9.7735306e+01
   1.0865500e+03   9.7728004e+01
   1.0865000e+03   9.7720528e+01
   1.0864500e+03   9.7712914e+01
   1.0864000e+03   9.7705147e+01
   1.0863500e+03   9.7697273e+01
   1.0863000e+03   9.7689285e+01
   1.0862500e+03   9.7681221e+01
   1.0862000e+03   9.7673073e+01
   1.0861500e+03   9.7664864e+01
   1.0861000e+03   9.7656616e+01
   1.0860500e+03   9.7648346e+01
   1.0860000e+03   9.7640060e+01
   1.0859500e+03   9.7631790e+01
   1.0859000e+03   9.7623535e+01
   1.0858500e+03   9.7615318e+01
   1.0858000e+03   9.7607162e+01
   1.0857500e+03   9.7599068e+01
   1.0857000e+03   9.7591064e+01
   1.0856500e+03   9.7583168e+01
   1.0856000e+03   9.7575386e+01
   1.0855500e+03   9.7567734e+01
   1.0855000e+03   9.7560226e+01
   1.0854500e+03   9.7552887e+01
   1.0854000e+03   9.7545715e+01
   1.0853500e+03   9.7538734e+01
   1.0853000e+03   9.7531960e+01
   1.0852500e+03   9.7525391e+01
   1.0852000e+03   9.7519043e+01
   1.0851500e+03   9.7512939e+01
   1.0851000e+03   9.7507080e+01
   1.0850500e+03   9.7501488e+01
   1.0850000e+03   9.7496155e+01
   1.0849500e+03   9.7491096e+01
   1.0849000e+03   9.7486320e+01
   1.0848500e+03   9.7481842e+01
   1.0848000e+03   9.7477654e+01
   1.0847500e+03   9.7473785e+01
   1.0847000e+03   9.7470215e+01
   1.0846500e+03   9.7466965e+01
   1.0846000e+03   9.7464027e+01
   1.0845500e+03   9.7461426e+01
   1.0845000e+03   9.7459145e+01
   1.0844500e+03   9.7457191e+01
   1.0844000e+03   9.7455574e+01
   1.0843500e+03   9.7454285e+01
   1.0843000e+03   9.7453323e+01
   1.0842500e+03   9.7452705e+01
   1.0842000e+03   9.7452415e+01
   1.0841500e+03   9.7452454e+01
   1.0841000e+03   9.7452827e+01
   1.0840500e+03   9.7453529e+01
   1.0840000e+03   9.7454552e+01
   1.0839500e+03   9.7455902e+01
   1.0839000e+03   9.7457573e+01
   1.0838500e+03   9.7459549e+01
   1.0838000e+03   9.7461845e+01
   1.0837500e+03   9.7464439e+01
   1.0837000e+03   9.7467346e+01
   1.0836500e+03   9.7470543e+01
   1.0836000e+03   9.7474030e+01
   1.0835500e+03   9.7477798e+01
   1.0835000e+03   9.7481857e+01
   1.0834500e+03   9.7486183e+01
   1.0834000e+03   9.7490768e+01
   1.0833500e+03   9.7495621e+01
   1.0833000e+03   9.7500732e+01
   1.0832500e+03   9.7506073e+01
   1.0832000e+03   9.7511665e+01
   1.0831500e+03   9.7517487e+01
   1.0831000e+03   9.7523529e+01
   1.0830500e+03   9.7529785e+01
   1.0830000e+03   9.7536255e+01
   1.0829500e+03   9.7542923e+01
   1.0829000e+03   9.7549782e+01
   1.0828500e+03   9.7556839e+01
   1.0828000e+03   9.7564056e+01
   1.0827500e+03   9.7571457e+01
   1.0827000e+03   9.7579018e+01
   1.0826500e+03   9.7586731e+01
   1.0826000e+03   9.7594597e+01
   1.0825500e+03   9.7602600e+01
   1.0825000e+03   9.7610733e+01
   1.0824500e+03   9.7618988e+01
   1.0824000e+03   9.7627365e+01
   1.0823500e+03   9.7635849e+01
   1.0823000e+03   9.7644440e+01
   1.0822500e+03   9.7653122e+01
   1.0822000e+03   9.7661888e+01
   1.0821500e+03   9.7670731e+01
   1.0821000e+03   9.7679657e+01
   1.0820500e+03   9.7688644e+01
   1.0820000e+03   9.7697693e+01
   1.0819500e+03   9.7706795e+01
   1.0819000e+03   9.7715935e+01
   1.0818500e+03   9.7725121e+01
   1.0818000e+03   9.7734337e+01
   1.0817500e+03   9.7743576e+01
   1.0817000e+03   9.7752838e+01
   1.0816500e+03   9.7762115e+01
   1.0816000e+03   9.7771385e+01
   1.0815500e+03   9.7780670e+01
   1.0815000e+03   9.7789940e+01
   1.0814500e+03   9.7799202e+01
   1.0814000e+03   9.7808441e+01
   1.0813500e+03   9.7817657e+01
   1.0813000e+03   9.7826843e+01
   1.0812500e+03   9.7835999e+01
   1.0812000e+03   9.7845108e+01
   1.0811500e+03   9.7854172e+01
   1.0811000e+03   9.7863190e+01
   1.0810500e+03   9.7872147e+01
   1.0810000e+03   9.7881035e+01
   1.0809500e+03   9.7889862e+01
   1.0809000e+03   9.7898605e+01
   1.0808500e+03   9.7907280e+01
   1.0808000e+03   9.7915871e+01
   1.0807500e+03   9.7924370e+01
   1.0807000e+03   9.7932777e+01
   1.0806500e+03   9.7941078e+01
   1.0806000e+03   9.7949287e+01
   1.0805500e+03   9.7957382e+01
   1.0805000e+03   9.7965363e+01
   1.0804500e+03   9.7973236e+01
   1.0804000e+03   9.7980972e+01
   1.0803500e+03   9.7988602e+01
   1.0803000e+03   9.7996094e+01
   1.0802500e+03   9.8003448e+01
   1.0802000e+03   9.8010666e+01
   1.0801500e+03   9.8017738e+01
   1.0801000e+03   9.8024673e+01
   1.0800500e+03   9.8031448e+01
   1.0800000e+03   9.8038071e+01
   1.0799500e+03   9.8044540e+01
   1.0799000e+03   9.8050842e+01
   1.0798500e+03   9.8056984e+01
   1.0798000e+03   9.8062950e+01
   1.0797500e+03   9.8068748e+01
   1.0797000e+03   9.8074371e+01
   1.0796500e+03   9.8079811e+01
   1.0796000e+03   9.8085075e+01
   1.0795500e+03   9.8090149e+01
   1.0795000e+03   9.8095032e+01
   1.0794500e+03   9.8099731e+01
   1.0794000e+03   9.8104233e+01
   1.0793500e+03   9.8108543e+01
   1.0793000e+03   9.8112648e+01
   1.0792500e+03   9.8116554e+01
   1.0792000e+03   9.8120255e+01
   1.0791500e+03   9.8123756e+01
   1.0791000e+03   9.8127045e+01
   1.0790500e+03   9.8130127e+01
   1.0790000e+03   9.8132996e+01
   1.0789500e+03   9.8135658e+01
   1.0789000e+03   9.8138100e+01
   1.0788500e+03   9.8140327e+01
   1.0788000e+03   9.8142349e+01
   1.0787500e+03   9.8144142e+01
   1.0787000e+03   9.8145729e+01
   1.0786500e+03   9.8147095e+01
   1.0786000e+03   9.8148247e+01
   1.0785500e+03   9.8149178e+01
   1.0785000e+03   9.8149887e+01
   1.0784500e+03   9.8150391e+01
   1.0784000e+03   9.8150673e+01
   1.0783500e+03   9.8150749e+01
   1.0783000e+03   9.8150604e+01
   1.0782500e+03   9.8150246e+01
   1.0782000e+03   9.8149681e+01
   1.0781500e+03   9.8148903e+01
   1.0781000e+03   9.8147926e+01
   1.0780500e+03   9.8146744e+01
   1.0780000e+03   9.8145355e+01
   1.0779500e+03   9.8143776e+01
   1.0779000e+03   9.8141991e+01
   1.0778500e+03   9.8140022e+01
   1.0778000e+03   9.8137871e+01
   1.0777500e+03   9.8135529e+01
   1.0777000e+03   9.8133011e+01
   1.0776500e+03   9.8130318e+01
   1.0776000e+03   9.8127449e+01
   1.0775500e+03   9.8124420e+01
   1.0775000e+03   9.8121231e+01
   1.0774500e+03   9.8117889e+01
   1.0774000e+03   9.8114395e+01
   1.0773500e+03   9.8110756e+01
   1.0773000e+03   9.8106987e+01
   1.0772500e+03   9.8103088e+01
   1.0772000e+03   9.8099060e+01
   1.0771500e+03   9.8094917e+01
   1.0771000e+03   9.8090668e+01
   1.0770500e+03   9.8086319e+01
   1.0770000e+03   9.8081871e+01
   1.0769500e+03   9.8077332e+01
   1.0769000e+03   9.8072723e+01
   1.0768500e+03   9.8068031e+01
   1.0768000e+03   9.8063286e+01
   1.0767500e+03   9.8058479e+01
   1.0767000e+03   9.8053627e+01
   1.0766500e+03   9.8048744e+01
   1.0766000e+03   9.8043816e+01
   1.0765500e+03   9.8038879e+01
   1.0765000e+03   9.8033920e+01
   1.0764500e+03   9.8028961e+01
   1.0764000e+03   9.8024002e+01
   1.0763500e+03   9.8019051e+01
   1.0763000e+03   9.8014122e+01
   1.0762500e+03   9.8009224e+01
   1.0762000e+03   9.8004364e+01
   1.0761500e+03   9.7999542e+01
   1.0761000e+03   9.7994781e+01
   1.0760500e+03   9.7990074e+01
   1.0760000e+03   9.7985443e+01
   1.0759500e+03   9.7980896e+01
   1.0759000e+03   9.7976425e+01
   1.0758500e+03   9.7972038e+01
   1.0758000e+03   9.7967758e+01
   1.0757500e+03   9.7963585e+01
   1.0757000e+03   9.7959526e+01
   1.0756500e+03   9.7955582e+01
   1.0756000e+03   9.7951767e+01
   1.0755500e+03   9.7948082e+01
   1.0755000e+03   9.7944534e+01
   1.0754500e+03   9.7944206e+01
   1.0754000e+03   9.7943871e+01
   1.0753500e+03   9.7943542e+01
   1.0753000e+03   9.7943214e+01
   1.0752500e+03   9.7942886e+01
   1.0752000e+03   9.7942558e+01
   1.0751500e+03   9.7942230e+01
   1.0751000e+03   9.7941902e+01
   1.0750500e+03   9.7941566e+01
   1.0750000e+03   9.7941238e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_23C.dat <==
   1.1250000e+03   9.9536514e+01
   1.1249500e+03   9.9537216e+01
   1.1249000e+03   9.9537933e+01
   1.1248500e+03   9.9538651e+01
   1.1248000e+03   9.9539391e+01
   1.1247500e+03   9.9540123e+01
   1.1247000e+03   9.9540863e+01
   1.1246500e+03   9.9541618e+01
   1.1246000e+03   9.9542366e+01
   1.1245500e+03   9.9543121e+01
   1.1245000e+03   9.9543884e+01
   1.1244500e+03   9.9544647e+01
   1.1244000e+03   9.9545410e+01
   1.1243500e+03   9.9546173e+01
   1.1243000e+03   9.9546928e+01
   1.1242500e+03   9.9547684e+01
   1.1242000e+03   9.9548439e+01
   1.1241500e+03   9.9549194e+01
   1.1241000e+03   9.9549934e+01
   1.1240500e+03   9.9550674e+01
   1.1240000e+03   9.9551407e+01
   1.1239500e+03   9.9552132e+01
   1.1239000e+03   9.9552841e+01
   1.1238500e+03   9.9553543e+01
   1.1238000e+03   9.9554237e+01
   1.1237500e+03   9.9554916e+01
   1.1237000e+03   9.9555573e+01
   1.1236500e+03   9.9556229e+01
   1.1236000e+03   9.9556854e+01
   1.1235500e+03   9.9557472e+01
   1.1235000e+03   9.9558067e+01
   1.1234500e+03   9.9558640e+01
   1.1234000e+03   9.9559196e+01
   1.1233500e+03   9.9559731e+01
   1.1233000e+03   9.9560234e+01
   1.1232500e+03   9.9560722e+01
   1.1232000e+03   9.9561180e+01
   1.1231500e+03   9.9561615e+01
   1.1231000e+03   9.9562012e+01
   1.1230500e+03   9.9562386e+01
   1.1230000e+03   9.9562729e+01
   1.1229500e+03   9.9563042e+01
   1.1229000e+03   9.9563316e+01
   1.1228500e+03   9.9563560e+01
   1.1228000e+03   9.9563774e+01
   1.1227500e+03   9.9563942e+01
   1.1227000e+03   9.9564079e+01
   1.1226500e+03   9.9564178e+01
   1.1226000e+03   9.9564232e+01
   1.1225500e+03   9.9564247e+01
   1.1225000e+03   9.9564224e+01
   1.1224500e+03   9.9564156e+01
   1.1224000e+03   9.9564041e+01
   1.1223500e+03   9.9563889e+01
   1.1223000e+03   9.9563683e+01
   1.1222500e+03   9.9563431e+01
   1.1222000e+03   9.9563133e+01
   1.1221500e+03   9.9562790e+01
   1.1221000e+03   9.9562386e+01
   1.1220500e+03   9.9561943e+01
   1.1220000e+03   9.9561447e+01
   1.1219500e+03   9.9560898e+01
   1.1219000e+03   9.9560295e+01
   1.1218500e+03   9.9559639e+01
   1.1218000e+03   9.9558929e+01
   1.1217500e+03   9.9558167e+01
   1.1217000e+03   9.9557350e+01
   1.1216500e+03   9.9556480e+01
   1.1216000e+03   9.9555557e+01
   1.1215500e+03   9.9554573e+01
   1.1215000e+03   9.9553528e+01
   1.1214500e+03   9.9552437e+01
   1.1214000e+03   9.9551277e+01
   1.1213500e+03   9.9550072e+01
   1.1213000e+03   9.9548798e+01
   1.1212500e+03   9.9547470e+01
   1.1212000e+03   9.9546089e+01
   1.1211500e+03   9.9544647e+01
   1.1211000e+03   9.9543144e+01
   1.1210500e+03   9.9541580e+01
   1.1210000e+03   9.9539963e+01
   1.1209500e+03   9.9538300e+01
   1.1209000e+03   9.9536568e+01
   1.1208500e+03   9.9534782e+01
   1.1208000e+03   9.9532936e+01
   1.1207500e+03   9.9531044e+01
   1.1207000e+03   9.9529091e+01
   1.1206500e+03   9.9527092e+01
   1.1206000e+03   9.9525032e+01
   1.1205500e+03   9.9522926e+01
   1.1205000e+03   9.9520760e+01
   1.1204500e+03   9.9518547e+01
   1.1204000e+03   9.9516289e+01
   1.1203500e+03   9.9513977e+01
   1.1203000e+03   9.9511627e+01
   1.1202500e+03   9.9509216e+01
   1.1202000e+03   9.9506767e+01
   1.1201500e+03   9.9504272e+01
   1.1201000e+03   9.9501740e+01
   1.1200500e+03   9.9499161e+01
   1.1200000e+03   9.9496552e+01
   1.1199500e+03   9.9493889e+01
   1.1199000e+03   9.9491203e+01
   1.1198500e+03   9.9488487e+01
   1.1198000e+03   9.9485725e+01
   1.1197500e+03   9.9482941e+01
   1.1197000e+03   9.9480125e+01
   1.1196500e+03   9.9477287e+01
   1.1196000e+03   9.9474426e+01
   1.1195500e+03   9.9471535e+01
   1.1195000e+03   9.9468628e+01
   1.1194500e+03   9.9465698e+01
   1.1194000e+03   9.9462761e+01
   1.1193500e+03   9.9459801e+01
   1.1193000e+03   9.9456833e+01
   1.1192500e+03   9.9453857e+01
   1.1192000e+03   9.9450874e+01
   1.1191500e+03   9.9447891e+01
   1.1191000e+03   9.9444901e+01
   1.1190500e+03   9.9441917e+01
   1.1190000e+03   9.9438927e+01
   1.1189500e+03   9.9435959e+01
   1.1189000e+03   9.9432983e+01
   1.1188500e+03   9.9430031e+01
   1.1188000e+03   9.9427094e+01
   1.1187500e+03   9.9424171e+01
   1.1187000e+03   9.9421272e+01
   1.1186500e+03   9.9418388e+01
   1.1186000e+03   9.9415535e+01
   1.1185500e+03   9.9412704e+01
   1.1185000e+03   9.9409904e+01
   1.1184500e+03   9.9407143e+01
   1.1184000e+03   9.9404419e+01
   1.1183500e+03   9.9401733e+01
   1.1183000e+03   9.9399086e+01
   1.1182500e+03   9.9396484e+01
   1.1182000e+03   9.9393929e+01
   1.1181500e+03   9.9391426e+01
   1.1181000e+03   9.9388969e+01
   1.1180500e+03   9.9386574e+01
   1.1180000e+03   9.9384232e+01
   1.1179500e+03   9.9381950e+01
   1.1179000e+03   9.9379738e+01
   1.1178500e+03   9.9377586e+01
   1.1178000e+03   9.9375504e+01
   1.1177500e+03   9.9373489e+01
   1.1177000e+03   9.9371544e+01
   1.1176500e+03   9.9369682e+01
   1.1176000e+03   9.9367889e+01
   1.1175500e+03   9.9366173e+01
   1.1175000e+03   9.9364540e+01
   1.1174500e+03   9.9362999e+01
   1.1174000e+03   9.9361534e+01
   1.1173500e+03   9.9360153e+01
   1.1173000e+03   9.9358871e+01
   1.1172500e+03   9.9357674e+01
   1.1172000e+03   9.9356560e+01
   1.1171500e+03   9.9355545e+01
   1.1171000e+03   9.9354630e+01
   1.1170500e+03   9.9353806e+01
   1.1170000e+03   9.9353073e+01
   1.1169500e+03   9.9352448e+01
   1.1169000e+03   9.9351921e+01
   1.1168500e+03   9.9351501e+01
   1.1168000e+03   9.9351173e+01
   1.1167500e+03   9.9350952e+01
   1.1167000e+03   9.9350838e+01
   1.1166500e+03   9.9350830e+01
   1.1166000e+03   9.9350914e+01
   1.1165500e+03   9.9351120e+01
   1.1165000e+03   9.9351418e+01
   1.1164500e+03   9.9351830e+01
   1.1164000e+03   9.9352341e+01
   1.1163500e+03   9.9352959e+01
   1.1163000e+03   9.9353683e+01
   1.1162500e+03   9.9354515e+01
   1.1162000e+03   9.9355453e+01
   1.1161500e+03   9.9356499e+01
   1.1161000e+03   9.9357643e+01
   1.1160500e+03   9.9358894e+01
   1.1160000e+03   9.9360252e+01
   1.1159500e+03   9.9361710e+01
   1.1159000e+03   9.9363266e+01
   1.1158500e+03   9.9364929e+01
   1.1158000e+03   9.9366692e+01
   1.1157500e+03   9.9368546e+01
   1.1157000e+03   9.9370506e+01
   1.1156500e+03   9.9372559e+01
   1.1156000e+03   9.9374710e+01
   1.1155500e+03   9.9376953e+01
   1.1155000e+03   9.9379288e+01
   1.1154500e+03   9.9381706e+01
   1.1154000e+03   9.9384216e+01
   1.1153500e+03   9.9386818e+01
   1.1153000e+03   9.9389496e+01
   1.1152500e+03   9.9392258e+01
   1.1152000e+03   9.9395103e+01
   1.1151500e+03   9.9398026e+01
   1.1151000e+03   9.9401024e+01
   1.1150500e+03   9.9404083e+01
   1.1150000e+03   9.9407219e+01
   1.1149500e+03   9.9410423e+01
   1.1149000e+03   9.9413696e+01
   1.1148500e+03   9.9417023e+01
   1.1148000e+03   9.9420403e+01
   1.1147500e+03   9.9423843e+01
   1.1147000e+03   9.9427345e+01
   1.1146500e+03   9.9430885e+01
   1.1146000e+03   9.9434464e+01
   1.1145500e+03   9.9438095e+01
   1.1145000e+03   9.9441765e+01
   1.1144500e+03   9.9445473e+01
   1.1144000e+03   9.9449203e+01
   1.1143500e+03   9.9452972e+01
   1.1143000e+03   9.9456764e+01
   1.1142500e+03   9.9460571e+01
   1.1142000e+03   9.9464394e+01
   1.1141500e+03   9.9468231e+01
   1.1141000e+03   9.9472076e+01
   1.1140500e+03   9.9475929e+01
   1.1140000e+03   9.9479774e+01
   1.1139500e+03   9.9483620e+01
   1.1139000e+03   9.9487457e+01
   1.1138500e+03   9.9491280e+01
   1.1138000e+03   9.9495087e+01
   1.1137500e+03   9.9498871e+01
   1.1137000e+03   9.9502632e+01
   1.1136500e+03   9.9506348e+01
   1.1136000e+03   9.9510040e+01
   1.1135500e+03   9.9513687e+01
   1.1135000e+03   9.9517288e+01
   1.1134500e+03   9.9520836e+01
   1.1134000e+03   9.9524330e+01
   1.1133500e+03   9.9527771e+01
   1.1133000e+03   9.9531136e+01
   1.1132500e+03   9.9534431e+01
   1.1132000e+03   9.9537651e+01
   1.1131500e+03   9.9540794e+01
   1.1131000e+03   9.9543846e+01
   1.1130500e+03   9.9546806e+01
   1.1130000e+03   9.9549675e+01
   1.1129500e+03   9.9552437e+01
   1.1129000e+03   9.9555084e+01
   1.1128500e+03   9.9557632e+01
   1.1128000e+03   9.9560051e+01
   1.1127500e+03   9.9562355e+01
   1.1127000e+03   9.9564522e+01
   1.1126500e+03   9.9566559e+01
   1.1126000e+03   9.9568459e+01
   1.1125500e+03   9.9570206e+01
   1.1125000e+03   9.9571808e+01
   1.1124500e+03   9.9573257e+01
   1.1124000e+03   9.9574539e+01
   1.1123500e+03   9.9575653e+01
   1.1123000e+03   9.9576591e+01
   1.1122500e+03   9.9577354e+01
   1.1122000e+03   9.9577942e+01
   1.1121500e+03   9.9578331e+01
   1.1121000e+03   9.9578537e+01
   1.1120500e+03   9.9578537e+01
   1.1120000e+03   9.9578339e+01
   1.1119500e+03   9.9577934e+01
   1.1119000e+03   9.9577309e+01
   1.1118500e+03   9.9576477e+01
   1.1118000e+03   9.9575409e+01
   1.1117500e+03   9.9574127e+01
   1.1117000e+03   9.9572609e+01
   1.1116500e+03   9.9570862e+01
   1.1116000e+03   9.9568878e+01
   1.1115500e+03   9.9566650e+01
   1.1115000e+03   9.9564171e+01
   1.1114500e+03   9.9561440e+01
   1.1114000e+03   9.9558464e+01
   1.1113500e+03   9.9555222e+01
   1.1113000e+03   9.9551735e+01
   1.1112500e+03   9.9547974e+01
   1.1112000e+03   9.9543945e+01
   1.1111500e+03   9.9539658e+01
   1.1111000e+03   9.9535103e+01
   1.1110500e+03   9.9530273e+01
   1.1110000e+03   9.9525177e+01
   1.1109500e+03   9.9519806e+01
   1.1109000e+03   9.9514168e+01
   1.1108500e+03   9.9508247e+01
   1.1108000e+03   9.9502060e+01
   1.1107500e+03   9.9495605e+01
   1.1107000e+03   9.9488861e+01
   1.1106500e+03   9.9481857e+01
   1.1106000e+03   9.9474571e+01
   1.1105500e+03   9.9467026e+01
   1.1105000e+03   9.9459213e+01
   1.1104500e+03   9.9451134e+01
   1.1104000e+03   9.9442795e+01
   1.1103500e+03   9.9434189e+01
   1.1103000e+03   9.9425331e+01
   1.1102500e+03   9.9416229e+01
   1.1102000e+03   9.9406883e+01
   1.1101500e+03   9.9397293e+01
   1.1101000e+03   9.9387466e+01
   1.1100500e+03   9.9377419e+01
   1.1100000e+03   9.9367142e+01
   1.1099500e+03   9.9356651e+01
   1.1099000e+03   9.9345955e+01
   1.1098500e+03   9.9335052e+01
   1.1098000e+03   9.9323959e+01
   1.1097500e+03   9.9312683e+01
   1.1097000e+03   9.9301239e+01
   1.1096500e+03   9.9289627e+01
   1.1096000e+03   9.9277863e+01
   1.1095500e+03   9.9265945e+01
   1.1095000e+03   9.9253906e+01
   1.1094500e+03   9.9241737e+01
   1.1094000e+03   9.9229469e+01
   1.1093500e+03   9.9217094e+01
   1.1093000e+03   9.9204636e+01
   1.1092500e+03   9.9192101e+01
   1.1092000e+03   9.9179504e+01
   1.1091500e+03   9.9166855e+01
   1.1091000e+03   9.9154190e+01
   1.1090500e+03   9.9141487e+01
   1.1090000e+03   9.9128784e+01
   1.1089500e+03   9.9116089e+01
   1.1089000e+03   9.9103416e+01
   1.1088500e+03   9.9090782e+01
   1.1088000e+03   9.9078194e+01
   1.1087500e+03   9.9065681e+01
   1.1087000e+03   9.9053238e+01
   1.1086500e+03   9.9040901e+01
   1.1086000e+03   9.9028679e+01
   1.1085500e+03   9.9016579e+01
   1.1085000e+03   9.9004616e+01
   1.1084500e+03   9.8992813e+01
   1.1084000e+03   9.8981178e+01
   1.1083500e+03   9.8969727e+01
   1.1083000e+03   9.8958481e+01
   1.1082500e+03   9.8947456e+01
   1.1082000e+03   9.8936646e+01
   1.1081500e+03   9.8926094e+01
   1.1081000e+03   9.8915794e+01
   1.1080500e+03   9.8905762e+01
   1.1080000e+03   9.8896011e+01
   1.1079500e+03   9.8886566e+01
   1.1079000e+03   9.8877426e+01
   1.1078500e+03   9.8868614e+01
   1.1078000e+03   9.8860130e+01
   1.1077500e+03   9.8851990e+01
   1.1077000e+03   9.8844215e+01
   1.1076500e+03   9.8836807e+01
   1.1076000e+03   9.8829773e+01
   1.1075500e+03   9.8823128e+01
   1.1075000e+03   9.8816879e+01
   1.1074500e+03   9.8811043e+01
   1.1074000e+03   9.8805618e+01
   1.1073500e+03   9.8800621e+01
   1.1073000e+03   9.8796051e+01
   1.1072500e+03   9.8791931e+01
   1.1072000e+03   9.8788246e+01
   1.1071500e+03   9.8785027e+01
   1.1071000e+03   9.8782257e+01
   1.1070500e+03   9.8779953e+01
   1.1070000e+03   9.8778114e+01
   1.1069500e+03   9.8776756e+01
   1.1069000e+03   9.8775871e+01
   1.1068500e+03   9.8775467e+01
   1.1068000e+03   9.8775543e+01
   1.1067500e+03   9.8776108e+01
   1.1067000e+03   9.8777161e+01
   1.1066500e+03   9.8778709e+01
   1.1066000e+03   9.8780746e+01
   1.1065500e+03   9.8783272e+01
   1.1065000e+03   9.8786293e+01
   1.1064500e+03   9.8789818e+01
   1.1064000e+03   9.8793839e+01
   1.1063500e+03   9.8798347e+01
   1.1063000e+03   9.8803345e+01
   1.1062500e+03   9.8808838e+01
   1.1062000e+03   9.8814812e+01
   1.1061500e+03   9.8821289e+01
   1.1061000e+03   9.8828247e+01
   1.1060500e+03   9.8835693e+01
   1.1060000e+03   9.8843620e+01
   1.1059500e+03   9.8852020e+01
   1.1059000e+03   9.8860893e+01
   1.1058500e+03   9.8870255e+01
   1.1058000e+03   9.8880074e+01
   1.1057500e+03   9.8890366e+01
   1.1057000e+03   9.8901115e+01
   1.1056500e+03   9.8912315e+01
   1.1056000e+03   9.8923973e+01
   1.1055500e+03   9.8936089e+01
   1.1055000e+03   9.8948631e+01
   1.1054500e+03   9.8961617e+01
   1.1054000e+03   9.8975037e+01
   1.1053500e+03   9.8988884e+01
   1.1053000e+03   9.9003159e+01
   1.1052500e+03   9.9017860e+01
   1.1052000e+03   9.9032959e+01
   1.1051500e+03   9.9048485e+01
   1.1051000e+03   9.9064407e+01
   1.1050500e+03   9.9080711e+01
   1.1050000e+03   9.9097420e+01
   1.1049500e+03   9.9114510e+01
   1.1049000e+03   9.9131966e+01
   1.1048500e+03   9.9149796e+01
   1.1048000e+03   9.9167999e+01
   1.1047500e+03   9.9186554e+01
   1.1047000e+03   9.9205460e+01
   1.1046500e+03   9.9224701e+01
   1.1046000e+03   9.9244293e+01
   1.1045500e+03   9.9264206e+01
   1.1045000e+03   9.9284447e+01
   1.1044500e+03   9.9305000e+01
   1.1044000e+03   9.9325859e+01
   1.1043500e+03   9.9347015e+01
   1.1043000e+03   9.9368462e+01
   1.1042500e+03   9.9390190e+01
   1.1042000e+03   9.9412193e+01
   1.1041500e+03   9.9434448e+01
   1.1041000e+03   9.9456963e+01
   1.1040500e+03   9.9479713e+01
   1.1040000e+03   9.9502701e+01
   1.1039500e+03   9.9525909e+01
   1.1039000e+03   9.9549324e+01
   1.1038500e+03   9.9572937e+01
   1.1038000e+03   9.9596733e+01
   1.1037500e+03   9.9620697e+01
   1.1037000e+03   9.9644814e+01
   1.1036500e+03   9.9669075e+01
   1.1036000e+03   9.9693451e+01
   1.1035500e+03   9.9717941e+01
   1.1035000e+03   9.9742516e+01
   1.1034500e+03   9.9767151e+01
   1.1034000e+03   9.9791840e+01
   1.1033500e+03   9.9816559e+01
   1.1033000e+03   9.9841278e+01
   1.1032500e+03   9.9865967e+01
   1.1032000e+03   9.9890610e+01
   1.1031500e+03   9.9915161e+01
   1.1031000e+03   9.9939606e+01
   1.1030500e+03   9.9963898e+01
   1.1030000e+03   9.9988014e+01
   1.1029500e+03   1.0001191e+02
   1.1029000e+03   1.0003554e+02
   1.1028500e+03   1.0005884e+02
   1.1028000e+03   1.0008180e+02
   1.1027500e+03   1.0010435e+02
   1.1027000e+03   1.0012642e+02
   1.1026500e+03   1.0014795e+02
   1.1026000e+03   1.0016891e+02
   1.1025500e+03   1.0018917e+02
   1.1025000e+03   1.0020869e+02
   1.1024500e+03   1.0022737e+02
   1.1024000e+03   1.0024511e+02
   1.1023500e+03   1.0026181e+02
   1.1023000e+03   1.0027737e+02
   1.1022500e+03   1.0029168e+02
   1.1022000e+03   1.0030458e+02
   1.1021500e+03   1.0031595e+02
   1.1021000e+03   1.0032560e+02
   1.1020500e+03   1.0033340e+02
   1.1020000e+03   1.0033917e+02
   1.1019500e+03   1.0034270e+02
   1.1019000e+03   1.0034374e+02
   1.1018500e+03   1.0034209e+02
   1.1018000e+03   1.0033746e+02
   1.1017500e+03   1.0032957e+02
   1.1017000e+03   1.0031816e+02
   1.1016500e+03   1.0030282e+02
   1.1016000e+03   1.0028324e+02
   1.1015500e+03   1.0025896e+02
   1.1015000e+03   1.0022955e+02
   1.1014500e+03   1.0019453e+02
   1.1014000e+03   1.0015339e+02
   1.1013500e+03   1.0010556e+02
   1.1013000e+03   1.0005039e+02
   1.1012500e+03   9.9987152e+01
   1.1012000e+03   9.9915146e+01
   1.1011500e+03   9.9833557e+01
   1.1011000e+03   9.9741417e+01
   1.1010500e+03   9.9637901e+01
   1.1010000e+03   9.9521881e+01
   1.1009500e+03   9.9392227e+01
   1.1009000e+03   9.9247749e+01
   1.1008500e+03   9.9086975e+01
   1.1008000e+03   9.8908600e+01
   1.1007500e+03   9.8711143e+01
   1.1007000e+03   9.8492966e+01
   1.1006500e+03   9.8252388e+01
   1.1006000e+03   9.7987625e+01
   1.1005500e+03   9.7696648e+01
   1.1005000e+03   9.7377693e+01
   1.1004500e+03   9.7028854e+01
   1.1004000e+03   9.6648079e+01
   1.1003500e+03   9.6233711e+01
   1.1003000e+03   9.5783768e+01
   1.1002500e+03   9.5296768e+01
   1.1002000e+03   9.4771263e+01
   1.1001500e+03   9.4206383e+01
   1.1001000e+03   9.3601501e+01
   1.1000500e+03   9.2956772e+01
   1.1000000e+03   9.2273041e+01
   1.0999500e+03   9.1551758e+01
   1.0999000e+03   9.0795654e+01
   1.0998500e+03   9.0008453e+01
   1.0998000e+03   8.9194908e+01
   1.0997500e+03   8.8360954e+01
   1.0997000e+03   8.7513870e+01
   1.0996500e+03   8.6661972e+01
   1.0996000e+03   8.5814453e+01
   1.0995500e+03   8.4981285e+01
   1.0995000e+03   8.4172562e+01
   1.0994500e+03   8.3398781e+01
   1.0994000e+03   8.2669884e+01
   1.0993500e+03   8.1994835e+01
   1.0993000e+03   8.1381844e+01
   1.0992500e+03   8.0837509e+01
   1.0992000e+03   8.0366577e+01
   1.0991500e+03   7.9972099e+01
   1.0991000e+03   7.9655495e+01
   1.0990500e+03   7.9416245e+01
   1.0990000e+03   7.9252258e+01
   1.0989500e+03   7.9160103e+01
   1.0989000e+03   7.9135239e+01
   1.0988500e+03   7.9172371e+01
   1.0988000e+03   7.9265610e+01
   1.0987500e+03   7.9408714e+01
   1.0987000e+03   7.9595688e+01
   1.0986500e+03   7.9820213e+01
   1.0986000e+03   8.0076477e+01
   1.0985500e+03   8.0359131e+01
   1.0985000e+03   8.0663063e+01
   1.0984500e+03   8.0983635e+01
   1.0984000e+03   8.1316879e+01
   1.0983500e+03   8.1659111e+01
   1.0983000e+03   8.2007172e+01
   1.0982500e+03   8.2358437e+01
   1.0982000e+03   8.2710495e+01
   1.0981500e+03   8.3061501e+01
   1.0981000e+03   8.3409714e+01
   1.0980500e+03   8.3753815e+01
   1.0980000e+03   8.4092712e+01
   1.0979500e+03   8.4425613e+01
   1.0979000e+03   8.4751831e+01
   1.0978500e+03   8.5070824e+01
   1.0978000e+03   8.5382172e+01
   1.0977500e+03   8.5685692e+01
   1.0977000e+03   8.5981148e+01
   1.0976500e+03   8.6268494e+01
   1.0976000e+03   8.6547745e+01
   1.0975500e+03   8.6818893e+01
   1.0975000e+03   8.7082085e+01
   1.0974500e+03   8.7337387e+01
   1.0974000e+03   8.7584961e+01
   1.0973500e+03   8.7824974e+01
   1.0973000e+03   8.8057625e+01
   1.0972500e+03   8.8283127e+01
   1.0972000e+03   8.8501656e+01
   1.0971500e+03   8.8713463e+01
   1.0971000e+03   8.8918747e+01
   1.0970500e+03   8.9117752e+01
   1.0970000e+03   8.9310654e+01
   1.0969500e+03   8.9497681e+01
   1.0969000e+03   8.9678993e+01
   1.0968500e+03   8.9854866e+01
   1.0968000e+03   9.0025482e+01
   1.0967500e+03   9.0191010e+01
   1.0967000e+03   9.0351700e+01
   1.0966500e+03   9.0507683e+01
   1.0966000e+03   9.0659157e+01
   1.0965500e+03   9.0806267e+01
   1.0965000e+03   9.0949181e+01
   1.0964500e+03   9.1088089e+01
   1.0964000e+03   9.1223160e+01
   1.0963500e+03   9.1354485e+01
   1.0963000e+03   9.1482224e+01
   1.0962500e+03   9.1606522e+01
   1.0962000e+03   9.1727470e+01
   1.0961500e+03   9.1845245e+01
   1.0961000e+03   9.1959915e+01
   1.0960500e+03   9.2071640e+01
   1.0960000e+03   9.2180511e+01
   1.0959500e+03   9.2286621e+01
   1.0959000e+03   9.2390076e+01
   1.0958500e+03   9.2490997e+01
   1.0958000e+03   9.2589447e+01
   1.0957500e+03   9.2685524e+01
   1.0957000e+03   9.2779320e+01
   1.0956500e+03   9.2870888e+01
   1.0956000e+03   9.2960342e+01
   1.0955500e+03   9.3047722e+01
   1.0955000e+03   9.3133125e+01
   1.0954500e+03   9.3216599e+01
   1.0954000e+03   9.3298233e+01
   1.0953500e+03   9.3378067e+01
   1.0953000e+03   9.3456177e+01
   1.0952500e+03   9.3532623e+01
   1.0952000e+03   9.3607430e+01
   1.0951500e+03   9.3680687e+01
   1.0951000e+03   9.3752419e+01
   1.0950500e+03   9.3822701e+01
   1.0950000e+03   9.3891556e+01
   1.0949500e+03   9.3959030e+01
   1.0949000e+03   9.4025185e+01
   1.0948500e+03   9.4090027e+01
   1.0948000e+03   9.4153633e+01
   1.0947500e+03   9.4216011e+01
   1.0947000e+03   9.4277229e+01
   1.0946500e+03   9.4337288e+01
   1.0946000e+03   9.4396255e+01
   1.0945500e+03   9.4454147e+01
   1.0945000e+03   9.4510994e+01
   1.0944500e+03   9.4566818e+01
   1.0944000e+03   9.4621674e+01
   1.0943500e+03   9.4675568e+01
   1.0943000e+03   9.4728523e+01
   1.0942500e+03   9.4780586e+01
   1.0942000e+03   9.4831764e+01
   1.0941500e+03   9.4882103e+01
   1.0941000e+03   9.4931595e+01
   1.0940500e+03   9.4980278e+01
   1.0940000e+03   9.5028175e+01
   1.0939500e+03   9.5075302e+01
   1.0939000e+03   9.5121681e+01
   1.0938500e+03   9.5167336e+01
   1.0938000e+03   9.5212288e+01
   1.0937500e+03   9.5256546e+01
   1.0937000e+03   9.5300117e+01
   1.0936500e+03   9.5343048e+01
   1.0936000e+03   9.5385323e+01
   1.0935500e+03   9.5426987e+01
   1.0935000e+03   9.5468040e+01
   1.0934500e+03   9.5508492e+01
   1.0934000e+03   9.5548370e+01
   1.0933500e+03   9.5587669e+01
   1.0933000e+03   9.5626411e+01
   1.0932500e+03   9.5664619e+01
   1.0932000e+03   9.5702293e+01
   1.0931500e+03   9.5739456e+01
   1.0931000e+03   9.5776100e+01
   1.0930500e+03   9.5812248e+01
   1.0930000e+03   9.5847908e+01
   1.0929500e+03   9.5883102e+01
   1.0929000e+03   9.5917824e+01
   1.0928500e+03   9.5952087e+01
   1.0928000e+03   9.5985916e+01
   1.0927500e+03   9.6019295e+01
   1.0927000e+03   9.6052238e+01
   1.0926500e+03   9.6084770e+01
   1.0926000e+03   9.6116890e+01
   1.0925500e+03   9.6148598e+01
   1.0925000e+03   9.6179909e+01
   1.0924500e+03   9.6210823e+01
   1.0924000e+03   9.6241364e+01
   1.0923500e+03   9.6271515e+01
   1.0923000e+03   9.6301300e+01
   1.0922500e+03   9.6330711e+01
   1.0922000e+03   9.6359772e+01
   1.0921500e+03   9.6388481e+01
   1.0921000e+03   9.6416832e+01
   1.0920500e+03   9.6444839e+01
   1.0920000e+03   9.6472519e+01
   1.0919500e+03   9.6499863e+01
   1.0919000e+03   9.6526871e+01
   1.0918500e+03   9.6553558e+01
   1.0918000e+03   9.6579933e+01
   1.0917500e+03   9.6605980e+01
   1.0917000e+03   9.6631721e+01
   1.0916500e+03   9.6657158e+01
   1.0916000e+03   9.6682289e+01
   1.0915500e+03   9.6707115e+01
   1.0915000e+03   9.6731636e+01
   1.0914500e+03   9.6755867e+01
   1.0914000e+03   9.6779808e+01
   1.0913500e+03   9.6803459e+01
   1.0913000e+03   9.6826828e+01
   1.0912500e+03   9.6849915e+01
   1.0912000e+03   9.6872711e+01
   1.0911500e+03   9.6895233e+01
   1.0911000e+03   9.6917465e+01
   1.0910500e+03   9.6939430e+01
   1.0910000e+03   9.6961128e+01
   1.0909500e+03   9.6982544e+01
   1.0909000e+03   9.7003693e+01
   1.0908500e+03   9.7024567e+01
   1.0908000e+03   9.7045174e+01
   1.0907500e+03   9.7065506e+01
   1.0907000e+03   9.7085587e+01
   1.0906500e+03   9.7105392e+01
   1.0906000e+03   9.7124924e+01
   1.0905500e+03   9.7144196e+01
   1.0905000e+03   9.7163200e+01
   1.0904500e+03   9.7181946e+01
   1.0904000e+03   9.7200417e+01
   1.0903500e+03   9.7218636e+01
   1.0903000e+03   9.7236572e+01
   1.0902500e+03   9.7254257e+01
   1.0902000e+03   9.7271675e+01
   1.0901500e+03   9.7288826e+01
   1.0901000e+03   9.7305710e+01
   1.0900500e+03   9.7322334e+01
   1.0900000e+03   9.7338684e+01
   1.0899500e+03   9.7354767e+01
   1.0899000e+03   9.7370583e+01
   1.0898500e+03   9.7386131e+01
   1.0898000e+03   9.7401398e+01
   1.0897500e+03   9.7416397e+01
   1.0897000e+03   9.7431129e+01
   1.0896500e+03   9.7445587e+01
   1.0896000e+03   9.7459755e+01
   1.0895500e+03   9.7473648e+01
   1.0895000e+03   9.7487267e+01
   1.0894500e+03   9.7500595e+01
   1.0894000e+03   9.7513649e+01
   1.0893500e+03   9.7526413e+01
   1.0893000e+03   9.7538887e+01
   1.0892500e+03   9.7551079e+01
   1.0892000e+03   9.7562965e+01
   1.0891500e+03   9.7574577e+01
   1.0891000e+03   9.7585884e+01
   1.0890500e+03   9.7596893e+01
   1.0890000e+03   9.7607605e+01
   1.0889500e+03   9.7618011e+01
   1.0889000e+03   9.7628113e+01
   1.0888500e+03   9.7637924e+01
   1.0888000e+03   9.7647415e+01
   1.0887500e+03   9.7656593e+01
   1.0887000e+03   9.7665474e+01
   1.0886500e+03   9.7674026e+01
   1.0886000e+03   9.7682259e+01
   1.0885500e+03   9.7690186e+01
   1.0885000e+03   9.7697792e+01
   1.0884500e+03   9.7705063e+01
   1.0884000e+03   9.7712029e+01
   1.0883500e+03   9.7718658e+01
   1.0883000e+03   9.7724960e+01
   1.0882500e+03   9.7730942e+01
   1.0882000e+03   9.7736588e+01
   1.0881500e+03   9.7741905e+01
   1.0881000e+03   9.7746895e+01
   1.0880500e+03   9.7751549e+01
   1.0880000e+03   9.7755867e+01
   1.0879500e+03   9.7759857e+01
   1.0879000e+03   9.7763512e+01
   1.0878500e+03   9.7766830e+01
   1.0878000e+03   9.7769814e+01
   1.0877500e+03   9.7772469e+01
   1.0877000e+03   9.7774788e+01
   1.0876500e+03   9.7776772e+01
   1.0876000e+03   9.7778427e+01
   1.0875500e+03   9.7779755e+01
   1.0875000e+03   9.7780754e+01
   1.0874500e+03   9.7781433e+01
   1.0874000e+03   9.7781784e+01
   1.0873500e+03   9.7781822e+01
   1.0873000e+03   9.7781532e+01
   1.0872500e+03   9.7780937e+01
   1.0872000e+03   9.7780029e+01
   1.0871500e+03   9.7778816e+01
   1.0871000e+03   9.7777306e+01
   1.0870500e+03   9.7775497e+01
   1.0870000e+03   9.7773399e+01
   1.0869500e+03   9.7771027e+01
   1.0869000e+03   9.7768364e+01
   1.0868500e+03   9.7765442e+01
   1.0868000e+03   9.7762245e+01
   1.0867500e+03   9.7758797e+01
   1.0867000e+03   9.7755096e+01
   1.0866500e+03   9.7751167e+01
   1.0866000e+03   9.7747002e+01
   1.0865500e+03   9.7742615e+01
   1.0865000e+03   9.7738007e+01
   1.0864500e+03   9.7733208e+01
   1.0864000e+03   9.7728210e+01
   1.0863500e+03   9.7723030e+01
   1.0863000e+03   9.7717682e+01
   1.0862500e+03   9.7712173e+01
   1.0862000e+03   9.7706520e+01
   1.0861500e+03   9.7700729e+01
   1.0861000e+03   9.7694817e+01
   1.0860500e+03   9.7688789e+01
   1.0860000e+03   9.7682663e+01
   1.0859500e+03   9.7676445e+01
   1.0859000e+03   9.7670158e+01
   1.0858500e+03   9.7663811e+01
   1.0858000e+03   9.7657425e+01
   1.0857500e+03   9.7650993e+01
   1.0857000e+03   9.7644547e+01
   1.0856500e+03   9.7638092e+01
   1.0856000e+03   9.7631653e+01
   1.0855500e+03   9.7625221e+01
   1.0855000e+03   9.7618828e+01
   1.0854500e+03   9.7612473e+01
   1.0854000e+03   9.7606186e+01
   1.0853500e+03   9.7599968e+01
   1.0853000e+03   9.7593834e+01
   1.0852500e+03   9.7587791e+01
   1.0852000e+03   9.7581863e+01
   1.0851500e+03   9.7576050e+01
   1.0851000e+03   9.7570381e+01
   1.0850500e+03   9.7564842e+01
   1.0850000e+03   9.7559464e+01
   1.0849500e+03   9.7554245e+01
   1.0849000e+03   9.7549210e+01
   1.0848500e+03   9.7544357e+01
   1.0848000e+03   9.7539696e+01
   1.0847500e+03   9.7535233e+01
   1.0847000e+03   9.7530991e+01
   1.0846500e+03   9.7526962e+01
   1.0846000e+03   9.7523155e+01
   1.0845500e+03   9.7519592e+01
   1.0845000e+03   9.7516266e+01
   1.0844500e+03   9.7513176e+01
   1.0844000e+03   9.7510345e+01
   1.0843500e+03   9.7507767e+01
   1.0843000e+03   9.7505447e+01
   1.0842500e+03   9.7503403e+01
   1.0842000e+03   9.7501610e+01
   1.0841500e+03   9.7500099e+01
   1.0841000e+03   9.7498856e+01
   1.0840500e+03   9.7497887e+01
   1.0840000e+03   9.7497192e+01
   1.0839500e+03   9.7496780e+01
   1.0839000e+03   9.7496643e+01
   1.0838500e+03   9.7496780e+01
   1.0838000e+03   9.7497192e+01
   1.0837500e+03   9.7497879e+01
   1.0837000e+03   9.7498840e+01
   1.0836500e+03   9.7500076e+01
   1.0836000e+03   9.7501579e+01
   1.0835500e+03   9.7503349e+01
   1.0835000e+03   9.7505394e+01
   1.0834500e+03   9.7507690e+01
   1.0834000e+03   9.7510254e+01
   1.0833500e+03   9.7513062e+01
   1.0833000e+03   9.7516129e+01
   1.0832500e+03   9.7519440e+01
   1.0832000e+03   9.7522995e+01
   1.0831500e+03   9.7526779e+01
   1.0831000e+03   9.7530807e+01
   1.0830500e+03   9.7535065e+01
   1.0830000e+03   9.7539536e+01
   1.0829500e+03   9.7544220e+01
   1.0829000e+03   9.7549118e+01
   1.0828500e+03   9.7554222e+01
   1.0828000e+03   9.7559532e+01
   1.0827500e+03   9.7565025e+01
   1.0827000e+03   9.7570709e+01
   1.0826500e+03   9.7576576e+01
   1.0826000e+03   9.7582611e+01
   1.0825500e+03   9.7588821e+01
   1.0825000e+03   9.7595184e+01
   1.0824500e+03   9.7601715e+01
   1.0824000e+03   9.7608383e+01
   1.0823500e+03   9.7615196e+01
   1.0823000e+03   9.7622139e+01
   1.0822500e+03   9.7629219e+01
   1.0822000e+03   9.7636421e+01
   1.0821500e+03   9.7643730e+01
   1.0821000e+03   9.7651161e+01
   1.0820500e+03   9.7658691e+01
   1.0820000e+03   9.7666313e+01
   1.0819500e+03   9.7674026e+01
   1.0819000e+03   9.7681824e+01
   1.0818500e+03   9.7689705e+01
   1.0818000e+03   9.7697655e+01
   1.0817500e+03   9.7705666e+01
   1.0817000e+03   9.7713730e+01
   1.0816500e+03   9.7721855e+01
   1.0816000e+03   9.7730026e+01
   1.0815500e+03   9.7738235e+01
   1.0815000e+03   9.7746483e+01
   1.0814500e+03   9.7754745e+01
   1.0814000e+03   9.7763046e+01
   1.0813500e+03   9.7771355e+01
   1.0813000e+03   9.7779671e+01
   1.0812500e+03   9.7787994e+01
   1.0812000e+03   9.7796318e+01
   1.0811500e+03   9.7804642e+01
   1.0811000e+03   9.7812943e+01
   1.0810500e+03   9.7821236e+01
   1.0810000e+03   9.7829506e+01
   1.0809500e+03   9.7837738e+01
   1.0809000e+03   9.7845947e+01
   1.0808500e+03   9.7854118e+01
   1.0808000e+03   9.7862244e+01
   1.0807500e+03   9.7870323e+01
   1.0807000e+03   9.7878342e+01
   1.0806500e+03   9.7886307e+01
   1.0806000e+03   9.7894211e+01
   1.0805500e+03   9.7902046e+01
   1.0805000e+03   9.7909805e+01
   1.0804500e+03   9.7917488e+01
   1.0804000e+03   9.7925095e+01
   1.0803500e+03   9.7932617e+01
   1.0803000e+03   9.7940048e+01
   1.0802500e+03   9.7947380e+01
   1.0802000e+03   9.7954613e+01
   1.0801500e+03   9.7961739e+01
   1.0801000e+03   9.7968765e+01
   1.0800500e+03   9.7975685e+01
   1.0800000e+03   9.7982475e+01
   1.0799500e+03   9.7989151e+01
   1.0799000e+03   9.7995712e+01
   1.0798500e+03   9.8002144e+01
   1.0798000e+03   9.8008438e+01
   1.0797500e+03   9.8014603e+01
   1.0797000e+03   9.8020622e+01
   1.0796500e+03   9.8026512e+01
   1.0796000e+03   9.8032257e+01
   1.0795500e+03   9.8037842e+01
   1.0795000e+03   9.8043289e+01
   1.0794500e+03   9.8048576e+01
   1.0794000e+03   9.8053711e+01
   1.0793500e+03   9.8058685e+01
   1.0793000e+03   9.8063492e+01
   1.0792500e+03   9.8068138e+01
   1.0792000e+03   9.8072609e+01
   1.0791500e+03   9.8076920e+01
   1.0791000e+03   9.8081047e+01
   1.0790500e+03   9.8085007e+01
   1.0790000e+03   9.8088783e+01
   1.0789500e+03   9.8092392e+01
   1.0789000e+03   9.8095810e+01
   1.0788500e+03   9.8099045e+01
   1.0788000e+03   9.8102097e+01
   1.0787500e+03   9.8104973e+01
   1.0787000e+03   9.8107651e+01
   1.0786500e+03   9.8110146e+01
   1.0786000e+03   9.8112450e+01
   1.0785500e+03   9.8114571e+01
   1.0785000e+03   9.8116493e+01
   1.0784500e+03   9.8118225e+01
   1.0784000e+03   9.8119774e+01
   1.0783500e+03   9.8121124e+01
   1.0783000e+03   9.8122284e+01
   1.0782500e+03   9.8123260e+01
   1.0782000e+03   9.8124039e+01
   1.0781500e+03   9.8124626e+01
   1.0781000e+03   9.8125031e+01
   1.0780500e+03   9.8125237e+01
   1.0780000e+03   9.8125267e+01
   1.0779500e+03   9.8125107e+01
   1.0779000e+03   9.8124763e+01
   1.0778500e+03   9.8124237e+01
   1.0778000e+03   9.8123535e+01
   1.0777500e+03   9.8122650e+01
   1.0777000e+03   9.8121597e+01
   1.0776500e+03   9.8120369e+01
   1.0776000e+03   9.8118965e+01
   1.0775500e+03   9.8117409e+01
   1.0775000e+03   9.8115685e+01
   1.0774500e+03   9.8113800e+01
   1.0774000e+03   9.8111755e+01
   1.0773500e+03   9.8109566e+01
   1.0773000e+03   9.8107231e+01
   1.0772500e+03   9.8104752e+01
   1.0772000e+03   9.8102135e+01
   1.0771500e+03   9.8099388e+01
   1.0771000e+03   9.8096504e+01
   1.0770500e+03   9.8093506e+01
   1.0770000e+03   9.8090401e+01
   1.0769500e+03   9.8087166e+01
   1.0769000e+03   9.8083839e+01
   1.0768500e+03   9.8080406e+01
   1.0768000e+03   9.8076889e+01
   1.0767500e+03   9.8073280e+01
   1.0767000e+03   9.8069588e+01
   1.0766500e+03   9.8065826e+01
   1.0766000e+03   9.8061989e+01
   1.0765500e+03   9.8058105e+01
   1.0765000e+03   9.8054161e+01
   1.0764500e+03   9.8050171e+01
   1.0764000e+03   9.8046143e+01
   1.0763500e+03   9.8042084e+01
   1.0763000e+03   9.8037994e+01
   1.0762500e+03   9.8033890e+01
   1.0762000e+03   9.8029778e+01
   1.0761500e+03   9.8025665e+01
   1.0761000e+03   9.8021545e+01
   1.0760500e+03   9.8017448e+01
   1.0760000e+03   9.8013367e+01
   1.0759500e+03   9.8009308e+01
   1.0759000e+03   9.8005280e+01
   1.0758500e+03   9.8001297e+01
   1.0758000e+03   9.7997360e+01
   1.0757500e+03   9.7993477e+01
   1.0757000e+03   9.7989647e+01
   1.0756500e+03   9.7985893e+01
   1.0756000e+03   9.7982208e+01
   1.0755500e+03   9.7978607e+01
   1.0755000e+03   9.7975090e+01
   1.0754500e+03   9.7974686e+01
   1.0754000e+03   9.7974274e+01
   1.0753500e+03   9.7973869e+01
   1.0753000e+03   9.7973473e+01
   1.0752500e+03   9.7973068e+01
   1.0752000e+03   9.7972664e+01
   1.0751500e+03   9.7972260e+01
   1.0751000e+03   9.7971848e+01
   1.0750500e+03   9.7971436e+01
   1.0750000e+03   9.7971031e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_25C.dat <==
   1.1250000e+03   9.9565422e+01
   1.1249500e+03   9.9565216e+01
   1.1249000e+03   9.9564980e+01
   1.1248500e+03   9.9564728e+01
   1.1248000e+03   9.9564445e+01
   1.1247500e+03   9.9564148e+01
   1.1247000e+03   9.9563828e+01
   1.1246500e+03   9.9563484e+01
   1.1246000e+03   9.9563126e+01
   1.1245500e+03   9.9562737e+01
   1.1245000e+03   9.9562325e+01
   1.1244500e+03   9.9561897e+01
   1.1244000e+03   9.9561440e+01
   1.1243500e+03   9.9560966e+01
   1.1243000e+03   9.9560478e+01
   1.1242500e+03   9.9559959e+01
   1.1242000e+03   9.9559425e+01
   1.1241500e+03   9.9558868e+01
   1.1241000e+03   9.9558289e+01
   1.1240500e+03   9.9557686e+01
   1.1240000e+03   9.9557068e+01
   1.1239500e+03   9.9556427e+01
   1.1239000e+03   9.9555763e+01
   1.1238500e+03   9.9555084e+01
   1.1238000e+03   9.9554390e+01
   1.1237500e+03   9.9553665e+01
   1.1237000e+03   9.9552933e+01
   1.1236500e+03   9.9552177e+01
   1.1236000e+03   9.9551399e+01
   1.1235500e+03   9.9550606e+01
   1.1235000e+03   9.9549789e+01
   1.1234500e+03   9.9548958e+01
   1.1234000e+03   9.9548111e+01
   1.1233500e+03   9.9547234e+01
   1.1233000e+03   9.9546356e+01
   1.1232500e+03   9.9545448e+01
   1.1232000e+03   9.9544533e+01
   1.1231500e+03   9.9543587e+01
   1.1231000e+03   9.9542633e+01
   1.1230500e+03   9.9541664e+01
   1.1230000e+03   9.9540680e+01
   1.1229500e+03   9.9539680e+01
   1.1229000e+03   9.9538658e+01
   1.1228500e+03   9.9537621e+01
   1.1228000e+03   9.9536575e+01
   1.1227500e+03   9.9535515e+01
   1.1227000e+03   9.9534431e+01
   1.1226500e+03   9.9533340e+01
   1.1226000e+03   9.9532227e+01
   1.1225500e+03   9.9531105e+01
   1.1225000e+03   9.9529976e+01
   1.1224500e+03   9.9528824e+01
   1.1224000e+03   9.9527672e+01
   1.1223500e+03   9.9526497e+01
   1.1223000e+03   9.9525307e+01
   1.1222500e+03   9.9524109e+01
   1.1222000e+03   9.9522903e+01
   1.1221500e+03   9.9521675e+01
   1.1221000e+03   9.9520447e+01
   1.1220500e+03   9.9519196e+01
   1.1220000e+03   9.9517944e+01
   1.1219500e+03   9.9516678e+01
   1.1219000e+03   9.9515404e+01
   1.1218500e+03   9.9514122e+01
   1.1218000e+03   9.9512825e+01
   1.1217500e+03   9.9511520e+01
   1.1217000e+03   9.9510208e+01
   1.1216500e+03   9.9508896e+01
   1.1216000e+03   9.9507561e+01
   1.1215500e+03   9.9506226e+01
   1.1215000e+03   9.9504890e+01
   1.1214500e+03   9.9503540e+01
   1.1214000e+03   9.9502182e+01
   1.1213500e+03   9.9500824e+01
   1.1213000e+03   9.9499451e+01
   1.1212500e+03   9.9498077e+01
   1.1212000e+03   9.9496696e+01
   1.1211500e+03   9.9495316e+01
   1.1211000e+03   9.9493927e+01
   1.1210500e+03   9.9492538e+01
   1.1210000e+03   9.9491142e+01
   1.1209500e+03   9.9489746e+01
   1.1209000e+03   9.9488350e+01
   1.1208500e+03   9.9486938e+01
   1.1208000e+03   9.9485542e+01
   1.1207500e+03   9.9484131e+01
   1.1207000e+03   9.9482727e+01
   1.1206500e+03   9.9481323e+01
   1.1206000e+03   9.9479912e+01
   1.1205500e+03   9.9478508e+01
   1.1205000e+03   9.9477097e+01
   1.1204500e+03   9.9475693e+01
   1.1204000e+03   9.9474289e+01
   1.1203500e+03   9.9472885e+01
   1.1203000e+03   9.9471489e+01
   1.1202500e+03   9.9470100e+01
   1.1202000e+03   9.9468704e+01
   1.1201500e+03   9.9467323e+01
   1.1201000e+03   9.9465942e+01
   1.1200500e+03   9.9464569e+01
   1.1200000e+03   9.9463203e+01
   1.1199500e+03   9.9461838e+01
   1.1199000e+03   9.9460480e+01
   1.1198500e+03   9.9459145e+01
   1.1198000e+03   9.9457809e+01
   1.1197500e+03   9.9456474e+01
   1.1197000e+03   9.9455154e+01
   1.1196500e+03   9.9453850e+01
   1.1196000e+03   9.9452553e+01
   1.1195500e+03   9.9451271e+01
   1.1195000e+03   9.9449989e+01
   1.1194500e+03   9.9448738e+01
   1.1194000e+03   9.9447479e+01
   1.1193500e+03   9.9446251e+01
   1.1193000e+03   9.9445030e+01
   1.1192500e+03   9.9443832e+01
   1.1192000e+03   9.9442642e+01
   1.1191500e+03   9.9441467e+01
   1.1191000e+03   9.9440315e+01
   1.1190500e+03   9.9439178e+01
   1.1190000e+03   9.9438065e+01
   1.1189500e+03   9.9436966e+01
   1.1189000e+03   9.9435890e+01
   1.1188500e+03   9.9434837e+01
   1.1188000e+03   9.9433807e+01
   1.1187500e+03   9.9432793e+01
   1.1187000e+03   9.9431801e+01
   1.1186500e+03   9.9430832e+01
   1.1186000e+03   9.9429893e+01
   1.1185500e+03   9.9428978e+01
   1.1185000e+03   9.9428085e+01
   1.1184500e+03   9.9427223e+01
   1.1184000e+03   9.9426384e+01
   1.1183500e+03   9.9425575e+01
   1.1183000e+03   9.9424782e+01
   1.1182500e+03   9.9424034e+01
   1.1182000e+03   9.9423309e+01
   1.1181500e+03   9.9422615e+01
   1.1181000e+03   9.9421951e+01
   1.1180500e+03   9.9421318e+01
   1.1180000e+03   9.9420715e+01
   1.1179500e+03   9.9420151e+01
   1.1179000e+03   9.9419609e+01
   1.1178500e+03   9.9419113e+01
   1.1178000e+03   9.9418640e+01
   1.1177500e+03   9.9418205e+01
   1.1177000e+03   9.9417809e+01
   1.1176500e+03   9.9417450e+01
   1.1176000e+03   9.9417122e+01
   1.1175500e+03   9.9416824e+01
   1.1175000e+03   9.9416573e+01
   1.1174500e+03   9.9416359e+01
   1.1174000e+03   9.9416176e+01
   1.1173500e+03   9.9416039e+01
   1.1173000e+03   9.9415932e+01
   1.1172500e+03   9.9415878e+01
   1.1172000e+03   9.9415848e+01
   1.1171500e+03   9.9415863e+01
   1.1171000e+03   9.9415916e+01
   1.1170500e+03   9.9416008e+01
   1.1170000e+03   9.9416145e+01
   1.1169500e+03   9.9416321e+01
   1.1169000e+03   9.9416534e+01
   1.1168500e+03   9.9416794e+01
   1.1168000e+03   9.9417084e+01
   1.1167500e+03   9.9417427e+01
   1.1167000e+03   9.9417801e+01
   1.1166500e+03   9.9418221e+01
   1.1166000e+03   9.9418678e+01
   1.1165500e+03   9.9419174e+01
   1.1165000e+03   9.9419708e+01
   1.1164500e+03   9.9420288e+01
   1.1164000e+03   9.9420898e+01
   1.1163500e+03   9.9421555e+01
   1.1163000e+03   9.9422249e+01
   1.1162500e+03   9.9422989e+01
   1.1162000e+03   9.9423759e+01
   1.1161500e+03   9.9424568e+01
   1.1161000e+03   9.9425415e+01
   1.1160500e+03   9.9426300e+01
   1.1160000e+03   9.9427223e+01
   1.1159500e+03   9.9428177e+01
   1.1159000e+03   9.9429169e+01
   1.1158500e+03   9.9430199e+01
   1.1158000e+03   9.9431259e+01
   1.1157500e+03   9.9432350e+01
   1.1157000e+03   9.9433479e+01
   1.1156500e+03   9.9434639e+01
   1.1156000e+03   9.9435822e+01
   1.1155500e+03   9.9437042e+01
   1.1155000e+03   9.9438301e+01
   1.1154500e+03   9.9439575e+01
   1.1154000e+03   9.9440880e+01
   1.1153500e+03   9.9442200e+01
   1.1153000e+03   9.9443558e+01
   1.1152500e+03   9.9444931e+01
   1.1152000e+03   9.9446327e+01
   1.1151500e+03   9.9447739e+01
   1.1151000e+03   9.9449173e+01
   1.1150500e+03   9.9450630e+01
   1.1150000e+03   9.9452095e+01
   1.1149500e+03   9.9453583e+01
   1.1149000e+03   9.9455078e+01
   1.1148500e+03   9.9456581e+01
   1.1148000e+03   9.9458107e+01
   1.1147500e+03   9.9459633e+01
   1.1147000e+03   9.9461166e+01
   1.1146500e+03   9.9462708e+01
   1.1146000e+03   9.9464249e+01
   1.1145500e+03   9.9465790e+01
   1.1145000e+03   9.9467331e+01
   1.1144500e+03   9.9468872e+01
   1.1144000e+03   9.9470406e+01
   1.1143500e+03   9.9471931e+01
   1.1143000e+03   9.9473450e+01
   1.1142500e+03   9.9474960e+01
   1.1142000e+03   9.9476456e+01
   1.1141500e+03   9.9477936e+01
   1.1141000e+03   9.9479393e+01
   1.1140500e+03   9.9480835e+01
   1.1140000e+03   9.9482254e+01
   1.1139500e+03   9.9483643e+01
   1.1139000e+03   9.9485008e+01
   1.1138500e+03   9.9486343e+01
   1.1138000e+03   9.9487648e+01
   1.1137500e+03   9.9488922e+01
   1.1137000e+03   9.9490150e+01
   1.1136500e+03   9.9491348e+01
   1.1136000e+03   9.9492500e+01
   1.1135500e+03   9.9493607e+01
   1.1135000e+03   9.9494667e+01
   1.1134500e+03   9.9495674e+01
   1.1134000e+03   9.9496635e+01
   1.1133500e+03   9.9497536e+01
   1.1133000e+03   9.9498375e+01
   1.1132500e+03   9.9499161e+01
   1.1132000e+03   9.9499878e+01
   1.1131500e+03   9.9500526e+01
   1.1131000e+03   9.9501106e+01
   1.1130500e+03   9.9501625e+01
   1.1130000e+03   9.9502060e+01
   1.1129500e+03   9.9502411e+01
   1.1129000e+03   9.9502693e+01
   1.1128500e+03   9.9502884e+01
   1.1128000e+03   9.9502998e+01
   1.1127500e+03   9.9503014e+01
   1.1127000e+03   9.9502945e+01
   1.1126500e+03   9.9502777e+01
   1.1126000e+03   9.9502518e+01
   1.1125500e+03   9.9502151e+01
   1.1125000e+03   9.9501686e+01
   1.1124500e+03   9.9501122e+01
   1.1124000e+03   9.9500450e+01
   1.1123500e+03   9.9499664e+01
   1.1123000e+03   9.9498764e+01
   1.1122500e+03   9.9497749e+01
   1.1122000e+03   9.9496620e+01
   1.1121500e+03   9.9495369e+01
   1.1121000e+03   9.9493996e+01
   1.1120500e+03   9.9492508e+01
   1.1120000e+03   9.9490891e+01
   1.1119500e+03   9.9489136e+01
   1.1119000e+03   9.9487251e+01
   1.1118500e+03   9.9485237e+01
   1.1118000e+03   9.9483086e+01
   1.1117500e+03   9.9480797e+01
   1.1117000e+03   9.9478378e+01
   1.1116500e+03   9.9475807e+01
   1.1116000e+03   9.9473099e+01
   1.1115500e+03   9.9470253e+01
   1.1115000e+03   9.9467262e+01
   1.1114500e+03   9.9464127e+01
   1.1114000e+03   9.9460846e+01
   1.1113500e+03   9.9457420e+01
   1.1113000e+03   9.9453842e+01
   1.1112500e+03   9.9450119e+01
   1.1112000e+03   9.9446243e+01
   1.1111500e+03   9.9442223e+01
   1.1111000e+03   9.9438057e+01
   1.1110500e+03   9.9433739e+01
   1.1110000e+03   9.9429268e+01
   1.1109500e+03   9.9424652e+01
   1.1109000e+03   9.9419876e+01
   1.1108500e+03   9.9414970e+01
   1.1108000e+03   9.9409904e+01
   1.1107500e+03   9.9404701e+01
   1.1107000e+03   9.9399361e+01
   1.1106500e+03   9.9393867e+01
   1.1106000e+03   9.9388237e+01
   1.1105500e+03   9.9382469e+01
   1.1105000e+03   9.9376556e+01
   1.1104500e+03   9.9370529e+01
   1.1104000e+03   9.9364349e+01
   1.1103500e+03   9.9358055e+01
   1.1103000e+03   9.9351624e+01
   1.1102500e+03   9.9345078e+01
   1.1102000e+03   9.9338409e+01
   1.1101500e+03   9.9331619e+01
   1.1101000e+03   9.9324715e+01
   1.1100500e+03   9.9317703e+01
   1.1100000e+03   9.9310593e+01
   1.1099500e+03   9.9303375e+01
   1.1099000e+03   9.9296074e+01
   1.1098500e+03   9.9288673e+01
   1.1098000e+03   9.9281189e+01
   1.1097500e+03   9.9273636e+01
   1.1097000e+03   9.9265991e+01
   1.1096500e+03   9.9258293e+01
   1.1096000e+03   9.9250526e+01
   1.1095500e+03   9.9242706e+01
   1.1095000e+03   9.9234825e+01
   1.1094500e+03   9.9226913e+01
   1.1094000e+03   9.9218956e+01
   1.1093500e+03   9.9210968e+01
   1.1093000e+03   9.9202965e+01
   1.1092500e+03   9.9194946e+01
   1.1092000e+03   9.9186913e+01
   1.1091500e+03   9.9178886e+01
   1.1091000e+03   9.9170860e+01
   1.1090500e+03   9.9162857e+01
   1.1090000e+03   9.9154869e+01
   1.1089500e+03   9.9146919e+01
   1.1089000e+03   9.9139008e+01
   1.1088500e+03   9.9131134e+01
   1.1088000e+03   9.9123322e+01
   1.1087500e+03   9.9115570e+01
   1.1087000e+03   9.9107895e+01
   1.1086500e+03   9.9100288e+01
   1.1086000e+03   9.9092781e+01
   1.1085500e+03   9.9085365e+01
   1.1085000e+03   9.9078056e+01
   1.1084500e+03   9.9070862e+01
   1.1084000e+03   9.9063782e+01
   1.1083500e+03   9.9056839e+01
   1.1083000e+03   9.9050034e+01
   1.1082500e+03   9.9043373e+01
   1.1082000e+03   9.9036865e+01
   1.1081500e+03   9.9030533e+01
   1.1081000e+03   9.9024361e+01
   1.1080500e+03   9.9018372e+01
   1.1080000e+03   9.9012566e+01
   1.1079500e+03   9.9006958e+01
   1.1079000e+03   9.9001549e+01
   1.1078500e+03   9.8996361e+01
   1.1078000e+03   9.8991379e+01
   1.1077500e+03   9.8986626e+01
   1.1077000e+03   9.8982101e+01
   1.1076500e+03   9.8977821e+01
   1.1076000e+03   9.8973778e+01
   1.1075500e+03   9.8969994e+01
   1.1075000e+03   9.8966461e+01
   1.1074500e+03   9.8963188e+01
   1.1074000e+03   9.8960190e+01
   1.1073500e+03   9.8957466e+01
   1.1073000e+03   9.8955025e+01
   1.1072500e+03   9.8952858e+01
   1.1072000e+03   9.8950989e+01
   1.1071500e+03   9.8949417e+01
   1.1071000e+03   9.8948135e+01
   1.1070500e+03   9.8947166e+01
   1.1070000e+03   9.8946503e+01
   1.1069500e+03   9.8946152e+01
   1.1069000e+03   9.8946106e+01
   1.1068500e+03   9.8946381e+01
   1.1068000e+03   9.8946976e+01
   1.1067500e+03   9.8947899e+01
   1.1067000e+03   9.8949142e+01
   1.1066500e+03   9.8950714e+01
   1.1066000e+03   9.8952606e+01
   1.1065500e+03   9.8954842e+01
   1.1065000e+03   9.8957397e+01
   1.1064500e+03   9.8960289e+01
   1.1064000e+03   9.8963531e+01
   1.1063500e+03   9.8967094e+01
   1.1063000e+03   9.8970993e+01
   1.1062500e+03   9.8975227e+01
   1.1062000e+03   9.8979797e+01
   1.1061500e+03   9.8984703e+01
   1.1061000e+03   9.8989944e+01
   1.1060500e+03   9.8995522e+01
   1.1060000e+03   9.9001434e+01
   1.1059500e+03   9.9007675e+01
   1.1059000e+03   9.9014244e+01
   1.1058500e+03   9.9021149e+01
   1.1058000e+03   9.9028374e+01
   1.1057500e+03   9.9035919e+01
   1.1057000e+03   9.9043800e+01
   1.1056500e+03   9.9051987e+01
   1.1056000e+03   9.9060493e+01
   1.1055500e+03   9.9069321e+01
   1.1055000e+03   9.9078445e+01
   1.1054500e+03   9.9087891e+01
   1.1054000e+03   9.9097626e+01
   1.1053500e+03   9.9107674e+01
   1.1053000e+03   9.9118011e+01
   1.1052500e+03   9.9128654e+01
   1.1052000e+03   9.9139572e+01
   1.1051500e+03   9.9150780e+01
   1.1051000e+03   9.9162262e+01
   1.1050500e+03   9.9174026e+01
   1.1050000e+03   9.9186043e+01
   1.1049500e+03   9.9198326e+01
   1.1049000e+03   9.9210869e+01
   1.1048500e+03   9.9223663e+01
   1.1048000e+03   9.9236694e+01
   1.1047500e+03   9.9249962e+01
   1.1047000e+03   9.9263451e+01
   1.1046500e+03   9.9277168e+01
   1.1046000e+03   9.9291107e+01
   1.1045500e+03   9.9305244e+01
   1.1045000e+03   9.9319580e+01
   1.1044500e+03   9.9334106e+01
   1.1044000e+03   9.9348824e+01
   1.1043500e+03   9.9363708e+01
   1.1043000e+03   9.9378761e+01
   1.1042500e+03   9.9393959e+01
   1.1042000e+03   9.9409294e+01
   1.1041500e+03   9.9424767e+01
   1.1041000e+03   9.9440353e+01
   1.1040500e+03   9.9456039e+01
   1.1040000e+03   9.9471825e+01
   1.1039500e+03   9.9487686e+01
   1.1039000e+03   9.9503609e+01
   1.1038500e+03   9.9519577e+01
   1.1038000e+03   9.9535583e+01
   1.1037500e+03   9.9551605e+01
   1.1037000e+03   9.9567619e+01
   1.1036500e+03   9.9583618e+01
   1.1036000e+03   9.9599571e+01
   1.1035500e+03   9.9615456e+01
   1.1035000e+03   9.9631264e+01
   1.1034500e+03   9.9646950e+01
   1.1034000e+03   9.9662506e+01
   1.1033500e+03   9.9677895e+01
   1.1033000e+03   9.9693100e+01
   1.1032500e+03   9.9708084e+01
   1.1032000e+03   9.9722816e+01
   1.1031500e+03   9.9737259e+01
   1.1031000e+03   9.9751373e+01
   1.1030500e+03   9.9765137e+01
   1.1030000e+03   9.9778481e+01
   1.1029500e+03   9.9791397e+01
   1.1029000e+03   9.9803802e+01
   1.1028500e+03   9.9815666e+01
   1.1028000e+03   9.9826927e+01
   1.1027500e+03   9.9837532e+01
   1.1027000e+03   9.9847412e+01
   1.1026500e+03   9.9856514e+01
   1.1026000e+03   9.9864761e+01
   1.1025500e+03   9.9872086e+01
   1.1025000e+03   9.9878387e+01
   1.1024500e+03   9.9883583e+01
   1.1024000e+03   9.9887589e+01
   1.1023500e+03   9.9890297e+01
   1.1023000e+03   9.9891624e+01
   1.1022500e+03   9.9891411e+01
   1.1022000e+03   9.9889572e+01
   1.1021500e+03   9.9885956e+01
   1.1021000e+03   9.9880432e+01
   1.1020500e+03   9.9872849e+01
   1.1020000e+03   9.9863014e+01
   1.1019500e+03   9.9850769e+01
   1.1019000e+03   9.9835930e+01
   1.1018500e+03   9.9818268e+01
   1.1018000e+03   9.9797592e+01
   1.1017500e+03   9.9773674e+01
   1.1017000e+03   9.9746216e+01
   1.1016500e+03   9.9714966e+01
   1.1016000e+03   9.9679604e+01
   1.1015500e+03   9.9639839e+01
   1.1015000e+03   9.9595352e+01
   1.1014500e+03   9.9545738e+01
   1.1014000e+03   9.9490623e+01
   1.1013500e+03   9.9429611e+01
   1.1013000e+03   9.9362175e+01
   1.1012500e+03   9.9287865e+01
   1.1012000e+03   9.9206230e+01
   1.1011500e+03   9.9116661e+01
   1.1011000e+03   9.9018585e+01
   1.1010500e+03   9.8911369e+01
   1.1010000e+03   9.8794342e+01
   1.1009500e+03   9.8666855e+01
   1.1009000e+03   9.8528107e+01
   1.1008500e+03   9.8377357e+01
   1.1008000e+03   9.8213806e+01
   1.1007500e+03   9.8036591e+01
   1.1007000e+03   9.7844719e+01
   1.1006500e+03   9.7637405e+01
   1.1006000e+03   9.7413750e+01
   1.1005500e+03   9.7172791e+01
   1.1005000e+03   9.6913544e+01
   1.1004500e+03   9.6635147e+01
   1.1004000e+03   9.6336731e+01
   1.1003500e+03   9.6017357e+01
   1.1003000e+03   9.5676384e+01
   1.1002500e+03   9.5313057e+01
   1.1002000e+03   9.4927040e+01
   1.1001500e+03   9.4517807e+01
   1.1001000e+03   9.4085281e+01
   1.1000500e+03   9.3629494e+01
   1.1000000e+03   9.3150955e+01
   1.0999500e+03   9.2650269e+01
   1.0999000e+03   9.2128693e+01
   1.0998500e+03   9.1587730e+01
   1.0998000e+03   9.1029289e+01
   1.0997500e+03   9.0455902e+01
   1.0997000e+03   8.9870354e+01
   1.0996500e+03   8.9276215e+01
   1.0996000e+03   8.8677200e+01
   1.0995500e+03   8.8077652e+01
   1.0995000e+03   8.7482224e+01
   1.0994500e+03   8.6895714e+01
   1.0994000e+03   8.6322975e+01
   1.0993500e+03   8.5769180e+01
   1.0993000e+03   8.5239105e+01
   1.0992500e+03   8.4737518e+01
   1.0992000e+03   8.4268700e+01
   1.0991500e+03   8.3836395e+01
   1.0991000e+03   8.3443893e+01
   1.0990500e+03   8.3093773e+01
   1.0990000e+03   8.2787773e+01
   1.0989500e+03   8.2526970e+01
   1.0989000e+03   8.2311913e+01
   1.0988500e+03   8.2142212e+01
   1.0988000e+03   8.2016991e+01
   1.0987500e+03   8.1934669e+01
   1.0987000e+03   8.1893188e+01
   1.0986500e+03   8.1890289e+01
   1.0986000e+03   8.1923271e+01
   1.0985500e+03   8.1989136e+01
   1.0985000e+03   8.2085037e+01
   1.0984500e+03   8.2208015e+01
   1.0984000e+03   8.2354897e+01
   1.0983500e+03   8.2522842e+01
   1.0983000e+03   8.2709000e+01
   1.0982500e+03   8.2910622e+01
   1.0982000e+03   8.3125374e+01
   1.0981500e+03   8.3350868e+01
   1.0981000e+03   8.3585121e+01
   1.0980500e+03   8.3826195e+01
   1.0980000e+03   8.4072304e+01
   1.0979500e+03   8.4321907e+01
   1.0979000e+03   8.4573669e+01
   1.0978500e+03   8.4826401e+01
   1.0978000e+03   8.5079117e+01
   1.0977500e+03   8.5330925e+01
   1.0977000e+03   8.5581001e+01
   1.0976500e+03   8.5828743e+01
   1.0976000e+03   8.6073471e+01
   1.0975500e+03   8.6314865e+01
   1.0975000e+03   8.6552490e+01
   1.0974500e+03   8.6786095e+01
   1.0974000e+03   8.7015381e+01
   1.0973500e+03   8.7240219e+01
   1.0973000e+03   8.7460365e+01
   1.0972500e+03   8.7675835e+01
   1.0972000e+03   8.7886551e+01
   1.0971500e+03   8.8092445e+01
   1.0971000e+03   8.8293541e+01
   1.0970500e+03   8.8489838e+01
   1.0970000e+03   8.8681412e+01
   1.0969500e+03   8.8868271e+01
   1.0969000e+03   8.9050545e+01
   1.0968500e+03   8.9228256e+01
   1.0968000e+03   8.9401512e+01
   1.0967500e+03   8.9570396e+01
   1.0967000e+03   8.9734993e+01
   1.0966500e+03   8.9895416e+01
   1.0966000e+03   9.0051781e+01
   1.0965500e+03   9.0204170e+01
   1.0965000e+03   9.0352722e+01
   1.0964500e+03   9.0497520e+01
   1.0964000e+03   9.0638649e+01
   1.0963500e+03   9.0776230e+01
   1.0963000e+03   9.0910408e+01
   1.0962500e+03   9.1041245e+01
   1.0962000e+03   9.1168846e+01
   1.0961500e+03   9.1293304e+01
   1.0961000e+03   9.1414742e+01
   1.0960500e+03   9.1533234e+01
   1.0960000e+03   9.1648849e+01
   1.0959500e+03   9.1761711e+01
   1.0959000e+03   9.1871895e+01
   1.0958500e+03   9.1979507e+01
   1.0958000e+03   9.2084595e+01
   1.0957500e+03   9.2187241e+01
   1.0957000e+03   9.2287537e+01
   1.0956500e+03   9.2385551e+01
   1.0956000e+03   9.2481354e+01
   1.0955500e+03   9.2575020e+01
   1.0955000e+03   9.2666626e+01
   1.0954500e+03   9.2756218e+01
   1.0954000e+03   9.2843857e+01
   1.0953500e+03   9.2929604e+01
   1.0953000e+03   9.3013504e+01
   1.0952500e+03   9.3095657e+01
   1.0952000e+03   9.3176094e+01
   1.0951500e+03   9.3254852e+01
   1.0951000e+03   9.3332016e+01
   1.0950500e+03   9.3407608e+01
   1.0950000e+03   9.3481674e+01
   1.0949500e+03   9.3554268e+01
   1.0949000e+03   9.3625435e+01
   1.0948500e+03   9.3695213e+01
   1.0948000e+03   9.3763649e+01
   1.0947500e+03   9.3830772e+01
   1.0947000e+03   9.3896637e+01
   1.0946500e+03   9.3961258e+01
   1.0946000e+03   9.4024673e+01
   1.0945500e+03   9.4086929e+01
   1.0945000e+03   9.4148056e+01
   1.0944500e+03   9.4208076e+01
   1.0944000e+03   9.4267044e+01
   1.0943500e+03   9.4324959e+01
   1.0943000e+03   9.4381866e+01
   1.0942500e+03   9.4437782e+01
   1.0942000e+03   9.4492744e+01
   1.0941500e+03   9.4546776e+01
   1.0941000e+03   9.4599899e+01
   1.0940500e+03   9.4652138e+01
   1.0940000e+03   9.4703506e+01
   1.0939500e+03   9.4754051e+01
   1.0939000e+03   9.4803772e+01
   1.0938500e+03   9.4852699e+01
   1.0938000e+03   9.4900848e+01
   1.0937500e+03   9.4948250e+01
   1.0937000e+03   9.4994911e+01
   1.0936500e+03   9.5040855e+01
   1.0936000e+03   9.5086090e+01
   1.0935500e+03   9.5130661e+01
   1.0935000e+03   9.5174553e+01
   1.0934500e+03   9.5217789e+01
   1.0934000e+03   9.5260391e+01
   1.0933500e+03   9.5302368e+01
   1.0933000e+03   9.5343742e+01
   1.0932500e+03   9.5384506e+01
   1.0932000e+03   9.5424706e+01
   1.0931500e+03   9.5464325e+01
   1.0931000e+03   9.5503403e+01
   1.0930500e+03   9.5541916e+01
   1.0930000e+03   9.5579910e+01
   1.0929500e+03   9.5617386e+01
   1.0929000e+03   9.5654358e+01
   1.0928500e+03   9.5690826e+01
   1.0928000e+03   9.5726807e+01
   1.0927500e+03   9.5762306e+01
   1.0927000e+03   9.5797333e+01
   1.0926500e+03   9.5831909e+01
   1.0926000e+03   9.5866035e+01
   1.0925500e+03   9.5899719e+01
   1.0925000e+03   9.5932968e+01
   1.0924500e+03   9.5965790e+01
   1.0924000e+03   9.5998199e+01
   1.0923500e+03   9.6030205e+01
   1.0923000e+03   9.6061798e+01
   1.0922500e+03   9.6093002e+01
   1.0922000e+03   9.6123817e+01
   1.0921500e+03   9.6154251e+01
   1.0921000e+03   9.6184311e+01
   1.0920500e+03   9.6214005e+01
   1.0920000e+03   9.6243324e+01
   1.0919500e+03   9.6272301e+01
   1.0919000e+03   9.6300911e+01
   1.0918500e+03   9.6329185e+01
   1.0918000e+03   9.6357109e+01
   1.0917500e+03   9.6384705e+01
   1.0917000e+03   9.6411964e+01
   1.0916500e+03   9.6438904e+01
   1.0916000e+03   9.6465515e+01
   1.0915500e+03   9.6491806e+01
   1.0915000e+03   9.6517792e+01
   1.0914500e+03   9.6543465e+01
   1.0914000e+03   9.6568832e+01
   1.0913500e+03   9.6593895e+01
   1.0913000e+03   9.6618660e+01
   1.0912500e+03   9.6643127e+01
   1.0912000e+03   9.6667297e+01
   1.0911500e+03   9.6691177e+01
   1.0911000e+03   9.6714767e+01
   1.0910500e+03   9.6738083e+01
   1.0910000e+03   9.6761116e+01
   1.0909500e+03   9.6783867e+01
   1.0909000e+03   9.6806335e+01
   1.0908500e+03   9.6828529e+01
   1.0908000e+03   9.6850456e+01
   1.0907500e+03   9.6872101e+01
   1.0907000e+03   9.6893486e+01
   1.0906500e+03   9.6914604e+01
   1.0906000e+03   9.6935455e+01
   1.0905500e+03   9.6956039e+01
   1.0905000e+03   9.6976357e+01
   1.0904500e+03   9.6996422e+01
   1.0904000e+03   9.7016212e+01
   1.0903500e+03   9.7035759e+01
   1.0903000e+03   9.7055038e+01
   1.0902500e+03   9.7074059e+01
   1.0902000e+03   9.7092819e+01
   1.0901500e+03   9.7111328e+01
   1.0901000e+03   9.7129570e+01
   1.0900500e+03   9.7147560e+01
   1.0900000e+03   9.7165291e+01
   1.0899500e+03   9.7182770e+01
   1.0899000e+03   9.7199989e+01
   1.0898500e+03   9.7216949e+01
   1.0898000e+03   9.7233665e+01
   1.0897500e+03   9.7250107e+01
   1.0897000e+03   9.7266304e+01
   1.0896500e+03   9.7282234e+01
   1.0896000e+03   9.7297920e+01
   1.0895500e+03   9.7313339e+01
   1.0895000e+03   9.7328499e+01
   1.0894500e+03   9.7343407e+01
   1.0894000e+03   9.7358040e+01
   1.0893500e+03   9.7372421e+01
   1.0893000e+03   9.7386528e+01
   1.0892500e+03   9.7400375e+01
   1.0892000e+03   9.7413979e+01
   1.0891500e+03   9.7427299e+01
   1.0891000e+03   9.7440353e+01
   1.0890500e+03   9.7453140e+01
   1.0890000e+03   9.7465668e+01
   1.0889500e+03   9.7477913e+01
   1.0889000e+03   9.7489891e+01
   1.0888500e+03   9.7501595e+01
   1.0888000e+03   9.7513023e+01
   1.0887500e+03   9.7524185e+01
   1.0887000e+03   9.7535065e+01
   1.0886500e+03   9.7545662e+01
   1.0886000e+03   9.7555992e+01
   1.0885500e+03   9.7566025e+01
   1.0885000e+03   9.7575783e+01
   1.0884500e+03   9.7585266e+01
   1.0884000e+03   9.7594460e+01
   1.0883500e+03   9.7603371e+01
   1.0883000e+03   9.7611984e+01
   1.0882500e+03   9.7620323e+01
   1.0882000e+03   9.7628365e+01
   1.0881500e+03   9.7636116e+01
   1.0881000e+03   9.7643578e+01
   1.0880500e+03   9.7650749e+01
   1.0880000e+03   9.7657623e+01
   1.0879500e+03   9.7664207e+01
   1.0879000e+03   9.7670494e+01
   1.0878500e+03   9.7676491e+01
   1.0878000e+03   9.7682198e+01
   1.0877500e+03   9.7687599e+01
   1.0877000e+03   9.7692703e+01
   1.0876500e+03   9.7697517e+01
   1.0876000e+03   9.7702042e+01
   1.0875500e+03   9.7706261e+01
   1.0875000e+03   9.7710190e+01
   1.0874500e+03   9.7713837e+01
   1.0874000e+03   9.7717178e+01
   1.0873500e+03   9.7720238e+01
   1.0873000e+03   9.7722992e+01
   1.0872500e+03   9.7725471e+01
   1.0872000e+03   9.7727661e+01
   1.0871500e+03   9.7729568e+01
   1.0871000e+03   9.7731194e+01
   1.0870500e+03   9.7732544e+01
   1.0870000e+03   9.7733612e+01
   1.0869500e+03   9.7734413e+01
   1.0869000e+03   9.7734932e+01
   1.0868500e+03   9.7735199e+01
   1.0868000e+03   9.7735199e+01
   1.0867500e+03   9.7734940e+01
   1.0867000e+03   9.7734436e+01
   1.0866500e+03   9.7733673e+01
   1.0866000e+03   9.7732674e+01
   1.0865500e+03   9.7731438e+01
   1.0865000e+03   9.7729965e+01
   1.0864500e+03   9.7728279e+01
   1.0864000e+03   9.7726364e+01
   1.0863500e+03   9.7724243e+01
   1.0863000e+03   9.7721909e+01
   1.0862500e+03   9.7719383e+01
   1.0862000e+03   9.7716667e+01
   1.0861500e+03   9.7713768e+01
   1.0861000e+03   9.7710693e+01
   1.0860500e+03   9.7707458e+01
   1.0860000e+03   9.7704056e+01
   1.0859500e+03   9.7700516e+01
   1.0859000e+03   9.7696831e+01
   1.0858500e+03   9.7693024e+01
   1.0858000e+03   9.7689087e+01
   1.0857500e+03   9.7685043e+01
   1.0857000e+03   9.7680901e+01
   1.0856500e+03   9.7676666e+01
   1.0856000e+03   9.7672356e+01
   1.0855500e+03   9.7667969e+01
   1.0855000e+03   9.7663521e+01
   1.0854500e+03   9.7659035e+01
   1.0854000e+03   9.7654495e+01
   1.0853500e+03   9.7649940e+01
   1.0853000e+03   9.7645363e+01
   1.0852500e+03   9.7640778e+01
   1.0852000e+03   9.7636192e+01
   1.0851500e+03   9.7631630e+01
   1.0851000e+03   9.7627083e+01
   1.0850500e+03   9.7622581e+01
   1.0850000e+03   9.7618118e+01
   1.0849500e+03   9.7613708e+01
   1.0849000e+03   9.7609367e+01
   1.0848500e+03   9.7605095e+01
   1.0848000e+03   9.7600914e+01
   1.0847500e+03   9.7596825e+01
   1.0847000e+03   9.7592834e+01
   1.0846500e+03   9.7588959e+01
   1.0846000e+03   9.7585205e+01
   1.0845500e+03   9.7581573e+01
   1.0845000e+03   9.7578079e+01
   1.0844500e+03   9.7574730e+01
   1.0844000e+03   9.7571526e+01
   1.0843500e+03   9.7568489e+01
   1.0843000e+03   9.7565613e+01
   1.0842500e+03   9.7562904e+01
   1.0842000e+03   9.7560379e+01
   1.0841500e+03   9.7558029e+01
   1.0841000e+03   9.7555870e+01
   1.0840500e+03   9.7553902e+01
   1.0840000e+03   9.7552132e+01
   1.0839500e+03   9.7550560e+01
   1.0839000e+03   9.7549194e+01
   1.0838500e+03   9.7548035e+01
   1.0838000e+03   9.7547089e+01
   1.0837500e+03   9.7546356e+01
   1.0837000e+03   9.7545830e+01
   1.0836500e+03   9.7545532e+01
   1.0836000e+03   9.7545448e+01
   1.0835500e+03   9.7545578e+01
   1.0835000e+03   9.7545929e+01
   1.0834500e+03   9.7546509e+01
   1.0834000e+03   9.7547302e+01
   1.0833500e+03   9.7548309e+01
   1.0833000e+03   9.7549545e+01
   1.0832500e+03   9.7550995e+01
   1.0832000e+03   9.7552658e+01
   1.0831500e+03   9.7554543e+01
   1.0831000e+03   9.7556633e+01
   1.0830500e+03   9.7558937e+01
   1.0830000e+03   9.7561447e+01
   1.0829500e+03   9.7564163e+01
   1.0829000e+03   9.7567085e+01
   1.0828500e+03   9.7570206e+01
   1.0828000e+03   9.7573524e+01
   1.0827500e+03   9.7577034e+01
   1.0827000e+03   9.7580734e+01
   1.0826500e+03   9.7584618e+01
   1.0826000e+03   9.7588684e+01
   1.0825500e+03   9.7592926e+01
   1.0825000e+03   9.7597343e+01
   1.0824500e+03   9.7601929e+01
   1.0824000e+03   9.7606674e+01
   1.0823500e+03   9.7611580e+01
   1.0823000e+03   9.7616638e+01
   1.0822500e+03   9.7621849e+01
   1.0822000e+03   9.7627197e+01
   1.0821500e+03   9.7632690e+01
   1.0821000e+03   9.7638313e+01
   1.0820500e+03   9.7644073e+01
   1.0820000e+03   9.7649948e+01
   1.0819500e+03   9.7655945e+01
   1.0819000e+03   9.7662056e+01
   1.0818500e+03   9.7668274e+01
   1.0818000e+03   9.7674599e+01
   1.0817500e+03   9.7681007e+01
   1.0817000e+03   9.7687515e+01
   1.0816500e+03   9.7694115e+01
   1.0816000e+03   9.7700790e+01
   1.0815500e+03   9.7707542e+01
   1.0815000e+03   9.7714355e+01
   1.0814500e+03   9.7721245e+01
   1.0814000e+03   9.7728188e+01
   1.0813500e+03   9.7735191e+01
   1.0813000e+03   9.7742233e+01
   1.0812500e+03   9.7749321e+01
   1.0812000e+03   9.7756454e+01
   1.0811500e+03   9.7763618e+01
   1.0811000e+03   9.7770805e+01
   1.0810500e+03   9.7778015e+01
   1.0810000e+03   9.7785248e+01
   1.0809500e+03   9.7792488e+01
   1.0809000e+03   9.7799736e+01
   1.0808500e+03   9.7806992e+01
   1.0808000e+03   9.7814240e+01
   1.0807500e+03   9.7821480e+01
   1.0807000e+03   9.7828712e+01
   1.0806500e+03   9.7835930e+01
   1.0806000e+03   9.7843124e+01
   1.0805500e+03   9.7850296e+01
   1.0805000e+03   9.7857430e+01
   1.0804500e+03   9.7864525e+01
   1.0804000e+03   9.7871590e+01
   1.0803500e+03   9.7878609e+01
   1.0803000e+03   9.7885582e+01
   1.0802500e+03   9.7892494e+01
   1.0802000e+03   9.7899353e+01
   1.0801500e+03   9.7906151e+01
   1.0801000e+03   9.7912888e+01
   1.0800500e+03   9.7919548e+01
   1.0800000e+03   9.7926140e+01
   1.0799500e+03   9.7932655e+01
   1.0799000e+03   9.7939087e+01
   1.0798500e+03   9.7945435e+01
   1.0798000e+03   9.7951691e+01
   1.0797500e+03   9.7957863e+01
   1.0797000e+03   9.7963928e+01
   1.0796500e+03   9.7969902e+01
   1.0796000e+03   9.7975769e+01
   1.0795500e+03   9.7981537e+01
   1.0795000e+03   9.7987190e+01
   1.0794500e+03   9.7992722e+01
   1.0794000e+03   9.7998154e+01
   1.0793500e+03   9.8003456e+01
   1.0793000e+03   9.8008636e+01
   1.0792500e+03   9.8013702e+01
   1.0792000e+03   9.8018631e+01
   1.0791500e+03   9.8023430e+01
   1.0791000e+03   9.8028091e+01
   1.0790500e+03   9.8032631e+01
   1.0790000e+03   9.8037025e+01
   1.0789500e+03   9.8041275e+01
   1.0789000e+03   9.8045387e+01
   1.0788500e+03   9.8049347e+01
   1.0788000e+03   9.8053169e+01
   1.0787500e+03   9.8056839e+01
   1.0787000e+03   9.8060364e+01
   1.0786500e+03   9.8063728e+01
   1.0786000e+03   9.8066940e+01
   1.0785500e+03   9.8070007e+01
   1.0785000e+03   9.8072906e+01
   1.0784500e+03   9.8075653e+01
   1.0784000e+03   9.8078239e+01
   1.0783500e+03   9.8080673e+01
   1.0783000e+03   9.8082939e+01
   1.0782500e+03   9.8085037e+01
   1.0782000e+03   9.8086983e+01
   1.0781500e+03   9.8088768e+01
   1.0781000e+03   9.8090385e+01
   1.0780500e+03   9.8091850e+01
   1.0780000e+03   9.8093140e+01
   1.0779500e+03   9.8094276e+01
   1.0779000e+03   9.8095253e+01
   1.0778500e+03   9.8096062e+01
   1.0778000e+03   9.8096718e+01
   1.0777500e+03   9.8097214e+01
   1.0777000e+03   9.8097542e+01
   1.0776500e+03   9.8097725e+01
   1.0776000e+03   9.8097755e+01
   1.0775500e+03   9.8097626e+01
   1.0775000e+03   9.8097343e+01
   1.0774500e+03   9.8096916e+01
   1.0774000e+03   9.8096336e+01
   1.0773500e+03   9.8095612e+01
   1.0773000e+03   9.8094757e+01
   1.0772500e+03   9.8093750e+01
   1.0772000e+03   9.8092613e+01
   1.0771500e+03   9.8091339e+01
   1.0771000e+03   9.8089935e+01
   1.0770500e+03   9.8088402e+01
   1.0770000e+03   9.8086754e+01
   1.0769500e+03   9.8084976e+01
   1.0769000e+03   9.8083084e+01
   1.0768500e+03   9.8081085e+01
   1.0768000e+03   9.8078979e+01
   1.0767500e+03   9.8076767e+01
   1.0767000e+03   9.8074463e+01
   1.0766500e+03   9.8072052e+01
   1.0766000e+03   9.8069557e+01
   1.0765500e+03   9.8066986e+01
   1.0765000e+03   9.8064331e+01
   1.0764500e+03   9.8061600e+01
   1.0764000e+03   9.8058807e+01
   1.0763500e+03   9.8055946e+01
   1.0763000e+03   9.8053032e+01
   1.0762500e+03   9.8050064e+01
   1.0762000e+03   9.8047050e+01
   1.0761500e+03   9.8043999e+01
   1.0761000e+03   9.8040909e+01
   1.0760500e+03   9.8037788e+01
   1.0760000e+03   9.8034645e+01
   1.0759500e+03   9.8031494e+01
   1.0759000e+03   9.8028320e+01
   1.0758500e+03   9.8025146e+01
   1.0758000e+03   9.8021973e+01
   1.0757500e+03   9.8018799e+01
   1.0757000e+03   9.8015648e+01
   1.0756500e+03   9.8012512e+01
   1.0756000e+03   9.8009399e+01
   1.0755500e+03   9.8006317e+01
   1.0755000e+03   9.8003273e+01
   1.0754500e+03   9.8002846e+01
   1.0754000e+03   9.8002411e+01
   1.0753500e+03   9.8001984e+01
   1.0753000e+03   9.8001549e+01
   1.0752500e+03   9.8001114e+01
   1.0752000e+03   9.8000679e+01
   1.0751500e+03   9.8000252e+01
   1.0751000e+03   9.7999825e+01
   1.0750500e+03   9.7999397e+01
   1.0750000e+03   9.7998955e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_27C.dat <==
   1.1250000e+03   9.9601913e+01
   1.1249500e+03   9.9601135e+01
   1.1249000e+03   9.9600288e+01
   1.1248500e+03   9.9599388e+01
   1.1248000e+03   9.9598419e+01
   1.1247500e+03   9.9597397e+01
   1.1247000e+03   9.9596313e+01
   1.1246500e+03   9.9595177e+01
   1.1246000e+03   9.9593979e+01
   1.1245500e+03   9.9592728e+01
   1.1245000e+03   9.9591415e+01
   1.1244500e+03   9.9590042e+01
   1.1244000e+03   9.9588623e+01
   1.1243500e+03   9.9587158e+01
   1.1243000e+03   9.9585625e+01
   1.1242500e+03   9.9584045e+01
   1.1242000e+03   9.9582413e+01
   1.1241500e+03   9.9580734e+01
   1.1241000e+03   9.9579010e+01
   1.1240500e+03   9.9577232e+01
   1.1240000e+03   9.9575409e+01
   1.1239500e+03   9.9573540e+01
   1.1239000e+03   9.9571625e+01
   1.1238500e+03   9.9569679e+01
   1.1238000e+03   9.9567680e+01
   1.1237500e+03   9.9565651e+01
   1.1237000e+03   9.9563576e+01
   1.1236500e+03   9.9561462e+01
   1.1236000e+03   9.9559326e+01
   1.1235500e+03   9.9557144e+01
   1.1235000e+03   9.9554939e+01
   1.1234500e+03   9.9552696e+01
   1.1234000e+03   9.9550423e+01
   1.1233500e+03   9.9548134e+01
   1.1233000e+03   9.9545815e+01
   1.1232500e+03   9.9543472e+01
   1.1232000e+03   9.9541107e+01
   1.1231500e+03   9.9538719e+01
   1.1231000e+03   9.9536308e+01
   1.1230500e+03   9.9533890e+01
   1.1230000e+03   9.9531464e+01
   1.1229500e+03   9.9529007e+01
   1.1229000e+03   9.9526558e+01
   1.1228500e+03   9.9524078e+01
   1.1228000e+03   9.9521606e+01
   1.1227500e+03   9.9519127e+01
   1.1227000e+03   9.9516640e+01
   1.1226500e+03   9.9514153e+01
   1.1226000e+03   9.9511665e+01
   1.1225500e+03   9.9509178e+01
   1.1225000e+03   9.9506691e+01
   1.1224500e+03   9.9504219e+01
   1.1224000e+03   9.9501747e+01
   1.1223500e+03   9.9499290e+01
   1.1223000e+03   9.9496834e+01
   1.1222500e+03   9.9494400e+01
   1.1222000e+03   9.9491974e+01
   1.1221500e+03   9.9489571e+01
   1.1221000e+03   9.9487183e+01
   1.1220500e+03   9.9484810e+01
   1.1220000e+03   9.9482460e+01
   1.1219500e+03   9.9480133e+01
   1.1219000e+03   9.9477829e+01
   1.1218500e+03   9.9475548e+01
   1.1218000e+03   9.9473305e+01
   1.1217500e+03   9.9471077e+01
   1.1217000e+03   9.9468895e+01
   1.1216500e+03   9.9466736e+01
   1.1216000e+03   9.9464615e+01
   1.1215500e+03   9.9462524e+01
   1.1215000e+03   9.9460472e+01
   1.1214500e+03   9.9458450e+01
   1.1214000e+03   9.9456474e+01
   1.1213500e+03   9.9454536e+01
   1.1213000e+03   9.9452637e+01
   1.1212500e+03   9.9450783e+01
   1.1212000e+03   9.9448982e+01
   1.1211500e+03   9.9447212e+01
   1.1211000e+03   9.9445496e+01
   1.1210500e+03   9.9443817e+01
   1.1210000e+03   9.9442192e+01
   1.1209500e+03   9.9440613e+01
   1.1209000e+03   9.9439087e+01
   1.1208500e+03   9.9437607e+01
   1.1208000e+03   9.9436172e+01
   1.1207500e+03   9.9434799e+01
   1.1207000e+03   9.9433479e+01
   1.1206500e+03   9.9432205e+01
   1.1206000e+03   9.9430984e+01
   1.1205500e+03   9.9429825e+01
   1.1205000e+03   9.9428711e+01
   1.1204500e+03   9.9427658e+01
   1.1204000e+03   9.9426651e+01
   1.1203500e+03   9.9425713e+01
   1.1203000e+03   9.9424820e+01
   1.1202500e+03   9.9423988e+01
   1.1202000e+03   9.9423203e+01
   1.1201500e+03   9.9422485e+01
   1.1201000e+03   9.9421814e+01
   1.1200500e+03   9.9421211e+01
   1.1200000e+03   9.9420654e+01
   1.1199500e+03   9.9420151e+01
   1.1199000e+03   9.9419716e+01
   1.1198500e+03   9.9419327e+01
   1.1198000e+03   9.9418999e+01
   1.1197500e+03   9.9418716e+01
   1.1197000e+03   9.9418503e+01
   1.1196500e+03   9.9418335e+01
   1.1196000e+03   9.9418221e+01
   1.1195500e+03   9.9418167e+01
   1.1195000e+03   9.9418167e+01
   1.1194500e+03   9.9418221e+01
   1.1194000e+03   9.9418320e+01
   1.1193500e+03   9.9418480e+01
   1.1193000e+03   9.9418678e+01
   1.1192500e+03   9.9418945e+01
   1.1192000e+03   9.9419250e+01
   1.1191500e+03   9.9419609e+01
   1.1191000e+03   9.9420013e+01
   1.1190500e+03   9.9420464e+01
   1.1190000e+03   9.9420967e+01
   1.1189500e+03   9.9421516e+01
   1.1189000e+03   9.9422112e+01
   1.1188500e+03   9.9422745e+01
   1.1188000e+03   9.9423424e+01
   1.1187500e+03   9.9424156e+01
   1.1187000e+03   9.9424919e+01
   1.1186500e+03   9.9425728e+01
   1.1186000e+03   9.9426582e+01
   1.1185500e+03   9.9427460e+01
   1.1185000e+03   9.9428383e+01
   1.1184500e+03   9.9429344e+01
   1.1184000e+03   9.9430344e+01
   1.1183500e+03   9.9431381e+01
   1.1183000e+03   9.9432442e+01
   1.1182500e+03   9.9433533e+01
   1.1182000e+03   9.9434662e+01
   1.1181500e+03   9.9435822e+01
   1.1181000e+03   9.9437012e+01
   1.1180500e+03   9.9438225e+01
   1.1180000e+03   9.9439468e+01
   1.1179500e+03   9.9440727e+01
   1.1179000e+03   9.9442017e+01
   1.1178500e+03   9.9443329e+01
   1.1178000e+03   9.9444664e+01
   1.1177500e+03   9.9446014e+01
   1.1177000e+03   9.9447388e+01
   1.1176500e+03   9.9448769e+01
   1.1176000e+03   9.9450180e+01
   1.1175500e+03   9.9451599e+01
   1.1175000e+03   9.9453026e+01
   1.1174500e+03   9.9454468e+01
   1.1174000e+03   9.9455925e+01
   1.1173500e+03   9.9457382e+01
   1.1173000e+03   9.9458855e+01
   1.1172500e+03   9.9460335e+01
   1.1172000e+03   9.9461815e+01
   1.1171500e+03   9.9463303e+01
   1.1171000e+03   9.9464790e+01
   1.1170500e+03   9.9466286e+01
   1.1170000e+03   9.9467773e+01
   1.1169500e+03   9.9469254e+01
   1.1169000e+03   9.9470741e+01
   1.1168500e+03   9.9472221e+01
   1.1168000e+03   9.9473694e+01
   1.1167500e+03   9.9475166e+01
   1.1167000e+03   9.9476624e+01
   1.1166500e+03   9.9478073e+01
   1.1166000e+03   9.9479515e+01
   1.1165500e+03   9.9480942e+01
   1.1165000e+03   9.9482346e+01
   1.1164500e+03   9.9483749e+01
   1.1164000e+03   9.9485123e+01
   1.1163500e+03   9.9486481e+01
   1.1163000e+03   9.9487823e+01
   1.1162500e+03   9.9489143e+01
   1.1162000e+03   9.9490448e+01
   1.1161500e+03   9.9491722e+01
   1.1161000e+03   9.9492966e+01
   1.1160500e+03   9.9494194e+01
   1.1160000e+03   9.9495392e+01
   1.1159500e+03   9.9496567e+01
   1.1159000e+03   9.9497711e+01
   1.1158500e+03   9.9498817e+01
   1.1158000e+03   9.9499901e+01
   1.1157500e+03   9.9500946e+01
   1.1157000e+03   9.9501953e+01
   1.1156500e+03   9.9502930e+01
   1.1156000e+03   9.9503868e+01
   1.1155500e+03   9.9504768e+01
   1.1155000e+03   9.9505630e+01
   1.1154500e+03   9.9506447e+01
   1.1154000e+03   9.9507225e+01
   1.1153500e+03   9.9507957e+01
   1.1153000e+03   9.9508652e+01
   1.1152500e+03   9.9509300e+01
   1.1152000e+03   9.9509903e+01
   1.1151500e+03   9.9510452e+01
   1.1151000e+03   9.9510963e+01
   1.1150500e+03   9.9511414e+01
   1.1150000e+03   9.9511818e+01
   1.1149500e+03   9.9512177e+01
   1.1149000e+03   9.9512482e+01
   1.1148500e+03   9.9512733e+01
   1.1148000e+03   9.9512924e+01
   1.1147500e+03   9.9513062e+01
   1.1147000e+03   9.9513145e+01
   1.1146500e+03   9.9513168e+01
   1.1146000e+03   9.9513138e+01
   1.1145500e+03   9.9513039e+01
   1.1145000e+03   9.9512886e+01
   1.1144500e+03   9.9512680e+01
   1.1144000e+03   9.9512405e+01
   1.1143500e+03   9.9512070e+01
   1.1143000e+03   9.9511673e+01
   1.1142500e+03   9.9511215e+01
   1.1142000e+03   9.9510681e+01
   1.1141500e+03   9.9510094e+01
   1.1141000e+03   9.9509430e+01
   1.1140500e+03   9.9508705e+01
   1.1140000e+03   9.9507919e+01
   1.1139500e+03   9.9507057e+01
   1.1139000e+03   9.9506126e+01
   1.1138500e+03   9.9505135e+01
   1.1138000e+03   9.9504066e+01
   1.1137500e+03   9.9502930e+01
   1.1137000e+03   9.9501717e+01
   1.1136500e+03   9.9500435e+01
   1.1136000e+03   9.9499092e+01
   1.1135500e+03   9.9497665e+01
   1.1135000e+03   9.9496170e+01
   1.1134500e+03   9.9494598e+01
   1.1134000e+03   9.9492958e+01
   1.1133500e+03   9.9491241e+01
   1.1133000e+03   9.9489456e+01
   1.1132500e+03   9.9487595e+01
   1.1132000e+03   9.9485657e+01
   1.1131500e+03   9.9483643e+01
   1.1131000e+03   9.9481567e+01
   1.1130500e+03   9.9479408e+01
   1.1130000e+03   9.9477173e+01
   1.1129500e+03   9.9474869e+01
   1.1129000e+03   9.9472481e+01
   1.1128500e+03   9.9470024e+01
   1.1128000e+03   9.9467491e+01
   1.1127500e+03   9.9464890e+01
   1.1127000e+03   9.9462204e+01
   1.1126500e+03   9.9459450e+01
   1.1126000e+03   9.9456627e+01
   1.1125500e+03   9.9453728e+01
   1.1125000e+03   9.9450752e+01
   1.1124500e+03   9.9447708e+01
   1.1124000e+03   9.9444588e+01
   1.1123500e+03   9.9441399e+01
   1.1123000e+03   9.9438141e+01
   1.1122500e+03   9.9434814e+01
   1.1122000e+03   9.9431419e+01
   1.1121500e+03   9.9427948e+01
   1.1121000e+03   9.9424416e+01
   1.1120500e+03   9.9420807e+01
   1.1120000e+03   9.9417137e+01
   1.1119500e+03   9.9413406e+01
   1.1119000e+03   9.9409607e+01
   1.1118500e+03   9.9405739e+01
   1.1118000e+03   9.9401817e+01
   1.1117500e+03   9.9397820e+01
   1.1117000e+03   9.9393776e+01
   1.1116500e+03   9.9389664e+01
   1.1116000e+03   9.9385498e+01
   1.1115500e+03   9.9381271e+01
   1.1115000e+03   9.9376999e+01
   1.1114500e+03   9.9372665e+01
   1.1114000e+03   9.9368286e+01
   1.1113500e+03   9.9363853e+01
   1.1113000e+03   9.9359367e+01
   1.1112500e+03   9.9354843e+01
   1.1112000e+03   9.9350266e+01
   1.1111500e+03   9.9345650e+01
   1.1111000e+03   9.9340988e+01
   1.1110500e+03   9.9336288e+01
   1.1110000e+03   9.9331558e+01
   1.1109500e+03   9.9326790e+01
   1.1109000e+03   9.9321983e+01
   1.1108500e+03   9.9317146e+01
   1.1108000e+03   9.9312279e+01
   1.1107500e+03   9.9307396e+01
   1.1107000e+03   9.9302483e+01
   1.1106500e+03   9.9297546e+01
   1.1106000e+03   9.9292595e+01
   1.1105500e+03   9.9287628e+01
   1.1105000e+03   9.9282646e+01
   1.1104500e+03   9.9277649e+01
   1.1104000e+03   9.9272652e+01
   1.1103500e+03   9.9267647e+01
   1.1103000e+03   9.9262634e+01
   1.1102500e+03   9.9257629e+01
   1.1102000e+03   9.9252625e+01
   1.1101500e+03   9.9247620e+01
   1.1101000e+03   9.9242630e+01
   1.1100500e+03   9.9237656e+01
   1.1100000e+03   9.9232689e+01
   1.1099500e+03   9.9227753e+01
   1.1099000e+03   9.9222824e+01
   1.1098500e+03   9.9217934e+01
   1.1098000e+03   9.9213066e+01
   1.1097500e+03   9.9208229e+01
   1.1097000e+03   9.9203430e+01
   1.1096500e+03   9.9198677e+01
   1.1096000e+03   9.9193954e+01
   1.1095500e+03   9.9189285e+01
   1.1095000e+03   9.9184662e+01
   1.1094500e+03   9.9180092e+01
   1.1094000e+03   9.9175583e+01
   1.1093500e+03   9.9171135e+01
   1.1093000e+03   9.9166748e+01
   1.1092500e+03   9.9162422e+01
   1.1092000e+03   9.9158165e+01
   1.1091500e+03   9.9153992e+01
   1.1091000e+03   9.9149902e+01
   1.1090500e+03   9.9145882e+01
   1.1090000e+03   9.9141953e+01
   1.1089500e+03   9.9138107e+01
   1.1089000e+03   9.9134361e+01
   1.1088500e+03   9.9130707e+01
   1.1088000e+03   9.9127159e+01
   1.1087500e+03   9.9123703e+01
   1.1087000e+03   9.9120361e+01
   1.1086500e+03   9.9117126e+01
   1.1086000e+03   9.9114006e+01
   1.1085500e+03   9.9111000e+01
   1.1085000e+03   9.9108116e+01
   1.1084500e+03   9.9105362e+01
   1.1084000e+03   9.9102722e+01
   1.1083500e+03   9.9100220e+01
   1.1083000e+03   9.9097847e+01
   1.1082500e+03   9.9095612e+01
   1.1082000e+03   9.9093521e+01
   1.1081500e+03   9.9091568e+01
   1.1081000e+03   9.9089760e+01
   1.1080500e+03   9.9088104e+01
   1.1080000e+03   9.9086594e+01
   1.1079500e+03   9.9085243e+01
   1.1079000e+03   9.9084045e+01
   1.1078500e+03   9.9083008e+01
   1.1078000e+03   9.9082130e+01
   1.1077500e+03   9.9081413e+01
   1.1077000e+03   9.9080872e+01
   1.1076500e+03   9.9080505e+01
   1.1076000e+03   9.9080292e+01
   1.1075500e+03   9.9080261e+01
   1.1075000e+03   9.9080414e+01
   1.1074500e+03   9.9080734e+01
   1.1074000e+03   9.9081245e+01
   1.1073500e+03   9.9081924e+01
   1.1073000e+03   9.9082794e+01
   1.1072500e+03   9.9083839e+01
   1.1072000e+03   9.9085068e+01
   1.1071500e+03   9.9086494e+01
   1.1071000e+03   9.9088104e+01
   1.1070500e+03   9.9089905e+01
   1.1070000e+03   9.9091896e+01
   1.1069500e+03   9.9094070e+01
   1.1069000e+03   9.9096443e+01
   1.1068500e+03   9.9099007e+01
   1.1068000e+03   9.9101761e+01
   1.1067500e+03   9.9104721e+01
   1.1067000e+03   9.9107872e+01
   1.1066500e+03   9.9111214e+01
   1.1066000e+03   9.9114738e+01
   1.1065500e+03   9.9118462e+01
   1.1065000e+03   9.9122383e+01
   1.1064500e+03   9.9126503e+01
   1.1064000e+03   9.9130806e+01
   1.1063500e+03   9.9135315e+01
   1.1063000e+03   9.9139999e+01
   1.1062500e+03   9.9144882e+01
   1.1062000e+03   9.9149940e+01
   1.1061500e+03   9.9155205e+01
   1.1061000e+03   9.9160652e+01
   1.1060500e+03   9.9166283e+01
   1.1060000e+03   9.9172104e+01
   1.1059500e+03   9.9178101e+01
   1.1059000e+03   9.9184265e+01
   1.1058500e+03   9.9190620e+01
   1.1058000e+03   9.9197151e+01
   1.1057500e+03   9.9203850e+01
   1.1057000e+03   9.9210724e+01
   1.1056500e+03   9.9217766e+01
   1.1056000e+03   9.9224968e+01
   1.1055500e+03   9.9232330e+01
   1.1055000e+03   9.9239853e+01
   1.1054500e+03   9.9247536e+01
   1.1054000e+03   9.9255363e+01
   1.1053500e+03   9.9263344e+01
   1.1053000e+03   9.9271461e+01
   1.1052500e+03   9.9279716e+01
   1.1052000e+03   9.9288101e+01
   1.1051500e+03   9.9296608e+01
   1.1051000e+03   9.9305252e+01
   1.1050500e+03   9.9313995e+01
   1.1050000e+03   9.9322876e+01
   1.1049500e+03   9.9331856e+01
   1.1049000e+03   9.9340935e+01
   1.1048500e+03   9.9350098e+01
   1.1048000e+03   9.9359352e+01
   1.1047500e+03   9.9368698e+01
   1.1047000e+03   9.9378105e+01
   1.1046500e+03   9.9387573e+01
   1.1046000e+03   9.9397102e+01
   1.1045500e+03   9.9406677e+01
   1.1045000e+03   9.9416275e+01
   1.1044500e+03   9.9425903e+01
   1.1044000e+03   9.9435547e+01
   1.1043500e+03   9.9445198e+01
   1.1043000e+03   9.9454849e+01
   1.1042500e+03   9.9464470e+01
   1.1042000e+03   9.9474068e+01
   1.1041500e+03   9.9483620e+01
   1.1041000e+03   9.9493118e+01
   1.1040500e+03   9.9502533e+01
   1.1040000e+03   9.9511871e+01
   1.1039500e+03   9.9521103e+01
   1.1039000e+03   9.9530220e+01
   1.1038500e+03   9.9539192e+01
   1.1038000e+03   9.9547997e+01
   1.1037500e+03   9.9556641e+01
   1.1037000e+03   9.9565079e+01
   1.1036500e+03   9.9573288e+01
   1.1036000e+03   9.9581268e+01
   1.1035500e+03   9.9588974e+01
   1.1035000e+03   9.9596382e+01
   1.1034500e+03   9.9603477e+01
   1.1034000e+03   9.9610207e+01
   1.1033500e+03   9.9616577e+01
   1.1033000e+03   9.9622520e+01
   1.1032500e+03   9.9628021e+01
   1.1032000e+03   9.9633041e+01
   1.1031500e+03   9.9637535e+01
   1.1031000e+03   9.9641464e+01
   1.1030500e+03   9.9644791e+01
   1.1030000e+03   9.9647469e+01
   1.1029500e+03   9.9649452e+01
   1.1029000e+03   9.9650673e+01
   1.1028500e+03   9.9651108e+01
   1.1028000e+03   9.9650673e+01
   1.1027500e+03   9.9649323e+01
   1.1027000e+03   9.9646988e+01
   1.1026500e+03   9.9643616e+01
   1.1026000e+03   9.9639099e+01
   1.1025500e+03   9.9633392e+01
   1.1025000e+03   9.9626396e+01
   1.1024500e+03   9.9618050e+01
   1.1024000e+03   9.9608246e+01
   1.1023500e+03   9.9596886e+01
   1.1023000e+03   9.9583878e+01
   1.1022500e+03   9.9569099e+01
   1.1022000e+03   9.9552414e+01
   1.1021500e+03   9.9533737e+01
   1.1021000e+03   9.9512932e+01
   1.1020500e+03   9.9489861e+01
   1.1020000e+03   9.9464371e+01
   1.1019500e+03   9.9436279e+01
   1.1019000e+03   9.9405464e+01
   1.1018500e+03   9.9371735e+01
   1.1018000e+03   9.9334892e+01
   1.1017500e+03   9.9294777e+01
   1.1017000e+03   9.9251183e+01
   1.1016500e+03   9.9203850e+01
   1.1016000e+03   9.9152542e+01
   1.1015500e+03   9.9097046e+01
   1.1015000e+03   9.9037079e+01
   1.1014500e+03   9.8972412e+01
   1.1014000e+03   9.8902702e+01
   1.1013500e+03   9.8827637e+01
   1.1013000e+03   9.8746994e+01
   1.1012500e+03   9.8660347e+01
   1.1012000e+03   9.8567345e+01
   1.1011500e+03   9.8467674e+01
   1.1011000e+03   9.8360962e+01
   1.1010500e+03   9.8246758e+01
   1.1010000e+03   9.8124695e+01
   1.1009500e+03   9.7994331e+01
   1.1009000e+03   9.7855255e+01
   1.1008500e+03   9.7707054e+01
   1.1008000e+03   9.7549179e+01
   1.1007500e+03   9.7381287e+01
   1.1007000e+03   9.7202911e+01
   1.1006500e+03   9.7013588e+01
   1.1006000e+03   9.6812820e+01
   1.1005500e+03   9.6600258e+01
   1.1005000e+03   9.6375511e+01
   1.1004500e+03   9.6138199e+01
   1.1004000e+03   9.5887917e+01
   1.1003500e+03   9.5624451e+01
   1.1003000e+03   9.5347504e+01
   1.1002500e+03   9.5056999e+01
   1.1002000e+03   9.4752769e+01
   1.1001500e+03   9.4434959e+01
   1.1001000e+03   9.4103691e+01
   1.1000500e+03   9.3759140e+01
   1.1000000e+03   9.3401810e+01
   1.0999500e+03   9.3032181e+01
   1.0999000e+03   9.2651054e+01
   1.0998500e+03   9.2259277e+01
   1.0998000e+03   9.1858086e+01
   1.0997500e+03   9.1448616e+01
   1.0997000e+03   9.1032394e+01
   1.0996500e+03   9.0611015e+01
   1.0996000e+03   9.0186401e+01
   1.0995500e+03   8.9760559e+01
   1.0995000e+03   8.9335541e+01
   1.0994500e+03   8.8913719e+01
   1.0994000e+03   8.8497475e+01
   1.0993500e+03   8.8089172e+01
   1.0993000e+03   8.7691154e+01
   1.0992500e+03   8.7305984e+01
   1.0992000e+03   8.6935959e+01
   1.0991500e+03   8.6583260e+01
   1.0991000e+03   8.6249931e+01
   1.0990500e+03   8.5937836e+01
   1.0990000e+03   8.5648643e+01
   1.0989500e+03   8.5383728e+01
   1.0989000e+03   8.5144135e+01
   1.0988500e+03   8.4930717e+01
   1.0988000e+03   8.4743965e+01
   1.0987500e+03   8.4584061e+01
   1.0987000e+03   8.4450951e+01
   1.0986500e+03   8.4344330e+01
   1.0986000e+03   8.4263641e+01
   1.0985500e+03   8.4208076e+01
   1.0985000e+03   8.4176651e+01
   1.0984500e+03   8.4168243e+01
   1.0984000e+03   8.4181587e+01
   1.0983500e+03   8.4215355e+01
   1.0983000e+03   8.4268127e+01
   1.0982500e+03   8.4338425e+01
   1.0982000e+03   8.4424782e+01
   1.0981500e+03   8.4525787e+01
   1.0981000e+03   8.4639908e+01
   1.0980500e+03   8.4765778e+01
   1.0980000e+03   8.4902084e+01
   1.0979500e+03   8.5047493e+01
   1.0979000e+03   8.5200813e+01
   1.0978500e+03   8.5360924e+01
   1.0978000e+03   8.5526749e+01
   1.0977500e+03   8.5697266e+01
   1.0977000e+03   8.5871658e+01
   1.0976500e+03   8.6049011e+01
   1.0976000e+03   8.6228584e+01
   1.0975500e+03   8.6409775e+01
   1.0975000e+03   8.6591873e+01
   1.0974500e+03   8.6774406e+01
   1.0974000e+03   8.6956825e+01
   1.0973500e+03   8.7138687e+01
   1.0973000e+03   8.7319679e+01
   1.0972500e+03   8.7499390e+01
   1.0972000e+03   8.7677544e+01
   1.0971500e+03   8.7853935e+01
   1.0971000e+03   8.8028343e+01
   1.0970500e+03   8.8200485e+01
   1.0970000e+03   8.8370308e+01
   1.0969500e+03   8.8537643e+01
   1.0969000e+03   8.8702415e+01
   1.0968500e+03   8.8864517e+01
   1.0968000e+03   8.9023857e+01
   1.0967500e+03   8.9180458e+01
   1.0967000e+03   8.9334229e+01
   1.0966500e+03   8.9485168e+01
   1.0966000e+03   8.9633247e+01
   1.0965500e+03   8.9778542e+01
   1.0965000e+03   8.9920998e+01
   1.0964500e+03   9.0060638e+01
   1.0964000e+03   9.0197487e+01
   1.0963500e+03   9.0331589e+01
   1.0963000e+03   9.0462967e+01
   1.0962500e+03   9.0591682e+01
   1.0962000e+03   9.0717743e+01
   1.0961500e+03   9.0841202e+01
   1.0961000e+03   9.0962120e+01
   1.0960500e+03   9.1080513e+01
   1.0960000e+03   9.1196465e+01
   1.0959500e+03   9.1310028e+01
   1.0959000e+03   9.1421234e+01
   1.0958500e+03   9.1530136e+01
   1.0958000e+03   9.1636803e+01
   1.0957500e+03   9.1741272e+01
   1.0957000e+03   9.1843590e+01
   1.0956500e+03   9.1943832e+01
   1.0956000e+03   9.2042023e+01
   1.0955500e+03   9.2138229e+01
   1.0955000e+03   9.2232483e+01
   1.0954500e+03   9.2324844e+01
   1.0954000e+03   9.2415375e+01
   1.0953500e+03   9.2504082e+01
   1.0953000e+03   9.2591049e+01
   1.0952500e+03   9.2676300e+01
   1.0952000e+03   9.2759895e+01
   1.0951500e+03   9.2841873e+01
   1.0951000e+03   9.2922279e+01
   1.0950500e+03   9.3001137e+01
   1.0950000e+03   9.3078491e+01
   1.0949500e+03   9.3154396e+01
   1.0949000e+03   9.3228874e+01
   1.0948500e+03   9.3301979e+01
   1.0948000e+03   9.3373718e+01
   1.0947500e+03   9.3444153e+01
   1.0947000e+03   9.3513313e+01
   1.0946500e+03   9.3581215e+01
   1.0946000e+03   9.3647896e+01
   1.0945500e+03   9.3713402e+01
   1.0945000e+03   9.3777756e+01
   1.0944500e+03   9.3840981e+01
   1.0944000e+03   9.3903122e+01
   1.0943500e+03   9.3964180e+01
   1.0943000e+03   9.4024208e+01
   1.0942500e+03   9.4083221e+01
   1.0942000e+03   9.4141235e+01
   1.0941500e+03   9.4198296e+01
   1.0941000e+03   9.4254402e+01
   1.0940500e+03   9.4309608e+01
   1.0940000e+03   9.4363907e+01
   1.0939500e+03   9.4417343e+01
   1.0939000e+03   9.4469917e+01
   1.0938500e+03   9.4521660e+01
   1.0938000e+03   9.4572586e+01
   1.0937500e+03   9.4622719e+01
   1.0937000e+03   9.4672081e+01
   1.0936500e+03   9.4720688e+01
   1.0936000e+03   9.4768562e+01
   1.0935500e+03   9.4815704e+01
   1.0935000e+03   9.4862152e+01
   1.0934500e+03   9.4907898e+01
   1.0934000e+03   9.4952980e+01
   1.0933500e+03   9.4997406e+01
   1.0933000e+03   9.5041183e+01
   1.0932500e+03   9.5084343e+01
   1.0932000e+03   9.5126877e+01
   1.0931500e+03   9.5168808e+01
   1.0931000e+03   9.5210159e+01
   1.0930500e+03   9.5250931e+01
   1.0930000e+03   9.5291130e+01
   1.0929500e+03   9.5330788e+01
   1.0929000e+03   9.5369896e+01
   1.0928500e+03   9.5408478e+01
   1.0928000e+03   9.5446548e+01
   1.0927500e+03   9.5484093e+01
   1.0927000e+03   9.5521149e+01
   1.0926500e+03   9.5557716e+01
   1.0926000e+03   9.5593803e+01
   1.0925500e+03   9.5629425e+01
   1.0925000e+03   9.5664581e+01
   1.0924500e+03   9.5699272e+01
   1.0924000e+03   9.5733536e+01
   1.0923500e+03   9.5767365e+01
   1.0923000e+03   9.5800758e+01
   1.0922500e+03   9.5833740e+01
   1.0922000e+03   9.5866310e+01
   1.0921500e+03   9.5898476e+01
   1.0921000e+03   9.5930244e+01
   1.0920500e+03   9.5961609e+01
   1.0920000e+03   9.5992615e+01
   1.0919500e+03   9.6023232e+01
   1.0919000e+03   9.6053474e+01
   1.0918500e+03   9.6083359e+01
   1.0918000e+03   9.6112877e+01
   1.0917500e+03   9.6142044e+01
   1.0917000e+03   9.6170853e+01
   1.0916500e+03   9.6199326e+01
   1.0916000e+03   9.6227455e+01
   1.0915500e+03   9.6255264e+01
   1.0915000e+03   9.6282730e+01
   1.0914500e+03   9.6309875e+01
   1.0914000e+03   9.6336708e+01
   1.0913500e+03   9.6363220e+01
   1.0913000e+03   9.6389427e+01
   1.0912500e+03   9.6415314e+01
   1.0912000e+03   9.6440910e+01
   1.0911500e+03   9.6466202e+01
   1.0911000e+03   9.6491196e+01
   1.0910500e+03   9.6515892e+01
   1.0910000e+03   9.6540306e+01
   1.0909500e+03   9.6564438e+01
   1.0909000e+03   9.6588280e+01
   1.0908500e+03   9.6611847e+01
   1.0908000e+03   9.6635124e+01
   1.0907500e+03   9.6658127e+01
   1.0907000e+03   9.6680862e+01
   1.0906500e+03   9.6703331e+01
   1.0906000e+03   9.6725533e+01
   1.0905500e+03   9.6747467e+01
   1.0905000e+03   9.6769127e+01
   1.0904500e+03   9.6790543e+01
   1.0904000e+03   9.6811684e+01
   1.0903500e+03   9.6832573e+01
   1.0903000e+03   9.6853203e+01
   1.0902500e+03   9.6873581e+01
   1.0902000e+03   9.6893707e+01
   1.0901500e+03   9.6913574e+01
   1.0901000e+03   9.6933197e+01
   1.0900500e+03   9.6952568e+01
   1.0900000e+03   9.6971695e+01
   1.0899500e+03   9.6990570e+01
   1.0899000e+03   9.7009201e+01
   1.0898500e+03   9.7027588e+01
   1.0898000e+03   9.7045731e+01
   1.0897500e+03   9.7063622e+01
   1.0897000e+03   9.7081276e+01
   1.0896500e+03   9.7098679e+01
   1.0896000e+03   9.7115845e+01
   1.0895500e+03   9.7132767e+01
   1.0895000e+03   9.7149437e+01
   1.0894500e+03   9.7165871e+01
   1.0894000e+03   9.7182060e+01
   1.0893500e+03   9.7198006e+01
   1.0893000e+03   9.7213707e+01
   1.0892500e+03   9.7229172e+01
   1.0892000e+03   9.7244385e+01
   1.0891500e+03   9.7259369e+01
   1.0891000e+03   9.7274109e+01
   1.0890500e+03   9.7288597e+01
   1.0890000e+03   9.7302856e+01
   1.0889500e+03   9.7316864e+01
   1.0889000e+03   9.7330627e+01
   1.0888500e+03   9.7344139e+01
   1.0888000e+03   9.7357414e+01
   1.0887500e+03   9.7370445e+01
   1.0887000e+03   9.7383224e+01
   1.0886500e+03   9.7395760e+01
   1.0886000e+03   9.7408051e+01
   1.0885500e+03   9.7420082e+01
   1.0885000e+03   9.7431877e+01
   1.0884500e+03   9.7443413e+01
   1.0884000e+03   9.7454704e+01
   1.0883500e+03   9.7465744e+01
   1.0883000e+03   9.7476524e+01
   1.0882500e+03   9.7487061e+01
   1.0882000e+03   9.7497337e+01
   1.0881500e+03   9.7507362e+01
   1.0881000e+03   9.7517136e+01
   1.0880500e+03   9.7526649e+01
   1.0880000e+03   9.7535912e+01
   1.0879500e+03   9.7544922e+01
   1.0879000e+03   9.7553673e+01
   1.0878500e+03   9.7562164e+01
   1.0878000e+03   9.7570396e+01
   1.0877500e+03   9.7578377e+01
   1.0877000e+03   9.7586098e+01
   1.0876500e+03   9.7593559e+01
   1.0876000e+03   9.7600761e+01
   1.0875500e+03   9.7607712e+01
   1.0875000e+03   9.7614395e+01
   1.0874500e+03   9.7620819e+01
   1.0874000e+03   9.7626999e+01
   1.0873500e+03   9.7632912e+01
   1.0873000e+03   9.7638565e+01
   1.0872500e+03   9.7643967e+01
   1.0872000e+03   9.7649109e+01
   1.0871500e+03   9.7653999e+01
   1.0871000e+03   9.7658630e+01
   1.0870500e+03   9.7663017e+01
   1.0870000e+03   9.7667137e+01
   1.0869500e+03   9.7671021e+01
   1.0869000e+03   9.7674652e+01
   1.0868500e+03   9.7678040e+01
   1.0868000e+03   9.7681183e+01
   1.0867500e+03   9.7684082e+01
   1.0867000e+03   9.7686737e+01
   1.0866500e+03   9.7689156e+01
   1.0866000e+03   9.7691345e+01
   1.0865500e+03   9.7693291e+01
   1.0865000e+03   9.7695015e+01
   1.0864500e+03   9.7696518e+01
   1.0864000e+03   9.7697792e+01
   1.0863500e+03   9.7698853e+01
   1.0863000e+03   9.7699699e+01
   1.0862500e+03   9.7700325e+01
   1.0862000e+03   9.7700752e+01
   1.0861500e+03   9.7700974e+01
   1.0861000e+03   9.7701004e+01
   1.0860500e+03   9.7700844e+01
   1.0860000e+03   9.7700493e+01
   1.0859500e+03   9.7699966e+01
   1.0859000e+03   9.7699257e+01
   1.0858500e+03   9.7698380e+01
   1.0858000e+03   9.7697342e+01
   1.0857500e+03   9.7696144e+01
   1.0857000e+03   9.7694794e+01
   1.0856500e+03   9.7693306e+01
   1.0856000e+03   9.7691673e+01
   1.0855500e+03   9.7689911e+01
   1.0855000e+03   9.7688034e+01
   1.0854500e+03   9.7686035e+01
   1.0854000e+03   9.7683922e+01
   1.0853500e+03   9.7681717e+01
   1.0853000e+03   9.7679405e+01
   1.0852500e+03   9.7677017e+01
   1.0852000e+03   9.7674545e+01
   1.0851500e+03   9.7672012e+01
   1.0851000e+03   9.7669411e+01
   1.0850500e+03   9.7666756e+01
   1.0850000e+03   9.7664055e+01
   1.0849500e+03   9.7661308e+01
   1.0849000e+03   9.7658539e+01
   1.0848500e+03   9.7655746e+01
   1.0848000e+03   9.7652939e+01
   1.0847500e+03   9.7650124e+01
   1.0847000e+03   9.7647308e+01
   1.0846500e+03   9.7644508e+01
   1.0846000e+03   9.7641716e+01
   1.0845500e+03   9.7638962e+01
   1.0845000e+03   9.7636238e+01
   1.0844500e+03   9.7633545e+01
   1.0844000e+03   9.7630905e+01
   1.0843500e+03   9.7628319e+01
   1.0843000e+03   9.7625801e+01
   1.0842500e+03   9.7623344e+01
   1.0842000e+03   9.7620964e+01
   1.0841500e+03   9.7618675e+01
   1.0841000e+03   9.7616463e+01
   1.0840500e+03   9.7614357e+01
   1.0840000e+03   9.7612343e+01
   1.0839500e+03   9.7610443e+01
   1.0839000e+03   9.7608658e+01
   1.0838500e+03   9.7606979e+01
   1.0838000e+03   9.7605431e+01
   1.0837500e+03   9.7604004e+01
   1.0837000e+03   9.7602715e+01
   1.0836500e+03   9.7601555e+01
   1.0836000e+03   9.7600540e+01
   1.0835500e+03   9.7599663e+01
   1.0835000e+03   9.7598938e+01
   1.0834500e+03   9.7598358e+01
   1.0834000e+03   9.7597931e+01
   1.0833500e+03   9.7597664e+01
   1.0833000e+03   9.7597549e+01
   1.0832500e+03   9.7597595e+01
   1.0832000e+03   9.7597809e+01
   1.0831500e+03   9.7598175e+01
   1.0831000e+03   9.7598709e+01
   1.0830500e+03   9.7599411e+01
   1.0830000e+03   9.7600266e+01
   1.0829500e+03   9.7601303e+01
   1.0829000e+03   9.7602493e+01
   1.0828500e+03   9.7603851e+01
   1.0828000e+03   9.7605377e+01
   1.0827500e+03   9.7607071e+01
   1.0827000e+03   9.7608925e+01
   1.0826500e+03   9.7610939e+01
   1.0826000e+03   9.7613113e+01
   1.0825500e+03   9.7615448e+01
   1.0825000e+03   9.7617950e+01
   1.0824500e+03   9.7620598e+01
   1.0824000e+03   9.7623405e+01
   1.0823500e+03   9.7626366e+01
   1.0823000e+03   9.7629478e+01
   1.0822500e+03   9.7632729e+01
   1.0822000e+03   9.7636124e+01
   1.0821500e+03   9.7639671e+01
   1.0821000e+03   9.7643349e+01
   1.0820500e+03   9.7647171e+01
   1.0820000e+03   9.7651115e+01
   1.0819500e+03   9.7655197e+01
   1.0819000e+03   9.7659401e+01
   1.0818500e+03   9.7663727e+01
   1.0818000e+03   9.7668175e+01
   1.0817500e+03   9.7672737e+01
   1.0817000e+03   9.7677406e+01
   1.0816500e+03   9.7682182e+01
   1.0816000e+03   9.7687073e+01
   1.0815500e+03   9.7692047e+01
   1.0815000e+03   9.7697128e+01
   1.0814500e+03   9.7702293e+01
   1.0814000e+03   9.7707550e+01
   1.0813500e+03   9.7712883e+01
   1.0813000e+03   9.7718300e+01
   1.0812500e+03   9.7723793e+01
   1.0812000e+03   9.7729347e+01
   1.0811500e+03   9.7734978e+01
   1.0811000e+03   9.7740662e+01
   1.0810500e+03   9.7746407e+01
   1.0810000e+03   9.7752205e+01
   1.0809500e+03   9.7758057e+01
   1.0809000e+03   9.7763947e+01
   1.0808500e+03   9.7769875e+01
   1.0808000e+03   9.7775841e+01
   1.0807500e+03   9.7781845e+01
   1.0807000e+03   9.7787865e+01
   1.0806500e+03   9.7793915e+01
   1.0806000e+03   9.7799980e+01
   1.0805500e+03   9.7806061e+01
   1.0805000e+03   9.7812149e+01
   1.0804500e+03   9.7818253e+01
   1.0804000e+03   9.7824348e+01
   1.0803500e+03   9.7830444e+01
   1.0803000e+03   9.7836533e+01
   1.0802500e+03   9.7842613e+01
   1.0802000e+03   9.7848686e+01
   1.0801500e+03   9.7854729e+01
   1.0801000e+03   9.7860756e+01
   1.0800500e+03   9.7866753e+01
   1.0800000e+03   9.7872726e+01
   1.0799500e+03   9.7878662e+01
   1.0799000e+03   9.7884567e+01
   1.0798500e+03   9.7890427e+01
   1.0798000e+03   9.7896240e+01
   1.0797500e+03   9.7902008e+01
   1.0797000e+03   9.7907722e+01
   1.0796500e+03   9.7913383e+01
   1.0796000e+03   9.7918991e+01
   1.0795500e+03   9.7924530e+01
   1.0795000e+03   9.7930008e+01
   1.0794500e+03   9.7935417e+01
   1.0794000e+03   9.7940750e+01
   1.0793500e+03   9.7946014e+01
   1.0793000e+03   9.7951195e+01
   1.0792500e+03   9.7956291e+01
   1.0792000e+03   9.7961311e+01
   1.0791500e+03   9.7966248e+01
   1.0791000e+03   9.7971085e+01
   1.0790500e+03   9.7975838e+01
   1.0790000e+03   9.7980492e+01
   1.0789500e+03   9.7985054e+01
   1.0789000e+03   9.7989510e+01
   1.0788500e+03   9.7993866e+01
   1.0788000e+03   9.7998123e+01
   1.0787500e+03   9.8002274e+01
   1.0787000e+03   9.8006310e+01
   1.0786500e+03   9.8010239e+01
   1.0786000e+03   9.8014053e+01
   1.0785500e+03   9.8017754e+01
   1.0785000e+03   9.8021332e+01
   1.0784500e+03   9.8024796e+01
   1.0784000e+03   9.8028145e+01
   1.0783500e+03   9.8031364e+01
   1.0783000e+03   9.8034470e+01
   1.0782500e+03   9.8037445e+01
   1.0782000e+03   9.8040298e+01
   1.0781500e+03   9.8043022e+01
   1.0781000e+03   9.8045624e+01
   1.0780500e+03   9.8048096e+01
   1.0780000e+03   9.8050438e+01
   1.0779500e+03   9.8052650e+01
   1.0779000e+03   9.8054733e+01
   1.0778500e+03   9.8056694e+01
   1.0778000e+03   9.8058510e+01
   1.0777500e+03   9.8060204e+01
   1.0777000e+03   9.8061768e+01
   1.0776500e+03   9.8063202e+01
   1.0776000e+03   9.8064499e+01
   1.0775500e+03   9.8065674e+01
   1.0775000e+03   9.8066719e+01
   1.0774500e+03   9.8067635e+01
   1.0774000e+03   9.8068413e+01
   1.0773500e+03   9.8069077e+01
   1.0773000e+03   9.8069611e+01
   1.0772500e+03   9.8070023e+01
   1.0772000e+03   9.8070313e+01
   1.0771500e+03   9.8070480e+01
   1.0771000e+03   9.8070526e+01
   1.0770500e+03   9.8070457e+01
   1.0770000e+03   9.8070267e+01
   1.0769500e+03   9.8069962e+01
   1.0769000e+03   9.8069550e+01
   1.0768500e+03   9.8069023e+01
   1.0768000e+03   9.8068398e+01
   1.0767500e+03   9.8067665e+01
   1.0767000e+03   9.8066826e+01
   1.0766500e+03   9.8065887e+01
   1.0766000e+03   9.8064857e+01
   1.0765500e+03   9.8063736e+01
   1.0765000e+03   9.8062523e+01
   1.0764500e+03   9.8061218e+01
   1.0764000e+03   9.8059845e+01
   1.0763500e+03   9.8058380e+01
   1.0763000e+03   9.8056847e+01
   1.0762500e+03   9.8055237e+01
   1.0762000e+03   9.8053566e+01
   1.0761500e+03   9.8051819e+01
   1.0761000e+03   9.8050018e+01
   1.0760500e+03   9.8048172e+01
   1.0760000e+03   9.8046265e+01
   1.0759500e+03   9.8044312e+01
   1.0759000e+03   9.8042313e+01
   1.0758500e+03   9.8040283e+01
   1.0758000e+03   9.8038208e+01
   1.0757500e+03   9.8036118e+01
   1.0757000e+03   9.8033989e+01
   1.0756500e+03   9.8031845e+01
   1.0756000e+03   9.8029694e+01
   1.0755500e+03   9.8027519e+01
   1.0755000e+03   9.8025345e+01
   1.0754500e+03   9.8024940e+01
   1.0754000e+03   9.8024529e+01
   1.0753500e+03   9.8024124e+01
   1.0753000e+03   9.8023712e+01
   1.0752500e+03   9.8023308e+01
   1.0752000e+03   9.8022903e+01
   1.0751500e+03   9.8022491e+01
   1.0751000e+03   9.8022095e+01
   1.0750500e+03   9.8021683e+01
   1.0750000e+03   9.8021271e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_29C.dat <==
   1.1250000e+03   9.9642410e+01
   1.1249500e+03   9.9641464e+01
   1.1249000e+03   9.9640411e+01
   1.1248500e+03   9.9639252e+01
   1.1248000e+03   9.9638000e+01
   1.1247500e+03   9.9636635e+01
   1.1247000e+03   9.9635178e+01
   1.1246500e+03   9.9633614e+01
   1.1246000e+03   9.9631958e+01
   1.1245500e+03   9.9630203e+01
   1.1245000e+03   9.9628349e+01
   1.1244500e+03   9.9626396e+01
   1.1244000e+03   9.9624352e+01
   1.1243500e+03   9.9622215e+01
   1.1243000e+03   9.9619980e+01
   1.1242500e+03   9.9617653e+01
   1.1242000e+03   9.9615242e+01
   1.1241500e+03   9.9612740e+01
   1.1241000e+03   9.9610153e+01
   1.1240500e+03   9.9607483e+01
   1.1240000e+03   9.9604729e+01
   1.1239500e+03   9.9601891e+01
   1.1239000e+03   9.9598976e+01
   1.1238500e+03   9.9595978e+01
   1.1238000e+03   9.9592911e+01
   1.1237500e+03   9.9589767e+01
   1.1237000e+03   9.9586563e+01
   1.1236500e+03   9.9583290e+01
   1.1236000e+03   9.9579956e+01
   1.1235500e+03   9.9576553e+01
   1.1235000e+03   9.9573097e+01
   1.1234500e+03   9.9569580e+01
   1.1234000e+03   9.9566010e+01
   1.1233500e+03   9.9562386e+01
   1.1233000e+03   9.9558723e+01
   1.1232500e+03   9.9555016e+01
   1.1232000e+03   9.9551262e+01
   1.1231500e+03   9.9547478e+01
   1.1231000e+03   9.9543655e+01
   1.1230500e+03   9.9539795e+01
   1.1230000e+03   9.9535919e+01
   1.1229500e+03   9.9532013e+01
   1.1229000e+03   9.9528084e+01
   1.1228500e+03   9.9524139e+01
   1.1228000e+03   9.9520180e+01
   1.1227500e+03   9.9516220e+01
   1.1227000e+03   9.9512238e+01
   1.1226500e+03   9.9508263e+01
   1.1226000e+03   9.9504280e+01
   1.1225500e+03   9.9500305e+01
   1.1225000e+03   9.9496338e+01
   1.1224500e+03   9.9492386e+01
   1.1224000e+03   9.9488434e+01
   1.1223500e+03   9.9484512e+01
   1.1223000e+03   9.9480606e+01
   1.1222500e+03   9.9476723e+01
   1.1222000e+03   9.9472878e+01
   1.1221500e+03   9.9469055e+01
   1.1221000e+03   9.9465271e+01
   1.1220500e+03   9.9461517e+01
   1.1220000e+03   9.9457809e+01
   1.1219500e+03   9.9454155e+01
   1.1219000e+03   9.9450539e+01
   1.1218500e+03   9.9446983e+01
   1.1218000e+03   9.9443474e+01
   1.1217500e+03   9.9440018e+01
   1.1217000e+03   9.9436630e+01
   1.1216500e+03   9.9433304e+01
   1.1216000e+03   9.9430046e+01
   1.1215500e+03   9.9426849e+01
   1.1215000e+03   9.9423729e+01
   1.1214500e+03   9.9420685e+01
   1.1214000e+03   9.9417709e+01
   1.1213500e+03   9.9414818e+01
   1.1213000e+03   9.9412010e+01
   1.1212500e+03   9.9409286e+01
   1.1212000e+03   9.9406647e+01
   1.1211500e+03   9.9404099e+01
   1.1211000e+03   9.9401627e+01
   1.1210500e+03   9.9399254e+01
   1.1210000e+03   9.9396973e+01
   1.1209500e+03   9.9394791e+01
   1.1209000e+03   9.9392708e+01
   1.1208500e+03   9.9390717e+01
   1.1208000e+03   9.9388824e+01
   1.1207500e+03   9.9387039e+01
   1.1207000e+03   9.9385353e+01
   1.1206500e+03   9.9383766e+01
   1.1206000e+03   9.9382286e+01
   1.1205500e+03   9.9380913e+01
   1.1205000e+03   9.9379639e+01
   1.1204500e+03   9.9378487e+01
   1.1204000e+03   9.9377426e+01
   1.1203500e+03   9.9376480e+01
   1.1203000e+03   9.9375641e+01
   1.1202500e+03   9.9374908e+01
   1.1202000e+03   9.9374283e+01
   1.1201500e+03   9.9373764e+01
   1.1201000e+03   9.9373360e+01
   1.1200500e+03   9.9373062e+01
   1.1200000e+03   9.9372871e+01
   1.1199500e+03   9.9372780e+01
   1.1199000e+03   9.9372803e+01
   1.1198500e+03   9.9372932e+01
   1.1198000e+03   9.9373169e+01
   1.1197500e+03   9.9373505e+01
   1.1197000e+03   9.9373947e+01
   1.1196500e+03   9.9374496e+01
   1.1196000e+03   9.9375145e+01
   1.1195500e+03   9.9375900e+01
   1.1195000e+03   9.9376747e+01
   1.1194500e+03   9.9377701e+01
   1.1194000e+03   9.9378746e+01
   1.1193500e+03   9.9379890e+01
   1.1193000e+03   9.9381134e+01
   1.1192500e+03   9.9382469e+01
   1.1192000e+03   9.9383888e+01
   1.1191500e+03   9.9385414e+01
   1.1191000e+03   9.9387016e+01
   1.1190500e+03   9.9388710e+01
   1.1190000e+03   9.9390480e+01
   1.1189500e+03   9.9392342e+01
   1.1189000e+03   9.9394287e+01
   1.1188500e+03   9.9396309e+01
   1.1188000e+03   9.9398399e+01
   1.1187500e+03   9.9400566e+01
   1.1187000e+03   9.9402817e+01
   1.1186500e+03   9.9405128e+01
   1.1186000e+03   9.9407509e+01
   1.1185500e+03   9.9409958e+01
   1.1185000e+03   9.9412468e+01
   1.1184500e+03   9.9415039e+01
   1.1184000e+03   9.9417671e+01
   1.1183500e+03   9.9420357e+01
   1.1183000e+03   9.9423096e+01
   1.1182500e+03   9.9425888e+01
   1.1182000e+03   9.9428726e+01
   1.1181500e+03   9.9431610e+01
   1.1181000e+03   9.9434540e+01
   1.1180500e+03   9.9437500e+01
   1.1180000e+03   9.9440506e+01
   1.1179500e+03   9.9443542e+01
   1.1179000e+03   9.9446609e+01
   1.1178500e+03   9.9449715e+01
   1.1178000e+03   9.9452835e+01
   1.1177500e+03   9.9455986e+01
   1.1177000e+03   9.9459152e+01
   1.1176500e+03   9.9462341e+01
   1.1176000e+03   9.9465546e+01
   1.1175500e+03   9.9468758e+01
   1.1175000e+03   9.9471977e+01
   1.1174500e+03   9.9475212e+01
   1.1174000e+03   9.9478439e+01
   1.1173500e+03   9.9481674e+01
   1.1173000e+03   9.9484894e+01
   1.1172500e+03   9.9488113e+01
   1.1172000e+03   9.9491325e+01
   1.1171500e+03   9.9494530e+01
   1.1171000e+03   9.9497719e+01
   1.1170500e+03   9.9500885e+01
   1.1170000e+03   9.9504028e+01
   1.1169500e+03   9.9507156e+01
   1.1169000e+03   9.9510246e+01
   1.1168500e+03   9.9513313e+01
   1.1168000e+03   9.9516342e+01
   1.1167500e+03   9.9519341e+01
   1.1167000e+03   9.9522301e+01
   1.1166500e+03   9.9525215e+01
   1.1166000e+03   9.9528084e+01
   1.1165500e+03   9.9530907e+01
   1.1165000e+03   9.9533676e+01
   1.1164500e+03   9.9536392e+01
   1.1164000e+03   9.9539063e+01
   1.1163500e+03   9.9541664e+01
   1.1163000e+03   9.9544205e+01
   1.1162500e+03   9.9546684e+01
   1.1162000e+03   9.9549088e+01
   1.1161500e+03   9.9551430e+01
   1.1161000e+03   9.9553696e+01
   1.1160500e+03   9.9555885e+01
   1.1160000e+03   9.9557999e+01
   1.1159500e+03   9.9560028e+01
   1.1159000e+03   9.9561974e+01
   1.1158500e+03   9.9563835e+01
   1.1158000e+03   9.9565605e+01
   1.1157500e+03   9.9567291e+01
   1.1157000e+03   9.9568878e+01
   1.1156500e+03   9.9570374e+01
   1.1156000e+03   9.9571770e+01
   1.1155500e+03   9.9573067e+01
   1.1155000e+03   9.9574257e+01
   1.1154500e+03   9.9575340e+01
   1.1154000e+03   9.9576324e+01
   1.1153500e+03   9.9577194e+01
   1.1153000e+03   9.9577957e+01
   1.1152500e+03   9.9578606e+01
   1.1152000e+03   9.9579147e+01
   1.1151500e+03   9.9579559e+01
   1.1151000e+03   9.9579865e+01
   1.1150500e+03   9.9580048e+01
   1.1150000e+03   9.9580109e+01
   1.1149500e+03   9.9580048e+01
   1.1149000e+03   9.9579865e+01
   1.1148500e+03   9.9579552e+01
   1.1148000e+03   9.9579117e+01
   1.1147500e+03   9.9578552e+01
   1.1147000e+03   9.9577866e+01
   1.1146500e+03   9.9577042e+01
   1.1146000e+03   9.9576088e+01
   1.1145500e+03   9.9575005e+01
   1.1145000e+03   9.9573784e+01
   1.1144500e+03   9.9572441e+01
   1.1144000e+03   9.9570961e+01
   1.1143500e+03   9.9569344e+01
   1.1143000e+03   9.9567596e+01
   1.1142500e+03   9.9565720e+01
   1.1142000e+03   9.9563705e+01
   1.1141500e+03   9.9561562e+01
   1.1141000e+03   9.9559280e+01
   1.1140500e+03   9.9556870e+01
   1.1140000e+03   9.9554321e+01
   1.1139500e+03   9.9551643e+01
   1.1139000e+03   9.9548836e+01
   1.1138500e+03   9.9545898e+01
   1.1138000e+03   9.9542824e+01
   1.1137500e+03   9.9539627e+01
   1.1137000e+03   9.9536301e+01
   1.1136500e+03   9.9532852e+01
   1.1136000e+03   9.9529274e+01
   1.1135500e+03   9.9525566e+01
   1.1135000e+03   9.9521744e+01
   1.1134500e+03   9.9517799e+01
   1.1134000e+03   9.9513733e+01
   1.1133500e+03   9.9509552e+01
   1.1133000e+03   9.9505249e+01
   1.1132500e+03   9.9500839e+01
   1.1132000e+03   9.9496323e+01
   1.1131500e+03   9.9491699e+01
   1.1131000e+03   9.9486961e+01
   1.1130500e+03   9.9482124e+01
   1.1130000e+03   9.9477188e+01
   1.1129500e+03   9.9472153e+01
   1.1129000e+03   9.9467018e+01
   1.1128500e+03   9.9461807e+01
   1.1128000e+03   9.9456497e+01
   1.1127500e+03   9.9451103e+01
   1.1127000e+03   9.9445625e+01
   1.1126500e+03   9.9440071e+01
   1.1126000e+03   9.9434441e+01
   1.1125500e+03   9.9428741e+01
   1.1125000e+03   9.9422974e+01
   1.1124500e+03   9.9417145e+01
   1.1124000e+03   9.9411247e+01
   1.1123500e+03   9.9405304e+01
   1.1123000e+03   9.9399300e+01
   1.1122500e+03   9.9393250e+01
   1.1122000e+03   9.9387154e+01
   1.1121500e+03   9.9381027e+01
   1.1121000e+03   9.9374855e+01
   1.1120500e+03   9.9368652e+01
   1.1120000e+03   9.9362427e+01
   1.1119500e+03   9.9356178e+01
   1.1119000e+03   9.9349915e+01
   1.1118500e+03   9.9343643e+01
   1.1118000e+03   9.9337349e+01
   1.1117500e+03   9.9331055e+01
   1.1117000e+03   9.9324760e+01
   1.1116500e+03   9.9318474e+01
   1.1116000e+03   9.9312195e+01
   1.1115500e+03   9.9305931e+01
   1.1115000e+03   9.9299683e+01
   1.1114500e+03   9.9293449e+01
   1.1114000e+03   9.9287254e+01
   1.1113500e+03   9.9281082e+01
   1.1113000e+03   9.9274948e+01
   1.1112500e+03   9.9268860e+01
   1.1112000e+03   9.9262810e+01
   1.1111500e+03   9.9256805e+01
   1.1111000e+03   9.9250862e+01
   1.1110500e+03   9.9244980e+01
   1.1110000e+03   9.9239151e+01
   1.1109500e+03   9.9233398e+01
   1.1109000e+03   9.9227707e+01
   1.1108500e+03   9.9222092e+01
   1.1108000e+03   9.9216560e+01
   1.1107500e+03   9.9211105e+01
   1.1107000e+03   9.9205742e+01
   1.1106500e+03   9.9200470e+01
   1.1106000e+03   9.9195290e+01
   1.1105500e+03   9.9190208e+01
   1.1105000e+03   9.9185226e+01
   1.1104500e+03   9.9180351e+01
   1.1104000e+03   9.9175583e+01
   1.1103500e+03   9.9170937e+01
   1.1103000e+03   9.9166397e+01
   1.1102500e+03   9.9161980e+01
   1.1102000e+03   9.9157677e+01
   1.1101500e+03   9.9153503e+01
   1.1101000e+03   9.9149460e+01
   1.1100500e+03   9.9145546e+01
   1.1100000e+03   9.9141762e+01
   1.1099500e+03   9.9138107e+01
   1.1099000e+03   9.9134598e+01
   1.1098500e+03   9.9131226e+01
   1.1098000e+03   9.9127998e+01
   1.1097500e+03   9.9124924e+01
   1.1097000e+03   9.9121994e+01
   1.1096500e+03   9.9119209e+01
   1.1096000e+03   9.9116577e+01
   1.1095500e+03   9.9114098e+01
   1.1095000e+03   9.9111771e+01
   1.1094500e+03   9.9109604e+01
   1.1094000e+03   9.9107590e+01
   1.1093500e+03   9.9105743e+01
   1.1093000e+03   9.9104050e+01
   1.1092500e+03   9.9102524e+01
   1.1092000e+03   9.9101151e+01
   1.1091500e+03   9.9099945e+01
   1.1091000e+03   9.9098907e+01
   1.1090500e+03   9.9098030e+01
   1.1090000e+03   9.9097328e+01
   1.1089500e+03   9.9096786e+01
   1.1089000e+03   9.9096413e+01
   1.1088500e+03   9.9096207e+01
   1.1088000e+03   9.9096176e+01
   1.1087500e+03   9.9096306e+01
   1.1087000e+03   9.9096603e+01
   1.1086500e+03   9.9097069e+01
   1.1086000e+03   9.9097702e+01
   1.1085500e+03   9.9098495e+01
   1.1085000e+03   9.9099472e+01
   1.1084500e+03   9.9100609e+01
   1.1084000e+03   9.9101906e+01
   1.1083500e+03   9.9103378e+01
   1.1083000e+03   9.9105019e+01
   1.1082500e+03   9.9106819e+01
   1.1082000e+03   9.9108788e+01
   1.1081500e+03   9.9110916e+01
   1.1081000e+03   9.9113205e+01
   1.1080500e+03   9.9115662e+01
   1.1080000e+03   9.9118271e+01
   1.1079500e+03   9.9121056e+01
   1.1079000e+03   9.9123993e+01
   1.1078500e+03   9.9127075e+01
   1.1078000e+03   9.9130325e+01
   1.1077500e+03   9.9133728e+01
   1.1077000e+03   9.9137291e+01
   1.1076500e+03   9.9141006e+01
   1.1076000e+03   9.9144867e+01
   1.1075500e+03   9.9148880e+01
   1.1075000e+03   9.9153046e+01
   1.1074500e+03   9.9157349e+01
   1.1074000e+03   9.9161789e+01
   1.1073500e+03   9.9166382e+01
   1.1073000e+03   9.9171112e+01
   1.1072500e+03   9.9175987e+01
   1.1072000e+03   9.9180984e+01
   1.1071500e+03   9.9186127e+01
   1.1071000e+03   9.9191391e+01
   1.1070500e+03   9.9196800e+01
   1.1070000e+03   9.9202324e+01
   1.1069500e+03   9.9207977e+01
   1.1069000e+03   9.9213753e+01
   1.1068500e+03   9.9219650e+01
   1.1068000e+03   9.9225670e+01
   1.1067500e+03   9.9231796e+01
   1.1067000e+03   9.9238037e+01
   1.1066500e+03   9.9244385e+01
   1.1066000e+03   9.9250839e+01
   1.1065500e+03   9.9257401e+01
   1.1065000e+03   9.9264061e+01
   1.1064500e+03   9.9270828e+01
   1.1064000e+03   9.9277672e+01
   1.1063500e+03   9.9284622e+01
   1.1063000e+03   9.9291649e+01
   1.1062500e+03   9.9298767e+01
   1.1062000e+03   9.9305969e+01
   1.1061500e+03   9.9313248e+01
   1.1061000e+03   9.9320602e+01
   1.1060500e+03   9.9328026e+01
   1.1060000e+03   9.9335510e+01
   1.1059500e+03   9.9343063e+01
   1.1059000e+03   9.9350670e+01
   1.1058500e+03   9.9358330e+01
   1.1058000e+03   9.9366028e+01
   1.1057500e+03   9.9373779e+01
   1.1057000e+03   9.9381554e+01
   1.1056500e+03   9.9389374e+01
   1.1056000e+03   9.9397217e+01
   1.1055500e+03   9.9405083e+01
   1.1055000e+03   9.9412971e+01
   1.1054500e+03   9.9420860e+01
   1.1054000e+03   9.9428772e+01
   1.1053500e+03   9.9436668e+01
   1.1053000e+03   9.9444565e+01
   1.1052500e+03   9.9452438e+01
   1.1052000e+03   9.9460312e+01
   1.1051500e+03   9.9468147e+01
   1.1051000e+03   9.9475952e+01
   1.1050500e+03   9.9483711e+01
   1.1050000e+03   9.9491417e+01
   1.1049500e+03   9.9499062e+01
   1.1049000e+03   9.9506653e+01
   1.1048500e+03   9.9514168e+01
   1.1048000e+03   9.9521599e+01
   1.1047500e+03   9.9528923e+01
   1.1047000e+03   9.9536140e+01
   1.1046500e+03   9.9543243e+01
   1.1046000e+03   9.9550217e+01
   1.1045500e+03   9.9557053e+01
   1.1045000e+03   9.9563744e+01
   1.1044500e+03   9.9570267e+01
   1.1044000e+03   9.9576607e+01
   1.1043500e+03   9.9582756e+01
   1.1043000e+03   9.9588707e+01
   1.1042500e+03   9.9594429e+01
   1.1042000e+03   9.9599907e+01
   1.1041500e+03   9.9605148e+01
   1.1041000e+03   9.9610115e+01
   1.1040500e+03   9.9614784e+01
   1.1040000e+03   9.9619164e+01
   1.1039500e+03   9.9623199e+01
   1.1039000e+03   9.9626900e+01
   1.1038500e+03   9.9630226e+01
   1.1038000e+03   9.9633171e+01
   1.1037500e+03   9.9635689e+01
   1.1037000e+03   9.9637779e+01
   1.1036500e+03   9.9639404e+01
   1.1036000e+03   9.9640533e+01
   1.1035500e+03   9.9641136e+01
   1.1035000e+03   9.9641190e+01
   1.1034500e+03   9.9640663e+01
   1.1034000e+03   9.9639511e+01
   1.1033500e+03   9.9637703e+01
   1.1033000e+03   9.9635216e+01
   1.1032500e+03   9.9631996e+01
   1.1032000e+03   9.9628014e+01
   1.1031500e+03   9.9623215e+01
   1.1031000e+03   9.9617561e+01
   1.1030500e+03   9.9611015e+01
   1.1030000e+03   9.9603508e+01
   1.1029500e+03   9.9595001e+01
   1.1029000e+03   9.9585442e+01
   1.1028500e+03   9.9574776e+01
   1.1028000e+03   9.9562935e+01
   1.1027500e+03   9.9549858e+01
   1.1027000e+03   9.9535477e+01
   1.1026500e+03   9.9519730e+01
   1.1026000e+03   9.9502541e+01
   1.1025500e+03   9.9483833e+01
   1.1025000e+03   9.9463531e+01
   1.1024500e+03   9.9441544e+01
   1.1024000e+03   9.9417786e+01
   1.1023500e+03   9.9392166e+01
   1.1023000e+03   9.9364586e+01
   1.1022500e+03   9.9334946e+01
   1.1022000e+03   9.9303131e+01
   1.1021500e+03   9.9269066e+01
   1.1021000e+03   9.9232574e+01
   1.1020500e+03   9.9193581e+01
   1.1020000e+03   9.9151924e+01
   1.1019500e+03   9.9107506e+01
   1.1019000e+03   9.9060181e+01
   1.1018500e+03   9.9009773e+01
   1.1018000e+03   9.8956169e+01
   1.1017500e+03   9.8899170e+01
   1.1017000e+03   9.8838661e+01
   1.1016500e+03   9.8774437e+01
   1.1016000e+03   9.8706329e+01
   1.1015500e+03   9.8634155e+01
   1.1015000e+03   9.8557755e+01
   1.1014500e+03   9.8476875e+01
   1.1014000e+03   9.8391373e+01
   1.1013500e+03   9.8301025e+01
   1.1013000e+03   9.8205597e+01
   1.1012500e+03   9.8104897e+01
   1.1012000e+03   9.7998718e+01
   1.1011500e+03   9.7886818e+01
   1.1011000e+03   9.7768990e+01
   1.1010500e+03   9.7645012e+01
   1.1010000e+03   9.7514641e+01
   1.1009500e+03   9.7377670e+01
   1.1009000e+03   9.7233849e+01
   1.1008500e+03   9.7083023e+01
   1.1008000e+03   9.6924988e+01
   1.1007500e+03   9.6759560e+01
   1.1007000e+03   9.6586487e+01
   1.1006500e+03   9.6405602e+01
   1.1006000e+03   9.6216835e+01
   1.1005500e+03   9.6020081e+01
   1.1005000e+03   9.5815163e+01
   1.1004500e+03   9.5602104e+01
   1.1004000e+03   9.5380898e+01
   1.1003500e+03   9.5151466e+01
   1.1003000e+03   9.4913971e+01
   1.1002500e+03   9.4668427e+01
   1.1002000e+03   9.4415108e+01
   1.1001500e+03   9.4154228e+01
   1.1001000e+03   9.3886093e+01
   1.1000500e+03   9.3610970e+01
   1.1000000e+03   9.3329369e+01
   1.0999500e+03   9.3041824e+01
   1.0999000e+03   9.2748817e+01
   1.0998500e+03   9.2451096e+01
   1.0998000e+03   9.2149315e+01
   1.0997500e+03   9.1844383e+01
   1.0997000e+03   9.1537163e+01
   1.0996500e+03   9.1228630e+01
   1.0996000e+03   9.0919724e+01
   1.0995500e+03   9.0611580e+01
   1.0995000e+03   9.0305336e+01
   1.0994500e+03   9.0002060e+01
   1.0994000e+03   8.9702972e+01
   1.0993500e+03   8.9409286e+01
   1.0993000e+03   8.9122223e+01
   1.0992500e+03   8.8842918e+01
   1.0992000e+03   8.8572479e+01
   1.0991500e+03   8.8312057e+01
   1.0991000e+03   8.8062653e+01
   1.0990500e+03   8.7825272e+01
   1.0990000e+03   8.7600739e+01
   1.0989500e+03   8.7389931e+01
   1.0989000e+03   8.7193443e+01
   1.0988500e+03   8.7011871e+01
   1.0988000e+03   8.6845642e+01
   1.0987500e+03   8.6695107e+01
   1.0987000e+03   8.6560493e+01
   1.0986500e+03   8.6441872e+01
   1.0986000e+03   8.6339218e+01
   1.0985500e+03   8.6252419e+01
   1.0985000e+03   8.6181259e+01
   1.0984500e+03   8.6125420e+01
   1.0984000e+03   8.6084457e+01
   1.0983500e+03   8.6057922e+01
   1.0983000e+03   8.6045303e+01
   1.0982500e+03   8.6046043e+01
   1.0982000e+03   8.6059402e+01
   1.0981500e+03   8.6084770e+01
   1.0981000e+03   8.6121452e+01
   1.0980500e+03   8.6168777e+01
   1.0980000e+03   8.6225929e+01
   1.0979500e+03   8.6292252e+01
   1.0979000e+03   8.6367104e+01
   1.0978500e+03   8.6449684e+01
   1.0978000e+03   8.6539337e+01
   1.0977500e+03   8.6635361e+01
   1.0977000e+03   8.6737221e+01
   1.0976500e+03   8.6844208e+01
   1.0976000e+03   8.6955818e+01
   1.0975500e+03   8.7071457e+01
   1.0975000e+03   8.7190651e+01
   1.0974500e+03   8.7312836e+01
   1.0974000e+03   8.7437584e+01
   1.0973500e+03   8.7564453e+01
   1.0973000e+03   8.7693085e+01
   1.0972500e+03   8.7823120e+01
   1.0972000e+03   8.7954155e+01
   1.0971500e+03   8.8085945e+01
   1.0971000e+03   8.8218178e+01
   1.0970500e+03   8.8350609e+01
   1.0970000e+03   8.8482941e+01
   1.0969500e+03   8.8615044e+01
   1.0969000e+03   8.8746681e+01
   1.0968500e+03   8.8877724e+01
   1.0968000e+03   8.9007980e+01
   1.0967500e+03   8.9137306e+01
   1.0967000e+03   8.9265617e+01
   1.0966500e+03   8.9392761e+01
   1.0966000e+03   8.9518700e+01
   1.0965500e+03   8.9643288e+01
   1.0965000e+03   8.9766518e+01
   1.0964500e+03   8.9888260e+01
   1.0964000e+03   9.0008530e+01
   1.0963500e+03   9.0127228e+01
   1.0963000e+03   9.0244331e+01
   1.0962500e+03   9.0359840e+01
   1.0962000e+03   9.0473709e+01
   1.0961500e+03   9.0585938e+01
   1.0961000e+03   9.0696465e+01
   1.0960500e+03   9.0805344e+01
   1.0960000e+03   9.0912537e+01
   1.0959500e+03   9.1018089e+01
   1.0959000e+03   9.1121941e+01
   1.0958500e+03   9.1224159e+01
   1.0958000e+03   9.1324745e+01
   1.0957500e+03   9.1423691e+01
   1.0957000e+03   9.1521011e+01
   1.0956500e+03   9.1616737e+01
   1.0956000e+03   9.1710892e+01
   1.0955500e+03   9.1803482e+01
   1.0955000e+03   9.1894531e+01
   1.0954500e+03   9.1984062e+01
   1.0954000e+03   9.2072121e+01
   1.0953500e+03   9.2158684e+01
   1.0953000e+03   9.2243805e+01
   1.0952500e+03   9.2327484e+01
   1.0952000e+03   9.2409782e+01
   1.0951500e+03   9.2490707e+01
   1.0951000e+03   9.2570290e+01
   1.0950500e+03   9.2648529e+01
   1.0950000e+03   9.2725479e+01
   1.0949500e+03   9.2801147e+01
   1.0949000e+03   9.2875557e+01
   1.0948500e+03   9.2948746e+01
   1.0948000e+03   9.3020737e+01
   1.0947500e+03   9.3091553e+01
   1.0947000e+03   9.3161217e+01
   1.0946500e+03   9.3229736e+01
   1.0946000e+03   9.3297157e+01
   1.0945500e+03   9.3363487e+01
   1.0945000e+03   9.3428764e+01
   1.0944500e+03   9.3492981e+01
   1.0944000e+03   9.3556198e+01
   1.0943500e+03   9.3618416e+01
   1.0943000e+03   9.3679657e+01
   1.0942500e+03   9.3739937e+01
   1.0942000e+03   9.3799278e+01
   1.0941500e+03   9.3857719e+01
   1.0941000e+03   9.3915245e+01
   1.0940500e+03   9.3971893e+01
   1.0940000e+03   9.4027679e+01
   1.0939500e+03   9.4082634e+01
   1.0939000e+03   9.4136757e+01
   1.0938500e+03   9.4190071e+01
   1.0938000e+03   9.4242599e+01
   1.0937500e+03   9.4294350e+01
   1.0937000e+03   9.4345360e+01
   1.0936500e+03   9.4395615e+01
   1.0936000e+03   9.4445145e+01
   1.0935500e+03   9.4493958e+01
   1.0935000e+03   9.4542084e+01
   1.0934500e+03   9.4589523e+01
   1.0934000e+03   9.4636299e+01
   1.0933500e+03   9.4682411e+01
   1.0933000e+03   9.4727882e+01
   1.0932500e+03   9.4772736e+01
   1.0932000e+03   9.4816971e+01
   1.0931500e+03   9.4860603e+01
   1.0931000e+03   9.4903641e+01
   1.0930500e+03   9.4946106e+01
   1.0930000e+03   9.4987991e+01
   1.0929500e+03   9.5029327e+01
   1.0929000e+03   9.5070114e+01
   1.0928500e+03   9.5110367e+01
   1.0928000e+03   9.5150101e+01
   1.0927500e+03   9.5189301e+01
   1.0927000e+03   9.5228004e+01
   1.0926500e+03   9.5266220e+01
   1.0926000e+03   9.5303932e+01
   1.0925500e+03   9.5341179e+01
   1.0925000e+03   9.5377953e+01
   1.0924500e+03   9.5414261e+01
   1.0924000e+03   9.5450119e+01
   1.0923500e+03   9.5485535e+01
   1.0923000e+03   9.5520508e+01
   1.0922500e+03   9.5555061e+01
   1.0922000e+03   9.5589188e+01
   1.0921500e+03   9.5622894e+01
   1.0921000e+03   9.5656204e+01
   1.0920500e+03   9.5689110e+01
   1.0920000e+03   9.5721619e+01
   1.0919500e+03   9.5753738e+01
   1.0919000e+03   9.5785484e+01
   1.0918500e+03   9.5816856e+01
   1.0918000e+03   9.5847855e+01
   1.0917500e+03   9.5878494e+01
   1.0917000e+03   9.5908775e+01
   1.0916500e+03   9.5938705e+01
   1.0916000e+03   9.5968285e+01
   1.0915500e+03   9.5997528e+01
   1.0915000e+03   9.6026436e+01
   1.0914500e+03   9.6055008e+01
   1.0914000e+03   9.6083260e+01
   1.0913500e+03   9.6111183e+01
   1.0913000e+03   9.6138794e+01
   1.0912500e+03   9.6166084e+01
   1.0912000e+03   9.6193077e+01
   1.0911500e+03   9.6219757e+01
   1.0911000e+03   9.6246140e+01
   1.0910500e+03   9.6272232e+01
   1.0910000e+03   9.6298027e+01
   1.0909500e+03   9.6323524e+01
   1.0909000e+03   9.6348732e+01
   1.0908500e+03   9.6373665e+01
   1.0908000e+03   9.6398315e+01
   1.0907500e+03   9.6422699e+01
   1.0907000e+03   9.6446800e+01
   1.0906500e+03   9.6470634e+01
   1.0906000e+03   9.6494202e+01
   1.0905500e+03   9.6517494e+01
   1.0905000e+03   9.6540535e+01
   1.0904500e+03   9.6563316e+01
   1.0904000e+03   9.6585838e+01
   1.0903500e+03   9.6608109e+01
   1.0903000e+03   9.6630127e+01
   1.0902500e+03   9.6651878e+01
   1.0902000e+03   9.6673393e+01
   1.0901500e+03   9.6694656e+01
   1.0901000e+03   9.6715675e+01
   1.0900500e+03   9.6736458e+01
   1.0900000e+03   9.6756989e+01
   1.0899500e+03   9.6777283e+01
   1.0899000e+03   9.6797348e+01
   1.0898500e+03   9.6817169e+01
   1.0898000e+03   9.6836754e+01
   1.0897500e+03   9.6856102e+01
   1.0897000e+03   9.6875229e+01
   1.0896500e+03   9.6894112e+01
   1.0896000e+03   9.6912781e+01
   1.0895500e+03   9.6931206e+01
   1.0895000e+03   9.6949409e+01
   1.0894500e+03   9.6967384e+01
   1.0894000e+03   9.6985123e+01
   1.0893500e+03   9.7002640e+01
   1.0893000e+03   9.7019943e+01
   1.0892500e+03   9.7037010e+01
   1.0892000e+03   9.7053856e+01
   1.0891500e+03   9.7070480e+01
   1.0891000e+03   9.7086876e+01
   1.0890500e+03   9.7103050e+01
   1.0890000e+03   9.7119011e+01
   1.0889500e+03   9.7134743e+01
   1.0889000e+03   9.7150253e+01
   1.0888500e+03   9.7165543e+01
   1.0888000e+03   9.7180611e+01
   1.0887500e+03   9.7195450e+01
   1.0887000e+03   9.7210083e+01
   1.0886500e+03   9.7224487e+01
   1.0886000e+03   9.7238670e+01
   1.0885500e+03   9.7252632e+01
   1.0885000e+03   9.7266373e+01
   1.0884500e+03   9.7279892e+01
   1.0884000e+03   9.7293198e+01
   1.0883500e+03   9.7306274e+01
   1.0883000e+03   9.7319130e+01
   1.0882500e+03   9.7331772e+01
   1.0882000e+03   9.7344185e+01
   1.0881500e+03   9.7356377e+01
   1.0881000e+03   9.7368340e+01
   1.0880500e+03   9.7380081e+01
   1.0880000e+03   9.7391602e+01
   1.0879500e+03   9.7402908e+01
   1.0879000e+03   9.7413979e+01
   1.0878500e+03   9.7424828e+01
   1.0878000e+03   9.7435455e+01
   1.0877500e+03   9.7445854e+01
   1.0877000e+03   9.7456039e+01
   1.0876500e+03   9.7465988e+01
   1.0876000e+03   9.7475723e+01
   1.0875500e+03   9.7485229e+01
   1.0875000e+03   9.7494514e+01
   1.0874500e+03   9.7503571e+01
   1.0874000e+03   9.7512405e+01
   1.0873500e+03   9.7521011e+01
   1.0873000e+03   9.7529396e+01
   1.0872500e+03   9.7537552e+01
   1.0872000e+03   9.7545494e+01
   1.0871500e+03   9.7553200e+01
   1.0871000e+03   9.7560684e+01
   1.0870500e+03   9.7567940e+01
   1.0870000e+03   9.7574982e+01
   1.0869500e+03   9.7581795e+01
   1.0869000e+03   9.7588387e+01
   1.0868500e+03   9.7594757e+01
   1.0868000e+03   9.7600906e+01
   1.0867500e+03   9.7606834e+01
   1.0867000e+03   9.7612549e+01
   1.0866500e+03   9.7618042e+01
   1.0866000e+03   9.7623322e+01
   1.0865500e+03   9.7628380e+01
   1.0865000e+03   9.7633224e+01
   1.0864500e+03   9.7637863e+01
   1.0864000e+03   9.7642288e+01
   1.0863500e+03   9.7646492e+01
   1.0863000e+03   9.7650497e+01
   1.0862500e+03   9.7654297e+01
   1.0862000e+03   9.7657890e+01
   1.0861500e+03   9.7661278e+01
   1.0861000e+03   9.7664467e+01
   1.0860500e+03   9.7667465e+01
   1.0860000e+03   9.7670273e+01
   1.0859500e+03   9.7672882e+01
   1.0859000e+03   9.7675301e+01
   1.0858500e+03   9.7677536e+01
   1.0858000e+03   9.7679588e+01
   1.0857500e+03   9.7681465e+01
   1.0857000e+03   9.7683159e+01
   1.0856500e+03   9.7684685e+01
   1.0856000e+03   9.7686043e+01
   1.0855500e+03   9.7687241e+01
   1.0855000e+03   9.7688271e+01
   1.0854500e+03   9.7689148e+01
   1.0854000e+03   9.7689873e+01
   1.0853500e+03   9.7690453e+01
   1.0853000e+03   9.7690895e+01
   1.0852500e+03   9.7691193e+01
   1.0852000e+03   9.7691353e+01
   1.0851500e+03   9.7691391e+01
   1.0851000e+03   9.7691307e+01
   1.0850500e+03   9.7691101e+01
   1.0850000e+03   9.7690788e+01
   1.0849500e+03   9.7690361e+01
   1.0849000e+03   9.7689835e+01
   1.0848500e+03   9.7689217e+01
   1.0848000e+03   9.7688507e+01
   1.0847500e+03   9.7687714e+01
   1.0847000e+03   9.7686836e+01
   1.0846500e+03   9.7685890e+01
   1.0846000e+03   9.7684875e+01
   1.0845500e+03   9.7683807e+01
   1.0845000e+03   9.7682678e+01
   1.0844500e+03   9.7681496e+01
   1.0844000e+03   9.7680267e+01
   1.0843500e+03   9.7679016e+01
   1.0843000e+03   9.7677727e+01
   1.0842500e+03   9.7676407e+01
   1.0842000e+03   9.7675079e+01
   1.0841500e+03   9.7673729e+01
   1.0841000e+03   9.7672379e+01
   1.0840500e+03   9.7671021e+01
   1.0840000e+03   9.7669670e+01
   1.0839500e+03   9.7668335e+01
   1.0839000e+03   9.7667007e+01
   1.0838500e+03   9.7665710e+01
   1.0838000e+03   9.7664436e+01
   1.0837500e+03   9.7663185e+01
   1.0837000e+03   9.7661987e+01
   1.0836500e+03   9.7660820e+01
   1.0836000e+03   9.7659706e+01
   1.0835500e+03   9.7658638e+01
   1.0835000e+03   9.7657639e+01
   1.0834500e+03   9.7656693e+01
   1.0834000e+03   9.7655815e+01
   1.0833500e+03   9.7655014e+01
   1.0833000e+03   9.7654274e+01
   1.0832500e+03   9.7653625e+01
   1.0832000e+03   9.7653053e+01
   1.0831500e+03   9.7652580e+01
   1.0831000e+03   9.7652176e+01
   1.0830500e+03   9.7651878e+01
   1.0830000e+03   9.7651680e+01
   1.0829500e+03   9.7651573e+01
   1.0829000e+03   9.7651566e+01
   1.0828500e+03   9.7651665e+01
   1.0828000e+03   9.7651871e+01
   1.0827500e+03   9.7652184e+01
   1.0827000e+03   9.7652611e+01
   1.0826500e+03   9.7653137e+01
   1.0826000e+03   9.7653786e+01
   1.0825500e+03   9.7654549e+01
   1.0825000e+03   9.7655426e+01
   1.0824500e+03   9.7656425e+01
   1.0824000e+03   9.7657532e+01
   1.0823500e+03   9.7658760e+01
   1.0823000e+03   9.7660103e+01
   1.0822500e+03   9.7661575e+01
   1.0822000e+03   9.7663155e+01
   1.0821500e+03   9.7664856e+01
   1.0821000e+03   9.7666672e+01
   1.0820500e+03   9.7668610e+01
   1.0820000e+03   9.7670662e+01
   1.0819500e+03   9.7672829e+01
   1.0819000e+03   9.7675117e+01
   1.0818500e+03   9.7677513e+01
   1.0818000e+03   9.7680023e+01
   1.0817500e+03   9.7682640e+01
   1.0817000e+03   9.7685371e+01
   1.0816500e+03   9.7688210e+01
   1.0816000e+03   9.7691162e+01
   1.0815500e+03   9.7694206e+01
   1.0815000e+03   9.7697357e+01
   1.0814500e+03   9.7700615e+01
   1.0814000e+03   9.7703957e+01
   1.0813500e+03   9.7707405e+01
   1.0813000e+03   9.7710945e+01
   1.0812500e+03   9.7714569e+01
   1.0812000e+03   9.7718285e+01
   1.0811500e+03   9.7722092e+01
   1.0811000e+03   9.7725967e+01
   1.0810500e+03   9.7729942e+01
   1.0810000e+03   9.7733978e+01
   1.0809500e+03   9.7738091e+01
   1.0809000e+03   9.7742279e+01
   1.0808500e+03   9.7746536e+01
   1.0808000e+03   9.7750854e+01
   1.0807500e+03   9.7755234e+01
   1.0807000e+03   9.7759674e+01
   1.0806500e+03   9.7764175e+01
   1.0806000e+03   9.7768723e+01
   1.0805500e+03   9.7773323e+01
   1.0805000e+03   9.7777962e+01
   1.0804500e+03   9.7782646e+01
   1.0804000e+03   9.7787376e+01
   1.0803500e+03   9.7792137e+01
   1.0803000e+03   9.7796936e+01
   1.0802500e+03   9.7801758e+01
   1.0802000e+03   9.7806610e+01
   1.0801500e+03   9.7811485e+01
   1.0801000e+03   9.7816376e+01
   1.0800500e+03   9.7821281e+01
   1.0800000e+03   9.7826210e+01
   1.0799500e+03   9.7831139e+01
   1.0799000e+03   9.7836075e+01
   1.0798500e+03   9.7841019e+01
   1.0798000e+03   9.7845963e+01
   1.0797500e+03   9.7850899e+01
   1.0797000e+03   9.7855827e+01
   1.0796500e+03   9.7860756e+01
   1.0796000e+03   9.7865662e+01
   1.0795500e+03   9.7870552e+01
   1.0795000e+03   9.7875427e+01
   1.0794500e+03   9.7880280e+01
   1.0794000e+03   9.7885109e+01
   1.0793500e+03   9.7889908e+01
   1.0793000e+03   9.7894676e+01
   1.0792500e+03   9.7899406e+01
   1.0792000e+03   9.7904106e+01
   1.0791500e+03   9.7908768e+01
   1.0791000e+03   9.7913376e+01
   1.0790500e+03   9.7917953e+01
   1.0790000e+03   9.7922478e+01
   1.0789500e+03   9.7926949e+01
   1.0789000e+03   9.7931366e+01
   1.0788500e+03   9.7935730e+01
   1.0788000e+03   9.7940041e+01
   1.0787500e+03   9.7944283e+01
   1.0787000e+03   9.7948471e+01
   1.0786500e+03   9.7952583e+01
   1.0786000e+03   9.7956642e+01
   1.0785500e+03   9.7960625e+01
   1.0785000e+03   9.7964531e+01
   1.0784500e+03   9.7968369e+01
   1.0784000e+03   9.7972130e+01
   1.0783500e+03   9.7975822e+01
   1.0783000e+03   9.7979424e+01
   1.0782500e+03   9.7982948e+01
   1.0782000e+03   9.7986389e+01
   1.0781500e+03   9.7989746e+01
   1.0781000e+03   9.7993019e+01
   1.0780500e+03   9.7996208e+01
   1.0780000e+03   9.7999298e+01
   1.0779500e+03   9.8002312e+01
   1.0779000e+03   9.8005226e+01
   1.0778500e+03   9.8008041e+01
   1.0778000e+03   9.8010773e+01
   1.0777500e+03   9.8013412e+01
   1.0777000e+03   9.8015953e+01
   1.0776500e+03   9.8018394e+01
   1.0776000e+03   9.8020744e+01
   1.0775500e+03   9.8022995e+01
   1.0775000e+03   9.8025154e+01
   1.0774500e+03   9.8027214e+01
   1.0774000e+03   9.8029175e+01
   1.0773500e+03   9.8031029e+01
   1.0773000e+03   9.8032791e+01
   1.0772500e+03   9.8034454e+01
   1.0772000e+03   9.8036018e+01
   1.0771500e+03   9.8037491e+01
   1.0771000e+03   9.8038857e+01
   1.0770500e+03   9.8040131e+01
   1.0770000e+03   9.8041306e+01
   1.0769500e+03   9.8042381e+01
   1.0769000e+03   9.8043365e+01
   1.0768500e+03   9.8044243e+01
   1.0768000e+03   9.8045044e+01
   1.0767500e+03   9.8045746e+01
   1.0767000e+03   9.8046356e+01
   1.0766500e+03   9.8046875e+01
   1.0766000e+03   9.8047302e+01
   1.0765500e+03   9.8047646e+01
   1.0765000e+03   9.8047897e+01
   1.0764500e+03   9.8048073e+01
   1.0764000e+03   9.8048164e+01
   1.0763500e+03   9.8048172e+01
   1.0763000e+03   9.8048103e+01
   1.0762500e+03   9.8047958e+01
   1.0762000e+03   9.8047729e+01
   1.0761500e+03   9.8047440e+01
   1.0761000e+03   9.8047081e+01
   1.0760500e+03   9.8046646e+01
   1.0760000e+03   9.8046150e+01
   1.0759500e+03   9.8045586e+01
   1.0759000e+03   9.8044968e+01
   1.0758500e+03   9.8044289e+01
   1.0758000e+03   9.8043556e+01
   1.0757500e+03   9.8042770e+01
   1.0757000e+03   9.8041931e+01
   1.0756500e+03   9.8041061e+01
   1.0756000e+03   9.8040131e+01
   1.0755500e+03   9.8039177e+01
   1.0755000e+03   9.8038170e+01
   1.0754500e+03   9.8037842e+01
   1.0754000e+03   9.8037506e+01
   1.0753500e+03   9.8037170e+01
   1.0753000e+03   9.8036835e+01
   1.0752500e+03   9.8036507e+01
   1.0752000e+03   9.8036163e+01
   1.0751500e+03   9.8035828e+01
   1.0751000e+03   9.8035500e+01
   1.0750500e+03   9.8035164e+01
   1.0750000e+03   9.8034821e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_31C.dat <==
   1.1250000e+03   9.9682991e+01
   1.1249500e+03   9.9682281e+01
   1.1249000e+03   9.9681435e+01
   1.1248500e+03   9.9680435e+01
   1.1248000e+03   9.9679306e+01
   1.1247500e+03   9.9678024e+01
   1.1247000e+03   9.9676605e+01
   1.1246500e+03   9.9675049e+01
   1.1246000e+03   9.9673340e+01
   1.1245500e+03   9.9671501e+01
   1.1245000e+03   9.9669518e+01
   1.1244500e+03   9.9667397e+01
   1.1244000e+03   9.9665138e+01
   1.1243500e+03   9.9662735e+01
   1.1243000e+03   9.9660202e+01
   1.1242500e+03   9.9657532e+01
   1.1242000e+03   9.9654724e+01
   1.1241500e+03   9.9651787e+01
   1.1241000e+03   9.9648720e+01
   1.1240500e+03   9.9645523e+01
   1.1240000e+03   9.9642197e+01
   1.1239500e+03   9.9638756e+01
   1.1239000e+03   9.9635193e+01
   1.1238500e+03   9.9631500e+01
   1.1238000e+03   9.9627701e+01
   1.1237500e+03   9.9623779e+01
   1.1237000e+03   9.9619751e+01
   1.1236500e+03   9.9615616e+01
   1.1236000e+03   9.9611374e+01
   1.1235500e+03   9.9607040e+01
   1.1235000e+03   9.9602600e+01
   1.1234500e+03   9.9598068e+01
   1.1234000e+03   9.9593445e+01
   1.1233500e+03   9.9588737e+01
   1.1233000e+03   9.9583939e+01
   1.1232500e+03   9.9579079e+01
   1.1232000e+03   9.9574135e+01
   1.1231500e+03   9.9569122e+01
   1.1231000e+03   9.9564049e+01
   1.1230500e+03   9.9558914e+01
   1.1230000e+03   9.9553726e+01
   1.1229500e+03   9.9548492e+01
   1.1229000e+03   9.9543205e+01
   1.1228500e+03   9.9537872e+01
   1.1228000e+03   9.9532516e+01
   1.1227500e+03   9.9527122e+01
   1.1227000e+03   9.9521706e+01
   1.1226500e+03   9.9516266e+01
   1.1226000e+03   9.9510811e+01
   1.1225500e+03   9.9505356e+01
   1.1225000e+03   9.9499878e+01
   1.1224500e+03   9.9494415e+01
   1.1224000e+03   9.9488953e+01
   1.1223500e+03   9.9483505e+01
   1.1223000e+03   9.9478073e+01
   1.1222500e+03   9.9472664e+01
   1.1222000e+03   9.9467278e+01
   1.1221500e+03   9.9461929e+01
   1.1221000e+03   9.9456612e+01
   1.1220500e+03   9.9451347e+01
   1.1220000e+03   9.9446121e+01
   1.1219500e+03   9.9440956e+01
   1.1219000e+03   9.9435844e+01
   1.1218500e+03   9.9430801e+01
   1.1218000e+03   9.9425819e+01
   1.1217500e+03   9.9420914e+01
   1.1217000e+03   9.9416092e+01
   1.1216500e+03   9.9411346e+01
   1.1216000e+03   9.9406693e+01
   1.1215500e+03   9.9402115e+01
   1.1215000e+03   9.9397644e+01
   1.1214500e+03   9.9393280e+01
   1.1214000e+03   9.9389008e+01
   1.1213500e+03   9.9384850e+01
   1.1213000e+03   9.9380806e+01
   1.1212500e+03   9.9376869e+01
   1.1212000e+03   9.9373062e+01
   1.1211500e+03   9.9369362e+01
   1.1211000e+03   9.9365799e+01
   1.1210500e+03   9.9362358e+01
   1.1210000e+03   9.9359062e+01
   1.1209500e+03   9.9355888e+01
   1.1209000e+03   9.9352852e+01
   1.1208500e+03   9.9349960e+01
   1.1208000e+03   9.9347214e+01
   1.1207500e+03   9.9344604e+01
   1.1207000e+03   9.9342140e+01
   1.1206500e+03   9.9339828e+01
   1.1206000e+03   9.9337677e+01
   1.1205500e+03   9.9335663e+01
   1.1205000e+03   9.9333809e+01
   1.1204500e+03   9.9332108e+01
   1.1204000e+03   9.9330559e+01
   1.1203500e+03   9.9329170e+01
   1.1203000e+03   9.9327942e+01
   1.1202500e+03   9.9326866e+01
   1.1202000e+03   9.9325958e+01
   1.1201500e+03   9.9325195e+01
   1.1201000e+03   9.9324593e+01
   1.1200500e+03   9.9324158e+01
   1.1200000e+03   9.9323875e+01
   1.1199500e+03   9.9323746e+01
   1.1199000e+03   9.9323784e+01
   1.1198500e+03   9.9323975e+01
   1.1198000e+03   9.9324326e+01
   1.1197500e+03   9.9324829e+01
   1.1197000e+03   9.9325493e+01
   1.1196500e+03   9.9326309e+01
   1.1196000e+03   9.9327263e+01
   1.1195500e+03   9.9328384e+01
   1.1195000e+03   9.9329651e+01
   1.1194500e+03   9.9331070e+01
   1.1194000e+03   9.9332634e+01
   1.1193500e+03   9.9334328e+01
   1.1193000e+03   9.9336174e+01
   1.1192500e+03   9.9338165e+01
   1.1192000e+03   9.9340286e+01
   1.1191500e+03   9.9342552e+01
   1.1191000e+03   9.9344948e+01
   1.1190500e+03   9.9347466e+01
   1.1190000e+03   9.9350121e+01
   1.1189500e+03   9.9352898e+01
   1.1189000e+03   9.9355789e+01
   1.1188500e+03   9.9358818e+01
   1.1188000e+03   9.9361954e+01
   1.1187500e+03   9.9365204e+01
   1.1187000e+03   9.9368561e+01
   1.1186500e+03   9.9372032e+01
   1.1186000e+03   9.9375603e+01
   1.1185500e+03   9.9379280e+01
   1.1185000e+03   9.9383057e+01
   1.1184500e+03   9.9386917e+01
   1.1184000e+03   9.9390884e+01
   1.1183500e+03   9.9394928e+01
   1.1183000e+03   9.9399063e+01
   1.1182500e+03   9.9403267e+01
   1.1182000e+03   9.9407555e+01
   1.1181500e+03   9.9411911e+01
   1.1181000e+03   9.9416336e+01
   1.1180500e+03   9.9420830e+01
   1.1180000e+03   9.9425385e+01
   1.1179500e+03   9.9429993e+01
   1.1179000e+03   9.9434654e+01
   1.1178500e+03   9.9439369e+01
   1.1178000e+03   9.9444130e+01
   1.1177500e+03   9.9448929e+01
   1.1177000e+03   9.9453758e+01
   1.1176500e+03   9.9458626e+01
   1.1176000e+03   9.9463524e+01
   1.1175500e+03   9.9468445e+01
   1.1175000e+03   9.9473389e+01
   1.1174500e+03   9.9478340e+01
   1.1174000e+03   9.9483315e+01
   1.1173500e+03   9.9488289e+01
   1.1173000e+03   9.9493263e+01
   1.1172500e+03   9.9498245e+01
   1.1172000e+03   9.9503212e+01
   1.1171500e+03   9.9508171e+01
   1.1171000e+03   9.9513123e+01
   1.1170500e+03   9.9518051e+01
   1.1170000e+03   9.9522949e+01
   1.1169500e+03   9.9527832e+01
   1.1169000e+03   9.9532677e+01
   1.1168500e+03   9.9537483e+01
   1.1168000e+03   9.9542252e+01
   1.1167500e+03   9.9546967e+01
   1.1167000e+03   9.9551636e+01
   1.1166500e+03   9.9556259e+01
   1.1166000e+03   9.9560806e+01
   1.1165500e+03   9.9565300e+01
   1.1165000e+03   9.9569733e+01
   1.1164500e+03   9.9574081e+01
   1.1164000e+03   9.9578354e+01
   1.1163500e+03   9.9582550e+01
   1.1163000e+03   9.9586662e+01
   1.1162500e+03   9.9590683e+01
   1.1162000e+03   9.9594604e+01
   1.1161500e+03   9.9598434e+01
   1.1161000e+03   9.9602158e+01
   1.1160500e+03   9.9605774e+01
   1.1160000e+03   9.9609283e+01
   1.1159500e+03   9.9612663e+01
   1.1159000e+03   9.9615936e+01
   1.1158500e+03   9.9619080e+01
   1.1158000e+03   9.9622101e+01
   1.1157500e+03   9.9624985e+01
   1.1157000e+03   9.9627731e+01
   1.1156500e+03   9.9630341e+01
   1.1156000e+03   9.9632805e+01
   1.1155500e+03   9.9635124e+01
   1.1155000e+03   9.9637291e+01
   1.1154500e+03   9.9639297e+01
   1.1154000e+03   9.9641144e+01
   1.1153500e+03   9.9642830e+01
   1.1153000e+03   9.9644348e+01
   1.1152500e+03   9.9645699e+01
   1.1152000e+03   9.9646873e+01
   1.1151500e+03   9.9647873e+01
   1.1151000e+03   9.9648697e+01
   1.1150500e+03   9.9649338e+01
   1.1150000e+03   9.9649796e+01
   1.1149500e+03   9.9650063e+01
   1.1149000e+03   9.9650131e+01
   1.1148500e+03   9.9650017e+01
   1.1148000e+03   9.9649712e+01
   1.1147500e+03   9.9649200e+01
   1.1147000e+03   9.9648491e+01
   1.1146500e+03   9.9647583e+01
   1.1146000e+03   9.9646469e+01
   1.1145500e+03   9.9645142e+01
   1.1145000e+03   9.9643616e+01
   1.1144500e+03   9.9641884e+01
   1.1144000e+03   9.9639938e+01
   1.1143500e+03   9.9637787e+01
   1.1143000e+03   9.9635422e+01
   1.1142500e+03   9.9632843e+01
   1.1142000e+03   9.9630058e+01
   1.1141500e+03   9.9627052e+01
   1.1141000e+03   9.9623833e+01
   1.1140500e+03   9.9620415e+01
   1.1140000e+03   9.9616776e+01
   1.1139500e+03   9.9612930e+01
   1.1139000e+03   9.9608871e+01
   1.1138500e+03   9.9604599e+01
   1.1138000e+03   9.9600128e+01
   1.1137500e+03   9.9595451e+01
   1.1137000e+03   9.9590561e+01
   1.1136500e+03   9.9585480e+01
   1.1136000e+03   9.9580193e+01
   1.1135500e+03   9.9574707e+01
   1.1135000e+03   9.9569031e+01
   1.1134500e+03   9.9563156e+01
   1.1134000e+03   9.9557098e+01
   1.1133500e+03   9.9550850e+01
   1.1133000e+03   9.9544426e+01
   1.1132500e+03   9.9537819e+01
   1.1132000e+03   9.9531044e+01
   1.1131500e+03   9.9524101e+01
   1.1131000e+03   9.9516991e+01
   1.1130500e+03   9.9509720e+01
   1.1130000e+03   9.9502289e+01
   1.1129500e+03   9.9494720e+01
   1.1129000e+03   9.9487000e+01
   1.1128500e+03   9.9479149e+01
   1.1128000e+03   9.9471161e+01
   1.1127500e+03   9.9463058e+01
   1.1127000e+03   9.9454826e+01
   1.1126500e+03   9.9446487e+01
   1.1126000e+03   9.9438034e+01
   1.1125500e+03   9.9429497e+01
   1.1125000e+03   9.9420860e+01
   1.1124500e+03   9.9412140e+01
   1.1124000e+03   9.9403336e+01
   1.1123500e+03   9.9394463e+01
   1.1123000e+03   9.9385536e+01
   1.1122500e+03   9.9376556e+01
   1.1122000e+03   9.9367531e+01
   1.1121500e+03   9.9358459e+01
   1.1121000e+03   9.9349365e+01
   1.1120500e+03   9.9340248e+01
   1.1120000e+03   9.9331123e+01
   1.1119500e+03   9.9321983e+01
   1.1119000e+03   9.9312859e+01
   1.1118500e+03   9.9303741e+01
   1.1118000e+03   9.9294647e+01
   1.1117500e+03   9.9285576e+01
   1.1117000e+03   9.9276550e+01
   1.1116500e+03   9.9267563e+01
   1.1116000e+03   9.9258636e+01
   1.1115500e+03   9.9249771e+01
   1.1115000e+03   9.9240967e+01
   1.1114500e+03   9.9232246e+01
   1.1114000e+03   9.9223618e+01
   1.1113500e+03   9.9215080e+01
   1.1113000e+03   9.9206635e+01
   1.1112500e+03   9.9198318e+01
   1.1112000e+03   9.9190109e+01
   1.1111500e+03   9.9182030e+01
   1.1111000e+03   9.9174080e+01
   1.1110500e+03   9.9166283e+01
   1.1110000e+03   9.9158623e+01
   1.1109500e+03   9.9151115e+01
   1.1109000e+03   9.9143768e+01
   1.1108500e+03   9.9136589e+01
   1.1108000e+03   9.9129593e+01
   1.1107500e+03   9.9122772e+01
   1.1107000e+03   9.9116135e+01
   1.1106500e+03   9.9109695e+01
   1.1106000e+03   9.9103455e+01
   1.1105500e+03   9.9097404e+01
   1.1105000e+03   9.9091576e+01
   1.1104500e+03   9.9085953e+01
   1.1104000e+03   9.9080551e+01
   1.1103500e+03   9.9075378e+01
   1.1103000e+03   9.9070427e+01
   1.1102500e+03   9.9065697e+01
   1.1102000e+03   9.9061211e+01
   1.1101500e+03   9.9056953e+01
   1.1101000e+03   9.9052940e+01
   1.1100500e+03   9.9049171e+01
   1.1100000e+03   9.9045647e+01
   1.1099500e+03   9.9042374e+01
   1.1099000e+03   9.9039352e+01
   1.1098500e+03   9.9036583e+01
   1.1098000e+03   9.9034058e+01
   1.1097500e+03   9.9031807e+01
   1.1097000e+03   9.9029800e+01
   1.1096500e+03   9.9028053e+01
   1.1096000e+03   9.9026573e+01
   1.1095500e+03   9.9025352e+01
   1.1095000e+03   9.9024384e+01
   1.1094500e+03   9.9023689e+01
   1.1094000e+03   9.9023247e+01
   1.1093500e+03   9.9023071e+01
   1.1093000e+03   9.9023148e+01
   1.1092500e+03   9.9023491e+01
   1.1092000e+03   9.9024094e+01
   1.1091500e+03   9.9024948e+01
   1.1091000e+03   9.9026070e+01
   1.1090500e+03   9.9027451e+01
   1.1090000e+03   9.9029083e+01
   1.1089500e+03   9.9030960e+01
   1.1089000e+03   9.9033096e+01
   1.1088500e+03   9.9035484e+01
   1.1088000e+03   9.9038109e+01
   1.1087500e+03   9.9041000e+01
   1.1087000e+03   9.9044121e+01
   1.1086500e+03   9.9047485e+01
   1.1086000e+03   9.9051079e+01
   1.1085500e+03   9.9054924e+01
   1.1085000e+03   9.9058990e+01
   1.1084500e+03   9.9063286e+01
   1.1084000e+03   9.9067818e+01
   1.1083500e+03   9.9072571e+01
   1.1083000e+03   9.9077545e+01
   1.1082500e+03   9.9082741e+01
   1.1082000e+03   9.9088142e+01
   1.1081500e+03   9.9093758e+01
   1.1081000e+03   9.9099579e+01
   1.1080500e+03   9.9105614e+01
   1.1080000e+03   9.9111847e+01
   1.1079500e+03   9.9118271e+01
   1.1079000e+03   9.9124886e+01
   1.1078500e+03   9.9131691e+01
   1.1078000e+03   9.9138680e+01
   1.1077500e+03   9.9145851e+01
   1.1077000e+03   9.9153191e+01
   1.1076500e+03   9.9160706e+01
   1.1076000e+03   9.9168396e+01
   1.1075500e+03   9.9176247e+01
   1.1075000e+03   9.9184250e+01
   1.1074500e+03   9.9192413e+01
   1.1074000e+03   9.9200729e+01
   1.1073500e+03   9.9209190e+01
   1.1073000e+03   9.9217789e+01
   1.1072500e+03   9.9226532e+01
   1.1072000e+03   9.9235405e+01
   1.1071500e+03   9.9244400e+01
   1.1071000e+03   9.9253517e+01
   1.1070500e+03   9.9262756e+01
   1.1070000e+03   9.9272102e+01
   1.1069500e+03   9.9281563e+01
   1.1069000e+03   9.9291122e+01
   1.1068500e+03   9.9300781e+01
   1.1068000e+03   9.9310524e+01
   1.1067500e+03   9.9320358e+01
   1.1067000e+03   9.9330276e+01
   1.1066500e+03   9.9340271e+01
   1.1066000e+03   9.9350342e+01
   1.1065500e+03   9.9360474e+01
   1.1065000e+03   9.9370667e+01
   1.1064500e+03   9.9380913e+01
   1.1064000e+03   9.9391197e+01
   1.1063500e+03   9.9401527e+01
   1.1063000e+03   9.9411896e+01
   1.1062500e+03   9.9422295e+01
   1.1062000e+03   9.9432716e+01
   1.1061500e+03   9.9443146e+01
   1.1061000e+03   9.9453590e+01
   1.1060500e+03   9.9464050e+01
   1.1060000e+03   9.9474487e+01
   1.1059500e+03   9.9484924e+01
   1.1059000e+03   9.9495346e+01
   1.1058500e+03   9.9505737e+01
   1.1058000e+03   9.9516106e+01
   1.1057500e+03   9.9526428e+01
   1.1057000e+03   9.9536705e+01
   1.1056500e+03   9.9546928e+01
   1.1056000e+03   9.9557076e+01
   1.1055500e+03   9.9567154e+01
   1.1055000e+03   9.9577156e+01
   1.1054500e+03   9.9587074e+01
   1.1054000e+03   9.9596878e+01
   1.1053500e+03   9.9606583e+01
   1.1053000e+03   9.9616158e+01
   1.1052500e+03   9.9625610e+01
   1.1052000e+03   9.9634918e+01
   1.1051500e+03   9.9644073e+01
   1.1051000e+03   9.9653084e+01
   1.1050500e+03   9.9661911e+01
   1.1050000e+03   9.9670540e+01
   1.1049500e+03   9.9678978e+01
   1.1049000e+03   9.9687210e+01
   1.1048500e+03   9.9695221e+01
   1.1048000e+03   9.9702988e+01
   1.1047500e+03   9.9710503e+01
   1.1047000e+03   9.9717751e+01
   1.1046500e+03   9.9724709e+01
   1.1046000e+03   9.9731377e+01
   1.1045500e+03   9.9737724e+01
   1.1045000e+03   9.9743752e+01
   1.1044500e+03   9.9749428e+01
   1.1044000e+03   9.9754753e+01
   1.1043500e+03   9.9759674e+01
   1.1043000e+03   9.9764191e+01
   1.1042500e+03   9.9768288e+01
   1.1042000e+03   9.9771935e+01
   1.1041500e+03   9.9775116e+01
   1.1041000e+03   9.9777794e+01
   1.1040500e+03   9.9779961e+01
   1.1040000e+03   9.9781586e+01
   1.1039500e+03   9.9782646e+01
   1.1039000e+03   9.9783112e+01
   1.1038500e+03   9.9782951e+01
   1.1038000e+03   9.9782135e+01
   1.1037500e+03   9.9780640e+01
   1.1037000e+03   9.9778419e+01
   1.1036500e+03   9.9775467e+01
   1.1036000e+03   9.9771729e+01
   1.1035500e+03   9.9767181e+01
   1.1035000e+03   9.9761765e+01
   1.1034500e+03   9.9755463e+01
   1.1034000e+03   9.9748215e+01
   1.1033500e+03   9.9739990e+01
   1.1033000e+03   9.9730766e+01
   1.1032500e+03   9.9720459e+01
   1.1032000e+03   9.9709053e+01
   1.1031500e+03   9.9696472e+01
   1.1031000e+03   9.9682686e+01
   1.1030500e+03   9.9667618e+01
   1.1030000e+03   9.9651245e+01
   1.1029500e+03   9.9633484e+01
   1.1029000e+03   9.9614281e+01
   1.1028500e+03   9.9593575e+01
   1.1028000e+03   9.9571297e+01
   1.1027500e+03   9.9547401e+01
   1.1027000e+03   9.9521790e+01
   1.1026500e+03   9.9494400e+01
   1.1026000e+03   9.9465157e+01
   1.1025500e+03   9.9433990e+01
   1.1025000e+03   9.9400803e+01
   1.1024500e+03   9.9365540e+01
   1.1024000e+03   9.9328094e+01
   1.1023500e+03   9.9288376e+01
   1.1023000e+03   9.9246300e+01
   1.1022500e+03   9.9201759e+01
   1.1022000e+03   9.9154678e+01
   1.1021500e+03   9.9104919e+01
   1.1021000e+03   9.9052429e+01
   1.1020500e+03   9.8997078e+01
   1.1020000e+03   9.8938736e+01
   1.1019500e+03   9.8877327e+01
   1.1019000e+03   9.8812698e+01
   1.1018500e+03   9.8744781e+01
   1.1018000e+03   9.8673439e+01
   1.1017500e+03   9.8598534e+01
   1.1017000e+03   9.8519966e+01
   1.1016500e+03   9.8437622e+01
   1.1016000e+03   9.8351379e+01
   1.1015500e+03   9.8261086e+01
   1.1015000e+03   9.8166641e+01
   1.1014500e+03   9.8067909e+01
   1.1014000e+03   9.7964798e+01
   1.1013500e+03   9.7857193e+01
   1.1013000e+03   9.7744934e+01
   1.1012500e+03   9.7627953e+01
   1.1012000e+03   9.7506126e+01
   1.1011500e+03   9.7379372e+01
   1.1011000e+03   9.7247597e+01
   1.1010500e+03   9.7110733e+01
   1.1010000e+03   9.6968666e+01
   1.1009500e+03   9.6821365e+01
   1.1009000e+03   9.6668785e+01
   1.1008500e+03   9.6510864e+01
   1.1008000e+03   9.6347603e+01
   1.1007500e+03   9.6178963e+01
   1.1007000e+03   9.6005020e+01
   1.1006500e+03   9.5825806e+01
   1.1006000e+03   9.5641319e+01
   1.1005500e+03   9.5451721e+01
   1.1005000e+03   9.5257057e+01
   1.1004500e+03   9.5057526e+01
   1.1004000e+03   9.4853249e+01
   1.1003500e+03   9.4644455e+01
   1.1003000e+03   9.4431396e+01
   1.1002500e+03   9.4214348e+01
   1.1002000e+03   9.3993576e+01
   1.1001500e+03   9.3769363e+01
   1.1001000e+03   9.3542084e+01
   1.1000500e+03   9.3312187e+01
   1.1000000e+03   9.3080109e+01
   1.0999500e+03   9.2846237e+01
   1.0999000e+03   9.2611206e+01
   1.0998500e+03   9.2375389e+01
   1.0998000e+03   9.2139343e+01
   1.0997500e+03   9.1903702e+01
   1.0997000e+03   9.1669006e+01
   1.0996500e+03   9.1435883e+01
   1.0996000e+03   9.1204987e+01
   1.0995500e+03   9.0976852e+01
   1.0995000e+03   9.0752159e+01
   1.0994500e+03   9.0531532e+01
   1.0994000e+03   9.0315529e+01
   1.0993500e+03   9.0104797e+01
   1.0993000e+03   8.9899910e+01
   1.0992500e+03   8.9701431e+01
   1.0992000e+03   8.9509834e+01
   1.0991500e+03   8.9325638e+01
   1.0991000e+03   8.9149300e+01
   1.0990500e+03   8.8981232e+01
   1.0990000e+03   8.8821831e+01
   1.0989500e+03   8.8671402e+01
   1.0989000e+03   8.8530197e+01
   1.0988500e+03   8.8398499e+01
   1.0988000e+03   8.8276443e+01
   1.0987500e+03   8.8164154e+01
   1.0987000e+03   8.8061729e+01
   1.0986500e+03   8.7969223e+01
   1.0986000e+03   8.7886566e+01
   1.0985500e+03   8.7813721e+01
   1.0985000e+03   8.7750587e+01
   1.0984500e+03   8.7697044e+01
   1.0984000e+03   8.7652847e+01
   1.0983500e+03   8.7617836e+01
   1.0983000e+03   8.7591743e+01
   1.0982500e+03   8.7574348e+01
   1.0982000e+03   8.7565269e+01
   1.0981500e+03   8.7564270e+01
   1.0981000e+03   8.7571022e+01
   1.0980500e+03   8.7585129e+01
   1.0980000e+03   8.7606277e+01
   1.0979500e+03   8.7634148e+01
   1.0979000e+03   8.7668350e+01
   1.0978500e+03   8.7708511e+01
   1.0978000e+03   8.7754242e+01
   1.0977500e+03   8.7805267e+01
   1.0977000e+03   8.7861206e+01
   1.0976500e+03   8.7921646e+01
   1.0976000e+03   8.7986351e+01
   1.0975500e+03   8.8054947e+01
   1.0975000e+03   8.8127129e+01
   1.0974500e+03   8.8202515e+01
   1.0974000e+03   8.8280922e+01
   1.0973500e+03   8.8362022e+01
   1.0973000e+03   8.8445595e+01
   1.0972500e+03   8.8531319e+01
   1.0972000e+03   8.8618965e+01
   1.0971500e+03   8.8708359e+01
   1.0971000e+03   8.8799217e+01
   1.0970500e+03   8.8891373e+01
   1.0970000e+03   8.8984566e+01
   1.0969500e+03   8.9078720e+01
   1.0969000e+03   8.9173599e+01
   1.0968500e+03   8.9269081e+01
   1.0968000e+03   8.9364983e+01
   1.0967500e+03   8.9461174e+01
   1.0967000e+03   8.9557579e+01
   1.0966500e+03   8.9654015e+01
   1.0966000e+03   8.9750435e+01
   1.0965500e+03   8.9846703e+01
   1.0965000e+03   8.9942741e+01
   1.0964500e+03   9.0038445e+01
   1.0964000e+03   9.0133759e+01
   1.0963500e+03   9.0228584e+01
   1.0963000e+03   9.0322876e+01
   1.0962500e+03   9.0416588e+01
   1.0962000e+03   9.0509636e+01
   1.0961500e+03   9.0601990e+01
   1.0961000e+03   9.0693588e+01
   1.0960500e+03   9.0784431e+01
   1.0960000e+03   9.0874466e+01
   1.0959500e+03   9.0963676e+01
   1.0959000e+03   9.1051987e+01
   1.0958500e+03   9.1139442e+01
   1.0958000e+03   9.1225998e+01
   1.0957500e+03   9.1311630e+01
   1.0957000e+03   9.1396317e+01
   1.0956500e+03   9.1480087e+01
   1.0956000e+03   9.1562897e+01
   1.0955500e+03   9.1644730e+01
   1.0955000e+03   9.1725616e+01
   1.0954500e+03   9.1805527e+01
   1.0954000e+03   9.1884491e+01
   1.0953500e+03   9.1962471e+01
   1.0953000e+03   9.2039474e+01
   1.0952500e+03   9.2115517e+01
   1.0952000e+03   9.2190605e+01
   1.0951500e+03   9.2264748e+01
   1.0951000e+03   9.2337929e+01
   1.0950500e+03   9.2410172e+01
   1.0950000e+03   9.2481468e+01
   1.0949500e+03   9.2551842e+01
   1.0949000e+03   9.2621300e+01
   1.0948500e+03   9.2689850e+01
   1.0948000e+03   9.2757484e+01
   1.0947500e+03   9.2824226e+01
   1.0947000e+03   9.2890099e+01
   1.0946500e+03   9.2955093e+01
   1.0946000e+03   9.3019226e+01
   1.0945500e+03   9.3082512e+01
   1.0945000e+03   9.3144958e+01
   1.0944500e+03   9.3206573e+01
   1.0944000e+03   9.3267372e+01
   1.0943500e+03   9.3327362e+01
   1.0943000e+03   9.3386574e+01
   1.0942500e+03   9.3445000e+01
   1.0942000e+03   9.3502655e+01
   1.0941500e+03   9.3559532e+01
   1.0941000e+03   9.3615685e+01
   1.0940500e+03   9.3671082e+01
   1.0940000e+03   9.3725777e+01
   1.0939500e+03   9.3779739e+01
   1.0939000e+03   9.3833015e+01
   1.0938500e+03   9.3885597e+01
   1.0938000e+03   9.3937485e+01
   1.0937500e+03   9.3988716e+01
   1.0937000e+03   9.4039284e+01
   1.0936500e+03   9.4089218e+01
   1.0936000e+03   9.4138496e+01
   1.0935500e+03   9.4187149e+01
   1.0935000e+03   9.4235191e+01
   1.0934500e+03   9.4282623e+01
   1.0934000e+03   9.4329468e+01
   1.0933500e+03   9.4375710e+01
   1.0933000e+03   9.4421379e+01
   1.0932500e+03   9.4466484e+01
   1.0932000e+03   9.4511024e+01
   1.0931500e+03   9.4555023e+01
   1.0931000e+03   9.4598488e+01
   1.0930500e+03   9.4641418e+01
   1.0930000e+03   9.4683823e+01
   1.0929500e+03   9.4725716e+01
   1.0929000e+03   9.4767090e+01
   1.0928500e+03   9.4807991e+01
   1.0928000e+03   9.4848396e+01
   1.0927500e+03   9.4888321e+01
   1.0927000e+03   9.4927773e+01
   1.0926500e+03   9.4966743e+01
   1.0926000e+03   9.5005272e+01
   1.0925500e+03   9.5043343e+01
   1.0925000e+03   9.5080978e+01
   1.0924500e+03   9.5118172e+01
   1.0924000e+03   9.5154938e+01
   1.0923500e+03   9.5191284e+01
   1.0923000e+03   9.5227211e+01
   1.0922500e+03   9.5262733e+01
   1.0922000e+03   9.5297852e+01
   1.0921500e+03   9.5332581e+01
   1.0921000e+03   9.5366913e+01
   1.0920500e+03   9.5400864e+01
   1.0920000e+03   9.5434433e+01
   1.0919500e+03   9.5467636e+01
   1.0919000e+03   9.5500473e+01
   1.0918500e+03   9.5532944e+01
   1.0918000e+03   9.5565056e+01
   1.0917500e+03   9.5596817e+01
   1.0917000e+03   9.5628235e+01
   1.0916500e+03   9.5659309e+01
   1.0916000e+03   9.5690048e+01
   1.0915500e+03   9.5720451e+01
   1.0915000e+03   9.5750526e+01
   1.0914500e+03   9.5780289e+01
   1.0914000e+03   9.5809731e+01
   1.0913500e+03   9.5838852e+01
   1.0913000e+03   9.5867668e+01
   1.0912500e+03   9.5896179e+01
   1.0912000e+03   9.5924393e+01
   1.0911500e+03   9.5952316e+01
   1.0911000e+03   9.5979927e+01
   1.0910500e+03   9.6007263e+01
   1.0910000e+03   9.6034317e+01
   1.0909500e+03   9.6061073e+01
   1.0909000e+03   9.6087563e+01
   1.0908500e+03   9.6113777e+01
   1.0908000e+03   9.6139717e+01
   1.0907500e+03   9.6165390e+01
   1.0907000e+03   9.6190796e+01
   1.0906500e+03   9.6215942e+01
   1.0906000e+03   9.6240822e+01
   1.0905500e+03   9.6265450e+01
   1.0905000e+03   9.6289818e+01
   1.0904500e+03   9.6313942e+01
   1.0904000e+03   9.6337814e+01
   1.0903500e+03   9.6361435e+01
   1.0903000e+03   9.6384819e+01
   1.0902500e+03   9.6407959e+01
   1.0902000e+03   9.6430847e+01
   1.0901500e+03   9.6453514e+01
   1.0901000e+03   9.6475937e+01
   1.0900500e+03   9.6498123e+01
   1.0900000e+03   9.6520088e+01
   1.0899500e+03   9.6541824e+01
   1.0899000e+03   9.6563332e+01
   1.0898500e+03   9.6584610e+01
   1.0898000e+03   9.6605667e+01
   1.0897500e+03   9.6626511e+01
   1.0897000e+03   9.6647125e+01
   1.0896500e+03   9.6667519e+01
   1.0896000e+03   9.6687698e+01
   1.0895500e+03   9.6707672e+01
   1.0895000e+03   9.6727425e+01
   1.0894500e+03   9.6746964e+01
   1.0894000e+03   9.6766296e+01
   1.0893500e+03   9.6785423e+01
   1.0893000e+03   9.6804337e+01
   1.0892500e+03   9.6823029e+01
   1.0892000e+03   9.6841522e+01
   1.0891500e+03   9.6859810e+01
   1.0891000e+03   9.6877899e+01
   1.0890500e+03   9.6895775e+01
   1.0890000e+03   9.6913445e+01
   1.0889500e+03   9.6930916e+01
   1.0889000e+03   9.6948174e+01
   1.0888500e+03   9.6965248e+01
   1.0888000e+03   9.6982117e+01
   1.0887500e+03   9.6998772e+01
   1.0887000e+03   9.7015244e+01
   1.0886500e+03   9.7031509e+01
   1.0886000e+03   9.7047585e+01
   1.0885500e+03   9.7063461e+01
   1.0885000e+03   9.7079132e+01
   1.0884500e+03   9.7094604e+01
   1.0884000e+03   9.7109894e+01
   1.0883500e+03   9.7124977e+01
   1.0883000e+03   9.7139862e+01
   1.0882500e+03   9.7154549e+01
   1.0882000e+03   9.7169044e+01
   1.0881500e+03   9.7183350e+01
   1.0881000e+03   9.7197456e+01
   1.0880500e+03   9.7211365e+01
   1.0880000e+03   9.7225082e+01
   1.0879500e+03   9.7238602e+01
   1.0879000e+03   9.7251923e+01
   1.0878500e+03   9.7265053e+01
   1.0878000e+03   9.7277985e+01
   1.0877500e+03   9.7290718e+01
   1.0877000e+03   9.7303261e+01
   1.0876500e+03   9.7315605e+01
   1.0876000e+03   9.7327751e+01
   1.0875500e+03   9.7339699e+01
   1.0875000e+03   9.7351463e+01
   1.0874500e+03   9.7363022e+01
   1.0874000e+03   9.7374382e+01
   1.0873500e+03   9.7385559e+01
   1.0873000e+03   9.7396530e+01
   1.0872500e+03   9.7407310e+01
   1.0872000e+03   9.7417892e+01
   1.0871500e+03   9.7428284e+01
   1.0871000e+03   9.7438469e+01
   1.0870500e+03   9.7448463e+01
   1.0870000e+03   9.7458260e+01
   1.0869500e+03   9.7467865e+01
   1.0869000e+03   9.7477272e+01
   1.0868500e+03   9.7486481e+01
   1.0868000e+03   9.7495499e+01
   1.0867500e+03   9.7504311e+01
   1.0867000e+03   9.7512939e+01
   1.0866500e+03   9.7521362e+01
   1.0866000e+03   9.7529587e+01
   1.0865500e+03   9.7537628e+01
   1.0865000e+03   9.7545471e+01
   1.0864500e+03   9.7553116e+01
   1.0864000e+03   9.7560570e+01
   1.0863500e+03   9.7567818e+01
   1.0863000e+03   9.7574890e+01
   1.0862500e+03   9.7581757e+01
   1.0862000e+03   9.7588440e+01
   1.0861500e+03   9.7594925e+01
   1.0861000e+03   9.7601227e+01
   1.0860500e+03   9.7607330e+01
   1.0860000e+03   9.7613243e+01
   1.0859500e+03   9.7618980e+01
   1.0859000e+03   9.7624519e+01
   1.0858500e+03   9.7629875e+01
   1.0858000e+03   9.7635048e+01
   1.0857500e+03   9.7640038e+01
   1.0857000e+03   9.7644844e+01
   1.0856500e+03   9.7649475e+01
   1.0856000e+03   9.7653923e+01
   1.0855500e+03   9.7658188e+01
   1.0855000e+03   9.7662285e+01
   1.0854500e+03   9.7666206e+01
   1.0854000e+03   9.7669952e+01
   1.0853500e+03   9.7673531e+01
   1.0853000e+03   9.7676941e+01
   1.0852500e+03   9.7680191e+01
   1.0852000e+03   9.7683266e+01
   1.0851500e+03   9.7686188e+01
   1.0851000e+03   9.7688957e+01
   1.0850500e+03   9.7691559e+01
   1.0850000e+03   9.7694016e+01
   1.0849500e+03   9.7696320e+01
   1.0849000e+03   9.7698479e+01
   1.0848500e+03   9.7700493e+01
   1.0848000e+03   9.7702370e+01
   1.0847500e+03   9.7704109e+01
   1.0847000e+03   9.7705711e+01
   1.0846500e+03   9.7707184e+01
   1.0846000e+03   9.7708527e+01
   1.0845500e+03   9.7709747e+01
   1.0845000e+03   9.7710846e+01
   1.0844500e+03   9.7711830e+01
   1.0844000e+03   9.7712700e+01
   1.0843500e+03   9.7713463e+01
   1.0843000e+03   9.7714127e+01
   1.0842500e+03   9.7714684e+01
   1.0842000e+03   9.7715149e+01
   1.0841500e+03   9.7715523e+01
   1.0841000e+03   9.7715805e+01
   1.0840500e+03   9.7716011e+01
   1.0840000e+03   9.7716133e+01
   1.0839500e+03   9.7716179e+01
   1.0839000e+03   9.7716164e+01
   1.0838500e+03   9.7716080e+01
   1.0838000e+03   9.7715935e+01
   1.0837500e+03   9.7715729e+01
   1.0837000e+03   9.7715477e+01
   1.0836500e+03   9.7715179e+01
   1.0836000e+03   9.7714836e+01
   1.0835500e+03   9.7714455e+01
   1.0835000e+03   9.7714043e+01
   1.0834500e+03   9.7713600e+01
   1.0834000e+03   9.7713135e+01
   1.0833500e+03   9.7712654e+01
   1.0833000e+03   9.7712151e+01
   1.0832500e+03   9.7711639e+01
   1.0832000e+03   9.7711128e+01
   1.0831500e+03   9.7710609e+01
   1.0831000e+03   9.7710098e+01
   1.0830500e+03   9.7709587e+01
   1.0830000e+03   9.7709091e+01
   1.0829500e+03   9.7708611e+01
   1.0829000e+03   9.7708145e+01
   1.0828500e+03   9.7707710e+01
   1.0828000e+03   9.7707298e+01
   1.0827500e+03   9.7706917e+01
   1.0827000e+03   9.7706573e+01
   1.0826500e+03   9.7706261e+01
   1.0826000e+03   9.7706001e+01
   1.0825500e+03   9.7705772e+01
   1.0825000e+03   9.7705605e+01
   1.0824500e+03   9.7705475e+01
   1.0824000e+03   9.7705406e+01
   1.0823500e+03   9.7705391e+01
   1.0823000e+03   9.7705444e+01
   1.0822500e+03   9.7705551e+01
   1.0822000e+03   9.7705727e+01
   1.0821500e+03   9.7705963e+01
   1.0821000e+03   9.7706276e+01
   1.0820500e+03   9.7706657e+01
   1.0820000e+03   9.7707108e+01
   1.0819500e+03   9.7707634e+01
   1.0819000e+03   9.7708244e+01
   1.0818500e+03   9.7708931e+01
   1.0818000e+03   9.7709686e+01
   1.0817500e+03   9.7710533e+01
   1.0817000e+03   9.7711456e+01
   1.0816500e+03   9.7712463e+01
   1.0816000e+03   9.7713554e+01
   1.0815500e+03   9.7714729e+01
   1.0815000e+03   9.7715988e+01
   1.0814500e+03   9.7717323e+01
   1.0814000e+03   9.7718758e+01
   1.0813500e+03   9.7720268e+01
   1.0813000e+03   9.7721863e+01
   1.0812500e+03   9.7723549e+01
   1.0812000e+03   9.7725311e+01
   1.0811500e+03   9.7727165e+01
   1.0811000e+03   9.7729095e+01
   1.0810500e+03   9.7731117e+01
   1.0810000e+03   9.7733223e+01
   1.0809500e+03   9.7735405e+01
   1.0809000e+03   9.7737671e+01
   1.0808500e+03   9.7740013e+01
   1.0808000e+03   9.7742432e+01
   1.0807500e+03   9.7744934e+01
   1.0807000e+03   9.7747513e+01
   1.0806500e+03   9.7750160e+01
   1.0806000e+03   9.7752884e+01
   1.0805500e+03   9.7755676e+01
   1.0805000e+03   9.7758545e+01
   1.0804500e+03   9.7761475e+01
   1.0804000e+03   9.7764473e+01
   1.0803500e+03   9.7767540e+01
   1.0803000e+03   9.7770668e+01
   1.0802500e+03   9.7773857e+01
   1.0802000e+03   9.7777100e+01
   1.0801500e+03   9.7780403e+01
   1.0801000e+03   9.7783760e+01
   1.0800500e+03   9.7787170e+01
   1.0800000e+03   9.7790627e+01
   1.0799500e+03   9.7794136e+01
   1.0799000e+03   9.7797691e+01
   1.0798500e+03   9.7801285e+01
   1.0798000e+03   9.7804932e+01
   1.0797500e+03   9.7808601e+01
   1.0797000e+03   9.7812309e+01
   1.0796500e+03   9.7816055e+01
   1.0796000e+03   9.7819832e+01
   1.0795500e+03   9.7823639e+01
   1.0795000e+03   9.7827469e+01
   1.0794500e+03   9.7831329e+01
   1.0794000e+03   9.7835197e+01
   1.0793500e+03   9.7839096e+01
   1.0793000e+03   9.7843010e+01
   1.0792500e+03   9.7846931e+01
   1.0792000e+03   9.7850868e+01
   1.0791500e+03   9.7854813e+01
   1.0791000e+03   9.7858765e+01
   1.0790500e+03   9.7862717e+01
   1.0790000e+03   9.7866669e+01
   1.0789500e+03   9.7870621e+01
   1.0789000e+03   9.7874573e+01
   1.0788500e+03   9.7878525e+01
   1.0788000e+03   9.7882462e+01
   1.0787500e+03   9.7886383e+01
   1.0787000e+03   9.7890297e+01
   1.0786500e+03   9.7894196e+01
   1.0786000e+03   9.7898079e+01
   1.0785500e+03   9.7901932e+01
   1.0785000e+03   9.7905769e+01
   1.0784500e+03   9.7909584e+01
   1.0784000e+03   9.7913376e+01
   1.0783500e+03   9.7917130e+01
   1.0783000e+03   9.7920853e+01
   1.0782500e+03   9.7924545e+01
   1.0782000e+03   9.7928200e+01
   1.0781500e+03   9.7931824e+01
   1.0781000e+03   9.7935410e+01
   1.0780500e+03   9.7938950e+01
   1.0780000e+03   9.7942444e+01
   1.0779500e+03   9.7945900e+01
   1.0779000e+03   9.7949310e+01
   1.0778500e+03   9.7952667e+01
   1.0778000e+03   9.7955978e+01
   1.0777500e+03   9.7959236e+01
   1.0777000e+03   9.7962448e+01
   1.0776500e+03   9.7965599e+01
   1.0776000e+03   9.7968697e+01
   1.0775500e+03   9.7971741e+01
   1.0775000e+03   9.7974716e+01
   1.0774500e+03   9.7977638e+01
   1.0774000e+03   9.7980507e+01
   1.0773500e+03   9.7983299e+01
   1.0773000e+03   9.7986038e+01
   1.0772500e+03   9.7988716e+01
   1.0772000e+03   9.7991325e+01
   1.0771500e+03   9.7993866e+01
   1.0771000e+03   9.7996338e+01
   1.0770500e+03   9.7998749e+01
   1.0770000e+03   9.8001083e+01
   1.0769500e+03   9.8003365e+01
   1.0769000e+03   9.8005562e+01
   1.0768500e+03   9.8007706e+01
   1.0768000e+03   9.8009766e+01
   1.0767500e+03   9.8011765e+01
   1.0767000e+03   9.8013687e+01
   1.0766500e+03   9.8015541e+01
   1.0766000e+03   9.8017326e+01
   1.0765500e+03   9.8019035e+01
   1.0765000e+03   9.8020676e+01
   1.0764500e+03   9.8022255e+01
   1.0764000e+03   9.8023758e+01
   1.0763500e+03   9.8025192e+01
   1.0763000e+03   9.8026558e+01
   1.0762500e+03   9.8027847e+01
   1.0762000e+03   9.8029076e+01
   1.0761500e+03   9.8030235e+01
   1.0761000e+03   9.8031326e+01
   1.0760500e+03   9.8032356e+01
   1.0760000e+03   9.8033318e+01
   1.0759500e+03   9.8034218e+01
   1.0759000e+03   9.8035042e+01
   1.0758500e+03   9.8035820e+01
   1.0758000e+03   9.8036530e+01
   1.0757500e+03   9.8037170e+01
   1.0757000e+03   9.8037766e+01
   1.0756500e+03   9.8038300e+01
   1.0756000e+03   9.8038773e+01
   1.0755500e+03   9.8039200e+01
   1.0755000e+03   9.8039558e+01
   1.0754500e+03   9.8039337e+01
   1.0754000e+03   9.8039124e+01
   1.0753500e+03   9.8038902e+01
   1.0753000e+03   9.8038673e+01
   1.0752500e+03   9.8038460e+01
   1.0752000e+03   9.8038231e+01
   1.0751500e+03   9.8038017e+01
   1.0751000e+03   9.8037796e+01
   1.0750500e+03   9.8037575e+01
   1.0750000e+03   9.8037354e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_33C.dat <==
   1.1250000e+03   9.9719833e+01
   1.1249500e+03   9.9719734e+01
   1.1249000e+03   9.9719460e+01
   1.1248500e+03   9.9719009e+01
   1.1248000e+03   9.9718391e+01
   1.1247500e+03   9.9717590e+01
   1.1247000e+03   9.9716614e+01
   1.1246500e+03   9.9715462e+01
   1.1246000e+03   9.9714127e+01
   1.1245500e+03   9.9712608e+01
   1.1245000e+03   9.9710915e+01
   1.1244500e+03   9.9709045e+01
   1.1244000e+03   9.9706993e+01
   1.1243500e+03   9.9704765e+01
   1.1243000e+03   9.9702362e+01
   1.1242500e+03   9.9699768e+01
   1.1242000e+03   9.9697006e+01
   1.1241500e+03   9.9694061e+01
   1.1241000e+03   9.9690948e+01
   1.1240500e+03   9.9687660e+01
   1.1240000e+03   9.9684196e+01
   1.1239500e+03   9.9680565e+01
   1.1239000e+03   9.9676773e+01
   1.1238500e+03   9.9672806e+01
   1.1238000e+03   9.9668678e+01
   1.1237500e+03   9.9664391e+01
   1.1237000e+03   9.9659943e+01
   1.1236500e+03   9.9655342e+01
   1.1236000e+03   9.9650589e+01
   1.1235500e+03   9.9645699e+01
   1.1235000e+03   9.9640656e+01
   1.1234500e+03   9.9635468e+01
   1.1234000e+03   9.9630150e+01
   1.1233500e+03   9.9624702e+01
   1.1233000e+03   9.9619133e+01
   1.1232500e+03   9.9613441e+01
   1.1232000e+03   9.9607628e+01
   1.1231500e+03   9.9601700e+01
   1.1231000e+03   9.9595673e+01
   1.1230500e+03   9.9589539e+01
   1.1230000e+03   9.9583313e+01
   1.1229500e+03   9.9576988e+01
   1.1229000e+03   9.9570587e+01
   1.1228500e+03   9.9564110e+01
   1.1228000e+03   9.9557564e+01
   1.1227500e+03   9.9550941e+01
   1.1227000e+03   9.9544273e+01
   1.1226500e+03   9.9537544e+01
   1.1226000e+03   9.9530777e+01
   1.1225500e+03   9.9523964e+01
   1.1225000e+03   9.9517128e+01
   1.1224500e+03   9.9510262e+01
   1.1224000e+03   9.9503372e+01
   1.1223500e+03   9.9496483e+01
   1.1223000e+03   9.9489578e+01
   1.1222500e+03   9.9482689e+01
   1.1222000e+03   9.9475800e+01
   1.1221500e+03   9.9468941e+01
   1.1221000e+03   9.9462090e+01
   1.1220500e+03   9.9455284e+01
   1.1220000e+03   9.9448517e+01
   1.1219500e+03   9.9441788e+01
   1.1219000e+03   9.9435112e+01
   1.1218500e+03   9.9428497e+01
   1.1218000e+03   9.9421951e+01
   1.1217500e+03   9.9415482e+01
   1.1217000e+03   9.9409088e+01
   1.1216500e+03   9.9402786e+01
   1.1216000e+03   9.9396576e+01
   1.1215500e+03   9.9390457e+01
   1.1215000e+03   9.9384460e+01
   1.1214500e+03   9.9378563e+01
   1.1214000e+03   9.9372787e+01
   1.1213500e+03   9.9367134e+01
   1.1213000e+03   9.9361610e+01
   1.1212500e+03   9.9356224e+01
   1.1212000e+03   9.9350975e+01
   1.1211500e+03   9.9345879e+01
   1.1211000e+03   9.9340927e+01
   1.1210500e+03   9.9336136e+01
   1.1210000e+03   9.9331497e+01
   1.1209500e+03   9.9327026e+01
   1.1209000e+03   9.9322723e+01
   1.1208500e+03   9.9318604e+01
   1.1208000e+03   9.9314644e+01
   1.1207500e+03   9.9310867e+01
   1.1207000e+03   9.9307281e+01
   1.1206500e+03   9.9303879e+01
   1.1206000e+03   9.9300667e+01
   1.1205500e+03   9.9297638e+01
   1.1205000e+03   9.9294815e+01
   1.1204500e+03   9.9292183e+01
   1.1204000e+03   9.9289742e+01
   1.1203500e+03   9.9287506e+01
   1.1203000e+03   9.9285484e+01
   1.1202500e+03   9.9283653e+01
   1.1202000e+03   9.9282028e+01
   1.1201500e+03   9.9280609e+01
   1.1201000e+03   9.9279396e+01
   1.1200500e+03   9.9278381e+01
   1.1200000e+03   9.9277588e+01
   1.1199500e+03   9.9276993e+01
   1.1199000e+03   9.9276604e+01
   1.1198500e+03   9.9276421e+01
   1.1198000e+03   9.9276443e+01
   1.1197500e+03   9.9276680e+01
   1.1197000e+03   9.9277107e+01
   1.1196500e+03   9.9277748e+01
   1.1196000e+03   9.9278587e+01
   1.1195500e+03   9.9279625e+01
   1.1195000e+03   9.9280861e+01
   1.1194500e+03   9.9282295e+01
   1.1194000e+03   9.9283928e+01
   1.1193500e+03   9.9285751e+01
   1.1193000e+03   9.9287766e+01
   1.1192500e+03   9.9289963e+01
   1.1192000e+03   9.9292351e+01
   1.1191500e+03   9.9294922e+01
   1.1191000e+03   9.9297676e+01
   1.1190500e+03   9.9300598e+01
   1.1190000e+03   9.9303703e+01
   1.1189500e+03   9.9306976e+01
   1.1189000e+03   9.9310417e+01
   1.1188500e+03   9.9314026e+01
   1.1188000e+03   9.9317787e+01
   1.1187500e+03   9.9321709e+01
   1.1187000e+03   9.9325790e+01
   1.1186500e+03   9.9330017e+01
   1.1186000e+03   9.9334396e+01
   1.1185500e+03   9.9338905e+01
   1.1185000e+03   9.9343559e+01
   1.1184500e+03   9.9348351e+01
   1.1184000e+03   9.9353264e+01
   1.1183500e+03   9.9358307e+01
   1.1183000e+03   9.9363472e+01
   1.1182500e+03   9.9368744e+01
   1.1182000e+03   9.9374138e+01
   1.1181500e+03   9.9379639e+01
   1.1181000e+03   9.9385239e+01
   1.1180500e+03   9.9390938e+01
   1.1180000e+03   9.9396729e+01
   1.1179500e+03   9.9402603e+01
   1.1179000e+03   9.9408569e+01
   1.1178500e+03   9.9414619e+01
   1.1178000e+03   9.9420731e+01
   1.1177500e+03   9.9426918e+01
   1.1177000e+03   9.9433174e+01
   1.1176500e+03   9.9439476e+01
   1.1176000e+03   9.9445839e+01
   1.1175500e+03   9.9452248e+01
   1.1175000e+03   9.9458702e+01
   1.1174500e+03   9.9465195e+01
   1.1174000e+03   9.9471710e+01
   1.1173500e+03   9.9478264e+01
   1.1173000e+03   9.9484840e+01
   1.1172500e+03   9.9491425e+01
   1.1172000e+03   9.9498024e+01
   1.1171500e+03   9.9504631e+01
   1.1171000e+03   9.9511238e+01
   1.1170500e+03   9.9517838e+01
   1.1170000e+03   9.9524429e+01
   1.1169500e+03   9.9530998e+01
   1.1169000e+03   9.9537552e+01
   1.1168500e+03   9.9544075e+01
   1.1168000e+03   9.9550560e+01
   1.1167500e+03   9.9557022e+01
   1.1167000e+03   9.9563423e+01
   1.1166500e+03   9.9569778e+01
   1.1166000e+03   9.9576080e+01
   1.1165500e+03   9.9582321e+01
   1.1165000e+03   9.9588493e+01
   1.1164500e+03   9.9594589e+01
   1.1164000e+03   9.9600616e+01
   1.1163500e+03   9.9606552e+01
   1.1163000e+03   9.9612396e+01
   1.1162500e+03   9.9618149e+01
   1.1162000e+03   9.9623795e+01
   1.1161500e+03   9.9629333e+01
   1.1161000e+03   9.9634758e+01
   1.1160500e+03   9.9640068e+01
   1.1160000e+03   9.9645248e+01
   1.1159500e+03   9.9650299e+01
   1.1159000e+03   9.9655220e+01
   1.1158500e+03   9.9659988e+01
   1.1158000e+03   9.9664612e+01
   1.1157500e+03   9.9669075e+01
   1.1157000e+03   9.9673386e+01
   1.1156500e+03   9.9677528e+01
   1.1156000e+03   9.9681503e+01
   1.1155500e+03   9.9685303e+01
   1.1155000e+03   9.9688911e+01
   1.1154500e+03   9.9692329e+01
   1.1154000e+03   9.9695572e+01
   1.1153500e+03   9.9698601e+01
   1.1153000e+03   9.9701431e+01
   1.1152500e+03   9.9704056e+01
   1.1152000e+03   9.9706467e+01
   1.1151500e+03   9.9708649e+01
   1.1151000e+03   9.9710617e+01
   1.1150500e+03   9.9712349e+01
   1.1150000e+03   9.9713852e+01
   1.1149500e+03   9.9715111e+01
   1.1149000e+03   9.9716125e+01
   1.1148500e+03   9.9716904e+01
   1.1148000e+03   9.9717422e+01
   1.1147500e+03   9.9717690e+01
   1.1147000e+03   9.9717690e+01
   1.1146500e+03   9.9717430e+01
   1.1146000e+03   9.9716911e+01
   1.1145500e+03   9.9716110e+01
   1.1145000e+03   9.9715042e+01
   1.1144500e+03   9.9713692e+01
   1.1144000e+03   9.9712067e+01
   1.1143500e+03   9.9710152e+01
   1.1143000e+03   9.9707962e+01
   1.1142500e+03   9.9705475e+01
   1.1142000e+03   9.9702713e+01
   1.1141500e+03   9.9699646e+01
   1.1141000e+03   9.9696297e+01
   1.1140500e+03   9.9692650e+01
   1.1140000e+03   9.9688705e+01
   1.1139500e+03   9.9684486e+01
   1.1139000e+03   9.9679955e+01
   1.1138500e+03   9.9675140e+01
   1.1138000e+03   9.9670021e+01
   1.1137500e+03   9.9664619e+01
   1.1137000e+03   9.9658928e+01
   1.1136500e+03   9.9652939e+01
   1.1136000e+03   9.9646667e+01
   1.1135500e+03   9.9640114e+01
   1.1135000e+03   9.9633278e+01
   1.1134500e+03   9.9626160e+01
   1.1134000e+03   9.9618767e+01
   1.1133500e+03   9.9611107e+01
   1.1133000e+03   9.9603172e+01
   1.1132500e+03   9.9594971e+01
   1.1132000e+03   9.9586517e+01
   1.1131500e+03   9.9577812e+01
   1.1131000e+03   9.9568863e+01
   1.1130500e+03   9.9559669e+01
   1.1130000e+03   9.9550240e+01
   1.1129500e+03   9.9540588e+01
   1.1129000e+03   9.9530724e+01
   1.1128500e+03   9.9520638e+01
   1.1128000e+03   9.9510345e+01
   1.1127500e+03   9.9499870e+01
   1.1127000e+03   9.9489197e+01
   1.1126500e+03   9.9478355e+01
   1.1126000e+03   9.9467346e+01
   1.1125500e+03   9.9456177e+01
   1.1125000e+03   9.9444870e+01
   1.1124500e+03   9.9433418e+01
   1.1124000e+03   9.9421844e+01
   1.1123500e+03   9.9410149e+01
   1.1123000e+03   9.9398354e+01
   1.1122500e+03   9.9386475e+01
   1.1122000e+03   9.9374512e+01
   1.1121500e+03   9.9362473e+01
   1.1121000e+03   9.9350388e+01
   1.1120500e+03   9.9338249e+01
   1.1120000e+03   9.9326096e+01
   1.1119500e+03   9.9313911e+01
   1.1119000e+03   9.9301727e+01
   1.1118500e+03   9.9289551e+01
   1.1118000e+03   9.9277390e+01
   1.1117500e+03   9.9265259e+01
   1.1117000e+03   9.9253181e+01
   1.1116500e+03   9.9241158e+01
   1.1116000e+03   9.9229210e+01
   1.1115500e+03   9.9217346e+01
   1.1115000e+03   9.9205574e+01
   1.1114500e+03   9.9193916e+01
   1.1114000e+03   9.9182381e+01
   1.1113500e+03   9.9170975e+01
   1.1113000e+03   9.9159714e+01
   1.1112500e+03   9.9148621e+01
   1.1112000e+03   9.9137688e+01
   1.1111500e+03   9.9126945e+01
   1.1111000e+03   9.9116394e+01
   1.1110500e+03   9.9106041e+01
   1.1110000e+03   9.9095901e+01
   1.1109500e+03   9.9085991e+01
   1.1109000e+03   9.9076309e+01
   1.1108500e+03   9.9066887e+01
   1.1108000e+03   9.9057701e+01
   1.1107500e+03   9.9048782e+01
   1.1107000e+03   9.9040138e+01
   1.1106500e+03   9.9031776e+01
   1.1106000e+03   9.9023697e+01
   1.1105500e+03   9.9015923e+01
   1.1105000e+03   9.9008446e+01
   1.1104500e+03   9.9001289e+01
   1.1104000e+03   9.8994446e+01
   1.1103500e+03   9.8987923e+01
   1.1103000e+03   9.8981728e+01
   1.1102500e+03   9.8975861e+01
   1.1102000e+03   9.8970345e+01
   1.1101500e+03   9.8965164e+01
   1.1101000e+03   9.8960327e+01
   1.1100500e+03   9.8955849e+01
   1.1100000e+03   9.8951714e+01
   1.1099500e+03   9.8947937e+01
   1.1099000e+03   9.8944527e+01
   1.1098500e+03   9.8941475e+01
   1.1098000e+03   9.8938782e+01
   1.1097500e+03   9.8936462e+01
   1.1097000e+03   9.8934502e+01
   1.1096500e+03   9.8932907e+01
   1.1096000e+03   9.8931679e+01
   1.1095500e+03   9.8930824e+01
   1.1095000e+03   9.8930328e+01
   1.1094500e+03   9.8930206e+01
   1.1094000e+03   9.8930443e+01
   1.1093500e+03   9.8931046e+01
   1.1093000e+03   9.8932007e+01
   1.1092500e+03   9.8933327e+01
   1.1092000e+03   9.8935005e+01
   1.1091500e+03   9.8937050e+01
   1.1091000e+03   9.8939438e+01
   1.1090500e+03   9.8942169e+01
   1.1090000e+03   9.8945259e+01
   1.1089500e+03   9.8948685e+01
   1.1089000e+03   9.8952461e+01
   1.1088500e+03   9.8956573e+01
   1.1088000e+03   9.8961014e+01
   1.1087500e+03   9.8965790e+01
   1.1087000e+03   9.8970886e+01
   1.1086500e+03   9.8976303e+01
   1.1086000e+03   9.8982040e+01
   1.1085500e+03   9.8988083e+01
   1.1085000e+03   9.8994438e+01
   1.1084500e+03   9.9001099e+01
   1.1084000e+03   9.9008057e+01
   1.1083500e+03   9.9015305e+01
   1.1083000e+03   9.9022842e+01
   1.1082500e+03   9.9030663e+01
   1.1082000e+03   9.9038757e+01
   1.1081500e+03   9.9047127e+01
   1.1081000e+03   9.9055756e+01
   1.1080500e+03   9.9064651e+01
   1.1080000e+03   9.9073807e+01
   1.1079500e+03   9.9083199e+01
   1.1079000e+03   9.9092842e+01
   1.1078500e+03   9.9102715e+01
   1.1078000e+03   9.9112823e+01
   1.1077500e+03   9.9123169e+01
   1.1077000e+03   9.9133720e+01
   1.1076500e+03   9.9144493e+01
   1.1076000e+03   9.9155472e+01
   1.1075500e+03   9.9166656e+01
   1.1075000e+03   9.9178024e+01
   1.1074500e+03   9.9189590e+01
   1.1074000e+03   9.9201347e+01
   1.1073500e+03   9.9213272e+01
   1.1073000e+03   9.9225357e+01
   1.1072500e+03   9.9237617e+01
   1.1072000e+03   9.9250038e+01
   1.1071500e+03   9.9262604e+01
   1.1071000e+03   9.9275322e+01
   1.1070500e+03   9.9288162e+01
   1.1070000e+03   9.9301155e+01
   1.1069500e+03   9.9314262e+01
   1.1069000e+03   9.9327484e+01
   1.1068500e+03   9.9340820e+01
   1.1068000e+03   9.9354263e+01
   1.1067500e+03   9.9367805e+01
   1.1067000e+03   9.9381432e+01
   1.1066500e+03   9.9395142e+01
   1.1066000e+03   9.9408928e+01
   1.1065500e+03   9.9422783e+01
   1.1065000e+03   9.9436691e+01
   1.1064500e+03   9.9450661e+01
   1.1064000e+03   9.9464676e+01
   1.1063500e+03   9.9478729e+01
   1.1063000e+03   9.9492813e+01
   1.1062500e+03   9.9506912e+01
   1.1062000e+03   9.9521027e+01
   1.1061500e+03   9.9535149e+01
   1.1061000e+03   9.9549278e+01
   1.1060500e+03   9.9563385e+01
   1.1060000e+03   9.9577469e+01
   1.1059500e+03   9.9591522e+01
   1.1059000e+03   9.9605545e+01
   1.1058500e+03   9.9619499e+01
   1.1058000e+03   9.9633408e+01
   1.1057500e+03   9.9647240e+01
   1.1057000e+03   9.9660995e+01
   1.1056500e+03   9.9674667e+01
   1.1056000e+03   9.9688232e+01
   1.1055500e+03   9.9701675e+01
   1.1055000e+03   9.9715004e+01
   1.1054500e+03   9.9728188e+01
   1.1054000e+03   9.9741226e+01
   1.1053500e+03   9.9754097e+01
   1.1053000e+03   9.9766800e+01
   1.1052500e+03   9.9779305e+01
   1.1052000e+03   9.9791603e+01
   1.1051500e+03   9.9803688e+01
   1.1051000e+03   9.9815536e+01
   1.1050500e+03   9.9827148e+01
   1.1050000e+03   9.9838478e+01
   1.1049500e+03   9.9849525e+01
   1.1049000e+03   9.9860291e+01
   1.1048500e+03   9.9870735e+01
   1.1048000e+03   9.9880844e+01
   1.1047500e+03   9.9890594e+01
   1.1047000e+03   9.9899971e+01
   1.1046500e+03   9.9908951e+01
   1.1046000e+03   9.9917519e+01
   1.1045500e+03   9.9925652e+01
   1.1045000e+03   9.9933311e+01
   1.1044500e+03   9.9940491e+01
   1.1044000e+03   9.9947151e+01
   1.1043500e+03   9.9953285e+01
   1.1043000e+03   9.9958839e+01
   1.1042500e+03   9.9963806e+01
   1.1042000e+03   9.9968147e+01
   1.1041500e+03   9.9971848e+01
   1.1041000e+03   9.9974861e+01
   1.1040500e+03   9.9977150e+01
   1.1040000e+03   9.9978699e+01
   1.1039500e+03   9.9979462e+01
   1.1039000e+03   9.9979401e+01
   1.1038500e+03   9.9978477e+01
   1.1038000e+03   9.9976662e+01
   1.1037500e+03   9.9973907e+01
   1.1037000e+03   9.9970177e+01
   1.1036500e+03   9.9965416e+01
   1.1036000e+03   9.9959579e+01
   1.1035500e+03   9.9952629e+01
   1.1035000e+03   9.9944519e+01
   1.1034500e+03   9.9935188e+01
   1.1034000e+03   9.9924591e+01
   1.1033500e+03   9.9912682e+01
   1.1033000e+03   9.9899384e+01
   1.1032500e+03   9.9884644e+01
   1.1032000e+03   9.9868416e+01
   1.1031500e+03   9.9850624e+01
   1.1031000e+03   9.9831215e+01
   1.1030500e+03   9.9810120e+01
   1.1030000e+03   9.9787270e+01
   1.1029500e+03   9.9762596e+01
   1.1029000e+03   9.9736015e+01
   1.1028500e+03   9.9707466e+01
   1.1028000e+03   9.9676872e+01
   1.1027500e+03   9.9644150e+01
   1.1027000e+03   9.9609215e+01
   1.1026500e+03   9.9571999e+01
   1.1026000e+03   9.9532402e+01
   1.1025500e+03   9.9490349e+01
   1.1025000e+03   9.9445747e+01
   1.1024500e+03   9.9398514e+01
   1.1024000e+03   9.9348549e+01
   1.1023500e+03   9.9295769e+01
   1.1023000e+03   9.9240082e+01
   1.1022500e+03   9.9181396e+01
   1.1022000e+03   9.9119614e+01
   1.1021500e+03   9.9054642e+01
   1.1021000e+03   9.8986397e+01
   1.1020500e+03   9.8914772e+01
   1.1020000e+03   9.8839699e+01
   1.1019500e+03   9.8761040e+01
   1.1019000e+03   9.8678749e+01
   1.1018500e+03   9.8592720e+01
   1.1018000e+03   9.8502861e+01
   1.1017500e+03   9.8409111e+01
   1.1017000e+03   9.8311348e+01
   1.1016500e+03   9.8209549e+01
   1.1016000e+03   9.8103600e+01
   1.1015500e+03   9.7993484e+01
   1.1015000e+03   9.7879112e+01
   1.1014500e+03   9.7760490e+01
   1.1014000e+03   9.7637520e+01
   1.1013500e+03   9.7510185e+01
   1.1013000e+03   9.7378525e+01
   1.1012500e+03   9.7242462e+01
   1.1012000e+03   9.7102043e+01
   1.1011500e+03   9.6957245e+01
   1.1011000e+03   9.6808151e+01
   1.1010500e+03   9.6654747e+01
   1.1010000e+03   9.6497208e+01
   1.1009500e+03   9.6335533e+01
   1.1009000e+03   9.6169838e+01
   1.1008500e+03   9.6000191e+01
   1.1008000e+03   9.5826752e+01
   1.1007500e+03   9.5649712e+01
   1.1007000e+03   9.5469269e+01
   1.1006500e+03   9.5285591e+01
   1.1006000e+03   9.5098946e+01
   1.1005500e+03   9.4909462e+01
   1.1005000e+03   9.4717422e+01
   1.1004500e+03   9.4523178e+01
   1.1004000e+03   9.4326942e+01
   1.1003500e+03   9.4129181e+01
   1.1003000e+03   9.3930092e+01
   1.1002500e+03   9.3730080e+01
   1.1002000e+03   9.3529465e+01
   1.1001500e+03   9.3328667e+01
   1.1001000e+03   9.3128006e+01
   1.1000500e+03   9.2928032e+01
   1.1000000e+03   9.2729012e+01
   1.0999500e+03   9.2531349e+01
   1.0999000e+03   9.2335571e+01
   1.0998500e+03   9.2141968e+01
   1.0998000e+03   9.1951012e+01
   1.0997500e+03   9.1763054e+01
   1.0997000e+03   9.1578522e+01
   1.0996500e+03   9.1397751e+01
   1.0996000e+03   9.1221153e+01
   1.0995500e+03   9.1049042e+01
   1.0995000e+03   9.0881790e+01
   1.0994500e+03   9.0719711e+01
   1.0994000e+03   9.0563057e+01
   1.0993500e+03   9.0412125e+01
   1.0993000e+03   9.0267159e+01
   1.0992500e+03   9.0128372e+01
   1.0992000e+03   8.9995934e+01
   1.0991500e+03   8.9870010e+01
   1.0991000e+03   8.9750763e+01
   1.0990500e+03   8.9638260e+01
   1.0990000e+03   8.9532600e+01
   1.0989500e+03   8.9433846e+01
   1.0989000e+03   8.9341988e+01
   1.0988500e+03   8.9257034e+01
   1.0988000e+03   8.9179008e+01
   1.0987500e+03   8.9107819e+01
   1.0987000e+03   8.9043404e+01
   1.0986500e+03   8.8985718e+01
   1.0986000e+03   8.8934601e+01
   1.0985500e+03   8.8889931e+01
   1.0985000e+03   8.8851616e+01
   1.0984500e+03   8.8819466e+01
   1.0984000e+03   8.8793335e+01
   1.0983500e+03   8.8773071e+01
   1.0983000e+03   8.8758430e+01
   1.0982500e+03   8.8749275e+01
   1.0982000e+03   8.8745361e+01
   1.0981500e+03   8.8746483e+01
   1.0981000e+03   8.8752487e+01
   1.0980500e+03   8.8763138e+01
   1.0980000e+03   8.8778236e+01
   1.0979500e+03   8.8797592e+01
   1.0979000e+03   8.8820946e+01
   1.0978500e+03   8.8848122e+01
   1.0978000e+03   8.8878899e+01
   1.0977500e+03   8.8913116e+01
   1.0977000e+03   8.8950562e+01
   1.0976500e+03   8.8991005e+01
   1.0976000e+03   8.9034325e+01
   1.0975500e+03   8.9080276e+01
   1.0975000e+03   8.9128746e+01
   1.0974500e+03   8.9179459e+01
   1.0974000e+03   8.9232346e+01
   1.0973500e+03   8.9287224e+01
   1.0973000e+03   8.9343956e+01
   1.0972500e+03   8.9402374e+01
   1.0972000e+03   8.9462318e+01
   1.0971500e+03   8.9523705e+01
   1.0971000e+03   8.9586365e+01
   1.0970500e+03   8.9650246e+01
   1.0970000e+03   8.9715111e+01
   1.0969500e+03   8.9780960e+01
   1.0969000e+03   8.9847626e+01
   1.0968500e+03   8.9915047e+01
   1.0968000e+03   8.9983109e+01
   1.0967500e+03   9.0051727e+01
   1.0967000e+03   9.0120857e+01
   1.0966500e+03   9.0190384e+01
   1.0966000e+03   9.0260208e+01
   1.0965500e+03   9.0330299e+01
   1.0965000e+03   9.0400627e+01
   1.0964500e+03   9.0471046e+01
   1.0964000e+03   9.0541557e+01
   1.0963500e+03   9.0612099e+01
   1.0963000e+03   9.0682617e+01
   1.0962500e+03   9.0753021e+01
   1.0962000e+03   9.0823349e+01
   1.0961500e+03   9.0893494e+01
   1.0961000e+03   9.0963486e+01
   1.0960500e+03   9.1033188e+01
   1.0960000e+03   9.1102646e+01
   1.0959500e+03   9.1171837e+01
   1.0959000e+03   9.1240700e+01
   1.0958500e+03   9.1309212e+01
   1.0958000e+03   9.1377373e+01
   1.0957500e+03   9.1445145e+01
   1.0957000e+03   9.1512482e+01
   1.0956500e+03   9.1579422e+01
   1.0956000e+03   9.1645912e+01
   1.0955500e+03   9.1711960e+01
   1.0955000e+03   9.1777542e+01
   1.0954500e+03   9.1842628e+01
   1.0954000e+03   9.1907242e+01
   1.0953500e+03   9.1971352e+01
   1.0953000e+03   9.2034943e+01
   1.0952500e+03   9.2098030e+01
   1.0952000e+03   9.2160606e+01
   1.0951500e+03   9.2222641e+01
   1.0951000e+03   9.2284164e+01
   1.0950500e+03   9.2345139e+01
   1.0950000e+03   9.2405579e+01
   1.0949500e+03   9.2465469e+01
   1.0949000e+03   9.2524841e+01
   1.0948500e+03   9.2583664e+01
   1.0948000e+03   9.2641953e+01
   1.0947500e+03   9.2699699e+01
   1.0947000e+03   9.2756912e+01
   1.0946500e+03   9.2813583e+01
   1.0946000e+03   9.2869720e+01
   1.0945500e+03   9.2925308e+01
   1.0945000e+03   9.2980370e+01
   1.0944500e+03   9.3034912e+01
   1.0944000e+03   9.3088913e+01
   1.0943500e+03   9.3142387e+01
   1.0943000e+03   9.3195328e+01
   1.0942500e+03   9.3247765e+01
   1.0942000e+03   9.3299683e+01
   1.0941500e+03   9.3351082e+01
   1.0941000e+03   9.3401978e+01
   1.0940500e+03   9.3452370e+01
   1.0940000e+03   9.3502266e+01
   1.0939500e+03   9.3551651e+01
   1.0939000e+03   9.3600555e+01
   1.0938500e+03   9.3648972e+01
   1.0938000e+03   9.3696907e+01
   1.0937500e+03   9.3744362e+01
   1.0937000e+03   9.3791336e+01
   1.0936500e+03   9.3837845e+01
   1.0936000e+03   9.3883888e+01
   1.0935500e+03   9.3929466e+01
   1.0935000e+03   9.3974602e+01
   1.0934500e+03   9.4019279e+01
   1.0934000e+03   9.4063515e+01
   1.0933500e+03   9.4107307e+01
   1.0933000e+03   9.4150665e+01
   1.0932500e+03   9.4193581e+01
   1.0932000e+03   9.4236084e+01
   1.0931500e+03   9.4278160e+01
   1.0931000e+03   9.4319824e+01
   1.0930500e+03   9.4361076e+01
   1.0930000e+03   9.4401917e+01
   1.0929500e+03   9.4442360e+01
   1.0929000e+03   9.4482407e+01
   1.0928500e+03   9.4522049e+01
   1.0928000e+03   9.4561310e+01
   1.0927500e+03   9.4600197e+01
   1.0927000e+03   9.4638695e+01
   1.0926500e+03   9.4676819e+01
   1.0926000e+03   9.4714561e+01
   1.0925500e+03   9.4751953e+01
   1.0925000e+03   9.4788971e+01
   1.0924500e+03   9.4825638e+01
   1.0924000e+03   9.4861954e+01
   1.0923500e+03   9.4897919e+01
   1.0923000e+03   9.4933540e+01
   1.0922500e+03   9.4968819e+01
   1.0922000e+03   9.5003761e+01
   1.0921500e+03   9.5038376e+01
   1.0921000e+03   9.5072662e+01
   1.0920500e+03   9.5106613e+01
   1.0920000e+03   9.5140251e+01
   1.0919500e+03   9.5173576e+01
   1.0919000e+03   9.5206581e+01
   1.0918500e+03   9.5239281e+01
   1.0918000e+03   9.5271675e+01
   1.0917500e+03   9.5303757e+01
   1.0917000e+03   9.5335541e+01
   1.0916500e+03   9.5367035e+01
   1.0916000e+03   9.5398239e+01
   1.0915500e+03   9.5429161e+01
   1.0915000e+03   9.5459785e+01
   1.0914500e+03   9.5490128e+01
   1.0914000e+03   9.5520187e+01
   1.0913500e+03   9.5549980e+01
   1.0913000e+03   9.5579491e+01
   1.0912500e+03   9.5608742e+01
   1.0912000e+03   9.5637726e+01
   1.0911500e+03   9.5666443e+01
   1.0911000e+03   9.5694885e+01
   1.0910500e+03   9.5723083e+01
   1.0910000e+03   9.5751030e+01
   1.0909500e+03   9.5778725e+01
   1.0909000e+03   9.5806160e+01
   1.0908500e+03   9.5833351e+01
   1.0908000e+03   9.5860298e+01
   1.0907500e+03   9.5887009e+01
   1.0907000e+03   9.5913467e+01
   1.0906500e+03   9.5939690e+01
   1.0906000e+03   9.5965683e+01
   1.0905500e+03   9.5991447e+01
   1.0905000e+03   9.6016975e+01
   1.0904500e+03   9.6042274e+01
   1.0904000e+03   9.6067345e+01
   1.0903500e+03   9.6092201e+01
   1.0903000e+03   9.6116829e+01
   1.0902500e+03   9.6141228e+01
   1.0902000e+03   9.6165421e+01
   1.0901500e+03   9.6189400e+01
   1.0901000e+03   9.6213165e+01
   1.0900500e+03   9.6236710e+01
   1.0900000e+03   9.6260048e+01
   1.0899500e+03   9.6283173e+01
   1.0899000e+03   9.6306099e+01
   1.0898500e+03   9.6328812e+01
   1.0898000e+03   9.6351326e+01
   1.0897500e+03   9.6373634e+01
   1.0897000e+03   9.6395752e+01
   1.0896500e+03   9.6417656e+01
   1.0896000e+03   9.6439369e+01
   1.0895500e+03   9.6460892e+01
   1.0895000e+03   9.6482216e+01
   1.0894500e+03   9.6503342e+01
   1.0894000e+03   9.6524277e+01
   1.0893500e+03   9.6545021e+01
   1.0893000e+03   9.6565575e+01
   1.0892500e+03   9.6585945e+01
   1.0892000e+03   9.6606117e+01
   1.0891500e+03   9.6626106e+01
   1.0891000e+03   9.6645912e+01
   1.0890500e+03   9.6665520e+01
   1.0890000e+03   9.6684959e+01
   1.0889500e+03   9.6704216e+01
   1.0889000e+03   9.6723289e+01
   1.0888500e+03   9.6742180e+01
   1.0888000e+03   9.6760880e+01
   1.0887500e+03   9.6779404e+01
   1.0887000e+03   9.6797760e+01
   1.0886500e+03   9.6815933e+01
   1.0886000e+03   9.6833923e+01
   1.0885500e+03   9.6851746e+01
   1.0885000e+03   9.6869377e+01
   1.0884500e+03   9.6886841e+01
   1.0884000e+03   9.6904129e+01
   1.0883500e+03   9.6921242e+01
   1.0883000e+03   9.6938179e+01
   1.0882500e+03   9.6954948e+01
   1.0882000e+03   9.6971542e+01
   1.0881500e+03   9.6987953e+01
   1.0881000e+03   9.7004196e+01
   1.0880500e+03   9.7020271e+01
   1.0880000e+03   9.7036163e+01
   1.0879500e+03   9.7051888e+01
   1.0879000e+03   9.7067444e+01
   1.0878500e+03   9.7082825e+01
   1.0878000e+03   9.7098038e+01
   1.0877500e+03   9.7113075e+01
   1.0877000e+03   9.7127930e+01
   1.0876500e+03   9.7142624e+01
   1.0876000e+03   9.7157143e+01
   1.0875500e+03   9.7171494e+01
   1.0875000e+03   9.7185677e+01
   1.0874500e+03   9.7199677e+01
   1.0874000e+03   9.7213516e+01
   1.0873500e+03   9.7227173e+01
   1.0873000e+03   9.7240654e+01
   1.0872500e+03   9.7253975e+01
   1.0872000e+03   9.7267120e+01
   1.0871500e+03   9.7280090e+01
   1.0871000e+03   9.7292885e+01
   1.0870500e+03   9.7305511e+01
   1.0870000e+03   9.7317963e+01
   1.0869500e+03   9.7330246e+01
   1.0869000e+03   9.7342346e+01
   1.0868500e+03   9.7354279e+01
   1.0868000e+03   9.7366028e+01
   1.0867500e+03   9.7377609e+01
   1.0867000e+03   9.7389015e+01
   1.0866500e+03   9.7400246e+01
   1.0866000e+03   9.7411301e+01
   1.0865500e+03   9.7422180e+01
   1.0865000e+03   9.7432884e+01
   1.0864500e+03   9.7443413e+01
   1.0864000e+03   9.7453758e+01
   1.0863500e+03   9.7463943e+01
   1.0863000e+03   9.7473938e+01
   1.0862500e+03   9.7483757e+01
   1.0862000e+03   9.7493401e+01
   1.0861500e+03   9.7502861e+01
   1.0861000e+03   9.7512146e+01
   1.0860500e+03   9.7521263e+01
   1.0860000e+03   9.7530190e+01
   1.0859500e+03   9.7538948e+01
   1.0859000e+03   9.7547516e+01
   1.0858500e+03   9.7555916e+01
   1.0858000e+03   9.7564140e+01
   1.0857500e+03   9.7572174e+01
   1.0857000e+03   9.7580040e+01
   1.0856500e+03   9.7587730e+01
   1.0856000e+03   9.7595230e+01
   1.0855500e+03   9.7602562e+01
   1.0855000e+03   9.7609711e+01
   1.0854500e+03   9.7616692e+01
   1.0854000e+03   9.7623482e+01
   1.0853500e+03   9.7630104e+01
   1.0853000e+03   9.7636551e+01
   1.0852500e+03   9.7642822e+01
   1.0852000e+03   9.7648911e+01
   1.0851500e+03   9.7654831e+01
   1.0851000e+03   9.7660576e+01
   1.0850500e+03   9.7666153e+01
   1.0850000e+03   9.7671547e+01
   1.0849500e+03   9.7676773e+01
   1.0849000e+03   9.7681824e+01
   1.0848500e+03   9.7686714e+01
   1.0848000e+03   9.7691429e+01
   1.0847500e+03   9.7695976e+01
   1.0847000e+03   9.7700356e+01
   1.0846500e+03   9.7704575e+01
   1.0846000e+03   9.7708626e+01
   1.0845500e+03   9.7712517e+01
   1.0845000e+03   9.7716240e+01
   1.0844500e+03   9.7719810e+01
   1.0844000e+03   9.7723228e+01
   1.0843500e+03   9.7726479e+01
   1.0843000e+03   9.7729584e+01
   1.0842500e+03   9.7732536e+01
   1.0842000e+03   9.7735344e+01
   1.0841500e+03   9.7737999e+01
   1.0841000e+03   9.7740509e+01
   1.0840500e+03   9.7742874e+01
   1.0840000e+03   9.7745094e+01
   1.0839500e+03   9.7747192e+01
   1.0839000e+03   9.7749146e+01
   1.0838500e+03   9.7750961e+01
   1.0838000e+03   9.7752655e+01
   1.0837500e+03   9.7754219e+01
   1.0837000e+03   9.7755661e+01
   1.0836500e+03   9.7756973e+01
   1.0836000e+03   9.7758171e+01
   1.0835500e+03   9.7759262e+01
   1.0835000e+03   9.7760239e+01
   1.0834500e+03   9.7761108e+01
   1.0834000e+03   9.7761871e+01
   1.0833500e+03   9.7762527e+01
   1.0833000e+03   9.7763100e+01
   1.0832500e+03   9.7763565e+01
   1.0832000e+03   9.7763947e+01
   1.0831500e+03   9.7764244e+01
   1.0831000e+03   9.7764465e+01
   1.0830500e+03   9.7764595e+01
   1.0830000e+03   9.7764656e+01
   1.0829500e+03   9.7764648e+01
   1.0829000e+03   9.7764572e+01
   1.0828500e+03   9.7764427e+01
   1.0828000e+03   9.7764229e+01
   1.0827500e+03   9.7763977e+01
   1.0827000e+03   9.7763672e+01
   1.0826500e+03   9.7763321e+01
   1.0826000e+03   9.7762932e+01
   1.0825500e+03   9.7762505e+01
   1.0825000e+03   9.7762039e+01
   1.0824500e+03   9.7761551e+01
   1.0824000e+03   9.7761032e+01
   1.0823500e+03   9.7760483e+01
   1.0823000e+03   9.7759926e+01
   1.0822500e+03   9.7759354e+01
   1.0822000e+03   9.7758774e+01
   1.0821500e+03   9.7758179e+01
   1.0821000e+03   9.7757591e+01
   1.0820500e+03   9.7756996e+01
   1.0820000e+03   9.7756416e+01
   1.0819500e+03   9.7755836e+01
   1.0819000e+03   9.7755280e+01
   1.0818500e+03   9.7754730e+01
   1.0818000e+03   9.7754196e+01
   1.0817500e+03   9.7753700e+01
   1.0817000e+03   9.7753220e+01
   1.0816500e+03   9.7752777e+01
   1.0816000e+03   9.7752357e+01
   1.0815500e+03   9.7751984e+01
   1.0815000e+03   9.7751640e+01
   1.0814500e+03   9.7751343e+01
   1.0814000e+03   9.7751091e+01
   1.0813500e+03   9.7750893e+01
   1.0813000e+03   9.7750732e+01
   1.0812500e+03   9.7750626e+01
   1.0812000e+03   9.7750580e+01
   1.0811500e+03   9.7750595e+01
   1.0811000e+03   9.7750656e+01
   1.0810500e+03   9.7750786e+01
   1.0810000e+03   9.7750977e+01
   1.0809500e+03   9.7751228e+01
   1.0809000e+03   9.7751549e+01
   1.0808500e+03   9.7751938e+01
   1.0808000e+03   9.7752396e+01
   1.0807500e+03   9.7752930e+01
   1.0807000e+03   9.7753525e+01
   1.0806500e+03   9.7754196e+01
   1.0806000e+03   9.7754944e+01
   1.0805500e+03   9.7755768e+01
   1.0805000e+03   9.7756660e+01
   1.0804500e+03   9.7757629e+01
   1.0804000e+03   9.7758675e+01
   1.0803500e+03   9.7759796e+01
   1.0803000e+03   9.7760986e+01
   1.0802500e+03   9.7762260e+01
   1.0802000e+03   9.7763611e+01
   1.0801500e+03   9.7765038e+01
   1.0801000e+03   9.7766533e+01
   1.0800500e+03   9.7768112e+01
   1.0800000e+03   9.7769768e+01
   1.0799500e+03   9.7771492e+01
   1.0799000e+03   9.7773293e+01
   1.0798500e+03   9.7775169e+01
   1.0798000e+03   9.7777115e+01
   1.0797500e+03   9.7779129e+01
   1.0797000e+03   9.7781219e+01
   1.0796500e+03   9.7783371e+01
   1.0796000e+03   9.7785606e+01
   1.0795500e+03   9.7787895e+01
   1.0795000e+03   9.7790253e+01
   1.0794500e+03   9.7792679e+01
   1.0794000e+03   9.7795166e+01
   1.0793500e+03   9.7797714e+01
   1.0793000e+03   9.7800323e+01
   1.0792500e+03   9.7802994e+01
   1.0792000e+03   9.7805717e+01
   1.0791500e+03   9.7808495e+01
   1.0791000e+03   9.7811325e+01
   1.0790500e+03   9.7814209e+01
   1.0790000e+03   9.7817139e+01
   1.0789500e+03   9.7820114e+01
   1.0789000e+03   9.7823143e+01
   1.0788500e+03   9.7826210e+01
   1.0788000e+03   9.7829323e+01
   1.0787500e+03   9.7832474e+01
   1.0787000e+03   9.7835663e+01
   1.0786500e+03   9.7838890e+01
   1.0786000e+03   9.7842148e+01
   1.0785500e+03   9.7845444e+01
   1.0785000e+03   9.7848763e+01
   1.0784500e+03   9.7852112e+01
   1.0784000e+03   9.7855484e+01
   1.0783500e+03   9.7858879e+01
   1.0783000e+03   9.7862297e+01
   1.0782500e+03   9.7865738e+01
   1.0782000e+03   9.7869186e+01
   1.0781500e+03   9.7872658e+01
   1.0781000e+03   9.7876129e+01
   1.0780500e+03   9.7879623e+01
   1.0780000e+03   9.7883125e+01
   1.0779500e+03   9.7886620e+01
   1.0779000e+03   9.7890129e+01
   1.0778500e+03   9.7893639e+01
   1.0778000e+03   9.7897148e+01
   1.0777500e+03   9.7900650e+01
   1.0777000e+03   9.7904160e+01
   1.0776500e+03   9.7907654e+01
   1.0776000e+03   9.7911140e+01
   1.0775500e+03   9.7914612e+01
   1.0775000e+03   9.7918076e+01
   1.0774500e+03   9.7921524e+01
   1.0774000e+03   9.7924957e+01
   1.0773500e+03   9.7928368e+01
   1.0773000e+03   9.7931763e+01
   1.0772500e+03   9.7935135e+01
   1.0772000e+03   9.7938484e+01
   1.0771500e+03   9.7941803e+01
   1.0771000e+03   9.7945099e+01
   1.0770500e+03   9.7948364e+01
   1.0770000e+03   9.7951599e+01
   1.0769500e+03   9.7954811e+01
   1.0769000e+03   9.7957977e+01
   1.0768500e+03   9.7961113e+01
   1.0768000e+03   9.7964218e+01
   1.0767500e+03   9.7967278e+01
   1.0767000e+03   9.7970299e+01
   1.0766500e+03   9.7973282e+01
   1.0766000e+03   9.7976219e+01
   1.0765500e+03   9.7979118e+01
   1.0765000e+03   9.7981972e+01
   1.0764500e+03   9.7984779e+01
   1.0764000e+03   9.7987541e+01
   1.0763500e+03   9.7990250e+01
   1.0763000e+03   9.7992912e+01
   1.0762500e+03   9.7995529e+01
   1.0762000e+03   9.7998093e+01
   1.0761500e+03   9.8000610e+01
   1.0761000e+03   9.8003075e+01
   1.0760500e+03   9.8005478e+01
   1.0760000e+03   9.8007843e+01
   1.0759500e+03   9.8010139e+01
   1.0759000e+03   9.8012390e+01
   1.0758500e+03   9.8014580e+01
   1.0758000e+03   9.8016724e+01
   1.0757500e+03   9.8018806e+01
   1.0757000e+03   9.8020836e+01
   1.0756500e+03   9.8022804e+01
   1.0756000e+03   9.8024727e+01
   1.0755500e+03   9.8026588e+01
   1.0755000e+03   9.8028389e+01
   1.0754500e+03   9.8028305e+01
   1.0754000e+03   9.8028229e+01
   1.0753500e+03   9.8028152e+01
   1.0753000e+03   9.8028076e+01
   1.0752500e+03   9.8028000e+01
   1.0752000e+03   9.8027924e+01
   1.0751500e+03   9.8027840e+01
   1.0751000e+03   9.8027779e+01
   1.0750500e+03   9.8027695e+01
   1.0750000e+03   9.8027626e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_35C.dat <==
   1.1250000e+03   9.9749687e+01
   1.1249500e+03   9.9750488e+01
   1.1249000e+03   9.9751099e+01
   1.1248500e+03   9.9751503e+01
   1.1248000e+03   9.9751709e+01
   1.1247500e+03   9.9751717e+01
   1.1247000e+03   9.9751518e+01
   1.1246500e+03   9.9751122e+01
   1.1246000e+03   9.9750511e+01
   1.1245500e+03   9.9749687e+01
   1.1245000e+03   9.9748665e+01
   1.1244500e+03   9.9747429e+01
   1.1244000e+03   9.9745972e+01
   1.1243500e+03   9.9744308e+01
   1.1243000e+03   9.9742424e+01
   1.1242500e+03   9.9740334e+01
   1.1242000e+03   9.9738022e+01
   1.1241500e+03   9.9735497e+01
   1.1241000e+03   9.9732758e+01
   1.1240500e+03   9.9729805e+01
   1.1240000e+03   9.9726639e+01
   1.1239500e+03   9.9723259e+01
   1.1239000e+03   9.9719666e+01
   1.1238500e+03   9.9715874e+01
   1.1238000e+03   9.9711861e+01
   1.1237500e+03   9.9707642e+01
   1.1237000e+03   9.9703232e+01
   1.1236500e+03   9.9698608e+01
   1.1236000e+03   9.9693794e+01
   1.1235500e+03   9.9688782e+01
   1.1235000e+03   9.9683578e+01
   1.1234500e+03   9.9678185e+01
   1.1234000e+03   9.9672607e+01
   1.1233500e+03   9.9666847e+01
   1.1233000e+03   9.9660912e+01
   1.1232500e+03   9.9654808e+01
   1.1232000e+03   9.9648537e+01
   1.1231500e+03   9.9642097e+01
   1.1231000e+03   9.9635513e+01
   1.1230500e+03   9.9628769e+01
   1.1230000e+03   9.9621887e+01
   1.1229500e+03   9.9614868e+01
   1.1229000e+03   9.9607712e+01
   1.1228500e+03   9.9600433e+01
   1.1228000e+03   9.9593040e+01
   1.1227500e+03   9.9585526e+01
   1.1227000e+03   9.9577919e+01
   1.1226500e+03   9.9570206e+01
   1.1226000e+03   9.9562408e+01
   1.1225500e+03   9.9554535e+01
   1.1225000e+03   9.9546585e+01
   1.1224500e+03   9.9538567e+01
   1.1224000e+03   9.9530487e+01
   1.1223500e+03   9.9522362e+01
   1.1223000e+03   9.9514206e+01
   1.1222500e+03   9.9506012e+01
   1.1222000e+03   9.9497803e+01
   1.1221500e+03   9.9489571e+01
   1.1221000e+03   9.9481339e+01
   1.1220500e+03   9.9473114e+01
   1.1220000e+03   9.9464897e+01
   1.1219500e+03   9.9456711e+01
   1.1219000e+03   9.9448547e+01
   1.1218500e+03   9.9440422e+01
   1.1218000e+03   9.9432358e+01
   1.1217500e+03   9.9424339e+01
   1.1217000e+03   9.9416389e+01
   1.1216500e+03   9.9408516e+01
   1.1216000e+03   9.9400726e+01
   1.1215500e+03   9.9393028e+01
   1.1215000e+03   9.9385429e+01
   1.1214500e+03   9.9377937e+01
   1.1214000e+03   9.9370560e+01
   1.1213500e+03   9.9363312e+01
   1.1213000e+03   9.9356201e+01
   1.1212500e+03   9.9349220e+01
   1.1212000e+03   9.9342384e+01
   1.1211500e+03   9.9335709e+01
   1.1211000e+03   9.9329201e+01
   1.1210500e+03   9.9322853e+01
   1.1210000e+03   9.9316681e+01
   1.1209500e+03   9.9310692e+01
   1.1209000e+03   9.9304886e+01
   1.1208500e+03   9.9299278e+01
   1.1208000e+03   9.9293861e+01
   1.1207500e+03   9.9288651e+01
   1.1207000e+03   9.9283653e+01
   1.1206500e+03   9.9278870e+01
   1.1206000e+03   9.9274292e+01
   1.1205500e+03   9.9269951e+01
   1.1205000e+03   9.9265823e+01
   1.1204500e+03   9.9261932e+01
   1.1204000e+03   9.9258270e+01
   1.1203500e+03   9.9254845e+01
   1.1203000e+03   9.9251663e+01
   1.1202500e+03   9.9248711e+01
   1.1202000e+03   9.9246010e+01
   1.1201500e+03   9.9243561e+01
   1.1201000e+03   9.9241348e+01
   1.1200500e+03   9.9239388e+01
   1.1200000e+03   9.9237671e+01
   1.1199500e+03   9.9236214e+01
   1.1199000e+03   9.9235001e+01
   1.1198500e+03   9.9234039e+01
   1.1198000e+03   9.9233322e+01
   1.1197500e+03   9.9232864e+01
   1.1197000e+03   9.9232658e+01
   1.1196500e+03   9.9232697e+01
   1.1196000e+03   9.9232986e+01
   1.1195500e+03   9.9233521e+01
   1.1195000e+03   9.9234306e+01
   1.1194500e+03   9.9235329e+01
   1.1194000e+03   9.9236595e+01
   1.1193500e+03   9.9238113e+01
   1.1193000e+03   9.9239853e+01
   1.1192500e+03   9.9241844e+01
   1.1192000e+03   9.9244049e+01
   1.1191500e+03   9.9246506e+01
   1.1191000e+03   9.9249176e+01
   1.1190500e+03   9.9252075e+01
   1.1190000e+03   9.9255196e+01
   1.1189500e+03   9.9258537e+01
   1.1189000e+03   9.9262093e+01
   1.1188500e+03   9.9265854e+01
   1.1188000e+03   9.9269829e+01
   1.1187500e+03   9.9273994e+01
   1.1187000e+03   9.9278374e+01
   1.1186500e+03   9.9282936e+01
   1.1186000e+03   9.9287697e+01
   1.1185500e+03   9.9292633e+01
   1.1185000e+03   9.9297752e+01
   1.1184500e+03   9.9303055e+01
   1.1184000e+03   9.9308525e+01
   1.1183500e+03   9.9314163e+01
   1.1183000e+03   9.9319962e+01
   1.1182500e+03   9.9325920e+01
   1.1182000e+03   9.9332031e+01
   1.1181500e+03   9.9338280e+01
   1.1181000e+03   9.9344673e+01
   1.1180500e+03   9.9351212e+01
   1.1180000e+03   9.9357872e+01
   1.1179500e+03   9.9364662e+01
   1.1179000e+03   9.9371567e+01
   1.1178500e+03   9.9378593e+01
   1.1178000e+03   9.9385727e+01
   1.1177500e+03   9.9392960e+01
   1.1177000e+03   9.9400291e+01
   1.1176500e+03   9.9407715e+01
   1.1176000e+03   9.9415222e+01
   1.1175500e+03   9.9422813e+01
   1.1175000e+03   9.9430481e+01
   1.1174500e+03   9.9438210e+01
   1.1174000e+03   9.9445999e+01
   1.1173500e+03   9.9453850e+01
   1.1173000e+03   9.9461754e+01
   1.1172500e+03   9.9469688e+01
   1.1172000e+03   9.9477676e+01
   1.1171500e+03   9.9485687e+01
   1.1171000e+03   9.9493729e+01
   1.1170500e+03   9.9501785e+01
   1.1170000e+03   9.9509857e+01
   1.1169500e+03   9.9517937e+01
   1.1169000e+03   9.9526009e+01
   1.1168500e+03   9.9534073e+01
   1.1168000e+03   9.9542137e+01
   1.1167500e+03   9.9550171e+01
   1.1167000e+03   9.9558182e+01
   1.1166500e+03   9.9566162e+01
   1.1166000e+03   9.9574104e+01
   1.1165500e+03   9.9581993e+01
   1.1165000e+03   9.9589836e+01
   1.1164500e+03   9.9597618e+01
   1.1164000e+03   9.9605331e+01
   1.1163500e+03   9.9612976e+01
   1.1163000e+03   9.9620537e+01
   1.1162500e+03   9.9628021e+01
   1.1162000e+03   9.9635406e+01
   1.1161500e+03   9.9642685e+01
   1.1161000e+03   9.9649864e+01
   1.1160500e+03   9.9656929e+01
   1.1160000e+03   9.9663872e+01
   1.1159500e+03   9.9670685e+01
   1.1159000e+03   9.9677368e+01
   1.1158500e+03   9.9683899e+01
   1.1158000e+03   9.9690285e+01
   1.1157500e+03   9.9696518e+01
   1.1157000e+03   9.9702583e+01
   1.1156500e+03   9.9708473e+01
   1.1156000e+03   9.9714195e+01
   1.1155500e+03   9.9719727e+01
   1.1155000e+03   9.9725067e+01
   1.1154500e+03   9.9730209e+01
   1.1154000e+03   9.9735138e+01
   1.1153500e+03   9.9739861e+01
   1.1153000e+03   9.9744362e+01
   1.1152500e+03   9.9748634e+01
   1.1152000e+03   9.9752670e+01
   1.1151500e+03   9.9756470e+01
   1.1151000e+03   9.9760017e+01
   1.1150500e+03   9.9763306e+01
   1.1150000e+03   9.9766335e+01
   1.1149500e+03   9.9769096e+01
   1.1149000e+03   9.9771584e+01
   1.1148500e+03   9.9773781e+01
   1.1148000e+03   9.9775703e+01
   1.1147500e+03   9.9777321e+01
   1.1147000e+03   9.9778648e+01
   1.1146500e+03   9.9779663e+01
   1.1146000e+03   9.9780365e+01
   1.1145500e+03   9.9780746e+01
   1.1145000e+03   9.9780807e+01
   1.1144500e+03   9.9780540e+01
   1.1144000e+03   9.9779938e+01
   1.1143500e+03   9.9778999e+01
   1.1143000e+03   9.9777710e+01
   1.1142500e+03   9.9776070e+01
   1.1142000e+03   9.9774086e+01
   1.1141500e+03   9.9771744e+01
   1.1141000e+03   9.9769043e+01
   1.1140500e+03   9.9765984e+01
   1.1140000e+03   9.9762550e+01
   1.1139500e+03   9.9758751e+01
   1.1139000e+03   9.9754578e+01
   1.1138500e+03   9.9750038e+01
   1.1138000e+03   9.9745125e+01
   1.1137500e+03   9.9739838e+01
   1.1137000e+03   9.9734169e+01
   1.1136500e+03   9.9728134e+01
   1.1136000e+03   9.9721718e+01
   1.1135500e+03   9.9714928e+01
   1.1135000e+03   9.9707771e+01
   1.1134500e+03   9.9700233e+01
   1.1134000e+03   9.9692337e+01
   1.1133500e+03   9.9684074e+01
   1.1133000e+03   9.9675438e+01
   1.1132500e+03   9.9666458e+01
   1.1132000e+03   9.9657120e+01
   1.1131500e+03   9.9647430e+01
   1.1131000e+03   9.9637398e+01
   1.1130500e+03   9.9627022e+01
   1.1130000e+03   9.9616325e+01
   1.1129500e+03   9.9605301e+01
   1.1129000e+03   9.9593964e+01
   1.1128500e+03   9.9582314e+01
   1.1128000e+03   9.9570374e+01
   1.1127500e+03   9.9558136e+01
   1.1127000e+03   9.9545624e+01
   1.1126500e+03   9.9532845e+01
   1.1126000e+03   9.9519806e+01
   1.1125500e+03   9.9506523e+01
   1.1125000e+03   9.9493011e+01
   1.1124500e+03   9.9479279e+01
   1.1124000e+03   9.9465340e+01
   1.1123500e+03   9.9451218e+01
   1.1123000e+03   9.9436913e+01
   1.1122500e+03   9.9422440e+01
   1.1122000e+03   9.9407822e+01
   1.1121500e+03   9.9393066e+01
   1.1121000e+03   9.9378204e+01
   1.1120500e+03   9.9363235e+01
   1.1120000e+03   9.9348190e+01
   1.1119500e+03   9.9333069e+01
   1.1119000e+03   9.9317894e+01
   1.1118500e+03   9.9302689e+01
   1.1118000e+03   9.9287476e+01
   1.1117500e+03   9.9272255e+01
   1.1117000e+03   9.9257057e+01
   1.1116500e+03   9.9241898e+01
   1.1116000e+03   9.9226791e+01
   1.1115500e+03   9.9211761e+01
   1.1115000e+03   9.9196815e+01
   1.1114500e+03   9.9181976e+01
   1.1114000e+03   9.9167267e+01
   1.1113500e+03   9.9152695e+01
   1.1113000e+03   9.9138283e+01
   1.1112500e+03   9.9124054e+01
   1.1112000e+03   9.9110008e+01
   1.1111500e+03   9.9096176e+01
   1.1111000e+03   9.9082565e+01
   1.1110500e+03   9.9069199e+01
   1.1110000e+03   9.9056084e+01
   1.1109500e+03   9.9043236e+01
   1.1109000e+03   9.9030685e+01
   1.1108500e+03   9.9018425e+01
   1.1108000e+03   9.9006477e+01
   1.1107500e+03   9.8994865e+01
   1.1107000e+03   9.8983582e+01
   1.1106500e+03   9.8972649e+01
   1.1106000e+03   9.8962082e+01
   1.1105500e+03   9.8951881e+01
   1.1105000e+03   9.8942070e+01
   1.1104500e+03   9.8932648e+01
   1.1104000e+03   9.8923630e+01
   1.1103500e+03   9.8915016e+01
   1.1103000e+03   9.8906830e+01
   1.1102500e+03   9.8899063e+01
   1.1102000e+03   9.8891724e+01
   1.1101500e+03   9.8884827e+01
   1.1101000e+03   9.8878380e+01
   1.1100500e+03   9.8872375e+01
   1.1100000e+03   9.8866829e+01
   1.1099500e+03   9.8861748e+01
   1.1099000e+03   9.8857117e+01
   1.1098500e+03   9.8852959e+01
   1.1098000e+03   9.8849266e+01
   1.1097500e+03   9.8846039e+01
   1.1097000e+03   9.8843285e+01
   1.1096500e+03   9.8841003e+01
   1.1096000e+03   9.8839180e+01
   1.1095500e+03   9.8837837e+01
   1.1095000e+03   9.8836960e+01
   1.1094500e+03   9.8836555e+01
   1.1094000e+03   9.8836609e+01
   1.1093500e+03   9.8837128e+01
   1.1093000e+03   9.8838112e+01
   1.1092500e+03   9.8839561e+01
   1.1092000e+03   9.8841461e+01
   1.1091500e+03   9.8843819e+01
   1.1091000e+03   9.8846626e+01
   1.1090500e+03   9.8849884e+01
   1.1090000e+03   9.8853577e+01
   1.1089500e+03   9.8857704e+01
   1.1089000e+03   9.8862267e+01
   1.1088500e+03   9.8867256e+01
   1.1088000e+03   9.8872665e+01
   1.1087500e+03   9.8878494e+01
   1.1087000e+03   9.8884735e+01
   1.1086500e+03   9.8891380e+01
   1.1086000e+03   9.8898422e+01
   1.1085500e+03   9.8905853e+01
   1.1085000e+03   9.8913666e+01
   1.1084500e+03   9.8921875e+01
   1.1084000e+03   9.8930443e+01
   1.1083500e+03   9.8939384e+01
   1.1083000e+03   9.8948685e+01
   1.1082500e+03   9.8958336e+01
   1.1082000e+03   9.8968330e+01
   1.1081500e+03   9.8978668e+01
   1.1081000e+03   9.8989334e+01
   1.1080500e+03   9.9000336e+01
   1.1080000e+03   9.9011650e+01
   1.1079500e+03   9.9023270e+01
   1.1079000e+03   9.9035194e+01
   1.1078500e+03   9.9047417e+01
   1.1078000e+03   9.9059929e+01
   1.1077500e+03   9.9072716e+01
   1.1077000e+03   9.9085785e+01
   1.1076500e+03   9.9099121e+01
   1.1076000e+03   9.9112709e+01
   1.1075500e+03   9.9126549e+01
   1.1075000e+03   9.9140640e+01
   1.1074500e+03   9.9154961e+01
   1.1074000e+03   9.9169518e+01
   1.1073500e+03   9.9184296e+01
   1.1073000e+03   9.9199287e+01
   1.1072500e+03   9.9214485e+01
   1.1072000e+03   9.9229889e+01
   1.1071500e+03   9.9245476e+01
   1.1071000e+03   9.9261261e+01
   1.1070500e+03   9.9277214e+01
   1.1070000e+03   9.9293343e+01
   1.1069500e+03   9.9309631e+01
   1.1069000e+03   9.9326073e+01
   1.1068500e+03   9.9342659e+01
   1.1068000e+03   9.9359390e+01
   1.1067500e+03   9.9376251e+01
   1.1067000e+03   9.9393234e+01
   1.1066500e+03   9.9410339e+01
   1.1066000e+03   9.9427544e+01
   1.1065500e+03   9.9444855e+01
   1.1065000e+03   9.9462250e+01
   1.1064500e+03   9.9479729e+01
   1.1064000e+03   9.9497284e+01
   1.1063500e+03   9.9514900e+01
   1.1063000e+03   9.9532578e+01
   1.1062500e+03   9.9550301e+01
   1.1062000e+03   9.9568062e+01
   1.1061500e+03   9.9585854e+01
   1.1061000e+03   9.9603661e+01
   1.1060500e+03   9.9621475e+01
   1.1060000e+03   9.9639297e+01
   1.1059500e+03   9.9657097e+01
   1.1059000e+03   9.9674896e+01
   1.1058500e+03   9.9692650e+01
   1.1058000e+03   9.9710358e+01
   1.1057500e+03   9.9728020e+01
   1.1057000e+03   9.9745613e+01
   1.1056500e+03   9.9763123e+01
   1.1056000e+03   9.9780548e+01
   1.1055500e+03   9.9797867e+01
   1.1055000e+03   9.9815071e+01
   1.1054500e+03   9.9832138e+01
   1.1054000e+03   9.9849068e+01
   1.1053500e+03   9.9865837e+01
   1.1053000e+03   9.9882439e+01
   1.1052500e+03   9.9898842e+01
   1.1052000e+03   9.9915024e+01
   1.1051500e+03   9.9931000e+01
   1.1051000e+03   9.9946724e+01
   1.1050500e+03   9.9962189e+01
   1.1050000e+03   9.9977379e+01
   1.1049500e+03   9.9992279e+01
   1.1049000e+03   1.0000684e+02
   1.1048500e+03   1.0002107e+02
   1.1048000e+03   1.0003493e+02
   1.1047500e+03   1.0004840e+02
   1.1047000e+03   1.0006148e+02
   1.1046500e+03   1.0007410e+02
   1.1046000e+03   1.0008626e+02
   1.1045500e+03   1.0009793e+02
   1.1045000e+03   1.0010908e+02
   1.1044500e+03   1.0011967e+02
   1.1044000e+03   1.0012968e+02
   1.1043500e+03   1.0013909e+02
   1.1043000e+03   1.0014786e+02
   1.1042500e+03   1.0015593e+02
   1.1042000e+03   1.0016328e+02
   1.1041500e+03   1.0016988e+02
   1.1041000e+03   1.0017570e+02
   1.1040500e+03   1.0018066e+02
   1.1040000e+03   1.0018475e+02
   1.1039500e+03   1.0018790e+02
   1.1039000e+03   1.0019008e+02
   1.1038500e+03   1.0019124e+02
   1.1038000e+03   1.0019133e+02
   1.1037500e+03   1.0019029e+02
   1.1037000e+03   1.0018806e+02
   1.1036500e+03   1.0018461e+02
   1.1036000e+03   1.0017985e+02
   1.1035500e+03   1.0017372e+02
   1.1035000e+03   1.0016618e+02
   1.1034500e+03   1.0015715e+02
   1.1034000e+03   1.0014658e+02
   1.1033500e+03   1.0013436e+02
   1.1033000e+03   1.0012045e+02
   1.1032500e+03   1.0010476e+02
   1.1032000e+03   1.0008721e+02
   1.1031500e+03   1.0006773e+02
   1.1031000e+03   1.0004622e+02
   1.1030500e+03   1.0002261e+02
   1.1030000e+03   9.9996803e+01
   1.1029500e+03   9.9968712e+01
   1.1029000e+03   9.9938240e+01
   1.1028500e+03   9.9905304e+01
   1.1028000e+03   9.9869797e+01
   1.1027500e+03   9.9831612e+01
   1.1027000e+03   9.9790657e+01
   1.1026500e+03   9.9746826e+01
   1.1026000e+03   9.9700035e+01
   1.1025500e+03   9.9650146e+01
   1.1025000e+03   9.9597069e+01
   1.1024500e+03   9.9540695e+01
   1.1024000e+03   9.9480911e+01
   1.1023500e+03   9.9417625e+01
   1.1023000e+03   9.9350723e+01
   1.1022500e+03   9.9280106e+01
   1.1022000e+03   9.9205673e+01
   1.1021500e+03   9.9127312e+01
   1.1021000e+03   9.9044937e+01
   1.1020500e+03   9.8958458e+01
   1.1020000e+03   9.8867760e+01
   1.1019500e+03   9.8772797e+01
   1.1019000e+03   9.8673485e+01
   1.1018500e+03   9.8569756e+01
   1.1018000e+03   9.8461517e+01
   1.1017500e+03   9.8348763e+01
   1.1017000e+03   9.8231400e+01
   1.1016500e+03   9.8109444e+01
   1.1016000e+03   9.7982834e+01
   1.1015500e+03   9.7851616e+01
   1.1015000e+03   9.7715782e+01
   1.1014500e+03   9.7575378e+01
   1.1014000e+03   9.7430405e+01
   1.1013500e+03   9.7280899e+01
   1.1013000e+03   9.7127068e+01
   1.1012500e+03   9.6968895e+01
   1.1012000e+03   9.6806557e+01
   1.1011500e+03   9.6640137e+01
   1.1011000e+03   9.6469856e+01
   1.1010500e+03   9.6295845e+01
   1.1010000e+03   9.6118362e+01
   1.1009500e+03   9.5937592e+01
   1.1009000e+03   9.5753822e+01
   1.1008500e+03   9.5567352e+01
   1.1008000e+03   9.5378387e+01
   1.1007500e+03   9.5187325e+01
   1.1007000e+03   9.4994476e+01
   1.1006500e+03   9.4800186e+01
   1.1006000e+03   9.4604851e+01
   1.1005500e+03   9.4408752e+01
   1.1005000e+03   9.4212341e+01
   1.1004500e+03   9.4016037e+01
   1.1004000e+03   9.3820175e+01
   1.1003500e+03   9.3625214e+01
   1.1003000e+03   9.3431503e+01
   1.1002500e+03   9.3239540e+01
   1.1002000e+03   9.3049644e+01
   1.1001500e+03   9.2862274e+01
   1.1001000e+03   9.2677780e+01
   1.1000500e+03   9.2496643e+01
   1.1000000e+03   9.2319130e+01
   1.0999500e+03   9.2145561e+01
   1.0999000e+03   9.1976387e+01
   1.0998500e+03   9.1811806e+01
   1.0998000e+03   9.1652161e+01
   1.0997500e+03   9.1497650e+01
   1.0997000e+03   9.1348572e+01
   1.0996500e+03   9.1205093e+01
   1.0996000e+03   9.1067429e+01
   1.0995500e+03   9.0935684e+01
   1.0995000e+03   9.0810051e+01
   1.0994500e+03   9.0690613e+01
   1.0994000e+03   9.0577415e+01
   1.0993500e+03   9.0470543e+01
   1.0993000e+03   9.0370026e+01
   1.0992500e+03   9.0275848e+01
   1.0992000e+03   9.0187973e+01
   1.0991500e+03   9.0106377e+01
   1.0991000e+03   9.0030991e+01
   1.0990500e+03   8.9961739e+01
   1.0990000e+03   8.9898506e+01
   1.0989500e+03   8.9841171e+01
   1.0989000e+03   8.9789650e+01
   1.0988500e+03   8.9743744e+01
   1.0988000e+03   8.9703346e+01
   1.0987500e+03   8.9668289e+01
   1.0987000e+03   8.9638397e+01
   1.0986500e+03   8.9613518e+01
   1.0986000e+03   8.9593437e+01
   1.0985500e+03   8.9577995e+01
   1.0985000e+03   8.9567017e+01
   1.0984500e+03   8.9560326e+01
   1.0984000e+03   8.9557686e+01
   1.0983500e+03   8.9558945e+01
   1.0983000e+03   8.9563919e+01
   1.0982500e+03   8.9572433e+01
   1.0982000e+03   8.9584297e+01
   1.0981500e+03   8.9599342e+01
   1.0981000e+03   8.9617393e+01
   1.0980500e+03   8.9638290e+01
   1.0980000e+03   8.9661850e+01
   1.0979500e+03   8.9687904e+01
   1.0979000e+03   8.9716354e+01
   1.0978500e+03   8.9747009e+01
   1.0978000e+03   8.9779739e+01
   1.0977500e+03   8.9814400e+01
   1.0977000e+03   8.9850876e+01
   1.0976500e+03   8.9889008e+01
   1.0976000e+03   8.9928688e+01
   1.0975500e+03   8.9969810e+01
   1.0975000e+03   9.0012260e+01
   1.0974500e+03   9.0055969e+01
   1.0974000e+03   9.0100761e+01
   1.0973500e+03   9.0146614e+01
   1.0973000e+03   9.0193413e+01
   1.0972500e+03   9.0241051e+01
   1.0972000e+03   9.0289452e+01
   1.0971500e+03   9.0338585e+01
   1.0971000e+03   9.0388351e+01
   1.0970500e+03   9.0438667e+01
   1.0970000e+03   9.0489479e+01
   1.0969500e+03   9.0540703e+01
   1.0969000e+03   9.0592331e+01
   1.0968500e+03   9.0644272e+01
   1.0968000e+03   9.0696480e+01
   1.0967500e+03   9.0748940e+01
   1.0967000e+03   9.0801575e+01
   1.0966500e+03   9.0854347e+01
   1.0966000e+03   9.0907227e+01
   1.0965500e+03   9.0960190e+01
   1.0965000e+03   9.1013214e+01
   1.0964500e+03   9.1066231e+01
   1.0964000e+03   9.1119225e+01
   1.0963500e+03   9.1172173e+01
   1.0963000e+03   9.1225067e+01
   1.0962500e+03   9.1277863e+01
   1.0962000e+03   9.1330566e+01
   1.0961500e+03   9.1383118e+01
   1.0961000e+03   9.1435555e+01
   1.0960500e+03   9.1487793e+01
   1.0960000e+03   9.1539856e+01
   1.0959500e+03   9.1591728e+01
   1.0959000e+03   9.1643402e+01
   1.0958500e+03   9.1694878e+01
   1.0958000e+03   9.1746086e+01
   1.0957500e+03   9.1797089e+01
   1.0957000e+03   9.1847832e+01
   1.0956500e+03   9.1898346e+01
   1.0956000e+03   9.1948578e+01
   1.0955500e+03   9.1998550e+01
   1.0955000e+03   9.2048248e+01
   1.0954500e+03   9.2097679e+01
   1.0954000e+03   9.2146828e+01
   1.0953500e+03   9.2195686e+01
   1.0953000e+03   9.2244301e+01
   1.0952500e+03   9.2292618e+01
   1.0952000e+03   9.2340645e+01
   1.0951500e+03   9.2388367e+01
   1.0951000e+03   9.2435799e+01
   1.0950500e+03   9.2482971e+01
   1.0950000e+03   9.2529846e+01
   1.0949500e+03   9.2576424e+01
   1.0949000e+03   9.2622711e+01
   1.0948500e+03   9.2668709e+01
   1.0948000e+03   9.2714378e+01
   1.0947500e+03   9.2759781e+01
   1.0947000e+03   9.2804886e+01
   1.0946500e+03   9.2849709e+01
   1.0946000e+03   9.2894257e+01
   1.0945500e+03   9.2938492e+01
   1.0945000e+03   9.2982460e+01
   1.0944500e+03   9.3026146e+01
   1.0944000e+03   9.3069534e+01
   1.0943500e+03   9.3112648e+01
   1.0943000e+03   9.3155495e+01
   1.0942500e+03   9.3198051e+01
   1.0942000e+03   9.3240356e+01
   1.0941500e+03   9.3282372e+01
   1.0941000e+03   9.3324112e+01
   1.0940500e+03   9.3365585e+01
   1.0940000e+03   9.3406799e+01
   1.0939500e+03   9.3447731e+01
   1.0939000e+03   9.3488411e+01
   1.0938500e+03   9.3528831e+01
   1.0938000e+03   9.3568985e+01
   1.0937500e+03   9.3608871e+01
   1.0937000e+03   9.3648514e+01
   1.0936500e+03   9.3687904e+01
   1.0936000e+03   9.3727036e+01
   1.0935500e+03   9.3765923e+01
   1.0935000e+03   9.3804550e+01
   1.0934500e+03   9.3842934e+01
   1.0934000e+03   9.3881073e+01
   1.0933500e+03   9.3918976e+01
   1.0933000e+03   9.3956642e+01
   1.0932500e+03   9.3994072e+01
   1.0932000e+03   9.4031250e+01
   1.0931500e+03   9.4068192e+01
   1.0931000e+03   9.4104912e+01
   1.0930500e+03   9.4141388e+01
   1.0930000e+03   9.4177643e+01
   1.0929500e+03   9.4213661e+01
   1.0929000e+03   9.4249466e+01
   1.0928500e+03   9.4285034e+01
   1.0928000e+03   9.4320389e+01
   1.0927500e+03   9.4355507e+01
   1.0927000e+03   9.4390404e+01
   1.0926500e+03   9.4425079e+01
   1.0926000e+03   9.4459541e+01
   1.0925500e+03   9.4493774e+01
   1.0925000e+03   9.4527802e+01
   1.0924500e+03   9.4561607e+01
   1.0924000e+03   9.4595200e+01
   1.0923500e+03   9.4628571e+01
   1.0923000e+03   9.4661743e+01
   1.0922500e+03   9.4694702e+01
   1.0922000e+03   9.4727448e+01
   1.0921500e+03   9.4759987e+01
   1.0921000e+03   9.4792328e+01
   1.0920500e+03   9.4824455e+01
   1.0920000e+03   9.4856384e+01
   1.0919500e+03   9.4888100e+01
   1.0919000e+03   9.4919624e+01
   1.0918500e+03   9.4950943e+01
   1.0918000e+03   9.4982056e+01
   1.0917500e+03   9.5012978e+01
   1.0917000e+03   9.5043701e+01
   1.0916500e+03   9.5074226e+01
   1.0916000e+03   9.5104561e+01
   1.0915500e+03   9.5134697e+01
   1.0915000e+03   9.5164627e+01
   1.0914500e+03   9.5194374e+01
   1.0914000e+03   9.5223930e+01
   1.0913500e+03   9.5253288e+01
   1.0913000e+03   9.5282463e+01
   1.0912500e+03   9.5311447e+01
   1.0912000e+03   9.5340233e+01
   1.0911500e+03   9.5368835e+01
   1.0911000e+03   9.5397255e+01
   1.0910500e+03   9.5425476e+01
   1.0910000e+03   9.5453522e+01
   1.0909500e+03   9.5481377e+01
   1.0909000e+03   9.5509048e+01
   1.0908500e+03   9.5536545e+01
   1.0908000e+03   9.5563850e+01
   1.0907500e+03   9.5590988e+01
   1.0907000e+03   9.5617935e+01
   1.0906500e+03   9.5644691e+01
   1.0906000e+03   9.5671288e+01
   1.0905500e+03   9.5697708e+01
   1.0905000e+03   9.5723938e+01
   1.0904500e+03   9.5750000e+01
   1.0904000e+03   9.5775894e+01
   1.0903500e+03   9.5801598e+01
   1.0903000e+03   9.5827141e+01
   1.0902500e+03   9.5852509e+01
   1.0902000e+03   9.5877708e+01
   1.0901500e+03   9.5902725e+01
   1.0901000e+03   9.5927582e+01
   1.0900500e+03   9.5952248e+01
   1.0900000e+03   9.5976761e+01
   1.0899500e+03   9.6001091e+01
   1.0899000e+03   9.6025261e+01
   1.0898500e+03   9.6049248e+01
   1.0898000e+03   9.6073082e+01
   1.0897500e+03   9.6096748e+01
   1.0897000e+03   9.6120239e+01
   1.0896500e+03   9.6143570e+01
   1.0896000e+03   9.6166733e+01
   1.0895500e+03   9.6189735e+01
   1.0895000e+03   9.6212578e+01
   1.0894500e+03   9.6235260e+01
   1.0894000e+03   9.6257774e+01
   1.0893500e+03   9.6280136e+01
   1.0893000e+03   9.6302322e+01
   1.0892500e+03   9.6324356e+01
   1.0892000e+03   9.6346230e+01
   1.0891500e+03   9.6367943e+01
   1.0891000e+03   9.6389496e+01
   1.0890500e+03   9.6410896e+01
   1.0890000e+03   9.6432129e+01
   1.0889500e+03   9.6453209e+01
   1.0889000e+03   9.6474129e+01
   1.0888500e+03   9.6494888e+01
   1.0888000e+03   9.6515495e+01
   1.0887500e+03   9.6535950e+01
   1.0887000e+03   9.6556244e+01
   1.0886500e+03   9.6576378e+01
   1.0886000e+03   9.6596359e+01
   1.0885500e+03   9.6616188e+01
   1.0885000e+03   9.6635857e+01
   1.0884500e+03   9.6655373e+01
   1.0884000e+03   9.6674744e+01
   1.0883500e+03   9.6693954e+01
   1.0883000e+03   9.6712997e+01
   1.0882500e+03   9.6731903e+01
   1.0882000e+03   9.6750648e+01
   1.0881500e+03   9.6769241e+01
   1.0881000e+03   9.6787682e+01
   1.0880500e+03   9.6805969e+01
   1.0880000e+03   9.6824112e+01
   1.0879500e+03   9.6842087e+01
   1.0879000e+03   9.6859917e+01
   1.0878500e+03   9.6877586e+01
   1.0878000e+03   9.6895119e+01
   1.0877500e+03   9.6912483e+01
   1.0877000e+03   9.6929703e+01
   1.0876500e+03   9.6946754e+01
   1.0876000e+03   9.6963669e+01
   1.0875500e+03   9.6980423e+01
   1.0875000e+03   9.6997032e+01
   1.0874500e+03   9.7013481e+01
   1.0874000e+03   9.7029778e+01
   1.0873500e+03   9.7045914e+01
   1.0873000e+03   9.7061905e+01
   1.0872500e+03   9.7077728e+01
   1.0872000e+03   9.7093407e+01
   1.0871500e+03   9.7108932e+01
   1.0871000e+03   9.7124298e+01
   1.0870500e+03   9.7139511e+01
   1.0870000e+03   9.7154564e+01
   1.0869500e+03   9.7169456e+01
   1.0869000e+03   9.7184196e+01
   1.0868500e+03   9.7198784e+01
   1.0868000e+03   9.7213211e+01
   1.0867500e+03   9.7227486e+01
   1.0867000e+03   9.7241592e+01
   1.0866500e+03   9.7255539e+01
   1.0866000e+03   9.7269333e+01
   1.0865500e+03   9.7282967e+01
   1.0865000e+03   9.7296440e+01
   1.0864500e+03   9.7309753e+01
   1.0864000e+03   9.7322899e+01
   1.0863500e+03   9.7335884e+01
   1.0863000e+03   9.7348717e+01
   1.0862500e+03   9.7361374e+01
   1.0862000e+03   9.7373871e+01
   1.0861500e+03   9.7386208e+01
   1.0861000e+03   9.7398369e+01
   1.0860500e+03   9.7410370e+01
   1.0860000e+03   9.7422203e+01
   1.0859500e+03   9.7433868e+01
   1.0859000e+03   9.7445366e+01
   1.0858500e+03   9.7456696e+01
   1.0858000e+03   9.7467850e+01
   1.0857500e+03   9.7478836e+01
   1.0857000e+03   9.7489662e+01
   1.0856500e+03   9.7500305e+01
   1.0856000e+03   9.7510780e+01
   1.0855500e+03   9.7521088e+01
   1.0855000e+03   9.7531212e+01
   1.0854500e+03   9.7541168e+01
   1.0854000e+03   9.7550949e+01
   1.0853500e+03   9.7560547e+01
   1.0853000e+03   9.7569977e+01
   1.0852500e+03   9.7579231e+01
   1.0852000e+03   9.7588310e+01
   1.0851500e+03   9.7597206e+01
   1.0851000e+03   9.7605919e+01
   1.0850500e+03   9.7614464e+01
   1.0850000e+03   9.7622826e+01
   1.0849500e+03   9.7631004e+01
   1.0849000e+03   9.7639008e+01
   1.0848500e+03   9.7646828e+01
   1.0848000e+03   9.7654465e+01
   1.0847500e+03   9.7661919e+01
   1.0847000e+03   9.7669197e+01
   1.0846500e+03   9.7676292e+01
   1.0846000e+03   9.7683205e+01
   1.0845500e+03   9.7689934e+01
   1.0845000e+03   9.7696480e+01
   1.0844500e+03   9.7702843e+01
   1.0844000e+03   9.7709023e+01
   1.0843500e+03   9.7715027e+01
   1.0843000e+03   9.7720848e+01
   1.0842500e+03   9.7726479e+01
   1.0842000e+03   9.7731934e+01
   1.0841500e+03   9.7737213e+01
   1.0841000e+03   9.7742302e+01
   1.0840500e+03   9.7747215e+01
   1.0840000e+03   9.7751945e+01
   1.0839500e+03   9.7756500e+01
   1.0839000e+03   9.7760872e+01
   1.0838500e+03   9.7765068e+01
   1.0838000e+03   9.7769096e+01
   1.0837500e+03   9.7772942e+01
   1.0837000e+03   9.7776604e+01
   1.0836500e+03   9.7780106e+01
   1.0836000e+03   9.7783432e+01
   1.0835500e+03   9.7786583e+01
   1.0835000e+03   9.7789566e+01
   1.0834500e+03   9.7792381e+01
   1.0834000e+03   9.7795036e+01
   1.0833500e+03   9.7797516e+01
   1.0833000e+03   9.7799843e+01
   1.0832500e+03   9.7802010e+01
   1.0832000e+03   9.7804016e+01
   1.0831500e+03   9.7805870e+01
   1.0831000e+03   9.7807564e+01
   1.0830500e+03   9.7809113e+01
   1.0830000e+03   9.7810516e+01
   1.0829500e+03   9.7811768e+01
   1.0829000e+03   9.7812874e+01
   1.0828500e+03   9.7813843e+01
   1.0828000e+03   9.7814682e+01
   1.0827500e+03   9.7815376e+01
   1.0827000e+03   9.7815948e+01
   1.0826500e+03   9.7816391e+01
   1.0826000e+03   9.7816704e+01
   1.0825500e+03   9.7816902e+01
   1.0825000e+03   9.7816986e+01
   1.0824500e+03   9.7816956e+01
   1.0824000e+03   9.7816811e+01
   1.0823500e+03   9.7816566e+01
   1.0823000e+03   9.7816223e+01
   1.0822500e+03   9.7815773e+01
   1.0822000e+03   9.7815239e+01
   1.0821500e+03   9.7814613e+01
   1.0821000e+03   9.7813896e+01
   1.0820500e+03   9.7813110e+01
   1.0820000e+03   9.7812241e+01
   1.0819500e+03   9.7811302e+01
   1.0819000e+03   9.7810295e+01
   1.0818500e+03   9.7809235e+01
   1.0818000e+03   9.7808098e+01
   1.0817500e+03   9.7806923e+01
   1.0817000e+03   9.7805695e+01
   1.0816500e+03   9.7804428e+01
   1.0816000e+03   9.7803116e+01
   1.0815500e+03   9.7801765e+01
   1.0815000e+03   9.7800392e+01
   1.0814500e+03   9.7798988e+01
   1.0814000e+03   9.7797569e+01
   1.0813500e+03   9.7796135e+01
   1.0813000e+03   9.7794685e+01
   1.0812500e+03   9.7793228e+01
   1.0812000e+03   9.7791771e+01
   1.0811500e+03   9.7790314e+01
   1.0811000e+03   9.7788864e+01
   1.0810500e+03   9.7787422e+01
   1.0810000e+03   9.7785995e+01
   1.0809500e+03   9.7784599e+01
   1.0809000e+03   9.7783211e+01
   1.0808500e+03   9.7781860e+01
   1.0808000e+03   9.7780540e+01
   1.0807500e+03   9.7779251e+01
   1.0807000e+03   9.7778008e+01
   1.0806500e+03   9.7776802e+01
   1.0806000e+03   9.7775642e+01
   1.0805500e+03   9.7774536e+01
   1.0805000e+03   9.7773483e+01
   1.0804500e+03   9.7772484e+01
   1.0804000e+03   9.7771545e+01
   1.0803500e+03   9.7770676e+01
   1.0803000e+03   9.7769859e+01
   1.0802500e+03   9.7769119e+01
   1.0802000e+03   9.7768448e+01
   1.0801500e+03   9.7767853e+01
   1.0801000e+03   9.7767334e+01
   1.0800500e+03   9.7766891e+01
   1.0800000e+03   9.7766533e+01
   1.0799500e+03   9.7766251e+01
   1.0799000e+03   9.7766052e+01
   1.0798500e+03   9.7765938e+01
   1.0798000e+03   9.7765923e+01
   1.0797500e+03   9.7765984e+01
   1.0797000e+03   9.7766136e+01
   1.0796500e+03   9.7766388e+01
   1.0796000e+03   9.7766724e+01
   1.0795500e+03   9.7767151e+01
   1.0795000e+03   9.7767677e+01
   1.0794500e+03   9.7768288e+01
   1.0794000e+03   9.7768997e+01
   1.0793500e+03   9.7769806e+01
   1.0793000e+03   9.7770706e+01
   1.0792500e+03   9.7771698e+01
   1.0792000e+03   9.7772789e+01
   1.0791500e+03   9.7773972e+01
   1.0791000e+03   9.7775246e+01
   1.0790500e+03   9.7776619e+01
   1.0790000e+03   9.7778076e+01
   1.0789500e+03   9.7779633e+01
   1.0789000e+03   9.7781281e+01
   1.0788500e+03   9.7783012e+01
   1.0788000e+03   9.7784843e+01
   1.0787500e+03   9.7786751e+01
   1.0787000e+03   9.7788750e+01
   1.0786500e+03   9.7790840e+01
   1.0786000e+03   9.7793007e+01
   1.0785500e+03   9.7795258e+01
   1.0785000e+03   9.7797600e+01
   1.0784500e+03   9.7800011e+01
   1.0784000e+03   9.7802505e+01
   1.0783500e+03   9.7805069e+01
   1.0783000e+03   9.7807709e+01
   1.0782500e+03   9.7810432e+01
   1.0782000e+03   9.7813217e+01
   1.0781500e+03   9.7816071e+01
   1.0781000e+03   9.7818985e+01
   1.0780500e+03   9.7821976e+01
   1.0780000e+03   9.7825027e+01
   1.0779500e+03   9.7828133e+01
   1.0779000e+03   9.7831299e+01
   1.0778500e+03   9.7834518e+01
   1.0778000e+03   9.7837791e+01
   1.0777500e+03   9.7841110e+01
   1.0777000e+03   9.7844490e+01
   1.0776500e+03   9.7847900e+01
   1.0776000e+03   9.7851364e+01
   1.0775500e+03   9.7854874e+01
   1.0775000e+03   9.7858414e+01
   1.0774500e+03   9.7861992e+01
   1.0774000e+03   9.7865608e+01
   1.0773500e+03   9.7869247e+01
   1.0773000e+03   9.7872925e+01
   1.0772500e+03   9.7876617e+01
   1.0772000e+03   9.7880348e+01
   1.0771500e+03   9.7884087e+01
   1.0771000e+03   9.7887856e+01
   1.0770500e+03   9.7891640e+01
   1.0770000e+03   9.7895432e+01
   1.0769500e+03   9.7899239e+01
   1.0769000e+03   9.7903053e+01
   1.0768500e+03   9.7906883e+01
   1.0768000e+03   9.7910706e+01
   1.0767500e+03   9.7914543e+01
   1.0767000e+03   9.7918365e+01
   1.0766500e+03   9.7922195e+01
   1.0766000e+03   9.7926018e+01
   1.0765500e+03   9.7929832e+01
   1.0765000e+03   9.7933640e+01
   1.0764500e+03   9.7937431e+01
   1.0764000e+03   9.7941208e+01
   1.0763500e+03   9.7944969e+01
   1.0763000e+03   9.7948715e+01
   1.0762500e+03   9.7952446e+01
   1.0762000e+03   9.7956146e+01
   1.0761500e+03   9.7959824e+01
   1.0761000e+03   9.7963478e+01
   1.0760500e+03   9.7967102e+01
   1.0760000e+03   9.7970695e+01
   1.0759500e+03   9.7974251e+01
   1.0759000e+03   9.7977783e+01
   1.0758500e+03   9.7981277e+01
   1.0758000e+03   9.7984734e+01
   1.0757500e+03   9.7988144e+01
   1.0757000e+03   9.7991524e+01
   1.0756500e+03   9.7994850e+01
   1.0756000e+03   9.7998138e+01
   1.0755500e+03   9.8001381e+01
   1.0755000e+03   9.8004578e+01
   1.0754500e+03   9.8004662e+01
   1.0754000e+03   9.8004745e+01
   1.0753500e+03   9.8004837e+01
   1.0753000e+03   9.8004921e+01
   1.0752500e+03   9.8005005e+01
   1.0752000e+03   9.8005089e+01
   1.0751500e+03   9.8005173e+01
   1.0751000e+03   9.8005257e+01
   1.0750500e+03   9.8005341e+01
   1.0750000e+03   9.8005424e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_37C.dat <==
   1.1250000e+03   9.9770203e+01
   1.1249500e+03   9.9772087e+01
   1.1249000e+03   9.9773766e+01
   1.1248500e+03   9.9775230e+01
   1.1248000e+03   9.9776489e+01
   1.1247500e+03   9.9777534e+01
   1.1247000e+03   9.9778358e+01
   1.1246500e+03   9.9778961e+01
   1.1246000e+03   9.9779343e+01
   1.1245500e+03   9.9779495e+01
   1.1245000e+03   9.9779419e+01
   1.1244500e+03   9.9779106e+01
   1.1244000e+03   9.9778564e+01
   1.1243500e+03   9.9777779e+01
   1.1243000e+03   9.9776756e+01
   1.1242500e+03   9.9775497e+01
   1.1242000e+03   9.9773994e+01
   1.1241500e+03   9.9772247e+01
   1.1241000e+03   9.9770256e+01
   1.1240500e+03   9.9768021e+01
   1.1240000e+03   9.9765533e+01
   1.1239500e+03   9.9762802e+01
   1.1239000e+03   9.9759827e+01
   1.1238500e+03   9.9756607e+01
   1.1238000e+03   9.9753136e+01
   1.1237500e+03   9.9749420e+01
   1.1237000e+03   9.9745468e+01
   1.1236500e+03   9.9741264e+01
   1.1236000e+03   9.9736824e+01
   1.1235500e+03   9.9732140e+01
   1.1235000e+03   9.9727219e+01
   1.1234500e+03   9.9722069e+01
   1.1234000e+03   9.9716690e+01
   1.1233500e+03   9.9711075e+01
   1.1233000e+03   9.9705246e+01
   1.1232500e+03   9.9699181e+01
   1.1232000e+03   9.9692909e+01
   1.1231500e+03   9.9686424e+01
   1.1231000e+03   9.9679733e+01
   1.1230500e+03   9.9672844e+01
   1.1230000e+03   9.9665756e+01
   1.1229500e+03   9.9658470e+01
   1.1229000e+03   9.9651009e+01
   1.1228500e+03   9.9643364e+01
   1.1228000e+03   9.9635559e+01
   1.1227500e+03   9.9627586e+01
   1.1227000e+03   9.9619446e+01
   1.1226500e+03   9.9611168e+01
   1.1226000e+03   9.9602753e+01
   1.1225500e+03   9.9594200e+01
   1.1225000e+03   9.9585518e+01
   1.1224500e+03   9.9576729e+01
   1.1224000e+03   9.9567833e+01
   1.1223500e+03   9.9558830e+01
   1.1223000e+03   9.9549744e+01
   1.1222500e+03   9.9540588e+01
   1.1222000e+03   9.9531349e+01
   1.1221500e+03   9.9522064e+01
   1.1221000e+03   9.9512726e+01
   1.1220500e+03   9.9503349e+01
   1.1220000e+03   9.9493942e+01
   1.1219500e+03   9.9484520e+01
   1.1219000e+03   9.9475090e+01
   1.1218500e+03   9.9465668e+01
   1.1218000e+03   9.9456253e+01
   1.1217500e+03   9.9446869e+01
   1.1217000e+03   9.9437515e+01
   1.1216500e+03   9.9428215e+01
   1.1216000e+03   9.9418961e+01
   1.1215500e+03   9.9409775e+01
   1.1215000e+03   9.9400673e+01
   1.1214500e+03   9.9391647e+01
   1.1214000e+03   9.9382729e+01
   1.1213500e+03   9.9373917e+01
   1.1213000e+03   9.9365219e+01
   1.1212500e+03   9.9356644e+01
   1.1212000e+03   9.9348213e+01
   1.1211500e+03   9.9339928e+01
   1.1211000e+03   9.9331787e+01
   1.1210500e+03   9.9323830e+01
   1.1210000e+03   9.9316032e+01
   1.1209500e+03   9.9308418e+01
   1.1209000e+03   9.9300995e+01
   1.1208500e+03   9.9293777e+01
   1.1208000e+03   9.9286751e+01
   1.1207500e+03   9.9279945e+01
   1.1207000e+03   9.9273361e+01
   1.1206500e+03   9.9266991e+01
   1.1206000e+03   9.9260864e+01
   1.1205500e+03   9.9254982e+01
   1.1205000e+03   9.9249336e+01
   1.1204500e+03   9.9243942e+01
   1.1204000e+03   9.9238800e+01
   1.1203500e+03   9.9233917e+01
   1.1203000e+03   9.9229309e+01
   1.1202500e+03   9.9224960e+01
   1.1202000e+03   9.9220886e+01
   1.1201500e+03   9.9217079e+01
   1.1201000e+03   9.9213562e+01
   1.1200500e+03   9.9210320e+01
   1.1200000e+03   9.9207367e+01
   1.1199500e+03   9.9204689e+01
   1.1199000e+03   9.9202309e+01
   1.1198500e+03   9.9200211e+01
   1.1198000e+03   9.9198402e+01
   1.1197500e+03   9.9196884e+01
   1.1197000e+03   9.9195656e+01
   1.1196500e+03   9.9194725e+01
   1.1196000e+03   9.9194077e+01
   1.1195500e+03   9.9193718e+01
   1.1195000e+03   9.9193649e+01
   1.1194500e+03   9.9193871e+01
   1.1194000e+03   9.9194374e+01
   1.1193500e+03   9.9195168e+01
   1.1193000e+03   9.9196243e+01
   1.1192500e+03   9.9197594e+01
   1.1192000e+03   9.9199234e+01
   1.1191500e+03   9.9201141e+01
   1.1191000e+03   9.9203323e+01
   1.1190500e+03   9.9205780e+01
   1.1190000e+03   9.9208496e+01
   1.1189500e+03   9.9211487e+01
   1.1189000e+03   9.9214729e+01
   1.1188500e+03   9.9218224e+01
   1.1188000e+03   9.9221977e+01
   1.1187500e+03   9.9225983e+01
   1.1187000e+03   9.9230225e+01
   1.1186500e+03   9.9234703e+01
   1.1186000e+03   9.9239426e+01
   1.1185500e+03   9.9244377e+01
   1.1185000e+03   9.9249550e+01
   1.1184500e+03   9.9254944e+01
   1.1184000e+03   9.9260551e+01
   1.1183500e+03   9.9266365e+01
   1.1183000e+03   9.9272392e+01
   1.1182500e+03   9.9278618e+01
   1.1182000e+03   9.9285034e+01
   1.1181500e+03   9.9291641e+01
   1.1181000e+03   9.9298431e+01
   1.1180500e+03   9.9305397e+01
   1.1180000e+03   9.9312531e+01
   1.1179500e+03   9.9319832e+01
   1.1179000e+03   9.9327293e+01
   1.1178500e+03   9.9334915e+01
   1.1178000e+03   9.9342674e+01
   1.1177500e+03   9.9350578e+01
   1.1177000e+03   9.9358612e+01
   1.1176500e+03   9.9366783e+01
   1.1176000e+03   9.9375076e+01
   1.1175500e+03   9.9383476e+01
   1.1175000e+03   9.9391998e+01
   1.1174500e+03   9.9400620e+01
   1.1174000e+03   9.9409332e+01
   1.1173500e+03   9.9418137e+01
   1.1173000e+03   9.9427025e+01
   1.1172500e+03   9.9435997e+01
   1.1172000e+03   9.9445038e+01
   1.1171500e+03   9.9454132e+01
   1.1171000e+03   9.9463295e+01
   1.1170500e+03   9.9472504e+01
   1.1170000e+03   9.9481758e+01
   1.1169500e+03   9.9491043e+01
   1.1169000e+03   9.9500366e+01
   1.1168500e+03   9.9509705e+01
   1.1168000e+03   9.9519058e+01
   1.1167500e+03   9.9528419e+01
   1.1167000e+03   9.9537788e+01
   1.1166500e+03   9.9547150e+01
   1.1166000e+03   9.9556496e+01
   1.1165500e+03   9.9565819e+01
   1.1165000e+03   9.9575127e+01
   1.1164500e+03   9.9584396e+01
   1.1164000e+03   9.9593613e+01
   1.1163500e+03   9.9602791e+01
   1.1163000e+03   9.9611908e+01
   1.1162500e+03   9.9620956e+01
   1.1162000e+03   9.9629936e+01
   1.1161500e+03   9.9638840e+01
   1.1161000e+03   9.9647652e+01
   1.1160500e+03   9.9656364e+01
   1.1160000e+03   9.9664986e+01
   1.1159500e+03   9.9673485e+01
   1.1159000e+03   9.9681870e+01
   1.1158500e+03   9.9690125e+01
   1.1158000e+03   9.9698250e+01
   1.1157500e+03   9.9706230e+01
   1.1157000e+03   9.9714050e+01
   1.1156500e+03   9.9721725e+01
   1.1156000e+03   9.9729225e+01
   1.1155500e+03   9.9736549e+01
   1.1155000e+03   9.9743683e+01
   1.1154500e+03   9.9750633e+01
   1.1154000e+03   9.9757378e+01
   1.1153500e+03   9.9763908e+01
   1.1153000e+03   9.9770233e+01
   1.1152500e+03   9.9776321e+01
   1.1152000e+03   9.9782181e+01
   1.1151500e+03   9.9787788e+01
   1.1151000e+03   9.9793152e+01
   1.1150500e+03   9.9798256e+01
   1.1150000e+03   9.9803093e+01
   1.1149500e+03   9.9807648e+01
   1.1149000e+03   9.9811913e+01
   1.1148500e+03   9.9815880e+01
   1.1148000e+03   9.9819557e+01
   1.1147500e+03   9.9822922e+01
   1.1147000e+03   9.9825966e+01
   1.1146500e+03   9.9828682e+01
   1.1146000e+03   9.9831062e+01
   1.1145500e+03   9.9833099e+01
   1.1145000e+03   9.9834785e+01
   1.1144500e+03   9.9836121e+01
   1.1144000e+03   9.9837082e+01
   1.1143500e+03   9.9837669e+01
   1.1143000e+03   9.9837883e+01
   1.1142500e+03   9.9837700e+01
   1.1142000e+03   9.9837128e+01
   1.1141500e+03   9.9836159e+01
   1.1141000e+03   9.9834785e+01
   1.1140500e+03   9.9832985e+01
   1.1140000e+03   9.9830772e+01
   1.1139500e+03   9.9828133e+01
   1.1139000e+03   9.9825073e+01
   1.1138500e+03   9.9821579e+01
   1.1138000e+03   9.9817642e+01
   1.1137500e+03   9.9813271e+01
   1.1137000e+03   9.9808449e+01
   1.1136500e+03   9.9803177e+01
   1.1136000e+03   9.9797455e+01
   1.1135500e+03   9.9791290e+01
   1.1135000e+03   9.9784676e+01
   1.1134500e+03   9.9777588e+01
   1.1134000e+03   9.9770065e+01
   1.1133500e+03   9.9762085e+01
   1.1133000e+03   9.9753639e+01
   1.1132500e+03   9.9744759e+01
   1.1132000e+03   9.9735420e+01
   1.1131500e+03   9.9725639e+01
   1.1131000e+03   9.9715416e+01
   1.1130500e+03   9.9704758e+01
   1.1130000e+03   9.9693665e+01
   1.1129500e+03   9.9682152e+01
   1.1129000e+03   9.9670212e+01
   1.1128500e+03   9.9657860e+01
   1.1128000e+03   9.9645111e+01
   1.1127500e+03   9.9631958e+01
   1.1127000e+03   9.9618423e+01
   1.1126500e+03   9.9604507e+01
   1.1126000e+03   9.9590233e+01
   1.1125500e+03   9.9575615e+01
   1.1125000e+03   9.9560646e+01
   1.1124500e+03   9.9545357e+01
   1.1124000e+03   9.9529762e+01
   1.1123500e+03   9.9513863e+01
   1.1123000e+03   9.9497688e+01
   1.1122500e+03   9.9481247e+01
   1.1122000e+03   9.9464569e+01
   1.1121500e+03   9.9447647e+01
   1.1121000e+03   9.9430527e+01
   1.1120500e+03   9.9413208e+01
   1.1120000e+03   9.9395721e+01
   1.1119500e+03   9.9378082e+01
   1.1119000e+03   9.9360313e+01
   1.1118500e+03   9.9342430e+01
   1.1118000e+03   9.9324455e+01
   1.1117500e+03   9.9306419e+01
   1.1117000e+03   9.9288330e+01
   1.1116500e+03   9.9270233e+01
   1.1116000e+03   9.9252121e+01
   1.1115500e+03   9.9234032e+01
   1.1115000e+03   9.9215988e+01
   1.1114500e+03   9.9198006e+01
   1.1114000e+03   9.9180130e+01
   1.1113500e+03   9.9162354e+01
   1.1113000e+03   9.9144707e+01
   1.1112500e+03   9.9127220e+01
   1.1112000e+03   9.9109909e+01
   1.1111500e+03   9.9092804e+01
   1.1111000e+03   9.9075912e+01
   1.1110500e+03   9.9059273e+01
   1.1110000e+03   9.9042892e+01
   1.1109500e+03   9.9026802e+01
   1.1109000e+03   9.9011002e+01
   1.1108500e+03   9.8995537e+01
   1.1108000e+03   9.8980400e+01
   1.1107500e+03   9.8965630e+01
   1.1107000e+03   9.8951248e+01
   1.1106500e+03   9.8937241e+01
   1.1106000e+03   9.8923660e+01
   1.1105500e+03   9.8910500e+01
   1.1105000e+03   9.8897774e+01
   1.1104500e+03   9.8885506e+01
   1.1104000e+03   9.8873695e+01
   1.1103500e+03   9.8862381e+01
   1.1103000e+03   9.8851547e+01
   1.1102500e+03   9.8841209e+01
   1.1102000e+03   9.8831390e+01
   1.1101500e+03   9.8822090e+01
   1.1101000e+03   9.8813316e+01
   1.1100500e+03   9.8805077e+01
   1.1100000e+03   9.8797379e+01
   1.1099500e+03   9.8790237e+01
   1.1099000e+03   9.8783646e+01
   1.1098500e+03   9.8777611e+01
   1.1098000e+03   9.8772133e+01
   1.1097500e+03   9.8767227e+01
   1.1097000e+03   9.8762878e+01
   1.1096500e+03   9.8759109e+01
   1.1096000e+03   9.8755905e+01
   1.1095500e+03   9.8753265e+01
   1.1095000e+03   9.8751205e+01
   1.1094500e+03   9.8749710e+01
   1.1094000e+03   9.8748772e+01
   1.1093500e+03   9.8748413e+01
   1.1093000e+03   9.8748604e+01
   1.1092500e+03   9.8749359e+01
   1.1092000e+03   9.8750671e+01
   1.1091500e+03   9.8752525e+01
   1.1091000e+03   9.8754929e+01
   1.1090500e+03   9.8757874e+01
   1.1090000e+03   9.8761353e+01
   1.1089500e+03   9.8765366e+01
   1.1089000e+03   9.8769905e+01
   1.1088500e+03   9.8774956e+01
   1.1088000e+03   9.8780525e+01
   1.1087500e+03   9.8786591e+01
   1.1087000e+03   9.8793159e+01
   1.1086500e+03   9.8800217e+01
   1.1086000e+03   9.8807762e+01
   1.1085500e+03   9.8815781e+01
   1.1085000e+03   9.8824265e+01
   1.1084500e+03   9.8833206e+01
   1.1084000e+03   9.8842606e+01
   1.1083500e+03   9.8852440e+01
   1.1083000e+03   9.8862717e+01
   1.1082500e+03   9.8873421e+01
   1.1082000e+03   9.8884544e+01
   1.1081500e+03   9.8896065e+01
   1.1081000e+03   9.8908005e+01
   1.1080500e+03   9.8920319e+01
   1.1080000e+03   9.8933029e+01
   1.1079500e+03   9.8946114e+01
   1.1079000e+03   9.8959564e+01
   1.1078500e+03   9.8973373e+01
   1.1078000e+03   9.8987541e+01
   1.1077500e+03   9.9002037e+01
   1.1077000e+03   9.9016876e+01
   1.1076500e+03   9.9032036e+01
   1.1076000e+03   9.9047508e+01
   1.1075500e+03   9.9063293e+01
   1.1075000e+03   9.9079384e+01
   1.1074500e+03   9.9095757e+01
   1.1074000e+03   9.9112411e+01
   1.1073500e+03   9.9129349e+01
   1.1073000e+03   9.9146553e+01
   1.1072500e+03   9.9164009e+01
   1.1072000e+03   9.9181709e+01
   1.1071500e+03   9.9199661e+01
   1.1071000e+03   9.9217850e+01
   1.1070500e+03   9.9236259e+01
   1.1070000e+03   9.9254883e+01
   1.1069500e+03   9.9273720e+01
   1.1069000e+03   9.9292755e+01
   1.1068500e+03   9.9311981e+01
   1.1068000e+03   9.9331406e+01
   1.1067500e+03   9.9350990e+01
   1.1067000e+03   9.9370750e+01
   1.1066500e+03   9.9390671e+01
   1.1066000e+03   9.9410744e+01
   1.1065500e+03   9.9430962e+01
   1.1065000e+03   9.9451309e+01
   1.1064500e+03   9.9471786e+01
   1.1064000e+03   9.9492386e+01
   1.1063500e+03   9.9513092e+01
   1.1063000e+03   9.9533897e+01
   1.1062500e+03   9.9554794e+01
   1.1062000e+03   9.9575783e+01
   1.1061500e+03   9.9596840e+01
   1.1061000e+03   9.9617950e+01
   1.1060500e+03   9.9639130e+01
   1.1060000e+03   9.9660339e+01
   1.1059500e+03   9.9681595e+01
   1.1059000e+03   9.9702873e+01
   1.1058500e+03   9.9724159e+01
   1.1058000e+03   9.9745453e+01
   1.1057500e+03   9.9766731e+01
   1.1057000e+03   9.9787987e+01
   1.1056500e+03   9.9809219e+01
   1.1056000e+03   9.9830399e+01
   1.1055500e+03   9.9851517e+01
   1.1055000e+03   9.9872574e+01
   1.1054500e+03   9.9893539e+01
   1.1054000e+03   9.9914398e+01
   1.1053500e+03   9.9935150e+01
   1.1053000e+03   9.9955765e+01
   1.1052500e+03   9.9976242e+01
   1.1052000e+03   9.9996552e+01
   1.1051500e+03   1.0001668e+02
   1.1051000e+03   1.0003660e+02
   1.1050500e+03   1.0005630e+02
   1.1050000e+03   1.0007577e+02
   1.1049500e+03   1.0009497e+02
   1.1049000e+03   1.0011391e+02
   1.1048500e+03   1.0013251e+02
   1.1048000e+03   1.0015080e+02
   1.1047500e+03   1.0016873e+02
   1.1047000e+03   1.0018628e+02
   1.1046500e+03   1.0020341e+02
   1.1046000e+03   1.0022013e+02
   1.1045500e+03   1.0023637e+02
   1.1045000e+03   1.0025211e+02
   1.1044500e+03   1.0026730e+02
   1.1044000e+03   1.0028194e+02
   1.1043500e+03   1.0029598e+02
   1.1043000e+03   1.0030939e+02
   1.1042500e+03   1.0032211e+02
   1.1042000e+03   1.0033410e+02
   1.1041500e+03   1.0034532e+02
   1.1041000e+03   1.0035574e+02
   1.1040500e+03   1.0036528e+02
   1.1040000e+03   1.0037392e+02
   1.1039500e+03   1.0038161e+02
   1.1039000e+03   1.0038827e+02
   1.1038500e+03   1.0039384e+02
   1.1038000e+03   1.0039828e+02
   1.1037500e+03   1.0040152e+02
   1.1037000e+03   1.0040347e+02
   1.1036500e+03   1.0040411e+02
   1.1036000e+03   1.0040334e+02
   1.1035500e+03   1.0040107e+02
   1.1035000e+03   1.0039724e+02
   1.1034500e+03   1.0039177e+02
   1.1034000e+03   1.0038457e+02
   1.1033500e+03   1.0037554e+02
   1.1033000e+03   1.0036460e+02
   1.1032500e+03   1.0035165e+02
   1.1032000e+03   1.0033660e+02
   1.1031500e+03   1.0031934e+02
   1.1031000e+03   1.0029974e+02
   1.1030500e+03   1.0027773e+02
   1.1030000e+03   1.0025314e+02
   1.1029500e+03   1.0022591e+02
   1.1029000e+03   1.0019588e+02
   1.1028500e+03   1.0016295e+02
   1.1028000e+03   1.0012698e+02
   1.1027500e+03   1.0008783e+02
   1.1027000e+03   1.0004538e+02
   1.1026500e+03   9.9999504e+01
   1.1026000e+03   9.9950043e+01
   1.1025500e+03   9.9896866e+01
   1.1025000e+03   9.9839828e+01
   1.1024500e+03   9.9778801e+01
   1.1024000e+03   9.9713623e+01
   1.1023500e+03   9.9644157e+01
   1.1023000e+03   9.9570282e+01
   1.1022500e+03   9.9491844e+01
   1.1022000e+03   9.9408722e+01
   1.1021500e+03   9.9320778e+01
   1.1021000e+03   9.9227905e+01
   1.1020500e+03   9.9129974e+01
   1.1020000e+03   9.9026878e+01
   1.1019500e+03   9.8918518e+01
   1.1019000e+03   9.8804832e+01
   1.1018500e+03   9.8685745e+01
   1.1018000e+03   9.8561150e+01
   1.1017500e+03   9.8431061e+01
   1.1017000e+03   9.8295418e+01
   1.1016500e+03   9.8154236e+01
   1.1016000e+03   9.8007500e+01
   1.1015500e+03   9.7855293e+01
   1.1015000e+03   9.7697678e+01
   1.1014500e+03   9.7534744e+01
   1.1014000e+03   9.7366577e+01
   1.1013500e+03   9.7193321e+01
   1.1013000e+03   9.7015236e+01
   1.1012500e+03   9.6832451e+01
   1.1012000e+03   9.6645241e+01
   1.1011500e+03   9.6453842e+01
   1.1011000e+03   9.6258598e+01
   1.1010500e+03   9.6059807e+01
   1.1010000e+03   9.5857933e+01
   1.1009500e+03   9.5653244e+01
   1.1009000e+03   9.5446236e+01
   1.1008500e+03   9.5237282e+01
   1.1008000e+03   9.5026871e+01
   1.1007500e+03   9.4815514e+01
   1.1007000e+03   9.4603760e+01
   1.1006500e+03   9.4392090e+01
   1.1006000e+03   9.4181053e+01
   1.1005500e+03   9.3971100e+01
   1.1005000e+03   9.3762764e+01
   1.1004500e+03   9.3556641e+01
   1.1004000e+03   9.3353180e+01
   1.1003500e+03   9.3153015e+01
   1.1003000e+03   9.2956566e+01
   1.1002500e+03   9.2764252e+01
   1.1002000e+03   9.2576584e+01
   1.1001500e+03   9.2393898e+01
   1.1001000e+03   9.2216599e+01
   1.1000500e+03   9.2045166e+01
   1.1000000e+03   9.1879784e+01
   1.0999500e+03   9.1720741e+01
   1.0999000e+03   9.1568413e+01
   1.0998500e+03   9.1422882e+01
   1.0998000e+03   9.1284340e+01
   1.0997500e+03   9.1152954e+01
   1.0997000e+03   9.1028770e+01
   1.0996500e+03   9.0911903e+01
   1.0996000e+03   9.0802406e+01
   1.0995500e+03   9.0700188e+01
   1.0995000e+03   9.0605255e+01
   1.0994500e+03   9.0517517e+01
   1.0994000e+03   9.0436852e+01
   1.0993500e+03   9.0363190e+01
   1.0993000e+03   9.0296379e+01
   1.0992500e+03   9.0236259e+01
   1.0992000e+03   9.0182632e+01
   1.0991500e+03   9.0135315e+01
   1.0991000e+03   9.0094086e+01
   1.0990500e+03   9.0058746e+01
   1.0990000e+03   9.0029076e+01
   1.0989500e+03   9.0004852e+01
   1.0989000e+03   8.9985809e+01
   1.0988500e+03   8.9971733e+01
   1.0988000e+03   8.9962387e+01
   1.0987500e+03   8.9957520e+01
   1.0987000e+03   8.9956924e+01
   1.0986500e+03   8.9960327e+01
   1.0986000e+03   8.9967529e+01
   1.0985500e+03   8.9978317e+01
   1.0985000e+03   8.9992455e+01
   1.0984500e+03   9.0009720e+01
   1.0984000e+03   9.0029922e+01
   1.0983500e+03   9.0052879e+01
   1.0983000e+03   9.0078369e+01
   1.0982500e+03   9.0106232e+01
   1.0982000e+03   9.0136284e+01
   1.0981500e+03   9.0168365e+01
   1.0981000e+03   9.0202293e+01
   1.0980500e+03   9.0237907e+01
   1.0980000e+03   9.0275078e+01
   1.0979500e+03   9.0313675e+01
   1.0979000e+03   9.0353561e+01
   1.0978500e+03   9.0394630e+01
   1.0978000e+03   9.0436737e+01
   1.0977500e+03   9.0479759e+01
   1.0977000e+03   9.0523598e+01
   1.0976500e+03   9.0568192e+01
   1.0976000e+03   9.0613426e+01
   1.0975500e+03   9.0659241e+01
   1.0975000e+03   9.0705513e+01
   1.0974500e+03   9.0752205e+01
   1.0974000e+03   9.0799210e+01
   1.0973500e+03   9.0846466e+01
   1.0973000e+03   9.0893913e+01
   1.0972500e+03   9.0941544e+01
   1.0972000e+03   9.0989265e+01
   1.0971500e+03   9.1037010e+01
   1.0971000e+03   9.1084763e+01
   1.0970500e+03   9.1132477e+01
   1.0970000e+03   9.1180107e+01
   1.0969500e+03   9.1227631e+01
   1.0969000e+03   9.1275024e+01
   1.0968500e+03   9.1322220e+01
   1.0968000e+03   9.1369240e+01
   1.0967500e+03   9.1416016e+01
   1.0967000e+03   9.1462532e+01
   1.0966500e+03   9.1508804e+01
   1.0966000e+03   9.1554787e+01
   1.0965500e+03   9.1600441e+01
   1.0965000e+03   9.1645775e+01
   1.0964500e+03   9.1690781e+01
   1.0964000e+03   9.1735443e+01
   1.0963500e+03   9.1779747e+01
   1.0963000e+03   9.1823677e+01
   1.0962500e+03   9.1867271e+01
   1.0962000e+03   9.1910484e+01
   1.0961500e+03   9.1953339e+01
   1.0961000e+03   9.1995789e+01
   1.0960500e+03   9.2037872e+01
   1.0960000e+03   9.2079582e+01
   1.0959500e+03   9.2120903e+01
   1.0959000e+03   9.2161842e+01
   1.0958500e+03   9.2202393e+01
   1.0958000e+03   9.2242577e+01
   1.0957500e+03   9.2282364e+01
   1.0957000e+03   9.2321762e+01
   1.0956500e+03   9.2360771e+01
   1.0956000e+03   9.2399429e+01
   1.0955500e+03   9.2437714e+01
   1.0955000e+03   9.2475647e+01
   1.0954500e+03   9.2513222e+01
   1.0954000e+03   9.2550430e+01
   1.0953500e+03   9.2587303e+01
   1.0953000e+03   9.2623825e+01
   1.0952500e+03   9.2660004e+01
   1.0952000e+03   9.2695877e+01
   1.0951500e+03   9.2731422e+01
   1.0951000e+03   9.2766655e+01
   1.0950500e+03   9.2801575e+01
   1.0950000e+03   9.2836182e+01
   1.0949500e+03   9.2870506e+01
   1.0949000e+03   9.2904541e+01
   1.0948500e+03   9.2938286e+01
   1.0948000e+03   9.2971771e+01
   1.0947500e+03   9.3004990e+01
   1.0947000e+03   9.3037956e+01
   1.0946500e+03   9.3070648e+01
   1.0946000e+03   9.3103111e+01
   1.0945500e+03   9.3135345e+01
   1.0945000e+03   9.3167343e+01
   1.0944500e+03   9.3199120e+01
   1.0944000e+03   9.3230698e+01
   1.0943500e+03   9.3262077e+01
   1.0943000e+03   9.3293236e+01
   1.0942500e+03   9.3324219e+01
   1.0942000e+03   9.3355011e+01
   1.0941500e+03   9.3385635e+01
   1.0941000e+03   9.3416092e+01
   1.0940500e+03   9.3446381e+01
   1.0940000e+03   9.3476517e+01
   1.0939500e+03   9.3506500e+01
   1.0939000e+03   9.3536339e+01
   1.0938500e+03   9.3566040e+01
   1.0938000e+03   9.3595627e+01
   1.0937500e+03   9.3625084e+01
   1.0937000e+03   9.3654419e+01
   1.0936500e+03   9.3683640e+01
   1.0936000e+03   9.3712761e+01
   1.0935500e+03   9.3741776e+01
   1.0935000e+03   9.3770691e+01
   1.0934500e+03   9.3799522e+01
   1.0934000e+03   9.3828270e+01
   1.0933500e+03   9.3856934e+01
   1.0933000e+03   9.3885513e+01
   1.0932500e+03   9.3914017e+01
   1.0932000e+03   9.3942467e+01
   1.0931500e+03   9.3970840e+01
   1.0931000e+03   9.3999153e+01
   1.0930500e+03   9.4027412e+01
   1.0930000e+03   9.4055618e+01
   1.0929500e+03   9.4083763e+01
   1.0929000e+03   9.4111862e+01
   1.0928500e+03   9.4139915e+01
   1.0928000e+03   9.4167931e+01
   1.0927500e+03   9.4195900e+01
   1.0927000e+03   9.4223824e+01
   1.0926500e+03   9.4251709e+01
   1.0926000e+03   9.4279564e+01
   1.0925500e+03   9.4307373e+01
   1.0925000e+03   9.4335159e+01
   1.0924500e+03   9.4362915e+01
   1.0924000e+03   9.4390640e+01
   1.0923500e+03   9.4418320e+01
   1.0923000e+03   9.4445984e+01
   1.0922500e+03   9.4473610e+01
   1.0922000e+03   9.4501205e+01
   1.0921500e+03   9.4528778e+01
   1.0921000e+03   9.4556320e+01
   1.0920500e+03   9.4583824e+01
   1.0920000e+03   9.4611313e+01
   1.0919500e+03   9.4638756e+01
   1.0919000e+03   9.4666168e+01
   1.0918500e+03   9.4693550e+01
   1.0918000e+03   9.4720909e+01
   1.0917500e+03   9.4748238e+01
   1.0917000e+03   9.4775513e+01
   1.0916500e+03   9.4802765e+01
   1.0916000e+03   9.4829979e+01
   1.0915500e+03   9.4857162e+01
   1.0915000e+03   9.4884293e+01
   1.0914500e+03   9.4911400e+01
   1.0914000e+03   9.4938454e+01
   1.0913500e+03   9.4965462e+01
   1.0913000e+03   9.4992432e+01
   1.0912500e+03   9.5019356e+01
   1.0912000e+03   9.5046219e+01
   1.0911500e+03   9.5073044e+01
   1.0911000e+03   9.5099815e+01
   1.0910500e+03   9.5126526e+01
   1.0910000e+03   9.5153183e+01
   1.0909500e+03   9.5179787e+01
   1.0909000e+03   9.5206337e+01
   1.0908500e+03   9.5232819e+01
   1.0908000e+03   9.5259247e+01
   1.0907500e+03   9.5285599e+01
   1.0907000e+03   9.5311890e+01
   1.0906500e+03   9.5338112e+01
   1.0906000e+03   9.5364258e+01
   1.0905500e+03   9.5390335e+01
   1.0905000e+03   9.5416344e+01
   1.0904500e+03   9.5442268e+01
   1.0904000e+03   9.5468124e+01
   1.0903500e+03   9.5493889e+01
   1.0903000e+03   9.5519569e+01
   1.0902500e+03   9.5545174e+01
   1.0902000e+03   9.5570694e+01
   1.0901500e+03   9.5596138e+01
   1.0901000e+03   9.5621475e+01
   1.0900500e+03   9.5646721e+01
   1.0900000e+03   9.5671883e+01
   1.0899500e+03   9.5696953e+01
   1.0899000e+03   9.5721916e+01
   1.0898500e+03   9.5746788e+01
   1.0898000e+03   9.5771576e+01
   1.0897500e+03   9.5796249e+01
   1.0897000e+03   9.5820824e+01
   1.0896500e+03   9.5845291e+01
   1.0896000e+03   9.5869652e+01
   1.0895500e+03   9.5893921e+01
   1.0895000e+03   9.5918068e+01
   1.0894500e+03   9.5942116e+01
   1.0894000e+03   9.5966049e+01
   1.0893500e+03   9.5989876e+01
   1.0893000e+03   9.6013588e+01
   1.0892500e+03   9.6037178e+01
   1.0892000e+03   9.6060661e+01
   1.0891500e+03   9.6084030e+01
   1.0891000e+03   9.6107285e+01
   1.0890500e+03   9.6130417e+01
   1.0890000e+03   9.6153435e+01
   1.0889500e+03   9.6176338e+01
   1.0889000e+03   9.6199104e+01
   1.0888500e+03   9.6221771e+01
   1.0888000e+03   9.6244293e+01
   1.0887500e+03   9.6266708e+01
   1.0887000e+03   9.6288994e+01
   1.0886500e+03   9.6311157e+01
   1.0886000e+03   9.6333191e+01
   1.0885500e+03   9.6355095e+01
   1.0885000e+03   9.6376877e+01
   1.0884500e+03   9.6398529e+01
   1.0884000e+03   9.6420052e+01
   1.0883500e+03   9.6441437e+01
   1.0883000e+03   9.6462700e+01
   1.0882500e+03   9.6483833e+01
   1.0882000e+03   9.6504822e+01
   1.0881500e+03   9.6525696e+01
   1.0881000e+03   9.6546432e+01
   1.0880500e+03   9.6567032e+01
   1.0880000e+03   9.6587502e+01
   1.0879500e+03   9.6607841e+01
   1.0879000e+03   9.6628036e+01
   1.0878500e+03   9.6648109e+01
   1.0878000e+03   9.6668037e+01
   1.0877500e+03   9.6687828e+01
   1.0877000e+03   9.6707497e+01
   1.0876500e+03   9.6727005e+01
   1.0876000e+03   9.6746391e+01
   1.0875500e+03   9.6765633e+01
   1.0875000e+03   9.6784737e+01
   1.0874500e+03   9.6803696e+01
   1.0874000e+03   9.6822517e+01
   1.0873500e+03   9.6841202e+01
   1.0873000e+03   9.6859734e+01
   1.0872500e+03   9.6878136e+01
   1.0872000e+03   9.6896385e+01
   1.0871500e+03   9.6914505e+01
   1.0871000e+03   9.6932480e+01
   1.0870500e+03   9.6950302e+01
   1.0870000e+03   9.6967987e+01
   1.0869500e+03   9.6985527e+01
   1.0869000e+03   9.7002914e+01
   1.0868500e+03   9.7020164e+01
   1.0868000e+03   9.7037262e+01
   1.0867500e+03   9.7054207e+01
   1.0867000e+03   9.7071014e+01
   1.0866500e+03   9.7087662e+01
   1.0866000e+03   9.7104172e+01
   1.0865500e+03   9.7120514e+01
   1.0865000e+03   9.7136719e+01
   1.0864500e+03   9.7152771e+01
   1.0864000e+03   9.7168663e+01
   1.0863500e+03   9.7184410e+01
   1.0863000e+03   9.7199997e+01
   1.0862500e+03   9.7215439e+01
   1.0862000e+03   9.7230713e+01
   1.0861500e+03   9.7245842e+01
   1.0861000e+03   9.7260811e+01
   1.0860500e+03   9.7275612e+01
   1.0860000e+03   9.7290268e+01
   1.0859500e+03   9.7304756e+01
   1.0859000e+03   9.7319084e+01
   1.0858500e+03   9.7333252e+01
   1.0858000e+03   9.7347252e+01
   1.0857500e+03   9.7361092e+01
   1.0857000e+03   9.7374771e+01
   1.0856500e+03   9.7388283e+01
   1.0856000e+03   9.7401627e+01
   1.0855500e+03   9.7414795e+01
   1.0855000e+03   9.7427803e+01
   1.0854500e+03   9.7440643e+01
   1.0854000e+03   9.7453308e+01
   1.0853500e+03   9.7465805e+01
   1.0853000e+03   9.7478134e+01
   1.0852500e+03   9.7490273e+01
   1.0852000e+03   9.7502251e+01
   1.0851500e+03   9.7514053e+01
   1.0851000e+03   9.7525665e+01
   1.0850500e+03   9.7537109e+01
   1.0850000e+03   9.7548370e+01
   1.0849500e+03   9.7559448e+01
   1.0849000e+03   9.7570351e+01
   1.0848500e+03   9.7581062e+01
   1.0848000e+03   9.7591599e+01
   1.0847500e+03   9.7601944e+01
   1.0847000e+03   9.7612099e+01
   1.0846500e+03   9.7622070e+01
   1.0846000e+03   9.7631859e+01
   1.0845500e+03   9.7641449e+01
   1.0845000e+03   9.7650848e+01
   1.0844500e+03   9.7660057e+01
   1.0844000e+03   9.7669075e+01
   1.0843500e+03   9.7677902e+01
   1.0843000e+03   9.7686523e+01
   1.0842500e+03   9.7694954e+01
   1.0842000e+03   9.7703186e+01
   1.0841500e+03   9.7711220e+01
   1.0841000e+03   9.7719055e+01
   1.0840500e+03   9.7726700e+01
   1.0840000e+03   9.7734131e+01
   1.0839500e+03   9.7741364e+01
   1.0839000e+03   9.7748398e+01
   1.0838500e+03   9.7755226e+01
   1.0838000e+03   9.7761848e+01
   1.0837500e+03   9.7768272e+01
   1.0837000e+03   9.7774490e+01
   1.0836500e+03   9.7780502e+01
   1.0836000e+03   9.7786308e+01
   1.0835500e+03   9.7791908e+01
   1.0835000e+03   9.7797302e+01
   1.0834500e+03   9.7802498e+01
   1.0834000e+03   9.7807480e+01
   1.0833500e+03   9.7812256e+01
   1.0833000e+03   9.7816833e+01
   1.0832500e+03   9.7821198e+01
   1.0832000e+03   9.7825363e+01
   1.0831500e+03   9.7829315e+01
   1.0831000e+03   9.7833076e+01
   1.0830500e+03   9.7836624e+01
   1.0830000e+03   9.7839973e+01
   1.0829500e+03   9.7843124e+01
   1.0829000e+03   9.7846069e+01
   1.0828500e+03   9.7848816e+01
   1.0828000e+03   9.7851364e+01
   1.0827500e+03   9.7853714e+01
   1.0827000e+03   9.7855881e+01
   1.0826500e+03   9.7857841e+01
   1.0826000e+03   9.7859612e+01
   1.0825500e+03   9.7861198e+01
   1.0825000e+03   9.7862602e+01
   1.0824500e+03   9.7863808e+01
   1.0824000e+03   9.7864845e+01
   1.0823500e+03   9.7865692e+01
   1.0823000e+03   9.7866371e+01
   1.0822500e+03   9.7866867e+01
   1.0822000e+03   9.7867195e+01
   1.0821500e+03   9.7867363e+01
   1.0821000e+03   9.7867363e+01
   1.0820500e+03   9.7867195e+01
   1.0820000e+03   9.7866882e+01
   1.0819500e+03   9.7866409e+01
   1.0819000e+03   9.7865784e+01
   1.0818500e+03   9.7865021e+01
   1.0818000e+03   9.7864113e+01
   1.0817500e+03   9.7863075e+01
   1.0817000e+03   9.7861900e+01
   1.0816500e+03   9.7860596e+01
   1.0816000e+03   9.7859169e+01
   1.0815500e+03   9.7857628e+01
   1.0815000e+03   9.7855972e+01
   1.0814500e+03   9.7854218e+01
   1.0814000e+03   9.7852348e+01
   1.0813500e+03   9.7850395e+01
   1.0813000e+03   9.7848343e+01
   1.0812500e+03   9.7846207e+01
   1.0812000e+03   9.7843994e+01
   1.0811500e+03   9.7841705e+01
   1.0811000e+03   9.7839348e+01
   1.0810500e+03   9.7836929e+01
   1.0810000e+03   9.7834457e+01
   1.0809500e+03   9.7831932e+01
   1.0809000e+03   9.7829361e+01
   1.0808500e+03   9.7826752e+01
   1.0808000e+03   9.7824112e+01
   1.0807500e+03   9.7821442e+01
   1.0807000e+03   9.7818756e+01
   1.0806500e+03   9.7816055e+01
   1.0806000e+03   9.7813347e+01
   1.0805500e+03   9.7810631e+01
   1.0805000e+03   9.7807922e+01
   1.0804500e+03   9.7805222e+01
   1.0804000e+03   9.7802536e+01
   1.0803500e+03   9.7799873e+01
   1.0803000e+03   9.7797234e+01
   1.0802500e+03   9.7794632e+01
   1.0802000e+03   9.7792061e+01
   1.0801500e+03   9.7789536e+01
   1.0801000e+03   9.7787056e+01
   1.0800500e+03   9.7784630e+01
   1.0800000e+03   9.7782265e+01
   1.0799500e+03   9.7779968e+01
   1.0799000e+03   9.7777733e+01
   1.0798500e+03   9.7775566e+01
   1.0798000e+03   9.7773483e+01
   1.0797500e+03   9.7771469e+01
   1.0797000e+03   9.7769554e+01
   1.0796500e+03   9.7767723e+01
   1.0796000e+03   9.7765991e+01
   1.0795500e+03   9.7764351e+01
   1.0795000e+03   9.7762802e+01
   1.0794500e+03   9.7761368e+01
   1.0794000e+03   9.7760033e+01
   1.0793500e+03   9.7758812e+01
   1.0793000e+03   9.7757706e+01
   1.0792500e+03   9.7756706e+01
   1.0792000e+03   9.7755829e+01
   1.0791500e+03   9.7755066e+01
   1.0791000e+03   9.7754417e+01
   1.0790500e+03   9.7753899e+01
   1.0790000e+03   9.7753510e+01
   1.0789500e+03   9.7753235e+01
   1.0789000e+03   9.7753090e+01
   1.0788500e+03   9.7753075e+01
   1.0788000e+03   9.7753181e+01
   1.0787500e+03   9.7753426e+01
   1.0787000e+03   9.7753784e+01
   1.0786500e+03   9.7754288e+01
   1.0786000e+03   9.7754906e+01
   1.0785500e+03   9.7755661e+01
   1.0785000e+03   9.7756546e+01
   1.0784500e+03   9.7757553e+01
   1.0784000e+03   9.7758690e+01
   1.0783500e+03   9.7759956e+01
   1.0783000e+03   9.7761345e+01
   1.0782500e+03   9.7762856e+01
   1.0782000e+03   9.7764496e+01
   1.0781500e+03   9.7766258e+01
   1.0781000e+03   9.7768143e+01
   1.0780500e+03   9.7770134e+01
   1.0780000e+03   9.7772255e+01
   1.0779500e+03   9.7774490e+01
   1.0779000e+03   9.7776833e+01
   1.0778500e+03   9.7779289e+01
   1.0778000e+03   9.7781860e+01
   1.0777500e+03   9.7784538e+01
   1.0777000e+03   9.7787315e+01
   1.0776500e+03   9.7790192e+01
   1.0776000e+03   9.7793175e+01
   1.0775500e+03   9.7796249e+01
   1.0775000e+03   9.7799423e+01
   1.0774500e+03   9.7802689e+01
   1.0774000e+03   9.7806046e+01
   1.0773500e+03   9.7809479e+01
   1.0773000e+03   9.7813004e+01
   1.0772500e+03   9.7816605e+01
   1.0772000e+03   9.7820290e+01
   1.0771500e+03   9.7824043e+01
   1.0771000e+03   9.7827873e+01
   1.0770500e+03   9.7831764e+01
   1.0770000e+03   9.7835716e+01
   1.0769500e+03   9.7839745e+01
   1.0769000e+03   9.7843819e+01
   1.0768500e+03   9.7847954e+01
   1.0768000e+03   9.7852150e+01
   1.0767500e+03   9.7856377e+01
   1.0767000e+03   9.7860664e+01
   1.0766500e+03   9.7864983e+01
   1.0766000e+03   9.7869347e+01
   1.0765500e+03   9.7873756e+01
   1.0765000e+03   9.7878181e+01
   1.0764500e+03   9.7882645e+01
   1.0764000e+03   9.7887138e+01
   1.0763500e+03   9.7891655e+01
   1.0763000e+03   9.7896187e+01
   1.0762500e+03   9.7900734e+01
   1.0762000e+03   9.7905304e+01
   1.0761500e+03   9.7909882e+01
   1.0761000e+03   9.7914467e+01
   1.0760500e+03   9.7919052e+01
   1.0760000e+03   9.7923645e+01
   1.0759500e+03   9.7928230e+01
   1.0759000e+03   9.7932816e+01
   1.0758500e+03   9.7937393e+01
   1.0758000e+03   9.7941956e+01
   1.0757500e+03   9.7946510e+01
   1.0757000e+03   9.7951050e+01
   1.0756500e+03   9.7955574e+01
   1.0756000e+03   9.7960075e+01
   1.0755500e+03   9.7964546e+01
   1.0755000e+03   9.7968987e+01
   1.0754500e+03   9.7969238e+01
   1.0754000e+03   9.7969490e+01
   1.0753500e+03   9.7969749e+01
   1.0753000e+03   9.7969994e+01
   1.0752500e+03   9.7970245e+01
   1.0752000e+03   9.7970497e+01
   1.0751500e+03   9.7970757e+01
   1.0751000e+03   9.7971001e+01
   1.0750500e+03   9.7971252e+01
   1.0750000e+03   9.7971497e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_39C.dat <==
   1.1250000e+03   9.9780106e+01
   1.1249500e+03   9.9783134e+01
   1.1249000e+03   9.9785957e+01
   1.1248500e+03   9.9788574e+01
   1.1248000e+03   9.9790985e+01
   1.1247500e+03   9.9793175e+01
   1.1247000e+03   9.9795143e+01
   1.1246500e+03   9.9796898e+01
   1.1246000e+03   9.9798409e+01
   1.1245500e+03   9.9799698e+01
   1.1245000e+03   9.9800751e+01
   1.1244500e+03   9.9801559e+01
   1.1244000e+03   9.9802116e+01
   1.1243500e+03   9.9802437e+01
   1.1243000e+03   9.9802498e+01
   1.1242500e+03   9.9802307e+01
   1.1242000e+03   9.9801865e+01
   1.1241500e+03   9.9801155e+01
   1.1241000e+03   9.9800179e+01
   1.1240500e+03   9.9798950e+01
   1.1240000e+03   9.9797447e+01
   1.1239500e+03   9.9795677e+01
   1.1239000e+03   9.9793640e+01
   1.1238500e+03   9.9791321e+01
   1.1238000e+03   9.9788734e+01
   1.1237500e+03   9.9785881e+01
   1.1237000e+03   9.9782745e+01
   1.1236500e+03   9.9779343e+01
   1.1236000e+03   9.9775665e+01
   1.1235500e+03   9.9771706e+01
   1.1235000e+03   9.9767487e+01
   1.1234500e+03   9.9762985e+01
   1.1234000e+03   9.9758224e+01
   1.1233500e+03   9.9753189e+01
   1.1233000e+03   9.9747887e+01
   1.1232500e+03   9.9742332e+01
   1.1232000e+03   9.9736504e+01
   1.1231500e+03   9.9730423e+01
   1.1231000e+03   9.9724098e+01
   1.1230500e+03   9.9717514e+01
   1.1230000e+03   9.9710693e+01
   1.1229500e+03   9.9703629e+01
   1.1229000e+03   9.9696327e+01
   1.1228500e+03   9.9688797e+01
   1.1228000e+03   9.9681046e+01
   1.1227500e+03   9.9673073e+01
   1.1227000e+03   9.9664894e+01
   1.1226500e+03   9.9656517e+01
   1.1226000e+03   9.9647942e+01
   1.1225500e+03   9.9639175e+01
   1.1225000e+03   9.9630234e+01
   1.1224500e+03   9.9621124e+01
   1.1224000e+03   9.9611847e+01
   1.1223500e+03   9.9602425e+01
   1.1223000e+03   9.9592850e+01
   1.1222500e+03   9.9583145e+01
   1.1222000e+03   9.9573318e+01
   1.1221500e+03   9.9563385e+01
   1.1221000e+03   9.9553337e+01
   1.1220500e+03   9.9543205e+01
   1.1220000e+03   9.9532990e+01
   1.1219500e+03   9.9522713e+01
   1.1219000e+03   9.9512360e+01
   1.1218500e+03   9.9501976e+01
   1.1218000e+03   9.9491554e+01
   1.1217500e+03   9.9481110e+01
   1.1217000e+03   9.9470650e+01
   1.1216500e+03   9.9460197e+01
   1.1216000e+03   9.9449753e+01
   1.1215500e+03   9.9439331e+01
   1.1215000e+03   9.9428955e+01
   1.1214500e+03   9.9418625e+01
   1.1214000e+03   9.9408356e+01
   1.1213500e+03   9.9398163e+01
   1.1213000e+03   9.9388054e+01
   1.1212500e+03   9.9378036e+01
   1.1212000e+03   9.9368134e+01
   1.1211500e+03   9.9358353e+01
   1.1211000e+03   9.9348694e+01
   1.1210500e+03   9.9339188e+01
   1.1210000e+03   9.9329826e+01
   1.1209500e+03   9.9320633e+01
   1.1209000e+03   9.9311615e+01
   1.1208500e+03   9.9302780e+01
   1.1208000e+03   9.9294144e+01
   1.1207500e+03   9.9285713e+01
   1.1207000e+03   9.9277489e+01
   1.1206500e+03   9.9269493e+01
   1.1206000e+03   9.9261726e+01
   1.1205500e+03   9.9254204e+01
   1.1205000e+03   9.9246925e+01
   1.1204500e+03   9.9239906e+01
   1.1204000e+03   9.9233147e+01
   1.1203500e+03   9.9226654e+01
   1.1203000e+03   9.9220436e+01
   1.1202500e+03   9.9214508e+01
   1.1202000e+03   9.9208855e+01
   1.1201500e+03   9.9203506e+01
   1.1201000e+03   9.9198448e+01
   1.1200500e+03   9.9193695e+01
   1.1200000e+03   9.9189247e+01
   1.1199500e+03   9.9185104e+01
   1.1199000e+03   9.9181274e+01
   1.1198500e+03   9.9177765e+01
   1.1198000e+03   9.9174568e+01
   1.1197500e+03   9.9171700e+01
   1.1197000e+03   9.9169144e+01
   1.1196500e+03   9.9166916e+01
   1.1196000e+03   9.9165009e+01
   1.1195500e+03   9.9163429e+01
   1.1195000e+03   9.9162170e+01
   1.1194500e+03   9.9161240e+01
   1.1194000e+03   9.9160637e+01
   1.1193500e+03   9.9160347e+01
   1.1193000e+03   9.9160393e+01
   1.1192500e+03   9.9160751e+01
   1.1192000e+03   9.9161423e+01
   1.1191500e+03   9.9162415e+01
   1.1191000e+03   9.9163727e+01
   1.1190500e+03   9.9165352e+01
   1.1190000e+03   9.9167282e+01
   1.1189500e+03   9.9169518e+01
   1.1189000e+03   9.9172058e+01
   1.1188500e+03   9.9174896e+01
   1.1188000e+03   9.9178024e+01
   1.1187500e+03   9.9181450e+01
   1.1187000e+03   9.9185165e+01
   1.1186500e+03   9.9189156e+01
   1.1186000e+03   9.9193428e+01
   1.1185500e+03   9.9197975e+01
   1.1185000e+03   9.9202797e+01
   1.1184500e+03   9.9207870e+01
   1.1184000e+03   9.9213203e+01
   1.1183500e+03   9.9218803e+01
   1.1183000e+03   9.9224640e+01
   1.1182500e+03   9.9230721e+01
   1.1182000e+03   9.9237038e+01
   1.1181500e+03   9.9243584e+01
   1.1181000e+03   9.9250366e+01
   1.1180500e+03   9.9257355e+01
   1.1180000e+03   9.9264565e+01
   1.1179500e+03   9.9271973e+01
   1.1179000e+03   9.9279579e+01
   1.1178500e+03   9.9287392e+01
   1.1178000e+03   9.9295387e+01
   1.1177500e+03   9.9303558e+01
   1.1177000e+03   9.9311905e+01
   1.1176500e+03   9.9320427e+01
   1.1176000e+03   9.9329102e+01
   1.1175500e+03   9.9337936e+01
   1.1175000e+03   9.9346916e+01
   1.1174500e+03   9.9356041e+01
   1.1174000e+03   9.9365303e+01
   1.1173500e+03   9.9374680e+01
   1.1173000e+03   9.9384186e+01
   1.1172500e+03   9.9393806e+01
   1.1172000e+03   9.9403534e+01
   1.1171500e+03   9.9413361e+01
   1.1171000e+03   9.9423279e+01
   1.1170500e+03   9.9433289e+01
   1.1170000e+03   9.9443367e+01
   1.1169500e+03   9.9453522e+01
   1.1169000e+03   9.9463737e+01
   1.1168500e+03   9.9474014e+01
   1.1168000e+03   9.9484337e+01
   1.1167500e+03   9.9494705e+01
   1.1167000e+03   9.9505096e+01
   1.1166500e+03   9.9515518e+01
   1.1166000e+03   9.9525963e+01
   1.1165500e+03   9.9536423e+01
   1.1165000e+03   9.9546883e+01
   1.1164500e+03   9.9557343e+01
   1.1164000e+03   9.9567780e+01
   1.1163500e+03   9.9578209e+01
   1.1163000e+03   9.9588608e+01
   1.1162500e+03   9.9598969e+01
   1.1162000e+03   9.9609291e+01
   1.1161500e+03   9.9619560e+01
   1.1161000e+03   9.9629768e+01
   1.1160500e+03   9.9639908e+01
   1.1160000e+03   9.9649979e+01
   1.1159500e+03   9.9659958e+01
   1.1159000e+03   9.9669846e+01
   1.1158500e+03   9.9679634e+01
   1.1158000e+03   9.9689308e+01
   1.1157500e+03   9.9698868e+01
   1.1157000e+03   9.9708298e+01
   1.1156500e+03   9.9717598e+01
   1.1156000e+03   9.9726753e+01
   1.1155500e+03   9.9735756e+01
   1.1155000e+03   9.9744591e+01
   1.1154500e+03   9.9753258e+01
   1.1154000e+03   9.9761742e+01
   1.1153500e+03   9.9770035e+01
   1.1153000e+03   9.9778130e+01
   1.1152500e+03   9.9786011e+01
   1.1152000e+03   9.9793686e+01
   1.1151500e+03   9.9801125e+01
   1.1151000e+03   9.9808327e+01
   1.1150500e+03   9.9815277e+01
   1.1150000e+03   9.9821976e+01
   1.1149500e+03   9.9828407e+01
   1.1149000e+03   9.9834564e+01
   1.1148500e+03   9.9840431e+01
   1.1148000e+03   9.9846008e+01
   1.1147500e+03   9.9851273e+01
   1.1147000e+03   9.9856224e+01
   1.1146500e+03   9.9860855e+01
   1.1146000e+03   9.9865150e+01
   1.1145500e+03   9.9869095e+01
   1.1145000e+03   9.9872681e+01
   1.1144500e+03   9.9875916e+01
   1.1144000e+03   9.9878761e+01
   1.1143500e+03   9.9881241e+01
   1.1143000e+03   9.9883308e+01
   1.1142500e+03   9.9884987e+01
   1.1142000e+03   9.9886253e+01
   1.1141500e+03   9.9887093e+01
   1.1141000e+03   9.9887505e+01
   1.1140500e+03   9.9887482e+01
   1.1140000e+03   9.9887016e+01
   1.1139500e+03   9.9886086e+01
   1.1139000e+03   9.9884705e+01
   1.1138500e+03   9.9882851e+01
   1.1138000e+03   9.9880508e+01
   1.1137500e+03   9.9877693e+01
   1.1137000e+03   9.9874390e+01
   1.1136500e+03   9.9870590e+01
   1.1136000e+03   9.9866280e+01
   1.1135500e+03   9.9861465e+01
   1.1135000e+03   9.9856148e+01
   1.1134500e+03   9.9850304e+01
   1.1134000e+03   9.9843941e+01
   1.1133500e+03   9.9837067e+01
   1.1133000e+03   9.9829659e+01
   1.1132500e+03   9.9821732e+01
   1.1132000e+03   9.9813271e+01
   1.1131500e+03   9.9804283e+01
   1.1131000e+03   9.9794769e+01
   1.1130500e+03   9.9784729e+01
   1.1130000e+03   9.9774170e+01
   1.1129500e+03   9.9763092e+01
   1.1129000e+03   9.9751488e+01
   1.1128500e+03   9.9739380e+01
   1.1128000e+03   9.9726761e+01
   1.1127500e+03   9.9713646e+01
   1.1127000e+03   9.9700043e+01
   1.1126500e+03   9.9685944e+01
   1.1126000e+03   9.9671379e+01
   1.1125500e+03   9.9656342e+01
   1.1125000e+03   9.9640862e+01
   1.1124500e+03   9.9624931e+01
   1.1124000e+03   9.9608574e+01
   1.1123500e+03   9.9591812e+01
   1.1123000e+03   9.9574646e+01
   1.1122500e+03   9.9557098e+01
   1.1122000e+03   9.9539200e+01
   1.1121500e+03   9.9520943e+01
   1.1121000e+03   9.9502357e+01
   1.1120500e+03   9.9483467e+01
   1.1120000e+03   9.9464294e+01
   1.1119500e+03   9.9444847e+01
   1.1119000e+03   9.9425163e+01
   1.1118500e+03   9.9405266e+01
   1.1118000e+03   9.9385162e+01
   1.1117500e+03   9.9364891e+01
   1.1117000e+03   9.9344475e+01
   1.1116500e+03   9.9323936e+01
   1.1116000e+03   9.9303299e+01
   1.1115500e+03   9.9282608e+01
   1.1115000e+03   9.9261864e+01
   1.1114500e+03   9.9241104e+01
   1.1114000e+03   9.9220367e+01
   1.1113500e+03   9.9199654e+01
   1.1113000e+03   9.9179024e+01
   1.1112500e+03   9.9158478e+01
   1.1112000e+03   9.9138054e+01
   1.1111500e+03   9.9117790e+01
   1.1111000e+03   9.9097702e+01
   1.1110500e+03   9.9077812e+01
   1.1110000e+03   9.9058151e+01
   1.1109500e+03   9.9038750e+01
   1.1109000e+03   9.9019638e+01
   1.1108500e+03   9.9000824e+01
   1.1108000e+03   9.8982346e+01
   1.1107500e+03   9.8964226e+01
   1.1107000e+03   9.8946487e+01
   1.1106500e+03   9.8929146e+01
   1.1106000e+03   9.8912231e+01
   1.1105500e+03   9.8895760e+01
   1.1105000e+03   9.8879753e+01
   1.1104500e+03   9.8864227e+01
   1.1104000e+03   9.8849205e+01
   1.1103500e+03   9.8834702e+01
   1.1103000e+03   9.8820724e+01
   1.1102500e+03   9.8807312e+01
   1.1102000e+03   9.8794464e+01
   1.1101500e+03   9.8782188e+01
   1.1101000e+03   9.8770500e+01
   1.1100500e+03   9.8759422e+01
   1.1100000e+03   9.8748955e+01
   1.1099500e+03   9.8739105e+01
   1.1099000e+03   9.8729889e+01
   1.1098500e+03   9.8721313e+01
   1.1098000e+03   9.8713371e+01
   1.1097500e+03   9.8706085e+01
   1.1097000e+03   9.8699448e+01
   1.1096500e+03   9.8693474e+01
   1.1096000e+03   9.8688148e+01
   1.1095500e+03   9.8683487e+01
   1.1095000e+03   9.8679489e+01
   1.1094500e+03   9.8676147e+01
   1.1094000e+03   9.8673462e+01
   1.1093500e+03   9.8671440e+01
   1.1093000e+03   9.8670074e+01
   1.1092500e+03   9.8669365e+01
   1.1092000e+03   9.8669304e+01
   1.1091500e+03   9.8669884e+01
   1.1091000e+03   9.8671112e+01
   1.1090500e+03   9.8672966e+01
   1.1090000e+03   9.8675453e+01
   1.1089500e+03   9.8678566e+01
   1.1089000e+03   9.8682297e+01
   1.1088500e+03   9.8686638e+01
   1.1088000e+03   9.8691574e+01
   1.1087500e+03   9.8697113e+01
   1.1087000e+03   9.8703232e+01
   1.1086500e+03   9.8709930e+01
   1.1086000e+03   9.8717194e+01
   1.1085500e+03   9.8725029e+01
   1.1085000e+03   9.8733398e+01
   1.1084500e+03   9.8742317e+01
   1.1084000e+03   9.8751770e+01
   1.1083500e+03   9.8761742e+01
   1.1083000e+03   9.8772232e+01
   1.1082500e+03   9.8783226e+01
   1.1082000e+03   9.8794708e+01
   1.1081500e+03   9.8806671e+01
   1.1081000e+03   9.8819115e+01
   1.1080500e+03   9.8832016e+01
   1.1080000e+03   9.8845375e+01
   1.1079500e+03   9.8859177e+01
   1.1079000e+03   9.8873413e+01
   1.1078500e+03   9.8888077e+01
   1.1078000e+03   9.8903152e+01
   1.1077500e+03   9.8918625e+01
   1.1077000e+03   9.8934502e+01
   1.1076500e+03   9.8950760e+01
   1.1076000e+03   9.8967392e+01
   1.1075500e+03   9.8984398e+01
   1.1075000e+03   9.9001755e+01
   1.1074500e+03   9.9019455e+01
   1.1074000e+03   9.9037506e+01
   1.1073500e+03   9.9055878e+01
   1.1073000e+03   9.9074570e+01
   1.1072500e+03   9.9093575e+01
   1.1072000e+03   9.9112877e+01
   1.1071500e+03   9.9132477e+01
   1.1071000e+03   9.9152367e+01
   1.1070500e+03   9.9172523e+01
   1.1070000e+03   9.9192963e+01
   1.1069500e+03   9.9213646e+01
   1.1069000e+03   9.9234589e+01
   1.1068500e+03   9.9255768e+01
   1.1068000e+03   9.9277191e+01
   1.1067500e+03   9.9298836e+01
   1.1067000e+03   9.9320694e+01
   1.1066500e+03   9.9342766e+01
   1.1066000e+03   9.9365036e+01
   1.1065500e+03   9.9387505e+01
   1.1065000e+03   9.9410149e+01
   1.1064500e+03   9.9432976e+01
   1.1064000e+03   9.9455971e+01
   1.1063500e+03   9.9479118e+01
   1.1063000e+03   9.9502426e+01
   1.1062500e+03   9.9525871e+01
   1.1062000e+03   9.9549454e+01
   1.1061500e+03   9.9573158e+01
   1.1061000e+03   9.9596985e+01
   1.1060500e+03   9.9620911e+01
   1.1060000e+03   9.9644943e+01
   1.1059500e+03   9.9669060e+01
   1.1059000e+03   9.9693260e+01
   1.1058500e+03   9.9717529e+01
   1.1058000e+03   9.9741844e+01
   1.1057500e+03   9.9766220e+01
   1.1057000e+03   9.9790627e+01
   1.1056500e+03   9.9815071e+01
   1.1056000e+03   9.9839516e+01
   1.1055500e+03   9.9863968e+01
   1.1055000e+03   9.9888412e+01
   1.1054500e+03   9.9912827e+01
   1.1054000e+03   9.9937210e+01
   1.1053500e+03   9.9961548e+01
   1.1053000e+03   9.9985817e+01
   1.1052500e+03   1.0001001e+02
   1.1052000e+03   1.0003412e+02
   1.1051500e+03   1.0005811e+02
   1.1051000e+03   1.0008197e+02
   1.1050500e+03   1.0010569e+02
   1.1050000e+03   1.0012923e+02
   1.1049500e+03   1.0015260e+02
   1.1049000e+03   1.0017577e+02
   1.1048500e+03   1.0019868e+02
   1.1048000e+03   1.0022137e+02
   1.1047500e+03   1.0024377e+02
   1.1047000e+03   1.0026587e+02
   1.1046500e+03   1.0028764e+02
   1.1046000e+03   1.0030906e+02
   1.1045500e+03   1.0033009e+02
   1.1045000e+03   1.0035070e+02
   1.1044500e+03   1.0037086e+02
   1.1044000e+03   1.0039053e+02
   1.1043500e+03   1.0040968e+02
   1.1043000e+03   1.0042830e+02
   1.1042500e+03   1.0044628e+02
   1.1042000e+03   1.0046363e+02
   1.1041500e+03   1.0048029e+02
   1.1041000e+03   1.0049620e+02
   1.1040500e+03   1.0051132e+02
   1.1040000e+03   1.0052562e+02
   1.1039500e+03   1.0053900e+02
   1.1039000e+03   1.0055144e+02
   1.1038500e+03   1.0056284e+02
   1.1038000e+03   1.0057317e+02
   1.1037500e+03   1.0058234e+02
   1.1037000e+03   1.0059028e+02
   1.1036500e+03   1.0059692e+02
   1.1036000e+03   1.0060217e+02
   1.1035500e+03   1.0060594e+02
   1.1035000e+03   1.0060815e+02
   1.1034500e+03   1.0060872e+02
   1.1034000e+03   1.0060754e+02
   1.1033500e+03   1.0060450e+02
   1.1033000e+03   1.0059949e+02
   1.1032500e+03   1.0059241e+02
   1.1032000e+03   1.0058315e+02
   1.1031500e+03   1.0057156e+02
   1.1031000e+03   1.0055752e+02
   1.1030500e+03   1.0054090e+02
   1.1030000e+03   1.0052155e+02
   1.1029500e+03   1.0049934e+02
   1.1029000e+03   1.0047411e+02
   1.1028500e+03   1.0044571e+02
   1.1028000e+03   1.0041396e+02
   1.1027500e+03   1.0037873e+02
   1.1027000e+03   1.0033981e+02
   1.1026500e+03   1.0029702e+02
   1.1026000e+03   1.0025021e+02
   1.1025500e+03   1.0019917e+02
   1.1025000e+03   1.0014375e+02
   1.1024500e+03   1.0008369e+02
   1.1024000e+03   1.0001886e+02
   1.1023500e+03   9.9949043e+01
   1.1023000e+03   9.9874046e+01
   1.1022500e+03   9.9793678e+01
   1.1022000e+03   9.9707764e+01
   1.1021500e+03   9.9616104e+01
   1.1021000e+03   9.9518524e+01
   1.1020500e+03   9.9414864e+01
   1.1020000e+03   9.9304962e+01
   1.1019500e+03   9.9188652e+01
   1.1019000e+03   9.9065819e+01
   1.1018500e+03   9.8936363e+01
   1.1018000e+03   9.8800140e+01
   1.1017500e+03   9.8657135e+01
   1.1017000e+03   9.8507271e+01
   1.1016500e+03   9.8350517e+01
   1.1016000e+03   9.8186920e+01
   1.1015500e+03   9.8016487e+01
   1.1015000e+03   9.7839294e+01
   1.1014500e+03   9.7655556e+01
   1.1014000e+03   9.7465355e+01
   1.1013500e+03   9.7268936e+01
   1.1013000e+03   9.7066559e+01
   1.1012500e+03   9.6858482e+01
   1.1012000e+03   9.6645058e+01
   1.1011500e+03   9.6426727e+01
   1.1011000e+03   9.6203949e+01
   1.1010500e+03   9.5977203e+01
   1.1010000e+03   9.5747032e+01
   1.1009500e+03   9.5513977e+01
   1.1009000e+03   9.5278679e+01
   1.1008500e+03   9.5041748e+01
   1.1008000e+03   9.4803917e+01
   1.1007500e+03   9.4565819e+01
   1.1007000e+03   9.4328239e+01
   1.1006500e+03   9.4091904e+01
   1.1006000e+03   9.3857491e+01
   1.1005500e+03   9.3625763e+01
   1.1005000e+03   9.3397408e+01
   1.1004500e+03   9.3173157e+01
   1.1004000e+03   9.2953690e+01
   1.1003500e+03   9.2739578e+01
   1.1003000e+03   9.2531494e+01
   1.1002500e+03   9.2329994e+01
   1.1002000e+03   9.2135590e+01
   1.1001500e+03   9.1948700e+01
   1.1001000e+03   9.1769753e+01
   1.1000500e+03   9.1599045e+01
   1.1000000e+03   9.1436935e+01
   1.0999500e+03   9.1283630e+01
   1.0999000e+03   9.1139290e+01
   1.0998500e+03   9.1004059e+01
   1.0998000e+03   9.0877937e+01
   1.0997500e+03   9.0761040e+01
   1.0997000e+03   9.0653229e+01
   1.0996500e+03   9.0554451e+01
   1.0996000e+03   9.0464569e+01
   1.0995500e+03   9.0383438e+01
   1.0995000e+03   9.0310860e+01
   1.0994500e+03   9.0246574e+01
   1.0994000e+03   9.0190353e+01
   1.0993500e+03   9.0141922e+01
   1.0993000e+03   9.0100983e+01
   1.0992500e+03   9.0067200e+01
   1.0992000e+03   9.0040298e+01
   1.0991500e+03   9.0019943e+01
   1.0991000e+03   9.0005798e+01
   1.0990500e+03   8.9997543e+01
   1.0990000e+03   8.9994835e+01
   1.0989500e+03   8.9997360e+01
   1.0989000e+03   9.0004799e+01
   1.0988500e+03   9.0016830e+01
   1.0988000e+03   9.0033142e+01
   1.0987500e+03   9.0053444e+01
   1.0987000e+03   9.0077446e+01
   1.0986500e+03   9.0104866e+01
   1.0986000e+03   9.0135452e+01
   1.0985500e+03   9.0168915e+01
   1.0985000e+03   9.0205025e+01
   1.0984500e+03   9.0243568e+01
   1.0984000e+03   9.0284309e+01
   1.0983500e+03   9.0327049e+01
   1.0983000e+03   9.0371582e+01
   1.0982500e+03   9.0417694e+01
   1.0982000e+03   9.0465248e+01
   1.0981500e+03   9.0514061e+01
   1.0981000e+03   9.0563965e+01
   1.0980500e+03   9.0614876e+01
   1.0980000e+03   9.0666595e+01
   1.0979500e+03   9.0719009e+01
   1.0979000e+03   9.0771996e+01
   1.0978500e+03   9.0825447e+01
   1.0978000e+03   9.0879257e+01
   1.0977500e+03   9.0933380e+01
   1.0977000e+03   9.0987663e+01
   1.0976500e+03   9.1042046e+01
   1.0976000e+03   9.1096474e+01
   1.0975500e+03   9.1150833e+01
   1.0975000e+03   9.1205101e+01
   1.0974500e+03   9.1259201e+01
   1.0974000e+03   9.1313095e+01
   1.0973500e+03   9.1366714e+01
   1.0973000e+03   9.1420029e+01
   1.0972500e+03   9.1472992e+01
   1.0972000e+03   9.1525558e+01
   1.0971500e+03   9.1577705e+01
   1.0971000e+03   9.1629395e+01
   1.0970500e+03   9.1680626e+01
   1.0970000e+03   9.1731308e+01
   1.0969500e+03   9.1781479e+01
   1.0969000e+03   9.1831085e+01
   1.0968500e+03   9.1880150e+01
   1.0968000e+03   9.1928627e+01
   1.0967500e+03   9.1976479e+01
   1.0967000e+03   9.2023758e+01
   1.0966500e+03   9.2070412e+01
   1.0966000e+03   9.2116425e+01
   1.0965500e+03   9.2161812e+01
   1.0965000e+03   9.2206589e+01
   1.0964500e+03   9.2250717e+01
   1.0964000e+03   9.2294189e+01
   1.0963500e+03   9.2337021e+01
   1.0963000e+03   9.2379196e+01
   1.0962500e+03   9.2420715e+01
   1.0962000e+03   9.2461601e+01
   1.0961500e+03   9.2501816e+01
   1.0961000e+03   9.2541428e+01
   1.0960500e+03   9.2580345e+01
   1.0960000e+03   9.2618629e+01
   1.0959500e+03   9.2656273e+01
   1.0959000e+03   9.2693314e+01
   1.0958500e+03   9.2729706e+01
   1.0958000e+03   9.2765472e+01
   1.0957500e+03   9.2800644e+01
   1.0957000e+03   9.2835197e+01
   1.0956500e+03   9.2869171e+01
   1.0956000e+03   9.2902527e+01
   1.0955500e+03   9.2935333e+01
   1.0955000e+03   9.2967529e+01
   1.0954500e+03   9.2999153e+01
   1.0954000e+03   9.3030212e+01
   1.0953500e+03   9.3060722e+01
   1.0953000e+03   9.3090714e+01
   1.0952500e+03   9.3120163e+01
   1.0952000e+03   9.3149094e+01
   1.0951500e+03   9.3177483e+01
   1.0951000e+03   9.3205376e+01
   1.0950500e+03   9.3232758e+01
   1.0950000e+03   9.3259689e+01
   1.0949500e+03   9.3286148e+01
   1.0949000e+03   9.3312134e+01
   1.0948500e+03   9.3337685e+01
   1.0948000e+03   9.3362770e+01
   1.0947500e+03   9.3387436e+01
   1.0947000e+03   9.3411674e+01
   1.0946500e+03   9.3435524e+01
   1.0946000e+03   9.3458977e+01
   1.0945500e+03   9.3482063e+01
   1.0945000e+03   9.3504776e+01
   1.0944500e+03   9.3527122e+01
   1.0944000e+03   9.3549141e+01
   1.0943500e+03   9.3570816e+01
   1.0943000e+03   9.3592194e+01
   1.0942500e+03   9.3613243e+01
   1.0942000e+03   9.3634003e+01
   1.0941500e+03   9.3654480e+01
   1.0941000e+03   9.3674690e+01
   1.0940500e+03   9.3694641e+01
   1.0940000e+03   9.3714355e+01
   1.0939500e+03   9.3733849e+01
   1.0939000e+03   9.3753128e+01
   1.0938500e+03   9.3772202e+01
   1.0938000e+03   9.3791077e+01
   1.0937500e+03   9.3809792e+01
   1.0937000e+03   9.3828346e+01
   1.0936500e+03   9.3846748e+01
   1.0936000e+03   9.3865028e+01
   1.0935500e+03   9.3883171e+01
   1.0935000e+03   9.3901199e+01
   1.0934500e+03   9.3919136e+01
   1.0934000e+03   9.3936974e+01
   1.0933500e+03   9.3954742e+01
   1.0933000e+03   9.3972458e+01
   1.0932500e+03   9.3990112e+01
   1.0932000e+03   9.4007736e+01
   1.0931500e+03   9.4025330e+01
   1.0931000e+03   9.4042900e+01
   1.0930500e+03   9.4060486e+01
   1.0930000e+03   9.4078079e+01
   1.0929500e+03   9.4095680e+01
   1.0929000e+03   9.4113312e+01
   1.0928500e+03   9.4130989e+01
   1.0928000e+03   9.4148705e+01
   1.0927500e+03   9.4166489e+01
   1.0927000e+03   9.4184341e+01
   1.0926500e+03   9.4202255e+01
   1.0926000e+03   9.4220268e+01
   1.0925500e+03   9.4238373e+01
   1.0925000e+03   9.4256577e+01
   1.0924500e+03   9.4274887e+01
   1.0924000e+03   9.4293312e+01
   1.0923500e+03   9.4311867e+01
   1.0923000e+03   9.4330551e+01
   1.0922500e+03   9.4349358e+01
   1.0922000e+03   9.4368309e+01
   1.0921500e+03   9.4387398e+01
   1.0921000e+03   9.4406647e+01
   1.0920500e+03   9.4426033e+01
   1.0920000e+03   9.4445587e+01
   1.0919500e+03   9.4465294e+01
   1.0919000e+03   9.4485161e+01
   1.0918500e+03   9.4505188e+01
   1.0918000e+03   9.4525383e+01
   1.0917500e+03   9.4545746e+01
   1.0917000e+03   9.4566284e+01
   1.0916500e+03   9.4586983e+01
   1.0916000e+03   9.4607857e+01
   1.0915500e+03   9.4628899e+01
   1.0915000e+03   9.4650116e+01
   1.0914500e+03   9.4671494e+01
   1.0914000e+03   9.4693031e+01
   1.0913500e+03   9.4714752e+01
   1.0913000e+03   9.4736626e+01
   1.0912500e+03   9.4758667e+01
   1.0912000e+03   9.4780861e+01
   1.0911500e+03   9.4803223e+01
   1.0911000e+03   9.4825722e+01
   1.0910500e+03   9.4848373e+01
   1.0910000e+03   9.4871178e+01
   1.0909500e+03   9.4894119e+01
   1.0909000e+03   9.4917221e+01
   1.0908500e+03   9.4940445e+01
   1.0908000e+03   9.4963799e+01
   1.0907500e+03   9.4987267e+01
   1.0907000e+03   9.5010864e+01
   1.0906500e+03   9.5034584e+01
   1.0906000e+03   9.5058411e+01
   1.0905500e+03   9.5082344e+01
   1.0905000e+03   9.5106384e+01
   1.0904500e+03   9.5130508e+01
   1.0904000e+03   9.5154739e+01
   1.0903500e+03   9.5179047e+01
   1.0903000e+03   9.5203438e+01
   1.0902500e+03   9.5227890e+01
   1.0902000e+03   9.5252426e+01
   1.0901500e+03   9.5277023e+01
   1.0901000e+03   9.5301674e+01
   1.0900500e+03   9.5326385e+01
   1.0900000e+03   9.5351135e+01
   1.0899500e+03   9.5375938e+01
   1.0899000e+03   9.5400772e+01
   1.0898500e+03   9.5425629e+01
   1.0898000e+03   9.5450508e+01
   1.0897500e+03   9.5475410e+01
   1.0897000e+03   9.5500336e+01
   1.0896500e+03   9.5525253e+01
   1.0896000e+03   9.5550186e+01
   1.0895500e+03   9.5575127e+01
   1.0895000e+03   9.5600052e+01
   1.0894500e+03   9.5624962e+01
   1.0894000e+03   9.5649857e+01
   1.0893500e+03   9.5674744e+01
   1.0893000e+03   9.5699608e+01
   1.0892500e+03   9.5724442e+01
   1.0892000e+03   9.5749245e+01
   1.0891500e+03   9.5773994e+01
   1.0891000e+03   9.5798714e+01
   1.0890500e+03   9.5823380e+01
   1.0890000e+03   9.5847992e+01
   1.0889500e+03   9.5872559e+01
   1.0889000e+03   9.5897064e+01
   1.0888500e+03   9.5921501e+01
   1.0888000e+03   9.5945877e+01
   1.0887500e+03   9.5970192e+01
   1.0887000e+03   9.5994423e+01
   1.0886500e+03   9.6018585e+01
   1.0886000e+03   9.6042671e+01
   1.0885500e+03   9.6066666e+01
   1.0885000e+03   9.6090576e+01
   1.0884500e+03   9.6114410e+01
   1.0884000e+03   9.6138138e+01
   1.0883500e+03   9.6161789e+01
   1.0883000e+03   9.6185333e+01
   1.0882500e+03   9.6208778e+01
   1.0882000e+03   9.6232132e+01
   1.0881500e+03   9.6255386e+01
   1.0881000e+03   9.6278534e+01
   1.0880500e+03   9.6301567e+01
   1.0880000e+03   9.6324501e+01
   1.0879500e+03   9.6347313e+01
   1.0879000e+03   9.6370018e+01
   1.0878500e+03   9.6392609e+01
   1.0878000e+03   9.6415077e+01
   1.0877500e+03   9.6437439e+01
   1.0877000e+03   9.6459663e+01
   1.0876500e+03   9.6481773e+01
   1.0876000e+03   9.6503761e+01
   1.0875500e+03   9.6525627e+01
   1.0875000e+03   9.6547356e+01
   1.0874500e+03   9.6568970e+01
   1.0874000e+03   9.6590454e+01
   1.0873500e+03   9.6611801e+01
   1.0873000e+03   9.6633018e+01
   1.0872500e+03   9.6654099e+01
   1.0872000e+03   9.6675049e+01
   1.0871500e+03   9.6695862e+01
   1.0871000e+03   9.6716537e+01
   1.0870500e+03   9.6737083e+01
   1.0870000e+03   9.6757484e+01
   1.0869500e+03   9.6777748e+01
   1.0869000e+03   9.6797874e+01
   1.0868500e+03   9.6817856e+01
   1.0868000e+03   9.6837692e+01
   1.0867500e+03   9.6857391e+01
   1.0867000e+03   9.6876945e+01
   1.0866500e+03   9.6896347e+01
   1.0866000e+03   9.6915611e+01
   1.0865500e+03   9.6934723e+01
   1.0865000e+03   9.6953690e+01
   1.0864500e+03   9.6972511e+01
   1.0864000e+03   9.6991173e+01
   1.0863500e+03   9.7009689e+01
   1.0863000e+03   9.7028053e+01
   1.0862500e+03   9.7046265e+01
   1.0862000e+03   9.7064323e+01
   1.0861500e+03   9.7082230e+01
   1.0861000e+03   9.7099976e+01
   1.0860500e+03   9.7117577e+01
   1.0860000e+03   9.7135010e+01
   1.0859500e+03   9.7152283e+01
   1.0859000e+03   9.7169403e+01
   1.0858500e+03   9.7186363e+01
   1.0858000e+03   9.7203156e+01
   1.0857500e+03   9.7219795e+01
   1.0857000e+03   9.7236267e+01
   1.0856500e+03   9.7252579e+01
   1.0856000e+03   9.7268715e+01
   1.0855500e+03   9.7284698e+01
   1.0855000e+03   9.7300514e+01
   1.0854500e+03   9.7316154e+01
   1.0854000e+03   9.7331635e+01
   1.0853500e+03   9.7346939e+01
   1.0853000e+03   9.7362068e+01
   1.0852500e+03   9.7377029e+01
   1.0852000e+03   9.7391815e+01
   1.0851500e+03   9.7406418e+01
   1.0851000e+03   9.7420845e+01
   1.0850500e+03   9.7435104e+01
   1.0850000e+03   9.7449181e+01
   1.0849500e+03   9.7463074e+01
   1.0849000e+03   9.7476784e+01
   1.0848500e+03   9.7490311e+01
   1.0848000e+03   9.7503647e+01
   1.0847500e+03   9.7516808e+01
   1.0847000e+03   9.7529778e+01
   1.0846500e+03   9.7542557e+01
   1.0846000e+03   9.7555153e+01
   1.0845500e+03   9.7567551e+01
   1.0845000e+03   9.7579758e+01
   1.0844500e+03   9.7591766e+01
   1.0844000e+03   9.7603584e+01
   1.0843500e+03   9.7615196e+01
   1.0843000e+03   9.7626617e+01
   1.0842500e+03   9.7637825e+01
   1.0842000e+03   9.7648834e+01
   1.0841500e+03   9.7659645e+01
   1.0841000e+03   9.7670242e+01
   1.0840500e+03   9.7680626e+01
   1.0840000e+03   9.7690811e+01
   1.0839500e+03   9.7700790e+01
   1.0839000e+03   9.7710541e+01
   1.0838500e+03   9.7720093e+01
   1.0838000e+03   9.7729424e+01
   1.0837500e+03   9.7738533e+01
   1.0837000e+03   9.7747429e+01
   1.0836500e+03   9.7756104e+01
   1.0836000e+03   9.7764557e+01
   1.0835500e+03   9.7772789e+01
   1.0835000e+03   9.7780792e+01
   1.0834500e+03   9.7788574e+01
   1.0834000e+03   9.7796127e+01
   1.0833500e+03   9.7803452e+01
   1.0833000e+03   9.7810547e+01
   1.0832500e+03   9.7817413e+01
   1.0832000e+03   9.7824043e+01
   1.0831500e+03   9.7830444e+01
   1.0831000e+03   9.7836617e+01
   1.0830500e+03   9.7842545e+01
   1.0830000e+03   9.7848236e+01
   1.0829500e+03   9.7853699e+01
   1.0829000e+03   9.7858925e+01
   1.0828500e+03   9.7863907e+01
   1.0828000e+03   9.7868660e+01
   1.0827500e+03   9.7873161e+01
   1.0827000e+03   9.7877434e+01
   1.0826500e+03   9.7881470e+01
   1.0826000e+03   9.7885269e+01
   1.0825500e+03   9.7888824e+01
   1.0825000e+03   9.7892151e+01
   1.0824500e+03   9.7895233e+01
   1.0824000e+03   9.7898079e+01
   1.0823500e+03   9.7900688e+01
   1.0823000e+03   9.7903069e+01
   1.0822500e+03   9.7905212e+01
   1.0822000e+03   9.7907120e+01
   1.0821500e+03   9.7908798e+01
   1.0821000e+03   9.7910255e+01
   1.0820500e+03   9.7911476e+01
   1.0820000e+03   9.7912476e+01
   1.0819500e+03   9.7913254e+01
   1.0819000e+03   9.7913811e+01
   1.0818500e+03   9.7914139e+01
   1.0818000e+03   9.7914268e+01
   1.0817500e+03   9.7914177e+01
   1.0817000e+03   9.7913879e+01
   1.0816500e+03   9.7913376e+01
   1.0816000e+03   9.7912674e+01
   1.0815500e+03   9.7911766e+01
   1.0815000e+03   9.7910675e+01
   1.0814500e+03   9.7909393e+01
   1.0814000e+03   9.7907921e+01
   1.0813500e+03   9.7906273e+01
   1.0813000e+03   9.7904442e+01
   1.0812500e+03   9.7902451e+01
   1.0812000e+03   9.7900299e+01
   1.0811500e+03   9.7897980e+01
   1.0811000e+03   9.7895500e+01
   1.0810500e+03   9.7892883e+01
   1.0810000e+03   9.7890129e+01
   1.0809500e+03   9.7887230e+01
   1.0809000e+03   9.7884216e+01
   1.0808500e+03   9.7881065e+01
   1.0808000e+03   9.7877815e+01
   1.0807500e+03   9.7874443e+01
   1.0807000e+03   9.7870979e+01
   1.0806500e+03   9.7867416e+01
   1.0806000e+03   9.7863777e+01
   1.0805500e+03   9.7860046e+01
   1.0805000e+03   9.7856255e+01
   1.0804500e+03   9.7852394e+01
   1.0804000e+03   9.7848473e+01
   1.0803500e+03   9.7844513e+01
   1.0803000e+03   9.7840508e+01
   1.0802500e+03   9.7836464e+01
   1.0802000e+03   9.7832397e+01
   1.0801500e+03   9.7828323e+01
   1.0801000e+03   9.7824234e+01
   1.0800500e+03   9.7820137e+01
   1.0800000e+03   9.7816055e+01
   1.0799500e+03   9.7811981e+01
   1.0799000e+03   9.7807938e+01
   1.0798500e+03   9.7803917e+01
   1.0798000e+03   9.7799934e+01
   1.0797500e+03   9.7795990e+01
   1.0797000e+03   9.7792107e+01
   1.0796500e+03   9.7788277e+01
   1.0796000e+03   9.7784508e+01
   1.0795500e+03   9.7780815e+01
   1.0795000e+03   9.7777199e+01
   1.0794500e+03   9.7773666e+01
   1.0794000e+03   9.7770226e+01
   1.0793500e+03   9.7766891e+01
   1.0793000e+03   9.7763649e+01
   1.0792500e+03   9.7760513e+01
   1.0792000e+03   9.7757500e+01
   1.0791500e+03   9.7754608e+01
   1.0791000e+03   9.7751839e+01
   1.0790500e+03   9.7749191e+01
   1.0790000e+03   9.7746689e+01
   1.0789500e+03   9.7744316e+01
   1.0789000e+03   9.7742088e+01
   1.0788500e+03   9.7740005e+01
   1.0788000e+03   9.7738068e+01
   1.0787500e+03   9.7736290e+01
   1.0787000e+03   9.7734657e+01
   1.0786500e+03   9.7733185e+01
   1.0786000e+03   9.7731873e+01
   1.0785500e+03   9.7730728e+01
   1.0785000e+03   9.7729752e+01
   1.0784500e+03   9.7728935e+01
   1.0784000e+03   9.7728279e+01
   1.0783500e+03   9.7727791e+01
   1.0783000e+03   9.7727478e+01
   1.0782500e+03   9.7727333e+01
   1.0782000e+03   9.7727356e+01
   1.0781500e+03   9.7727554e+01
   1.0781000e+03   9.7727921e+01
   1.0780500e+03   9.7728455e+01
   1.0780000e+03   9.7729156e+01
   1.0779500e+03   9.7730026e+01
   1.0779000e+03   9.7731064e+01
   1.0778500e+03   9.7732269e+01
   1.0778000e+03   9.7733635e+01
   1.0777500e+03   9.7735168e+01
   1.0777000e+03   9.7736862e+01
   1.0776500e+03   9.7738708e+01
   1.0776000e+03   9.7740715e+01
   1.0775500e+03   9.7742882e+01
   1.0775000e+03   9.7745193e+01
   1.0774500e+03   9.7747658e+01
   1.0774000e+03   9.7750267e+01
   1.0773500e+03   9.7753021e+01
   1.0773000e+03   9.7755920e+01
   1.0772500e+03   9.7758957e+01
   1.0772000e+03   9.7762123e+01
   1.0771500e+03   9.7765427e+01
   1.0771000e+03   9.7768860e+01
   1.0770500e+03   9.7772415e+01
   1.0770000e+03   9.7776093e+01
   1.0769500e+03   9.7779884e+01
   1.0769000e+03   9.7783791e+01
   1.0768500e+03   9.7787811e+01
   1.0768000e+03   9.7791931e+01
   1.0767500e+03   9.7796158e+01
   1.0767000e+03   9.7800484e+01
   1.0766500e+03   9.7804901e+01
   1.0766000e+03   9.7809410e+01
   1.0765500e+03   9.7814003e+01
   1.0765000e+03   9.7818687e+01
   1.0764500e+03   9.7823441e+01
   1.0764000e+03   9.7828270e+01
   1.0763500e+03   9.7833176e+01
   1.0763000e+03   9.7838142e+01
   1.0762500e+03   9.7843170e+01
   1.0762000e+03   9.7848251e+01
   1.0761500e+03   9.7853401e+01
   1.0761000e+03   9.7858582e+01
   1.0760500e+03   9.7863823e+01
   1.0760000e+03   9.7869095e+01
   1.0759500e+03   9.7874413e+01
   1.0759000e+03   9.7879761e+01
   1.0758500e+03   9.7885147e+01
   1.0758000e+03   9.7890541e+01
   1.0757500e+03   9.7895966e+01
   1.0757000e+03   9.7901413e+01
   1.0756500e+03   9.7906860e+01
   1.0756000e+03   9.7912331e+01
   1.0755500e+03   9.7917801e+01
   1.0755000e+03   9.7923279e+01
   1.0754500e+03   9.7923691e+01
   1.0754000e+03   9.7924110e+01
   1.0753500e+03   9.7924515e+01
   1.0753000e+03   9.7924927e+01
   1.0752500e+03   9.7925339e+01
   1.0752000e+03   9.7925758e+01
   1.0751500e+03   9.7926170e+01
   1.0751000e+03   9.7926582e+01
   1.0750500e+03   9.7927002e+01
   1.0750000e+03   9.7927406e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_11C.dat <==
   1.1250000e+03   9.8979242e+01
   1.1249500e+03   9.8979159e+01
   1.1249000e+03   9.8979074e+01
   1.1248500e+03   9.8978990e+01
   1.1248000e+03   9.8978904e+01
   1.1247500e+03   9.8978818e+01
   1.1247000e+03   9.8978732e+01
   1.1246500e+03   9.8978645e+01
   1.1246000e+03   9.8978558e+01
   1.1245500e+03   9.8978470e+01
   1.1245000e+03   9.8978381e+01
   1.1244500e+03   9.8978292e+01
   1.1244000e+03   9.8978202e+01
   1.1243500e+03   9.8978112e+01
   1.1243000e+03   9.8978021e+01
   1.1242500e+03   9.8977930e+01
   1.1242000e+03   9.8977838e+01
   1.1241500e+03   9.8977746e+01
   1.1241000e+03   9.8977653e+01
   1.1240500e+03   9.8977559e+01
   1.1240000e+03   9.8977465e+01
   1.1239500e+03   9.8977370e+01
   1.1239000e+03   9.8977275e+01
   1.1238500e+03   9.8977179e+01
   1.1238000e+03   9.8977082e+01
   1.1237500e+03   9.8976985e+01
   1.1237000e+03   9.8976887e+01
   1.1236500e+03   9.8976789e+01
   1.1236000e+03   9.8976689e+01
   1.1235500e+03   9.8976590e+01
   1.1235000e+03   9.8976489e+01
   1.1234500e+03   9.8976388e+01
   1.1234000e+03   9.8976287e+01
   1.1233500e+03   9.8976184e+01
   1.1233000e+03   9.8976081e+01
   1.1232500e+03   9.8975978e+01
   1.1232000e+03   9.8975873e+01
   1.1231500e+03   9.8975768e+01
   1.1231000e+03   9.8975662e+01
   1.1230500e+03   9.8975556e+01
   1.1230000e+03   9.8975449e+01
   1.1229500e+03   9.8975341e+01
   1.1229000e+03   9.8975233e+01
   1.1228500e+03   9.8975123e+01
   1.1228000e+03   9.8975013e+01
   1.1227500e+03   9.8974903e+01
   1.1227000e+03   9.8974791e+01
   1.1226500e+03   9.8974679e+01
   1.1226000e+03   9.8974566e+01
   1.1225500e+03   9.8974452e+01
   1.1225000e+03   9.8974338e+01
   1.1224500e+03   9.8974223e+01
   1.1224000e+03   9.8974107e+01
   1.1223500e+03   9.8973990e+01
   1.1223000e+03   9.8973872e+01
   1.1222500e+03   9.8973754e+01
   1.1222000e+03   9.8973635e+01
   1.1221500e+03   9.8973515e+01
   1.1221000e+03   9.8973394e+01
   1.1220500e+03   9.8973272e+01
   1.1220000e+03   9.8973150e+01
   1.1219500e+03   9.8973027e+01
   1.1219000e+03   9.8972902e+01
   1.1218500e+03   9.8972777e+01
   1.1218000e+03   9.8972651e+01
   1.1217500e+03   9.8972525e+01
   1.1217000e+03   9.8972397e+01
   1.1216500e+03   9.8972268e+01
   1.1216000e+03   9.8972139e+01
   1.1215500e+03   9.8972009e+01
   1.1215000e+03   9.8971877e+01
   1.1214500e+03   9.8971745e+01
   1.1214000e+03   9.8971612e+01
   1.1213500e+03   9.8971478e+01
   1.1213000e+03   9.8971343e+01
   1.1212500e+03   9.8971207e+01
   1.1212000e+03   9.8971070e+01
   1.1211500e+03   9.8970932e+01
   1.1211000e+03   9.8970793e+01
   1.1210500e+03   9.8970653e+01
   1.1210000e+03   9.8970512e+01
   1.1209500e+03   9.8970370e+01
   1.1209000e+03   9.8970227e+01
   1.1208500e+03   9.8970083e+01
   1.1208000e+03   9.8969938e+01
   1.1207500e+03   9.8969792e+01
   1.1207000e+03   9.8969645e+01
   1.1206500e+03   9.8969497e+01
   1.1206000e+03   9.8969347e+01
   1.1205500e+03   9.8969197e+01
   1.1205000e+03   9.8969045e+01
   1.1204500e+03   9.8968892e+01
   1.1204000e+03   9.8968739e+01
   1.1203500e+03   9.8968584e+01
   1.1203000e+03   9.8968428e+01
   1.1202500e+03   9.8968270e+01
   1.1202000e+03   9.8968112e+01
   1.1201500e+03   9.8967952e+01
   1.1201000e+03   9.8967791e+01
   1.1200500e+03   9.8967629e+01
   1.1200000e+03   9.8967466e+01
   1.1199500e+03   9.8967301e+01
   1.1199000e+03   9.8967136e+01
   1.1198500e+03   9.8966969e+01
   1.1198000e+03   9.8966800e+01
   1.1197500e+03   9.8966631e+01
   1.1197000e+03   9.8966460e+01
   1.1196500e+03   9.8966287e+01
   1.1196000e+03   9.8966114e+01
   1.1195500e+03   9.8965939e+01
   1.1195000e+03   9.8965763e+01
   1.1194500e+03   9.8965585e+01
   1.1194000e+03   9.8965406e+01
   1.1193500e+03   9.8965226e+01
   1.1193000e+03   9.8965044e+01
   1.1192500e+03   9.8964860e+01
   1.1192000e+03   9.8964676e+01
   1.1191500e+03   9.8964490e+01
   1.1191000e+03   9.8964302e+01
   1.1190500e+03   9.8964113e+01
   1.1190000e+03   9.8963922e+01
   1.1189500e+03   9.8963730e+01
   1.1189000e+03   9.8963536e+01
   1.1188500e+03   9.8963341e+01
   1.1188000e+03   9.8963144e+01
   1.1187500e+03   9.8962946e+01
   1.1187000e+03   9.8962746e+01
   1.1186500e+03   9.8962544e+01
   1.1186000e+03   9.8962341e+01
   1.1185500e+03   9.8962136e+01
   1.1185000e+03   9.8961929e+01
   1.1184500e+03   9.8961721e+01
   1.1184000e+03   9.8961511e+01
   1.1183500e+03   9.8961299e+01
   1.1183000e+03   9.8961085e+01
   1.1182500e+03   9.8960870e+01
   1.1182000e+03   9.8960653e+01
   1.1181500e+03   9.8960434e+01
   1.1181000e+03   9.8960213e+01
   1.1180500e+03   9.8959991e+01
   1.1180000e+03   9.8959766e+01
   1.1179500e+03   9.8959540e+01
   1.1179000e+03   9.8959312e+01
   1.1178500e+03   9.8959082e+01
   1.1178000e+03   9.8958849e+01
   1.1177500e+03   9.8958615e+01
   1.1177000e+03   9.8958379e+01
   1.1176500e+03   9.8958141e+01
   1.1176000e+03   9.8957901e+01
   1.1175500e+03   9.8957658e+01
   1.1175000e+03   9.8957414e+01
   1.1174500e+03   9.8957167e+01
   1.1174000e+03   9.8956919e+01
   1.1173500e+03   9.8956668e+01
   1.1173000e+03   9.8956415e+01
   1.1172500e+03   9.8956160e+01
   1.1172000e+03   9.8955902e+01
   1.1171500e+03   9.8955642e+01
   1.1171000e+03   9.8955380e+01
   1.1170500e+03   9.8955116e+01
   1.1170000e+03   9.8954849e+01
   1.1169500e+03   9.8954580e+01
   1.1169000e+03   9.8954308e+01
   1.1168500e+03   9.8954034e+01
   1.1168000e+03   9.8953758e+01
   1.1167500e+03   9.8953479e+01
   1.1167000e+03   9.8953198e+01
   1.1166500e+03   9.8952913e+01
   1.1166000e+03   9.8952627e+01
   1.1165500e+03   9.8952338e+01
   1.1165000e+03   9.8952046e+01
   1.1164500e+03   9.8951751e+01
   1.1164000e+03   9.8951454e+01
   1.1163500e+03   9.8951153e+01
   1.1163000e+03   9.8950851e+01
   1.1162500e+03   9.8950545e+01
   1.1162000e+03   9.8950236e+01
   1.1161500e+03   9.8949925e+01
   1.1161000e+03   9.8949610e+01
   1.1160500e+03   9.8949293e+01
   1.1160000e+03   9.8948973e+01
   1.1159500e+03   9.8948649e+01
   1.1159000e+03   9.8948323e+01
   1.1158500e+03   9.8947993e+01
   1.1158000e+03   9.8947660e+01
   1.1157500e+03   9.8947324e+01
   1.1157000e+03   9.8946985e+01
   1.1156500e+03   9.8946642e+01
   1.1156000e+03   9.8946297e+01
   1.1155500e+03   9.8945947e+01
   1.1155000e+03   9.8945595e+01
   1.1154500e+03   9.8945239e+01
   1.1154000e+03   9.8944879e+01
   1.1153500e+03   9.8944516e+01
   1.1153000e+03   9.8944149e+01
   1.1152500e+03   9.8943779e+01
   1.1152000e+03   9.8943404e+01
   1.1151500e+03   9.8943027e+01
   1.1151000e+03   9.8942645e+01
   1.1150500e+03   9.8942259e+01
   1.1150000e+03   9.8941870e+01
   1.1149500e+03   9.8941477e+01
   1.1149000e+03   9.8941079e+01
   1.1148500e+03   9.8940678e+01
   1.1148000e+03   9.8940272e+01
   1.1147500e+03   9.8939863e+01
   1.1147000e+03   9.8939449e+01
   1.1146500e+03   9.8939030e+01
   1.1146000e+03   9.8938608e+01
   1.1145500e+03   9.8938181e+01
   1.1145000e+03   9.8937749e+01
   1.1144500e+03   9.8937313e+01
   1.1144000e+03   9.8936873e+01
   1.1143500e+03   9.8936428e+01
   1.1143000e+03   9.8935978e+01
   1.1142500e+03   9.8935523e+01
   1.1142000e+03   9.8935063e+01
   1.1141500e+03   9.8934599e+01
   1.1141000e+03   9.8934129e+01
   1.1140500e+03   9.8933655e+01
   1.1140000e+03   9.8933175e+01
   1.1139500e+03   9.8932690e+01
   1.1139000e+03   9.8932200e+01
   1.1138500e+03   9.8931704e+01
   1.1138000e+03   9.8931203e+01
   1.1137500e+03   9.8930696e+01
   1.1137000e+03   9.8930184e+01
   1.1136500e+03   9.8929666e+01
   1.1136000e+03   9.8929143e+01
   1.1135500e+03   9.8928613e+01
   1.1135000e+03   9.8928077e+01
   1.1134500e+03   9.8927536e+01
   1.1134000e+03   9.8926988e+01
   1.1133500e+03   9.8926434e+01
   1.1133000e+03   9.8925874e+01
   1.1132500e+03   9.8925307e+01
   1.1132000e+03   9.8924734e+01
   1.1131500e+03   9.8924154e+01
   1.1131000e+03   9.8923568e+01
   1.1130500e+03   9.8922974e+01
   1.1130000e+03   9.8922374e+01
   1.1129500e+03   9.8921767e+01
   1.1129000e+03   9.8921152e+01
   1.1128500e+03   9.8920530e+01
   1.1128000e+03   9.8919901e+01
   1.1127500e+03   9.8919265e+01
   1.1127000e+03   9.8918620e+01
   1.1126500e+03   9.8917968e+01
   1.1126000e+03   9.8917308e+01
   1.1125500e+03   9.8916641e+01
   1.1125000e+03   9.8915965e+01
   1.1124500e+03   9.8915280e+01
   1.1124000e+03   9.8914588e+01
   1.1123500e+03   9.8913887e+01
   1.1123000e+03   9.8913177e+01
   1.1122500e+03   9.8912458e+01
   1.1122000e+03   9.8911731e+01
   1.1121500e+03   9.8910994e+01
   1.1121000e+03   9.8910248e+01
   1.1120500e+03   9.8909493e+01
   1.1120000e+03   9.8908728e+01
   1.1119500e+03   9.8907953e+01
   1.1119000e+03   9.8907169e+01
   1.1118500e+03   9.8906374e+01
   1.1118000e+03   9.8905569e+01
   1.1117500e+03   9.8904754e+01
   1.1117000e+03   9.8903928e+01
   1.1116500e+03   9.8903092e+01
   1.1116000e+03   9.8902244e+01
   1.1115500e+03   9.8901386e+01
   1.1115000e+03   9.8900515e+01
   1.1114500e+03   9.8899634e+01
   1.1114000e+03   9.8898740e+01
   1.1113500e+03   9.8897835e+01
   1.1113000e+03   9.8896917e+01
   1.1112500e+03   9.8895987e+01
   1.1112000e+03   9.8895045e+01
   1.1111500e+03   9.8894089e+01
   1.1111000e+03   9.8893121e+01
   1.1110500e+03   9.8892139e+01
   1.1110000e+03   9.8891143e+01
   1.1109500e+03   9.8890134e+01
   1.1109000e+03   9.8889111e+01
   1.1108500e+03   9.8888073e+01
   1.1108000e+03   9.8887021e+01
   1.1107500e+03   9.8885953e+01
   1.1107000e+03   9.8884871e+01
   1.1106500e+03   9.8883773e+01
   1.1106000e+03   9.8882659e+01
   1.1105500e+03   9.8881529e+01
   1.1105000e+03   9.8880383e+01
   1.1104500e+03   9.8879220e+01
   1.1104000e+03   9.8878041e+01
   1.1103500e+03   9.8876843e+01
   1.1103000e+03   9.8875628e+01
   1.1102500e+03   9.8874395e+01
   1.1102000e+03   9.8873144e+01
   1.1101500e+03   9.8871874e+01
   1.1101000e+03   9.8870585e+01
   1.1100500e+03   9.8869276e+01
   1.1100000e+03   9.8867947e+01
   1.1099500e+03   9.8866598e+01
   1.1099000e+03   9.8865228e+01
   1.1098500e+03   9.8863837e+01
   1.1098000e+03   9.8862424e+01
   1.1097500e+03   9.8860989e+01
   1.1097000e+03   9.8859532e+01
   1.1096500e+03   9.8858052e+01
   1.1096000e+03   9.8856548e+01
   1.1095500e+03   9.8855020e+01
   1.1095000e+03   9.8853467e+01
   1.1094500e+03   9.8851890e+01
   1.1094000e+03   9.8850287e+01
   1.1093500e+03   9.8848658e+01
   1.1093000e+03   9.8847002e+01
   1.1092500e+03   9.8845319e+01
   1.1092000e+03   9.8843608e+01
   1.1091500e+03   9.8841869e+01
   1.1091000e+03   9.8840100e+01
   1.1090500e+03   9.8838301e+01
   1.1090000e+03   9.8836473e+01
   1.1089500e+03   9.8834612e+01
   1.1089000e+03   9.8832720e+01
   1.1088500e+03   9.8830796e+01
   1.1088000e+03   9.8828838e+01
   1.1087500e+03   9.8826846e+01
   1.1087000e+03   9.8824819e+01
   1.1086500e+03   9.8822756e+01
   1.1086000e+03   9.8820657e+01
   1.1085500e+03   9.8818520e+01
   1.1085000e+03   9.8816344e+01
   1.1084500e+03   9.8814130e+01
   1.1084000e+03   9.8811875e+01
   1.1083500e+03   9.8809579e+01
   1.1083000e+03   9.8807241e+01
   1.1082500e+03   9.8804860e+01
   1.1082000e+03   9.8802434e+01
   1.1081500e+03   9.8799962e+01
   1.1081000e+03   9.8797445e+01
   1.1080500e+03   9.8794879e+01
   1.1080000e+03   9.8792264e+01
   1.1079500e+03   9.8789600e+01
   1.1079000e+03   9.8786883e+01
   1.1078500e+03   9.8784114e+01
   1.1078000e+03   9.8781291e+01
   1.1077500e+03   9.8778412e+01
   1.1077000e+03   9.8775475e+01
   1.1076500e+03   9.8772481e+01
   1.1076000e+03   9.8769425e+01
   1.1075500e+03   9.8766308e+01
   1.1075000e+03   9.8763128e+01
   1.1074500e+03   9.8759882e+01
   1.1074000e+03   9.8756570e+01
   1.1073500e+03   9.8753188e+01
   1.1073000e+03   9.8749736e+01
   1.1072500e+03   9.8746210e+01
   1.1072000e+03   9.8742610e+01
   1.1071500e+03   9.8738933e+01
   1.1071000e+03   9.8735177e+01
   1.1070500e+03   9.8731339e+01
   1.1070000e+03   9.8727417e+01
   1.1069500e+03   9.8723409e+01
   1.1069000e+03   9.8719312e+01
   1.1068500e+03   9.8715124e+01
   1.1068000e+03   9.8710841e+01
   1.1067500e+03   9.8706462e+01
   1.1067000e+03   9.8701982e+01
   1.1066500e+03   9.8697399e+01
   1.1066000e+03   9.8692710e+01
   1.1065500e+03   9.8687911e+01
   1.1065000e+03   9.8682999e+01
   1.1064500e+03   9.8677971e+01
   1.1064000e+03   9.8672822e+01
   1.1063500e+03   9.8667550e+01
   1.1063000e+03   9.8662149e+01
   1.1062500e+03   9.8656616e+01
   1.1062000e+03   9.8650946e+01
   1.1061500e+03   9.8645134e+01
   1.1061000e+03   9.8639177e+01
   1.1060500e+03   9.8633069e+01
   1.1060000e+03   9.8626805e+01
   1.1059500e+03   9.8620380e+01
   1.1059000e+03   9.8613788e+01
   1.1058500e+03   9.8607023e+01
   1.1058000e+03   9.8600080e+01
   1.1057500e+03   9.8592951e+01
   1.1057000e+03   9.8585631e+01
   1.1056500e+03   9.8578112e+01
   1.1056000e+03   9.8570387e+01
   1.1055500e+03   9.8562449e+01
   1.1055000e+03   9.8554289e+01
   1.1054500e+03   9.8545900e+01
   1.1054000e+03   9.8537273e+01
   1.1053500e+03   9.8528398e+01
   1.1053000e+03   9.8519267e+01
   1.1052500e+03   9.8509869e+01
   1.1052000e+03   9.8500193e+01
   1.1051500e+03   9.8490229e+01
   1.1051000e+03   9.8479966e+01
   1.1050500e+03   9.8469390e+01
   1.1050000e+03   9.8458490e+01
   1.1049500e+03   9.8447253e+01
   1.1049000e+03   9.8435663e+01
   1.1048500e+03   9.8423707e+01
   1.1048000e+03   9.8411368e+01
   1.1047500e+03   9.8398630e+01
   1.1047000e+03   9.8385477e+01
   1.1046500e+03   9.8371889e+01
   1.1046000e+03   9.8357848e+01
   1.1045500e+03   9.8343333e+01
   1.1045000e+03   9.8328323e+01
   1.1044500e+03   9.8312796e+01
   1.1044000e+03   9.8296726e+01
   1.1043500e+03   9.8280089e+01
   1.1043000e+03   9.8262859e+01
   1.1042500e+03   9.8245006e+01
   1.1042000e+03   9.8226500e+01
   1.1041500e+03   9.8207309e+01
   1.1041000e+03   9.8187401e+01
   1.1040500e+03   9.8166737e+01
   1.1040000e+03   9.8145281e+01
   1.1039500e+03   9.8122990e+01
   1.1039000e+03   9.8099822e+01
   1.1038500e+03   9.8075731e+01
   1.1038000e+03   9.8050667e+01
   1.1037500e+03   9.8024577e+01
   1.1037000e+03   9.7997405e+01
   1.1036500e+03   9.7969091e+01
   1.1036000e+03   9.7939570e+01
   1.1035500e+03   9.7908774e+01
   1.1035000e+03   9.7876629e+01
   1.1034500e+03   9.7843055e+01
   1.1034000e+03   9.7807968e+01
   1.1033500e+03   9.7771275e+01
   1.1033000e+03   9.7732879e+01
   1.1032500e+03   9.7692674e+01
   1.1032000e+03   9.7650545e+01
   1.1031500e+03   9.7606368e+01
   1.1031000e+03   9.7560012e+01
   1.1030500e+03   9.7511331e+01
   1.1030000e+03   9.7460170e+01
   1.1029500e+03   9.7406359e+01
   1.1029000e+03   9.7349715e+01
   1.1028500e+03   9.7290039e+01
   1.1028000e+03   9.7227112e+01
   1.1027500e+03   9.7160699e+01
   1.1027000e+03   9.7090541e+01
   1.1026500e+03   9.7016356e+01
   1.1026000e+03   9.6937835e+01
   1.1025500e+03   9.6854639e+01
   1.1025000e+03   9.6766398e+01
   1.1024500e+03   9.6672704e+01
   1.1024000e+03   9.6573106e+01
   1.1023500e+03   9.6467110e+01
   1.1023000e+03   9.6354167e+01
   1.1022500e+03   9.6233673e+01
   1.1022000e+03   9.6104957e+01
   1.1021500e+03   9.5967272e+01
   1.1021000e+03   9.5819791e+01
   1.1020500e+03   9.5661590e+01
   1.1020000e+03   9.5491637e+01
   1.1019500e+03   9.5308778e+01
   1.1019000e+03   9.5111722e+01
   1.1018500e+03   9.4899015e+01
   1.1018000e+03   9.4669025e+01
   1.1017500e+03   9.4419911e+01
   1.1017000e+03   9.4149592e+01
   1.1016500e+03   9.3855715e+01
   1.1016000e+03   9.3535613e+01
   1.1015500e+03   9.3186257e+01
   1.1015000e+03   9.2804202e+01
   1.1014500e+03   9.2385527e+01
   1.1014000e+03   9.1925759e+01
   1.1013500e+03   9.1419799e+01
   1.1013000e+03   9.0861830e+01
   1.1012500e+03   9.0245216e+01
   1.1012000e+03   8.9562405e+01
   1.1011500e+03   8.8804817e+01
   1.1011000e+03   8.7962750e+01
   1.1010500e+03   8.7025305e+01
   1.1010000e+03   8.5980352e+01
   1.1009500e+03   8.4814589e+01
   1.1009000e+03   8.3513732e+01
   1.1008500e+03   8.2062939e+01
   1.1008000e+03   8.0447575e+01
   1.1007500e+03   7.8654496e+01
   1.1007000e+03   7.6674043e+01
   1.1006500e+03   7.4503000e+01
   1.1006000e+03   7.2148700e+01
   1.1005500e+03   6.9634333e+01
   1.1005000e+03   6.7005127e+01
   1.1004500e+03   6.4334410e+01
   1.1004000e+03   6.1727594e+01
   1.1003500e+03   5.9321171e+01
   1.1003000e+03   5.7273562e+01
   1.1002500e+03   5.5746082e+01
   1.1002000e+03   5.4875940e+01
   1.1001500e+03   5.4748020e+01
   1.1001000e+03   5.5375223e+01
   1.1000500e+03   5.6695335e+01
   1.1000000e+03   5.8585777e+01
   1.0999500e+03   6.0890070e+01
   1.0999000e+03   6.3446220e+01
   1.0998500e+03   6.6108872e+01
   1.0998000e+03   6.8761729e+01
   1.0997500e+03   7.1320960e+01
   1.0997000e+03   7.3732527e+01
   1.0996500e+03   7.5966558e+01
   1.0996000e+03   7.8011044e+01
   1.0995500e+03   7.9866180e+01
   1.0995000e+03   8.1539846e+01
   1.0994500e+03   8.3044281e+01
   1.0994000e+03   8.4393795e+01
   1.0993500e+03   8.5603266e+01
   1.0993000e+03   8.6687227e+01
   1.0992500e+03   8.7659340e+01
   1.0992000e+03   8.8532141e+01
   1.0991500e+03   8.9316941e+01
   1.0991000e+03   9.0023839e+01
   1.0990500e+03   9.0661778e+01
   1.0990000e+03   9.1238646e+01
   1.0989500e+03   9.1761374e+01
   1.0989000e+03   9.2236042e+01
   1.0988500e+03   9.2667981e+01
   1.0988000e+03   9.3061864e+01
   1.0987500e+03   9.3421788e+01
   1.0987000e+03   9.3751351e+01
   1.0986500e+03   9.4053715e+01
   1.0986000e+03   9.4331663e+01
   1.0985500e+03   9.4587649e+01
   1.0985000e+03   9.4823841e+01
   1.0984500e+03   9.5042156e+01
   1.0984000e+03   9.5244295e+01
   1.0983500e+03   9.5431767e+01
   1.0983000e+03   9.5605916e+01
   1.0982500e+03   9.5767941e+01
   1.0982000e+03   9.5918912e+01
   1.0981500e+03   9.6059787e+01
   1.0981000e+03   9.6191426e+01
   1.0980500e+03   9.6314601e+01
   1.0980000e+03   9.6430008e+01
   1.0979500e+03   9.6538271e+01
   1.0979000e+03   9.6639959e+01
   1.0978500e+03   9.6735583e+01
   1.0978000e+03   9.6825606e+01
   1.0977500e+03   9.6910452e+01
   1.0977000e+03   9.6990502e+01
   1.0976500e+03   9.7066107e+01
   1.0976000e+03   9.7137584e+01
   1.0975500e+03   9.7205224e+01
   1.0975000e+03   9.7269293e+01
   1.0974500e+03   9.7330036e+01
   1.0974000e+03   9.7387674e+01
   1.0973500e+03   9.7442415e+01
   1.0973000e+03   9.7494445e+01
   1.0972500e+03   9.7543941e+01
   1.0972000e+03   9.7591061e+01
   1.0971500e+03   9.7635953e+01
   1.0971000e+03   9.7678755e+01
   1.0970500e+03   9.7719593e+01
   1.0970000e+03   9.7758584e+01
   1.0969500e+03   9.7795837e+01
   1.0969000e+03   9.7831453e+01
   1.0968500e+03   9.7865525e+01
   1.0968000e+03   9.7898140e+01
   1.0967500e+03   9.7929381e+01
   1.0967000e+03   9.7959321e+01
   1.0966500e+03   9.7988033e+01
   1.0966000e+03   9.8015581e+01
   1.0965500e+03   9.8042028e+01
   1.0965000e+03   9.8067430e+01
   1.0964500e+03   9.8091842e+01
   1.0964000e+03   9.8115315e+01
   1.0963500e+03   9.8137895e+01
   1.0963000e+03   9.8159626e+01
   1.0962500e+03   9.8180552e+01
   1.0962000e+03   9.8200710e+01
   1.0961500e+03   9.8220137e+01
   1.0961000e+03   9.8238869e+01
   1.0960500e+03   9.8256938e+01
   1.0960000e+03   9.8274374e+01
   1.0959500e+03   9.8291207e+01
   1.0959000e+03   9.8307464e+01
   1.0958500e+03   9.8323171e+01
   1.0958000e+03   9.8338352e+01
   1.0957500e+03   9.8353031e+01
   1.0957000e+03   9.8367228e+01
   1.0956500e+03   9.8380966e+01
   1.0956000e+03   9.8394263e+01
   1.0955500e+03   9.8407138e+01
   1.0955000e+03   9.8419609e+01
   1.0954500e+03   9.8431692e+01
   1.0954000e+03   9.8443403e+01
   1.0953500e+03   9.8454757e+01
   1.0953000e+03   9.8465769e+01
   1.0952500e+03   9.8476452e+01
   1.0952000e+03   9.8486819e+01
   1.0951500e+03   9.8496882e+01
   1.0951000e+03   9.8506653e+01
   1.0950500e+03   9.8516143e+01
   1.0950000e+03   9.8525363e+01
   1.0949500e+03   9.8534323e+01
   1.0949000e+03   9.8543032e+01
   1.0948500e+03   9.8551500e+01
   1.0948000e+03   9.8559736e+01
   1.0947500e+03   9.8567747e+01
   1.0947000e+03   9.8575543e+01
   1.0946500e+03   9.8583130e+01
   1.0946000e+03   9.8590516e+01
   1.0945500e+03   9.8597708e+01
   1.0945000e+03   9.8604713e+01
   1.0944500e+03   9.8611537e+01
   1.0944000e+03   9.8618187e+01
   1.0943500e+03   9.8624667e+01
   1.0943000e+03   9.8630985e+01
   1.0942500e+03   9.8637144e+01
   1.0942000e+03   9.8643152e+01
   1.0941500e+03   9.8649011e+01
   1.0941000e+03   9.8654728e+01
   1.0940500e+03   9.8660307e+01
   1.0940000e+03   9.8665752e+01
   1.0939500e+03   9.8671067e+01
   1.0939000e+03   9.8676257e+01
   1.0938500e+03   9.8681325e+01
   1.0938000e+03   9.8686275e+01
   1.0937500e+03   9.8691112e+01
   1.0937000e+03   9.8695837e+01
   1.0936500e+03   9.8700455e+01
   1.0936000e+03   9.8704969e+01
   1.0935500e+03   9.8709382e+01
   1.0935000e+03   9.8713697e+01
   1.0934500e+03   9.8717917e+01
   1.0934000e+03   9.8722044e+01
   1.0933500e+03   9.8726082e+01
   1.0933000e+03   9.8730032e+01
   1.0932500e+03   9.8733898e+01
   1.0932000e+03   9.8737681e+01
   1.0931500e+03   9.8741385e+01
   1.0931000e+03   9.8745010e+01
   1.0930500e+03   9.8748561e+01
   1.0930000e+03   9.8752037e+01
   1.0929500e+03   9.8755442e+01
   1.0929000e+03   9.8758778e+01
   1.0928500e+03   9.8762046e+01
   1.0928000e+03   9.8765248e+01
   1.0927500e+03   9.8768386e+01
   1.0927000e+03   9.8771462e+01
   1.0926500e+03   9.8774477e+01
   1.0926000e+03   9.8777433e+01
   1.0925500e+03   9.8780331e+01
   1.0925000e+03   9.8783173e+01
   1.0924500e+03   9.8785960e+01
   1.0924000e+03   9.8788694e+01
   1.0923500e+03   9.8791376e+01
   1.0923000e+03   9.8794007e+01
   1.0922500e+03   9.8796589e+01
   1.0922000e+03   9.8799123e+01
   1.0921500e+03   9.8801609e+01
   1.0921000e+03   9.8804050e+01
   1.0920500e+03   9.8806447e+01
   1.0920000e+03   9.8808799e+01
   1.0919500e+03   9.8811109e+01
   1.0919000e+03   9.8813378e+01
   1.0918500e+03   9.8815606e+01
   1.0918000e+03   9.8817794e+01
   1.0917500e+03   9.8819944e+01
   1.0917000e+03   9.8822055e+01
   1.0916500e+03   9.8824130e+01
   1.0916000e+03   9.8826169e+01
   1.0915500e+03   9.8828173e+01
   1.0915000e+03   9.8830142e+01
   1.0914500e+03   9.8832078e+01
   1.0914000e+03   9.8833981e+01
   1.0913500e+03   9.8835852e+01
   1.0913000e+03   9.8837691e+01
   1.0912500e+03   9.8839500e+01
   1.0912000e+03   9.8841278e+01
   1.0911500e+03   9.8843027e+01
   1.0911000e+03   9.8844748e+01
   1.0910500e+03   9.8846440e+01
   1.0910000e+03   9.8848105e+01
   1.0909500e+03   9.8849743e+01
   1.0909000e+03   9.8851355e+01
   1.0908500e+03   9.8852941e+01
   1.0908000e+03   9.8854502e+01
   1.0907500e+03   9.8856038e+01
   1.0907000e+03   9.8857549e+01
   1.0906500e+03   9.8859038e+01
   1.0906000e+03   9.8860503e+01
   1.0905500e+03   9.8861945e+01
   1.0905000e+03   9.8863365e+01
   1.0904500e+03   9.8864763e+01
   1.0904000e+03   9.8866140e+01
   1.0903500e+03   9.8867496e+01
   1.0903000e+03   9.8868832e+01
   1.0902500e+03   9.8870147e+01
   1.0902000e+03   9.8871443e+01
   1.0901500e+03   9.8872720e+01
   1.0901000e+03   9.8873977e+01
   1.0900500e+03   9.8875217e+01
   1.0900000e+03   9.8876438e+01
   1.0899500e+03   9.8877641e+01
   1.0899000e+03   9.8878826e+01
   1.0898500e+03   9.8879995e+01
   1.0898000e+03   9.8881147e+01
   1.0897500e+03   9.8882282e+01
   1.0897000e+03   9.8883401e+01
   1.0896500e+03   9.8884504e+01
   1.0896000e+03   9.8885592e+01
   1.0895500e+03   9.8886664e+01
   1.0895000e+03   9.8887721e+01
   1.0894500e+03   9.8888764e+01
   1.0894000e+03   9.8889792e+01
   1.0893500e+03   9.8890806e+01
   1.0893000e+03   9.8891806e+01
   1.0892500e+03   9.8892793e+01
   1.0892000e+03   9.8893766e+01
   1.0891500e+03   9.8894726e+01
   1.0891000e+03   9.8895673e+01
   1.0890500e+03   9.8896607e+01
   1.0890000e+03   9.8897528e+01
   1.0889500e+03   9.8898438e+01
   1.0889000e+03   9.8899335e+01
   1.0888500e+03   9.8900221e+01
   1.0888000e+03   9.8901095e+01
   1.0887500e+03   9.8901957e+01
   1.0887000e+03   9.8902809e+01
   1.0886500e+03   9.8903649e+01
   1.0886000e+03   9.8904478e+01
   1.0885500e+03   9.8905297e+01
   1.0885000e+03   9.8906105e+01
   1.0884500e+03   9.8906903e+01
   1.0884000e+03   9.8907691e+01
   1.0883500e+03   9.8908469e+01
   1.0883000e+03   9.8909237e+01
   1.0882500e+03   9.8909996e+01
   1.0882000e+03   9.8910745e+01
   1.0881500e+03   9.8911485e+01
   1.0881000e+03   9.8912215e+01
   1.0880500e+03   9.8912937e+01
   1.0880000e+03   9.8913649e+01
   1.0879500e+03   9.8914353e+01
   1.0879000e+03   9.8915049e+01
   1.0878500e+03   9.8915736e+01
   1.0878000e+03   9.8916415e+01
   1.0877500e+03   9.8917085e+01
   1.0877000e+03   9.8917748e+01
   1.0876500e+03   9.8918402e+01
   1.0876000e+03   9.8919049e+01
   1.0875500e+03   9.8919688e+01
   1.0875000e+03   9.8920320e+01
   1.0874500e+03   9.8920944e+01
   1.0874000e+03   9.8921561e+01
   1.0873500e+03   9.8922171e+01
   1.0873000e+03   9.8922774e+01
   1.0872500e+03   9.8923369e+01
   1.0872000e+03   9.8923958e+01
   1.0871500e+03   9.8924540e+01
   1.0871000e+03   9.8925116e+01
   1.0870500e+03   9.8925684e+01
   1.0870000e+03   9.8926247e+01
   1.0869500e+03   9.8926803e+01
   1.0869000e+03   9.8927353e+01
   1.0868500e+03   9.8927896e+01
   1.0868000e+03   9.8928434e+01
   1.0867500e+03   9.8928965e+01
   1.0867000e+03   9.8929491e+01
   1.0866500e+03   9.8930011e+01
   1.0866000e+03   9.8930525e+01
   1.0865500e+03   9.8931034e+01
   1.0865000e+03   9.8931537e+01
   1.0864500e+03   9.8932034e+01
   1.0864000e+03   9.8932526e+01
   1.0863500e+03   9.8933013e+01
   1.0863000e+03   9.8933494e+01
   1.0862500e+03   9.8933971e+01
   1.0862000e+03   9.8934442e+01
   1.0861500e+03   9.8934908e+01
   1.0861000e+03   9.8935369e+01
   1.0860500e+03   9.8935826e+01
   1.0860000e+03   9.8936277e+01
   1.0859500e+03   9.8936724e+01
   1.0859000e+03   9.8937166e+01
   1.0858500e+03   9.8937604e+01
   1.0858000e+03   9.8938037e+01
   1.0857500e+03   9.8938465e+01
   1.0857000e+03   9.8938889e+01
   1.0856500e+03   9.8939309e+01
   1.0856000e+03   9.8939724e+01
   1.0855500e+03   9.8940135e+01
   1.0855000e+03   9.8940542e+01
   1.0854500e+03   9.8940945e+01
   1.0854000e+03   9.8941344e+01
   1.0853500e+03   9.8941738e+01
   1.0853000e+03   9.8942129e+01
   1.0852500e+03   9.8942516e+01
   1.0852000e+03   9.8942899e+01
   1.0851500e+03   9.8943278e+01
   1.0851000e+03   9.8943653e+01
   1.0850500e+03   9.8944025e+01
   1.0850000e+03   9.8944393e+01
   1.0849500e+03   9.8944757e+01
   1.0849000e+03   9.8945118e+01
   1.0848500e+03   9.8945475e+01
   1.0848000e+03   9.8945829e+01
   1.0847500e+03   9.8946180e+01
   1.0847000e+03   9.8946527e+01
   1.0846500e+03   9.8946870e+01
   1.0846000e+03   9.8947211e+01
   1.0845500e+03   9.8947548e+01
   1.0845000e+03   9.8947882e+01
   1.0844500e+03   9.8948212e+01
   1.0844000e+03   9.8948540e+01
   1.0843500e+03   9.8948864e+01
   1.0843000e+03   9.8949186e+01
   1.0842500e+03   9.8949504e+01
   1.0842000e+03   9.8949820e+01
   1.0841500e+03   9.8950132e+01
   1.0841000e+03   9.8950442e+01
   1.0840500e+03   9.8950748e+01
   1.0840000e+03   9.8951052e+01
   1.0839500e+03   9.8951353e+01
   1.0839000e+03   9.8951651e+01
   1.0838500e+03   9.8951947e+01
   1.0838000e+03   9.8952240e+01
   1.0837500e+03   9.8952530e+01
   1.0837000e+03   9.8952818e+01
   1.0836500e+03   9.8953102e+01
   1.0836000e+03   9.8953385e+01
   1.0835500e+03   9.8953665e+01
   1.0835000e+03   9.8953942e+01
   1.0834500e+03   9.8954217e+01
   1.0834000e+03   9.8954489e+01
   1.0833500e+03   9.8954759e+01
   1.0833000e+03   9.8955027e+01
   1.0832500e+03   9.8955292e+01
   1.0832000e+03   9.8955555e+01
   1.0831500e+03   9.8955815e+01
   1.0831000e+03   9.8956074e+01
   1.0830500e+03   9.8956330e+01
   1.0830000e+03   9.8956583e+01
   1.0829500e+03   9.8956835e+01
   1.0829000e+03   9.8957084e+01
   1.0828500e+03   9.8957331e+01
   1.0828000e+03   9.8957577e+01
   1.0827500e+03   9.8957820e+01
   1.0827000e+03   9.8958060e+01
   1.0826500e+03   9.8958299e+01
   1.0826000e+03   9.8958536e+01
   1.0825500e+03   9.8958771e+01
   1.0825000e+03   9.8959004e+01
   1.0824500e+03   9.8959235e+01
   1.0824000e+03   9.8959464e+01
   1.0823500e+03   9.8959691e+01
   1.0823000e+03   9.8959916e+01
   1.0822500e+03   9.8960139e+01
   1.0822000e+03   9.8960360e+01
   1.0821500e+03   9.8960580e+01
   1.0821000e+03   9.8960797e+01
   1.0820500e+03   9.8961013e+01
   1.0820000e+03   9.8961227e+01
   1.0819500e+03   9.8961440e+01
   1.0819000e+03   9.8961650e+01
   1.0818500e+03   9.8961859e+01
   1.0818000e+03   9.8962067e+01
   1.0817500e+03   9.8962272e+01
   1.0817000e+03   9.8962476e+01
   1.0816500e+03   9.8962678e+01
   1.0816000e+03   9.8962879e+01
   1.0815500e+03   9.8963078e+01
   1.0815000e+03   9.8963275e+01
   1.0814500e+03   9.8963471e+01
   1.0814000e+03   9.8963665e+01
   1.0813500e+03   9.8963858e+01
   1.0813000e+03   9.8964049e+01
   1.0812500e+03   9.8964239e+01
   1.0812000e+03   9.8964427e+01
   1.0811500e+03   9.8964613e+01
   1.0811000e+03   9.8964799e+01
   1.0810500e+03   9.8964982e+01
   1.0810000e+03   9.8965165e+01
   1.0809500e+03   9.8965346e+01
   1.0809000e+03   9.8965525e+01
   1.0808500e+03   9.8965703e+01
   1.0808000e+03   9.8965880e+01
   1.0807500e+03   9.8966055e+01
   1.0807000e+03   9.8966229e+01
   1.0806500e+03   9.8966402e+01
   1.0806000e+03   9.8966573e+01
   1.0805500e+03   9.8966743e+01
   1.0805000e+03   9.8966912e+01
   1.0804500e+03   9.8967080e+01
   1.0804000e+03   9.8967246e+01
   1.0803500e+03   9.8967411e+01
   1.0803000e+03   9.8967575e+01
   1.0802500e+03   9.8967737e+01
   1.0802000e+03   9.8967898e+01
   1.0801500e+03   9.8968058e+01
   1.0801000e+03   9.8968217e+01
   1.0800500e+03   9.8968375e+01
   1.0800000e+03   9.8968531e+01
   1.0799500e+03   9.8968687e+01
   1.0799000e+03   9.8968841e+01
   1.0798500e+03   9.8968994e+01
   1.0798000e+03   9.8969146e+01
   1.0797500e+03   9.8969297e+01
   1.0797000e+03   9.8969447e+01
   1.0796500e+03   9.8969595e+01
   1.0796000e+03   9.8969743e+01
   1.0795500e+03   9.8969889e+01
   1.0795000e+03   9.8970035e+01
   1.0794500e+03   9.8970179e+01
   1.0794000e+03   9.8970322e+01
   1.0793500e+03   9.8970465e+01
   1.0793000e+03   9.8970606e+01
   1.0792500e+03   9.8970746e+01
   1.0792000e+03   9.8970885e+01
   1.0791500e+03   9.8971024e+01
   1.0791000e+03   9.8971161e+01
   1.0790500e+03   9.8971297e+01
   1.0790000e+03   9.8971433e+01
   1.0789500e+03   9.8971567e+01
   1.0789000e+03   9.8971701e+01
   1.0788500e+03   9.8971833e+01
   1.0788000e+03   9.8971965e+01
   1.0787500e+03   9.8972095e+01
   1.0787000e+03   9.8972225e+01
   1.0786500e+03   9.8972354e+01
   1.0786000e+03   9.8972482e+01
   1.0785500e+03   9.8972609e+01
   1.0785000e+03   9.8972735e+01
   1.0784500e+03   9.8972861e+01
   1.0784000e+03   9.8972985e+01
   1.0783500e+03   9.8973109e+01
   1.0783000e+03   9.8973231e+01
   1.0782500e+03   9.8973353e+01
   1.0782000e+03   9.8973474e+01
   1.0781500e+03   9.8973595e+01
   1.0781000e+03   9.8973714e+01
   1.0780500e+03   9.8973833e+01
   1.0780000e+03   9.8973951e+01
   1.0779500e+03   9.8974068e+01
   1.0779000e+03   9.8974184e+01
   1.0778500e+03   9.8974299e+01
   1.0778000e+03   9.8974414e+01
   1.0777500e+03   9.8974528e+01
   1.0777000e+03   9.8974641e+01
   1.0776500e+03   9.8974754e+01
   1.0776000e+03   9.8974865e+01
   1.0775500e+03   9.8974976e+01
   1.0775000e+03   9.8975087e+01
   1.0774500e+03   9.8975196e+01
   1.0774000e+03   9.8975305e+01
   1.0773500e+03   9.8975413e+01
   1.0773000e+03   9.8975520e+01
   1.0772500e+03   9.8975627e+01
   1.0772000e+03   9.8975733e+01
   1.0771500e+03   9.8975838e+01
   1.0771000e+03   9.8975943e+01
   1.0770500e+03   9.8976047e+01
   1.0770000e+03   9.8976150e+01
   1.0769500e+03   9.8976252e+01
   1.0769000e+03   9.8976354e+01
   1.0768500e+03   9.8976455e+01
   1.0768000e+03   9.8976556e+01
   1.0767500e+03   9.8976656e+01
   1.0767000e+03   9.8976755e+01
   1.0766500e+03   9.8976854e+01
   1.0766000e+03   9.8976952e+01
   1.0765500e+03   9.8977050e+01
   1.0765000e+03   9.8977146e+01
   1.0764500e+03   9.8977243e+01
   1.0764000e+03   9.8977338e+01
   1.0763500e+03   9.8977433e+01
   1.0763000e+03   9.8977528e+01
   1.0762500e+03   9.8977621e+01
   1.0762000e+03   9.8977715e+01
   1.0761500e+03   9.8977807e+01
   1.0761000e+03   9.8977899e+01
   1.0760500e+03   9.8977991e+01
   1.0760000e+03   9.8978082e+01
   1.0759500e+03   9.8978172e+01
   1.0759000e+03   9.8978262e+01
   1.0758500e+03   9.8978351e+01
   1.0758000e+03   9.8978440e+01
   1.0757500e+03   9.8978528e+01
   1.0757000e+03   9.8978616e+01
   1.0756500e+03   9.8978703e+01
   1.0756000e+03   9.8978789e+01
   1.0755500e+03   9.8978875e+01
   1.0755000e+03   9.8978961e+01
   1.0754500e+03   9.8979046e+01
   1.0754000e+03   9.8979130e+01
   1.0753500e+03   9.8979214e+01
   1.0753000e+03   9.8979298e+01
   1.0752500e+03   9.8979381e+01
   1.0752000e+03   9.8979463e+01
   1.0751500e+03   9.8979545e+01
   1.0751000e+03   9.8979627e+01
   1.0750500e+03   9.8979708e+01
   1.0750000e+03   9.8979788e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_13C.dat <==
   1.1250000e+03   9.8976356e+01
   1.1249500e+03   9.8976261e+01
   1.1249000e+03   9.8976166e+01
   1.1248500e+03   9.8976071e+01
   1.1248000e+03   9.8975975e+01
   1.1247500e+03   9.8975878e+01
   1.1247000e+03   9.8975781e+01
   1.1246500e+03   9.8975683e+01
   1.1246000e+03   9.8975584e+01
   1.1245500e+03   9.8975485e+01
   1.1245000e+03   9.8975386e+01
   1.1244500e+03   9.8975285e+01
   1.1244000e+03   9.8975184e+01
   1.1243500e+03   9.8975083e+01
   1.1243000e+03   9.8974981e+01
   1.1242500e+03   9.8974878e+01
   1.1242000e+03   9.8974775e+01
   1.1241500e+03   9.8974671e+01
   1.1241000e+03   9.8974566e+01
   1.1240500e+03   9.8974461e+01
   1.1240000e+03   9.8974355e+01
   1.1239500e+03   9.8974248e+01
   1.1239000e+03   9.8974141e+01
   1.1238500e+03   9.8974033e+01
   1.1238000e+03   9.8973924e+01
   1.1237500e+03   9.8973815e+01
   1.1237000e+03   9.8973705e+01
   1.1236500e+03   9.8973594e+01
   1.1236000e+03   9.8973482e+01
   1.1235500e+03   9.8973370e+01
   1.1235000e+03   9.8973257e+01
   1.1234500e+03   9.8973144e+01
   1.1234000e+03   9.8973029e+01
   1.1233500e+03   9.8972914e+01
   1.1233000e+03   9.8972799e+01
   1.1232500e+03   9.8972682e+01
   1.1232000e+03   9.8972565e+01
   1.1231500e+03   9.8972447e+01
   1.1231000e+03   9.8972328e+01
   1.1230500e+03   9.8972209e+01
   1.1230000e+03   9.8972088e+01
   1.1229500e+03   9.8971967e+01
   1.1229000e+03   9.8971845e+01
   1.1228500e+03   9.8971723e+01
   1.1228000e+03   9.8971599e+01
   1.1227500e+03   9.8971475e+01
   1.1227000e+03   9.8971350e+01
   1.1226500e+03   9.8971224e+01
   1.1226000e+03   9.8971097e+01
   1.1225500e+03   9.8970969e+01
   1.1225000e+03   9.8970841e+01
   1.1224500e+03   9.8970711e+01
   1.1224000e+03   9.8970581e+01
   1.1223500e+03   9.8970450e+01
   1.1223000e+03   9.8970318e+01
   1.1222500e+03   9.8970185e+01
   1.1222000e+03   9.8970052e+01
   1.1221500e+03   9.8969917e+01
   1.1221000e+03   9.8969782e+01
   1.1220500e+03   9.8969645e+01
   1.1220000e+03   9.8969508e+01
   1.1219500e+03   9.8969370e+01
   1.1219000e+03   9.8969230e+01
   1.1218500e+03   9.8969090e+01
   1.1218000e+03   9.8968949e+01
   1.1217500e+03   9.8968807e+01
   1.1217000e+03   9.8968664e+01
   1.1216500e+03   9.8968520e+01
   1.1216000e+03   9.8968375e+01
   1.1215500e+03   9.8968228e+01
   1.1215000e+03   9.8968081e+01
   1.1214500e+03   9.8967933e+01
   1.1214000e+03   9.8967784e+01
   1.1213500e+03   9.8967634e+01
   1.1213000e+03   9.8967483e+01
   1.1212500e+03   9.8967330e+01
   1.1212000e+03   9.8967177e+01
   1.1211500e+03   9.8967022e+01
   1.1211000e+03   9.8966867e+01
   1.1210500e+03   9.8966710e+01
   1.1210000e+03   9.8966552e+01
   1.1209500e+03   9.8966393e+01
   1.1209000e+03   9.8966233e+01
   1.1208500e+03   9.8966072e+01
   1.1208000e+03   9.8965910e+01
   1.1207500e+03   9.8965746e+01
   1.1207000e+03   9.8965582e+01
   1.1206500e+03   9.8965416e+01
   1.1206000e+03   9.8965249e+01
   1.1205500e+03   9.8965080e+01
   1.1205000e+03   9.8964911e+01
   1.1204500e+03   9.8964740e+01
   1.1204000e+03   9.8964568e+01
   1.1203500e+03   9.8964395e+01
   1.1203000e+03   9.8964220e+01
   1.1202500e+03   9.8964045e+01
   1.1202000e+03   9.8963867e+01
   1.1201500e+03   9.8963689e+01
   1.1201000e+03   9.8963509e+01
   1.1200500e+03   9.8963328e+01
   1.1200000e+03   9.8963146e+01
   1.1199500e+03   9.8962962e+01
   1.1199000e+03   9.8962777e+01
   1.1198500e+03   9.8962590e+01
   1.1198000e+03   9.8962402e+01
   1.1197500e+03   9.8962213e+01
   1.1197000e+03   9.8962022e+01
   1.1196500e+03   9.8961830e+01
   1.1196000e+03   9.8961636e+01
   1.1195500e+03   9.8961441e+01
   1.1195000e+03   9.8961244e+01
   1.1194500e+03   9.8961046e+01
   1.1194000e+03   9.8960846e+01
   1.1193500e+03   9.8960644e+01
   1.1193000e+03   9.8960442e+01
   1.1192500e+03   9.8960237e+01
   1.1192000e+03   9.8960031e+01
   1.1191500e+03   9.8959824e+01
   1.1191000e+03   9.8959614e+01
   1.1190500e+03   9.8959403e+01
   1.1190000e+03   9.8959191e+01
   1.1189500e+03   9.8958977e+01
   1.1189000e+03   9.8958761e+01
   1.1188500e+03   9.8958543e+01
   1.1188000e+03   9.8958324e+01
   1.1187500e+03   9.8958103e+01
   1.1187000e+03   9.8957880e+01
   1.1186500e+03   9.8957655e+01
   1.1186000e+03   9.8957429e+01
   1.1185500e+03   9.8957201e+01
   1.1185000e+03   9.8956970e+01
   1.1184500e+03   9.8956738e+01
   1.1184000e+03   9.8956505e+01
   1.1183500e+03   9.8956269e+01
   1.1183000e+03   9.8956031e+01
   1.1182500e+03   9.8955792e+01
   1.1182000e+03   9.8955550e+01
   1.1181500e+03   9.8955307e+01
   1.1181000e+03   9.8955061e+01
   1.1180500e+03   9.8954813e+01
   1.1180000e+03   9.8954564e+01
   1.1179500e+03   9.8954312e+01
   1.1179000e+03   9.8954058e+01
   1.1178500e+03   9.8953802e+01
   1.1178000e+03   9.8953544e+01
   1.1177500e+03   9.8953284e+01
   1.1177000e+03   9.8953022e+01
   1.1176500e+03   9.8952757e+01
   1.1176000e+03   9.8952490e+01
   1.1175500e+03   9.8952221e+01
   1.1175000e+03   9.8951950e+01
   1.1174500e+03   9.8951676e+01
   1.1174000e+03   9.8951400e+01
   1.1173500e+03   9.8951121e+01
   1.1173000e+03   9.8950840e+01
   1.1172500e+03   9.8950557e+01
   1.1172000e+03   9.8950271e+01
   1.1171500e+03   9.8949983e+01
   1.1171000e+03   9.8949692e+01
   1.1170500e+03   9.8949399e+01
   1.1170000e+03   9.8949103e+01
   1.1169500e+03   9.8948805e+01
   1.1169000e+03   9.8948504e+01
   1.1168500e+03   9.8948200e+01
   1.1168000e+03   9.8947893e+01
   1.1167500e+03   9.8947584e+01
   1.1167000e+03   9.8947272e+01
   1.1166500e+03   9.8946958e+01
   1.1166000e+03   9.8946640e+01
   1.1165500e+03   9.8946320e+01
   1.1165000e+03   9.8945996e+01
   1.1164500e+03   9.8945670e+01
   1.1164000e+03   9.8945341e+01
   1.1163500e+03   9.8945009e+01
   1.1163000e+03   9.8944673e+01
   1.1162500e+03   9.8944335e+01
   1.1162000e+03   9.8943994e+01
   1.1161500e+03   9.8943649e+01
   1.1161000e+03   9.8943301e+01
   1.1160500e+03   9.8942950e+01
   1.1160000e+03   9.8942596e+01
   1.1159500e+03   9.8942238e+01
   1.1159000e+03   9.8941878e+01
   1.1158500e+03   9.8941513e+01
   1.1158000e+03   9.8941145e+01
   1.1157500e+03   9.8940774e+01
   1.1157000e+03   9.8940400e+01
   1.1156500e+03   9.8940021e+01
   1.1156000e+03   9.8939639e+01
   1.1155500e+03   9.8939254e+01
   1.1155000e+03   9.8938864e+01
   1.1154500e+03   9.8938471e+01
   1.1154000e+03   9.8938075e+01
   1.1153500e+03   9.8937674e+01
   1.1153000e+03   9.8937269e+01
   1.1152500e+03   9.8936861e+01
   1.1152000e+03   9.8936448e+01
   1.1151500e+03   9.8936032e+01
   1.1151000e+03   9.8935611e+01
   1.1150500e+03   9.8935186e+01
   1.1150000e+03   9.8934757e+01
   1.1149500e+03   9.8934324e+01
   1.1149000e+03   9.8933886e+01
   1.1148500e+03   9.8933444e+01
   1.1148000e+03   9.8932997e+01
   1.1147500e+03   9.8932546e+01
   1.1147000e+03   9.8932091e+01
   1.1146500e+03   9.8931631e+01
   1.1146000e+03   9.8931166e+01
   1.1145500e+03   9.8930696e+01
   1.1145000e+03   9.8930222e+01
   1.1144500e+03   9.8929742e+01
   1.1144000e+03   9.8929258e+01
   1.1143500e+03   9.8928769e+01
   1.1143000e+03   9.8928274e+01
   1.1142500e+03   9.8927775e+01
   1.1142000e+03   9.8927270e+01
   1.1141500e+03   9.8926760e+01
   1.1141000e+03   9.8926244e+01
   1.1140500e+03   9.8925723e+01
   1.1140000e+03   9.8925197e+01
   1.1139500e+03   9.8924665e+01
   1.1139000e+03   9.8924127e+01
   1.1138500e+03   9.8923583e+01
   1.1138000e+03   9.8923034e+01
   1.1137500e+03   9.8922478e+01
   1.1137000e+03   9.8921917e+01
   1.1136500e+03   9.8921349e+01
   1.1136000e+03   9.8920776e+01
   1.1135500e+03   9.8920195e+01
   1.1135000e+03   9.8919609e+01
   1.1134500e+03   9.8919016e+01
   1.1134000e+03   9.8918417e+01
   1.1133500e+03   9.8917810e+01
   1.1133000e+03   9.8917197e+01
   1.1132500e+03   9.8916578e+01
   1.1132000e+03   9.8915951e+01
   1.1131500e+03   9.8915317e+01
   1.1131000e+03   9.8914676e+01
   1.1130500e+03   9.8914027e+01
   1.1130000e+03   9.8913372e+01
   1.1129500e+03   9.8912708e+01
   1.1129000e+03   9.8912037e+01
   1.1128500e+03   9.8911359e+01
   1.1128000e+03   9.8910672e+01
   1.1127500e+03   9.8909977e+01
   1.1127000e+03   9.8909275e+01
   1.1126500e+03   9.8908564e+01
   1.1126000e+03   9.8907844e+01
   1.1125500e+03   9.8907116e+01
   1.1125000e+03   9.8906380e+01
   1.1124500e+03   9.8905634e+01
   1.1124000e+03   9.8904880e+01
   1.1123500e+03   9.8904117e+01
   1.1123000e+03   9.8903344e+01
   1.1122500e+03   9.8902562e+01
   1.1122000e+03   9.8901771e+01
   1.1121500e+03   9.8900970e+01
   1.1121000e+03   9.8900159e+01
   1.1120500e+03   9.8899338e+01
   1.1120000e+03   9.8898507e+01
   1.1119500e+03   9.8897665e+01
   1.1119000e+03   9.8896813e+01
   1.1118500e+03   9.8895951e+01
   1.1118000e+03   9.8895077e+01
   1.1117500e+03   9.8894193e+01
   1.1117000e+03   9.8893297e+01
   1.1116500e+03   9.8892390e+01
   1.1116000e+03   9.8891471e+01
   1.1115500e+03   9.8890541e+01
   1.1115000e+03   9.8889598e+01
   1.1114500e+03   9.8888643e+01
   1.1114000e+03   9.8887676e+01
   1.1113500e+03   9.8886696e+01
   1.1113000e+03   9.8885703e+01
   1.1112500e+03   9.8884698e+01
   1.1112000e+03   9.8883678e+01
   1.1111500e+03   9.8882646e+01
   1.1111000e+03   9.8881599e+01
   1.1110500e+03   9.8880539e+01
   1.1110000e+03   9.8879464e+01
   1.1109500e+03   9.8878375e+01
   1.1109000e+03   9.8877270e+01
   1.1108500e+03   9.8876151e+01
   1.1108000e+03   9.8875016e+01
   1.1107500e+03   9.8873866e+01
   1.1107000e+03   9.8872700e+01
   1.1106500e+03   9.8871517e+01
   1.1106000e+03   9.8870318e+01
   1.1105500e+03   9.8869103e+01
   1.1105000e+03   9.8867870e+01
   1.1104500e+03   9.8866619e+01
   1.1104000e+03   9.8865351e+01
   1.1103500e+03   9.8864064e+01
   1.1103000e+03   9.8862759e+01
   1.1102500e+03   9.8861435e+01
   1.1102000e+03   9.8860092e+01
   1.1101500e+03   9.8858730e+01
   1.1101000e+03   9.8857347e+01
   1.1100500e+03   9.8855944e+01
   1.1100000e+03   9.8854520e+01
   1.1099500e+03   9.8853075e+01
   1.1099000e+03   9.8851609e+01
   1.1098500e+03   9.8850120e+01
   1.1098000e+03   9.8848609e+01
   1.1097500e+03   9.8847075e+01
   1.1097000e+03   9.8845518e+01
   1.1096500e+03   9.8843936e+01
   1.1096000e+03   9.8842330e+01
   1.1095500e+03   9.8840700e+01
   1.1095000e+03   9.8839044e+01
   1.1094500e+03   9.8837362e+01
   1.1094000e+03   9.8835654e+01
   1.1093500e+03   9.8833918e+01
   1.1093000e+03   9.8832155e+01
   1.1092500e+03   9.8830364e+01
   1.1092000e+03   9.8828544e+01
   1.1091500e+03   9.8826695e+01
   1.1091000e+03   9.8824815e+01
   1.1090500e+03   9.8822905e+01
   1.1090000e+03   9.8820964e+01
   1.1089500e+03   9.8818990e+01
   1.1089000e+03   9.8816984e+01
   1.1088500e+03   9.8814944e+01
   1.1088000e+03   9.8812870e+01
   1.1087500e+03   9.8810761e+01
   1.1087000e+03   9.8808617e+01
   1.1086500e+03   9.8806435e+01
   1.1086000e+03   9.8804216e+01
   1.1085500e+03   9.8801959e+01
   1.1085000e+03   9.8799663e+01
   1.1084500e+03   9.8797327e+01
   1.1084000e+03   9.8794949e+01
   1.1083500e+03   9.8792530e+01
   1.1083000e+03   9.8790067e+01
   1.1082500e+03   9.8787561e+01
   1.1082000e+03   9.8785009e+01
   1.1081500e+03   9.8782411e+01
   1.1081000e+03   9.8779766e+01
   1.1080500e+03   9.8777073e+01
   1.1080000e+03   9.8774330e+01
   1.1079500e+03   9.8771536e+01
   1.1079000e+03   9.8768690e+01
   1.1078500e+03   9.8765790e+01
   1.1078000e+03   9.8762836e+01
   1.1077500e+03   9.8759826e+01
   1.1077000e+03   9.8756758e+01
   1.1076500e+03   9.8753631e+01
   1.1076000e+03   9.8750443e+01
   1.1075500e+03   9.8747194e+01
   1.1075000e+03   9.8743880e+01
   1.1074500e+03   9.8740501e+01
   1.1074000e+03   9.8737056e+01
   1.1073500e+03   9.8733541e+01
   1.1073000e+03   9.8729955e+01
   1.1072500e+03   9.8726297e+01
   1.1072000e+03   9.8722563e+01
   1.1071500e+03   9.8718754e+01
   1.1071000e+03   9.8714865e+01
   1.1070500e+03   9.8710895e+01
   1.1070000e+03   9.8706843e+01
   1.1069500e+03   9.8702704e+01
   1.1069000e+03   9.8698478e+01
   1.1068500e+03   9.8694160e+01
   1.1068000e+03   9.8689750e+01
   1.1067500e+03   9.8685244e+01
   1.1067000e+03   9.8680640e+01
   1.1066500e+03   9.8675933e+01
   1.1066000e+03   9.8671123e+01
   1.1065500e+03   9.8666204e+01
   1.1065000e+03   9.8661175e+01
   1.1064500e+03   9.8656032e+01
   1.1064000e+03   9.8650771e+01
   1.1063500e+03   9.8645389e+01
   1.1063000e+03   9.8639882e+01
   1.1062500e+03   9.8634245e+01
   1.1062000e+03   9.8628476e+01
   1.1061500e+03   9.8622570e+01
   1.1061000e+03   9.8616522e+01
   1.1060500e+03   9.8610329e+01
   1.1060000e+03   9.8603984e+01
   1.1059500e+03   9.8597484e+01
   1.1059000e+03   9.8590823e+01
   1.1058500e+03   9.8583996e+01
   1.1058000e+03   9.8576997e+01
   1.1057500e+03   9.8569821e+01
   1.1057000e+03   9.8562461e+01
   1.1056500e+03   9.8554911e+01
   1.1056000e+03   9.8547165e+01
   1.1055500e+03   9.8539216e+01
   1.1055000e+03   9.8531057e+01
   1.1054500e+03   9.8522679e+01
   1.1054000e+03   9.8514077e+01
   1.1053500e+03   9.8505240e+01
   1.1053000e+03   9.8496161e+01
   1.1052500e+03   9.8486832e+01
   1.1052000e+03   9.8477241e+01
   1.1051500e+03   9.8467381e+01
   1.1051000e+03   9.8457241e+01
   1.1050500e+03   9.8446809e+01
   1.1050000e+03   9.8436075e+01
   1.1049500e+03   9.8425027e+01
   1.1049000e+03   9.8413653e+01
   1.1048500e+03   9.8401940e+01
   1.1048000e+03   9.8389874e+01
   1.1047500e+03   9.8377442e+01
   1.1047000e+03   9.8364627e+01
   1.1046500e+03   9.8351415e+01
   1.1046000e+03   9.8337789e+01
   1.1045500e+03   9.8323732e+01
   1.1045000e+03   9.8309224e+01
   1.1044500e+03   9.8294248e+01
   1.1044000e+03   9.8278782e+01
   1.1043500e+03   9.8262806e+01
   1.1043000e+03   9.8246296e+01
   1.1042500e+03   9.8229229e+01
   1.1042000e+03   9.8211580e+01
   1.1041500e+03   9.8193322e+01
   1.1041000e+03   9.8174426e+01
   1.1040500e+03   9.8154864e+01
   1.1040000e+03   9.8134604e+01
   1.1039500e+03   9.8113611e+01
   1.1039000e+03   9.8091852e+01
   1.1038500e+03   9.8069288e+01
   1.1038000e+03   9.8045879e+01
   1.1037500e+03   9.8021584e+01
   1.1037000e+03   9.7996356e+01
   1.1036500e+03   9.7970149e+01
   1.1036000e+03   9.7942912e+01
   1.1035500e+03   9.7914590e+01
   1.1035000e+03   9.7885125e+01
   1.1034500e+03   9.7854457e+01
   1.1034000e+03   9.7822518e+01
   1.1033500e+03   9.7789239e+01
   1.1033000e+03   9.7754545e+01
   1.1032500e+03   9.7718354e+01
   1.1032000e+03   9.7680581e+01
   1.1031500e+03   9.7641134e+01
   1.1031000e+03   9.7599913e+01
   1.1030500e+03   9.7556811e+01
   1.1030000e+03   9.7511714e+01
   1.1029500e+03   9.7464499e+01
   1.1029000e+03   9.7415033e+01
   1.1028500e+03   9.7363172e+01
   1.1028000e+03   9.7308763e+01
   1.1027500e+03   9.7251637e+01
   1.1027000e+03   9.7191615e+01
   1.1026500e+03   9.7128499e+01
   1.1026000e+03   9.7062079e+01
   1.1025500e+03   9.6992124e+01
   1.1025000e+03   9.6918383e+01
   1.1024500e+03   9.6840584e+01
   1.1024000e+03   9.6758430e+01
   1.1023500e+03   9.6671596e+01
   1.1023000e+03   9.6579730e+01
   1.1022500e+03   9.6482443e+01
   1.1022000e+03   9.6379313e+01
   1.1021500e+03   9.6269874e+01
   1.1021000e+03   9.6153616e+01
   1.1020500e+03   9.6029976e+01
   1.1020000e+03   9.5898337e+01
   1.1019500e+03   9.5758015e+01
   1.1019000e+03   9.5608257e+01
   1.1018500e+03   9.5448228e+01
   1.1018000e+03   9.5277003e+01
   1.1017500e+03   9.5093557e+01
   1.1017000e+03   9.4896749e+01
   1.1016500e+03   9.4685309e+01
   1.1016000e+03   9.4457823e+01
   1.1015500e+03   9.4212711e+01
   1.1015000e+03   9.3948207e+01
   1.1014500e+03   9.3662335e+01
   1.1014000e+03   9.3352882e+01
   1.1013500e+03   9.3017364e+01
   1.1013000e+03   9.2652995e+01
   1.1012500e+03   9.2256645e+01
   1.1012000e+03   9.1824802e+01
   1.1011500e+03   9.1353518e+01
   1.1011000e+03   9.0838368e+01
   1.1010500e+03   9.0274396e+01
   1.1010000e+03   8.9656063e+01
   1.1009500e+03   8.8977207e+01
   1.1009000e+03   8.8231009e+01
   1.1008500e+03   8.7409981e+01
   1.1008000e+03   8.6505990e+01
   1.1007500e+03   8.5510344e+01
   1.1007000e+03   8.4413959e+01
   1.1006500e+03   8.3207655e+01
   1.1006000e+03   8.1882644e+01
   1.1005500e+03   8.0431262e+01
   1.1005000e+03   7.8848043e+01
   1.1004500e+03   7.7131221e+01
   1.1004000e+03   7.5284720e+01
   1.1003500e+03   7.3320668e+01
   1.1003000e+03   7.1262318e+01
   1.1002500e+03   6.9147074e+01
   1.1002000e+03   6.7029024e+01
   1.1001500e+03   6.4980011e+01
   1.1001000e+03   6.3088066e+01
   1.1000500e+03   6.1452047e+01
   1.1000000e+03   6.0172019e+01
   1.0999500e+03   5.9336245e+01
   1.0999000e+03   5.9007272e+01
   1.0998500e+03   5.9210814e+01
   1.0998000e+03   5.9930887e+01
   1.0997500e+03   6.1112855e+01
   1.0997000e+03   6.2673332e+01
   1.0996500e+03   6.4513786e+01
   1.0996000e+03   6.6534051e+01
   1.0995500e+03   6.8642888e+01
   1.0995000e+03   7.0764347e+01
   1.0994500e+03   7.2840153e+01
   1.0994000e+03   7.4829139e+01
   1.0993500e+03   7.6704964e+01
   1.0993000e+03   7.8453141e+01
   1.0992500e+03   8.0068044e+01
   1.0992000e+03   8.1550291e+01
   1.0991500e+03   8.2904625e+01
   1.0991000e+03   8.4138300e+01
   1.0990500e+03   8.5259915e+01
   1.0990000e+03   8.6278609e+01
   1.0989500e+03   8.7203521e+01
   1.0989000e+03   8.8043456e+01
   1.0988500e+03   8.8806690e+01
   1.0988000e+03   8.9500866e+01
   1.0987500e+03   9.0132964e+01
   1.0987000e+03   9.0709298e+01
   1.0986500e+03   9.1235552e+01
   1.0986000e+03   9.1716814e+01
   1.0985500e+03   9.2157632e+01
   1.0985000e+03   9.2562062e+01
   1.0984500e+03   9.2933715e+01
   1.0984000e+03   9.3275808e+01
   1.0983500e+03   9.3591204e+01
   1.0983000e+03   9.3882456e+01
   1.0982500e+03   9.4151837e+01
   1.0982000e+03   9.4401379e+01
   1.0981500e+03   9.4632894e+01
   1.0981000e+03   9.4848004e+01
   1.0980500e+03   9.5048160e+01
   1.0980000e+03   9.5234666e+01
   1.0979500e+03   9.5408690e+01
   1.0979000e+03   9.5571286e+01
   1.0978500e+03   9.5723400e+01
   1.0978000e+03   9.5865888e+01
   1.0977500e+03   9.5999521e+01
   1.0977000e+03   9.6124998e+01
   1.0976500e+03   9.6242954e+01
   1.0976000e+03   9.6353961e+01
   1.0975500e+03   9.6458543e+01
   1.0975000e+03   9.6557175e+01
   1.0974500e+03   9.6650289e+01
   1.0974000e+03   9.6738283e+01
   1.0973500e+03   9.6821516e+01
   1.0973000e+03   9.6900320e+01
   1.0972500e+03   9.6974997e+01
   1.0972000e+03   9.7045826e+01
   1.0971500e+03   9.7113063e+01
   1.0971000e+03   9.7176941e+01
   1.0970500e+03   9.7237679e+01
   1.0970000e+03   9.7295474e+01
   1.0969500e+03   9.7350512e+01
   1.0969000e+03   9.7402962e+01
   1.0968500e+03   9.7452982e+01
   1.0968000e+03   9.7500719e+01
   1.0967500e+03   9.7546306e+01
   1.0967000e+03   9.7589870e+01
   1.0966500e+03   9.7631527e+01
   1.0966000e+03   9.7671386e+01
   1.0965500e+03   9.7709547e+01
   1.0965000e+03   9.7746104e+01
   1.0964500e+03   9.7781146e+01
   1.0964000e+03   9.7814754e+01
   1.0963500e+03   9.7847004e+01
   1.0963000e+03   9.7877967e+01
   1.0962500e+03   9.7907711e+01
   1.0962000e+03   9.7936299e+01
   1.0961500e+03   9.7963788e+01
   1.0961000e+03   9.7990235e+01
   1.0960500e+03   9.8015690e+01
   1.0960000e+03   9.8040202e+01
   1.0959500e+03   9.8063817e+01
   1.0959000e+03   9.8086578e+01
   1.0958500e+03   9.8108524e+01
   1.0958000e+03   9.8129695e+01
   1.0957500e+03   9.8150126e+01
   1.0957000e+03   9.8169851e+01
   1.0956500e+03   9.8188902e+01
   1.0956000e+03   9.8207308e+01
   1.0955500e+03   9.8225099e+01
   1.0955000e+03   9.8242302e+01
   1.0954500e+03   9.8258942e+01
   1.0954000e+03   9.8275042e+01
   1.0953500e+03   9.8290627e+01
   1.0953000e+03   9.8305717e+01
   1.0952500e+03   9.8320334e+01
   1.0952000e+03   9.8334497e+01
   1.0951500e+03   9.8348223e+01
   1.0951000e+03   9.8361532e+01
   1.0950500e+03   9.8374439e+01
   1.0950000e+03   9.8386961e+01
   1.0949500e+03   9.8399113e+01
   1.0949000e+03   9.8410908e+01
   1.0948500e+03   9.8422361e+01
   1.0948000e+03   9.8433485e+01
   1.0947500e+03   9.8444292e+01
   1.0947000e+03   9.8454795e+01
   1.0946500e+03   9.8465003e+01
   1.0946000e+03   9.8474929e+01
   1.0945500e+03   9.8484582e+01
   1.0945000e+03   9.8493973e+01
   1.0944500e+03   9.8503110e+01
   1.0944000e+03   9.8512003e+01
   1.0943500e+03   9.8520661e+01
   1.0943000e+03   9.8529091e+01
   1.0942500e+03   9.8537301e+01
   1.0942000e+03   9.8545300e+01
   1.0941500e+03   9.8553093e+01
   1.0941000e+03   9.8560689e+01
   1.0940500e+03   9.8568093e+01
   1.0940000e+03   9.8575312e+01
   1.0939500e+03   9.8582352e+01
   1.0939000e+03   9.8589220e+01
   1.0938500e+03   9.8595920e+01
   1.0938000e+03   9.8602458e+01
   1.0937500e+03   9.8608839e+01
   1.0937000e+03   9.8615068e+01
   1.0936500e+03   9.8621150e+01
   1.0936000e+03   9.8627089e+01
   1.0935500e+03   9.8632890e+01
   1.0935000e+03   9.8638557e+01
   1.0934500e+03   9.8644095e+01
   1.0934000e+03   9.8649506e+01
   1.0933500e+03   9.8654796e+01
   1.0933000e+03   9.8659967e+01
   1.0932500e+03   9.8665023e+01
   1.0932000e+03   9.8669967e+01
   1.0931500e+03   9.8674803e+01
   1.0931000e+03   9.8679533e+01
   1.0930500e+03   9.8684162e+01
   1.0930000e+03   9.8688691e+01
   1.0929500e+03   9.8693124e+01
   1.0929000e+03   9.8697463e+01
   1.0928500e+03   9.8701710e+01
   1.0928000e+03   9.8705869e+01
   1.0927500e+03   9.8709942e+01
   1.0927000e+03   9.8713932e+01
   1.0926500e+03   9.8717839e+01
   1.0926000e+03   9.8721667e+01
   1.0925500e+03   9.8725418e+01
   1.0925000e+03   9.8729094e+01
   1.0924500e+03   9.8732697e+01
   1.0924000e+03   9.8736229e+01
   1.0923500e+03   9.8739691e+01
   1.0923000e+03   9.8743085e+01
   1.0922500e+03   9.8746414e+01
   1.0922000e+03   9.8749679e+01
   1.0921500e+03   9.8752881e+01
   1.0921000e+03   9.8756022e+01
   1.0920500e+03   9.8759104e+01
   1.0920000e+03   9.8762128e+01
   1.0919500e+03   9.8765095e+01
   1.0919000e+03   9.8768007e+01
   1.0918500e+03   9.8770866e+01
   1.0918000e+03   9.8773672e+01
   1.0917500e+03   9.8776427e+01
   1.0917000e+03   9.8779132e+01
   1.0916500e+03   9.8781789e+01
   1.0916000e+03   9.8784397e+01
   1.0915500e+03   9.8786960e+01
   1.0915000e+03   9.8789477e+01
   1.0914500e+03   9.8791950e+01
   1.0914000e+03   9.8794379e+01
   1.0913500e+03   9.8796767e+01
   1.0913000e+03   9.8799113e+01
   1.0912500e+03   9.8801419e+01
   1.0912000e+03   9.8803685e+01
   1.0911500e+03   9.8805913e+01
   1.0911000e+03   9.8808103e+01
   1.0910500e+03   9.8810256e+01
   1.0910000e+03   9.8812374e+01
   1.0909500e+03   9.8814456e+01
   1.0909000e+03   9.8816504e+01
   1.0908500e+03   9.8818518e+01
   1.0908000e+03   9.8820499e+01
   1.0907500e+03   9.8822448e+01
   1.0907000e+03   9.8824365e+01
   1.0906500e+03   9.8826252e+01
   1.0906000e+03   9.8828108e+01
   1.0905500e+03   9.8829935e+01
   1.0905000e+03   9.8831733e+01
   1.0904500e+03   9.8833503e+01
   1.0904000e+03   9.8835245e+01
   1.0903500e+03   9.8836959e+01
   1.0903000e+03   9.8838648e+01
   1.0902500e+03   9.8840310e+01
   1.0902000e+03   9.8841946e+01
   1.0901500e+03   9.8843558e+01
   1.0901000e+03   9.8845145e+01
   1.0900500e+03   9.8846708e+01
   1.0900000e+03   9.8848247e+01
   1.0899500e+03   9.8849764e+01
   1.0899000e+03   9.8851258e+01
   1.0898500e+03   9.8852730e+01
   1.0898000e+03   9.8854180e+01
   1.0897500e+03   9.8855608e+01
   1.0897000e+03   9.8857016e+01
   1.0896500e+03   9.8858404e+01
   1.0896000e+03   9.8859771e+01
   1.0895500e+03   9.8861119e+01
   1.0895000e+03   9.8862447e+01
   1.0894500e+03   9.8863757e+01
   1.0894000e+03   9.8865047e+01
   1.0893500e+03   9.8866320e+01
   1.0893000e+03   9.8867575e+01
   1.0892500e+03   9.8868812e+01
   1.0892000e+03   9.8870032e+01
   1.0891500e+03   9.8871235e+01
   1.0891000e+03   9.8872421e+01
   1.0890500e+03   9.8873591e+01
   1.0890000e+03   9.8874745e+01
   1.0889500e+03   9.8875884e+01
   1.0889000e+03   9.8877006e+01
   1.0888500e+03   9.8878114e+01
   1.0888000e+03   9.8879207e+01
   1.0887500e+03   9.8880285e+01
   1.0887000e+03   9.8881349e+01
   1.0886500e+03   9.8882399e+01
   1.0886000e+03   9.8883435e+01
   1.0885500e+03   9.8884457e+01
   1.0885000e+03   9.8885466e+01
   1.0884500e+03   9.8886462e+01
   1.0884000e+03   9.8887445e+01
   1.0883500e+03   9.8888415e+01
   1.0883000e+03   9.8889373e+01
   1.0882500e+03   9.8890318e+01
   1.0882000e+03   9.8891252e+01
   1.0881500e+03   9.8892173e+01
   1.0881000e+03   9.8893083e+01
   1.0880500e+03   9.8893981e+01
   1.0880000e+03   9.8894869e+01
   1.0879500e+03   9.8895745e+01
   1.0879000e+03   9.8896610e+01
   1.0878500e+03   9.8897464e+01
   1.0878000e+03   9.8898308e+01
   1.0877500e+03   9.8899142e+01
   1.0877000e+03   9.8899965e+01
   1.0876500e+03   9.8900778e+01
   1.0876000e+03   9.8901582e+01
   1.0875500e+03   9.8902376e+01
   1.0875000e+03   9.8903160e+01
   1.0874500e+03   9.8903934e+01
   1.0874000e+03   9.8904700e+01
   1.0873500e+03   9.8905456e+01
   1.0873000e+03   9.8906204e+01
   1.0872500e+03   9.8906942e+01
   1.0872000e+03   9.8907672e+01
   1.0871500e+03   9.8908394e+01
   1.0871000e+03   9.8909107e+01
   1.0870500e+03   9.8909812e+01
   1.0870000e+03   9.8910508e+01
   1.0869500e+03   9.8911197e+01
   1.0869000e+03   9.8911877e+01
   1.0868500e+03   9.8912550e+01
   1.0868000e+03   9.8913215e+01
   1.0867500e+03   9.8913873e+01
   1.0867000e+03   9.8914523e+01
   1.0866500e+03   9.8915166e+01
   1.0866000e+03   9.8915801e+01
   1.0865500e+03   9.8916430e+01
   1.0865000e+03   9.8917051e+01
   1.0864500e+03   9.8917666e+01
   1.0864000e+03   9.8918274e+01
   1.0863500e+03   9.8918875e+01
   1.0863000e+03   9.8919469e+01
   1.0862500e+03   9.8920057e+01
   1.0862000e+03   9.8920639e+01
   1.0861500e+03   9.8921214e+01
   1.0861000e+03   9.8921783e+01
   1.0860500e+03   9.8922346e+01
   1.0860000e+03   9.8922903e+01
   1.0859500e+03   9.8923453e+01
   1.0859000e+03   9.8923998e+01
   1.0858500e+03   9.8924538e+01
   1.0858000e+03   9.8925071e+01
   1.0857500e+03   9.8925599e+01
   1.0857000e+03   9.8926121e+01
   1.0856500e+03   9.8926638e+01
   1.0856000e+03   9.8927149e+01
   1.0855500e+03   9.8927655e+01
   1.0855000e+03   9.8928156e+01
   1.0854500e+03   9.8928652e+01
   1.0854000e+03   9.8929142e+01
   1.0853500e+03   9.8929628e+01
   1.0853000e+03   9.8930108e+01
   1.0852500e+03   9.8930584e+01
   1.0852000e+03   9.8931055e+01
   1.0851500e+03   9.8931521e+01
   1.0851000e+03   9.8931982e+01
   1.0850500e+03   9.8932439e+01
   1.0850000e+03   9.8932891e+01
   1.0849500e+03   9.8933339e+01
   1.0849000e+03   9.8933782e+01
   1.0848500e+03   9.8934220e+01
   1.0848000e+03   9.8934655e+01
   1.0847500e+03   9.8935085e+01
   1.0847000e+03   9.8935511e+01
   1.0846500e+03   9.8935932e+01
   1.0846000e+03   9.8936350e+01
   1.0845500e+03   9.8936763e+01
   1.0845000e+03   9.8937173e+01
   1.0844500e+03   9.8937578e+01
   1.0844000e+03   9.8937980e+01
   1.0843500e+03   9.8938378e+01
   1.0843000e+03   9.8938772e+01
   1.0842500e+03   9.8939162e+01
   1.0842000e+03   9.8939548e+01
   1.0841500e+03   9.8939931e+01
   1.0841000e+03   9.8940310e+01
   1.0840500e+03   9.8940686e+01
   1.0840000e+03   9.8941058e+01
   1.0839500e+03   9.8941426e+01
   1.0839000e+03   9.8941791e+01
   1.0838500e+03   9.8942153e+01
   1.0838000e+03   9.8942512e+01
   1.0837500e+03   9.8942867e+01
   1.0837000e+03   9.8943218e+01
   1.0836500e+03   9.8943567e+01
   1.0836000e+03   9.8943912e+01
   1.0835500e+03   9.8944254e+01
   1.0835000e+03   9.8944593e+01
   1.0834500e+03   9.8944929e+01
   1.0834000e+03   9.8945262e+01
   1.0833500e+03   9.8945592e+01
   1.0833000e+03   9.8945919e+01
   1.0832500e+03   9.8946243e+01
   1.0832000e+03   9.8946564e+01
   1.0831500e+03   9.8946882e+01
   1.0831000e+03   9.8947198e+01
   1.0830500e+03   9.8947510e+01
   1.0830000e+03   9.8947820e+01
   1.0829500e+03   9.8948127e+01
   1.0829000e+03   9.8948432e+01
   1.0828500e+03   9.8948734e+01
   1.0828000e+03   9.8949033e+01
   1.0827500e+03   9.8949329e+01
   1.0827000e+03   9.8949623e+01
   1.0826500e+03   9.8949914e+01
   1.0826000e+03   9.8950203e+01
   1.0825500e+03   9.8950490e+01
   1.0825000e+03   9.8950773e+01
   1.0824500e+03   9.8951055e+01
   1.0824000e+03   9.8951334e+01
   1.0823500e+03   9.8951611e+01
   1.0823000e+03   9.8951885e+01
   1.0822500e+03   9.8952157e+01
   1.0822000e+03   9.8952427e+01
   1.0821500e+03   9.8952694e+01
   1.0821000e+03   9.8952959e+01
   1.0820500e+03   9.8953222e+01
   1.0820000e+03   9.8953483e+01
   1.0819500e+03   9.8953741e+01
   1.0819000e+03   9.8953998e+01
   1.0818500e+03   9.8954252e+01
   1.0818000e+03   9.8954504e+01
   1.0817500e+03   9.8954754e+01
   1.0817000e+03   9.8955003e+01
   1.0816500e+03   9.8955249e+01
   1.0816000e+03   9.8955493e+01
   1.0815500e+03   9.8955735e+01
   1.0815000e+03   9.8955975e+01
   1.0814500e+03   9.8956213e+01
   1.0814000e+03   9.8956449e+01
   1.0813500e+03   9.8956683e+01
   1.0813000e+03   9.8956916e+01
   1.0812500e+03   9.8957146e+01
   1.0812000e+03   9.8957375e+01
   1.0811500e+03   9.8957602e+01
   1.0811000e+03   9.8957827e+01
   1.0810500e+03   9.8958050e+01
   1.0810000e+03   9.8958272e+01
   1.0809500e+03   9.8958491e+01
   1.0809000e+03   9.8958709e+01
   1.0808500e+03   9.8958926e+01
   1.0808000e+03   9.8959140e+01
   1.0807500e+03   9.8959353e+01
   1.0807000e+03   9.8959564e+01
   1.0806500e+03   9.8959774e+01
   1.0806000e+03   9.8959982e+01
   1.0805500e+03   9.8960188e+01
   1.0805000e+03   9.8960393e+01
   1.0804500e+03   9.8960597e+01
   1.0804000e+03   9.8960798e+01
   1.0803500e+03   9.8960998e+01
   1.0803000e+03   9.8961197e+01
   1.0802500e+03   9.8961394e+01
   1.0802000e+03   9.8961590e+01
   1.0801500e+03   9.8961784e+01
   1.0801000e+03   9.8961976e+01
   1.0800500e+03   9.8962168e+01
   1.0800000e+03   9.8962357e+01
   1.0799500e+03   9.8962546e+01
   1.0799000e+03   9.8962733e+01
   1.0798500e+03   9.8962918e+01
   1.0798000e+03   9.8963102e+01
   1.0797500e+03   9.8963285e+01
   1.0797000e+03   9.8963466e+01
   1.0796500e+03   9.8963646e+01
   1.0796000e+03   9.8963825e+01
   1.0795500e+03   9.8964003e+01
   1.0795000e+03   9.8964179e+01
   1.0794500e+03   9.8964354e+01
   1.0794000e+03   9.8964527e+01
   1.0793500e+03   9.8964700e+01
   1.0793000e+03   9.8964871e+01
   1.0792500e+03   9.8965040e+01
   1.0792000e+03   9.8965209e+01
   1.0791500e+03   9.8965376e+01
   1.0791000e+03   9.8965543e+01
   1.0790500e+03   9.8965707e+01
   1.0790000e+03   9.8965871e+01
   1.0789500e+03   9.8966034e+01
   1.0789000e+03   9.8966195e+01
   1.0788500e+03   9.8966356e+01
   1.0788000e+03   9.8966515e+01
   1.0787500e+03   9.8966673e+01
   1.0787000e+03   9.8966830e+01
   1.0786500e+03   9.8966986e+01
   1.0786000e+03   9.8967140e+01
   1.0785500e+03   9.8967294e+01
   1.0785000e+03   9.8967447e+01
   1.0784500e+03   9.8967598e+01
   1.0784000e+03   9.8967749e+01
   1.0783500e+03   9.8967898e+01
   1.0783000e+03   9.8968046e+01
   1.0782500e+03   9.8968194e+01
   1.0782000e+03   9.8968340e+01
   1.0781500e+03   9.8968485e+01
   1.0781000e+03   9.8968630e+01
   1.0780500e+03   9.8968773e+01
   1.0780000e+03   9.8968915e+01
   1.0779500e+03   9.8969057e+01
   1.0779000e+03   9.8969197e+01
   1.0778500e+03   9.8969337e+01
   1.0778000e+03   9.8969475e+01
   1.0777500e+03   9.8969613e+01
   1.0777000e+03   9.8969749e+01
   1.0776500e+03   9.8969885e+01
   1.0776000e+03   9.8970020e+01
   1.0775500e+03   9.8970154e+01
   1.0775000e+03   9.8970287e+01
   1.0774500e+03   9.8970419e+01
   1.0774000e+03   9.8970550e+01
   1.0773500e+03   9.8970681e+01
   1.0773000e+03   9.8970810e+01
   1.0772500e+03   9.8970939e+01
   1.0772000e+03   9.8971067e+01
   1.0771500e+03   9.8971194e+01
   1.0771000e+03   9.8971320e+01
   1.0770500e+03   9.8971445e+01
   1.0770000e+03   9.8971570e+01
   1.0769500e+03   9.8971693e+01
   1.0769000e+03   9.8971816e+01
   1.0768500e+03   9.8971938e+01
   1.0768000e+03   9.8972060e+01
   1.0767500e+03   9.8972180e+01
   1.0767000e+03   9.8972300e+01
   1.0766500e+03   9.8972419e+01
   1.0766000e+03   9.8972537e+01
   1.0765500e+03   9.8972654e+01
   1.0765000e+03   9.8972771e+01
   1.0764500e+03   9.8972887e+01
   1.0764000e+03   9.8973002e+01
   1.0763500e+03   9.8973117e+01
   1.0763000e+03   9.8973230e+01
   1.0762500e+03   9.8973344e+01
   1.0762000e+03   9.8973456e+01
   1.0761500e+03   9.8973567e+01
   1.0761000e+03   9.8973678e+01
   1.0760500e+03   9.8973789e+01
   1.0760000e+03   9.8973898e+01
   1.0759500e+03   9.8974007e+01
   1.0759000e+03   9.8974115e+01
   1.0758500e+03   9.8974222e+01
   1.0758000e+03   9.8974329e+01
   1.0757500e+03   9.8974435e+01
   1.0757000e+03   9.8974541e+01
   1.0756500e+03   9.8974646e+01
   1.0756000e+03   9.8974750e+01
   1.0755500e+03   9.8974854e+01
   1.0755000e+03   9.8974956e+01
   1.0754500e+03   9.8975059e+01
   1.0754000e+03   9.8975160e+01
   1.0753500e+03   9.8975261e+01
   1.0753000e+03   9.8975362e+01
   1.0752500e+03   9.8975462e+01
   1.0752000e+03   9.8975561e+01
   1.0751500e+03   9.8975659e+01
   1.0751000e+03   9.8975757e+01
   1.0750500e+03   9.8975855e+01
   1.0750000e+03   9.8975952e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_15C.dat <==
   1.1250000e+03   9.8971813e+01
   1.1249500e+03   9.8971701e+01
   1.1249000e+03   9.8971589e+01
   1.1248500e+03   9.8971477e+01
   1.1248000e+03   9.8971364e+01
   1.1247500e+03   9.8971250e+01
   1.1247000e+03   9.8971135e+01
   1.1246500e+03   9.8971020e+01
   1.1246000e+03   9.8970904e+01
   1.1245500e+03   9.8970787e+01
   1.1245000e+03   9.8970670e+01
   1.1244500e+03   9.8970552e+01
   1.1244000e+03   9.8970433e+01
   1.1243500e+03   9.8970314e+01
   1.1243000e+03   9.8970193e+01
   1.1242500e+03   9.8970072e+01
   1.1242000e+03   9.8969951e+01
   1.1241500e+03   9.8969828e+01
   1.1241000e+03   9.8969705e+01
   1.1240500e+03   9.8969581e+01
   1.1240000e+03   9.8969456e+01
   1.1239500e+03   9.8969331e+01
   1.1239000e+03   9.8969205e+01
   1.1238500e+03   9.8969078e+01
   1.1238000e+03   9.8968950e+01
   1.1237500e+03   9.8968821e+01
   1.1237000e+03   9.8968692e+01
   1.1236500e+03   9.8968561e+01
   1.1236000e+03   9.8968430e+01
   1.1235500e+03   9.8968298e+01
   1.1235000e+03   9.8968166e+01
   1.1234500e+03   9.8968032e+01
   1.1234000e+03   9.8967898e+01
   1.1233500e+03   9.8967763e+01
   1.1233000e+03   9.8967627e+01
   1.1232500e+03   9.8967490e+01
   1.1232000e+03   9.8967352e+01
   1.1231500e+03   9.8967213e+01
   1.1231000e+03   9.8967074e+01
   1.1230500e+03   9.8966933e+01
   1.1230000e+03   9.8966792e+01
   1.1229500e+03   9.8966649e+01
   1.1229000e+03   9.8966506e+01
   1.1228500e+03   9.8966362e+01
   1.1228000e+03   9.8966217e+01
   1.1227500e+03   9.8966071e+01
   1.1227000e+03   9.8965924e+01
   1.1226500e+03   9.8965776e+01
   1.1226000e+03   9.8965627e+01
   1.1225500e+03   9.8965478e+01
   1.1225000e+03   9.8965327e+01
   1.1224500e+03   9.8965175e+01
   1.1224000e+03   9.8965022e+01
   1.1223500e+03   9.8964868e+01
   1.1223000e+03   9.8964714e+01
   1.1222500e+03   9.8964558e+01
   1.1222000e+03   9.8964401e+01
   1.1221500e+03   9.8964243e+01
   1.1221000e+03   9.8964084e+01
   1.1220500e+03   9.8963924e+01
   1.1220000e+03   9.8963763e+01
   1.1219500e+03   9.8963601e+01
   1.1219000e+03   9.8963437e+01
   1.1218500e+03   9.8963273e+01
   1.1218000e+03   9.8963107e+01
   1.1217500e+03   9.8962941e+01
   1.1217000e+03   9.8962773e+01
   1.1216500e+03   9.8962604e+01
   1.1216000e+03   9.8962434e+01
   1.1215500e+03   9.8962263e+01
   1.1215000e+03   9.8962091e+01
   1.1214500e+03   9.8961917e+01
   1.1214000e+03   9.8961742e+01
   1.1213500e+03   9.8961566e+01
   1.1213000e+03   9.8961389e+01
   1.1212500e+03   9.8961211e+01
   1.1212000e+03   9.8961031e+01
   1.1211500e+03   9.8960850e+01
   1.1211000e+03   9.8960668e+01
   1.1210500e+03   9.8960485e+01
   1.1210000e+03   9.8960300e+01
   1.1209500e+03   9.8960114e+01
   1.1209000e+03   9.8959927e+01
   1.1208500e+03   9.8959738e+01
   1.1208000e+03   9.8959548e+01
   1.1207500e+03   9.8959357e+01
   1.1207000e+03   9.8959164e+01
   1.1206500e+03   9.8958970e+01
   1.1206000e+03   9.8958774e+01
   1.1205500e+03   9.8958578e+01
   1.1205000e+03   9.8958379e+01
   1.1204500e+03   9.8958180e+01
   1.1204000e+03   9.8957979e+01
   1.1203500e+03   9.8957776e+01
   1.1203000e+03   9.8957572e+01
   1.1202500e+03   9.8957366e+01
   1.1202000e+03   9.8957159e+01
   1.1201500e+03   9.8956951e+01
   1.1201000e+03   9.8956741e+01
   1.1200500e+03   9.8956529e+01
   1.1200000e+03   9.8956316e+01
   1.1199500e+03   9.8956101e+01
   1.1199000e+03   9.8955885e+01
   1.1198500e+03   9.8955667e+01
   1.1198000e+03   9.8955448e+01
   1.1197500e+03   9.8955226e+01
   1.1197000e+03   9.8955004e+01
   1.1196500e+03   9.8954779e+01
   1.1196000e+03   9.8954553e+01
   1.1195500e+03   9.8954325e+01
   1.1195000e+03   9.8954096e+01
   1.1194500e+03   9.8953864e+01
   1.1194000e+03   9.8953631e+01
   1.1193500e+03   9.8953396e+01
   1.1193000e+03   9.8953160e+01
   1.1192500e+03   9.8952921e+01
   1.1192000e+03   9.8952681e+01
   1.1191500e+03   9.8952439e+01
   1.1191000e+03   9.8952195e+01
   1.1190500e+03   9.8951949e+01
   1.1190000e+03   9.8951701e+01
   1.1189500e+03   9.8951452e+01
   1.1189000e+03   9.8951200e+01
   1.1188500e+03   9.8950947e+01
   1.1188000e+03   9.8950691e+01
   1.1187500e+03   9.8950433e+01
   1.1187000e+03   9.8950174e+01
   1.1186500e+03   9.8949912e+01
   1.1186000e+03   9.8949649e+01
   1.1185500e+03   9.8949383e+01
   1.1185000e+03   9.8949115e+01
   1.1184500e+03   9.8948845e+01
   1.1184000e+03   9.8948573e+01
   1.1183500e+03   9.8948299e+01
   1.1183000e+03   9.8948022e+01
   1.1182500e+03   9.8947743e+01
   1.1182000e+03   9.8947462e+01
   1.1181500e+03   9.8947179e+01
   1.1181000e+03   9.8946893e+01
   1.1180500e+03   9.8946606e+01
   1.1180000e+03   9.8946315e+01
   1.1179500e+03   9.8946023e+01
   1.1179000e+03   9.8945728e+01
   1.1178500e+03   9.8945430e+01
   1.1178000e+03   9.8945130e+01
   1.1177500e+03   9.8944828e+01
   1.1177000e+03   9.8944523e+01
   1.1176500e+03   9.8944216e+01
   1.1176000e+03   9.8943906e+01
   1.1175500e+03   9.8943593e+01
   1.1175000e+03   9.8943278e+01
   1.1174500e+03   9.8942960e+01
   1.1174000e+03   9.8942640e+01
   1.1173500e+03   9.8942317e+01
   1.1173000e+03   9.8941991e+01
   1.1172500e+03   9.8941662e+01
   1.1172000e+03   9.8941330e+01
   1.1171500e+03   9.8940996e+01
   1.1171000e+03   9.8940659e+01
   1.1170500e+03   9.8940319e+01
   1.1170000e+03   9.8939976e+01
   1.1169500e+03   9.8939630e+01
   1.1169000e+03   9.8939281e+01
   1.1168500e+03   9.8938929e+01
   1.1168000e+03   9.8938574e+01
   1.1167500e+03   9.8938216e+01
   1.1167000e+03   9.8937854e+01
   1.1166500e+03   9.8937490e+01
   1.1166000e+03   9.8937122e+01
   1.1165500e+03   9.8936751e+01
   1.1165000e+03   9.8936377e+01
   1.1164500e+03   9.8935999e+01
   1.1164000e+03   9.8935618e+01
   1.1163500e+03   9.8935234e+01
   1.1163000e+03   9.8934846e+01
   1.1162500e+03   9.8934455e+01
   1.1162000e+03   9.8934060e+01
   1.1161500e+03   9.8933661e+01
   1.1161000e+03   9.8933259e+01
   1.1160500e+03   9.8932854e+01
   1.1160000e+03   9.8932444e+01
   1.1159500e+03   9.8932031e+01
   1.1159000e+03   9.8931614e+01
   1.1158500e+03   9.8931193e+01
   1.1158000e+03   9.8930769e+01
   1.1157500e+03   9.8930340e+01
   1.1157000e+03   9.8929907e+01
   1.1156500e+03   9.8929471e+01
   1.1156000e+03   9.8929030e+01
   1.1155500e+03   9.8928585e+01
   1.1155000e+03   9.8928136e+01
   1.1154500e+03   9.8927682e+01
   1.1154000e+03   9.8927225e+01
   1.1153500e+03   9.8926763e+01
   1.1153000e+03   9.8926296e+01
   1.1152500e+03   9.8925825e+01
   1.1152000e+03   9.8925350e+01
   1.1151500e+03   9.8924870e+01
   1.1151000e+03   9.8924385e+01
   1.1150500e+03   9.8923896e+01
   1.1150000e+03   9.8923402e+01
   1.1149500e+03   9.8922903e+01
   1.1149000e+03   9.8922399e+01
   1.1148500e+03   9.8921890e+01
   1.1148000e+03   9.8921377e+01
   1.1147500e+03   9.8920858e+01
   1.1147000e+03   9.8920334e+01
   1.1146500e+03   9.8919805e+01
   1.1146000e+03   9.8919270e+01
   1.1145500e+03   9.8918730e+01
   1.1145000e+03   9.8918185e+01
   1.1144500e+03   9.8917634e+01
   1.1144000e+03   9.8917078e+01
   1.1143500e+03   9.8916516e+01
   1.1143000e+03   9.8915948e+01
   1.1142500e+03   9.8915374e+01
   1.1142000e+03   9.8914795e+01
   1.1141500e+03   9.8914209e+01
   1.1141000e+03   9.8913618e+01
   1.1140500e+03   9.8913020e+01
   1.1140000e+03   9.8912417e+01
   1.1139500e+03   9.8911806e+01
   1.1139000e+03   9.8911190e+01
   1.1138500e+03   9.8910567e+01
   1.1138000e+03   9.8909937e+01
   1.1137500e+03   9.8909301e+01
   1.1137000e+03   9.8908658e+01
   1.1136500e+03   9.8908008e+01
   1.1136000e+03   9.8907351e+01
   1.1135500e+03   9.8906688e+01
   1.1135000e+03   9.8906017e+01
   1.1134500e+03   9.8905338e+01
   1.1134000e+03   9.8904653e+01
   1.1133500e+03   9.8903959e+01
   1.1133000e+03   9.8903259e+01
   1.1132500e+03   9.8902550e+01
   1.1132000e+03   9.8901834e+01
   1.1131500e+03   9.8901110e+01
   1.1131000e+03   9.8900378e+01
   1.1130500e+03   9.8899638e+01
   1.1130000e+03   9.8898889e+01
   1.1129500e+03   9.8898132e+01
   1.1129000e+03   9.8897367e+01
   1.1128500e+03   9.8896593e+01
   1.1128000e+03   9.8895810e+01
   1.1127500e+03   9.8895018e+01
   1.1127000e+03   9.8894217e+01
   1.1126500e+03   9.8893407e+01
   1.1126000e+03   9.8892588e+01
   1.1125500e+03   9.8891759e+01
   1.1125000e+03   9.8890920e+01
   1.1124500e+03   9.8890072e+01
   1.1124000e+03   9.8889214e+01
   1.1123500e+03   9.8888345e+01
   1.1123000e+03   9.8887467e+01
   1.1122500e+03   9.8886578e+01
   1.1122000e+03   9.8885679e+01
   1.1121500e+03   9.8884768e+01
   1.1121000e+03   9.8883847e+01
   1.1120500e+03   9.8882915e+01
   1.1120000e+03   9.8881972e+01
   1.1119500e+03   9.8881017e+01
   1.1119000e+03   9.8880050e+01
   1.1118500e+03   9.8879072e+01
   1.1118000e+03   9.8878082e+01
   1.1117500e+03   9.8877079e+01
   1.1117000e+03   9.8876064e+01
   1.1116500e+03   9.8875037e+01
   1.1116000e+03   9.8873997e+01
   1.1115500e+03   9.8872943e+01
   1.1115000e+03   9.8871877e+01
   1.1114500e+03   9.8870797e+01
   1.1114000e+03   9.8869703e+01
   1.1113500e+03   9.8868595e+01
   1.1113000e+03   9.8867473e+01
   1.1112500e+03   9.8866337e+01
   1.1112000e+03   9.8865186e+01
   1.1111500e+03   9.8864020e+01
   1.1111000e+03   9.8862839e+01
   1.1110500e+03   9.8861643e+01
   1.1110000e+03   9.8860431e+01
   1.1109500e+03   9.8859202e+01
   1.1109000e+03   9.8857958e+01
   1.1108500e+03   9.8856697e+01
   1.1108000e+03   9.8855419e+01
   1.1107500e+03   9.8854124e+01
   1.1107000e+03   9.8852812e+01
   1.1106500e+03   9.8851482e+01
   1.1106000e+03   9.8850134e+01
   1.1105500e+03   9.8848767e+01
   1.1105000e+03   9.8847382e+01
   1.1104500e+03   9.8845977e+01
   1.1104000e+03   9.8844553e+01
   1.1103500e+03   9.8843110e+01
   1.1103000e+03   9.8841646e+01
   1.1102500e+03   9.8840161e+01
   1.1102000e+03   9.8838656e+01
   1.1101500e+03   9.8837129e+01
   1.1101000e+03   9.8835581e+01
   1.1100500e+03   9.8834010e+01
   1.1100000e+03   9.8832417e+01
   1.1099500e+03   9.8830801e+01
   1.1099000e+03   9.8829161e+01
   1.1098500e+03   9.8827497e+01
   1.1098000e+03   9.8825809e+01
   1.1097500e+03   9.8824097e+01
   1.1097000e+03   9.8822358e+01
   1.1096500e+03   9.8820594e+01
   1.1096000e+03   9.8818804e+01
   1.1095500e+03   9.8816987e+01
   1.1095000e+03   9.8815142e+01
   1.1094500e+03   9.8813269e+01
   1.1094000e+03   9.8811368e+01
   1.1093500e+03   9.8809438e+01
   1.1093000e+03   9.8807478e+01
   1.1092500e+03   9.8805487e+01
   1.1092000e+03   9.8803466e+01
   1.1091500e+03   9.8801413e+01
   1.1091000e+03   9.8799328e+01
   1.1090500e+03   9.8797209e+01
   1.1090000e+03   9.8795058e+01
   1.1089500e+03   9.8792871e+01
   1.1089000e+03   9.8790650e+01
   1.1088500e+03   9.8788393e+01
   1.1088000e+03   9.8786099e+01
   1.1087500e+03   9.8783768e+01
   1.1087000e+03   9.8781398e+01
   1.1086500e+03   9.8778990e+01
   1.1086000e+03   9.8776541e+01
   1.1085500e+03   9.8774052e+01
   1.1085000e+03   9.8771521e+01
   1.1084500e+03   9.8768947e+01
   1.1084000e+03   9.8766330e+01
   1.1083500e+03   9.8763668e+01
   1.1083000e+03   9.8760960e+01
   1.1082500e+03   9.8758206e+01
   1.1082000e+03   9.8755403e+01
   1.1081500e+03   9.8752553e+01
   1.1081000e+03   9.8749651e+01
   1.1080500e+03   9.8746699e+01
   1.1080000e+03   9.8743695e+01
   1.1079500e+03   9.8740636e+01
   1.1079000e+03   9.8737523e+01
   1.1078500e+03   9.8734354e+01
   1.1078000e+03   9.8731127e+01
   1.1077500e+03   9.8727841e+01
   1.1077000e+03   9.8724494e+01
   1.1076500e+03   9.8721086e+01
   1.1076000e+03   9.8717614e+01
   1.1075500e+03   9.8714077e+01
   1.1075000e+03   9.8710473e+01
   1.1074500e+03   9.8706801e+01
   1.1074000e+03   9.8703059e+01
   1.1073500e+03   9.8699245e+01
   1.1073000e+03   9.8695358e+01
   1.1072500e+03   9.8691394e+01
   1.1072000e+03   9.8687353e+01
   1.1071500e+03   9.8683233e+01
   1.1071000e+03   9.8679030e+01
   1.1070500e+03   9.8674744e+01
   1.1070000e+03   9.8670372e+01
   1.1069500e+03   9.8665911e+01
   1.1069000e+03   9.8661359e+01
   1.1068500e+03   9.8656714e+01
   1.1068000e+03   9.8651973e+01
   1.1067500e+03   9.8647133e+01
   1.1067000e+03   9.8642192e+01
   1.1066500e+03   9.8637147e+01
   1.1066000e+03   9.8631995e+01
   1.1065500e+03   9.8626732e+01
   1.1065000e+03   9.8621357e+01
   1.1064500e+03   9.8615865e+01
   1.1064000e+03   9.8610253e+01
   1.1063500e+03   9.8604517e+01
   1.1063000e+03   9.8598655e+01
   1.1062500e+03   9.8592662e+01
   1.1062000e+03   9.8586534e+01
   1.1061500e+03   9.8580267e+01
   1.1061000e+03   9.8573857e+01
   1.1060500e+03   9.8567300e+01
   1.1060000e+03   9.8560591e+01
   1.1059500e+03   9.8553726e+01
   1.1059000e+03   9.8546699e+01
   1.1058500e+03   9.8539505e+01
   1.1058000e+03   9.8532140e+01
   1.1057500e+03   9.8524597e+01
   1.1057000e+03   9.8516872e+01
   1.1056500e+03   9.8508957e+01
   1.1056000e+03   9.8500847e+01
   1.1055500e+03   9.8492536e+01
   1.1055000e+03   9.8484016e+01
   1.1054500e+03   9.8475282e+01
   1.1054000e+03   9.8466324e+01
   1.1053500e+03   9.8457137e+01
   1.1053000e+03   9.8447711e+01
   1.1052500e+03   9.8438039e+01
   1.1052000e+03   9.8428113e+01
   1.1051500e+03   9.8417922e+01
   1.1051000e+03   9.8407458e+01
   1.1050500e+03   9.8396712e+01
   1.1050000e+03   9.8385672e+01
   1.1049500e+03   9.8374328e+01
   1.1049000e+03   9.8362668e+01
   1.1048500e+03   9.8350682e+01
   1.1048000e+03   9.8338357e+01
   1.1047500e+03   9.8325680e+01
   1.1047000e+03   9.8312637e+01
   1.1046500e+03   9.8299215e+01
   1.1046000e+03   9.8285399e+01
   1.1045500e+03   9.8271173e+01
   1.1045000e+03   9.8256521e+01
   1.1044500e+03   9.8241426e+01
   1.1044000e+03   9.8225870e+01
   1.1043500e+03   9.8209834e+01
   1.1043000e+03   9.8193299e+01
   1.1042500e+03   9.8176244e+01
   1.1042000e+03   9.8158646e+01
   1.1041500e+03   9.8140483e+01
   1.1041000e+03   9.8121731e+01
   1.1040500e+03   9.8102364e+01
   1.1040000e+03   9.8082355e+01
   1.1039500e+03   9.8061676e+01
   1.1039000e+03   9.8040297e+01
   1.1038500e+03   9.8018185e+01
   1.1038000e+03   9.7995308e+01
   1.1037500e+03   9.7971631e+01
   1.1037000e+03   9.7947115e+01
   1.1036500e+03   9.7921721e+01
   1.1036000e+03   9.7895408e+01
   1.1035500e+03   9.7868131e+01
   1.1035000e+03   9.7839842e+01
   1.1034500e+03   9.7810492e+01
   1.1034000e+03   9.7780028e+01
   1.1033500e+03   9.7748393e+01
   1.1033000e+03   9.7715528e+01
   1.1032500e+03   9.7681368e+01
   1.1032000e+03   9.7645845e+01
   1.1031500e+03   9.7608888e+01
   1.1031000e+03   9.7570419e+01
   1.1030500e+03   9.7530356e+01
   1.1030000e+03   9.7488611e+01
   1.1029500e+03   9.7445089e+01
   1.1029000e+03   9.7399691e+01
   1.1028500e+03   9.7352309e+01
   1.1028000e+03   9.7302828e+01
   1.1027500e+03   9.7251123e+01
   1.1027000e+03   9.7197064e+01
   1.1026500e+03   9.7140506e+01
   1.1026000e+03   9.7081298e+01
   1.1025500e+03   9.7019274e+01
   1.1025000e+03   9.6954257e+01
   1.1024500e+03   9.6886055e+01
   1.1024000e+03   9.6814464e+01
   1.1023500e+03   9.6739258e+01
   1.1023000e+03   9.6660199e+01
   1.1022500e+03   9.6577024e+01
   1.1022000e+03   9.6489451e+01
   1.1021500e+03   9.6397175e+01
   1.1021000e+03   9.6299861e+01
   1.1020500e+03   9.6197149e+01
   1.1020000e+03   9.6088646e+01
   1.1019500e+03   9.5973922e+01
   1.1019000e+03   9.5852512e+01
   1.1018500e+03   9.5723904e+01
   1.1018000e+03   9.5587543e+01
   1.1017500e+03   9.5442818e+01
   1.1017000e+03   9.5289063e+01
   1.1016500e+03   9.5125546e+01
   1.1016000e+03   9.4951465e+01
   1.1015500e+03   9.4765938e+01
   1.1015000e+03   9.4567996e+01
   1.1014500e+03   9.4356572e+01
   1.1014000e+03   9.4130493e+01
   1.1013500e+03   9.3888465e+01
   1.1013000e+03   9.3629059e+01
   1.1012500e+03   9.3350702e+01
   1.1012000e+03   9.3051657e+01
   1.1011500e+03   9.2730007e+01
   1.1011000e+03   9.2383636e+01
   1.1010500e+03   9.2010214e+01
   1.1010000e+03   9.1607172e+01
   1.1009500e+03   9.1171685e+01
   1.1009000e+03   9.0700657e+01
   1.1008500e+03   9.0190699e+01
   1.1008000e+03   8.9638120e+01
   1.1007500e+03   8.9038925e+01
   1.1007000e+03   8.8388824e+01
   1.1006500e+03   8.7683252e+01
   1.1006000e+03   8.6917425e+01
   1.1005500e+03   8.6086423e+01
   1.1005000e+03   8.5185326e+01
   1.1004500e+03   8.4209416e+01
   1.1004000e+03   8.3154455e+01
   1.1003500e+03   8.2017089e+01
   1.1003000e+03   8.0795369e+01
   1.1002500e+03   7.9489440e+01
   1.1002000e+03   7.8102394e+01
   1.1001500e+03   7.6641294e+01
   1.1001000e+03   7.5118320e+01
   1.1000500e+03   7.3551958e+01
   1.1000000e+03   7.1968054e+01
   1.0999500e+03   7.0400493e+01
   1.0999000e+03   6.8891187e+01
   1.0998500e+03   6.7489006e+01
   1.0998000e+03   6.6247375e+01
   1.0997500e+03   6.5220450e+01
   1.0997000e+03   6.4458134e+01
   1.0996500e+03   6.4000578e+01
   1.0996000e+03   6.3873190e+01
   1.0995500e+03   6.4083221e+01
   1.0995000e+03   6.4618758e+01
   1.0994500e+03   6.5450370e+01
   1.0994000e+03   6.6535005e+01
   1.0993500e+03   6.7821210e+01
   1.0993000e+03   6.9254581e+01
   1.0992500e+03   7.0782514e+01
   1.0992000e+03   7.2357683e+01
   1.0991500e+03   7.3940099e+01
   1.0991000e+03   7.5497884e+01
   1.0990500e+03   7.7007086e+01
   1.0990000e+03   7.8450879e+01
   1.0989500e+03   7.9818451e+01
   1.0989000e+03   8.1103818e+01
   1.0988500e+03   8.2304703e+01
   1.0988000e+03   8.3421549e+01
   1.0987500e+03   8.4456707e+01
   1.0987000e+03   8.5413794e+01
   1.0986500e+03   8.6297195e+01
   1.0986000e+03   8.7111702e+01
   1.0985500e+03   8.7862251e+01
   1.0985000e+03   8.8553739e+01
   1.0984500e+03   8.9190902e+01
   1.0984000e+03   8.9778240e+01
   1.0983500e+03   9.0319974e+01
   1.0983000e+03   9.0820024e+01
   1.0982500e+03   9.1282004e+01
   1.0982000e+03   9.1709231e+01
   1.0981500e+03   9.2104734e+01
   1.0981000e+03   9.2471272e+01
   1.0980500e+03   9.2811353e+01
   1.0980000e+03   9.3127253e+01
   1.0979500e+03   9.3421038e+01
   1.0979000e+03   9.3694577e+01
   1.0978500e+03   9.3949567e+01
   1.0978000e+03   9.4187545e+01
   1.0977500e+03   9.4409903e+01
   1.0977000e+03   9.4617905e+01
   1.0976500e+03   9.4812697e+01
   1.0976000e+03   9.4995322e+01
   1.0975500e+03   9.5166725e+01
   1.0975000e+03   9.5327769e+01
   1.0974500e+03   9.5479237e+01
   1.0974000e+03   9.5621844e+01
   1.0973500e+03   9.5756243e+01
   1.0973000e+03   9.5883030e+01
   1.0972500e+03   9.6002750e+01
   1.0972000e+03   9.6115902e+01
   1.0971500e+03   9.6222942e+01
   1.0971000e+03   9.6324290e+01
   1.0970500e+03   9.6420332e+01
   1.0970000e+03   9.6511422e+01
   1.0969500e+03   9.6597885e+01
   1.0969000e+03   9.6680022e+01
   1.0968500e+03   9.6758110e+01
   1.0968000e+03   9.6832404e+01
   1.0967500e+03   9.6903142e+01
   1.0967000e+03   9.6970541e+01
   1.0966500e+03   9.7034805e+01
   1.0966000e+03   9.7096120e+01
   1.0965500e+03   9.7154661e+01
   1.0965000e+03   9.7210590e+01
   1.0964500e+03   9.7264058e+01
   1.0964000e+03   9.7315203e+01
   1.0963500e+03   9.7364157e+01
   1.0963000e+03   9.7411041e+01
   1.0962500e+03   9.7455967e+01
   1.0962000e+03   9.7499043e+01
   1.0961500e+03   9.7540366e+01
   1.0961000e+03   9.7580029e+01
   1.0960500e+03   9.7618118e+01
   1.0960000e+03   9.7654715e+01
   1.0959500e+03   9.7689896e+01
   1.0959000e+03   9.7723732e+01
   1.0958500e+03   9.7756289e+01
   1.0958000e+03   9.7787630e+01
   1.0957500e+03   9.7817815e+01
   1.0957000e+03   9.7846899e+01
   1.0956500e+03   9.7874934e+01
   1.0956000e+03   9.7901970e+01
   1.0955500e+03   9.7928053e+01
   1.0955000e+03   9.7953227e+01
   1.0954500e+03   9.7977533e+01
   1.0954000e+03   9.8001010e+01
   1.0953500e+03   9.8023695e+01
   1.0953000e+03   9.8045624e+01
   1.0952500e+03   9.8066828e+01
   1.0952000e+03   9.8087339e+01
   1.0951500e+03   9.8107188e+01
   1.0951000e+03   9.8126401e+01
   1.0950500e+03   9.8145006e+01
   1.0950000e+03   9.8163027e+01
   1.0949500e+03   9.8180489e+01
   1.0949000e+03   9.8197415e+01
   1.0948500e+03   9.8213825e+01
   1.0948000e+03   9.8229741e+01
   1.0947500e+03   9.8245182e+01
   1.0947000e+03   9.8260166e+01
   1.0946500e+03   9.8274712e+01
   1.0946000e+03   9.8288835e+01
   1.0945500e+03   9.8302553e+01
   1.0945000e+03   9.8315881e+01
   1.0944500e+03   9.8328832e+01
   1.0944000e+03   9.8341422e+01
   1.0943500e+03   9.8353662e+01
   1.0943000e+03   9.8365567e+01
   1.0942500e+03   9.8377147e+01
   1.0942000e+03   9.8388416e+01
   1.0941500e+03   9.8399383e+01
   1.0941000e+03   9.8410059e+01
   1.0940500e+03   9.8420454e+01
   1.0940000e+03   9.8430579e+01
   1.0939500e+03   9.8440442e+01
   1.0939000e+03   9.8450053e+01
   1.0938500e+03   9.8459419e+01
   1.0938000e+03   9.8468549e+01
   1.0937500e+03   9.8477451e+01
   1.0937000e+03   9.8486132e+01
   1.0936500e+03   9.8494600e+01
   1.0936000e+03   9.8502861e+01
   1.0935500e+03   9.8510922e+01
   1.0935000e+03   9.8518790e+01
   1.0934500e+03   9.8526470e+01
   1.0934000e+03   9.8533968e+01
   1.0933500e+03   9.8541291e+01
   1.0933000e+03   9.8548443e+01
   1.0932500e+03   9.8555430e+01
   1.0932000e+03   9.8562256e+01
   1.0931500e+03   9.8568927e+01
   1.0931000e+03   9.8575448e+01
   1.0930500e+03   9.8581822e+01
   1.0930000e+03   9.8588054e+01
   1.0929500e+03   9.8594148e+01
   1.0929000e+03   9.8600109e+01
   1.0928500e+03   9.8605940e+01
   1.0928000e+03   9.8611645e+01
   1.0927500e+03   9.8617227e+01
   1.0927000e+03   9.8622690e+01
   1.0926500e+03   9.8628037e+01
   1.0926000e+03   9.8633272e+01
   1.0925500e+03   9.8638398e+01
   1.0925000e+03   9.8643417e+01
   1.0924500e+03   9.8648333e+01
   1.0924000e+03   9.8653148e+01
   1.0923500e+03   9.8657865e+01
   1.0923000e+03   9.8662487e+01
   1.0922500e+03   9.8667017e+01
   1.0922000e+03   9.8671455e+01
   1.0921500e+03   9.8675807e+01
   1.0921000e+03   9.8680072e+01
   1.0920500e+03   9.8684254e+01
   1.0920000e+03   9.8688355e+01
   1.0919500e+03   9.8692377e+01
   1.0919000e+03   9.8696321e+01
   1.0918500e+03   9.8700191e+01
   1.0918000e+03   9.8703987e+01
   1.0917500e+03   9.8707711e+01
   1.0917000e+03   9.8711366e+01
   1.0916500e+03   9.8714953e+01
   1.0916000e+03   9.8718474e+01
   1.0915500e+03   9.8721930e+01
   1.0915000e+03   9.8725323e+01
   1.0914500e+03   9.8728655e+01
   1.0914000e+03   9.8731926e+01
   1.0913500e+03   9.8735139e+01
   1.0913000e+03   9.8738294e+01
   1.0912500e+03   9.8741394e+01
   1.0912000e+03   9.8744439e+01
   1.0911500e+03   9.8747430e+01
   1.0911000e+03   9.8750370e+01
   1.0910500e+03   9.8753259e+01
   1.0910000e+03   9.8756097e+01
   1.0909500e+03   9.8758888e+01
   1.0909000e+03   9.8761630e+01
   1.0908500e+03   9.8764327e+01
   1.0908000e+03   9.8766978e+01
   1.0907500e+03   9.8769584e+01
   1.0907000e+03   9.8772147e+01
   1.0906500e+03   9.8774668e+01
   1.0906000e+03   9.8777147e+01
   1.0905500e+03   9.8779586e+01
   1.0905000e+03   9.8781985e+01
   1.0904500e+03   9.8784345e+01
   1.0904000e+03   9.8786667e+01
   1.0903500e+03   9.8788951e+01
   1.0903000e+03   9.8791200e+01
   1.0902500e+03   9.8793412e+01
   1.0902000e+03   9.8795590e+01
   1.0901500e+03   9.8797734e+01
   1.0901000e+03   9.8799844e+01
   1.0900500e+03   9.8801921e+01
   1.0900000e+03   9.8803966e+01
   1.0899500e+03   9.8805980e+01
   1.0899000e+03   9.8807963e+01
   1.0898500e+03   9.8809915e+01
   1.0898000e+03   9.8811839e+01
   1.0897500e+03   9.8813733e+01
   1.0897000e+03   9.8815598e+01
   1.0896500e+03   9.8817436e+01
   1.0896000e+03   9.8819247e+01
   1.0895500e+03   9.8821031e+01
   1.0895000e+03   9.8822788e+01
   1.0894500e+03   9.8824520e+01
   1.0894000e+03   9.8826227e+01
   1.0893500e+03   9.8827909e+01
   1.0893000e+03   9.8829566e+01
   1.0892500e+03   9.8831200e+01
   1.0892000e+03   9.8832811e+01
   1.0891500e+03   9.8834398e+01
   1.0891000e+03   9.8835964e+01
   1.0890500e+03   9.8837507e+01
   1.0890000e+03   9.8839028e+01
   1.0889500e+03   9.8840528e+01
   1.0889000e+03   9.8842008e+01
   1.0888500e+03   9.8843467e+01
   1.0888000e+03   9.8844905e+01
   1.0887500e+03   9.8846325e+01
   1.0887000e+03   9.8847724e+01
   1.0886500e+03   9.8849105e+01
   1.0886000e+03   9.8850467e+01
   1.0885500e+03   9.8851811e+01
   1.0885000e+03   9.8853137e+01
   1.0884500e+03   9.8854445e+01
   1.0884000e+03   9.8855735e+01
   1.0883500e+03   9.8857009e+01
   1.0883000e+03   9.8858266e+01
   1.0882500e+03   9.8859506e+01
   1.0882000e+03   9.8860730e+01
   1.0881500e+03   9.8861939e+01
   1.0881000e+03   9.8863131e+01
   1.0880500e+03   9.8864308e+01
   1.0880000e+03   9.8865471e+01
   1.0879500e+03   9.8866618e+01
   1.0879000e+03   9.8867751e+01
   1.0878500e+03   9.8868869e+01
   1.0878000e+03   9.8869973e+01
   1.0877500e+03   9.8871064e+01
   1.0877000e+03   9.8872140e+01
   1.0876500e+03   9.8873204e+01
   1.0876000e+03   9.8874254e+01
   1.0875500e+03   9.8875291e+01
   1.0875000e+03   9.8876315e+01
   1.0874500e+03   9.8877327e+01
   1.0874000e+03   9.8878327e+01
   1.0873500e+03   9.8879314e+01
   1.0873000e+03   9.8880289e+01
   1.0872500e+03   9.8881253e+01
   1.0872000e+03   9.8882205e+01
   1.0871500e+03   9.8883146e+01
   1.0871000e+03   9.8884075e+01
   1.0870500e+03   9.8884993e+01
   1.0870000e+03   9.8885901e+01
   1.0869500e+03   9.8886798e+01
   1.0869000e+03   9.8887684e+01
   1.0868500e+03   9.8888560e+01
   1.0868000e+03   9.8889426e+01
   1.0867500e+03   9.8890282e+01
   1.0867000e+03   9.8891127e+01
   1.0866500e+03   9.8891964e+01
   1.0866000e+03   9.8892790e+01
   1.0865500e+03   9.8893607e+01
   1.0865000e+03   9.8894415e+01
   1.0864500e+03   9.8895214e+01
   1.0864000e+03   9.8896003e+01
   1.0863500e+03   9.8896784e+01
   1.0863000e+03   9.8897556e+01
   1.0862500e+03   9.8898319e+01
   1.0862000e+03   9.8899074e+01
   1.0861500e+03   9.8899821e+01
   1.0861000e+03   9.8900559e+01
   1.0860500e+03   9.8901289e+01
   1.0860000e+03   9.8902011e+01
   1.0859500e+03   9.8902725e+01
   1.0859000e+03   9.8903432e+01
   1.0858500e+03   9.8904131e+01
   1.0858000e+03   9.8904822e+01
   1.0857500e+03   9.8905506e+01
   1.0857000e+03   9.8906182e+01
   1.0856500e+03   9.8906852e+01
   1.0856000e+03   9.8907514e+01
   1.0855500e+03   9.8908169e+01
   1.0855000e+03   9.8908817e+01
   1.0854500e+03   9.8909458e+01
   1.0854000e+03   9.8910093e+01
   1.0853500e+03   9.8910721e+01
   1.0853000e+03   9.8911342e+01
   1.0852500e+03   9.8911957e+01
   1.0852000e+03   9.8912566e+01
   1.0851500e+03   9.8913168e+01
   1.0851000e+03   9.8913764e+01
   1.0850500e+03   9.8914354e+01
   1.0850000e+03   9.8914938e+01
   1.0849500e+03   9.8915516e+01
   1.0849000e+03   9.8916088e+01
   1.0848500e+03   9.8916654e+01
   1.0848000e+03   9.8917215e+01
   1.0847500e+03   9.8917770e+01
   1.0847000e+03   9.8918320e+01
   1.0846500e+03   9.8918864e+01
   1.0846000e+03   9.8919402e+01
   1.0845500e+03   9.8919935e+01
   1.0845000e+03   9.8920463e+01
   1.0844500e+03   9.8920986e+01
   1.0844000e+03   9.8921504e+01
   1.0843500e+03   9.8922016e+01
   1.0843000e+03   9.8922524e+01
   1.0842500e+03   9.8923026e+01
   1.0842000e+03   9.8923524e+01
   1.0841500e+03   9.8924017e+01
   1.0841000e+03   9.8924505e+01
   1.0840500e+03   9.8924989e+01
   1.0840000e+03   9.8925467e+01
   1.0839500e+03   9.8925942e+01
   1.0839000e+03   9.8926412e+01
   1.0838500e+03   9.8926877e+01
   1.0838000e+03   9.8927338e+01
   1.0837500e+03   9.8927794e+01
   1.0837000e+03   9.8928247e+01
   1.0836500e+03   9.8928695e+01
   1.0836000e+03   9.8929139e+01
   1.0835500e+03   9.8929578e+01
   1.0835000e+03   9.8930014e+01
   1.0834500e+03   9.8930446e+01
   1.0834000e+03   9.8930873e+01
   1.0833500e+03   9.8931297e+01
   1.0833000e+03   9.8931717e+01
   1.0832500e+03   9.8932133e+01
   1.0832000e+03   9.8932545e+01
   1.0831500e+03   9.8932954e+01
   1.0831000e+03   9.8933359e+01
   1.0830500e+03   9.8933760e+01
   1.0830000e+03   9.8934157e+01
   1.0829500e+03   9.8934551e+01
   1.0829000e+03   9.8934942e+01
   1.0828500e+03   9.8935329e+01
   1.0828000e+03   9.8935712e+01
   1.0827500e+03   9.8936092e+01
   1.0827000e+03   9.8936469e+01
   1.0826500e+03   9.8936843e+01
   1.0826000e+03   9.8937213e+01
   1.0825500e+03   9.8937580e+01
   1.0825000e+03   9.8937943e+01
   1.0824500e+03   9.8938304e+01
   1.0824000e+03   9.8938661e+01
   1.0823500e+03   9.8939016e+01
   1.0823000e+03   9.8939367e+01
   1.0822500e+03   9.8939715e+01
   1.0822000e+03   9.8940061e+01
   1.0821500e+03   9.8940403e+01
   1.0821000e+03   9.8940742e+01
   1.0820500e+03   9.8941079e+01
   1.0820000e+03   9.8941412e+01
   1.0819500e+03   9.8941743e+01
   1.0819000e+03   9.8942071e+01
   1.0818500e+03   9.8942396e+01
   1.0818000e+03   9.8942719e+01
   1.0817500e+03   9.8943039e+01
   1.0817000e+03   9.8943356e+01
   1.0816500e+03   9.8943670e+01
   1.0816000e+03   9.8943982e+01
   1.0815500e+03   9.8944292e+01
   1.0815000e+03   9.8944598e+01
   1.0814500e+03   9.8944903e+01
   1.0814000e+03   9.8945204e+01
   1.0813500e+03   9.8945504e+01
   1.0813000e+03   9.8945800e+01
   1.0812500e+03   9.8946095e+01
   1.0812000e+03   9.8946387e+01
   1.0811500e+03   9.8946677e+01
   1.0811000e+03   9.8946964e+01
   1.0810500e+03   9.8947249e+01
   1.0810000e+03   9.8947532e+01
   1.0809500e+03   9.8947812e+01
   1.0809000e+03   9.8948090e+01
   1.0808500e+03   9.8948366e+01
   1.0808000e+03   9.8948640e+01
   1.0807500e+03   9.8948912e+01
   1.0807000e+03   9.8949181e+01
   1.0806500e+03   9.8949448e+01
   1.0806000e+03   9.8949714e+01
   1.0805500e+03   9.8949977e+01
   1.0805000e+03   9.8950238e+01
   1.0804500e+03   9.8950497e+01
   1.0804000e+03   9.8950754e+01
   1.0803500e+03   9.8951009e+01
   1.0803000e+03   9.8951262e+01
   1.0802500e+03   9.8951513e+01
   1.0802000e+03   9.8951763e+01
   1.0801500e+03   9.8952010e+01
   1.0801000e+03   9.8952255e+01
   1.0800500e+03   9.8952499e+01
   1.0800000e+03   9.8952740e+01
   1.0799500e+03   9.8952980e+01
   1.0799000e+03   9.8953218e+01
   1.0798500e+03   9.8953454e+01
   1.0798000e+03   9.8953689e+01
   1.0797500e+03   9.8953921e+01
   1.0797000e+03   9.8954152e+01
   1.0796500e+03   9.8954381e+01
   1.0796000e+03   9.8954609e+01
   1.0795500e+03   9.8954835e+01
   1.0795000e+03   9.8955059e+01
   1.0794500e+03   9.8955281e+01
   1.0794000e+03   9.8955502e+01
   1.0793500e+03   9.8955721e+01
   1.0793000e+03   9.8955938e+01
   1.0792500e+03   9.8956154e+01
   1.0792000e+03   9.8956369e+01
   1.0791500e+03   9.8956581e+01
   1.0791000e+03   9.8956793e+01
   1.0790500e+03   9.8957002e+01
   1.0790000e+03   9.8957211e+01
   1.0789500e+03   9.8957417e+01
   1.0789000e+03   9.8957622e+01
   1.0788500e+03   9.8957826e+01
   1.0788000e+03   9.8958028e+01
   1.0787500e+03   9.8958229e+01
   1.0787000e+03   9.8958428e+01
   1.0786500e+03   9.8958626e+01
   1.0786000e+03   9.8958823e+01
   1.0785500e+03   9.8959018e+01
   1.0785000e+03   9.8959212e+01
   1.0784500e+03   9.8959404e+01
   1.0784000e+03   9.8959595e+01
   1.0783500e+03   9.8959785e+01
   1.0783000e+03   9.8959973e+01
   1.0782500e+03   9.8960160e+01
   1.0782000e+03   9.8960346e+01
   1.0781500e+03   9.8960530e+01
   1.0781000e+03   9.8960713e+01
   1.0780500e+03   9.8960895e+01
   1.0780000e+03   9.8961075e+01
   1.0779500e+03   9.8961255e+01
   1.0779000e+03   9.8961433e+01
   1.0778500e+03   9.8961610e+01
   1.0778000e+03   9.8961785e+01
   1.0777500e+03   9.8961960e+01
   1.0777000e+03   9.8962133e+01
   1.0776500e+03   9.8962305e+01
   1.0776000e+03   9.8962476e+01
   1.0775500e+03   9.8962646e+01
   1.0775000e+03   9.8962814e+01
   1.0774500e+03   9.8962982e+01
   1.0774000e+03   9.8963148e+01
   1.0773500e+03   9.8963314e+01
   1.0773000e+03   9.8963478e+01
   1.0772500e+03   9.8963641e+01
   1.0772000e+03   9.8963803e+01
   1.0771500e+03   9.8963963e+01
   1.0771000e+03   9.8964123e+01
   1.0770500e+03   9.8964282e+01
   1.0770000e+03   9.8964440e+01
   1.0769500e+03   9.8964596e+01
   1.0769000e+03   9.8964752e+01
   1.0768500e+03   9.8964906e+01
   1.0768000e+03   9.8965060e+01
   1.0767500e+03   9.8965212e+01
   1.0767000e+03   9.8965364e+01
   1.0766500e+03   9.8965515e+01
   1.0766000e+03   9.8965664e+01
   1.0765500e+03   9.8965813e+01
   1.0765000e+03   9.8965960e+01
   1.0764500e+03   9.8966107e+01
   1.0764000e+03   9.8966253e+01
   1.0763500e+03   9.8966398e+01
   1.0763000e+03   9.8966542e+01
   1.0762500e+03   9.8966685e+01
   1.0762000e+03   9.8966827e+01
   1.0761500e+03   9.8966968e+01
   1.0761000e+03   9.8967108e+01
   1.0760500e+03   9.8967247e+01
   1.0760000e+03   9.8967386e+01
   1.0759500e+03   9.8967523e+01
   1.0759000e+03   9.8967660e+01
   1.0758500e+03   9.8967796e+01
   1.0758000e+03   9.8967931e+01
   1.0757500e+03   9.8968065e+01
   1.0757000e+03   9.8968199e+01
   1.0756500e+03   9.8968331e+01
   1.0756000e+03   9.8968463e+01
   1.0755500e+03   9.8968594e+01
   1.0755000e+03   9.8968724e+01
   1.0754500e+03   9.8968853e+01
   1.0754000e+03   9.8968981e+01
   1.0753500e+03   9.8969109e+01
   1.0753000e+03   9.8969236e+01
   1.0752500e+03   9.8969362e+01
   1.0752000e+03   9.8969487e+01
   1.0751500e+03   9.8969612e+01
   1.0751000e+03   9.8969735e+01
   1.0750500e+03   9.8969858e+01
   1.0750000e+03   9.8969981e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_17C.dat <==
   1.1250000e+03   9.8965272e+01
   1.1249500e+03   9.8965137e+01
   1.1249000e+03   9.8965000e+01
   1.1248500e+03   9.8964863e+01
   1.1248000e+03   9.8964726e+01
   1.1247500e+03   9.8964587e+01
   1.1247000e+03   9.8964448e+01
   1.1246500e+03   9.8964307e+01
   1.1246000e+03   9.8964166e+01
   1.1245500e+03   9.8964024e+01
   1.1245000e+03   9.8963882e+01
   1.1244500e+03   9.8963738e+01
   1.1244000e+03   9.8963594e+01
   1.1243500e+03   9.8963448e+01
   1.1243000e+03   9.8963302e+01
   1.1242500e+03   9.8963155e+01
   1.1242000e+03   9.8963007e+01
   1.1241500e+03   9.8962858e+01
   1.1241000e+03   9.8962709e+01
   1.1240500e+03   9.8962558e+01
   1.1240000e+03   9.8962406e+01
   1.1239500e+03   9.8962254e+01
   1.1239000e+03   9.8962100e+01
   1.1238500e+03   9.8961946e+01
   1.1238000e+03   9.8961791e+01
   1.1237500e+03   9.8961634e+01
   1.1237000e+03   9.8961477e+01
   1.1236500e+03   9.8961319e+01
   1.1236000e+03   9.8961160e+01
   1.1235500e+03   9.8961000e+01
   1.1235000e+03   9.8960839e+01
   1.1234500e+03   9.8960676e+01
   1.1234000e+03   9.8960513e+01
   1.1233500e+03   9.8960349e+01
   1.1233000e+03   9.8960184e+01
   1.1232500e+03   9.8960018e+01
   1.1232000e+03   9.8959850e+01
   1.1231500e+03   9.8959682e+01
   1.1231000e+03   9.8959513e+01
   1.1230500e+03   9.8959342e+01
   1.1230000e+03   9.8959171e+01
   1.1229500e+03   9.8958998e+01
   1.1229000e+03   9.8958825e+01
   1.1228500e+03   9.8958650e+01
   1.1228000e+03   9.8958474e+01
   1.1227500e+03   9.8958297e+01
   1.1227000e+03   9.8958119e+01
   1.1226500e+03   9.8957939e+01
   1.1226000e+03   9.8957759e+01
   1.1225500e+03   9.8957577e+01
   1.1225000e+03   9.8957394e+01
   1.1224500e+03   9.8957210e+01
   1.1224000e+03   9.8957025e+01
   1.1223500e+03   9.8956839e+01
   1.1223000e+03   9.8956651e+01
   1.1222500e+03   9.8956462e+01
   1.1222000e+03   9.8956272e+01
   1.1221500e+03   9.8956081e+01
   1.1221000e+03   9.8955888e+01
   1.1220500e+03   9.8955694e+01
   1.1220000e+03   9.8955499e+01
   1.1219500e+03   9.8955303e+01
   1.1219000e+03   9.8955105e+01
   1.1218500e+03   9.8954906e+01
   1.1218000e+03   9.8954706e+01
   1.1217500e+03   9.8954504e+01
   1.1217000e+03   9.8954301e+01
   1.1216500e+03   9.8954096e+01
   1.1216000e+03   9.8953891e+01
   1.1215500e+03   9.8953684e+01
   1.1215000e+03   9.8953475e+01
   1.1214500e+03   9.8953265e+01
   1.1214000e+03   9.8953054e+01
   1.1213500e+03   9.8952841e+01
   1.1213000e+03   9.8952626e+01
   1.1212500e+03   9.8952411e+01
   1.1212000e+03   9.8952193e+01
   1.1211500e+03   9.8951975e+01
   1.1211000e+03   9.8951754e+01
   1.1210500e+03   9.8951533e+01
   1.1210000e+03   9.8951309e+01
   1.1209500e+03   9.8951085e+01
   1.1209000e+03   9.8950858e+01
   1.1208500e+03   9.8950630e+01
   1.1208000e+03   9.8950401e+01
   1.1207500e+03   9.8950170e+01
   1.1207000e+03   9.8949937e+01
   1.1206500e+03   9.8949702e+01
   1.1206000e+03   9.8949466e+01
   1.1205500e+03   9.8949229e+01
   1.1205000e+03   9.8948989e+01
   1.1204500e+03   9.8948748e+01
   1.1204000e+03   9.8948505e+01
   1.1203500e+03   9.8948261e+01
   1.1203000e+03   9.8948014e+01
   1.1202500e+03   9.8947766e+01
   1.1202000e+03   9.8947517e+01
   1.1201500e+03   9.8947265e+01
   1.1201000e+03   9.8947012e+01
   1.1200500e+03   9.8946756e+01
   1.1200000e+03   9.8946499e+01
   1.1199500e+03   9.8946240e+01
   1.1199000e+03   9.8945979e+01
   1.1198500e+03   9.8945717e+01
   1.1198000e+03   9.8945452e+01
   1.1197500e+03   9.8945185e+01
   1.1197000e+03   9.8944917e+01
   1.1196500e+03   9.8944646e+01
   1.1196000e+03   9.8944374e+01
   1.1195500e+03   9.8944099e+01
   1.1195000e+03   9.8943822e+01
   1.1194500e+03   9.8943544e+01
   1.1194000e+03   9.8943263e+01
   1.1193500e+03   9.8942980e+01
   1.1193000e+03   9.8942695e+01
   1.1192500e+03   9.8942408e+01
   1.1192000e+03   9.8942119e+01
   1.1191500e+03   9.8941827e+01
   1.1191000e+03   9.8941534e+01
   1.1190500e+03   9.8941238e+01
   1.1190000e+03   9.8940940e+01
   1.1189500e+03   9.8940639e+01
   1.1189000e+03   9.8940337e+01
   1.1188500e+03   9.8940032e+01
   1.1188000e+03   9.8939724e+01
   1.1187500e+03   9.8939415e+01
   1.1187000e+03   9.8939102e+01
   1.1186500e+03   9.8938788e+01
   1.1186000e+03   9.8938471e+01
   1.1185500e+03   9.8938151e+01
   1.1185000e+03   9.8937830e+01
   1.1184500e+03   9.8937505e+01
   1.1184000e+03   9.8937178e+01
   1.1183500e+03   9.8936848e+01
   1.1183000e+03   9.8936516e+01
   1.1182500e+03   9.8936182e+01
   1.1182000e+03   9.8935844e+01
   1.1181500e+03   9.8935504e+01
   1.1181000e+03   9.8935161e+01
   1.1180500e+03   9.8934816e+01
   1.1180000e+03   9.8934467e+01
   1.1179500e+03   9.8934116e+01
   1.1179000e+03   9.8933762e+01
   1.1178500e+03   9.8933405e+01
   1.1178000e+03   9.8933045e+01
   1.1177500e+03   9.8932683e+01
   1.1177000e+03   9.8932317e+01
   1.1176500e+03   9.8931949e+01
   1.1176000e+03   9.8931577e+01
   1.1175500e+03   9.8931202e+01
   1.1175000e+03   9.8930825e+01
   1.1174500e+03   9.8930444e+01
   1.1174000e+03   9.8930060e+01
   1.1173500e+03   9.8929673e+01
   1.1173000e+03   9.8929282e+01
   1.1172500e+03   9.8928889e+01
   1.1172000e+03   9.8928492e+01
   1.1171500e+03   9.8928091e+01
   1.1171000e+03   9.8927688e+01
   1.1170500e+03   9.8927281e+01
   1.1170000e+03   9.8926870e+01
   1.1169500e+03   9.8926456e+01
   1.1169000e+03   9.8926039e+01
   1.1168500e+03   9.8925618e+01
   1.1168000e+03   9.8925193e+01
   1.1167500e+03   9.8924765e+01
   1.1167000e+03   9.8924333e+01
   1.1166500e+03   9.8923897e+01
   1.1166000e+03   9.8923457e+01
   1.1165500e+03   9.8923014e+01
   1.1165000e+03   9.8922567e+01
   1.1164500e+03   9.8922116e+01
   1.1164000e+03   9.8921661e+01
   1.1163500e+03   9.8921202e+01
   1.1163000e+03   9.8920739e+01
   1.1162500e+03   9.8920272e+01
   1.1162000e+03   9.8919800e+01
   1.1161500e+03   9.8919325e+01
   1.1161000e+03   9.8918845e+01
   1.1160500e+03   9.8918361e+01
   1.1160000e+03   9.8917873e+01
   1.1159500e+03   9.8917380e+01
   1.1159000e+03   9.8916883e+01
   1.1158500e+03   9.8916381e+01
   1.1158000e+03   9.8915875e+01
   1.1157500e+03   9.8915364e+01
   1.1157000e+03   9.8914848e+01
   1.1156500e+03   9.8914328e+01
   1.1156000e+03   9.8913803e+01
   1.1155500e+03   9.8913273e+01
   1.1155000e+03   9.8912739e+01
   1.1154500e+03   9.8912199e+01
   1.1154000e+03   9.8911654e+01
   1.1153500e+03   9.8911105e+01
   1.1153000e+03   9.8910550e+01
   1.1152500e+03   9.8909989e+01
   1.1152000e+03   9.8909424e+01
   1.1151500e+03   9.8908853e+01
   1.1151000e+03   9.8908277e+01
   1.1150500e+03   9.8907696e+01
   1.1150000e+03   9.8907108e+01
   1.1149500e+03   9.8906516e+01
   1.1149000e+03   9.8905917e+01
   1.1148500e+03   9.8905313e+01
   1.1148000e+03   9.8904703e+01
   1.1147500e+03   9.8904087e+01
   1.1147000e+03   9.8903465e+01
   1.1146500e+03   9.8902837e+01
   1.1146000e+03   9.8902203e+01
   1.1145500e+03   9.8901562e+01
   1.1145000e+03   9.8900916e+01
   1.1144500e+03   9.8900263e+01
   1.1144000e+03   9.8899603e+01
   1.1143500e+03   9.8898937e+01
   1.1143000e+03   9.8898264e+01
   1.1142500e+03   9.8897585e+01
   1.1142000e+03   9.8896898e+01
   1.1141500e+03   9.8896205e+01
   1.1141000e+03   9.8895505e+01
   1.1140500e+03   9.8894798e+01
   1.1140000e+03   9.8894083e+01
   1.1139500e+03   9.8893361e+01
   1.1139000e+03   9.8892632e+01
   1.1138500e+03   9.8891895e+01
   1.1138000e+03   9.8891151e+01
   1.1137500e+03   9.8890399e+01
   1.1137000e+03   9.8889639e+01
   1.1136500e+03   9.8888871e+01
   1.1136000e+03   9.8888096e+01
   1.1135500e+03   9.8887312e+01
   1.1135000e+03   9.8886520e+01
   1.1134500e+03   9.8885719e+01
   1.1134000e+03   9.8884910e+01
   1.1133500e+03   9.8884092e+01
   1.1133000e+03   9.8883266e+01
   1.1132500e+03   9.8882431e+01
   1.1132000e+03   9.8881587e+01
   1.1131500e+03   9.8880733e+01
   1.1131000e+03   9.8879871e+01
   1.1130500e+03   9.8878999e+01
   1.1130000e+03   9.8878117e+01
   1.1129500e+03   9.8877226e+01
   1.1129000e+03   9.8876325e+01
   1.1128500e+03   9.8875414e+01
   1.1128000e+03   9.8874493e+01
   1.1127500e+03   9.8873562e+01
   1.1127000e+03   9.8872621e+01
   1.1126500e+03   9.8871669e+01
   1.1126000e+03   9.8870706e+01
   1.1125500e+03   9.8869732e+01
   1.1125000e+03   9.8868747e+01
   1.1124500e+03   9.8867751e+01
   1.1124000e+03   9.8866744e+01
   1.1123500e+03   9.8865725e+01
   1.1123000e+03   9.8864695e+01
   1.1122500e+03   9.8863653e+01
   1.1122000e+03   9.8862598e+01
   1.1121500e+03   9.8861531e+01
   1.1121000e+03   9.8860452e+01
   1.1120500e+03   9.8859360e+01
   1.1120000e+03   9.8858256e+01
   1.1119500e+03   9.8857138e+01
   1.1119000e+03   9.8856007e+01
   1.1118500e+03   9.8854863e+01
   1.1118000e+03   9.8853705e+01
   1.1117500e+03   9.8852533e+01
   1.1117000e+03   9.8851347e+01
   1.1116500e+03   9.8850146e+01
   1.1116000e+03   9.8848931e+01
   1.1115500e+03   9.8847701e+01
   1.1115000e+03   9.8846456e+01
   1.1114500e+03   9.8845196e+01
   1.1114000e+03   9.8843920e+01
   1.1113500e+03   9.8842629e+01
   1.1113000e+03   9.8841321e+01
   1.1112500e+03   9.8839997e+01
   1.1112000e+03   9.8838657e+01
   1.1111500e+03   9.8837299e+01
   1.1111000e+03   9.8835925e+01
   1.1110500e+03   9.8834533e+01
   1.1110000e+03   9.8833123e+01
   1.1109500e+03   9.8831695e+01
   1.1109000e+03   9.8830249e+01
   1.1108500e+03   9.8828784e+01
   1.1108000e+03   9.8827300e+01
   1.1107500e+03   9.8825796e+01
   1.1107000e+03   9.8824273e+01
   1.1106500e+03   9.8822730e+01
   1.1106000e+03   9.8821167e+01
   1.1105500e+03   9.8819583e+01
   1.1105000e+03   9.8817978e+01
   1.1104500e+03   9.8816351e+01
   1.1104000e+03   9.8814703e+01
   1.1103500e+03   9.8813032e+01
   1.1103000e+03   9.8811338e+01
   1.1102500e+03   9.8809622e+01
   1.1102000e+03   9.8807882e+01
   1.1101500e+03   9.8806118e+01
   1.1101000e+03   9.8804330e+01
   1.1100500e+03   9.8802517e+01
   1.1100000e+03   9.8800678e+01
   1.1099500e+03   9.8798814e+01
   1.1099000e+03   9.8796924e+01
   1.1098500e+03   9.8795007e+01
   1.1098000e+03   9.8793063e+01
   1.1097500e+03   9.8791091e+01
   1.1097000e+03   9.8789091e+01
   1.1096500e+03   9.8787062e+01
   1.1096000e+03   9.8785004e+01
   1.1095500e+03   9.8782915e+01
   1.1095000e+03   9.8780797e+01
   1.1094500e+03   9.8778647e+01
   1.1094000e+03   9.8776465e+01
   1.1093500e+03   9.8774252e+01
   1.1093000e+03   9.8772005e+01
   1.1092500e+03   9.8769724e+01
   1.1092000e+03   9.8767410e+01
   1.1091500e+03   9.8765060e+01
   1.1091000e+03   9.8762675e+01
   1.1090500e+03   9.8760253e+01
   1.1090000e+03   9.8757794e+01
   1.1089500e+03   9.8755297e+01
   1.1089000e+03   9.8752761e+01
   1.1088500e+03   9.8750186e+01
   1.1088000e+03   9.8747571e+01
   1.1087500e+03   9.8744914e+01
   1.1087000e+03   9.8742216e+01
   1.1086500e+03   9.8739474e+01
   1.1086000e+03   9.8736689e+01
   1.1085500e+03   9.8733859e+01
   1.1085000e+03   9.8730983e+01
   1.1084500e+03   9.8728060e+01
   1.1084000e+03   9.8725090e+01
   1.1083500e+03   9.8722070e+01
   1.1083000e+03   9.8719001e+01
   1.1082500e+03   9.8715881e+01
   1.1082000e+03   9.8712709e+01
   1.1081500e+03   9.8709484e+01
   1.1081000e+03   9.8706204e+01
   1.1080500e+03   9.8702869e+01
   1.1080000e+03   9.8699477e+01
   1.1079500e+03   9.8696026e+01
   1.1079000e+03   9.8692516e+01
   1.1078500e+03   9.8688945e+01
   1.1078000e+03   9.8685311e+01
   1.1077500e+03   9.8681614e+01
   1.1077000e+03   9.8677852e+01
   1.1076500e+03   9.8674022e+01
   1.1076000e+03   9.8670124e+01
   1.1075500e+03   9.8666156e+01
   1.1075000e+03   9.8662117e+01
   1.1074500e+03   9.8658004e+01
   1.1074000e+03   9.8653815e+01
   1.1073500e+03   9.8649550e+01
   1.1073000e+03   9.8645205e+01
   1.1072500e+03   9.8640780e+01
   1.1072000e+03   9.8636271e+01
   1.1071500e+03   9.8631677e+01
   1.1071000e+03   9.8626997e+01
   1.1070500e+03   9.8622226e+01
   1.1070000e+03   9.8617365e+01
   1.1069500e+03   9.8612409e+01
   1.1069000e+03   9.8607356e+01
   1.1068500e+03   9.8602205e+01
   1.1068000e+03   9.8596952e+01
   1.1067500e+03   9.8591595e+01
   1.1067000e+03   9.8586130e+01
   1.1066500e+03   9.8580556e+01
   1.1066000e+03   9.8574869e+01
   1.1065500e+03   9.8569066e+01
   1.1065000e+03   9.8563144e+01
   1.1064500e+03   9.8557100e+01
   1.1064000e+03   9.8550930e+01
   1.1063500e+03   9.8544631e+01
   1.1063000e+03   9.8538199e+01
   1.1062500e+03   9.8531631e+01
   1.1062000e+03   9.8524922e+01
   1.1061500e+03   9.8518069e+01
   1.1061000e+03   9.8511067e+01
   1.1060500e+03   9.8503912e+01
   1.1060000e+03   9.8496601e+01
   1.1059500e+03   9.8489127e+01
   1.1059000e+03   9.8481486e+01
   1.1058500e+03   9.8473674e+01
   1.1058000e+03   9.8465685e+01
   1.1057500e+03   9.8457514e+01
   1.1057000e+03   9.8449155e+01
   1.1056500e+03   9.8440603e+01
   1.1056000e+03   9.8431851e+01
   1.1055500e+03   9.8422894e+01
   1.1055000e+03   9.8413724e+01
   1.1054500e+03   9.8404336e+01
   1.1054000e+03   9.8394722e+01
   1.1053500e+03   9.8384875e+01
   1.1053000e+03   9.8374787e+01
   1.1052500e+03   9.8364451e+01
   1.1052000e+03   9.8353858e+01
   1.1051500e+03   9.8343001e+01
   1.1051000e+03   9.8331869e+01
   1.1050500e+03   9.8320454e+01
   1.1050000e+03   9.8308747e+01
   1.1049500e+03   9.8296737e+01
   1.1049000e+03   9.8284413e+01
   1.1048500e+03   9.8271766e+01
   1.1048000e+03   9.8258783e+01
   1.1047500e+03   9.8245453e+01
   1.1047000e+03   9.8231763e+01
   1.1046500e+03   9.8217700e+01
   1.1046000e+03   9.8203252e+01
   1.1045500e+03   9.8188403e+01
   1.1045000e+03   9.8173139e+01
   1.1044500e+03   9.8157444e+01
   1.1044000e+03   9.8141303e+01
   1.1043500e+03   9.8124698e+01
   1.1043000e+03   9.8107612e+01
   1.1042500e+03   9.8090025e+01
   1.1042000e+03   9.8071920e+01
   1.1041500e+03   9.8053274e+01
   1.1041000e+03   9.8034067e+01
   1.1040500e+03   9.8014277e+01
   1.1040000e+03   9.7993879e+01
   1.1039500e+03   9.7972848e+01
   1.1039000e+03   9.7951159e+01
   1.1038500e+03   9.7928785e+01
   1.1038000e+03   9.7905696e+01
   1.1037500e+03   9.7881862e+01
   1.1037000e+03   9.7857252e+01
   1.1036500e+03   9.7831830e+01
   1.1036000e+03   9.7805563e+01
   1.1035500e+03   9.7778413e+01
   1.1035000e+03   9.7750339e+01
   1.1034500e+03   9.7721302e+01
   1.1034000e+03   9.7691255e+01
   1.1033500e+03   9.7660154e+01
   1.1033000e+03   9.7627949e+01
   1.1032500e+03   9.7594588e+01
   1.1032000e+03   9.7560015e+01
   1.1031500e+03   9.7524174e+01
   1.1031000e+03   9.7487001e+01
   1.1030500e+03   9.7448432e+01
   1.1030000e+03   9.7408397e+01
   1.1029500e+03   9.7366822e+01
   1.1029000e+03   9.7323629e+01
   1.1028500e+03   9.7278735e+01
   1.1028000e+03   9.7232051e+01
   1.1027500e+03   9.7183484e+01
   1.1027000e+03   9.7132932e+01
   1.1026500e+03   9.7080288e+01
   1.1026000e+03   9.7025440e+01
   1.1025500e+03   9.6968264e+01
   1.1025000e+03   9.6908631e+01
   1.1024500e+03   9.6846403e+01
   1.1024000e+03   9.6781431e+01
   1.1023500e+03   9.6713555e+01
   1.1023000e+03   9.6642606e+01
   1.1022500e+03   9.6568401e+01
   1.1022000e+03   9.6490744e+01
   1.1021500e+03   9.6409427e+01
   1.1021000e+03   9.6324222e+01
   1.1020500e+03   9.6234888e+01
   1.1020000e+03   9.6141164e+01
   1.1019500e+03   9.6042770e+01
   1.1019000e+03   9.5939402e+01
   1.1018500e+03   9.5830735e+01
   1.1018000e+03   9.5716418e+01
   1.1017500e+03   9.5596071e+01
   1.1017000e+03   9.5469282e+01
   1.1016500e+03   9.5335611e+01
   1.1016000e+03   9.5194575e+01
   1.1015500e+03   9.5045658e+01
   1.1015000e+03   9.4888295e+01
   1.1014500e+03   9.4721879e+01
   1.1014000e+03   9.4545749e+01
   1.1013500e+03   9.4359188e+01
   1.1013000e+03   9.4161421e+01
   1.1012500e+03   9.3951604e+01
   1.1012000e+03   9.3728825e+01
   1.1011500e+03   9.3492090e+01
   1.1011000e+03   9.3240325e+01
   1.1010500e+03   9.2972365e+01
   1.1010000e+03   9.2686947e+01
   1.1009500e+03   9.2382706e+01
   1.1009000e+03   9.2058166e+01
   1.1008500e+03   9.1711738e+01
   1.1008000e+03   9.1341711e+01
   1.1007500e+03   9.0946253e+01
   1.1007000e+03   9.0523407e+01
   1.1006500e+03   9.0071097e+01
   1.1006000e+03   8.9587131e+01
   1.1005500e+03   8.9069218e+01
   1.1005000e+03   8.8514992e+01
   1.1004500e+03   8.7922038e+01
   1.1004000e+03   8.7287949e+01
   1.1003500e+03   8.6610385e+01
   1.1003000e+03   8.5887165e+01
   1.1002500e+03   8.5116383e+01
   1.1002000e+03   8.4296563e+01
   1.1001500e+03   8.3426844e+01
   1.1001000e+03   8.2507222e+01
   1.1000500e+03   8.1538827e+01
   1.1000000e+03   8.0524259e+01
   1.0999500e+03   7.9467956e+01
   1.0999000e+03   7.8376593e+01
   1.0998500e+03   7.7259478e+01
   1.0998000e+03   7.6128899e+01
   1.0997500e+03   7.5000382e+01
   1.0997000e+03   7.3892756e+01
   1.0996500e+03   7.2827979e+01
   1.0996000e+03   7.1830609e+01
   1.0995500e+03   7.0926903e+01
   1.0995000e+03   7.0143506e+01
   1.0994500e+03   6.9505809e+01
   1.0994000e+03   6.9036109e+01
   1.0993500e+03   6.8751792e+01
   1.0993000e+03   6.8663784e+01
   1.0992500e+03   6.8775531e+01
   1.0992000e+03   6.9082663e+01
   1.0991500e+03   6.9573417e+01
   1.0991000e+03   7.0229734e+01
   1.0990500e+03   7.1028850e+01
   1.0990000e+03   7.1945128e+01
   1.0989500e+03   7.2951891e+01
   1.0989000e+03   7.4023022e+01
   1.0988500e+03   7.5134233e+01
   1.0988000e+03   7.6263921e+01
   1.0987500e+03   7.7393645e+01
   1.0987000e+03   7.8508274e+01
   1.0986500e+03   7.9595890e+01
   1.0986000e+03   8.0647520e+01
   1.0985500e+03   8.1656776e+01
   1.0985000e+03   8.2619461e+01
   1.0984500e+03   8.3533168e+01
   1.0984000e+03   8.4396917e+01
   1.0983500e+03   8.5210832e+01
   1.0983000e+03   8.5975855e+01
   1.0982500e+03   8.6693525e+01
   1.0982000e+03   8.7365788e+01
   1.0981500e+03   8.7994847e+01
   1.0981000e+03   8.8583056e+01
   1.0980500e+03   8.9132827e+01
   1.0980000e+03   8.9646569e+01
   1.0979500e+03   9.0126643e+01
   1.0979000e+03   9.0575327e+01
   1.0978500e+03   9.0994801e+01
   1.0978000e+03   9.1387126e+01
   1.0977500e+03   9.1754246e+01
   1.0977000e+03   9.2097977e+01
   1.0976500e+03   9.2420015e+01
   1.0976000e+03   9.2721937e+01
   1.0975500e+03   9.3005204e+01
   1.0975000e+03   9.3271169e+01
   1.0974500e+03   9.3521083e+01
   1.0974000e+03   9.3756099e+01
   1.0973500e+03   9.3977282e+01
   1.0973000e+03   9.4185616e+01
   1.0972500e+03   9.4382004e+01
   1.0972000e+03   9.4567281e+01
   1.0971500e+03   9.4742217e+01
   1.0971000e+03   9.4907520e+01
   1.0970500e+03   9.5063845e+01
   1.0970000e+03   9.5211794e+01
   1.0969500e+03   9.5351925e+01
   1.0969000e+03   9.5484751e+01
   1.0968500e+03   9.5610749e+01
   1.0968000e+03   9.5730357e+01
   1.0967500e+03   9.5843981e+01
   1.0967000e+03   9.5951998e+01
   1.0966500e+03   9.6054756e+01
   1.0966000e+03   9.6152578e+01
   1.0965500e+03   9.6245764e+01
   1.0965000e+03   9.6334592e+01
   1.0964500e+03   9.6419321e+01
   1.0964000e+03   9.6500191e+01
   1.0963500e+03   9.6577425e+01
   1.0963000e+03   9.6651232e+01
   1.0962500e+03   9.6721805e+01
   1.0962000e+03   9.6789326e+01
   1.0961500e+03   9.6853964e+01
   1.0961000e+03   9.6915875e+01
   1.0960500e+03   9.6975207e+01
   1.0960000e+03   9.7032099e+01
   1.0959500e+03   9.7086678e+01
   1.0959000e+03   9.7139066e+01
   1.0958500e+03   9.7189376e+01
   1.0958000e+03   9.7237714e+01
   1.0957500e+03   9.7284180e+01
   1.0957000e+03   9.7328867e+01
   1.0956500e+03   9.7371862e+01
   1.0956000e+03   9.7413249e+01
   1.0955500e+03   9.7453106e+01
   1.0955000e+03   9.7491505e+01
   1.0954500e+03   9.7528516e+01
   1.0954000e+03   9.7564203e+01
   1.0953500e+03   9.7598628e+01
   1.0953000e+03   9.7631848e+01
   1.0952500e+03   9.7663919e+01
   1.0952000e+03   9.7694892e+01
   1.0951500e+03   9.7724816e+01
   1.0951000e+03   9.7753736e+01
   1.0950500e+03   9.7781698e+01
   1.0950000e+03   9.7808741e+01
   1.0949500e+03   9.7834905e+01
   1.0949000e+03   9.7860228e+01
   1.0948500e+03   9.7884744e+01
   1.0948000e+03   9.7908487e+01
   1.0947500e+03   9.7931490e+01
   1.0947000e+03   9.7953781e+01
   1.0946500e+03   9.7975390e+01
   1.0946000e+03   9.7996343e+01
   1.0945500e+03   9.8016668e+01
   1.0945000e+03   9.8036388e+01
   1.0944500e+03   9.8055526e+01
   1.0944000e+03   9.8074106e+01
   1.0943500e+03   9.8092149e+01
   1.0943000e+03   9.8109675e+01
   1.0942500e+03   9.8126703e+01
   1.0942000e+03   9.8143251e+01
   1.0941500e+03   9.8159338e+01
   1.0941000e+03   9.8174981e+01
   1.0940500e+03   9.8190195e+01
   1.0940000e+03   9.8204995e+01
   1.0939500e+03   9.8219397e+01
   1.0939000e+03   9.8233414e+01
   1.0938500e+03   9.8247061e+01
   1.0938000e+03   9.8260349e+01
   1.0937500e+03   9.8273291e+01
   1.0937000e+03   9.8285899e+01
   1.0936500e+03   9.8298185e+01
   1.0936000e+03   9.8310158e+01
   1.0935500e+03   9.8321830e+01
   1.0935000e+03   9.8333211e+01
   1.0934500e+03   9.8344309e+01
   1.0934000e+03   9.8355135e+01
   1.0933500e+03   9.8365697e+01
   1.0933000e+03   9.8376003e+01
   1.0932500e+03   9.8386061e+01
   1.0932000e+03   9.8395880e+01
   1.0931500e+03   9.8405467e+01
   1.0931000e+03   9.8414829e+01
   1.0930500e+03   9.8423973e+01
   1.0930000e+03   9.8432905e+01
   1.0929500e+03   9.8441633e+01
   1.0929000e+03   9.8450162e+01
   1.0928500e+03   9.8458498e+01
   1.0928000e+03   9.8466647e+01
   1.0927500e+03   9.8474615e+01
   1.0927000e+03   9.8482406e+01
   1.0926500e+03   9.8490027e+01
   1.0926000e+03   9.8497481e+01
   1.0925500e+03   9.8504774e+01
   1.0925000e+03   9.8511910e+01
   1.0924500e+03   9.8518894e+01
   1.0924000e+03   9.8525729e+01
   1.0923500e+03   9.8532421e+01
   1.0923000e+03   9.8538973e+01
   1.0922500e+03   9.8545389e+01
   1.0922000e+03   9.8551672e+01
   1.0921500e+03   9.8557827e+01
   1.0921000e+03   9.8563857e+01
   1.0920500e+03   9.8569764e+01
   1.0920000e+03   9.8575553e+01
   1.0919500e+03   9.8581227e+01
   1.0919000e+03   9.8586787e+01
   1.0918500e+03   9.8592239e+01
   1.0918000e+03   9.8597584e+01
   1.0917500e+03   9.8602824e+01
   1.0917000e+03   9.8607964e+01
   1.0916500e+03   9.8613005e+01
   1.0916000e+03   9.8617949e+01
   1.0915500e+03   9.8622800e+01
   1.0915000e+03   9.8627559e+01
   1.0914500e+03   9.8632230e+01
   1.0914000e+03   9.8636813e+01
   1.0913500e+03   9.8641311e+01
   1.0913000e+03   9.8645727e+01
   1.0912500e+03   9.8650062e+01
   1.0912000e+03   9.8654318e+01
   1.0911500e+03   9.8658498e+01
   1.0911000e+03   9.8662602e+01
   1.0910500e+03   9.8666633e+01
   1.0910000e+03   9.8670593e+01
   1.0909500e+03   9.8674482e+01
   1.0909000e+03   9.8678304e+01
   1.0908500e+03   9.8682058e+01
   1.0908000e+03   9.8685748e+01
   1.0907500e+03   9.8689374e+01
   1.0907000e+03   9.8692938e+01
   1.0906500e+03   9.8696441e+01
   1.0906000e+03   9.8699884e+01
   1.0905500e+03   9.8703270e+01
   1.0905000e+03   9.8706598e+01
   1.0904500e+03   9.8709871e+01
   1.0904000e+03   9.8713090e+01
   1.0903500e+03   9.8716256e+01
   1.0903000e+03   9.8719370e+01
   1.0902500e+03   9.8722433e+01
   1.0902000e+03   9.8725446e+01
   1.0901500e+03   9.8728411e+01
   1.0901000e+03   9.8731328e+01
   1.0900500e+03   9.8734198e+01
   1.0900000e+03   9.8737023e+01
   1.0899500e+03   9.8739803e+01
   1.0899000e+03   9.8742540e+01
   1.0898500e+03   9.8745233e+01
   1.0898000e+03   9.8747885e+01
   1.0897500e+03   9.8750495e+01
   1.0897000e+03   9.8753066e+01
   1.0896500e+03   9.8755597e+01
   1.0896000e+03   9.8758089e+01
   1.0895500e+03   9.8760544e+01
   1.0895000e+03   9.8762961e+01
   1.0894500e+03   9.8765342e+01
   1.0894000e+03   9.8767688e+01
   1.0893500e+03   9.8769998e+01
   1.0893000e+03   9.8772275e+01
   1.0892500e+03   9.8774517e+01
   1.0892000e+03   9.8776727e+01
   1.0891500e+03   9.8778905e+01
   1.0891000e+03   9.8781051e+01
   1.0890500e+03   9.8783166e+01
   1.0890000e+03   9.8785251e+01
   1.0889500e+03   9.8787305e+01
   1.0889000e+03   9.8789331e+01
   1.0888500e+03   9.8791328e+01
   1.0888000e+03   9.8793296e+01
   1.0887500e+03   9.8795237e+01
   1.0887000e+03   9.8797151e+01
   1.0886500e+03   9.8799038e+01
   1.0886000e+03   9.8800899e+01
   1.0885500e+03   9.8802734e+01
   1.0885000e+03   9.8804544e+01
   1.0884500e+03   9.8806330e+01
   1.0884000e+03   9.8808091e+01
   1.0883500e+03   9.8809828e+01
   1.0883000e+03   9.8811541e+01
   1.0882500e+03   9.8813232e+01
   1.0882000e+03   9.8814900e+01
   1.0881500e+03   9.8816546e+01
   1.0881000e+03   9.8818170e+01
   1.0880500e+03   9.8819773e+01
   1.0880000e+03   9.8821355e+01
   1.0879500e+03   9.8822916e+01
   1.0879000e+03   9.8824456e+01
   1.0878500e+03   9.8825977e+01
   1.0878000e+03   9.8827478e+01
   1.0877500e+03   9.8828959e+01
   1.0877000e+03   9.8830422e+01
   1.0876500e+03   9.8831866e+01
   1.0876000e+03   9.8833292e+01
   1.0875500e+03   9.8834700e+01
   1.0875000e+03   9.8836090e+01
   1.0874500e+03   9.8837462e+01
   1.0874000e+03   9.8838818e+01
   1.0873500e+03   9.8840156e+01
   1.0873000e+03   9.8841478e+01
   1.0872500e+03   9.8842784e+01
   1.0872000e+03   9.8844073e+01
   1.0871500e+03   9.8845347e+01
   1.0871000e+03   9.8846606e+01
   1.0870500e+03   9.8847849e+01
   1.0870000e+03   9.8849077e+01
   1.0869500e+03   9.8850290e+01
   1.0869000e+03   9.8851489e+01
   1.0868500e+03   9.8852673e+01
   1.0868000e+03   9.8853843e+01
   1.0867500e+03   9.8855000e+01
   1.0867000e+03   9.8856143e+01
   1.0866500e+03   9.8857272e+01
   1.0866000e+03   9.8858388e+01
   1.0865500e+03   9.8859491e+01
   1.0865000e+03   9.8860582e+01
   1.0864500e+03   9.8861659e+01
   1.0864000e+03   9.8862724e+01
   1.0863500e+03   9.8863777e+01
   1.0863000e+03   9.8864818e+01
   1.0862500e+03   9.8865848e+01
   1.0862000e+03   9.8866865e+01
   1.0861500e+03   9.8867871e+01
   1.0861000e+03   9.8868865e+01
   1.0860500e+03   9.8869849e+01
   1.0860000e+03   9.8870821e+01
   1.0859500e+03   9.8871783e+01
   1.0859000e+03   9.8872733e+01
   1.0858500e+03   9.8873674e+01
   1.0858000e+03   9.8874604e+01
   1.0857500e+03   9.8875523e+01
   1.0857000e+03   9.8876433e+01
   1.0856500e+03   9.8877333e+01
   1.0856000e+03   9.8878223e+01
   1.0855500e+03   9.8879103e+01
   1.0855000e+03   9.8879974e+01
   1.0854500e+03   9.8880835e+01
   1.0854000e+03   9.8881688e+01
   1.0853500e+03   9.8882531e+01
   1.0853000e+03   9.8883365e+01
   1.0852500e+03   9.8884190e+01
   1.0852000e+03   9.8885007e+01
   1.0851500e+03   9.8885815e+01
   1.0851000e+03   9.8886614e+01
   1.0850500e+03   9.8887406e+01
   1.0850000e+03   9.8888189e+01
   1.0849500e+03   9.8888963e+01
   1.0849000e+03   9.8889730e+01
   1.0848500e+03   9.8890489e+01
   1.0848000e+03   9.8891240e+01
   1.0847500e+03   9.8891984e+01
   1.0847000e+03   9.8892719e+01
   1.0846500e+03   9.8893448e+01
   1.0846000e+03   9.8894169e+01
   1.0845500e+03   9.8894882e+01
   1.0845000e+03   9.8895589e+01
   1.0844500e+03   9.8896288e+01
   1.0844000e+03   9.8896981e+01
   1.0843500e+03   9.8897666e+01
   1.0843000e+03   9.8898345e+01
   1.0842500e+03   9.8899017e+01
   1.0842000e+03   9.8899682e+01
   1.0841500e+03   9.8900341e+01
   1.0841000e+03   9.8900993e+01
   1.0840500e+03   9.8901639e+01
   1.0840000e+03   9.8902279e+01
   1.0839500e+03   9.8902912e+01
   1.0839000e+03   9.8903539e+01
   1.0838500e+03   9.8904161e+01
   1.0838000e+03   9.8904776e+01
   1.0837500e+03   9.8905385e+01
   1.0837000e+03   9.8905989e+01
   1.0836500e+03   9.8906587e+01
   1.0836000e+03   9.8907179e+01
   1.0835500e+03   9.8907765e+01
   1.0835000e+03   9.8908346e+01
   1.0834500e+03   9.8908922e+01
   1.0834000e+03   9.8909492e+01
   1.0833500e+03   9.8910057e+01
   1.0833000e+03   9.8910616e+01
   1.0832500e+03   9.8911170e+01
   1.0832000e+03   9.8911720e+01
   1.0831500e+03   9.8912264e+01
   1.0831000e+03   9.8912803e+01
   1.0830500e+03   9.8913337e+01
   1.0830000e+03   9.8913866e+01
   1.0829500e+03   9.8914391e+01
   1.0829000e+03   9.8914910e+01
   1.0828500e+03   9.8915425e+01
   1.0828000e+03   9.8915935e+01
   1.0827500e+03   9.8916441e+01
   1.0827000e+03   9.8916942e+01
   1.0826500e+03   9.8917439e+01
   1.0826000e+03   9.8917931e+01
   1.0825500e+03   9.8918419e+01
   1.0825000e+03   9.8918902e+01
   1.0824500e+03   9.8919382e+01
   1.0824000e+03   9.8919857e+01
   1.0823500e+03   9.8920327e+01
   1.0823000e+03   9.8920794e+01
   1.0822500e+03   9.8921257e+01
   1.0822000e+03   9.8921715e+01
   1.0821500e+03   9.8922170e+01
   1.0821000e+03   9.8922620e+01
   1.0820500e+03   9.8923067e+01
   1.0820000e+03   9.8923510e+01
   1.0819500e+03   9.8923949e+01
   1.0819000e+03   9.8924384e+01
   1.0818500e+03   9.8924816e+01
   1.0818000e+03   9.8925244e+01
   1.0817500e+03   9.8925668e+01
   1.0817000e+03   9.8926089e+01
   1.0816500e+03   9.8926506e+01
   1.0816000e+03   9.8926919e+01
   1.0815500e+03   9.8927329e+01
   1.0815000e+03   9.8927736e+01
   1.0814500e+03   9.8928139e+01
   1.0814000e+03   9.8928539e+01
   1.0813500e+03   9.8928936e+01
   1.0813000e+03   9.8929329e+01
   1.0812500e+03   9.8929719e+01
   1.0812000e+03   9.8930106e+01
   1.0811500e+03   9.8930489e+01
   1.0811000e+03   9.8930870e+01
   1.0810500e+03   9.8931247e+01
   1.0810000e+03   9.8931622e+01
   1.0809500e+03   9.8931993e+01
   1.0809000e+03   9.8932361e+01
   1.0808500e+03   9.8932726e+01
   1.0808000e+03   9.8933089e+01
   1.0807500e+03   9.8933448e+01
   1.0807000e+03   9.8933804e+01
   1.0806500e+03   9.8934158e+01
   1.0806000e+03   9.8934509e+01
   1.0805500e+03   9.8934857e+01
   1.0805000e+03   9.8935202e+01
   1.0804500e+03   9.8935545e+01
   1.0804000e+03   9.8935884e+01
   1.0803500e+03   9.8936222e+01
   1.0803000e+03   9.8936556e+01
   1.0802500e+03   9.8936888e+01
   1.0802000e+03   9.8937217e+01
   1.0801500e+03   9.8937544e+01
   1.0801000e+03   9.8937868e+01
   1.0800500e+03   9.8938190e+01
   1.0800000e+03   9.8938509e+01
   1.0799500e+03   9.8938825e+01
   1.0799000e+03   9.8939140e+01
   1.0798500e+03   9.8939452e+01
   1.0798000e+03   9.8939761e+01
   1.0797500e+03   9.8940068e+01
   1.0797000e+03   9.8940373e+01
   1.0796500e+03   9.8940675e+01
   1.0796000e+03   9.8940975e+01
   1.0795500e+03   9.8941273e+01
   1.0795000e+03   9.8941569e+01
   1.0794500e+03   9.8941862e+01
   1.0794000e+03   9.8942153e+01
   1.0793500e+03   9.8942442e+01
   1.0793000e+03   9.8942729e+01
   1.0792500e+03   9.8943014e+01
   1.0792000e+03   9.8943297e+01
   1.0791500e+03   9.8943577e+01
   1.0791000e+03   9.8943855e+01
   1.0790500e+03   9.8944132e+01
   1.0790000e+03   9.8944406e+01
   1.0789500e+03   9.8944678e+01
   1.0789000e+03   9.8944949e+01
   1.0788500e+03   9.8945217e+01
   1.0788000e+03   9.8945484e+01
   1.0787500e+03   9.8945748e+01
   1.0787000e+03   9.8946011e+01
   1.0786500e+03   9.8946271e+01
   1.0786000e+03   9.8946530e+01
   1.0785500e+03   9.8946787e+01
   1.0785000e+03   9.8947042e+01
   1.0784500e+03   9.8947295e+01
   1.0784000e+03   9.8947546e+01
   1.0783500e+03   9.8947796e+01
   1.0783000e+03   9.8948044e+01
   1.0782500e+03   9.8948290e+01
   1.0782000e+03   9.8948534e+01
   1.0781500e+03   9.8948777e+01
   1.0781000e+03   9.8949018e+01
   1.0780500e+03   9.8949257e+01
   1.0780000e+03   9.8949495e+01
   1.0779500e+03   9.8949730e+01
   1.0779000e+03   9.8949965e+01
   1.0778500e+03   9.8950197e+01
   1.0778000e+03   9.8950428e+01
   1.0777500e+03   9.8950657e+01
   1.0777000e+03   9.8950885e+01
   1.0776500e+03   9.8951111e+01
   1.0776000e+03   9.8951336e+01
   1.0775500e+03   9.8951559e+01
   1.0775000e+03   9.8951781e+01
   1.0774500e+03   9.8952001e+01
   1.0774000e+03   9.8952219e+01
   1.0773500e+03   9.8952436e+01
   1.0773000e+03   9.8952652e+01
   1.0772500e+03   9.8952866e+01
   1.0772000e+03   9.8953079e+01
   1.0771500e+03   9.8953290e+01
   1.0771000e+03   9.8953500e+01
   1.0770500e+03   9.8953708e+01
   1.0770000e+03   9.8953915e+01
   1.0769500e+03   9.8954121e+01
   1.0769000e+03   9.8954325e+01
   1.0768500e+03   9.8954528e+01
   1.0768000e+03   9.8954730e+01
   1.0767500e+03   9.8954930e+01
   1.0767000e+03   9.8955129e+01
   1.0766500e+03   9.8955326e+01
   1.0766000e+03   9.8955523e+01
   1.0765500e+03   9.8955718e+01
   1.0765000e+03   9.8955911e+01
   1.0764500e+03   9.8956104e+01
   1.0764000e+03   9.8956295e+01
   1.0763500e+03   9.8956485e+01
   1.0763000e+03   9.8956673e+01
   1.0762500e+03   9.8956861e+01
   1.0762000e+03   9.8957047e+01
   1.0761500e+03   9.8957232e+01
   1.0761000e+03   9.8957416e+01
   1.0760500e+03   9.8957599e+01
   1.0760000e+03   9.8957780e+01
   1.0759500e+03   9.8957961e+01
   1.0759000e+03   9.8958140e+01
   1.0758500e+03   9.8958318e+01
   1.0758000e+03   9.8958495e+01
   1.0757500e+03   9.8958671e+01
   1.0757000e+03   9.8958845e+01
   1.0756500e+03   9.8959019e+01
   1.0756000e+03   9.8959191e+01
   1.0755500e+03   9.8959363e+01
   1.0755000e+03   9.8959533e+01
   1.0754500e+03   9.8959702e+01
   1.0754000e+03   9.8959870e+01
   1.0753500e+03   9.8960038e+01
   1.0753000e+03   9.8960204e+01
   1.0752500e+03   9.8960369e+01
   1.0752000e+03   9.8960533e+01
   1.0751500e+03   9.8960696e+01
   1.0751000e+03   9.8960858e+01
   1.0750500e+03   9.8961019e+01
   1.0750000e+03   9.8961179e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_19C.dat <==
   1.1250000e+03   9.8956309e+01
   1.1249500e+03   9.8956141e+01
   1.1249000e+03   9.8955972e+01
   1.1248500e+03   9.8955801e+01
   1.1248000e+03   9.8955630e+01
   1.1247500e+03   9.8955458e+01
   1.1247000e+03   9.8955285e+01
   1.1246500e+03   9.8955111e+01
   1.1246000e+03   9.8954936e+01
   1.1245500e+03   9.8954760e+01
   1.1245000e+03   9.8954583e+01
   1.1244500e+03   9.8954404e+01
   1.1244000e+03   9.8954225e+01
   1.1243500e+03   9.8954045e+01
   1.1243000e+03   9.8953863e+01
   1.1242500e+03   9.8953681e+01
   1.1242000e+03   9.8953497e+01
   1.1241500e+03   9.8953313e+01
   1.1241000e+03   9.8953127e+01
   1.1240500e+03   9.8952940e+01
   1.1240000e+03   9.8952752e+01
   1.1239500e+03   9.8952563e+01
   1.1239000e+03   9.8952373e+01
   1.1238500e+03   9.8952181e+01
   1.1238000e+03   9.8951989e+01
   1.1237500e+03   9.8951795e+01
   1.1237000e+03   9.8951600e+01
   1.1236500e+03   9.8951404e+01
   1.1236000e+03   9.8951207e+01
   1.1235500e+03   9.8951008e+01
   1.1235000e+03   9.8950809e+01
   1.1234500e+03   9.8950608e+01
   1.1234000e+03   9.8950406e+01
   1.1233500e+03   9.8950202e+01
   1.1233000e+03   9.8949998e+01
   1.1232500e+03   9.8949792e+01
   1.1232000e+03   9.8949585e+01
   1.1231500e+03   9.8949376e+01
   1.1231000e+03   9.8949167e+01
   1.1230500e+03   9.8948956e+01
   1.1230000e+03   9.8948743e+01
   1.1229500e+03   9.8948529e+01
   1.1229000e+03   9.8948314e+01
   1.1228500e+03   9.8948098e+01
   1.1228000e+03   9.8947880e+01
   1.1227500e+03   9.8947661e+01
   1.1227000e+03   9.8947441e+01
   1.1226500e+03   9.8947219e+01
   1.1226000e+03   9.8946996e+01
   1.1225500e+03   9.8946771e+01
   1.1225000e+03   9.8946545e+01
   1.1224500e+03   9.8946317e+01
   1.1224000e+03   9.8946088e+01
   1.1223500e+03   9.8945858e+01
   1.1223000e+03   9.8945626e+01
   1.1222500e+03   9.8945392e+01
   1.1222000e+03   9.8945157e+01
   1.1221500e+03   9.8944921e+01
   1.1221000e+03   9.8944682e+01
   1.1220500e+03   9.8944443e+01
   1.1220000e+03   9.8944202e+01
   1.1219500e+03   9.8943959e+01
   1.1219000e+03   9.8943715e+01
   1.1218500e+03   9.8943469e+01
   1.1218000e+03   9.8943221e+01
   1.1217500e+03   9.8942972e+01
   1.1217000e+03   9.8942721e+01
   1.1216500e+03   9.8942469e+01
   1.1216000e+03   9.8942215e+01
   1.1215500e+03   9.8941959e+01
   1.1215000e+03   9.8941701e+01
   1.1214500e+03   9.8941442e+01
   1.1214000e+03   9.8941181e+01
   1.1213500e+03   9.8940919e+01
   1.1213000e+03   9.8940654e+01
   1.1212500e+03   9.8940388e+01
   1.1212000e+03   9.8940120e+01
   1.1211500e+03   9.8939850e+01
   1.1211000e+03   9.8939578e+01
   1.1210500e+03   9.8939305e+01
   1.1210000e+03   9.8939029e+01
   1.1209500e+03   9.8938752e+01
   1.1209000e+03   9.8938473e+01
   1.1208500e+03   9.8938192e+01
   1.1208000e+03   9.8937909e+01
   1.1207500e+03   9.8937624e+01
   1.1207000e+03   9.8937337e+01
   1.1206500e+03   9.8937048e+01
   1.1206000e+03   9.8936757e+01
   1.1205500e+03   9.8936465e+01
   1.1205000e+03   9.8936170e+01
   1.1204500e+03   9.8935873e+01
   1.1204000e+03   9.8935574e+01
   1.1203500e+03   9.8935272e+01
   1.1203000e+03   9.8934969e+01
   1.1202500e+03   9.8934664e+01
   1.1202000e+03   9.8934356e+01
   1.1201500e+03   9.8934046e+01
   1.1201000e+03   9.8933734e+01
   1.1200500e+03   9.8933420e+01
   1.1200000e+03   9.8933104e+01
   1.1199500e+03   9.8932785e+01
   1.1199000e+03   9.8932464e+01
   1.1198500e+03   9.8932141e+01
   1.1198000e+03   9.8931816e+01
   1.1197500e+03   9.8931488e+01
   1.1197000e+03   9.8931157e+01
   1.1196500e+03   9.8930825e+01
   1.1196000e+03   9.8930490e+01
   1.1195500e+03   9.8930152e+01
   1.1195000e+03   9.8929812e+01
   1.1194500e+03   9.8929470e+01
   1.1194000e+03   9.8929125e+01
   1.1193500e+03   9.8928777e+01
   1.1193000e+03   9.8928427e+01
   1.1192500e+03   9.8928074e+01
   1.1192000e+03   9.8927719e+01
   1.1191500e+03   9.8927361e+01
   1.1191000e+03   9.8927001e+01
   1.1190500e+03   9.8926637e+01
   1.1190000e+03   9.8926271e+01
   1.1189500e+03   9.8925903e+01
   1.1189000e+03   9.8925531e+01
   1.1188500e+03   9.8925157e+01
   1.1188000e+03   9.8924780e+01
   1.1187500e+03   9.8924400e+01
   1.1187000e+03   9.8924017e+01
   1.1186500e+03   9.8923631e+01
   1.1186000e+03   9.8923243e+01
   1.1185500e+03   9.8922851e+01
   1.1185000e+03   9.8922456e+01
   1.1184500e+03   9.8922059e+01
   1.1184000e+03   9.8921658e+01
   1.1183500e+03   9.8921254e+01
   1.1183000e+03   9.8920847e+01
   1.1182500e+03   9.8920437e+01
   1.1182000e+03   9.8920023e+01
   1.1181500e+03   9.8919607e+01
   1.1181000e+03   9.8919187e+01
   1.1180500e+03   9.8918764e+01
   1.1180000e+03   9.8918337e+01
   1.1179500e+03   9.8917908e+01
   1.1179000e+03   9.8917474e+01
   1.1178500e+03   9.8917038e+01
   1.1178000e+03   9.8916598e+01
   1.1177500e+03   9.8916154e+01
   1.1177000e+03   9.8915707e+01
   1.1176500e+03   9.8915256e+01
   1.1176000e+03   9.8914802e+01
   1.1175500e+03   9.8914344e+01
   1.1175000e+03   9.8913882e+01
   1.1174500e+03   9.8913416e+01
   1.1174000e+03   9.8912947e+01
   1.1173500e+03   9.8912474e+01
   1.1173000e+03   9.8911997e+01
   1.1172500e+03   9.8911516e+01
   1.1172000e+03   9.8911031e+01
   1.1171500e+03   9.8910543e+01
   1.1171000e+03   9.8910050e+01
   1.1170500e+03   9.8909553e+01
   1.1170000e+03   9.8909052e+01
   1.1169500e+03   9.8908547e+01
   1.1169000e+03   9.8908037e+01
   1.1168500e+03   9.8907524e+01
   1.1168000e+03   9.8907006e+01
   1.1167500e+03   9.8906483e+01
   1.1167000e+03   9.8905956e+01
   1.1166500e+03   9.8905425e+01
   1.1166000e+03   9.8904890e+01
   1.1165500e+03   9.8904349e+01
   1.1165000e+03   9.8903804e+01
   1.1164500e+03   9.8903255e+01
   1.1164000e+03   9.8902701e+01
   1.1163500e+03   9.8902142e+01
   1.1163000e+03   9.8901578e+01
   1.1162500e+03   9.8901009e+01
   1.1162000e+03   9.8900435e+01
   1.1161500e+03   9.8899857e+01
   1.1161000e+03   9.8899273e+01
   1.1160500e+03   9.8898684e+01
   1.1160000e+03   9.8898090e+01
   1.1159500e+03   9.8897491e+01
   1.1159000e+03   9.8896886e+01
   1.1158500e+03   9.8896276e+01
   1.1158000e+03   9.8895661e+01
   1.1157500e+03   9.8895040e+01
   1.1157000e+03   9.8894414e+01
   1.1156500e+03   9.8893782e+01
   1.1156000e+03   9.8893144e+01
   1.1155500e+03   9.8892501e+01
   1.1155000e+03   9.8891852e+01
   1.1154500e+03   9.8891196e+01
   1.1154000e+03   9.8890535e+01
   1.1153500e+03   9.8889868e+01
   1.1153000e+03   9.8889195e+01
   1.1152500e+03   9.8888516e+01
   1.1152000e+03   9.8887830e+01
   1.1151500e+03   9.8887138e+01
   1.1151000e+03   9.8886440e+01
   1.1150500e+03   9.8885735e+01
   1.1150000e+03   9.8885023e+01
   1.1149500e+03   9.8884305e+01
   1.1149000e+03   9.8883580e+01
   1.1148500e+03   9.8882848e+01
   1.1148000e+03   9.8882110e+01
   1.1147500e+03   9.8881364e+01
   1.1147000e+03   9.8880612e+01
   1.1146500e+03   9.8879852e+01
   1.1146000e+03   9.8879085e+01
   1.1145500e+03   9.8878310e+01
   1.1145000e+03   9.8877528e+01
   1.1144500e+03   9.8876739e+01
   1.1144000e+03   9.8875941e+01
   1.1143500e+03   9.8875137e+01
   1.1143000e+03   9.8874324e+01
   1.1142500e+03   9.8873503e+01
   1.1142000e+03   9.8872674e+01
   1.1141500e+03   9.8871838e+01
   1.1141000e+03   9.8870992e+01
   1.1140500e+03   9.8870139e+01
   1.1140000e+03   9.8869277e+01
   1.1139500e+03   9.8868406e+01
   1.1139000e+03   9.8867527e+01
   1.1138500e+03   9.8866639e+01
   1.1138000e+03   9.8865742e+01
   1.1137500e+03   9.8864836e+01
   1.1137000e+03   9.8863920e+01
   1.1136500e+03   9.8862996e+01
   1.1136000e+03   9.8862061e+01
   1.1135500e+03   9.8861118e+01
   1.1135000e+03   9.8860164e+01
   1.1134500e+03   9.8859201e+01
   1.1134000e+03   9.8858228e+01
   1.1133500e+03   9.8857245e+01
   1.1133000e+03   9.8856251e+01
   1.1132500e+03   9.8855247e+01
   1.1132000e+03   9.8854233e+01
   1.1131500e+03   9.8853208e+01
   1.1131000e+03   9.8852172e+01
   1.1130500e+03   9.8851125e+01
   1.1130000e+03   9.8850067e+01
   1.1129500e+03   9.8848997e+01
   1.1129000e+03   9.8847917e+01
   1.1128500e+03   9.8846824e+01
   1.1128000e+03   9.8845720e+01
   1.1127500e+03   9.8844604e+01
   1.1127000e+03   9.8843475e+01
   1.1126500e+03   9.8842335e+01
   1.1126000e+03   9.8841182e+01
   1.1125500e+03   9.8840016e+01
   1.1125000e+03   9.8838837e+01
   1.1124500e+03   9.8837645e+01
   1.1124000e+03   9.8836440e+01
   1.1123500e+03   9.8835222e+01
   1.1123000e+03   9.8833990e+01
   1.1122500e+03   9.8832744e+01
   1.1122000e+03   9.8831484e+01
   1.1121500e+03   9.8830210e+01
   1.1121000e+03   9.8828921e+01
   1.1120500e+03   9.8827618e+01
   1.1120000e+03   9.8826300e+01
   1.1119500e+03   9.8824967e+01
   1.1119000e+03   9.8823618e+01
   1.1118500e+03   9.8822253e+01
   1.1118000e+03   9.8820873e+01
   1.1117500e+03   9.8819477e+01
   1.1117000e+03   9.8818064e+01
   1.1116500e+03   9.8816635e+01
   1.1116000e+03   9.8815189e+01
   1.1115500e+03   9.8813725e+01
   1.1115000e+03   9.8812245e+01
   1.1114500e+03   9.8810746e+01
   1.1114000e+03   9.8809230e+01
   1.1113500e+03   9.8807695e+01
   1.1113000e+03   9.8806142e+01
   1.1112500e+03   9.8804570e+01
   1.1112000e+03   9.8802979e+01
   1.1111500e+03   9.8801368e+01
   1.1111000e+03   9.8799738e+01
   1.1110500e+03   9.8798087e+01
   1.1110000e+03   9.8796416e+01
   1.1109500e+03   9.8794725e+01
   1.1109000e+03   9.8793012e+01
   1.1108500e+03   9.8791278e+01
   1.1108000e+03   9.8789522e+01
   1.1107500e+03   9.8787743e+01
   1.1107000e+03   9.8785942e+01
   1.1106500e+03   9.8784119e+01
   1.1106000e+03   9.8782271e+01
   1.1105500e+03   9.8780400e+01
   1.1105000e+03   9.8778505e+01
   1.1104500e+03   9.8776586e+01
   1.1104000e+03   9.8774641e+01
   1.1103500e+03   9.8772671e+01
   1.1103000e+03   9.8770675e+01
   1.1102500e+03   9.8768653e+01
   1.1102000e+03   9.8766604e+01
   1.1101500e+03   9.8764528e+01
   1.1101000e+03   9.8762424e+01
   1.1100500e+03   9.8760291e+01
   1.1100000e+03   9.8758130e+01
   1.1099500e+03   9.8755940e+01
   1.1099000e+03   9.8753720e+01
   1.1098500e+03   9.8751470e+01
   1.1098000e+03   9.8749188e+01
   1.1097500e+03   9.8746876e+01
   1.1097000e+03   9.8744531e+01
   1.1096500e+03   9.8742153e+01
   1.1096000e+03   9.8739743e+01
   1.1095500e+03   9.8737298e+01
   1.1095000e+03   9.8734819e+01
   1.1094500e+03   9.8732305e+01
   1.1094000e+03   9.8729755e+01
   1.1093500e+03   9.8727169e+01
   1.1093000e+03   9.8724546e+01
   1.1092500e+03   9.8721884e+01
   1.1092000e+03   9.8719184e+01
   1.1091500e+03   9.8716445e+01
   1.1091000e+03   9.8713665e+01
   1.1090500e+03   9.8710845e+01
   1.1090000e+03   9.8707983e+01
   1.1089500e+03   9.8705078e+01
   1.1089000e+03   9.8702130e+01
   1.1088500e+03   9.8699137e+01
   1.1088000e+03   9.8696100e+01
   1.1087500e+03   9.8693016e+01
   1.1087000e+03   9.8689886e+01
   1.1086500e+03   9.8686708e+01
   1.1086000e+03   9.8683480e+01
   1.1085500e+03   9.8680203e+01
   1.1085000e+03   9.8676875e+01
   1.1084500e+03   9.8673494e+01
   1.1084000e+03   9.8670061e+01
   1.1083500e+03   9.8666574e+01
   1.1083000e+03   9.8663031e+01
   1.1082500e+03   9.8659431e+01
   1.1082000e+03   9.8655774e+01
   1.1081500e+03   9.8652058e+01
   1.1081000e+03   9.8648282e+01
   1.1080500e+03   9.8644444e+01
   1.1080000e+03   9.8640544e+01
   1.1079500e+03   9.8636579e+01
   1.1079000e+03   9.8632548e+01
   1.1078500e+03   9.8628450e+01
   1.1078000e+03   9.8624284e+01
   1.1077500e+03   9.8620048e+01
   1.1077000e+03   9.8615740e+01
   1.1076500e+03   9.8611358e+01
   1.1076000e+03   9.8606902e+01
   1.1075500e+03   9.8602369e+01
   1.1075000e+03   9.8597758e+01
   1.1074500e+03   9.8593066e+01
   1.1074000e+03   9.8588292e+01
   1.1073500e+03   9.8583434e+01
   1.1073000e+03   9.8578490e+01
   1.1072500e+03   9.8573458e+01
   1.1072000e+03   9.8568336e+01
   1.1071500e+03   9.8563122e+01
   1.1071000e+03   9.8557813e+01
   1.1070500e+03   9.8552407e+01
   1.1070000e+03   9.8546903e+01
   1.1069500e+03   9.8541296e+01
   1.1069000e+03   9.8535586e+01
   1.1068500e+03   9.8529769e+01
   1.1068000e+03   9.8523842e+01
   1.1067500e+03   9.8517804e+01
   1.1067000e+03   9.8511651e+01
   1.1066500e+03   9.8505380e+01
   1.1066000e+03   9.8498988e+01
   1.1065500e+03   9.8492472e+01
   1.1065000e+03   9.8485830e+01
   1.1064500e+03   9.8479056e+01
   1.1064000e+03   9.8472150e+01
   1.1063500e+03   9.8465105e+01
   1.1063000e+03   9.8457920e+01
   1.1062500e+03   9.8450590e+01
   1.1062000e+03   9.8443112e+01
   1.1061500e+03   9.8435481e+01
   1.1061000e+03   9.8427693e+01
   1.1060500e+03   9.8419745e+01
   1.1060000e+03   9.8411630e+01
   1.1059500e+03   9.8403346e+01
   1.1059000e+03   9.8394887e+01
   1.1058500e+03   9.8386248e+01
   1.1058000e+03   9.8377425e+01
   1.1057500e+03   9.8368411e+01
   1.1057000e+03   9.8359202e+01
   1.1056500e+03   9.8349792e+01
   1.1056000e+03   9.8340175e+01
   1.1055500e+03   9.8330344e+01
   1.1055000e+03   9.8320295e+01
   1.1054500e+03   9.8310019e+01
   1.1054000e+03   9.8299511e+01
   1.1053500e+03   9.8288763e+01
   1.1053000e+03   9.8277769e+01
   1.1052500e+03   9.8266520e+01
   1.1052000e+03   9.8255009e+01
   1.1051500e+03   9.8243227e+01
   1.1051000e+03   9.8231166e+01
   1.1050500e+03   9.8218818e+01
   1.1050000e+03   9.8206174e+01
   1.1049500e+03   9.8193223e+01
   1.1049000e+03   9.8179956e+01
   1.1048500e+03   9.8166363e+01
   1.1048000e+03   9.8152432e+01
   1.1047500e+03   9.8138154e+01
   1.1047000e+03   9.8123516e+01
   1.1046500e+03   9.8108507e+01
   1.1046000e+03   9.8093113e+01
   1.1045500e+03   9.8077322e+01
   1.1045000e+03   9.8061120e+01
   1.1044500e+03   9.8044494e+01
   1.1044000e+03   9.8027427e+01
   1.1043500e+03   9.8009906e+01
   1.1043000e+03   9.7991913e+01
   1.1042500e+03   9.7973431e+01
   1.1042000e+03   9.7954445e+01
   1.1041500e+03   9.7934934e+01
   1.1041000e+03   9.7914880e+01
   1.1040500e+03   9.7894262e+01
   1.1040000e+03   9.7873061e+01
   1.1039500e+03   9.7851253e+01
   1.1039000e+03   9.7828816e+01
   1.1038500e+03   9.7805727e+01
   1.1038000e+03   9.7781959e+01
   1.1037500e+03   9.7757486e+01
   1.1037000e+03   9.7732281e+01
   1.1036500e+03   9.7706316e+01
   1.1036000e+03   9.7679558e+01
   1.1035500e+03   9.7651978e+01
   1.1035000e+03   9.7623540e+01
   1.1034500e+03   9.7594210e+01
   1.1034000e+03   9.7563952e+01
   1.1033500e+03   9.7532726e+01
   1.1033000e+03   9.7500491e+01
   1.1032500e+03   9.7467205e+01
   1.1032000e+03   9.7432823e+01
   1.1031500e+03   9.7397296e+01
   1.1031000e+03   9.7360575e+01
   1.1030500e+03   9.7322607e+01
   1.1030000e+03   9.7283337e+01
   1.1029500e+03   9.7242705e+01
   1.1029000e+03   9.7200650e+01
   1.1028500e+03   9.7157106e+01
   1.1028000e+03   9.7112004e+01
   1.1027500e+03   9.7065271e+01
   1.1027000e+03   9.7016830e+01
   1.1026500e+03   9.6966600e+01
   1.1026000e+03   9.6914494e+01
   1.1025500e+03   9.6860420e+01
   1.1025000e+03   9.6804281e+01
   1.1024500e+03   9.6745975e+01
   1.1024000e+03   9.6685393e+01
   1.1023500e+03   9.6622419e+01
   1.1023000e+03   9.6556930e+01
   1.1022500e+03   9.6488797e+01
   1.1022000e+03   9.6417881e+01
   1.1021500e+03   9.6344034e+01
   1.1021000e+03   9.6267100e+01
   1.1020500e+03   9.6186914e+01
   1.1020000e+03   9.6103296e+01
   1.1019500e+03   9.6016059e+01
   1.1019000e+03   9.5925002e+01
   1.1018500e+03   9.5829910e+01
   1.1018000e+03   9.5730554e+01
   1.1017500e+03   9.5626692e+01
   1.1017000e+03   9.5518061e+01
   1.1016500e+03   9.5404386e+01
   1.1016000e+03   9.5285368e+01
   1.1015500e+03   9.5160692e+01
   1.1015000e+03   9.5030018e+01
   1.1014500e+03   9.4892986e+01
   1.1014000e+03   9.4749208e+01
   1.1013500e+03   9.4598271e+01
   1.1013000e+03   9.4439734e+01
   1.1012500e+03   9.4273126e+01
   1.1012000e+03   9.4097942e+01
   1.1011500e+03   9.3913645e+01
   1.1011000e+03   9.3719660e+01
   1.1010500e+03   9.3515375e+01
   1.1010000e+03   9.3300136e+01
   1.1009500e+03   9.3073251e+01
   1.1009000e+03   9.2833979e+01
   1.1008500e+03   9.2581537e+01
   1.1008000e+03   9.2315095e+01
   1.1007500e+03   9.2033777e+01
   1.1007000e+03   9.1736658e+01
   1.1006500e+03   9.1422770e+01
   1.1006000e+03   9.1091102e+01
   1.1005500e+03   9.0740601e+01
   1.1005000e+03   9.0370185e+01
   1.1004500e+03   8.9978744e+01
   1.1004000e+03   8.9565156e+01
   1.1003500e+03   8.9128303e+01
   1.1003000e+03   8.8667088e+01
   1.1002500e+03   8.8180462e+01
   1.1002000e+03   8.7667459e+01
   1.1001500e+03   8.7127232e+01
   1.1001000e+03   8.6559106e+01
   1.1000500e+03   8.5962634e+01
   1.1000000e+03   8.5337671e+01
   1.0999500e+03   8.4684457e+01
   1.0999000e+03   8.4003705e+01
   1.0998500e+03   8.3296719e+01
   1.0998000e+03   8.2565498e+01
   1.0997500e+03   8.1812866e+01
   1.0997000e+03   8.1042597e+01
   1.0996500e+03   8.0259525e+01
   1.0996000e+03   7.9469652e+01
   1.0995500e+03   7.8680211e+01
   1.0995000e+03   7.7899692e+01
   1.0994500e+03   7.7137804e+01
   1.0994000e+03   7.6405350e+01
   1.0993500e+03   7.5714018e+01
   1.0993000e+03   7.5076063e+01
   1.0992500e+03   7.4503890e+01
   1.0992000e+03   7.4009558e+01
   1.0991500e+03   7.3604212e+01
   1.0991000e+03   7.3297512e+01
   1.0990500e+03   7.3097084e+01
   1.0990000e+03   7.3008059e+01
   1.0989500e+03   7.3032758e+01
   1.0989000e+03   7.3170534e+01
   1.0988500e+03   7.3417819e+01
   1.0988000e+03   7.3768351e+01
   1.0987500e+03   7.4213561e+01
   1.0987000e+03   7.4743074e+01
   1.0986500e+03   7.5345278e+01
   1.0986000e+03   7.6007899e+01
   1.0985500e+03   7.6718537e+01
   1.0985000e+03   7.7465141e+01
   1.0984500e+03   7.8236372e+01
   1.0984000e+03   7.9021881e+01
   1.0983500e+03   7.9812479e+01
   1.0983000e+03   8.0600218e+01
   1.0982500e+03   8.1378406e+01
   1.0982000e+03   8.2141558e+01
   1.0981500e+03   8.2885312e+01
   1.0981000e+03   8.3606323e+01
   1.0980500e+03   8.4302138e+01
   1.0980000e+03   8.4971074e+01
   1.0979500e+03   8.5612099e+01
   1.0979000e+03   8.6224714e+01
   1.0978500e+03   8.6808861e+01
   1.0978000e+03   8.7364823e+01
   1.0977500e+03   8.7893153e+01
   1.0977000e+03   8.8394609e+01
   1.0976500e+03   8.8870094e+01
   1.0976000e+03   8.9320616e+01
   1.0975500e+03   8.9747247e+01
   1.0975000e+03   9.0151095e+01
   1.0974500e+03   9.0533284e+01
   1.0974000e+03   9.0894932e+01
   1.0973500e+03   9.1237137e+01
   1.0973000e+03   9.1560970e+01
   1.0972500e+03   9.1867466e+01
   1.0972000e+03   9.2157619e+01
   1.0971500e+03   9.2432378e+01
   1.0971000e+03   9.2692645e+01
   1.0970500e+03   9.2939278e+01
   1.0970000e+03   9.3173087e+01
   1.0969500e+03   9.3394835e+01
   1.0969000e+03   9.3605242e+01
   1.0968500e+03   9.3804984e+01
   1.0968000e+03   9.3994697e+01
   1.0967500e+03   9.4174975e+01
   1.0967000e+03   9.4346377e+01
   1.0966500e+03   9.4509426e+01
   1.0966000e+03   9.4664612e+01
   1.0965500e+03   9.4812393e+01
   1.0965000e+03   9.4953197e+01
   1.0964500e+03   9.5087427e+01
   1.0964000e+03   9.5215458e+01
   1.0963500e+03   9.5337641e+01
   1.0963000e+03   9.5454305e+01
   1.0962500e+03   9.5565758e+01
   1.0962000e+03   9.5672288e+01
   1.0961500e+03   9.5774166e+01
   1.0961000e+03   9.5871644e+01
   1.0960500e+03   9.5964960e+01
   1.0960000e+03   9.6054335e+01
   1.0959500e+03   9.6139979e+01
   1.0959000e+03   9.6222087e+01
   1.0958500e+03   9.6300842e+01
   1.0958000e+03   9.6376418e+01
   1.0957500e+03   9.6448976e+01
   1.0957000e+03   9.6518668e+01
   1.0956500e+03   9.6585638e+01
   1.0956000e+03   9.6650021e+01
   1.0955500e+03   9.6711943e+01
   1.0955000e+03   9.6771525e+01
   1.0954500e+03   9.6828878e+01
   1.0954000e+03   9.6884109e+01
   1.0953500e+03   9.6937319e+01
   1.0953000e+03   9.6988601e+01
   1.0952500e+03   9.7038045e+01
   1.0952000e+03   9.7085736e+01
   1.0951500e+03   9.7131752e+01
   1.0951000e+03   9.7176170e+01
   1.0950500e+03   9.7219060e+01
   1.0950000e+03   9.7260491e+01
   1.0949500e+03   9.7300525e+01
   1.0949000e+03   9.7339224e+01
   1.0948500e+03   9.7376644e+01
   1.0948000e+03   9.7412841e+01
   1.0947500e+03   9.7447866e+01
   1.0947000e+03   9.7481767e+01
   1.0946500e+03   9.7514592e+01
   1.0946000e+03   9.7546385e+01
   1.0945500e+03   9.7577186e+01
   1.0945000e+03   9.7607037e+01
   1.0944500e+03   9.7635976e+01
   1.0944000e+03   9.7664038e+01
   1.0943500e+03   9.7691257e+01
   1.0943000e+03   9.7717668e+01
   1.0942500e+03   9.7743300e+01
   1.0942000e+03   9.7768184e+01
   1.0941500e+03   9.7792348e+01
   1.0941000e+03   9.7815818e+01
   1.0940500e+03   9.7838622e+01
   1.0940000e+03   9.7860783e+01
   1.0939500e+03   9.7882325e+01
   1.0939000e+03   9.7903271e+01
   1.0938500e+03   9.7923641e+01
   1.0938000e+03   9.7943458e+01
   1.0937500e+03   9.7962739e+01
   1.0937000e+03   9.7981504e+01
   1.0936500e+03   9.7999772e+01
   1.0936000e+03   9.8017559e+01
   1.0935500e+03   9.8034881e+01
   1.0935000e+03   9.8051755e+01
   1.0934500e+03   9.8068196e+01
   1.0934000e+03   9.8084217e+01
   1.0933500e+03   9.8099834e+01
   1.0933000e+03   9.8115060e+01
   1.0932500e+03   9.8129907e+01
   1.0932000e+03   9.8144387e+01
   1.0931500e+03   9.8158513e+01
   1.0931000e+03   9.8172296e+01
   1.0930500e+03   9.8185747e+01
   1.0930000e+03   9.8198875e+01
   1.0929500e+03   9.8211692e+01
   1.0929000e+03   9.8224207e+01
   1.0928500e+03   9.8236430e+01
   1.0928000e+03   9.8248368e+01
   1.0927500e+03   9.8260032e+01
   1.0927000e+03   9.8271428e+01
   1.0926500e+03   9.8282566e+01
   1.0926000e+03   9.8293453e+01
   1.0925500e+03   9.8304096e+01
   1.0925000e+03   9.8314502e+01
   1.0924500e+03   9.8324679e+01
   1.0924000e+03   9.8334632e+01
   1.0923500e+03   9.8344370e+01
   1.0923000e+03   9.8353896e+01
   1.0922500e+03   9.8363219e+01
   1.0922000e+03   9.8372342e+01
   1.0921500e+03   9.8381273e+01
   1.0921000e+03   9.8390016e+01
   1.0920500e+03   9.8398576e+01
   1.0920000e+03   9.8406959e+01
   1.0919500e+03   9.8415169e+01
   1.0919000e+03   9.8423211e+01
   1.0918500e+03   9.8431089e+01
   1.0918000e+03   9.8438808e+01
   1.0917500e+03   9.8446373e+01
   1.0917000e+03   9.8453786e+01
   1.0916500e+03   9.8461053e+01
   1.0916000e+03   9.8468176e+01
   1.0915500e+03   9.8475160e+01
   1.0915000e+03   9.8482009e+01
   1.0914500e+03   9.8488725e+01
   1.0914000e+03   9.8495312e+01
   1.0913500e+03   9.8501774e+01
   1.0913000e+03   9.8508113e+01
   1.0912500e+03   9.8514333e+01
   1.0912000e+03   9.8520436e+01
   1.0911500e+03   9.8526425e+01
   1.0911000e+03   9.8532304e+01
   1.0910500e+03   9.8538074e+01
   1.0910000e+03   9.8543739e+01
   1.0909500e+03   9.8549301e+01
   1.0909000e+03   9.8554763e+01
   1.0908500e+03   9.8560126e+01
   1.0908000e+03   9.8565394e+01
   1.0907500e+03   9.8570568e+01
   1.0907000e+03   9.8575651e+01
   1.0906500e+03   9.8580644e+01
   1.0906000e+03   9.8585551e+01
   1.0905500e+03   9.8590372e+01
   1.0905000e+03   9.8595110e+01
   1.0904500e+03   9.8599767e+01
   1.0904000e+03   9.8604344e+01
   1.0903500e+03   9.8608843e+01
   1.0903000e+03   9.8613267e+01
   1.0902500e+03   9.8617616e+01
   1.0902000e+03   9.8621893e+01
   1.0901500e+03   9.8626099e+01
   1.0901000e+03   9.8630235e+01
   1.0900500e+03   9.8634304e+01
   1.0900000e+03   9.8638305e+01
   1.0899500e+03   9.8642242e+01
   1.0899000e+03   9.8646116e+01
   1.0898500e+03   9.8649927e+01
   1.0898000e+03   9.8653677e+01
   1.0897500e+03   9.8657367e+01
   1.0897000e+03   9.8660999e+01
   1.0896500e+03   9.8664574e+01
   1.0896000e+03   9.8668092e+01
   1.0895500e+03   9.8671556e+01
   1.0895000e+03   9.8674966e+01
   1.0894500e+03   9.8678324e+01
   1.0894000e+03   9.8681630e+01
   1.0893500e+03   9.8684885e+01
   1.0893000e+03   9.8688091e+01
   1.0892500e+03   9.8691249e+01
   1.0892000e+03   9.8694359e+01
   1.0891500e+03   9.8697422e+01
   1.0891000e+03   9.8700440e+01
   1.0890500e+03   9.8703413e+01
   1.0890000e+03   9.8706342e+01
   1.0889500e+03   9.8709229e+01
   1.0889000e+03   9.8712073e+01
   1.0888500e+03   9.8714875e+01
   1.0888000e+03   9.8717637e+01
   1.0887500e+03   9.8720359e+01
   1.0887000e+03   9.8723043e+01
   1.0886500e+03   9.8725687e+01
   1.0886000e+03   9.8728295e+01
   1.0885500e+03   9.8730865e+01
   1.0885000e+03   9.8733400e+01
   1.0884500e+03   9.8735898e+01
   1.0884000e+03   9.8738362e+01
   1.0883500e+03   9.8740792e+01
   1.0883000e+03   9.8743188e+01
   1.0882500e+03   9.8745551e+01
   1.0882000e+03   9.8747882e+01
   1.0881500e+03   9.8750181e+01
   1.0881000e+03   9.8752449e+01
   1.0880500e+03   9.8754686e+01
   1.0880000e+03   9.8756893e+01
   1.0879500e+03   9.8759071e+01
   1.0879000e+03   9.8761219e+01
   1.0878500e+03   9.8763339e+01
   1.0878000e+03   9.8765431e+01
   1.0877500e+03   9.8767495e+01
   1.0877000e+03   9.8769533e+01
   1.0876500e+03   9.8771544e+01
   1.0876000e+03   9.8773528e+01
   1.0875500e+03   9.8775487e+01
   1.0875000e+03   9.8777421e+01
   1.0874500e+03   9.8779330e+01
   1.0874000e+03   9.8781214e+01
   1.0873500e+03   9.8783075e+01
   1.0873000e+03   9.8784912e+01
   1.0872500e+03   9.8786726e+01
   1.0872000e+03   9.8788517e+01
   1.0871500e+03   9.8790286e+01
   1.0871000e+03   9.8792032e+01
   1.0870500e+03   9.8793757e+01
   1.0870000e+03   9.8795461e+01
   1.0869500e+03   9.8797143e+01
   1.0869000e+03   9.8798805e+01
   1.0868500e+03   9.8800447e+01
   1.0868000e+03   9.8802069e+01
   1.0867500e+03   9.8803671e+01
   1.0867000e+03   9.8805254e+01
   1.0866500e+03   9.8806818e+01
   1.0866000e+03   9.8808363e+01
   1.0865500e+03   9.8809889e+01
   1.0865000e+03   9.8811398e+01
   1.0864500e+03   9.8812889e+01
   1.0864000e+03   9.8814362e+01
   1.0863500e+03   9.8815818e+01
   1.0863000e+03   9.8817256e+01
   1.0862500e+03   9.8818679e+01
   1.0862000e+03   9.8820084e+01
   1.0861500e+03   9.8821473e+01
   1.0861000e+03   9.8822847e+01
   1.0860500e+03   9.8824204e+01
   1.0860000e+03   9.8825546e+01
   1.0859500e+03   9.8826873e+01
   1.0859000e+03   9.8828185e+01
   1.0858500e+03   9.8829482e+01
   1.0858000e+03   9.8830764e+01
   1.0857500e+03   9.8832032e+01
   1.0857000e+03   9.8833286e+01
   1.0856500e+03   9.8834526e+01
   1.0856000e+03   9.8835752e+01
   1.0855500e+03   9.8836964e+01
   1.0855000e+03   9.8838164e+01
   1.0854500e+03   9.8839350e+01
   1.0854000e+03   9.8840523e+01
   1.0853500e+03   9.8841683e+01
   1.0853000e+03   9.8842831e+01
   1.0852500e+03   9.8843966e+01
   1.0852000e+03   9.8845089e+01
   1.0851500e+03   9.8846200e+01
   1.0851000e+03   9.8847299e+01
   1.0850500e+03   9.8848387e+01
   1.0850000e+03   9.8849462e+01
   1.0849500e+03   9.8850527e+01
   1.0849000e+03   9.8851580e+01
   1.0848500e+03   9.8852622e+01
   1.0848000e+03   9.8853654e+01
   1.0847500e+03   9.8854674e+01
   1.0847000e+03   9.8855684e+01
   1.0846500e+03   9.8856683e+01
   1.0846000e+03   9.8857672e+01
   1.0845500e+03   9.8858651e+01
   1.0845000e+03   9.8859620e+01
   1.0844500e+03   9.8860579e+01
   1.0844000e+03   9.8861528e+01
   1.0843500e+03   9.8862468e+01
   1.0843000e+03   9.8863398e+01
   1.0842500e+03   9.8864318e+01
   1.0842000e+03   9.8865230e+01
   1.0841500e+03   9.8866132e+01
   1.0841000e+03   9.8867025e+01
   1.0840500e+03   9.8867909e+01
   1.0840000e+03   9.8868785e+01
   1.0839500e+03   9.8869652e+01
   1.0839000e+03   9.8870510e+01
   1.0838500e+03   9.8871360e+01
   1.0838000e+03   9.8872201e+01
   1.0837500e+03   9.8873035e+01
   1.0837000e+03   9.8873860e+01
   1.0836500e+03   9.8874677e+01
   1.0836000e+03   9.8875486e+01
   1.0835500e+03   9.8876288e+01
   1.0835000e+03   9.8877082e+01
   1.0834500e+03   9.8877868e+01
   1.0834000e+03   9.8878647e+01
   1.0833500e+03   9.8879418e+01
   1.0833000e+03   9.8880182e+01
   1.0832500e+03   9.8880939e+01
   1.0832000e+03   9.8881688e+01
   1.0831500e+03   9.8882431e+01
   1.0831000e+03   9.8883166e+01
   1.0830500e+03   9.8883895e+01
   1.0830000e+03   9.8884617e+01
   1.0829500e+03   9.8885332e+01
   1.0829000e+03   9.8886041e+01
   1.0828500e+03   9.8886743e+01
   1.0828000e+03   9.8887439e+01
   1.0827500e+03   9.8888128e+01
   1.0827000e+03   9.8888811e+01
   1.0826500e+03   9.8889488e+01
   1.0826000e+03   9.8890158e+01
   1.0825500e+03   9.8890823e+01
   1.0825000e+03   9.8891481e+01
   1.0824500e+03   9.8892134e+01
   1.0824000e+03   9.8892780e+01
   1.0823500e+03   9.8893421e+01
   1.0823000e+03   9.8894056e+01
   1.0822500e+03   9.8894686e+01
   1.0822000e+03   9.8895310e+01
   1.0821500e+03   9.8895928e+01
   1.0821000e+03   9.8896541e+01
   1.0820500e+03   9.8897149e+01
   1.0820000e+03   9.8897751e+01
   1.0819500e+03   9.8898348e+01
   1.0819000e+03   9.8898940e+01
   1.0818500e+03   9.8899526e+01
   1.0818000e+03   9.8900108e+01
   1.0817500e+03   9.8900685e+01
   1.0817000e+03   9.8901256e+01
   1.0816500e+03   9.8901823e+01
   1.0816000e+03   9.8902384e+01
   1.0815500e+03   9.8902941e+01
   1.0815000e+03   9.8903494e+01
   1.0814500e+03   9.8904041e+01
   1.0814000e+03   9.8904584e+01
   1.0813500e+03   9.8905122e+01
   1.0813000e+03   9.8905656e+01
   1.0812500e+03   9.8906185e+01
   1.0812000e+03   9.8906710e+01
   1.0811500e+03   9.8907231e+01
   1.0811000e+03   9.8907747e+01
   1.0810500e+03   9.8908259e+01
   1.0810000e+03   9.8908766e+01
   1.0809500e+03   9.8909270e+01
   1.0809000e+03   9.8909769e+01
   1.0808500e+03   9.8910264e+01
   1.0808000e+03   9.8910755e+01
   1.0807500e+03   9.8911242e+01
   1.0807000e+03   9.8911725e+01
   1.0806500e+03   9.8912204e+01
   1.0806000e+03   9.8912680e+01
   1.0805500e+03   9.8913151e+01
   1.0805000e+03   9.8913619e+01
   1.0804500e+03   9.8914082e+01
   1.0804000e+03   9.8914543e+01
   1.0803500e+03   9.8914999e+01
   1.0803000e+03   9.8915452e+01
   1.0802500e+03   9.8915901e+01
   1.0802000e+03   9.8916347e+01
   1.0801500e+03   9.8916789e+01
   1.0801000e+03   9.8917227e+01
   1.0800500e+03   9.8917663e+01
   1.0800000e+03   9.8918094e+01
   1.0799500e+03   9.8918523e+01
   1.0799000e+03   9.8918948e+01
   1.0798500e+03   9.8919369e+01
   1.0798000e+03   9.8919788e+01
   1.0797500e+03   9.8920203e+01
   1.0797000e+03   9.8920615e+01
   1.0796500e+03   9.8921024e+01
   1.0796000e+03   9.8921429e+01
   1.0795500e+03   9.8921832e+01
   1.0795000e+03   9.8922231e+01
   1.0794500e+03   9.8922628e+01
   1.0794000e+03   9.8923021e+01
   1.0793500e+03   9.8923411e+01
   1.0793000e+03   9.8923799e+01
   1.0792500e+03   9.8924183e+01
   1.0792000e+03   9.8924565e+01
   1.0791500e+03   9.8924944e+01
   1.0791000e+03   9.8925320e+01
   1.0790500e+03   9.8925693e+01
   1.0790000e+03   9.8926063e+01
   1.0789500e+03   9.8926430e+01
   1.0789000e+03   9.8926795e+01
   1.0788500e+03   9.8927157e+01
   1.0788000e+03   9.8927517e+01
   1.0787500e+03   9.8927873e+01
   1.0787000e+03   9.8928228e+01
   1.0786500e+03   9.8928579e+01
   1.0786000e+03   9.8928928e+01
   1.0785500e+03   9.8929275e+01
   1.0785000e+03   9.8929618e+01
   1.0784500e+03   9.8929960e+01
   1.0784000e+03   9.8930299e+01
   1.0783500e+03   9.8930635e+01
   1.0783000e+03   9.8930969e+01
   1.0782500e+03   9.8931301e+01
   1.0782000e+03   9.8931630e+01
   1.0781500e+03   9.8931957e+01
   1.0781000e+03   9.8932281e+01
   1.0780500e+03   9.8932604e+01
   1.0780000e+03   9.8932924e+01
   1.0779500e+03   9.8933241e+01
   1.0779000e+03   9.8933557e+01
   1.0778500e+03   9.8933870e+01
   1.0778000e+03   9.8934181e+01
   1.0777500e+03   9.8934490e+01
   1.0777000e+03   9.8934796e+01
   1.0776500e+03   9.8935101e+01
   1.0776000e+03   9.8935403e+01
   1.0775500e+03   9.8935703e+01
   1.0775000e+03   9.8936002e+01
   1.0774500e+03   9.8936298e+01
   1.0774000e+03   9.8936592e+01
   1.0773500e+03   9.8936884e+01
   1.0773000e+03   9.8937174e+01
   1.0772500e+03   9.8937462e+01
   1.0772000e+03   9.8937748e+01
   1.0771500e+03   9.8938032e+01
   1.0771000e+03   9.8938314e+01
   1.0770500e+03   9.8938594e+01
   1.0770000e+03   9.8938873e+01
   1.0769500e+03   9.8939149e+01
   1.0769000e+03   9.8939424e+01
   1.0768500e+03   9.8939696e+01
   1.0768000e+03   9.8939967e+01
   1.0767500e+03   9.8940236e+01
   1.0767000e+03   9.8940504e+01
   1.0766500e+03   9.8940769e+01
   1.0766000e+03   9.8941033e+01
   1.0765500e+03   9.8941295e+01
   1.0765000e+03   9.8941555e+01
   1.0764500e+03   9.8941813e+01
   1.0764000e+03   9.8942070e+01
   1.0763500e+03   9.8942325e+01
   1.0763000e+03   9.8942579e+01
   1.0762500e+03   9.8942830e+01
   1.0762000e+03   9.8943080e+01
   1.0761500e+03   9.8943329e+01
   1.0761000e+03   9.8943576e+01
   1.0760500e+03   9.8943821e+01
   1.0760000e+03   9.8944064e+01
   1.0759500e+03   9.8944306e+01
   1.0759000e+03   9.8944547e+01
   1.0758500e+03   9.8944786e+01
   1.0758000e+03   9.8945023e+01
   1.0757500e+03   9.8945259e+01
   1.0757000e+03   9.8945493e+01
   1.0756500e+03   9.8945726e+01
   1.0756000e+03   9.8945958e+01
   1.0755500e+03   9.8946188e+01
   1.0755000e+03   9.8946416e+01
   1.0754500e+03   9.8946643e+01
   1.0754000e+03   9.8946868e+01
   1.0753500e+03   9.8947093e+01
   1.0753000e+03   9.8947315e+01
   1.0752500e+03   9.8947536e+01
   1.0752000e+03   9.8947756e+01
   1.0751500e+03   9.8947975e+01
   1.0751000e+03   9.8948192e+01
   1.0750500e+03   9.8948408e+01
   1.0750000e+03   9.8948622e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_21C.dat <==
   1.1250000e+03   9.8944499e+01
   1.1249500e+03   9.8944288e+01
   1.1249000e+03   9.8944076e+01
   1.1248500e+03   9.8943863e+01
   1.1248000e+03   9.8943649e+01
   1.1247500e+03   9.8943433e+01
   1.1247000e+03   9.8943216e+01
   1.1246500e+03   9.8942998e+01
   1.1246000e+03   9.8942779e+01
   1.1245500e+03   9.8942558e+01
   1.1245000e+03   9.8942336e+01
   1.1244500e+03   9.8942113e+01
   1.1244000e+03   9.8941888e+01
   1.1243500e+03   9.8941663e+01
   1.1243000e+03   9.8941435e+01
   1.1242500e+03   9.8941207e+01
   1.1242000e+03   9.8940977e+01
   1.1241500e+03   9.8940746e+01
   1.1241000e+03   9.8940513e+01
   1.1240500e+03   9.8940280e+01
   1.1240000e+03   9.8940044e+01
   1.1239500e+03   9.8939808e+01
   1.1239000e+03   9.8939570e+01
   1.1238500e+03   9.8939330e+01
   1.1238000e+03   9.8939089e+01
   1.1237500e+03   9.8938847e+01
   1.1237000e+03   9.8938603e+01
   1.1236500e+03   9.8938358e+01
   1.1236000e+03   9.8938111e+01
   1.1235500e+03   9.8937863e+01
   1.1235000e+03   9.8937613e+01
   1.1234500e+03   9.8937362e+01
   1.1234000e+03   9.8937110e+01
   1.1233500e+03   9.8936855e+01
   1.1233000e+03   9.8936600e+01
   1.1232500e+03   9.8936342e+01
   1.1232000e+03   9.8936083e+01
   1.1231500e+03   9.8935823e+01
   1.1231000e+03   9.8935561e+01
   1.1230500e+03   9.8935297e+01
   1.1230000e+03   9.8935032e+01
   1.1229500e+03   9.8934765e+01
   1.1229000e+03   9.8934496e+01
   1.1228500e+03   9.8934226e+01
   1.1228000e+03   9.8933954e+01
   1.1227500e+03   9.8933680e+01
   1.1227000e+03   9.8933405e+01
   1.1226500e+03   9.8933128e+01
   1.1226000e+03   9.8932849e+01
   1.1225500e+03   9.8932569e+01
   1.1225000e+03   9.8932287e+01
   1.1224500e+03   9.8932003e+01
   1.1224000e+03   9.8931717e+01
   1.1223500e+03   9.8931429e+01
   1.1223000e+03   9.8931140e+01
   1.1222500e+03   9.8930848e+01
   1.1222000e+03   9.8930555e+01
   1.1221500e+03   9.8930260e+01
   1.1221000e+03   9.8929963e+01
   1.1220500e+03   9.8929665e+01
   1.1220000e+03   9.8929364e+01
   1.1219500e+03   9.8929061e+01
   1.1219000e+03   9.8928757e+01
   1.1218500e+03   9.8928450e+01
   1.1218000e+03   9.8928142e+01
   1.1217500e+03   9.8927831e+01
   1.1217000e+03   9.8927519e+01
   1.1216500e+03   9.8927204e+01
   1.1216000e+03   9.8926888e+01
   1.1215500e+03   9.8926569e+01
   1.1215000e+03   9.8926248e+01
   1.1214500e+03   9.8925925e+01
   1.1214000e+03   9.8925600e+01
   1.1213500e+03   9.8925273e+01
   1.1213000e+03   9.8924944e+01
   1.1212500e+03   9.8924612e+01
   1.1212000e+03   9.8924279e+01
   1.1211500e+03   9.8923943e+01
   1.1211000e+03   9.8923605e+01
   1.1210500e+03   9.8923264e+01
   1.1210000e+03   9.8922922e+01
   1.1209500e+03   9.8922577e+01
   1.1209000e+03   9.8922230e+01
   1.1208500e+03   9.8921880e+01
   1.1208000e+03   9.8921528e+01
   1.1207500e+03   9.8921174e+01
   1.1207000e+03   9.8920817e+01
   1.1206500e+03   9.8920458e+01
   1.1206000e+03   9.8920096e+01
   1.1205500e+03   9.8919732e+01
   1.1205000e+03   9.8919365e+01
   1.1204500e+03   9.8918996e+01
   1.1204000e+03   9.8918625e+01
   1.1203500e+03   9.8918250e+01
   1.1203000e+03   9.8917874e+01
   1.1202500e+03   9.8917494e+01
   1.1202000e+03   9.8917112e+01
   1.1201500e+03   9.8916728e+01
   1.1201000e+03   9.8916340e+01
   1.1200500e+03   9.8915950e+01
   1.1200000e+03   9.8915557e+01
   1.1199500e+03   9.8915162e+01
   1.1199000e+03   9.8914764e+01
   1.1198500e+03   9.8914362e+01
   1.1198000e+03   9.8913958e+01
   1.1197500e+03   9.8913552e+01
   1.1197000e+03   9.8913142e+01
   1.1196500e+03   9.8912729e+01
   1.1196000e+03   9.8912314e+01
   1.1195500e+03   9.8911895e+01
   1.1195000e+03   9.8911474e+01
   1.1194500e+03   9.8911049e+01
   1.1194000e+03   9.8910621e+01
   1.1193500e+03   9.8910191e+01
   1.1193000e+03   9.8909757e+01
   1.1192500e+03   9.8909320e+01
   1.1192000e+03   9.8908880e+01
   1.1191500e+03   9.8908436e+01
   1.1191000e+03   9.8907990e+01
   1.1190500e+03   9.8907540e+01
   1.1190000e+03   9.8907087e+01
   1.1189500e+03   9.8906630e+01
   1.1189000e+03   9.8906170e+01
   1.1188500e+03   9.8905707e+01
   1.1188000e+03   9.8905240e+01
   1.1187500e+03   9.8904770e+01
   1.1187000e+03   9.8904296e+01
   1.1186500e+03   9.8903819e+01
   1.1186000e+03   9.8903338e+01
   1.1185500e+03   9.8902854e+01
   1.1185000e+03   9.8902366e+01
   1.1184500e+03   9.8901874e+01
   1.1184000e+03   9.8901379e+01
   1.1183500e+03   9.8900879e+01
   1.1183000e+03   9.8900376e+01
   1.1182500e+03   9.8899870e+01
   1.1182000e+03   9.8899359e+01
   1.1181500e+03   9.8898844e+01
   1.1181000e+03   9.8898326e+01
   1.1180500e+03   9.8897803e+01
   1.1180000e+03   9.8897276e+01
   1.1179500e+03   9.8896746e+01
   1.1179000e+03   9.8896211e+01
   1.1178500e+03   9.8895672e+01
   1.1178000e+03   9.8895129e+01
   1.1177500e+03   9.8894581e+01
   1.1177000e+03   9.8894030e+01
   1.1176500e+03   9.8893474e+01
   1.1176000e+03   9.8892913e+01
   1.1175500e+03   9.8892348e+01
   1.1175000e+03   9.8891779e+01
   1.1174500e+03   9.8891205e+01
   1.1174000e+03   9.8890627e+01
   1.1173500e+03   9.8890044e+01
   1.1173000e+03   9.8889456e+01
   1.1172500e+03   9.8888864e+01
   1.1172000e+03   9.8888267e+01
   1.1171500e+03   9.8887665e+01
   1.1171000e+03   9.8887058e+01
   1.1170500e+03   9.8886446e+01
   1.1170000e+03   9.8885829e+01
   1.1169500e+03   9.8885208e+01
   1.1169000e+03   9.8884581e+01
   1.1168500e+03   9.8883949e+01
   1.1168000e+03   9.8883311e+01
   1.1167500e+03   9.8882669e+01
   1.1167000e+03   9.8882021e+01
   1.1166500e+03   9.8881368e+01
   1.1166000e+03   9.8880710e+01
   1.1165500e+03   9.8880045e+01
   1.1165000e+03   9.8879376e+01
   1.1164500e+03   9.8878701e+01
   1.1164000e+03   9.8878020e+01
   1.1163500e+03   9.8877333e+01
   1.1163000e+03   9.8876641e+01
   1.1162500e+03   9.8875942e+01
   1.1162000e+03   9.8875238e+01
   1.1161500e+03   9.8874528e+01
   1.1161000e+03   9.8873812e+01
   1.1160500e+03   9.8873089e+01
   1.1160000e+03   9.8872361e+01
   1.1159500e+03   9.8871626e+01
   1.1159000e+03   9.8870884e+01
   1.1158500e+03   9.8870137e+01
   1.1158000e+03   9.8869382e+01
   1.1157500e+03   9.8868622e+01
   1.1157000e+03   9.8867854e+01
   1.1156500e+03   9.8867080e+01
   1.1156000e+03   9.8866299e+01
   1.1155500e+03   9.8865511e+01
   1.1155000e+03   9.8864716e+01
   1.1154500e+03   9.8863914e+01
   1.1154000e+03   9.8863105e+01
   1.1153500e+03   9.8862289e+01
   1.1153000e+03   9.8861465e+01
   1.1152500e+03   9.8860634e+01
   1.1152000e+03   9.8859796e+01
   1.1151500e+03   9.8858950e+01
   1.1151000e+03   9.8858096e+01
   1.1150500e+03   9.8857235e+01
   1.1150000e+03   9.8856366e+01
   1.1149500e+03   9.8855488e+01
   1.1149000e+03   9.8854603e+01
   1.1148500e+03   9.8853710e+01
   1.1148000e+03   9.8852808e+01
   1.1147500e+03   9.8851898e+01
   1.1147000e+03   9.8850980e+01
   1.1146500e+03   9.8850053e+01
   1.1146000e+03   9.8849117e+01
   1.1145500e+03   9.8848172e+01
   1.1145000e+03   9.8847219e+01
   1.1144500e+03   9.8846257e+01
   1.1144000e+03   9.8845285e+01
   1.1143500e+03   9.8844305e+01
   1.1143000e+03   9.8843315e+01
   1.1142500e+03   9.8842316e+01
   1.1142000e+03   9.8841307e+01
   1.1141500e+03   9.8840288e+01
   1.1141000e+03   9.8839259e+01
   1.1140500e+03   9.8838221e+01
   1.1140000e+03   9.8837173e+01
   1.1139500e+03   9.8836114e+01
   1.1139000e+03   9.8835045e+01
   1.1138500e+03   9.8833966e+01
   1.1138000e+03   9.8832875e+01
   1.1137500e+03   9.8831775e+01
   1.1137000e+03   9.8830663e+01
   1.1136500e+03   9.8829540e+01
   1.1136000e+03   9.8828406e+01
   1.1135500e+03   9.8827261e+01
   1.1135000e+03   9.8826104e+01
   1.1134500e+03   9.8824936e+01
   1.1134000e+03   9.8823756e+01
   1.1133500e+03   9.8822564e+01
   1.1133000e+03   9.8821360e+01
   1.1132500e+03   9.8820143e+01
   1.1132000e+03   9.8818915e+01
   1.1131500e+03   9.8817673e+01
   1.1131000e+03   9.8816419e+01
   1.1130500e+03   9.8815152e+01
   1.1130000e+03   9.8813871e+01
   1.1129500e+03   9.8812578e+01
   1.1129000e+03   9.8811271e+01
   1.1128500e+03   9.8809950e+01
   1.1128000e+03   9.8808615e+01
   1.1127500e+03   9.8807267e+01
   1.1127000e+03   9.8805904e+01
   1.1126500e+03   9.8804526e+01
   1.1126000e+03   9.8803134e+01
   1.1125500e+03   9.8801727e+01
   1.1125000e+03   9.8800305e+01
   1.1124500e+03   9.8798867e+01
   1.1124000e+03   9.8797414e+01
   1.1123500e+03   9.8795946e+01
   1.1123000e+03   9.8794461e+01
   1.1122500e+03   9.8792960e+01
   1.1122000e+03   9.8791443e+01
   1.1121500e+03   9.8789909e+01
   1.1121000e+03   9.8788358e+01
   1.1120500e+03   9.8786790e+01
   1.1120000e+03   9.8785204e+01
   1.1119500e+03   9.8783601e+01
   1.1119000e+03   9.8781980e+01
   1.1118500e+03   9.8780340e+01
   1.1118000e+03   9.8778682e+01
   1.1117500e+03   9.8777006e+01
   1.1117000e+03   9.8775310e+01
   1.1116500e+03   9.8773595e+01
   1.1116000e+03   9.8771860e+01
   1.1115500e+03   9.8770105e+01
   1.1115000e+03   9.8768330e+01
   1.1114500e+03   9.8766535e+01
   1.1114000e+03   9.8764718e+01
   1.1113500e+03   9.8762881e+01
   1.1113000e+03   9.8761021e+01
   1.1112500e+03   9.8759140e+01
   1.1112000e+03   9.8757237e+01
   1.1111500e+03   9.8755311e+01
   1.1111000e+03   9.8753363e+01
   1.1110500e+03   9.8751391e+01
   1.1110000e+03   9.8749395e+01
   1.1109500e+03   9.8747375e+01
   1.1109000e+03   9.8745331e+01
   1.1108500e+03   9.8743262e+01
   1.1108000e+03   9.8741168e+01
   1.1107500e+03   9.8739048e+01
   1.1107000e+03   9.8736902e+01
   1.1106500e+03   9.8734730e+01
   1.1106000e+03   9.8732531e+01
   1.1105500e+03   9.8730304e+01
   1.1105000e+03   9.8728050e+01
   1.1104500e+03   9.8725767e+01
   1.1104000e+03   9.8723456e+01
   1.1103500e+03   9.8721116e+01
   1.1103000e+03   9.8718745e+01
   1.1102500e+03   9.8716345e+01
   1.1102000e+03   9.8713913e+01
   1.1101500e+03   9.8711451e+01
   1.1101000e+03   9.8708957e+01
   1.1100500e+03   9.8706430e+01
   1.1100000e+03   9.8703871e+01
   1.1099500e+03   9.8701278e+01
   1.1099000e+03   9.8698651e+01
   1.1098500e+03   9.8695989e+01
   1.1098000e+03   9.8693292e+01
   1.1097500e+03   9.8690559e+01
   1.1097000e+03   9.8687790e+01
   1.1096500e+03   9.8684983e+01
   1.1096000e+03   9.8682139e+01
   1.1095500e+03   9.8679256e+01
   1.1095000e+03   9.8676334e+01
   1.1094500e+03   9.8673372e+01
   1.1094000e+03   9.8670370e+01
   1.1093500e+03   9.8667326e+01
   1.1093000e+03   9.8664240e+01
   1.1092500e+03   9.8661111e+01
   1.1092000e+03   9.8657938e+01
   1.1091500e+03   9.8654721e+01
   1.1091000e+03   9.8651458e+01
   1.1090500e+03   9.8648149e+01
   1.1090000e+03   9.8644793e+01
   1.1089500e+03   9.8641389e+01
   1.1089000e+03   9.8637937e+01
   1.1088500e+03   9.8634434e+01
   1.1088000e+03   9.8630881e+01
   1.1087500e+03   9.8627275e+01
   1.1087000e+03   9.8623618e+01
   1.1086500e+03   9.8619906e+01
   1.1086000e+03   9.8616139e+01
   1.1085500e+03   9.8612317e+01
   1.1085000e+03   9.8608437e+01
   1.1084500e+03   9.8604499e+01
   1.1084000e+03   9.8600502e+01
   1.1083500e+03   9.8596445e+01
   1.1083000e+03   9.8592325e+01
   1.1082500e+03   9.8588143e+01
   1.1082000e+03   9.8583896e+01
   1.1081500e+03   9.8579584e+01
   1.1081000e+03   9.8575205e+01
   1.1080500e+03   9.8570758e+01
   1.1080000e+03   9.8566240e+01
   1.1079500e+03   9.8561652e+01
   1.1079000e+03   9.8556991e+01
   1.1078500e+03   9.8552255e+01
   1.1078000e+03   9.8547444e+01
   1.1077500e+03   9.8542556e+01
   1.1077000e+03   9.8537588e+01
   1.1076500e+03   9.8532540e+01
   1.1076000e+03   9.8527409e+01
   1.1075500e+03   9.8522193e+01
   1.1075000e+03   9.8516892e+01
   1.1074500e+03   9.8511502e+01
   1.1074000e+03   9.8506023e+01
   1.1073500e+03   9.8500451e+01
   1.1073000e+03   9.8494786e+01
   1.1072500e+03   9.8489024e+01
   1.1072000e+03   9.8483164e+01
   1.1071500e+03   9.8477203e+01
   1.1071000e+03   9.8471140e+01
   1.1070500e+03   9.8464971e+01
   1.1070000e+03   9.8458695e+01
   1.1069500e+03   9.8452308e+01
   1.1069000e+03   9.8445809e+01
   1.1068500e+03   9.8439194e+01
   1.1068000e+03   9.8432462e+01
   1.1067500e+03   9.8425608e+01
   1.1067000e+03   9.8418631e+01
   1.1066500e+03   9.8411527e+01
   1.1066000e+03   9.8404293e+01
   1.1065500e+03   9.8396926e+01
   1.1065000e+03   9.8389423e+01
   1.1064500e+03   9.8381780e+01
   1.1064000e+03   9.8373994e+01
   1.1063500e+03   9.8366062e+01
   1.1063000e+03   9.8357979e+01
   1.1062500e+03   9.8349743e+01
   1.1062000e+03   9.8341349e+01
   1.1061500e+03   9.8332792e+01
   1.1061000e+03   9.8324070e+01
   1.1060500e+03   9.8315178e+01
   1.1060000e+03   9.8306110e+01
   1.1059500e+03   9.8296864e+01
   1.1059000e+03   9.8287433e+01
   1.1058500e+03   9.8277813e+01
   1.1058000e+03   9.8268000e+01
   1.1057500e+03   9.8257987e+01
   1.1057000e+03   9.8247771e+01
   1.1056500e+03   9.8237344e+01
   1.1056000e+03   9.8226701e+01
   1.1055500e+03   9.8215837e+01
   1.1055000e+03   9.8204745e+01
   1.1054500e+03   9.8193419e+01
   1.1054000e+03   9.8181853e+01
   1.1053500e+03   9.8170039e+01
   1.1053000e+03   9.8157971e+01
   1.1052500e+03   9.8145641e+01
   1.1052000e+03   9.8133043e+01
   1.1051500e+03   9.8120167e+01
   1.1051000e+03   9.8107006e+01
   1.1050500e+03   9.8093553e+01
   1.1050000e+03   9.8079797e+01
   1.1049500e+03   9.8065730e+01
   1.1049000e+03   9.8051343e+01
   1.1048500e+03   9.8036627e+01
   1.1048000e+03   9.8021570e+01
   1.1047500e+03   9.8006164e+01
   1.1047000e+03   9.7990396e+01
   1.1046500e+03   9.7974256e+01
   1.1046000e+03   9.7957733e+01
   1.1045500e+03   9.7940814e+01
   1.1045000e+03   9.7923487e+01
   1.1044500e+03   9.7905738e+01
   1.1044000e+03   9.7887555e+01
   1.1043500e+03   9.7868922e+01
   1.1043000e+03   9.7849827e+01
   1.1042500e+03   9.7830252e+01
   1.1042000e+03   9.7810184e+01
   1.1041500e+03   9.7789604e+01
   1.1041000e+03   9.7768497e+01
   1.1040500e+03   9.7746843e+01
   1.1040000e+03   9.7724625e+01
   1.1039500e+03   9.7701824e+01
   1.1039000e+03   9.7678418e+01
   1.1038500e+03   9.7654388e+01
   1.1038000e+03   9.7629711e+01
   1.1037500e+03   9.7604364e+01
   1.1037000e+03   9.7578323e+01
   1.1036500e+03   9.7551564e+01
   1.1036000e+03   9.7524060e+01
   1.1035500e+03   9.7495785e+01
   1.1035000e+03   9.7466710e+01
   1.1034500e+03   9.7436805e+01
   1.1034000e+03   9.7406039e+01
   1.1033500e+03   9.7374381e+01
   1.1033000e+03   9.7341795e+01
   1.1032500e+03   9.7308248e+01
   1.1032000e+03   9.7273700e+01
   1.1031500e+03   9.7238115e+01
   1.1031000e+03   9.7201451e+01
   1.1030500e+03   9.7163664e+01
   1.1030000e+03   9.7124712e+01
   1.1029500e+03   9.7084547e+01
   1.1029000e+03   9.7043119e+01
   1.1028500e+03   9.7000378e+01
   1.1028000e+03   9.6956269e+01
   1.1027500e+03   9.6910736e+01
   1.1027000e+03   9.6863719e+01
   1.1026500e+03   9.6815155e+01
   1.1026000e+03   9.6764979e+01
   1.1025500e+03   9.6713122e+01
   1.1025000e+03   9.6659510e+01
   1.1024500e+03   9.6604069e+01
   1.1024000e+03   9.6546716e+01
   1.1023500e+03   9.6487369e+01
   1.1023000e+03   9.6425937e+01
   1.1022500e+03   9.6362328e+01
   1.1022000e+03   9.6296442e+01
   1.1021500e+03   9.6228175e+01
   1.1021000e+03   9.6157418e+01
   1.1020500e+03   9.6084056e+01
   1.1020000e+03   9.6007967e+01
   1.1019500e+03   9.5929022e+01
   1.1019000e+03   9.5847086e+01
   1.1018500e+03   9.5762016e+01
   1.1018000e+03   9.5673662e+01
   1.1017500e+03   9.5581865e+01
   1.1017000e+03   9.5486457e+01
   1.1016500e+03   9.5387260e+01
   1.1016000e+03   9.5284089e+01
   1.1015500e+03   9.5176746e+01
   1.1015000e+03   9.5065023e+01
   1.1014500e+03   9.4948700e+01
   1.1014000e+03   9.4827547e+01
   1.1013500e+03   9.4701318e+01
   1.1013000e+03   9.4569757e+01
   1.1012500e+03   9.4432592e+01
   1.1012000e+03   9.4289537e+01
   1.1011500e+03   9.4140292e+01
   1.1011000e+03   9.3984539e+01
   1.1010500e+03   9.3821947e+01
   1.1010000e+03   9.3652166e+01
   1.1009500e+03   9.3474831e+01
   1.1009000e+03   9.3289557e+01
   1.1008500e+03   9.3095944e+01
   1.1008000e+03   9.2893574e+01
   1.1007500e+03   9.2682012e+01
   1.1007000e+03   9.2460807e+01
   1.1006500e+03   9.2229492e+01
   1.1006000e+03   9.1987587e+01
   1.1005500e+03   9.1734596e+01
   1.1005000e+03   9.1470019e+01
   1.1004500e+03   9.1193343e+01
   1.1004000e+03   9.0904057e+01
   1.1003500e+03   9.0601651e+01
   1.1003000e+03   9.0285622e+01
   1.1002500e+03   8.9955485e+01
   1.1002000e+03   8.9610780e+01
   1.1001500e+03   8.9251082e+01
   1.1001000e+03   8.8876018e+01
   1.1000500e+03   8.8485277e+01
   1.1000000e+03   8.8078632e+01
   1.0999500e+03   8.7655959e+01
   1.0999000e+03   8.7217259e+01
   1.0998500e+03   8.6762687e+01
   1.0998000e+03   8.6292580e+01
   1.0997500e+03   8.5807489e+01
   1.0997000e+03   8.5308212e+01
   1.0996500e+03   8.4795835e+01
   1.0996000e+03   8.4271764e+01
   1.0995500e+03   8.3737765e+01
   1.0995000e+03   8.3195999e+01
   1.0994500e+03   8.2649052e+01
   1.0994000e+03   8.2099959e+01
   1.0993500e+03   8.1552219e+01
   1.0993000e+03   8.1009796e+01
   1.0992500e+03   8.0477103e+01
   1.0992000e+03   7.9958971e+01
   1.0991500e+03   7.9460586e+01
   1.0991000e+03   7.8987411e+01
   1.0990500e+03   7.8545079e+01
   1.0990000e+03   7.8139260e+01
   1.0989500e+03   7.7775511e+01
   1.0989000e+03   7.7459111e+01
   1.0988500e+03   7.7194884e+01
   1.0988000e+03   7.6987026e+01
   1.0987500e+03   7.6838952e+01
   1.0987000e+03   7.6753151e+01
   1.0986500e+03   7.6731090e+01
   1.0986000e+03   7.6773149e+01
   1.0985500e+03   7.6878604e+01
   1.0985000e+03   7.7045661e+01
   1.0984500e+03   7.7271529e+01
   1.0984000e+03   7.7552532e+01
   1.0983500e+03   7.7884261e+01
   1.0983000e+03   7.8261731e+01
   1.0982500e+03   7.8679558e+01
   1.0982000e+03   7.9132132e+01
   1.0981500e+03   7.9613779e+01
   1.0981000e+03   8.0118906e+01
   1.0980500e+03   8.0642127e+01
   1.0980000e+03   8.1178358e+01
   1.0979500e+03   8.1722895e+01
   1.0979000e+03   8.2271462e+01
   1.0978500e+03   8.2820239e+01
   1.0978000e+03   8.3365872e+01
   1.0977500e+03   8.3905469e+01
   1.0977000e+03   8.4436581e+01
   1.0976500e+03   8.4957172e+01
   1.0976000e+03   8.5465593e+01
   1.0975500e+03   8.5960542e+01
   1.0975000e+03   8.6441028e+01
   1.0974500e+03   8.6906332e+01
   1.0974000e+03   8.7355974e+01
   1.0973500e+03   8.7789678e+01
   1.0973000e+03   8.8207340e+01
   1.0972500e+03   8.8608999e+01
   1.0972000e+03   8.8994816e+01
   1.0971500e+03   8.9365044e+01
   1.0971000e+03   8.9720017e+01
   1.0970500e+03   9.0060126e+01
   1.0970000e+03   9.0385806e+01
   1.0969500e+03   9.0697528e+01
   1.0969000e+03   9.0995782e+01
   1.0968500e+03   9.1281075e+01
   1.0968000e+03   9.1553918e+01
   1.0967500e+03   9.1814822e+01
   1.0967000e+03   9.2064297e+01
   1.0966500e+03   9.2302843e+01
   1.0966000e+03   9.2530950e+01
   1.0965500e+03   9.2749094e+01
   1.0965000e+03   9.2957737e+01
   1.0964500e+03   9.3157327e+01
   1.0964000e+03   9.3348292e+01
   1.0963500e+03   9.3531044e+01
   1.0963000e+03   9.3705980e+01
   1.0962500e+03   9.3873478e+01
   1.0962000e+03   9.4033897e+01
   1.0961500e+03   9.4187583e+01
   1.0961000e+03   9.4334862e+01
   1.0960500e+03   9.4476046e+01
   1.0960000e+03   9.4611431e+01
   1.0959500e+03   9.4741298e+01
   1.0959000e+03   9.4865915e+01
   1.0958500e+03   9.4985534e+01
   1.0958000e+03   9.5100396e+01
   1.0957500e+03   9.5210728e+01
   1.0957000e+03   9.5316747e+01
   1.0956500e+03   9.5418656e+01
   1.0956000e+03   9.5516650e+01
   1.0955500e+03   9.5610912e+01
   1.0955000e+03   9.5701616e+01
   1.0954500e+03   9.5788928e+01
   1.0954000e+03   9.5873003e+01
   1.0953500e+03   9.5953990e+01
   1.0953000e+03   9.6032029e+01
   1.0952500e+03   9.6107253e+01
   1.0952000e+03   9.6179789e+01
   1.0951500e+03   9.6249756e+01
   1.0951000e+03   9.6317268e+01
   1.0950500e+03   9.6382432e+01
   1.0950000e+03   9.6445351e+01
   1.0949500e+03   9.6506122e+01
   1.0949000e+03   9.6564837e+01
   1.0948500e+03   9.6621584e+01
   1.0948000e+03   9.6676445e+01
   1.0947500e+03   9.6729501e+01
   1.0947000e+03   9.6780826e+01
   1.0946500e+03   9.6830491e+01
   1.0946000e+03   9.6878565e+01
   1.0945500e+03   9.6925112e+01
   1.0945000e+03   9.6970194e+01
   1.0944500e+03   9.7013870e+01
   1.0944000e+03   9.7056195e+01
   1.0943500e+03   9.7097223e+01
   1.0943000e+03   9.7137005e+01
   1.0942500e+03   9.7175588e+01
   1.0942000e+03   9.7213019e+01
   1.0941500e+03   9.7249342e+01
   1.0941000e+03   9.7284599e+01
   1.0940500e+03   9.7318830e+01
   1.0940000e+03   9.7352073e+01
   1.0939500e+03   9.7384365e+01
   1.0939000e+03   9.7415741e+01
   1.0938500e+03   9.7446235e+01
   1.0938000e+03   9.7475877e+01
   1.0937500e+03   9.7504700e+01
   1.0937000e+03   9.7532731e+01
   1.0936500e+03   9.7559999e+01
   1.0936000e+03   9.7586531e+01
   1.0935500e+03   9.7612353e+01
   1.0935000e+03   9.7637488e+01
   1.0934500e+03   9.7661961e+01
   1.0934000e+03   9.7685794e+01
   1.0933500e+03   9.7709008e+01
   1.0933000e+03   9.7731626e+01
   1.0932500e+03   9.7753665e+01
   1.0932000e+03   9.7775146e+01
   1.0931500e+03   9.7796087e+01
   1.0931000e+03   9.7816505e+01
   1.0930500e+03   9.7836418e+01
   1.0930000e+03   9.7855841e+01
   1.0929500e+03   9.7874790e+01
   1.0929000e+03   9.7893281e+01
   1.0928500e+03   9.7911327e+01
   1.0928000e+03   9.7928942e+01
   1.0927500e+03   9.7946141e+01
   1.0927000e+03   9.7962935e+01
   1.0926500e+03   9.7979337e+01
   1.0926000e+03   9.7995360e+01
   1.0925500e+03   9.8011013e+01
   1.0925000e+03   9.8026309e+01
   1.0924500e+03   9.8041259e+01
   1.0924000e+03   9.8055871e+01
   1.0923500e+03   9.8070157e+01
   1.0923000e+03   9.8084126e+01
   1.0922500e+03   9.8097786e+01
   1.0922000e+03   9.8111147e+01
   1.0921500e+03   9.8124218e+01
   1.0921000e+03   9.8137006e+01
   1.0920500e+03   9.8149520e+01
   1.0920000e+03   9.8161768e+01
   1.0919500e+03   9.8173755e+01
   1.0919000e+03   9.8185491e+01
   1.0918500e+03   9.8196982e+01
   1.0918000e+03   9.8208234e+01
   1.0917500e+03   9.8219254e+01
   1.0917000e+03   9.8230048e+01
   1.0916500e+03   9.8240623e+01
   1.0916000e+03   9.8250983e+01
   1.0915500e+03   9.8261136e+01
   1.0915000e+03   9.8271086e+01
   1.0914500e+03   9.8280838e+01
   1.0914000e+03   9.8290398e+01
   1.0913500e+03   9.8299771e+01
   1.0913000e+03   9.8308961e+01
   1.0912500e+03   9.8317973e+01
   1.0912000e+03   9.8326812e+01
   1.0911500e+03   9.8335482e+01
   1.0911000e+03   9.8343987e+01
   1.0910500e+03   9.8352332e+01
   1.0910000e+03   9.8360520e+01
   1.0909500e+03   9.8368555e+01
   1.0909000e+03   9.8376441e+01
   1.0908500e+03   9.8384182e+01
   1.0908000e+03   9.8391780e+01
   1.0907500e+03   9.8399241e+01
   1.0907000e+03   9.8406566e+01
   1.0906500e+03   9.8413759e+01
   1.0906000e+03   9.8420823e+01
   1.0905500e+03   9.8427762e+01
   1.0905000e+03   9.8434577e+01
   1.0904500e+03   9.8441273e+01
   1.0904000e+03   9.8447851e+01
   1.0903500e+03   9.8454315e+01
   1.0903000e+03   9.8460667e+01
   1.0902500e+03   9.8466909e+01
   1.0902000e+03   9.8473045e+01
   1.0901500e+03   9.8479076e+01
   1.0901000e+03   9.8485005e+01
   1.0900500e+03   9.8490834e+01
   1.0900000e+03   9.8496565e+01
   1.0899500e+03   9.8502201e+01
   1.0899000e+03   9.8507744e+01
   1.0898500e+03   9.8513195e+01
   1.0898000e+03   9.8518557e+01
   1.0897500e+03   9.8523831e+01
   1.0897000e+03   9.8529020e+01
   1.0896500e+03   9.8534125e+01
   1.0896000e+03   9.8539148e+01
   1.0895500e+03   9.8544091e+01
   1.0895000e+03   9.8548955e+01
   1.0894500e+03   9.8553742e+01
   1.0894000e+03   9.8558454e+01
   1.0893500e+03   9.8563093e+01
   1.0893000e+03   9.8567659e+01
   1.0892500e+03   9.8572154e+01
   1.0892000e+03   9.8576580e+01
   1.0891500e+03   9.8580938e+01
   1.0891000e+03   9.8585230e+01
   1.0890500e+03   9.8589456e+01
   1.0890000e+03   9.8593618e+01
   1.0889500e+03   9.8597718e+01
   1.0889000e+03   9.8601757e+01
   1.0888500e+03   9.8605735e+01
   1.0888000e+03   9.8609655e+01
   1.0887500e+03   9.8613516e+01
   1.0887000e+03   9.8617321e+01
   1.0886500e+03   9.8621071e+01
   1.0886000e+03   9.8624766e+01
   1.0885500e+03   9.8628407e+01
   1.0885000e+03   9.8631996e+01
   1.0884500e+03   9.8635533e+01
   1.0884000e+03   9.8639020e+01
   1.0883500e+03   9.8642458e+01
   1.0883000e+03   9.8645846e+01
   1.0882500e+03   9.8649188e+01
   1.0882000e+03   9.8652482e+01
   1.0881500e+03   9.8655730e+01
   1.0881000e+03   9.8658933e+01
   1.0880500e+03   9.8662092e+01
   1.0880000e+03   9.8665208e+01
   1.0879500e+03   9.8668281e+01
   1.0879000e+03   9.8671312e+01
   1.0878500e+03   9.8674302e+01
   1.0878000e+03   9.8677251e+01
   1.0877500e+03   9.8680161e+01
   1.0877000e+03   9.8683031e+01
   1.0876500e+03   9.8685864e+01
   1.0876000e+03   9.8688659e+01
   1.0875500e+03   9.8691416e+01
   1.0875000e+03   9.8694138e+01
   1.0874500e+03   9.8696824e+01
   1.0874000e+03   9.8699475e+01
   1.0873500e+03   9.8702091e+01
   1.0873000e+03   9.8704673e+01
   1.0872500e+03   9.8707223e+01
   1.0872000e+03   9.8709739e+01
   1.0871500e+03   9.8712223e+01
   1.0871000e+03   9.8714676e+01
   1.0870500e+03   9.8717098e+01
   1.0870000e+03   9.8719489e+01
   1.0869500e+03   9.8721850e+01
   1.0869000e+03   9.8724181e+01
   1.0868500e+03   9.8726483e+01
   1.0868000e+03   9.8728757e+01
   1.0867500e+03   9.8731003e+01
   1.0867000e+03   9.8733221e+01
   1.0866500e+03   9.8735411e+01
   1.0866000e+03   9.8737575e+01
   1.0865500e+03   9.8739713e+01
   1.0865000e+03   9.8741825e+01
   1.0864500e+03   9.8743911e+01
   1.0864000e+03   9.8745972e+01
   1.0863500e+03   9.8748009e+01
   1.0863000e+03   9.8750021e+01
   1.0862500e+03   9.8752009e+01
   1.0862000e+03   9.8753974e+01
   1.0861500e+03   9.8755915e+01
   1.0861000e+03   9.8757834e+01
   1.0860500e+03   9.8759730e+01
   1.0860000e+03   9.8761604e+01
   1.0859500e+03   9.8763457e+01
   1.0859000e+03   9.8765288e+01
   1.0858500e+03   9.8767098e+01
   1.0858000e+03   9.8768887e+01
   1.0857500e+03   9.8770655e+01
   1.0857000e+03   9.8772404e+01
   1.0856500e+03   9.8774132e+01
   1.0856000e+03   9.8775841e+01
   1.0855500e+03   9.8777531e+01
   1.0855000e+03   9.8779202e+01
   1.0854500e+03   9.8780854e+01
   1.0854000e+03   9.8782488e+01
   1.0853500e+03   9.8784104e+01
   1.0853000e+03   9.8785701e+01
   1.0852500e+03   9.8787281e+01
   1.0852000e+03   9.8788844e+01
   1.0851500e+03   9.8790390e+01
   1.0851000e+03   9.8791919e+01
   1.0850500e+03   9.8793431e+01
   1.0850000e+03   9.8794926e+01
   1.0849500e+03   9.8796406e+01
   1.0849000e+03   9.8797870e+01
   1.0848500e+03   9.8799318e+01
   1.0848000e+03   9.8800751e+01
   1.0847500e+03   9.8802168e+01
   1.0847000e+03   9.8803570e+01
   1.0846500e+03   9.8804958e+01
   1.0846000e+03   9.8806331e+01
   1.0845500e+03   9.8807689e+01
   1.0845000e+03   9.8809034e+01
   1.0844500e+03   9.8810364e+01
   1.0844000e+03   9.8811680e+01
   1.0843500e+03   9.8812983e+01
   1.0843000e+03   9.8814273e+01
   1.0842500e+03   9.8815549e+01
   1.0842000e+03   9.8816812e+01
   1.0841500e+03   9.8818062e+01
   1.0841000e+03   9.8819300e+01
   1.0840500e+03   9.8820525e+01
   1.0840000e+03   9.8821737e+01
   1.0839500e+03   9.8822937e+01
   1.0839000e+03   9.8824126e+01
   1.0838500e+03   9.8825302e+01
   1.0838000e+03   9.8826467e+01
   1.0837500e+03   9.8827620e+01
   1.0837000e+03   9.8828762e+01
   1.0836500e+03   9.8829892e+01
   1.0836000e+03   9.8831011e+01
   1.0835500e+03   9.8832120e+01
   1.0835000e+03   9.8833217e+01
   1.0834500e+03   9.8834304e+01
   1.0834000e+03   9.8835380e+01
   1.0833500e+03   9.8836446e+01
   1.0833000e+03   9.8837501e+01
   1.0832500e+03   9.8838546e+01
   1.0832000e+03   9.8839582e+01
   1.0831500e+03   9.8840607e+01
   1.0831000e+03   9.8841623e+01
   1.0830500e+03   9.8842629e+01
   1.0830000e+03   9.8843625e+01
   1.0829500e+03   9.8844612e+01
   1.0829000e+03   9.8845590e+01
   1.0828500e+03   9.8846558e+01
   1.0828000e+03   9.8847518e+01
   1.0827500e+03   9.8848468e+01
   1.0827000e+03   9.8849410e+01
   1.0826500e+03   9.8850343e+01
   1.0826000e+03   9.8851267e+01
   1.0825500e+03   9.8852183e+01
   1.0825000e+03   9.8853090e+01
   1.0824500e+03   9.8853990e+01
   1.0824000e+03   9.8854880e+01
   1.0823500e+03   9.8855763e+01
   1.0823000e+03   9.8856638e+01
   1.0822500e+03   9.8857505e+01
   1.0822000e+03   9.8858364e+01
   1.0821500e+03   9.8859215e+01
   1.0821000e+03   9.8860059e+01
   1.0820500e+03   9.8860895e+01
   1.0820000e+03   9.8861723e+01
   1.0819500e+03   9.8862545e+01
   1.0819000e+03   9.8863359e+01
   1.0818500e+03   9.8864165e+01
   1.0818000e+03   9.8864965e+01
   1.0817500e+03   9.8865758e+01
   1.0817000e+03   9.8866544e+01
   1.0816500e+03   9.8867322e+01
   1.0816000e+03   9.8868094e+01
   1.0815500e+03   9.8868860e+01
   1.0815000e+03   9.8869619e+01
   1.0814500e+03   9.8870371e+01
   1.0814000e+03   9.8871116e+01
   1.0813500e+03   9.8871856e+01
   1.0813000e+03   9.8872589e+01
   1.0812500e+03   9.8873315e+01
   1.0812000e+03   9.8874036e+01
   1.0811500e+03   9.8874750e+01
   1.0811000e+03   9.8875459e+01
   1.0810500e+03   9.8876161e+01
   1.0810000e+03   9.8876858e+01
   1.0809500e+03   9.8877548e+01
   1.0809000e+03   9.8878233e+01
   1.0808500e+03   9.8878912e+01
   1.0808000e+03   9.8879586e+01
   1.0807500e+03   9.8880253e+01
   1.0807000e+03   9.8880916e+01
   1.0806500e+03   9.8881573e+01
   1.0806000e+03   9.8882224e+01
   1.0805500e+03   9.8882870e+01
   1.0805000e+03   9.8883511e+01
   1.0804500e+03   9.8884147e+01
   1.0804000e+03   9.8884777e+01
   1.0803500e+03   9.8885402e+01
   1.0803000e+03   9.8886022e+01
   1.0802500e+03   9.8886638e+01
   1.0802000e+03   9.8887248e+01
   1.0801500e+03   9.8887853e+01
   1.0801000e+03   9.8888454e+01
   1.0800500e+03   9.8889049e+01
   1.0800000e+03   9.8889640e+01
   1.0799500e+03   9.8890227e+01
   1.0799000e+03   9.8890808e+01
   1.0798500e+03   9.8891385e+01
   1.0798000e+03   9.8891957e+01
   1.0797500e+03   9.8892525e+01
   1.0797000e+03   9.8893089e+01
   1.0796500e+03   9.8893648e+01
   1.0796000e+03   9.8894203e+01
   1.0795500e+03   9.8894753e+01
   1.0795000e+03   9.8895299e+01
   1.0794500e+03   9.8895841e+01
   1.0794000e+03   9.8896378e+01
   1.0793500e+03   9.8896912e+01
   1.0793000e+03   9.8897441e+01
   1.0792500e+03   9.8897967e+01
   1.0792000e+03   9.8898488e+01
   1.0791500e+03   9.8899005e+01
   1.0791000e+03   9.8899519e+01
   1.0790500e+03   9.8900028e+01
   1.0790000e+03   9.8900534e+01
   1.0789500e+03   9.8901036e+01
   1.0789000e+03   9.8901534e+01
   1.0788500e+03   9.8902028e+01
   1.0788000e+03   9.8902519e+01
   1.0787500e+03   9.8903006e+01
   1.0787000e+03   9.8903489e+01
   1.0786500e+03   9.8903969e+01
   1.0786000e+03   9.8904445e+01
   1.0785500e+03   9.8904917e+01
   1.0785000e+03   9.8905386e+01
   1.0784500e+03   9.8905852e+01
   1.0784000e+03   9.8906314e+01
   1.0783500e+03   9.8906773e+01
   1.0783000e+03   9.8907229e+01
   1.0782500e+03   9.8907681e+01
   1.0782000e+03   9.8908130e+01
   1.0781500e+03   9.8908575e+01
   1.0781000e+03   9.8909018e+01
   1.0780500e+03   9.8909457e+01
   1.0780000e+03   9.8909893e+01
   1.0779500e+03   9.8910326e+01
   1.0779000e+03   9.8910755e+01
   1.0778500e+03   9.8911182e+01
   1.0778000e+03   9.8911606e+01
   1.0777500e+03   9.8912026e+01
   1.0777000e+03   9.8912444e+01
   1.0776500e+03   9.8912858e+01
   1.0776000e+03   9.8913270e+01
   1.0775500e+03   9.8913679e+01
   1.0775000e+03   9.8914085e+01
   1.0774500e+03   9.8914488e+01
   1.0774000e+03   9.8914888e+01
   1.0773500e+03   9.8915286e+01
   1.0773000e+03   9.8915680e+01
   1.0772500e+03   9.8916072e+01
   1.0772000e+03   9.8916462e+01
   1.0771500e+03   9.8916848e+01
   1.0771000e+03   9.8917232e+01
   1.0770500e+03   9.8917613e+01
   1.0770000e+03   9.8917992e+01
   1.0769500e+03   9.8918368e+01
   1.0769000e+03   9.8918741e+01
   1.0768500e+03   9.8919112e+01
   1.0768000e+03   9.8919480e+01
   1.0767500e+03   9.8919846e+01
   1.0767000e+03   9.8920209e+01
   1.0766500e+03   9.8920570e+01
   1.0766000e+03   9.8920929e+01
   1.0765500e+03   9.8921285e+01
   1.0765000e+03   9.8921638e+01
   1.0764500e+03   9.8921989e+01
   1.0764000e+03   9.8922338e+01
   1.0763500e+03   9.8922685e+01
   1.0763000e+03   9.8923029e+01
   1.0762500e+03   9.8923371e+01
   1.0762000e+03   9.8923711e+01
   1.0761500e+03   9.8924048e+01
   1.0761000e+03   9.8924383e+01
   1.0760500e+03   9.8924716e+01
   1.0760000e+03   9.8925047e+01
   1.0759500e+03   9.8925376e+01
   1.0759000e+03   9.8925702e+01
   1.0758500e+03   9.8926026e+01
   1.0758000e+03   9.8926349e+01
   1.0757500e+03   9.8926669e+01
   1.0757000e+03   9.8926987e+01
   1.0756500e+03   9.8927303e+01
   1.0756000e+03   9.8927617e+01
   1.0755500e+03   9.8927928e+01
   1.0755000e+03   9.8928238e+01
   1.0754500e+03   9.8928546e+01
   1.0754000e+03   9.8928852e+01
   1.0753500e+03   9.8929156e+01
   1.0753000e+03   9.8929458e+01
   1.0752500e+03   9.8929758e+01
   1.0752000e+03   9.8930056e+01
   1.0751500e+03   9.8930353e+01
   1.0751000e+03   9.8930647e+01
   1.0750500e+03   9.8930940e+01
   1.0750000e+03   9.8931230e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_23C.dat <==
   1.1250000e+03   9.8929488e+01
   1.1249500e+03   9.8929224e+01
   1.1249000e+03   9.8928959e+01
   1.1248500e+03   9.8928692e+01
   1.1248000e+03   9.8928423e+01
   1.1247500e+03   9.8928153e+01
   1.1247000e+03   9.8927881e+01
   1.1246500e+03   9.8927608e+01
   1.1246000e+03   9.8927333e+01
   1.1245500e+03   9.8927057e+01
   1.1245000e+03   9.8926779e+01
   1.1244500e+03   9.8926500e+01
   1.1244000e+03   9.8926219e+01
   1.1243500e+03   9.8925936e+01
   1.1243000e+03   9.8925652e+01
   1.1242500e+03   9.8925366e+01
   1.1242000e+03   9.8925078e+01
   1.1241500e+03   9.8924789e+01
   1.1241000e+03   9.8924498e+01
   1.1240500e+03   9.8924205e+01
   1.1240000e+03   9.8923911e+01
   1.1239500e+03   9.8923615e+01
   1.1239000e+03   9.8923317e+01
   1.1238500e+03   9.8923018e+01
   1.1238000e+03   9.8922716e+01
   1.1237500e+03   9.8922413e+01
   1.1237000e+03   9.8922109e+01
   1.1236500e+03   9.8921802e+01
   1.1236000e+03   9.8921494e+01
   1.1235500e+03   9.8921183e+01
   1.1235000e+03   9.8920871e+01
   1.1234500e+03   9.8920557e+01
   1.1234000e+03   9.8920241e+01
   1.1233500e+03   9.8919924e+01
   1.1233000e+03   9.8919604e+01
   1.1232500e+03   9.8919283e+01
   1.1232000e+03   9.8918959e+01
   1.1231500e+03   9.8918634e+01
   1.1231000e+03   9.8918306e+01
   1.1230500e+03   9.8917977e+01
   1.1230000e+03   9.8917646e+01
   1.1229500e+03   9.8917312e+01
   1.1229000e+03   9.8916977e+01
   1.1228500e+03   9.8916640e+01
   1.1228000e+03   9.8916300e+01
   1.1227500e+03   9.8915959e+01
   1.1227000e+03   9.8915615e+01
   1.1226500e+03   9.8915269e+01
   1.1226000e+03   9.8914922e+01
   1.1225500e+03   9.8914572e+01
   1.1225000e+03   9.8914219e+01
   1.1224500e+03   9.8913865e+01
   1.1224000e+03   9.8913508e+01
   1.1223500e+03   9.8913150e+01
   1.1223000e+03   9.8912789e+01
   1.1222500e+03   9.8912425e+01
   1.1222000e+03   9.8912060e+01
   1.1221500e+03   9.8911692e+01
   1.1221000e+03   9.8911322e+01
   1.1220500e+03   9.8910950e+01
   1.1220000e+03   9.8910575e+01
   1.1219500e+03   9.8910198e+01
   1.1219000e+03   9.8909818e+01
   1.1218500e+03   9.8909436e+01
   1.1218000e+03   9.8909052e+01
   1.1217500e+03   9.8908665e+01
   1.1217000e+03   9.8908276e+01
   1.1216500e+03   9.8907884e+01
   1.1216000e+03   9.8907490e+01
   1.1215500e+03   9.8907093e+01
   1.1215000e+03   9.8906693e+01
   1.1214500e+03   9.8906292e+01
   1.1214000e+03   9.8905887e+01
   1.1213500e+03   9.8905480e+01
   1.1213000e+03   9.8905070e+01
   1.1212500e+03   9.8904658e+01
   1.1212000e+03   9.8904242e+01
   1.1211500e+03   9.8903824e+01
   1.1211000e+03   9.8903404e+01
   1.1210500e+03   9.8902980e+01
   1.1210000e+03   9.8902554e+01
   1.1209500e+03   9.8902125e+01
   1.1209000e+03   9.8901693e+01
   1.1208500e+03   9.8901259e+01
   1.1208000e+03   9.8900821e+01
   1.1207500e+03   9.8900381e+01
   1.1207000e+03   9.8899937e+01
   1.1206500e+03   9.8899491e+01
   1.1206000e+03   9.8899042e+01
   1.1205500e+03   9.8898589e+01
   1.1205000e+03   9.8898134e+01
   1.1204500e+03   9.8897675e+01
   1.1204000e+03   9.8897214e+01
   1.1203500e+03   9.8896749e+01
   1.1203000e+03   9.8896281e+01
   1.1202500e+03   9.8895810e+01
   1.1202000e+03   9.8895336e+01
   1.1201500e+03   9.8894859e+01
   1.1201000e+03   9.8894378e+01
   1.1200500e+03   9.8893894e+01
   1.1200000e+03   9.8893406e+01
   1.1199500e+03   9.8892916e+01
   1.1199000e+03   9.8892421e+01
   1.1198500e+03   9.8891924e+01
   1.1198000e+03   9.8891423e+01
   1.1197500e+03   9.8890918e+01
   1.1197000e+03   9.8890410e+01
   1.1196500e+03   9.8889899e+01
   1.1196000e+03   9.8889384e+01
   1.1195500e+03   9.8888865e+01
   1.1195000e+03   9.8888343e+01
   1.1194500e+03   9.8887817e+01
   1.1194000e+03   9.8887287e+01
   1.1193500e+03   9.8886753e+01
   1.1193000e+03   9.8886216e+01
   1.1192500e+03   9.8885675e+01
   1.1192000e+03   9.8885130e+01
   1.1191500e+03   9.8884581e+01
   1.1191000e+03   9.8884028e+01
   1.1190500e+03   9.8883471e+01
   1.1190000e+03   9.8882910e+01
   1.1189500e+03   9.8882345e+01
   1.1189000e+03   9.8881776e+01
   1.1188500e+03   9.8881203e+01
   1.1188000e+03   9.8880626e+01
   1.1187500e+03   9.8880044e+01
   1.1187000e+03   9.8879458e+01
   1.1186500e+03   9.8878868e+01
   1.1186000e+03   9.8878274e+01
   1.1185500e+03   9.8877675e+01
   1.1185000e+03   9.8877072e+01
   1.1184500e+03   9.8876464e+01
   1.1184000e+03   9.8875852e+01
   1.1183500e+03   9.8875235e+01
   1.1183000e+03   9.8874614e+01
   1.1182500e+03   9.8873988e+01
   1.1182000e+03   9.8873358e+01
   1.1181500e+03   9.8872722e+01
   1.1181000e+03   9.8872082e+01
   1.1180500e+03   9.8871437e+01
   1.1180000e+03   9.8870787e+01
   1.1179500e+03   9.8870132e+01
   1.1179000e+03   9.8869473e+01
   1.1178500e+03   9.8868808e+01
   1.1178000e+03   9.8868138e+01
   1.1177500e+03   9.8867463e+01
   1.1177000e+03   9.8866783e+01
   1.1176500e+03   9.8866097e+01
   1.1176000e+03   9.8865407e+01
   1.1175500e+03   9.8864711e+01
   1.1175000e+03   9.8864009e+01
   1.1174500e+03   9.8863302e+01
   1.1174000e+03   9.8862590e+01
   1.1173500e+03   9.8861872e+01
   1.1173000e+03   9.8861148e+01
   1.1172500e+03   9.8860419e+01
   1.1172000e+03   9.8859684e+01
   1.1171500e+03   9.8858943e+01
   1.1171000e+03   9.8858196e+01
   1.1170500e+03   9.8857443e+01
   1.1170000e+03   9.8856685e+01
   1.1169500e+03   9.8855920e+01
   1.1169000e+03   9.8855149e+01
   1.1168500e+03   9.8854372e+01
   1.1168000e+03   9.8853589e+01
   1.1167500e+03   9.8852799e+01
   1.1167000e+03   9.8852003e+01
   1.1166500e+03   9.8851201e+01
   1.1166000e+03   9.8850392e+01
   1.1165500e+03   9.8849576e+01
   1.1165000e+03   9.8848754e+01
   1.1164500e+03   9.8847925e+01
   1.1164000e+03   9.8847089e+01
   1.1163500e+03   9.8846246e+01
   1.1163000e+03   9.8845397e+01
   1.1162500e+03   9.8844540e+01
   1.1162000e+03   9.8843676e+01
   1.1161500e+03   9.8842805e+01
   1.1161000e+03   9.8841927e+01
   1.1160500e+03   9.8841041e+01
   1.1160000e+03   9.8840148e+01
   1.1159500e+03   9.8839247e+01
   1.1159000e+03   9.8838339e+01
   1.1158500e+03   9.8837423e+01
   1.1158000e+03   9.8836499e+01
   1.1157500e+03   9.8835568e+01
   1.1157000e+03   9.8834628e+01
   1.1156500e+03   9.8833681e+01
   1.1156000e+03   9.8832725e+01
   1.1155500e+03   9.8831761e+01
   1.1155000e+03   9.8830789e+01
   1.1154500e+03   9.8829808e+01
   1.1154000e+03   9.8828818e+01
   1.1153500e+03   9.8827821e+01
   1.1153000e+03   9.8826814e+01
   1.1152500e+03   9.8825798e+01
   1.1152000e+03   9.8824774e+01
   1.1151500e+03   9.8823741e+01
   1.1151000e+03   9.8822698e+01
   1.1150500e+03   9.8821646e+01
   1.1150000e+03   9.8820585e+01
   1.1149500e+03   9.8819514e+01
   1.1149000e+03   9.8818434e+01
   1.1148500e+03   9.8817344e+01
   1.1148000e+03   9.8816244e+01
   1.1147500e+03   9.8815135e+01
   1.1147000e+03   9.8814015e+01
   1.1146500e+03   9.8812885e+01
   1.1146000e+03   9.8811745e+01
   1.1145500e+03   9.8810594e+01
   1.1145000e+03   9.8809433e+01
   1.1144500e+03   9.8808261e+01
   1.1144000e+03   9.8807079e+01
   1.1143500e+03   9.8805885e+01
   1.1143000e+03   9.8804681e+01
   1.1142500e+03   9.8803465e+01
   1.1142000e+03   9.8802238e+01
   1.1141500e+03   9.8800999e+01
   1.1141000e+03   9.8799749e+01
   1.1140500e+03   9.8798486e+01
   1.1140000e+03   9.8797212e+01
   1.1139500e+03   9.8795926e+01
   1.1139000e+03   9.8794628e+01
   1.1138500e+03   9.8793317e+01
   1.1138000e+03   9.8791994e+01
   1.1137500e+03   9.8790658e+01
   1.1137000e+03   9.8789309e+01
   1.1136500e+03   9.8787947e+01
   1.1136000e+03   9.8786572e+01
   1.1135500e+03   9.8785184e+01
   1.1135000e+03   9.8783782e+01
   1.1134500e+03   9.8782366e+01
   1.1134000e+03   9.8780937e+01
   1.1133500e+03   9.8779493e+01
   1.1133000e+03   9.8778035e+01
   1.1132500e+03   9.8776563e+01
   1.1132000e+03   9.8775076e+01
   1.1131500e+03   9.8773574e+01
   1.1131000e+03   9.8772057e+01
   1.1130500e+03   9.8770525e+01
   1.1130000e+03   9.8768978e+01
   1.1129500e+03   9.8767414e+01
   1.1129000e+03   9.8765835e+01
   1.1128500e+03   9.8764240e+01
   1.1128000e+03   9.8762629e+01
   1.1127500e+03   9.8761001e+01
   1.1127000e+03   9.8759356e+01
   1.1126500e+03   9.8757695e+01
   1.1126000e+03   9.8756016e+01
   1.1125500e+03   9.8754320e+01
   1.1125000e+03   9.8752606e+01
   1.1124500e+03   9.8750874e+01
   1.1124000e+03   9.8749124e+01
   1.1123500e+03   9.8747356e+01
   1.1123000e+03   9.8745569e+01
   1.1122500e+03   9.8743763e+01
   1.1122000e+03   9.8741938e+01
   1.1121500e+03   9.8740093e+01
   1.1121000e+03   9.8738228e+01
   1.1120500e+03   9.8736344e+01
   1.1120000e+03   9.8734439e+01
   1.1119500e+03   9.8732514e+01
   1.1119000e+03   9.8730567e+01
   1.1118500e+03   9.8728600e+01
   1.1118000e+03   9.8726611e+01
   1.1117500e+03   9.8724600e+01
   1.1117000e+03   9.8722567e+01
   1.1116500e+03   9.8720511e+01
   1.1116000e+03   9.8718433e+01
   1.1115500e+03   9.8716331e+01
   1.1115000e+03   9.8714206e+01
   1.1114500e+03   9.8712057e+01
   1.1114000e+03   9.8709884e+01
   1.1113500e+03   9.8707686e+01
   1.1113000e+03   9.8705464e+01
   1.1112500e+03   9.8703216e+01
   1.1112000e+03   9.8700942e+01
   1.1111500e+03   9.8698643e+01
   1.1111000e+03   9.8696316e+01
   1.1110500e+03   9.8693963e+01
   1.1110000e+03   9.8691583e+01
   1.1109500e+03   9.8689175e+01
   1.1109000e+03   9.8686739e+01
   1.1108500e+03   9.8684274e+01
   1.1108000e+03   9.8681780e+01
   1.1107500e+03   9.8679256e+01
   1.1107000e+03   9.8676703e+01
   1.1106500e+03   9.8674119e+01
   1.1106000e+03   9.8671504e+01
   1.1105500e+03   9.8668858e+01
   1.1105000e+03   9.8666180e+01
   1.1104500e+03   9.8663470e+01
   1.1104000e+03   9.8660726e+01
   1.1103500e+03   9.8657950e+01
   1.1103000e+03   9.8655139e+01
   1.1102500e+03   9.8652293e+01
   1.1102000e+03   9.8649413e+01
   1.1101500e+03   9.8646496e+01
   1.1101000e+03   9.8643544e+01
   1.1100500e+03   9.8640554e+01
   1.1100000e+03   9.8637527e+01
   1.1099500e+03   9.8634462e+01
   1.1099000e+03   9.8631358e+01
   1.1098500e+03   9.8628214e+01
   1.1098000e+03   9.8625031e+01
   1.1097500e+03   9.8621806e+01
   1.1097000e+03   9.8618540e+01
   1.1096500e+03   9.8615232e+01
   1.1096000e+03   9.8611881e+01
   1.1095500e+03   9.8608487e+01
   1.1095000e+03   9.8605048e+01
   1.1094500e+03   9.8601563e+01
   1.1094000e+03   9.8598033e+01
   1.1093500e+03   9.8594456e+01
   1.1093000e+03   9.8590832e+01
   1.1092500e+03   9.8587159e+01
   1.1092000e+03   9.8583436e+01
   1.1091500e+03   9.8579664e+01
   1.1091000e+03   9.8575840e+01
   1.1090500e+03   9.8571964e+01
   1.1090000e+03   9.8568036e+01
   1.1089500e+03   9.8564053e+01
   1.1089000e+03   9.8560016e+01
   1.1088500e+03   9.8555922e+01
   1.1088000e+03   9.8551772e+01
   1.1087500e+03   9.8547564e+01
   1.1087000e+03   9.8543296e+01
   1.1086500e+03   9.8538969e+01
   1.1086000e+03   9.8534580e+01
   1.1085500e+03   9.8530129e+01
   1.1085000e+03   9.8525614e+01
   1.1084500e+03   9.8521035e+01
   1.1084000e+03   9.8516389e+01
   1.1083500e+03   9.8511676e+01
   1.1083000e+03   9.8506894e+01
   1.1082500e+03   9.8502043e+01
   1.1082000e+03   9.8497120e+01
   1.1081500e+03   9.8492124e+01
   1.1081000e+03   9.8487054e+01
   1.1080500e+03   9.8481909e+01
   1.1080000e+03   9.8476687e+01
   1.1079500e+03   9.8471386e+01
   1.1079000e+03   9.8466005e+01
   1.1078500e+03   9.8460542e+01
   1.1078000e+03   9.8454995e+01
   1.1077500e+03   9.8449364e+01
   1.1077000e+03   9.8443645e+01
   1.1076500e+03   9.8437838e+01
   1.1076000e+03   9.8431941e+01
   1.1075500e+03   9.8425951e+01
   1.1075000e+03   9.8419867e+01
   1.1074500e+03   9.8413687e+01
   1.1074000e+03   9.8407408e+01
   1.1073500e+03   9.8401030e+01
   1.1073000e+03   9.8394549e+01
   1.1072500e+03   9.8387963e+01
   1.1072000e+03   9.8381270e+01
   1.1071500e+03   9.8374468e+01
   1.1071000e+03   9.8367555e+01
   1.1070500e+03   9.8360528e+01
   1.1070000e+03   9.8353384e+01
   1.1069500e+03   9.8346122e+01
   1.1069000e+03   9.8338738e+01
   1.1068500e+03   9.8331230e+01
   1.1068000e+03   9.8323594e+01
   1.1067500e+03   9.8315829e+01
   1.1067000e+03   9.8307931e+01
   1.1066500e+03   9.8299897e+01
   1.1066000e+03   9.8291724e+01
   1.1065500e+03   9.8283409e+01
   1.1065000e+03   9.8274949e+01
   1.1064500e+03   9.8266340e+01
   1.1064000e+03   9.8257579e+01
   1.1063500e+03   9.8248663e+01
   1.1063000e+03   9.8239586e+01
   1.1062500e+03   9.8230347e+01
   1.1062000e+03   9.8220941e+01
   1.1061500e+03   9.8211364e+01
   1.1061000e+03   9.8201611e+01
   1.1060500e+03   9.8191679e+01
   1.1060000e+03   9.8181564e+01
   1.1059500e+03   9.8171260e+01
   1.1059000e+03   9.8160764e+01
   1.1058500e+03   9.8150070e+01
   1.1058000e+03   9.8139174e+01
   1.1057500e+03   9.8128070e+01
   1.1057000e+03   9.8116753e+01
   1.1056500e+03   9.8105218e+01
   1.1056000e+03   9.8093460e+01
   1.1055500e+03   9.8081472e+01
   1.1055000e+03   9.8069249e+01
   1.1054500e+03   9.8056784e+01
   1.1054000e+03   9.8044072e+01
   1.1053500e+03   9.8031106e+01
   1.1053000e+03   9.8017878e+01
   1.1052500e+03   9.8004384e+01
   1.1052000e+03   9.7990614e+01
   1.1051500e+03   9.7976562e+01
   1.1051000e+03   9.7962221e+01
   1.1050500e+03   9.7947581e+01
   1.1050000e+03   9.7932636e+01
   1.1049500e+03   9.7917377e+01
   1.1049000e+03   9.7901795e+01
   1.1048500e+03   9.7885881e+01
   1.1048000e+03   9.7869626e+01
   1.1047500e+03   9.7853020e+01
   1.1047000e+03   9.7836053e+01
   1.1046500e+03   9.7818716e+01
   1.1046000e+03   9.7800997e+01
   1.1045500e+03   9.7782885e+01
   1.1045000e+03   9.7764370e+01
   1.1044500e+03   9.7745439e+01
   1.1044000e+03   9.7726080e+01
   1.1043500e+03   9.7706280e+01
   1.1043000e+03   9.7686026e+01
   1.1042500e+03   9.7665306e+01
   1.1042000e+03   9.7644103e+01
   1.1041500e+03   9.7622405e+01
   1.1041000e+03   9.7600196e+01
   1.1040500e+03   9.7577459e+01
   1.1040000e+03   9.7554180e+01
   1.1039500e+03   9.7530340e+01
   1.1039000e+03   9.7505923e+01
   1.1038500e+03   9.7480909e+01
   1.1038000e+03   9.7455281e+01
   1.1037500e+03   9.7429019e+01
   1.1037000e+03   9.7402101e+01
   1.1036500e+03   9.7374508e+01
   1.1036000e+03   9.7346216e+01
   1.1035500e+03   9.7317203e+01
   1.1035000e+03   9.7287446e+01
   1.1034500e+03   9.7256919e+01
   1.1034000e+03   9.7225596e+01
   1.1033500e+03   9.7193451e+01
   1.1033000e+03   9.7160456e+01
   1.1032500e+03   9.7126582e+01
   1.1032000e+03   9.7091798e+01
   1.1031500e+03   9.7056074e+01
   1.1031000e+03   9.7019376e+01
   1.1030500e+03   9.6981671e+01
   1.1030000e+03   9.6942922e+01
   1.1029500e+03   9.6903093e+01
   1.1029000e+03   9.6862145e+01
   1.1028500e+03   9.6820038e+01
   1.1028000e+03   9.6776730e+01
   1.1027500e+03   9.6732177e+01
   1.1027000e+03   9.6686333e+01
   1.1026500e+03   9.6639152e+01
   1.1026000e+03   9.6590582e+01
   1.1025500e+03   9.6540573e+01
   1.1025000e+03   9.6489070e+01
   1.1024500e+03   9.6436017e+01
   1.1024000e+03   9.6381354e+01
   1.1023500e+03   9.6325021e+01
   1.1023000e+03   9.6266952e+01
   1.1022500e+03   9.6207082e+01
   1.1022000e+03   9.6145338e+01
   1.1021500e+03   9.6081649e+01
   1.1021000e+03   9.6015938e+01
   1.1020500e+03   9.5948124e+01
   1.1020000e+03   9.5878125e+01
   1.1019500e+03   9.5805852e+01
   1.1019000e+03   9.5731215e+01
   1.1018500e+03   9.5654118e+01
   1.1018000e+03   9.5574462e+01
   1.1017500e+03   9.5492144e+01
   1.1017000e+03   9.5407053e+01
   1.1016500e+03   9.5319078e+01
   1.1016000e+03   9.5228100e+01
   1.1015500e+03   9.5133995e+01
   1.1015000e+03   9.5036634e+01
   1.1014500e+03   9.4935884e+01
   1.1014000e+03   9.4831603e+01
   1.1013500e+03   9.4723647e+01
   1.1013000e+03   9.4611863e+01
   1.1012500e+03   9.4496093e+01
   1.1012000e+03   9.4376173e+01
   1.1011500e+03   9.4251931e+01
   1.1011000e+03   9.4123192e+01
   1.1010500e+03   9.3989769e+01
   1.1010000e+03   9.3851475e+01
   1.1009500e+03   9.3708111e+01
   1.1009000e+03   9.3559475e+01
   1.1008500e+03   9.3405357e+01
   1.1008000e+03   9.3245543e+01
   1.1007500e+03   9.3079813e+01
   1.1007000e+03   9.2907940e+01
   1.1006500e+03   9.2729696e+01
   1.1006000e+03   9.2544846e+01
   1.1005500e+03   9.2353157e+01
   1.1005000e+03   9.2154391e+01
   1.1004500e+03   9.1948311e+01
   1.1004000e+03   9.1734684e+01
   1.1003500e+03   9.1513278e+01
   1.1003000e+03   9.1283870e+01
   1.1002500e+03   9.1046245e+01
   1.1002000e+03   9.0800200e+01
   1.1001500e+03   9.0545550e+01
   1.1001000e+03   9.0282129e+01
   1.1000500e+03   9.0009797e+01
   1.1000000e+03   8.9728445e+01
   1.0999500e+03   8.9438001e+01
   1.0999000e+03   8.9138438e+01
   1.0998500e+03   8.8829777e+01
   1.0998000e+03   8.8512104e+01
   1.0997500e+03   8.8185570e+01
   1.0997000e+03   8.7850407e+01
   1.0996500e+03   8.7506934e+01
   1.0996000e+03   8.7155573e+01
   1.0995500e+03   8.6796855e+01
   1.0995000e+03   8.6431435e+01
   1.0994500e+03   8.6060101e+01
   1.0994000e+03   8.5683788e+01
   1.0993500e+03   8.5303582e+01
   1.0993000e+03   8.4920736e+01
   1.0992500e+03   8.4536673e+01
   1.0992000e+03   8.4152987e+01
   1.0991500e+03   8.3771451e+01
   1.0991000e+03   8.3394009e+01
   1.0990500e+03   8.3022767e+01
   1.0990000e+03   8.2659985e+01
   1.0989500e+03   8.2308057e+01
   1.0989000e+03   8.1969482e+01
   1.0988500e+03   8.1646839e+01
   1.0988000e+03   8.1342745e+01
   1.0987500e+03   8.1059818e+01
   1.0987000e+03   8.0800623e+01
   1.0986500e+03   8.0567624e+01
   1.0986000e+03   8.0363133e+01
   1.0985500e+03   8.0189253e+01
   1.0985000e+03   8.0047829e+01
   1.0984500e+03   7.9940399e+01
   1.0984000e+03   7.9868157e+01
   1.0983500e+03   7.9831916e+01
   1.0983000e+03   7.9832087e+01
   1.0982500e+03   7.9868669e+01
   1.0982000e+03   7.9941245e+01
   1.0981500e+03   8.0049000e+01
   1.0981000e+03   8.0190736e+01
   1.0980500e+03   8.0364913e+01
   1.0980000e+03   8.0569681e+01
   1.0979500e+03   8.0802937e+01
   1.0979000e+03   8.1062367e+01
   1.0978500e+03   8.1345504e+01
   1.0978000e+03   8.1649784e+01
   1.0977500e+03   8.1972589e+01
   1.0977000e+03   8.2311301e+01
   1.0976500e+03   8.2663343e+01
   1.0976000e+03   8.3026214e+01
   1.0975500e+03   8.3397525e+01
   1.0975000e+03   8.3775016e+01
   1.0974500e+03   8.4156580e+01
   1.0974000e+03   8.4540277e+01
   1.0973500e+03   8.4924336e+01
   1.0973000e+03   8.5307164e+01
   1.0972500e+03   8.5687338e+01
   1.0972000e+03   8.6063610e+01
   1.0971500e+03   8.6434893e+01
   1.0971000e+03   8.6800253e+01
   1.0970500e+03   8.7158905e+01
   1.0970000e+03   8.7510194e+01
   1.0969500e+03   8.7853591e+01
   1.0969000e+03   8.8188674e+01
   1.0968500e+03   8.8515126e+01
   1.0968000e+03   8.8832715e+01
   1.0967500e+03   8.9141291e+01
   1.0967000e+03   8.9440769e+01
   1.0966500e+03   8.9731127e+01
   1.0966000e+03   9.0012394e+01
   1.0965500e+03   9.0284642e+01
   1.0965000e+03   9.0547980e+01
   1.0964500e+03   9.0802548e+01
   1.0964000e+03   9.1048513e+01
   1.0963500e+03   9.1286060e+01
   1.0963000e+03   9.1515392e+01
   1.0962500e+03   9.1736724e+01
   1.0962000e+03   9.1950280e+01
   1.0961500e+03   9.2156290e+01
   1.0961000e+03   9.2354988e+01
   1.0960500e+03   9.2546612e+01
   1.0960000e+03   9.2731398e+01
   1.0959500e+03   9.2909582e+01
   1.0959000e+03   9.3081396e+01
   1.0958500e+03   9.3247070e+01
   1.0958000e+03   9.3406830e+01
   1.0957500e+03   9.3560895e+01
   1.0957000e+03   9.3709480e+01
   1.0956500e+03   9.3852796e+01
   1.0956000e+03   9.3991044e+01
   1.0955500e+03   9.4124421e+01
   1.0955000e+03   9.4253118e+01
   1.0954500e+03   9.4377318e+01
   1.0954000e+03   9.4497198e+01
   1.0953500e+03   9.4612930e+01
   1.0953000e+03   9.4724677e+01
   1.0952500e+03   9.4832598e+01
   1.0952000e+03   9.4936845e+01
   1.0951500e+03   9.5037563e+01
   1.0951000e+03   9.5134893e+01
   1.0950500e+03   9.5228968e+01
   1.0950000e+03   9.5319917e+01
   1.0949500e+03   9.5407865e+01
   1.0949000e+03   9.5492929e+01
   1.0948500e+03   9.5575222e+01
   1.0948000e+03   9.5654853e+01
   1.0947500e+03   9.5731926e+01
   1.0947000e+03   9.5806541e+01
   1.0946500e+03   9.5878792e+01
   1.0946000e+03   9.5948770e+01
   1.0945500e+03   9.6016564e+01
   1.0945000e+03   9.6082256e+01
   1.0944500e+03   9.6145927e+01
   1.0944000e+03   9.6207652e+01
   1.0943500e+03   9.6267506e+01
   1.0943000e+03   9.6325557e+01
   1.0942500e+03   9.6381875e+01
   1.0942000e+03   9.6436522e+01
   1.0941500e+03   9.6489560e+01
   1.0941000e+03   9.6541049e+01
   1.0940500e+03   9.6591045e+01
   1.0940000e+03   9.6639601e+01
   1.0939500e+03   9.6686770e+01
   1.0939000e+03   9.6732601e+01
   1.0938500e+03   9.6777142e+01
   1.0938000e+03   9.6820439e+01
   1.0937500e+03   9.6862535e+01
   1.0937000e+03   9.6903472e+01
   1.0936500e+03   9.6943291e+01
   1.0936000e+03   9.6982029e+01
   1.0935500e+03   9.7019725e+01
   1.0935000e+03   9.7056414e+01
   1.0934500e+03   9.7092129e+01
   1.0934000e+03   9.7126904e+01
   1.0933500e+03   9.7160770e+01
   1.0933000e+03   9.7193756e+01
   1.0932500e+03   9.7225894e+01
   1.0932000e+03   9.7257209e+01
   1.0931500e+03   9.7287729e+01
   1.0931000e+03   9.7317479e+01
   1.0930500e+03   9.7346485e+01
   1.0930000e+03   9.7374770e+01
   1.0929500e+03   9.7402357e+01
   1.0929000e+03   9.7429268e+01
   1.0928500e+03   9.7455525e+01
   1.0928000e+03   9.7481147e+01
   1.0927500e+03   9.7506155e+01
   1.0927000e+03   9.7530566e+01
   1.0926500e+03   9.7554401e+01
   1.0926000e+03   9.7577675e+01
   1.0925500e+03   9.7600406e+01
   1.0925000e+03   9.7622611e+01
   1.0924500e+03   9.7644305e+01
   1.0924000e+03   9.7665502e+01
   1.0923500e+03   9.7686219e+01
   1.0923000e+03   9.7706468e+01
   1.0922500e+03   9.7726263e+01
   1.0922000e+03   9.7745618e+01
   1.0921500e+03   9.7764546e+01
   1.0921000e+03   9.7783057e+01
   1.0920500e+03   9.7801165e+01
   1.0920000e+03   9.7818880e+01
   1.0919500e+03   9.7836214e+01
   1.0919000e+03   9.7853177e+01
   1.0918500e+03   9.7869780e+01
   1.0918000e+03   9.7886032e+01
   1.0917500e+03   9.7901942e+01
   1.0917000e+03   9.7917522e+01
   1.0916500e+03   9.7932778e+01
   1.0916000e+03   9.7947720e+01
   1.0915500e+03   9.7962357e+01
   1.0915000e+03   9.7976695e+01
   1.0914500e+03   9.7990745e+01
   1.0914000e+03   9.8004512e+01
   1.0913500e+03   9.8018004e+01
   1.0913000e+03   9.8031228e+01
   1.0912500e+03   9.8044192e+01
   1.0912000e+03   9.8056902e+01
   1.0911500e+03   9.8069364e+01
   1.0911000e+03   9.8081585e+01
   1.0910500e+03   9.8093571e+01
   1.0910000e+03   9.8105327e+01
   1.0909500e+03   9.8116860e+01
   1.0909000e+03   9.8128175e+01
   1.0908500e+03   9.8139277e+01
   1.0908000e+03   9.8150171e+01
   1.0907500e+03   9.8160863e+01
   1.0907000e+03   9.8171358e+01
   1.0906500e+03   9.8181660e+01
   1.0906000e+03   9.8191774e+01
   1.0905500e+03   9.8201704e+01
   1.0905000e+03   9.8211454e+01
   1.0904500e+03   9.8221030e+01
   1.0904000e+03   9.8230435e+01
   1.0903500e+03   9.8239672e+01
   1.0903000e+03   9.8248747e+01
   1.0902500e+03   9.8257662e+01
   1.0902000e+03   9.8266422e+01
   1.0901500e+03   9.8275029e+01
   1.0901000e+03   9.8283488e+01
   1.0900500e+03   9.8291802e+01
   1.0900000e+03   9.8299973e+01
   1.0899500e+03   9.8308006e+01
   1.0899000e+03   9.8315902e+01
   1.0898500e+03   9.8323666e+01
   1.0898000e+03   9.8331301e+01
   1.0897500e+03   9.8338808e+01
   1.0897000e+03   9.8346191e+01
   1.0896500e+03   9.8353452e+01
   1.0896000e+03   9.8360594e+01
   1.0895500e+03   9.8367621e+01
   1.0895000e+03   9.8374533e+01
   1.0894500e+03   9.8381333e+01
   1.0894000e+03   9.8388025e+01
   1.0893500e+03   9.8394610e+01
   1.0893000e+03   9.8401090e+01
   1.0892500e+03   9.8407468e+01
   1.0892000e+03   9.8413745e+01
   1.0891500e+03   9.8419925e+01
   1.0891000e+03   9.8426008e+01
   1.0890500e+03   9.8431997e+01
   1.0890000e+03   9.8437893e+01
   1.0889500e+03   9.8443700e+01
   1.0889000e+03   9.8449417e+01
   1.0888500e+03   9.8455048e+01
   1.0888000e+03   9.8460593e+01
   1.0887500e+03   9.8466056e+01
   1.0887000e+03   9.8471436e+01
   1.0886500e+03   9.8476736e+01
   1.0886000e+03   9.8481958e+01
   1.0885500e+03   9.8487102e+01
   1.0885000e+03   9.8492171e+01
   1.0884500e+03   9.8497166e+01
   1.0884000e+03   9.8502089e+01
   1.0883500e+03   9.8506939e+01
   1.0883000e+03   9.8511720e+01
   1.0882500e+03   9.8516433e+01
   1.0882000e+03   9.8521078e+01
   1.0881500e+03   9.8525657e+01
   1.0881000e+03   9.8530171e+01
   1.0880500e+03   9.8534622e+01
   1.0880000e+03   9.8539010e+01
   1.0879500e+03   9.8543337e+01
   1.0879000e+03   9.8547604e+01
   1.0878500e+03   9.8551811e+01
   1.0878000e+03   9.8555961e+01
   1.0877500e+03   9.8560054e+01
   1.0877000e+03   9.8564091e+01
   1.0876500e+03   9.8568073e+01
   1.0876000e+03   9.8572001e+01
   1.0875500e+03   9.8575876e+01
   1.0875000e+03   9.8579699e+01
   1.0874500e+03   9.8583471e+01
   1.0874000e+03   9.8587193e+01
   1.0873500e+03   9.8590866e+01
   1.0873000e+03   9.8594490e+01
   1.0872500e+03   9.8598067e+01
   1.0872000e+03   9.8601596e+01
   1.0871500e+03   9.8605080e+01
   1.0871000e+03   9.8608519e+01
   1.0870500e+03   9.8611913e+01
   1.0870000e+03   9.8615264e+01
   1.0869500e+03   9.8618571e+01
   1.0869000e+03   9.8621837e+01
   1.0868500e+03   9.8625061e+01
   1.0868000e+03   9.8628244e+01
   1.0867500e+03   9.8631387e+01
   1.0867000e+03   9.8634491e+01
   1.0866500e+03   9.8637556e+01
   1.0866000e+03   9.8640582e+01
   1.0865500e+03   9.8643571e+01
   1.0865000e+03   9.8646524e+01
   1.0864500e+03   9.8649440e+01
   1.0864000e+03   9.8652320e+01
   1.0863500e+03   9.8655165e+01
   1.0863000e+03   9.8657976e+01
   1.0862500e+03   9.8660752e+01
   1.0862000e+03   9.8663495e+01
   1.0861500e+03   9.8666206e+01
   1.0861000e+03   9.8668883e+01
   1.0860500e+03   9.8671529e+01
   1.0860000e+03   9.8674144e+01
   1.0859500e+03   9.8676727e+01
   1.0859000e+03   9.8679280e+01
   1.0858500e+03   9.8681803e+01
   1.0858000e+03   9.8684297e+01
   1.0857500e+03   9.8686761e+01
   1.0857000e+03   9.8689197e+01
   1.0856500e+03   9.8691605e+01
   1.0856000e+03   9.8693985e+01
   1.0855500e+03   9.8696338e+01
   1.0855000e+03   9.8698664e+01
   1.0854500e+03   9.8700964e+01
   1.0854000e+03   9.8703237e+01
   1.0853500e+03   9.8705485e+01
   1.0853000e+03   9.8707707e+01
   1.0852500e+03   9.8709905e+01
   1.0852000e+03   9.8712077e+01
   1.0851500e+03   9.8714226e+01
   1.0851000e+03   9.8716351e+01
   1.0850500e+03   9.8718452e+01
   1.0850000e+03   9.8720530e+01
   1.0849500e+03   9.8722586e+01
   1.0849000e+03   9.8724619e+01
   1.0848500e+03   9.8726629e+01
   1.0848000e+03   9.8728618e+01
   1.0847500e+03   9.8730586e+01
   1.0847000e+03   9.8732532e+01
   1.0846500e+03   9.8734457e+01
   1.0846000e+03   9.8736362e+01
   1.0845500e+03   9.8738246e+01
   1.0845000e+03   9.8740110e+01
   1.0844500e+03   9.8741955e+01
   1.0844000e+03   9.8743780e+01
   1.0843500e+03   9.8745586e+01
   1.0843000e+03   9.8747373e+01
   1.0842500e+03   9.8749141e+01
   1.0842000e+03   9.8750891e+01
   1.0841500e+03   9.8752622e+01
   1.0841000e+03   9.8754336e+01
   1.0840500e+03   9.8756032e+01
   1.0840000e+03   9.8757710e+01
   1.0839500e+03   9.8759372e+01
   1.0839000e+03   9.8761016e+01
   1.0838500e+03   9.8762644e+01
   1.0838000e+03   9.8764255e+01
   1.0837500e+03   9.8765850e+01
   1.0837000e+03   9.8767429e+01
   1.0836500e+03   9.8768992e+01
   1.0836000e+03   9.8770540e+01
   1.0835500e+03   9.8772071e+01
   1.0835000e+03   9.8773588e+01
   1.0834500e+03   9.8775090e+01
   1.0834000e+03   9.8776577e+01
   1.0833500e+03   9.8778049e+01
   1.0833000e+03   9.8779507e+01
   1.0832500e+03   9.8780950e+01
   1.0832000e+03   9.8782380e+01
   1.0831500e+03   9.8783795e+01
   1.0831000e+03   9.8785197e+01
   1.0830500e+03   9.8786585e+01
   1.0830000e+03   9.8787960e+01
   1.0829500e+03   9.8789322e+01
   1.0829000e+03   9.8790671e+01
   1.0828500e+03   9.8792007e+01
   1.0828000e+03   9.8793330e+01
   1.0827500e+03   9.8794640e+01
   1.0827000e+03   9.8795938e+01
   1.0826500e+03   9.8797224e+01
   1.0826000e+03   9.8798498e+01
   1.0825500e+03   9.8799760e+01
   1.0825000e+03   9.8801011e+01
   1.0824500e+03   9.8802249e+01
   1.0824000e+03   9.8803476e+01
   1.0823500e+03   9.8804692e+01
   1.0823000e+03   9.8805897e+01
   1.0822500e+03   9.8807090e+01
   1.0822000e+03   9.8808272e+01
   1.0821500e+03   9.8809444e+01
   1.0821000e+03   9.8810605e+01
   1.0820500e+03   9.8811756e+01
   1.0820000e+03   9.8812896e+01
   1.0819500e+03   9.8814026e+01
   1.0819000e+03   9.8815145e+01
   1.0818500e+03   9.8816255e+01
   1.0818000e+03   9.8817354e+01
   1.0817500e+03   9.8818444e+01
   1.0817000e+03   9.8819524e+01
   1.0816500e+03   9.8820595e+01
   1.0816000e+03   9.8821656e+01
   1.0815500e+03   9.8822708e+01
   1.0815000e+03   9.8823750e+01
   1.0814500e+03   9.8824784e+01
   1.0814000e+03   9.8825808e+01
   1.0813500e+03   9.8826823e+01
   1.0813000e+03   9.8827830e+01
   1.0812500e+03   9.8828828e+01
   1.0812000e+03   9.8829817e+01
   1.0811500e+03   9.8830798e+01
   1.0811000e+03   9.8831770e+01
   1.0810500e+03   9.8832734e+01
   1.0810000e+03   9.8833690e+01
   1.0809500e+03   9.8834637e+01
   1.0809000e+03   9.8835577e+01
   1.0808500e+03   9.8836508e+01
   1.0808000e+03   9.8837432e+01
   1.0807500e+03   9.8838348e+01
   1.0807000e+03   9.8839256e+01
   1.0806500e+03   9.8840156e+01
   1.0806000e+03   9.8841050e+01
   1.0805500e+03   9.8841935e+01
   1.0805000e+03   9.8842813e+01
   1.0804500e+03   9.8843684e+01
   1.0804000e+03   9.8844548e+01
   1.0803500e+03   9.8845405e+01
   1.0803000e+03   9.8846254e+01
   1.0802500e+03   9.8847097e+01
   1.0802000e+03   9.8847933e+01
   1.0801500e+03   9.8848762e+01
   1.0801000e+03   9.8849584e+01
   1.0800500e+03   9.8850399e+01
   1.0800000e+03   9.8851208e+01
   1.0799500e+03   9.8852011e+01
   1.0799000e+03   9.8852807e+01
   1.0798500e+03   9.8853596e+01
   1.0798000e+03   9.8854379e+01
   1.0797500e+03   9.8855156e+01
   1.0797000e+03   9.8855927e+01
   1.0796500e+03   9.8856692e+01
   1.0796000e+03   9.8857450e+01
   1.0795500e+03   9.8858203e+01
   1.0795000e+03   9.8858950e+01
   1.0794500e+03   9.8859691e+01
   1.0794000e+03   9.8860426e+01
   1.0793500e+03   9.8861155e+01
   1.0793000e+03   9.8861878e+01
   1.0792500e+03   9.8862596e+01
   1.0792000e+03   9.8863309e+01
   1.0791500e+03   9.8864016e+01
   1.0791000e+03   9.8864717e+01
   1.0790500e+03   9.8865413e+01
   1.0790000e+03   9.8866104e+01
   1.0789500e+03   9.8866789e+01
   1.0789000e+03   9.8867469e+01
   1.0788500e+03   9.8868144e+01
   1.0788000e+03   9.8868814e+01
   1.0787500e+03   9.8869479e+01
   1.0787000e+03   9.8870139e+01
   1.0786500e+03   9.8870793e+01
   1.0786000e+03   9.8871443e+01
   1.0785500e+03   9.8872088e+01
   1.0785000e+03   9.8872728e+01
   1.0784500e+03   9.8873364e+01
   1.0784000e+03   9.8873994e+01
   1.0783500e+03   9.8874620e+01
   1.0783000e+03   9.8875241e+01
   1.0782500e+03   9.8875858e+01
   1.0782000e+03   9.8876470e+01
   1.0781500e+03   9.8877078e+01
   1.0781000e+03   9.8877681e+01
   1.0780500e+03   9.8878280e+01
   1.0780000e+03   9.8878874e+01
   1.0779500e+03   9.8879464e+01
   1.0779000e+03   9.8880050e+01
   1.0778500e+03   9.8880631e+01
   1.0778000e+03   9.8881208e+01
   1.0777500e+03   9.8881781e+01
   1.0777000e+03   9.8882350e+01
   1.0776500e+03   9.8882915e+01
   1.0776000e+03   9.8883476e+01
   1.0775500e+03   9.8884033e+01
   1.0775000e+03   9.8884586e+01
   1.0774500e+03   9.8885135e+01
   1.0774000e+03   9.8885680e+01
   1.0773500e+03   9.8886221e+01
   1.0773000e+03   9.8886758e+01
   1.0772500e+03   9.8887292e+01
   1.0772000e+03   9.8887821e+01
   1.0771500e+03   9.8888348e+01
   1.0771000e+03   9.8888870e+01
   1.0770500e+03   9.8889389e+01
   1.0770000e+03   9.8889904e+01
   1.0769500e+03   9.8890415e+01
   1.0769000e+03   9.8890923e+01
   1.0768500e+03   9.8891428e+01
   1.0768000e+03   9.8891929e+01
   1.0767500e+03   9.8892426e+01
   1.0767000e+03   9.8892920e+01
   1.0766500e+03   9.8893411e+01
   1.0766000e+03   9.8893898e+01
   1.0765500e+03   9.8894382e+01
   1.0765000e+03   9.8894863e+01
   1.0764500e+03   9.8895340e+01
   1.0764000e+03   9.8895815e+01
   1.0763500e+03   9.8896286e+01
   1.0763000e+03   9.8896754e+01
   1.0762500e+03   9.8897218e+01
   1.0762000e+03   9.8897680e+01
   1.0761500e+03   9.8898138e+01
   1.0761000e+03   9.8898594e+01
   1.0760500e+03   9.8899046e+01
   1.0760000e+03   9.8899495e+01
   1.0759500e+03   9.8899942e+01
   1.0759000e+03   9.8900385e+01
   1.0758500e+03   9.8900825e+01
   1.0758000e+03   9.8901263e+01
   1.0757500e+03   9.8901698e+01
   1.0757000e+03   9.8902129e+01
   1.0756500e+03   9.8902558e+01
   1.0756000e+03   9.8902984e+01
   1.0755500e+03   9.8903408e+01
   1.0755000e+03   9.8903828e+01
   1.0754500e+03   9.8904246e+01
   1.0754000e+03   9.8904661e+01
   1.0753500e+03   9.8905074e+01
   1.0753000e+03   9.8905484e+01
   1.0752500e+03   9.8905891e+01
   1.0752000e+03   9.8906295e+01
   1.0751500e+03   9.8906697e+01
   1.0751000e+03   9.8907097e+01
   1.0750500e+03   9.8907493e+01
   1.0750000e+03   9.8907888e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_25C.dat <==
   1.1250000e+03   9.8911314e+01
   1.1249500e+03   9.8910987e+01
   1.1249000e+03   9.8910657e+01
   1.1248500e+03   9.8910326e+01
   1.1248000e+03   9.8909993e+01
   1.1247500e+03   9.8909658e+01
   1.1247000e+03   9.8909322e+01
   1.1246500e+03   9.8908983e+01
   1.1246000e+03   9.8908642e+01
   1.1245500e+03   9.8908300e+01
   1.1245000e+03   9.8907956e+01
   1.1244500e+03   9.8907609e+01
   1.1244000e+03   9.8907261e+01
   1.1243500e+03   9.8906911e+01
   1.1243000e+03   9.8906559e+01
   1.1242500e+03   9.8906204e+01
   1.1242000e+03   9.8905848e+01
   1.1241500e+03   9.8905490e+01
   1.1241000e+03   9.8905130e+01
   1.1240500e+03   9.8904767e+01
   1.1240000e+03   9.8904403e+01
   1.1239500e+03   9.8904036e+01
   1.1239000e+03   9.8903668e+01
   1.1238500e+03   9.8903297e+01
   1.1238000e+03   9.8902924e+01
   1.1237500e+03   9.8902549e+01
   1.1237000e+03   9.8902172e+01
   1.1236500e+03   9.8901792e+01
   1.1236000e+03   9.8901411e+01
   1.1235500e+03   9.8901027e+01
   1.1235000e+03   9.8900641e+01
   1.1234500e+03   9.8900252e+01
   1.1234000e+03   9.8899862e+01
   1.1233500e+03   9.8899469e+01
   1.1233000e+03   9.8899074e+01
   1.1232500e+03   9.8898676e+01
   1.1232000e+03   9.8898276e+01
   1.1231500e+03   9.8897874e+01
   1.1231000e+03   9.8897469e+01
   1.1230500e+03   9.8897062e+01
   1.1230000e+03   9.8896653e+01
   1.1229500e+03   9.8896241e+01
   1.1229000e+03   9.8895826e+01
   1.1228500e+03   9.8895409e+01
   1.1228000e+03   9.8894990e+01
   1.1227500e+03   9.8894568e+01
   1.1227000e+03   9.8894144e+01
   1.1226500e+03   9.8893717e+01
   1.1226000e+03   9.8893287e+01
   1.1225500e+03   9.8892855e+01
   1.1225000e+03   9.8892420e+01
   1.1224500e+03   9.8891982e+01
   1.1224000e+03   9.8891542e+01
   1.1223500e+03   9.8891099e+01
   1.1223000e+03   9.8890654e+01
   1.1222500e+03   9.8890206e+01
   1.1222000e+03   9.8889755e+01
   1.1221500e+03   9.8889301e+01
   1.1221000e+03   9.8888844e+01
   1.1220500e+03   9.8888385e+01
   1.1220000e+03   9.8887922e+01
   1.1219500e+03   9.8887457e+01
   1.1219000e+03   9.8886989e+01
   1.1218500e+03   9.8886518e+01
   1.1218000e+03   9.8886044e+01
   1.1217500e+03   9.8885567e+01
   1.1217000e+03   9.8885088e+01
   1.1216500e+03   9.8884605e+01
   1.1216000e+03   9.8884119e+01
   1.1215500e+03   9.8883630e+01
   1.1215000e+03   9.8883138e+01
   1.1214500e+03   9.8882642e+01
   1.1214000e+03   9.8882144e+01
   1.1213500e+03   9.8881642e+01
   1.1213000e+03   9.8881138e+01
   1.1212500e+03   9.8880630e+01
   1.1212000e+03   9.8880118e+01
   1.1211500e+03   9.8879604e+01
   1.1211000e+03   9.8879086e+01
   1.1210500e+03   9.8878565e+01
   1.1210000e+03   9.8878040e+01
   1.1209500e+03   9.8877512e+01
   1.1209000e+03   9.8876981e+01
   1.1208500e+03   9.8876446e+01
   1.1208000e+03   9.8875908e+01
   1.1207500e+03   9.8875366e+01
   1.1207000e+03   9.8874821e+01
   1.1206500e+03   9.8874272e+01
   1.1206000e+03   9.8873719e+01
   1.1205500e+03   9.8873163e+01
   1.1205000e+03   9.8872603e+01
   1.1204500e+03   9.8872040e+01
   1.1204000e+03   9.8871472e+01
   1.1203500e+03   9.8870901e+01
   1.1203000e+03   9.8870326e+01
   1.1202500e+03   9.8869748e+01
   1.1202000e+03   9.8869165e+01
   1.1201500e+03   9.8868579e+01
   1.1201000e+03   9.8867988e+01
   1.1200500e+03   9.8867394e+01
   1.1200000e+03   9.8866795e+01
   1.1199500e+03   9.8866193e+01
   1.1199000e+03   9.8865586e+01
   1.1198500e+03   9.8864976e+01
   1.1198000e+03   9.8864361e+01
   1.1197500e+03   9.8863742e+01
   1.1197000e+03   9.8863118e+01
   1.1196500e+03   9.8862491e+01
   1.1196000e+03   9.8861859e+01
   1.1195500e+03   9.8861223e+01
   1.1195000e+03   9.8860582e+01
   1.1194500e+03   9.8859937e+01
   1.1194000e+03   9.8859287e+01
   1.1193500e+03   9.8858633e+01
   1.1193000e+03   9.8857975e+01
   1.1192500e+03   9.8857312e+01
   1.1192000e+03   9.8856644e+01
   1.1191500e+03   9.8855971e+01
   1.1191000e+03   9.8855294e+01
   1.1190500e+03   9.8854612e+01
   1.1190000e+03   9.8853925e+01
   1.1189500e+03   9.8853233e+01
   1.1189000e+03   9.8852537e+01
   1.1188500e+03   9.8851835e+01
   1.1188000e+03   9.8851129e+01
   1.1187500e+03   9.8850417e+01
   1.1187000e+03   9.8849700e+01
   1.1186500e+03   9.8848978e+01
   1.1186000e+03   9.8848251e+01
   1.1185500e+03   9.8847519e+01
   1.1185000e+03   9.8846781e+01
   1.1184500e+03   9.8846038e+01
   1.1184000e+03   9.8845290e+01
   1.1183500e+03   9.8844536e+01
   1.1183000e+03   9.8843777e+01
   1.1182500e+03   9.8843012e+01
   1.1182000e+03   9.8842241e+01
   1.1181500e+03   9.8841465e+01
   1.1181000e+03   9.8840683e+01
   1.1180500e+03   9.8839895e+01
   1.1180000e+03   9.8839102e+01
   1.1179500e+03   9.8838303e+01
   1.1179000e+03   9.8837497e+01
   1.1178500e+03   9.8836686e+01
   1.1178000e+03   9.8835868e+01
   1.1177500e+03   9.8835045e+01
   1.1177000e+03   9.8834215e+01
   1.1176500e+03   9.8833379e+01
   1.1176000e+03   9.8832537e+01
   1.1175500e+03   9.8831688e+01
   1.1175000e+03   9.8830833e+01
   1.1174500e+03   9.8829971e+01
   1.1174000e+03   9.8829103e+01
   1.1173500e+03   9.8828228e+01
   1.1173000e+03   9.8827346e+01
   1.1172500e+03   9.8826458e+01
   1.1172000e+03   9.8825562e+01
   1.1171500e+03   9.8824660e+01
   1.1171000e+03   9.8823751e+01
   1.1170500e+03   9.8822835e+01
   1.1170000e+03   9.8821911e+01
   1.1169500e+03   9.8820981e+01
   1.1169000e+03   9.8820043e+01
   1.1168500e+03   9.8819098e+01
   1.1168000e+03   9.8818145e+01
   1.1167500e+03   9.8817185e+01
   1.1167000e+03   9.8816217e+01
   1.1166500e+03   9.8815242e+01
   1.1166000e+03   9.8814258e+01
   1.1165500e+03   9.8813267e+01
   1.1165000e+03   9.8812268e+01
   1.1164500e+03   9.8811261e+01
   1.1164000e+03   9.8810246e+01
   1.1163500e+03   9.8809223e+01
   1.1163000e+03   9.8808191e+01
   1.1162500e+03   9.8807152e+01
   1.1162000e+03   9.8806103e+01
   1.1161500e+03   9.8805046e+01
   1.1161000e+03   9.8803981e+01
   1.1160500e+03   9.8802907e+01
   1.1160000e+03   9.8801824e+01
   1.1159500e+03   9.8800732e+01
   1.1159000e+03   9.8799631e+01
   1.1158500e+03   9.8798521e+01
   1.1158000e+03   9.8797401e+01
   1.1157500e+03   9.8796273e+01
   1.1157000e+03   9.8795135e+01
   1.1156500e+03   9.8793987e+01
   1.1156000e+03   9.8792830e+01
   1.1155500e+03   9.8791663e+01
   1.1155000e+03   9.8790486e+01
   1.1154500e+03   9.8789299e+01
   1.1154000e+03   9.8788103e+01
   1.1153500e+03   9.8786896e+01
   1.1153000e+03   9.8785678e+01
   1.1152500e+03   9.8784451e+01
   1.1152000e+03   9.8783213e+01
   1.1151500e+03   9.8781964e+01
   1.1151000e+03   9.8780704e+01
   1.1150500e+03   9.8779434e+01
   1.1150000e+03   9.8778152e+01
   1.1149500e+03   9.8776859e+01
   1.1149000e+03   9.8775555e+01
   1.1148500e+03   9.8774240e+01
   1.1148000e+03   9.8772913e+01
   1.1147500e+03   9.8771574e+01
   1.1147000e+03   9.8770224e+01
   1.1146500e+03   9.8768861e+01
   1.1146000e+03   9.8767487e+01
   1.1145500e+03   9.8766100e+01
   1.1145000e+03   9.8764701e+01
   1.1144500e+03   9.8763289e+01
   1.1144000e+03   9.8761865e+01
   1.1143500e+03   9.8760428e+01
   1.1143000e+03   9.8758978e+01
   1.1142500e+03   9.8757515e+01
   1.1142000e+03   9.8756038e+01
   1.1141500e+03   9.8754548e+01
   1.1141000e+03   9.8753044e+01
   1.1140500e+03   9.8751527e+01
   1.1140000e+03   9.8749995e+01
   1.1139500e+03   9.8748450e+01
   1.1139000e+03   9.8746890e+01
   1.1138500e+03   9.8745316e+01
   1.1138000e+03   9.8743727e+01
   1.1137500e+03   9.8742123e+01
   1.1137000e+03   9.8740504e+01
   1.1136500e+03   9.8738870e+01
   1.1136000e+03   9.8737220e+01
   1.1135500e+03   9.8735555e+01
   1.1135000e+03   9.8733875e+01
   1.1134500e+03   9.8732178e+01
   1.1134000e+03   9.8730465e+01
   1.1133500e+03   9.8728735e+01
   1.1133000e+03   9.8726989e+01
   1.1132500e+03   9.8725226e+01
   1.1132000e+03   9.8723447e+01
   1.1131500e+03   9.8721649e+01
   1.1131000e+03   9.8719835e+01
   1.1130500e+03   9.8718003e+01
   1.1130000e+03   9.8716152e+01
   1.1129500e+03   9.8714284e+01
   1.1129000e+03   9.8712397e+01
   1.1128500e+03   9.8710492e+01
   1.1128000e+03   9.8708567e+01
   1.1127500e+03   9.8706624e+01
   1.1127000e+03   9.8704661e+01
   1.1126500e+03   9.8702679e+01
   1.1126000e+03   9.8700676e+01
   1.1125500e+03   9.8698654e+01
   1.1125000e+03   9.8696611e+01
   1.1124500e+03   9.8694547e+01
   1.1124000e+03   9.8692462e+01
   1.1123500e+03   9.8690356e+01
   1.1123000e+03   9.8688229e+01
   1.1122500e+03   9.8686079e+01
   1.1122000e+03   9.8683908e+01
   1.1121500e+03   9.8681714e+01
   1.1121000e+03   9.8679497e+01
   1.1120500e+03   9.8677257e+01
   1.1120000e+03   9.8674994e+01
   1.1119500e+03   9.8672707e+01
   1.1119000e+03   9.8670395e+01
   1.1118500e+03   9.8668060e+01
   1.1118000e+03   9.8665700e+01
   1.1117500e+03   9.8663314e+01
   1.1117000e+03   9.8660904e+01
   1.1116500e+03   9.8658467e+01
   1.1116000e+03   9.8656004e+01
   1.1115500e+03   9.8653515e+01
   1.1115000e+03   9.8650999e+01
   1.1114500e+03   9.8648455e+01
   1.1114000e+03   9.8645884e+01
   1.1113500e+03   9.8643285e+01
   1.1113000e+03   9.8640657e+01
   1.1112500e+03   9.8638000e+01
   1.1112000e+03   9.8635314e+01
   1.1111500e+03   9.8632598e+01
   1.1111000e+03   9.8629852e+01
   1.1110500e+03   9.8627075e+01
   1.1110000e+03   9.8624267e+01
   1.1109500e+03   9.8621427e+01
   1.1109000e+03   9.8618556e+01
   1.1108500e+03   9.8615652e+01
   1.1108000e+03   9.8612715e+01
   1.1107500e+03   9.8609744e+01
   1.1107000e+03   9.8606739e+01
   1.1106500e+03   9.8603700e+01
   1.1106000e+03   9.8600626e+01
   1.1105500e+03   9.8597516e+01
   1.1105000e+03   9.8594369e+01
   1.1104500e+03   9.8591187e+01
   1.1104000e+03   9.8587967e+01
   1.1103500e+03   9.8584709e+01
   1.1103000e+03   9.8581412e+01
   1.1102500e+03   9.8578077e+01
   1.1102000e+03   9.8574701e+01
   1.1101500e+03   9.8571286e+01
   1.1101000e+03   9.8567829e+01
   1.1100500e+03   9.8564331e+01
   1.1100000e+03   9.8560791e+01
   1.1099500e+03   9.8557208e+01
   1.1099000e+03   9.8553581e+01
   1.1098500e+03   9.8549910e+01
   1.1098000e+03   9.8546194e+01
   1.1097500e+03   9.8542432e+01
   1.1097000e+03   9.8538623e+01
   1.1096500e+03   9.8534767e+01
   1.1096000e+03   9.8530863e+01
   1.1095500e+03   9.8526910e+01
   1.1095000e+03   9.8522908e+01
   1.1094500e+03   9.8518855e+01
   1.1094000e+03   9.8514751e+01
   1.1093500e+03   9.8510594e+01
   1.1093000e+03   9.8506385e+01
   1.1092500e+03   9.8502121e+01
   1.1092000e+03   9.8497803e+01
   1.1091500e+03   9.8493429e+01
   1.1091000e+03   9.8488997e+01
   1.1090500e+03   9.8484509e+01
   1.1090000e+03   9.8479961e+01
   1.1089500e+03   9.8475354e+01
   1.1089000e+03   9.8470685e+01
   1.1088500e+03   9.8465955e+01
   1.1088000e+03   9.8461162e+01
   1.1087500e+03   9.8456305e+01
   1.1087000e+03   9.8451382e+01
   1.1086500e+03   9.8446394e+01
   1.1086000e+03   9.8441337e+01
   1.1085500e+03   9.8436212e+01
   1.1085000e+03   9.8431017e+01
   1.1084500e+03   9.8425751e+01
   1.1084000e+03   9.8420412e+01
   1.1083500e+03   9.8414999e+01
   1.1083000e+03   9.8409511e+01
   1.1082500e+03   9.8403946e+01
   1.1082000e+03   9.8398303e+01
   1.1081500e+03   9.8392581e+01
   1.1081000e+03   9.8386777e+01
   1.1080500e+03   9.8380892e+01
   1.1080000e+03   9.8374922e+01
   1.1079500e+03   9.8368866e+01
   1.1079000e+03   9.8362724e+01
   1.1078500e+03   9.8356492e+01
   1.1078000e+03   9.8350170e+01
   1.1077500e+03   9.8343755e+01
   1.1077000e+03   9.8337247e+01
   1.1076500e+03   9.8330642e+01
   1.1076000e+03   9.8323940e+01
   1.1075500e+03   9.8317138e+01
   1.1075000e+03   9.8310234e+01
   1.1074500e+03   9.8303226e+01
   1.1074000e+03   9.8296113e+01
   1.1073500e+03   9.8288892e+01
   1.1073000e+03   9.8281561e+01
   1.1072500e+03   9.8274118e+01
   1.1072000e+03   9.8266560e+01
   1.1071500e+03   9.8258885e+01
   1.1071000e+03   9.8251091e+01
   1.1070500e+03   9.8243176e+01
   1.1070000e+03   9.8235136e+01
   1.1069500e+03   9.8226970e+01
   1.1069000e+03   9.8218675e+01
   1.1068500e+03   9.8210247e+01
   1.1068000e+03   9.8201685e+01
   1.1067500e+03   9.8192985e+01
   1.1067000e+03   9.8184144e+01
   1.1066500e+03   9.8175160e+01
   1.1066000e+03   9.8166029e+01
   1.1065500e+03   9.8156749e+01
   1.1065000e+03   9.8147316e+01
   1.1064500e+03   9.8137726e+01
   1.1064000e+03   9.8127977e+01
   1.1063500e+03   9.8118065e+01
   1.1063000e+03   9.8107985e+01
   1.1062500e+03   9.8097736e+01
   1.1062000e+03   9.8087312e+01
   1.1061500e+03   9.8076710e+01
   1.1061000e+03   9.8065926e+01
   1.1060500e+03   9.8054955e+01
   1.1060000e+03   9.8043795e+01
   1.1059500e+03   9.8032439e+01
   1.1059000e+03   9.8020884e+01
   1.1058500e+03   9.8009126e+01
   1.1058000e+03   9.7997159e+01
   1.1057500e+03   9.7984978e+01
   1.1057000e+03   9.7972579e+01
   1.1056500e+03   9.7959957e+01
   1.1056000e+03   9.7947106e+01
   1.1055500e+03   9.7934021e+01
   1.1055000e+03   9.7920696e+01
   1.1054500e+03   9.7907125e+01
   1.1054000e+03   9.7893303e+01
   1.1053500e+03   9.7879224e+01
   1.1053000e+03   9.7864881e+01
   1.1052500e+03   9.7850267e+01
   1.1052000e+03   9.7835377e+01
   1.1051500e+03   9.7820203e+01
   1.1051000e+03   9.7804738e+01
   1.1050500e+03   9.7788975e+01
   1.1050000e+03   9.7772906e+01
   1.1049500e+03   9.7756525e+01
   1.1049000e+03   9.7739822e+01
   1.1048500e+03   9.7722790e+01
   1.1048000e+03   9.7705420e+01
   1.1047500e+03   9.7687703e+01
   1.1047000e+03   9.7669631e+01
   1.1046500e+03   9.7651194e+01
   1.1046000e+03   9.7632383e+01
   1.1045500e+03   9.7613187e+01
   1.1045000e+03   9.7593597e+01
   1.1044500e+03   9.7573602e+01
   1.1044000e+03   9.7553191e+01
   1.1043500e+03   9.7532353e+01
   1.1043000e+03   9.7511077e+01
   1.1042500e+03   9.7489351e+01
   1.1042000e+03   9.7467161e+01
   1.1041500e+03   9.7444496e+01
   1.1041000e+03   9.7421342e+01
   1.1040500e+03   9.7397686e+01
   1.1040000e+03   9.7373514e+01
   1.1039500e+03   9.7348811e+01
   1.1039000e+03   9.7323562e+01
   1.1038500e+03   9.7297752e+01
   1.1038000e+03   9.7271364e+01
   1.1037500e+03   9.7244382e+01
   1.1037000e+03   9.7216789e+01
   1.1036500e+03   9.7188568e+01
   1.1036000e+03   9.7159699e+01
   1.1035500e+03   9.7130164e+01
   1.1035000e+03   9.7099943e+01
   1.1034500e+03   9.7069016e+01
   1.1034000e+03   9.7037361e+01
   1.1033500e+03   9.7004958e+01
   1.1033000e+03   9.6971783e+01
   1.1032500e+03   9.6937813e+01
   1.1032000e+03   9.6903024e+01
   1.1031500e+03   9.6867390e+01
   1.1031000e+03   9.6830887e+01
   1.1030500e+03   9.6793487e+01
   1.1030000e+03   9.6755161e+01
   1.1029500e+03   9.6715882e+01
   1.1029000e+03   9.6675620e+01
   1.1028500e+03   9.6634343e+01
   1.1028000e+03   9.6592019e+01
   1.1027500e+03   9.6548616e+01
   1.1027000e+03   9.6504098e+01
   1.1026500e+03   9.6458430e+01
   1.1026000e+03   9.6411575e+01
   1.1025500e+03   9.6363495e+01
   1.1025000e+03   9.6314149e+01
   1.1024500e+03   9.6263497e+01
   1.1024000e+03   9.6211496e+01
   1.1023500e+03   9.6158101e+01
   1.1023000e+03   9.6103267e+01
   1.1022500e+03   9.6046945e+01
   1.1022000e+03   9.5989088e+01
   1.1021500e+03   9.5929643e+01
   1.1021000e+03   9.5868557e+01
   1.1020500e+03   9.5805776e+01
   1.1020000e+03   9.5741243e+01
   1.1019500e+03   9.5674900e+01
   1.1019000e+03   9.5606684e+01
   1.1018500e+03   9.5536533e+01
   1.1018000e+03   9.5464382e+01
   1.1017500e+03   9.5390163e+01
   1.1017000e+03   9.5313806e+01
   1.1016500e+03   9.5235240e+01
   1.1016000e+03   9.5154389e+01
   1.1015500e+03   9.5071176e+01
   1.1015000e+03   9.4985521e+01
   1.1014500e+03   9.4897344e+01
   1.1014000e+03   9.4806558e+01
   1.1013500e+03   9.4713077e+01
   1.1013000e+03   9.4616810e+01
   1.1012500e+03   9.4517666e+01
   1.1012000e+03   9.4415550e+01
   1.1011500e+03   9.4310365e+01
   1.1011000e+03   9.4202009e+01
   1.1010500e+03   9.4090382e+01
   1.1010000e+03   9.3975380e+01
   1.1009500e+03   9.3856895e+01
   1.1009000e+03   9.3734819e+01
   1.1008500e+03   9.3609044e+01
   1.1008000e+03   9.3479456e+01
   1.1007500e+03   9.3345943e+01
   1.1007000e+03   9.3208393e+01
   1.1006500e+03   9.3066692e+01
   1.1006000e+03   9.2920725e+01
   1.1005500e+03   9.2770381e+01
   1.1005000e+03   9.2615548e+01
   1.1004500e+03   9.2456116e+01
   1.1004000e+03   9.2291979e+01
   1.1003500e+03   9.2123035e+01
   1.1003000e+03   9.1949186e+01
   1.1002500e+03   9.1770339e+01
   1.1002000e+03   9.1586412e+01
   1.1001500e+03   9.1397329e+01
   1.1001000e+03   9.1203025e+01
   1.1000500e+03   9.1003449e+01
   1.1000000e+03   9.0798562e+01
   1.0999500e+03   9.0588344e+01
   1.0999000e+03   9.0372793e+01
   1.0998500e+03   9.0151927e+01
   1.0998000e+03   8.9925791e+01
   1.0997500e+03   8.9694455e+01
   1.0997000e+03   8.9458022e+01
   1.0996500e+03   8.9216625e+01
   1.0996000e+03   8.8970438e+01
   1.0995500e+03   8.8719674e+01
   1.0995000e+03   8.8464589e+01
   1.0994500e+03   8.8205491e+01
   1.0994000e+03   8.7942735e+01
   1.0993500e+03   8.7676736e+01
   1.0993000e+03   8.7407964e+01
   1.0992500e+03   8.7136953e+01
   1.0992000e+03   8.6864301e+01
   1.0991500e+03   8.6590673e+01
   1.0991000e+03   8.6316802e+01
   1.0990500e+03   8.6043489e+01
   1.0990000e+03   8.5771606e+01
   1.0989500e+03   8.5502091e+01
   1.0989000e+03   8.5235948e+01
   1.0988500e+03   8.4974240e+01
   1.0988000e+03   8.4718087e+01
   1.0987500e+03   8.4468658e+01
   1.0987000e+03   8.4227160e+01
   1.0986500e+03   8.3994832e+01
   1.0986000e+03   8.3772928e+01
   1.0985500e+03   8.3562707e+01
   1.0985000e+03   8.3365417e+01
   1.0984500e+03   8.3182281e+01
   1.0984000e+03   8.3014475e+01
   1.0983500e+03   8.2863117e+01
   1.0983000e+03   8.2729246e+01
   1.0982500e+03   8.2613806e+01
   1.0982000e+03   8.2517632e+01
   1.0981500e+03   8.2441430e+01
   1.0981000e+03   8.2385771e+01
   1.0980500e+03   8.2351077e+01
   1.0980000e+03   8.2337611e+01
   1.0979500e+03   8.2345478e+01
   1.0979000e+03   8.2374617e+01
   1.0978500e+03   8.2424805e+01
   1.0978000e+03   8.2495662e+01
   1.0977500e+03   8.2586654e+01
   1.0977000e+03   8.2697111e+01
   1.0976500e+03   8.2826229e+01
   1.0976000e+03   8.2973092e+01
   1.0975500e+03   8.3136684e+01
   1.0975000e+03   8.3315906e+01
   1.0974500e+03   8.3509596e+01
   1.0974000e+03   8.3716541e+01
   1.0973500e+03   8.3935499e+01
   1.0973000e+03   8.4165212e+01
   1.0972500e+03   8.4404422e+01
   1.0972000e+03   8.4651887e+01
   1.0971500e+03   8.4906389e+01
   1.0971000e+03   8.5166749e+01
   1.0970500e+03   8.5431833e+01
   1.0970000e+03   8.5700562e+01
   1.0969500e+03   8.5971917e+01
   1.0969000e+03   8.6244941e+01
   1.0968500e+03   8.6518746e+01
   1.0968000e+03   8.6792512e+01
   1.0967500e+03   8.7065487e+01
   1.0967000e+03   8.7336990e+01
   1.0966500e+03   8.7606404e+01
   1.0966000e+03   8.7873179e+01
   1.0965500e+03   8.8136829e+01
   1.0965000e+03   8.8396925e+01
   1.0964500e+03   8.8653095e+01
   1.0964000e+03   8.8905021e+01
   1.0963500e+03   8.9152432e+01
   1.0963000e+03   8.9395105e+01
   1.0962500e+03   8.9632856e+01
   1.0962000e+03   8.9865542e+01
   1.0961500e+03   9.0093051e+01
   1.0961000e+03   9.0315306e+01
   1.0960500e+03   9.0532256e+01
   1.0960000e+03   9.0743875e+01
   1.0959500e+03   9.0950161e+01
   1.0959000e+03   9.1151128e+01
   1.0958500e+03   9.1346812e+01
   1.0958000e+03   9.1537260e+01
   1.0957500e+03   9.1722535e+01
   1.0957000e+03   9.1902708e+01
   1.0956500e+03   9.2077861e+01
   1.0956000e+03   9.2248084e+01
   1.0955500e+03   9.2413473e+01
   1.0955000e+03   9.2574131e+01
   1.0954500e+03   9.2730161e+01
   1.0954000e+03   9.2881673e+01
   1.0953500e+03   9.3028778e+01
   1.0953000e+03   9.3171589e+01
   1.0952500e+03   9.3310218e+01
   1.0952000e+03   9.3444780e+01
   1.0951500e+03   9.3575387e+01
   1.0951000e+03   9.3702153e+01
   1.0950500e+03   9.3825190e+01
   1.0950000e+03   9.3944607e+01
   1.0949500e+03   9.4060514e+01
   1.0949000e+03   9.4173017e+01
   1.0948500e+03   9.4282221e+01
   1.0948000e+03   9.4388230e+01
   1.0947500e+03   9.4491142e+01
   1.0947000e+03   9.4591057e+01
   1.0946500e+03   9.4688070e+01
   1.0946000e+03   9.4782274e+01
   1.0945500e+03   9.4873759e+01
   1.0945000e+03   9.4962613e+01
   1.0944500e+03   9.5048922e+01
   1.0944000e+03   9.5132769e+01
   1.0943500e+03   9.5214232e+01
   1.0943000e+03   9.5293392e+01
   1.0942500e+03   9.5370322e+01
   1.0942000e+03   9.5445095e+01
   1.0941500e+03   9.5517782e+01
   1.0941000e+03   9.5588452e+01
   1.0940500e+03   9.5657170e+01
   1.0940000e+03   9.5723999e+01
   1.0939500e+03   9.5789002e+01
   1.0939000e+03   9.5852237e+01
   1.0938500e+03   9.5913762e+01
   1.0938000e+03   9.5973633e+01
   1.0937500e+03   9.6031903e+01
   1.0937000e+03   9.6088622e+01
   1.0936500e+03   9.6143843e+01
   1.0936000e+03   9.6197611e+01
   1.0935500e+03   9.6249974e+01
   1.0935000e+03   9.6300976e+01
   1.0934500e+03   9.6350661e+01
   1.0934000e+03   9.6399069e+01
   1.0933500e+03   9.6446242e+01
   1.0933000e+03   9.6492218e+01
   1.0932500e+03   9.6537035e+01
   1.0932000e+03   9.6580727e+01
   1.0931500e+03   9.6623331e+01
   1.0931000e+03   9.6664880e+01
   1.0930500e+03   9.6705406e+01
   1.0930000e+03   9.6744940e+01
   1.0929500e+03   9.6783513e+01
   1.0929000e+03   9.6821153e+01
   1.0928500e+03   9.6857890e+01
   1.0928000e+03   9.6893749e+01
   1.0927500e+03   9.6928757e+01
   1.0927000e+03   9.6962940e+01
   1.0926500e+03   9.6996322e+01
   1.0926000e+03   9.7028925e+01
   1.0925500e+03   9.7060774e+01
   1.0925000e+03   9.7091890e+01
   1.0924500e+03   9.7122295e+01
   1.0924000e+03   9.7152008e+01
   1.0923500e+03   9.7181050e+01
   1.0923000e+03   9.7209440e+01
   1.0922500e+03   9.7237196e+01
   1.0922000e+03   9.7264337e+01
   1.0921500e+03   9.7290879e+01
   1.0921000e+03   9.7316839e+01
   1.0920500e+03   9.7342234e+01
   1.0920000e+03   9.7367079e+01
   1.0919500e+03   9.7391389e+01
   1.0919000e+03   9.7415179e+01
   1.0918500e+03   9.7438464e+01
   1.0918000e+03   9.7461256e+01
   1.0917500e+03   9.7483569e+01
   1.0917000e+03   9.7505416e+01
   1.0916500e+03   9.7526809e+01
   1.0916000e+03   9.7547761e+01
   1.0915500e+03   9.7568283e+01
   1.0915000e+03   9.7588386e+01
   1.0914500e+03   9.7608081e+01
   1.0914000e+03   9.7627379e+01
   1.0913500e+03   9.7646291e+01
   1.0913000e+03   9.7664825e+01
   1.0912500e+03   9.7682992e+01
   1.0912000e+03   9.7700801e+01
   1.0911500e+03   9.7718261e+01
   1.0911000e+03   9.7735382e+01
   1.0910500e+03   9.7752170e+01
   1.0910000e+03   9.7768635e+01
   1.0909500e+03   9.7784785e+01
   1.0909000e+03   9.7800628e+01
   1.0908500e+03   9.7816170e+01
   1.0908000e+03   9.7831420e+01
   1.0907500e+03   9.7846384e+01
   1.0907000e+03   9.7861069e+01
   1.0906500e+03   9.7875483e+01
   1.0906000e+03   9.7889631e+01
   1.0905500e+03   9.7903520e+01
   1.0905000e+03   9.7917156e+01
   1.0904500e+03   9.7930545e+01
   1.0904000e+03   9.7943693e+01
   1.0903500e+03   9.7956605e+01
   1.0903000e+03   9.7969287e+01
   1.0902500e+03   9.7981744e+01
   1.0902000e+03   9.7993981e+01
   1.0901500e+03   9.8006004e+01
   1.0901000e+03   9.8017817e+01
   1.0900500e+03   9.8029424e+01
   1.0900000e+03   9.8040832e+01
   1.0899500e+03   9.8052043e+01
   1.0899000e+03   9.8063063e+01
   1.0898500e+03   9.8073896e+01
   1.0898000e+03   9.8084545e+01
   1.0897500e+03   9.8095015e+01
   1.0897000e+03   9.8105310e+01
   1.0896500e+03   9.8115434e+01
   1.0896000e+03   9.8125390e+01
   1.0895500e+03   9.8135182e+01
   1.0895000e+03   9.8144813e+01
   1.0894500e+03   9.8154287e+01
   1.0894000e+03   9.8163607e+01
   1.0893500e+03   9.8172777e+01
   1.0893000e+03   9.8181799e+01
   1.0892500e+03   9.8190677e+01
   1.0892000e+03   9.8199413e+01
   1.0891500e+03   9.8208012e+01
   1.0891000e+03   9.8216474e+01
   1.0890500e+03   9.8224804e+01
   1.0890000e+03   9.8233004e+01
   1.0889500e+03   9.8241077e+01
   1.0889000e+03   9.8249025e+01
   1.0888500e+03   9.8256850e+01
   1.0888000e+03   9.8264556e+01
   1.0887500e+03   9.8272144e+01
   1.0887000e+03   9.8279617e+01
   1.0886500e+03   9.8286978e+01
   1.0886000e+03   9.8294227e+01
   1.0885500e+03   9.8301369e+01
   1.0885000e+03   9.8308404e+01
   1.0884500e+03   9.8315335e+01
   1.0884000e+03   9.8322163e+01
   1.0883500e+03   9.8328892e+01
   1.0883000e+03   9.8335522e+01
   1.0882500e+03   9.8342055e+01
   1.0882000e+03   9.8348495e+01
   1.0881500e+03   9.8354841e+01
   1.0881000e+03   9.8361096e+01
   1.0880500e+03   9.8367262e+01
   1.0880000e+03   9.8373340e+01
   1.0879500e+03   9.8379332e+01
   1.0879000e+03   9.8385240e+01
   1.0878500e+03   9.8391065e+01
   1.0878000e+03   9.8396808e+01
   1.0877500e+03   9.8402472e+01
   1.0877000e+03   9.8408057e+01
   1.0876500e+03   9.8413565e+01
   1.0876000e+03   9.8418997e+01
   1.0875500e+03   9.8424356e+01
   1.0875000e+03   9.8429641e+01
   1.0874500e+03   9.8434855e+01
   1.0874000e+03   9.8439998e+01
   1.0873500e+03   9.8445072e+01
   1.0873000e+03   9.8450079e+01
   1.0872500e+03   9.8455019e+01
   1.0872000e+03   9.8459893e+01
   1.0871500e+03   9.8464703e+01
   1.0871000e+03   9.8469449e+01
   1.0870500e+03   9.8474134e+01
   1.0870000e+03   9.8478757e+01
   1.0869500e+03   9.8483320e+01
   1.0869000e+03   9.8487824e+01
   1.0868500e+03   9.8492270e+01
   1.0868000e+03   9.8496660e+01
   1.0867500e+03   9.8500993e+01
   1.0867000e+03   9.8505270e+01
   1.0866500e+03   9.8509494e+01
   1.0866000e+03   9.8513664e+01
   1.0865500e+03   9.8517782e+01
   1.0865000e+03   9.8521849e+01
   1.0864500e+03   9.8525864e+01
   1.0864000e+03   9.8529830e+01
   1.0863500e+03   9.8533747e+01
   1.0863000e+03   9.8537615e+01
   1.0862500e+03   9.8541436e+01
   1.0862000e+03   9.8545210e+01
   1.0861500e+03   9.8548938e+01
   1.0861000e+03   9.8552621e+01
   1.0860500e+03   9.8556260e+01
   1.0860000e+03   9.8559854e+01
   1.0859500e+03   9.8563406e+01
   1.0859000e+03   9.8566915e+01
   1.0858500e+03   9.8570382e+01
   1.0858000e+03   9.8573808e+01
   1.0857500e+03   9.8577194e+01
   1.0857000e+03   9.8580540e+01
   1.0856500e+03   9.8583847e+01
   1.0856000e+03   9.8587115e+01
   1.0855500e+03   9.8590345e+01
   1.0855000e+03   9.8593537e+01
   1.0854500e+03   9.8596693e+01
   1.0854000e+03   9.8599812e+01
   1.0853500e+03   9.8602896e+01
   1.0853000e+03   9.8605944e+01
   1.0852500e+03   9.8608958e+01
   1.0852000e+03   9.8611938e+01
   1.0851500e+03   9.8614884e+01
   1.0851000e+03   9.8617796e+01
   1.0850500e+03   9.8620676e+01
   1.0850000e+03   9.8623524e+01
   1.0849500e+03   9.8626341e+01
   1.0849000e+03   9.8629125e+01
   1.0848500e+03   9.8631880e+01
   1.0848000e+03   9.8634603e+01
   1.0847500e+03   9.8637297e+01
   1.0847000e+03   9.8639962e+01
   1.0846500e+03   9.8642597e+01
   1.0846000e+03   9.8645204e+01
   1.0845500e+03   9.8647783e+01
   1.0845000e+03   9.8650333e+01
   1.0844500e+03   9.8652857e+01
   1.0844000e+03   9.8655353e+01
   1.0843500e+03   9.8657823e+01
   1.0843000e+03   9.8660266e+01
   1.0842500e+03   9.8662684e+01
   1.0842000e+03   9.8665076e+01
   1.0841500e+03   9.8667443e+01
   1.0841000e+03   9.8669784e+01
   1.0840500e+03   9.8672102e+01
   1.0840000e+03   9.8674395e+01
   1.0839500e+03   9.8676665e+01
   1.0839000e+03   9.8678911e+01
   1.0838500e+03   9.8681134e+01
   1.0838000e+03   9.8683334e+01
   1.0837500e+03   9.8685511e+01
   1.0837000e+03   9.8687666e+01
   1.0836500e+03   9.8689800e+01
   1.0836000e+03   9.8691911e+01
   1.0835500e+03   9.8694002e+01
   1.0835000e+03   9.8696071e+01
   1.0834500e+03   9.8698119e+01
   1.0834000e+03   9.8700147e+01
   1.0833500e+03   9.8702155e+01
   1.0833000e+03   9.8704142e+01
   1.0832500e+03   9.8706110e+01
   1.0832000e+03   9.8708059e+01
   1.0831500e+03   9.8709988e+01
   1.0831000e+03   9.8711899e+01
   1.0830500e+03   9.8713790e+01
   1.0830000e+03   9.8715663e+01
   1.0829500e+03   9.8717518e+01
   1.0829000e+03   9.8719355e+01
   1.0828500e+03   9.8721175e+01
   1.0828000e+03   9.8722976e+01
   1.0827500e+03   9.8724761e+01
   1.0827000e+03   9.8726528e+01
   1.0826500e+03   9.8728278e+01
   1.0826000e+03   9.8730012e+01
   1.0825500e+03   9.8731729e+01
   1.0825000e+03   9.8733431e+01
   1.0824500e+03   9.8735116e+01
   1.0824000e+03   9.8736785e+01
   1.0823500e+03   9.8738438e+01
   1.0823000e+03   9.8740076e+01
   1.0822500e+03   9.8741699e+01
   1.0822000e+03   9.8743307e+01
   1.0821500e+03   9.8744900e+01
   1.0821000e+03   9.8746478e+01
   1.0820500e+03   9.8748042e+01
   1.0820000e+03   9.8749591e+01
   1.0819500e+03   9.8751126e+01
   1.0819000e+03   9.8752647e+01
   1.0818500e+03   9.8754154e+01
   1.0818000e+03   9.8755648e+01
   1.0817500e+03   9.8757128e+01
   1.0817000e+03   9.8758595e+01
   1.0816500e+03   9.8760048e+01
   1.0816000e+03   9.8761489e+01
   1.0815500e+03   9.8762917e+01
   1.0815000e+03   9.8764332e+01
   1.0814500e+03   9.8765734e+01
   1.0814000e+03   9.8767124e+01
   1.0813500e+03   9.8768502e+01
   1.0813000e+03   9.8769867e+01
   1.0812500e+03   9.8771221e+01
   1.0812000e+03   9.8772563e+01
   1.0811500e+03   9.8773893e+01
   1.0811000e+03   9.8775211e+01
   1.0810500e+03   9.8776518e+01
   1.0810000e+03   9.8777814e+01
   1.0809500e+03   9.8779098e+01
   1.0809000e+03   9.8780371e+01
   1.0808500e+03   9.8781634e+01
   1.0808000e+03   9.8782886e+01
   1.0807500e+03   9.8784127e+01
   1.0807000e+03   9.8785357e+01
   1.0806500e+03   9.8786577e+01
   1.0806000e+03   9.8787787e+01
   1.0805500e+03   9.8788986e+01
   1.0805000e+03   9.8790176e+01
   1.0804500e+03   9.8791355e+01
   1.0804000e+03   9.8792524e+01
   1.0803500e+03   9.8793684e+01
   1.0803000e+03   9.8794834e+01
   1.0802500e+03   9.8795975e+01
   1.0802000e+03   9.8797106e+01
   1.0801500e+03   9.8798228e+01
   1.0801000e+03   9.8799340e+01
   1.0800500e+03   9.8800443e+01
   1.0800000e+03   9.8801538e+01
   1.0799500e+03   9.8802623e+01
   1.0799000e+03   9.8803700e+01
   1.0798500e+03   9.8804767e+01
   1.0798000e+03   9.8805827e+01
   1.0797500e+03   9.8806877e+01
   1.0797000e+03   9.8807919e+01
   1.0796500e+03   9.8808953e+01
   1.0796000e+03   9.8809978e+01
   1.0795500e+03   9.8810996e+01
   1.0795000e+03   9.8812005e+01
   1.0794500e+03   9.8813006e+01
   1.0794000e+03   9.8813999e+01
   1.0793500e+03   9.8814984e+01
   1.0793000e+03   9.8815962e+01
   1.0792500e+03   9.8816931e+01
   1.0792000e+03   9.8817894e+01
   1.0791500e+03   9.8818848e+01
   1.0791000e+03   9.8819796e+01
   1.0790500e+03   9.8820735e+01
   1.0790000e+03   9.8821668e+01
   1.0789500e+03   9.8822593e+01
   1.0789000e+03   9.8823511e+01
   1.0788500e+03   9.8824422e+01
   1.0788000e+03   9.8825326e+01
   1.0787500e+03   9.8826223e+01
   1.0787000e+03   9.8827113e+01
   1.0786500e+03   9.8827997e+01
   1.0786000e+03   9.8828874e+01
   1.0785500e+03   9.8829744e+01
   1.0785000e+03   9.8830607e+01
   1.0784500e+03   9.8831464e+01
   1.0784000e+03   9.8832314e+01
   1.0783500e+03   9.8833158e+01
   1.0783000e+03   9.8833996e+01
   1.0782500e+03   9.8834827e+01
   1.0782000e+03   9.8835653e+01
   1.0781500e+03   9.8836472e+01
   1.0781000e+03   9.8837285e+01
   1.0780500e+03   9.8838092e+01
   1.0780000e+03   9.8838893e+01
   1.0779500e+03   9.8839688e+01
   1.0779000e+03   9.8840477e+01
   1.0778500e+03   9.8841260e+01
   1.0778000e+03   9.8842038e+01
   1.0777500e+03   9.8842810e+01
   1.0777000e+03   9.8843576e+01
   1.0776500e+03   9.8844337e+01
   1.0776000e+03   9.8845092e+01
   1.0775500e+03   9.8845842e+01
   1.0775000e+03   9.8846587e+01
   1.0774500e+03   9.8847326e+01
   1.0774000e+03   9.8848059e+01
   1.0773500e+03   9.8848788e+01
   1.0773000e+03   9.8849511e+01
   1.0772500e+03   9.8850229e+01
   1.0772000e+03   9.8850942e+01
   1.0771500e+03   9.8851650e+01
   1.0771000e+03   9.8852353e+01
   1.0770500e+03   9.8853051e+01
   1.0770000e+03   9.8853744e+01
   1.0769500e+03   9.8854432e+01
   1.0769000e+03   9.8855115e+01
   1.0768500e+03   9.8855794e+01
   1.0768000e+03   9.8856468e+01
   1.0767500e+03   9.8857137e+01
   1.0767000e+03   9.8857801e+01
   1.0766500e+03   9.8858461e+01
   1.0766000e+03   9.8859116e+01
   1.0765500e+03   9.8859767e+01
   1.0765000e+03   9.8860413e+01
   1.0764500e+03   9.8861055e+01
   1.0764000e+03   9.8861692e+01
   1.0763500e+03   9.8862325e+01
   1.0763000e+03   9.8862954e+01
   1.0762500e+03   9.8863578e+01
   1.0762000e+03   9.8864199e+01
   1.0761500e+03   9.8864814e+01
   1.0761000e+03   9.8865426e+01
   1.0760500e+03   9.8866034e+01
   1.0760000e+03   9.8866637e+01
   1.0759500e+03   9.8867237e+01
   1.0759000e+03   9.8867832e+01
   1.0758500e+03   9.8868424e+01
   1.0758000e+03   9.8869011e+01
   1.0757500e+03   9.8869595e+01
   1.0757000e+03   9.8870175e+01
   1.0756500e+03   9.8870751e+01
   1.0756000e+03   9.8871323e+01
   1.0755500e+03   9.8871891e+01
   1.0755000e+03   9.8872456e+01
   1.0754500e+03   9.8873016e+01
   1.0754000e+03   9.8873574e+01
   1.0753500e+03   9.8874127e+01
   1.0753000e+03   9.8874677e+01
   1.0752500e+03   9.8875223e+01
   1.0752000e+03   9.8875766e+01
   1.0751500e+03   9.8876305e+01
   1.0751000e+03   9.8876841e+01
   1.0750500e+03   9.8877373e+01
   1.0750000e+03   9.8877902e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_27C.dat <==
   1.1250000e+03   9.8890217e+01
   1.1249500e+03   9.8889817e+01
   1.1249000e+03   9.8889415e+01
   1.1248500e+03   9.8889011e+01
   1.1248000e+03   9.8888605e+01
   1.1247500e+03   9.8888196e+01
   1.1247000e+03   9.8887785e+01
   1.1246500e+03   9.8887372e+01
   1.1246000e+03   9.8886957e+01
   1.1245500e+03   9.8886539e+01
   1.1245000e+03   9.8886119e+01
   1.1244500e+03   9.8885697e+01
   1.1244000e+03   9.8885272e+01
   1.1243500e+03   9.8884845e+01
   1.1243000e+03   9.8884415e+01
   1.1242500e+03   9.8883984e+01
   1.1242000e+03   9.8883549e+01
   1.1241500e+03   9.8883113e+01
   1.1241000e+03   9.8882674e+01
   1.1240500e+03   9.8882232e+01
   1.1240000e+03   9.8881788e+01
   1.1239500e+03   9.8881341e+01
   1.1239000e+03   9.8880892e+01
   1.1238500e+03   9.8880440e+01
   1.1238000e+03   9.8879986e+01
   1.1237500e+03   9.8879529e+01
   1.1237000e+03   9.8879070e+01
   1.1236500e+03   9.8878608e+01
   1.1236000e+03   9.8878143e+01
   1.1235500e+03   9.8877676e+01
   1.1235000e+03   9.8877206e+01
   1.1234500e+03   9.8876733e+01
   1.1234000e+03   9.8876257e+01
   1.1233500e+03   9.8875779e+01
   1.1233000e+03   9.8875298e+01
   1.1232500e+03   9.8874814e+01
   1.1232000e+03   9.8874327e+01
   1.1231500e+03   9.8873838e+01
   1.1231000e+03   9.8873346e+01
   1.1230500e+03   9.8872850e+01
   1.1230000e+03   9.8872352e+01
   1.1229500e+03   9.8871851e+01
   1.1229000e+03   9.8871347e+01
   1.1228500e+03   9.8870840e+01
   1.1228000e+03   9.8870330e+01
   1.1227500e+03   9.8869817e+01
   1.1227000e+03   9.8869301e+01
   1.1226500e+03   9.8868782e+01
   1.1226000e+03   9.8868260e+01
   1.1225500e+03   9.8867735e+01
   1.1225000e+03   9.8867207e+01
   1.1224500e+03   9.8866675e+01
   1.1224000e+03   9.8866140e+01
   1.1223500e+03   9.8865602e+01
   1.1223000e+03   9.8865061e+01
   1.1222500e+03   9.8864517e+01
   1.1222000e+03   9.8863969e+01
   1.1221500e+03   9.8863418e+01
   1.1221000e+03   9.8862863e+01
   1.1220500e+03   9.8862306e+01
   1.1220000e+03   9.8861744e+01
   1.1219500e+03   9.8861180e+01
   1.1219000e+03   9.8860612e+01
   1.1218500e+03   9.8860040e+01
   1.1218000e+03   9.8859465e+01
   1.1217500e+03   9.8858886e+01
   1.1217000e+03   9.8858304e+01
   1.1216500e+03   9.8857718e+01
   1.1216000e+03   9.8857129e+01
   1.1215500e+03   9.8856536e+01
   1.1215000e+03   9.8855939e+01
   1.1214500e+03   9.8855339e+01
   1.1214000e+03   9.8854734e+01
   1.1213500e+03   9.8854126e+01
   1.1213000e+03   9.8853515e+01
   1.1212500e+03   9.8852899e+01
   1.1212000e+03   9.8852279e+01
   1.1211500e+03   9.8851656e+01
   1.1211000e+03   9.8851029e+01
   1.1210500e+03   9.8850397e+01
   1.1210000e+03   9.8849762e+01
   1.1209500e+03   9.8849122e+01
   1.1209000e+03   9.8848479e+01
   1.1208500e+03   9.8847831e+01
   1.1208000e+03   9.8847180e+01
   1.1207500e+03   9.8846524e+01
   1.1207000e+03   9.8845863e+01
   1.1206500e+03   9.8845199e+01
   1.1206000e+03   9.8844530e+01
   1.1205500e+03   9.8843857e+01
   1.1205000e+03   9.8843180e+01
   1.1204500e+03   9.8842498e+01
   1.1204000e+03   9.8841812e+01
   1.1203500e+03   9.8841121e+01
   1.1203000e+03   9.8840426e+01
   1.1202500e+03   9.8839726e+01
   1.1202000e+03   9.8839022e+01
   1.1201500e+03   9.8838313e+01
   1.1201000e+03   9.8837599e+01
   1.1200500e+03   9.8836881e+01
   1.1200000e+03   9.8836158e+01
   1.1199500e+03   9.8835430e+01
   1.1199000e+03   9.8834697e+01
   1.1198500e+03   9.8833959e+01
   1.1198000e+03   9.8833216e+01
   1.1197500e+03   9.8832469e+01
   1.1197000e+03   9.8831716e+01
   1.1196500e+03   9.8830959e+01
   1.1196000e+03   9.8830196e+01
   1.1195500e+03   9.8829428e+01
   1.1195000e+03   9.8828655e+01
   1.1194500e+03   9.8827876e+01
   1.1194000e+03   9.8827093e+01
   1.1193500e+03   9.8826304e+01
   1.1193000e+03   9.8825509e+01
   1.1192500e+03   9.8824709e+01
   1.1192000e+03   9.8823904e+01
   1.1191500e+03   9.8823093e+01
   1.1191000e+03   9.8822277e+01
   1.1190500e+03   9.8821454e+01
   1.1190000e+03   9.8820627e+01
   1.1189500e+03   9.8819793e+01
   1.1189000e+03   9.8818954e+01
   1.1188500e+03   9.8818108e+01
   1.1188000e+03   9.8817257e+01
   1.1187500e+03   9.8816400e+01
   1.1187000e+03   9.8815537e+01
   1.1186500e+03   9.8814668e+01
   1.1186000e+03   9.8813793e+01
   1.1185500e+03   9.8812911e+01
   1.1185000e+03   9.8812023e+01
   1.1184500e+03   9.8811129e+01
   1.1184000e+03   9.8810229e+01
   1.1183500e+03   9.8809322e+01
   1.1183000e+03   9.8808409e+01
   1.1182500e+03   9.8807489e+01
   1.1182000e+03   9.8806562e+01
   1.1181500e+03   9.8805629e+01
   1.1181000e+03   9.8804689e+01
   1.1180500e+03   9.8803743e+01
   1.1180000e+03   9.8802789e+01
   1.1179500e+03   9.8801828e+01
   1.1179000e+03   9.8800861e+01
   1.1178500e+03   9.8799886e+01
   1.1178000e+03   9.8798905e+01
   1.1177500e+03   9.8797916e+01
   1.1177000e+03   9.8796920e+01
   1.1176500e+03   9.8795916e+01
   1.1176000e+03   9.8794905e+01
   1.1175500e+03   9.8793886e+01
   1.1175000e+03   9.8792860e+01
   1.1174500e+03   9.8791827e+01
   1.1174000e+03   9.8790785e+01
   1.1173500e+03   9.8789736e+01
   1.1173000e+03   9.8788679e+01
   1.1172500e+03   9.8787614e+01
   1.1172000e+03   9.8786541e+01
   1.1171500e+03   9.8785460e+01
   1.1171000e+03   9.8784370e+01
   1.1170500e+03   9.8783273e+01
   1.1170000e+03   9.8782167e+01
   1.1169500e+03   9.8781052e+01
   1.1169000e+03   9.8779929e+01
   1.1168500e+03   9.8778798e+01
   1.1168000e+03   9.8777657e+01
   1.1167500e+03   9.8776508e+01
   1.1167000e+03   9.8775350e+01
   1.1166500e+03   9.8774183e+01
   1.1166000e+03   9.8773007e+01
   1.1165500e+03   9.8771822e+01
   1.1165000e+03   9.8770628e+01
   1.1164500e+03   9.8769424e+01
   1.1164000e+03   9.8768211e+01
   1.1163500e+03   9.8766988e+01
   1.1163000e+03   9.8765755e+01
   1.1162500e+03   9.8764513e+01
   1.1162000e+03   9.8763261e+01
   1.1161500e+03   9.8761999e+01
   1.1161000e+03   9.8760727e+01
   1.1160500e+03   9.8759445e+01
   1.1160000e+03   9.8758152e+01
   1.1159500e+03   9.8756849e+01
   1.1159000e+03   9.8755536e+01
   1.1158500e+03   9.8754212e+01
   1.1158000e+03   9.8752877e+01
   1.1157500e+03   9.8751532e+01
   1.1157000e+03   9.8750175e+01
   1.1156500e+03   9.8748807e+01
   1.1156000e+03   9.8747429e+01
   1.1155500e+03   9.8746039e+01
   1.1155000e+03   9.8744637e+01
   1.1154500e+03   9.8743224e+01
   1.1154000e+03   9.8741799e+01
   1.1153500e+03   9.8740362e+01
   1.1153000e+03   9.8738914e+01
   1.1152500e+03   9.8737453e+01
   1.1152000e+03   9.8735980e+01
   1.1151500e+03   9.8734495e+01
   1.1151000e+03   9.8732997e+01
   1.1150500e+03   9.8731487e+01
   1.1150000e+03   9.8729964e+01
   1.1149500e+03   9.8728428e+01
   1.1149000e+03   9.8726879e+01
   1.1148500e+03   9.8725316e+01
   1.1148000e+03   9.8723741e+01
   1.1147500e+03   9.8722152e+01
   1.1147000e+03   9.8720549e+01
   1.1146500e+03   9.8718932e+01
   1.1146000e+03   9.8717301e+01
   1.1145500e+03   9.8715657e+01
   1.1145000e+03   9.8713998e+01
   1.1144500e+03   9.8712324e+01
   1.1144000e+03   9.8710636e+01
   1.1143500e+03   9.8708933e+01
   1.1143000e+03   9.8707215e+01
   1.1142500e+03   9.8705482e+01
   1.1142000e+03   9.8703733e+01
   1.1141500e+03   9.8701969e+01
   1.1141000e+03   9.8700190e+01
   1.1140500e+03   9.8698394e+01
   1.1140000e+03   9.8696583e+01
   1.1139500e+03   9.8694755e+01
   1.1139000e+03   9.8692911e+01
   1.1138500e+03   9.8691050e+01
   1.1138000e+03   9.8689172e+01
   1.1137500e+03   9.8687277e+01
   1.1137000e+03   9.8685365e+01
   1.1136500e+03   9.8683436e+01
   1.1136000e+03   9.8681488e+01
   1.1135500e+03   9.8679523e+01
   1.1135000e+03   9.8677540e+01
   1.1134500e+03   9.8675539e+01
   1.1134000e+03   9.8673519e+01
   1.1133500e+03   9.8671480e+01
   1.1133000e+03   9.8669422e+01
   1.1132500e+03   9.8667345e+01
   1.1132000e+03   9.8665248e+01
   1.1131500e+03   9.8663132e+01
   1.1131000e+03   9.8660996e+01
   1.1130500e+03   9.8658839e+01
   1.1130000e+03   9.8656662e+01
   1.1129500e+03   9.8654465e+01
   1.1129000e+03   9.8652246e+01
   1.1128500e+03   9.8650006e+01
   1.1128000e+03   9.8647744e+01
   1.1127500e+03   9.8645461e+01
   1.1127000e+03   9.8643156e+01
   1.1126500e+03   9.8640828e+01
   1.1126000e+03   9.8638477e+01
   1.1125500e+03   9.8636104e+01
   1.1125000e+03   9.8633707e+01
   1.1124500e+03   9.8631287e+01
   1.1124000e+03   9.8628843e+01
   1.1123500e+03   9.8626375e+01
   1.1123000e+03   9.8623882e+01
   1.1122500e+03   9.8621365e+01
   1.1122000e+03   9.8618822e+01
   1.1121500e+03   9.8616254e+01
   1.1121000e+03   9.8613660e+01
   1.1120500e+03   9.8611040e+01
   1.1120000e+03   9.8608394e+01
   1.1119500e+03   9.8605720e+01
   1.1119000e+03   9.8603020e+01
   1.1118500e+03   9.8600292e+01
   1.1118000e+03   9.8597535e+01
   1.1117500e+03   9.8594751e+01
   1.1117000e+03   9.8591938e+01
   1.1116500e+03   9.8589096e+01
   1.1116000e+03   9.8586224e+01
   1.1115500e+03   9.8583322e+01
   1.1115000e+03   9.8580390e+01
   1.1114500e+03   9.8577427e+01
   1.1114000e+03   9.8574433e+01
   1.1113500e+03   9.8571408e+01
   1.1113000e+03   9.8568350e+01
   1.1112500e+03   9.8565260e+01
   1.1112000e+03   9.8562137e+01
   1.1111500e+03   9.8558980e+01
   1.1111000e+03   9.8555790e+01
   1.1110500e+03   9.8552565e+01
   1.1110000e+03   9.8549305e+01
   1.1109500e+03   9.8546010e+01
   1.1109000e+03   9.8542679e+01
   1.1108500e+03   9.8539312e+01
   1.1108000e+03   9.8535908e+01
   1.1107500e+03   9.8532466e+01
   1.1107000e+03   9.8528986e+01
   1.1106500e+03   9.8525468e+01
   1.1106000e+03   9.8521911e+01
   1.1105500e+03   9.8518314e+01
   1.1105000e+03   9.8514676e+01
   1.1104500e+03   9.8510998e+01
   1.1104000e+03   9.8507278e+01
   1.1103500e+03   9.8503516e+01
   1.1103000e+03   9.8499712e+01
   1.1102500e+03   9.8495864e+01
   1.1102000e+03   9.8491972e+01
   1.1101500e+03   9.8488035e+01
   1.1101000e+03   9.8484053e+01
   1.1100500e+03   9.8480025e+01
   1.1100000e+03   9.8475950e+01
   1.1099500e+03   9.8471828e+01
   1.1099000e+03   9.8467657e+01
   1.1098500e+03   9.8463438e+01
   1.1098000e+03   9.8459169e+01
   1.1097500e+03   9.8454849e+01
   1.1097000e+03   9.8450478e+01
   1.1096500e+03   9.8446055e+01
   1.1096000e+03   9.8441579e+01
   1.1095500e+03   9.8437049e+01
   1.1095000e+03   9.8432465e+01
   1.1094500e+03   9.8427825e+01
   1.1094000e+03   9.8423129e+01
   1.1093500e+03   9.8418375e+01
   1.1093000e+03   9.8413564e+01
   1.1092500e+03   9.8408693e+01
   1.1092000e+03   9.8403762e+01
   1.1091500e+03   9.8398770e+01
   1.1091000e+03   9.8393716e+01
   1.1090500e+03   9.8388599e+01
   1.1090000e+03   9.8383418e+01
   1.1089500e+03   9.8378172e+01
   1.1089000e+03   9.8372860e+01
   1.1088500e+03   9.8367480e+01
   1.1088000e+03   9.8362032e+01
   1.1087500e+03   9.8356514e+01
   1.1087000e+03   9.8350925e+01
   1.1086500e+03   9.8345265e+01
   1.1086000e+03   9.8339531e+01
   1.1085500e+03   9.8333723e+01
   1.1085000e+03   9.8327839e+01
   1.1084500e+03   9.8321878e+01
   1.1084000e+03   9.8315838e+01
   1.1083500e+03   9.8309719e+01
   1.1083000e+03   9.8303519e+01
   1.1082500e+03   9.8297237e+01
   1.1082000e+03   9.8290870e+01
   1.1081500e+03   9.8284418e+01
   1.1081000e+03   9.8277879e+01
   1.1080500e+03   9.8271252e+01
   1.1080000e+03   9.8264535e+01
   1.1079500e+03   9.8257726e+01
   1.1079000e+03   9.8250823e+01
   1.1078500e+03   9.8243826e+01
   1.1078000e+03   9.8236732e+01
   1.1077500e+03   9.8229540e+01
   1.1077000e+03   9.8222247e+01
   1.1076500e+03   9.8214853e+01
   1.1076000e+03   9.8207354e+01
   1.1075500e+03   9.8199749e+01
   1.1075000e+03   9.8192037e+01
   1.1074500e+03   9.8184215e+01
   1.1074000e+03   9.8176281e+01
   1.1073500e+03   9.8168233e+01
   1.1073000e+03   9.8160069e+01
   1.1072500e+03   9.8151787e+01
   1.1072000e+03   9.8143384e+01
   1.1071500e+03   9.8134858e+01
   1.1071000e+03   9.8126207e+01
   1.1070500e+03   9.8117429e+01
   1.1070000e+03   9.8108520e+01
   1.1069500e+03   9.8099479e+01
   1.1069000e+03   9.8090303e+01
   1.1068500e+03   9.8080988e+01
   1.1068000e+03   9.8071534e+01
   1.1067500e+03   9.8061936e+01
   1.1067000e+03   9.8052191e+01
   1.1066500e+03   9.8042298e+01
   1.1066000e+03   9.8032253e+01
   1.1065500e+03   9.8022053e+01
   1.1065000e+03   9.8011694e+01
   1.1064500e+03   9.8001174e+01
   1.1064000e+03   9.7990490e+01
   1.1063500e+03   9.7979637e+01
   1.1063000e+03   9.7968613e+01
   1.1062500e+03   9.7957414e+01
   1.1062000e+03   9.7946036e+01
   1.1061500e+03   9.7934476e+01
   1.1061000e+03   9.7922729e+01
   1.1060500e+03   9.7910793e+01
   1.1060000e+03   9.7898662e+01
   1.1059500e+03   9.7886334e+01
   1.1059000e+03   9.7873803e+01
   1.1058500e+03   9.7861065e+01
   1.1058000e+03   9.7848116e+01
   1.1057500e+03   9.7834952e+01
   1.1057000e+03   9.7821567e+01
   1.1056500e+03   9.7807957e+01
   1.1056000e+03   9.7794117e+01
   1.1055500e+03   9.7780042e+01
   1.1055000e+03   9.7765727e+01
   1.1054500e+03   9.7751166e+01
   1.1054000e+03   9.7736354e+01
   1.1053500e+03   9.7721286e+01
   1.1053000e+03   9.7705955e+01
   1.1052500e+03   9.7690356e+01
   1.1052000e+03   9.7674482e+01
   1.1051500e+03   9.7658329e+01
   1.1051000e+03   9.7641888e+01
   1.1050500e+03   9.7625153e+01
   1.1050000e+03   9.7608119e+01
   1.1049500e+03   9.7590777e+01
   1.1049000e+03   9.7573121e+01
   1.1048500e+03   9.7555143e+01
   1.1048000e+03   9.7536836e+01
   1.1047500e+03   9.7518192e+01
   1.1047000e+03   9.7499203e+01
   1.1046500e+03   9.7479860e+01
   1.1046000e+03   9.7460157e+01
   1.1045500e+03   9.7440083e+01
   1.1045000e+03   9.7419630e+01
   1.1044500e+03   9.7398788e+01
   1.1044000e+03   9.7377549e+01
   1.1043500e+03   9.7355903e+01
   1.1043000e+03   9.7333839e+01
   1.1042500e+03   9.7311348e+01
   1.1042000e+03   9.7288418e+01
   1.1041500e+03   9.7265039e+01
   1.1041000e+03   9.7241200e+01
   1.1040500e+03   9.7216890e+01
   1.1040000e+03   9.7192095e+01
   1.1039500e+03   9.7166805e+01
   1.1039000e+03   9.7141006e+01
   1.1038500e+03   9.7114686e+01
   1.1038000e+03   9.7087831e+01
   1.1037500e+03   9.7060428e+01
   1.1037000e+03   9.7032463e+01
   1.1036500e+03   9.7003920e+01
   1.1036000e+03   9.6974785e+01
   1.1035500e+03   9.6945043e+01
   1.1035000e+03   9.6914677e+01
   1.1034500e+03   9.6883672e+01
   1.1034000e+03   9.6852010e+01
   1.1033500e+03   9.6819674e+01
   1.1033000e+03   9.6786646e+01
   1.1032500e+03   9.6752907e+01
   1.1032000e+03   9.6718439e+01
   1.1031500e+03   9.6683223e+01
   1.1031000e+03   9.6647237e+01
   1.1030500e+03   9.6610461e+01
   1.1030000e+03   9.6572874e+01
   1.1029500e+03   9.6534453e+01
   1.1029000e+03   9.6495177e+01
   1.1028500e+03   9.6455021e+01
   1.1028000e+03   9.6413961e+01
   1.1027500e+03   9.6371972e+01
   1.1027000e+03   9.6329029e+01
   1.1026500e+03   9.6285106e+01
   1.1026000e+03   9.6240175e+01
   1.1025500e+03   9.6194209e+01
   1.1025000e+03   9.6147178e+01
   1.1024500e+03   9.6099052e+01
   1.1024000e+03   9.6049803e+01
   1.1023500e+03   9.5999397e+01
   1.1023000e+03   9.5947802e+01
   1.1022500e+03   9.5894986e+01
   1.1022000e+03   9.5840914e+01
   1.1021500e+03   9.5785550e+01
   1.1021000e+03   9.5728860e+01
   1.1020500e+03   9.5670805e+01
   1.1020000e+03   9.5611346e+01
   1.1019500e+03   9.5550446e+01
   1.1019000e+03   9.5488064e+01
   1.1018500e+03   9.5424158e+01
   1.1018000e+03   9.5358685e+01
   1.1017500e+03   9.5291603e+01
   1.1017000e+03   9.5222866e+01
   1.1016500e+03   9.5152429e+01
   1.1016000e+03   9.5080246e+01
   1.1015500e+03   9.5006267e+01
   1.1015000e+03   9.4930445e+01
   1.1014500e+03   9.4852730e+01
   1.1014000e+03   9.4773070e+01
   1.1013500e+03   9.4691415e+01
   1.1013000e+03   9.4607710e+01
   1.1012500e+03   9.4521902e+01
   1.1012000e+03   9.4433937e+01
   1.1011500e+03   9.4343759e+01
   1.1011000e+03   9.4251313e+01
   1.1010500e+03   9.4156542e+01
   1.1010000e+03   9.4059388e+01
   1.1009500e+03   9.3959796e+01
   1.1009000e+03   9.3857706e+01
   1.1008500e+03   9.3753062e+01
   1.1008000e+03   9.3645807e+01
   1.1007500e+03   9.3535882e+01
   1.1007000e+03   9.3423232e+01
   1.1006500e+03   9.3307802e+01
   1.1006000e+03   9.3189535e+01
   1.1005500e+03   9.3068381e+01
   1.1005000e+03   9.2944286e+01
   1.1004500e+03   9.2817203e+01
   1.1004000e+03   9.2687084e+01
   1.1003500e+03   9.2553887e+01
   1.1003000e+03   9.2417572e+01
   1.1002500e+03   9.2278102e+01
   1.1002000e+03   9.2135447e+01
   1.1001500e+03   9.1989582e+01
   1.1001000e+03   9.1840487e+01
   1.1000500e+03   9.1688149e+01
   1.1000000e+03   9.1532565e+01
   1.0999500e+03   9.1373736e+01
   1.0999000e+03   9.1211677e+01
   1.0998500e+03   9.1046412e+01
   1.0998000e+03   9.0877975e+01
   1.0997500e+03   9.0706415e+01
   1.0997000e+03   9.0531794e+01
   1.0996500e+03   9.0354187e+01
   1.0996000e+03   9.0173688e+01
   1.0995500e+03   8.9990407e+01
   1.0995000e+03   8.9804474e+01
   1.0994500e+03   8.9616037e+01
   1.0994000e+03   8.9425267e+01
   1.0993500e+03   8.9232358e+01
   1.0993000e+03   8.9037526e+01
   1.0992500e+03   8.8841013e+01
   1.0992000e+03   8.8643088e+01
   1.0991500e+03   8.8444046e+01
   1.0991000e+03   8.8244209e+01
   1.0990500e+03   8.8043930e+01
   1.0990000e+03   8.7843589e+01
   1.0989500e+03   8.7643595e+01
   1.0989000e+03   8.7444387e+01
   1.0988500e+03   8.7246433e+01
   1.0988000e+03   8.7050228e+01
   1.0987500e+03   8.6856292e+01
   1.0987000e+03   8.6665173e+01
   1.0986500e+03   8.6477440e+01
   1.0986000e+03   8.6293683e+01
   1.0985500e+03   8.6114509e+01
   1.0985000e+03   8.5940541e+01
   1.0984500e+03   8.5772409e+01
   1.0984000e+03   8.5610750e+01
   1.0983500e+03   8.5456201e+01
   1.0983000e+03   8.5309397e+01
   1.0982500e+03   8.5170959e+01
   1.0982000e+03   8.5041496e+01
   1.0981500e+03   8.4921591e+01
   1.0981000e+03   8.4811803e+01
   1.0980500e+03   8.4712653e+01
   1.0980000e+03   8.4624627e+01
   1.0979500e+03   8.4548160e+01
   1.0979000e+03   8.4483640e+01
   1.0978500e+03   8.4431399e+01
   1.0978000e+03   8.4391707e+01
   1.0977500e+03   8.4364774e+01
   1.0977000e+03   8.4350740e+01
   1.0976500e+03   8.4349682e+01
   1.0976000e+03   8.4361603e+01
   1.0975500e+03   8.4386442e+01
   1.0975000e+03   8.4424066e+01
   1.0974500e+03   8.4474279e+01
   1.0974000e+03   8.4536818e+01
   1.0973500e+03   8.4611362e+01
   1.0973000e+03   8.4697533e+01
   1.0972500e+03   8.4794901e+01
   1.0972000e+03   8.4902990e+01
   1.0971500e+03   8.5021283e+01
   1.0971000e+03   8.5149227e+01
   1.0970500e+03   8.5286243e+01
   1.0970000e+03   8.5431726e+01
   1.0969500e+03   8.5585054e+01
   1.0969000e+03   8.5745598e+01
   1.0968500e+03   8.5912718e+01
   1.0968000e+03   8.6085779e+01
   1.0967500e+03   8.6264146e+01
   1.0967000e+03   8.6447198e+01
   1.0966500e+03   8.6634324e+01
   1.0966000e+03   8.6824930e+01
   1.0965500e+03   8.7018445e+01
   1.0965000e+03   8.7214317e+01
   1.0964500e+03   8.7412020e+01
   1.0964000e+03   8.7611056e+01
   1.0963500e+03   8.7810952e+01
   1.0963000e+03   8.8011266e+01
   1.0962500e+03   8.8211582e+01
   1.0962000e+03   8.8411515e+01
   1.0961500e+03   8.8610710e+01
   1.0961000e+03   8.8808838e+01
   1.0960500e+03   8.9005600e+01
   1.0960000e+03   8.9200723e+01
   1.0959500e+03   8.9393961e+01
   1.0959000e+03   8.9585094e+01
   1.0958500e+03   8.9773923e+01
   1.0958000e+03   8.9960275e+01
   1.0957500e+03   9.0143998e+01
   1.0957000e+03   9.0324958e+01
   1.0956500e+03   9.0503043e+01
   1.0956000e+03   9.0678157e+01
   1.0955500e+03   9.0850221e+01
   1.0955000e+03   9.1019170e+01
   1.0954500e+03   9.1184955e+01
   1.0954000e+03   9.1347539e+01
   1.0953500e+03   9.1506895e+01
   1.0953000e+03   9.1663009e+01
   1.0952500e+03   9.1815876e+01
   1.0952000e+03   9.1965499e+01
   1.0951500e+03   9.2111889e+01
   1.0951000e+03   9.2255066e+01
   1.0950500e+03   9.2395053e+01
   1.0950000e+03   9.2531880e+01
   1.0949500e+03   9.2665583e+01
   1.0949000e+03   9.2796200e+01
   1.0948500e+03   9.2923775e+01
   1.0948000e+03   9.3048354e+01
   1.0947500e+03   9.3169984e+01
   1.0947000e+03   9.3288718e+01
   1.0946500e+03   9.3404607e+01
   1.0946000e+03   9.3517706e+01
   1.0945500e+03   9.3628071e+01
   1.0945000e+03   9.3735758e+01
   1.0944500e+03   9.3840824e+01
   1.0944000e+03   9.3943326e+01
   1.0943500e+03   9.4043321e+01
   1.0943000e+03   9.4140868e+01
   1.0942500e+03   9.4236024e+01
   1.0942000e+03   9.4328845e+01
   1.0941500e+03   9.4419389e+01
   1.0941000e+03   9.4507711e+01
   1.0940500e+03   9.4593867e+01
   1.0940000e+03   9.4677911e+01
   1.0939500e+03   9.4759897e+01
   1.0939000e+03   9.4839879e+01
   1.0938500e+03   9.4917907e+01
   1.0938000e+03   9.4994035e+01
   1.0937500e+03   9.5068310e+01
   1.0937000e+03   9.5140783e+01
   1.0936500e+03   9.5211501e+01
   1.0936000e+03   9.5280512e+01
   1.0935500e+03   9.5347861e+01
   1.0935000e+03   9.5413593e+01
   1.0934500e+03   9.5477751e+01
   1.0934000e+03   9.5540379e+01
   1.0933500e+03   9.5601518e+01
   1.0933000e+03   9.5661209e+01
   1.0932500e+03   9.5719490e+01
   1.0932000e+03   9.5776401e+01
   1.0931500e+03   9.5831978e+01
   1.0931000e+03   9.5886258e+01
   1.0930500e+03   9.5939277e+01
   1.0930000e+03   9.5991068e+01
   1.0929500e+03   9.6041665e+01
   1.0929000e+03   9.6091102e+01
   1.0928500e+03   9.6139408e+01
   1.0928000e+03   9.6186615e+01
   1.0927500e+03   9.6232754e+01
   1.0927000e+03   9.6277851e+01
   1.0926500e+03   9.6321937e+01
   1.0926000e+03   9.6365038e+01
   1.0925500e+03   9.6407180e+01
   1.0925000e+03   9.6448390e+01
   1.0924500e+03   9.6488691e+01
   1.0924000e+03   9.6528110e+01
   1.0923500e+03   9.6566668e+01
   1.0923000e+03   9.6604390e+01
   1.0922500e+03   9.6641296e+01
   1.0922000e+03   9.6677410e+01
   1.0921500e+03   9.6712750e+01
   1.0921000e+03   9.6747339e+01
   1.0920500e+03   9.6781195e+01
   1.0920000e+03   9.6814337e+01
   1.0919500e+03   9.6846785e+01
   1.0919000e+03   9.6878556e+01
   1.0918500e+03   9.6909667e+01
   1.0918000e+03   9.6940136e+01
   1.0917500e+03   9.6969979e+01
   1.0917000e+03   9.6999211e+01
   1.0916500e+03   9.7027850e+01
   1.0916000e+03   9.7055908e+01
   1.0915500e+03   9.7083402e+01
   1.0915000e+03   9.7110345e+01
   1.0914500e+03   9.7136752e+01
   1.0914000e+03   9.7162634e+01
   1.0913500e+03   9.7188007e+01
   1.0913000e+03   9.7212881e+01
   1.0912500e+03   9.7237270e+01
   1.0912000e+03   9.7261185e+01
   1.0911500e+03   9.7284638e+01
   1.0911000e+03   9.7307640e+01
   1.0910500e+03   9.7330202e+01
   1.0910000e+03   9.7352335e+01
   1.0909500e+03   9.7374049e+01
   1.0909000e+03   9.7395354e+01
   1.0908500e+03   9.7416259e+01
   1.0908000e+03   9.7436775e+01
   1.0907500e+03   9.7456910e+01
   1.0907000e+03   9.7476673e+01
   1.0906500e+03   9.7496074e+01
   1.0906000e+03   9.7515120e+01
   1.0905500e+03   9.7533820e+01
   1.0905000e+03   9.7552181e+01
   1.0904500e+03   9.7570212e+01
   1.0904000e+03   9.7587920e+01
   1.0903500e+03   9.7605313e+01
   1.0903000e+03   9.7622397e+01
   1.0902500e+03   9.7639180e+01
   1.0902000e+03   9.7655668e+01
   1.0901500e+03   9.7671868e+01
   1.0901000e+03   9.7687787e+01
   1.0900500e+03   9.7703430e+01
   1.0900000e+03   9.7718804e+01
   1.0899500e+03   9.7733915e+01
   1.0899000e+03   9.7748769e+01
   1.0898500e+03   9.7763370e+01
   1.0898000e+03   9.7777725e+01
   1.0897500e+03   9.7791839e+01
   1.0897000e+03   9.7805717e+01
   1.0896500e+03   9.7819364e+01
   1.0896000e+03   9.7832785e+01
   1.0895500e+03   9.7845985e+01
   1.0895000e+03   9.7858969e+01
   1.0894500e+03   9.7871741e+01
   1.0894000e+03   9.7884305e+01
   1.0893500e+03   9.7896666e+01
   1.0893000e+03   9.7908829e+01
   1.0892500e+03   9.7920797e+01
   1.0892000e+03   9.7932574e+01
   1.0891500e+03   9.7944164e+01
   1.0891000e+03   9.7955571e+01
   1.0890500e+03   9.7966799e+01
   1.0890000e+03   9.7977852e+01
   1.0889500e+03   9.7988732e+01
   1.0889000e+03   9.7999444e+01
   1.0888500e+03   9.8009990e+01
   1.0888000e+03   9.8020375e+01
   1.0887500e+03   9.8030601e+01
   1.0887000e+03   9.8040671e+01
   1.0886500e+03   9.8050589e+01
   1.0886000e+03   9.8060357e+01
   1.0885500e+03   9.8069979e+01
   1.0885000e+03   9.8079457e+01
   1.0884500e+03   9.8088794e+01
   1.0884000e+03   9.8097993e+01
   1.0883500e+03   9.8107056e+01
   1.0883000e+03   9.8115986e+01
   1.0882500e+03   9.8124785e+01
   1.0882000e+03   9.8133457e+01
   1.0881500e+03   9.8142003e+01
   1.0881000e+03   9.8150425e+01
   1.0880500e+03   9.8158727e+01
   1.0880000e+03   9.8166910e+01
   1.0879500e+03   9.8174977e+01
   1.0879000e+03   9.8182930e+01
   1.0878500e+03   9.8190770e+01
   1.0878000e+03   9.8198500e+01
   1.0877500e+03   9.8206122e+01
   1.0877000e+03   9.8213637e+01
   1.0876500e+03   9.8221049e+01
   1.0876000e+03   9.8228358e+01
   1.0875500e+03   9.8235566e+01
   1.0875000e+03   9.8242676e+01
   1.0874500e+03   9.8249689e+01
   1.0874000e+03   9.8256607e+01
   1.0873500e+03   9.8263431e+01
   1.0873000e+03   9.8270163e+01
   1.0872500e+03   9.8276805e+01
   1.0872000e+03   9.8283358e+01
   1.0871500e+03   9.8289824e+01
   1.0871000e+03   9.8296205e+01
   1.0870500e+03   9.8302501e+01
   1.0870000e+03   9.8308714e+01
   1.0869500e+03   9.8314846e+01
   1.0869000e+03   9.8320899e+01
   1.0868500e+03   9.8326872e+01
   1.0868000e+03   9.8332769e+01
   1.0867500e+03   9.8338589e+01
   1.0867000e+03   9.8344335e+01
   1.0866500e+03   9.8350008e+01
   1.0866000e+03   9.8355608e+01
   1.0865500e+03   9.8361137e+01
   1.0865000e+03   9.8366597e+01
   1.0864500e+03   9.8371987e+01
   1.0864000e+03   9.8377311e+01
   1.0863500e+03   9.8382568e+01
   1.0863000e+03   9.8387759e+01
   1.0862500e+03   9.8392887e+01
   1.0862000e+03   9.8397951e+01
   1.0861500e+03   9.8402953e+01
   1.0861000e+03   9.8407893e+01
   1.0860500e+03   9.8412774e+01
   1.0860000e+03   9.8417595e+01
   1.0859500e+03   9.8422358e+01
   1.0859000e+03   9.8427063e+01
   1.0858500e+03   9.8431712e+01
   1.0858000e+03   9.8436305e+01
   1.0857500e+03   9.8440844e+01
   1.0857000e+03   9.8445329e+01
   1.0856500e+03   9.8449760e+01
   1.0856000e+03   9.8454140e+01
   1.0855500e+03   9.8458468e+01
   1.0855000e+03   9.8462745e+01
   1.0854500e+03   9.8466973e+01
   1.0854000e+03   9.8471151e+01
   1.0853500e+03   9.8475282e+01
   1.0853000e+03   9.8479364e+01
   1.0852500e+03   9.8483400e+01
   1.0852000e+03   9.8487389e+01
   1.0851500e+03   9.8491333e+01
   1.0851000e+03   9.8495233e+01
   1.0850500e+03   9.8499088e+01
   1.0850000e+03   9.8502899e+01
   1.0849500e+03   9.8506668e+01
   1.0849000e+03   9.8510394e+01
   1.0848500e+03   9.8514079e+01
   1.0848000e+03   9.8517723e+01
   1.0847500e+03   9.8521327e+01
   1.0847000e+03   9.8524891e+01
   1.0846500e+03   9.8528415e+01
   1.0846000e+03   9.8531901e+01
   1.0845500e+03   9.8535349e+01
   1.0845000e+03   9.8538760e+01
   1.0844500e+03   9.8542133e+01
   1.0844000e+03   9.8545470e+01
   1.0843500e+03   9.8548770e+01
   1.0843000e+03   9.8552036e+01
   1.0842500e+03   9.8555266e+01
   1.0842000e+03   9.8558462e+01
   1.0841500e+03   9.8561624e+01
   1.0841000e+03   9.8564753e+01
   1.0840500e+03   9.8567848e+01
   1.0840000e+03   9.8570911e+01
   1.0839500e+03   9.8573942e+01
   1.0839000e+03   9.8576941e+01
   1.0838500e+03   9.8579909e+01
   1.0838000e+03   9.8582846e+01
   1.0837500e+03   9.8585753e+01
   1.0837000e+03   9.8588629e+01
   1.0836500e+03   9.8591476e+01
   1.0836000e+03   9.8594294e+01
   1.0835500e+03   9.8597084e+01
   1.0835000e+03   9.8599844e+01
   1.0834500e+03   9.8602577e+01
   1.0834000e+03   9.8605282e+01
   1.0833500e+03   9.8607960e+01
   1.0833000e+03   9.8610611e+01
   1.0832500e+03   9.8613235e+01
   1.0832000e+03   9.8615833e+01
   1.0831500e+03   9.8618405e+01
   1.0831000e+03   9.8620952e+01
   1.0830500e+03   9.8623474e+01
   1.0830000e+03   9.8625970e+01
   1.0829500e+03   9.8628443e+01
   1.0829000e+03   9.8630891e+01
   1.0828500e+03   9.8633315e+01
   1.0828000e+03   9.8635715e+01
   1.0827500e+03   9.8638092e+01
   1.0827000e+03   9.8640446e+01
   1.0826500e+03   9.8642778e+01
   1.0826000e+03   9.8645087e+01
   1.0825500e+03   9.8647374e+01
   1.0825000e+03   9.8649639e+01
   1.0824500e+03   9.8651882e+01
   1.0824000e+03   9.8654104e+01
   1.0823500e+03   9.8656305e+01
   1.0823000e+03   9.8658486e+01
   1.0822500e+03   9.8660646e+01
   1.0822000e+03   9.8662785e+01
   1.0821500e+03   9.8664905e+01
   1.0821000e+03   9.8667004e+01
   1.0820500e+03   9.8669085e+01
   1.0820000e+03   9.8671146e+01
   1.0819500e+03   9.8673188e+01
   1.0819000e+03   9.8675211e+01
   1.0818500e+03   9.8677215e+01
   1.0818000e+03   9.8679201e+01
   1.0817500e+03   9.8681169e+01
   1.0817000e+03   9.8683119e+01
   1.0816500e+03   9.8685052e+01
   1.0816000e+03   9.8686967e+01
   1.0815500e+03   9.8688864e+01
   1.0815000e+03   9.8690745e+01
   1.0814500e+03   9.8692608e+01
   1.0814000e+03   9.8694455e+01
   1.0813500e+03   9.8696286e+01
   1.0813000e+03   9.8698100e+01
   1.0812500e+03   9.8699898e+01
   1.0812000e+03   9.8701680e+01
   1.0811500e+03   9.8703447e+01
   1.0811000e+03   9.8705198e+01
   1.0810500e+03   9.8706933e+01
   1.0810000e+03   9.8708654e+01
   1.0809500e+03   9.8710359e+01
   1.0809000e+03   9.8712050e+01
   1.0808500e+03   9.8713726e+01
   1.0808000e+03   9.8715387e+01
   1.0807500e+03   9.8717034e+01
   1.0807000e+03   9.8718667e+01
   1.0806500e+03   9.8720286e+01
   1.0806000e+03   9.8721891e+01
   1.0805500e+03   9.8723483e+01
   1.0805000e+03   9.8725060e+01
   1.0804500e+03   9.8726625e+01
   1.0804000e+03   9.8728176e+01
   1.0803500e+03   9.8729714e+01
   1.0803000e+03   9.8731240e+01
   1.0802500e+03   9.8732752e+01
   1.0802000e+03   9.8734252e+01
   1.0801500e+03   9.8735739e+01
   1.0801000e+03   9.8737214e+01
   1.0800500e+03   9.8738677e+01
   1.0800000e+03   9.8740127e+01
   1.0799500e+03   9.8741566e+01
   1.0799000e+03   9.8742992e+01
   1.0798500e+03   9.8744407e+01
   1.0798000e+03   9.8745811e+01
   1.0797500e+03   9.8747203e+01
   1.0797000e+03   9.8748583e+01
   1.0796500e+03   9.8749953e+01
   1.0796000e+03   9.8751311e+01
   1.0795500e+03   9.8752659e+01
   1.0795000e+03   9.8753995e+01
   1.0794500e+03   9.8755321e+01
   1.0794000e+03   9.8756636e+01
   1.0793500e+03   9.8757941e+01
   1.0793000e+03   9.8759235e+01
   1.0792500e+03   9.8760519e+01
   1.0792000e+03   9.8761792e+01
   1.0791500e+03   9.8763056e+01
   1.0791000e+03   9.8764310e+01
   1.0790500e+03   9.8765554e+01
   1.0790000e+03   9.8766788e+01
   1.0789500e+03   9.8768012e+01
   1.0789000e+03   9.8769227e+01
   1.0788500e+03   9.8770432e+01
   1.0788000e+03   9.8771628e+01
   1.0787500e+03   9.8772815e+01
   1.0787000e+03   9.8773992e+01
   1.0786500e+03   9.8775161e+01
   1.0786000e+03   9.8776320e+01
   1.0785500e+03   9.8777471e+01
   1.0785000e+03   9.8778612e+01
   1.0784500e+03   9.8779745e+01
   1.0784000e+03   9.8780870e+01
   1.0783500e+03   9.8781986e+01
   1.0783000e+03   9.8783093e+01
   1.0782500e+03   9.8784192e+01
   1.0782000e+03   9.8785283e+01
   1.0781500e+03   9.8786365e+01
   1.0781000e+03   9.8787440e+01
   1.0780500e+03   9.8788506e+01
   1.0780000e+03   9.8789564e+01
   1.0779500e+03   9.8790615e+01
   1.0779000e+03   9.8791658e+01
   1.0778500e+03   9.8792692e+01
   1.0778000e+03   9.8793720e+01
   1.0777500e+03   9.8794739e+01
   1.0777000e+03   9.8795752e+01
   1.0776500e+03   9.8796756e+01
   1.0776000e+03   9.8797754e+01
   1.0775500e+03   9.8798744e+01
   1.0775000e+03   9.8799727e+01
   1.0774500e+03   9.8800703e+01
   1.0774000e+03   9.8801671e+01
   1.0773500e+03   9.8802633e+01
   1.0773000e+03   9.8803588e+01
   1.0772500e+03   9.8804535e+01
   1.0772000e+03   9.8805476e+01
   1.0771500e+03   9.8806411e+01
   1.0771000e+03   9.8807338e+01
   1.0770500e+03   9.8808259e+01
   1.0770000e+03   9.8809174e+01
   1.0769500e+03   9.8810082e+01
   1.0769000e+03   9.8810983e+01
   1.0768500e+03   9.8811878e+01
   1.0768000e+03   9.8812767e+01
   1.0767500e+03   9.8813649e+01
   1.0767000e+03   9.8814526e+01
   1.0766500e+03   9.8815396e+01
   1.0766000e+03   9.8816260e+01
   1.0765500e+03   9.8817118e+01
   1.0765000e+03   9.8817970e+01
   1.0764500e+03   9.8818816e+01
   1.0764000e+03   9.8819657e+01
   1.0763500e+03   9.8820491e+01
   1.0763000e+03   9.8821320e+01
   1.0762500e+03   9.8822143e+01
   1.0762000e+03   9.8822960e+01
   1.0761500e+03   9.8823772e+01
   1.0761000e+03   9.8824578e+01
   1.0760500e+03   9.8825379e+01
   1.0760000e+03   9.8826174e+01
   1.0759500e+03   9.8826964e+01
   1.0759000e+03   9.8827749e+01
   1.0758500e+03   9.8828528e+01
   1.0758000e+03   9.8829302e+01
   1.0757500e+03   9.8830071e+01
   1.0757000e+03   9.8830835e+01
   1.0756500e+03   9.8831593e+01
   1.0756000e+03   9.8832347e+01
   1.0755500e+03   9.8833095e+01
   1.0755000e+03   9.8833838e+01
   1.0754500e+03   9.8834577e+01
   1.0754000e+03   9.8835310e+01
   1.0753500e+03   9.8836039e+01
   1.0753000e+03   9.8836763e+01
   1.0752500e+03   9.8837482e+01
   1.0752000e+03   9.8838197e+01
   1.0751500e+03   9.8838907e+01
   1.0751000e+03   9.8839612e+01
   1.0750500e+03   9.8840312e+01
   1.0750000e+03   9.8841008e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_29C.dat <==
   1.1250000e+03   9.8866860e+01
   1.1249500e+03   9.8866382e+01
   1.1249000e+03   9.8865902e+01
   1.1248500e+03   9.8865418e+01
   1.1248000e+03   9.8864932e+01
   1.1247500e+03   9.8864444e+01
   1.1247000e+03   9.8863953e+01
   1.1246500e+03   9.8863459e+01
   1.1246000e+03   9.8862962e+01
   1.1245500e+03   9.8862463e+01
   1.1245000e+03   9.8861961e+01
   1.1244500e+03   9.8861457e+01
   1.1244000e+03   9.8860949e+01
   1.1243500e+03   9.8860439e+01
   1.1243000e+03   9.8859926e+01
   1.1242500e+03   9.8859410e+01
   1.1242000e+03   9.8858891e+01
   1.1241500e+03   9.8858370e+01
   1.1241000e+03   9.8857845e+01
   1.1240500e+03   9.8857318e+01
   1.1240000e+03   9.8856788e+01
   1.1239500e+03   9.8856255e+01
   1.1239000e+03   9.8855718e+01
   1.1238500e+03   9.8855179e+01
   1.1238000e+03   9.8854637e+01
   1.1237500e+03   9.8854092e+01
   1.1237000e+03   9.8853543e+01
   1.1236500e+03   9.8852992e+01
   1.1236000e+03   9.8852437e+01
   1.1235500e+03   9.8851880e+01
   1.1235000e+03   9.8851319e+01
   1.1234500e+03   9.8850755e+01
   1.1234000e+03   9.8850188e+01
   1.1233500e+03   9.8849617e+01
   1.1233000e+03   9.8849044e+01
   1.1232500e+03   9.8848467e+01
   1.1232000e+03   9.8847887e+01
   1.1231500e+03   9.8847303e+01
   1.1231000e+03   9.8846716e+01
   1.1230500e+03   9.8846126e+01
   1.1230000e+03   9.8845532e+01
   1.1229500e+03   9.8844935e+01
   1.1229000e+03   9.8844335e+01
   1.1228500e+03   9.8843731e+01
   1.1228000e+03   9.8843123e+01
   1.1227500e+03   9.8842512e+01
   1.1227000e+03   9.8841897e+01
   1.1226500e+03   9.8841279e+01
   1.1226000e+03   9.8840657e+01
   1.1225500e+03   9.8840032e+01
   1.1225000e+03   9.8839402e+01
   1.1224500e+03   9.8838770e+01
   1.1224000e+03   9.8838133e+01
   1.1223500e+03   9.8837493e+01
   1.1223000e+03   9.8836848e+01
   1.1222500e+03   9.8836200e+01
   1.1222000e+03   9.8835549e+01
   1.1221500e+03   9.8834893e+01
   1.1221000e+03   9.8834233e+01
   1.1220500e+03   9.8833570e+01
   1.1220000e+03   9.8832902e+01
   1.1219500e+03   9.8832230e+01
   1.1219000e+03   9.8831555e+01
   1.1218500e+03   9.8830875e+01
   1.1218000e+03   9.8830191e+01
   1.1217500e+03   9.8829503e+01
   1.1217000e+03   9.8828811e+01
   1.1216500e+03   9.8828115e+01
   1.1216000e+03   9.8827414e+01
   1.1215500e+03   9.8826710e+01
   1.1215000e+03   9.8826001e+01
   1.1214500e+03   9.8825287e+01
   1.1214000e+03   9.8824569e+01
   1.1213500e+03   9.8823847e+01
   1.1213000e+03   9.8823120e+01
   1.1212500e+03   9.8822389e+01
   1.1212000e+03   9.8821653e+01
   1.1211500e+03   9.8820913e+01
   1.1211000e+03   9.8820168e+01
   1.1210500e+03   9.8819419e+01
   1.1210000e+03   9.8818665e+01
   1.1209500e+03   9.8817906e+01
   1.1209000e+03   9.8817142e+01
   1.1208500e+03   9.8816374e+01
   1.1208000e+03   9.8815601e+01
   1.1207500e+03   9.8814822e+01
   1.1207000e+03   9.8814039e+01
   1.1206500e+03   9.8813251e+01
   1.1206000e+03   9.8812458e+01
   1.1205500e+03   9.8811660e+01
   1.1205000e+03   9.8810857e+01
   1.1204500e+03   9.8810049e+01
   1.1204000e+03   9.8809236e+01
   1.1203500e+03   9.8808417e+01
   1.1203000e+03   9.8807593e+01
   1.1202500e+03   9.8806764e+01
   1.1202000e+03   9.8805930e+01
   1.1201500e+03   9.8805090e+01
   1.1201000e+03   9.8804244e+01
   1.1200500e+03   9.8803394e+01
   1.1200000e+03   9.8802537e+01
   1.1199500e+03   9.8801675e+01
   1.1199000e+03   9.8800808e+01
   1.1198500e+03   9.8799935e+01
   1.1198000e+03   9.8799056e+01
   1.1197500e+03   9.8798171e+01
   1.1197000e+03   9.8797280e+01
   1.1196500e+03   9.8796384e+01
   1.1196000e+03   9.8795482e+01
   1.1195500e+03   9.8794573e+01
   1.1195000e+03   9.8793659e+01
   1.1194500e+03   9.8792739e+01
   1.1194000e+03   9.8791812e+01
   1.1193500e+03   9.8790879e+01
   1.1193000e+03   9.8789940e+01
   1.1192500e+03   9.8788995e+01
   1.1192000e+03   9.8788043e+01
   1.1191500e+03   9.8787085e+01
   1.1191000e+03   9.8786121e+01
   1.1190500e+03   9.8785150e+01
   1.1190000e+03   9.8784172e+01
   1.1189500e+03   9.8783187e+01
   1.1189000e+03   9.8782196e+01
   1.1188500e+03   9.8781199e+01
   1.1188000e+03   9.8780194e+01
   1.1187500e+03   9.8779182e+01
   1.1187000e+03   9.8778164e+01
   1.1186500e+03   9.8777138e+01
   1.1186000e+03   9.8776106e+01
   1.1185500e+03   9.8775066e+01
   1.1185000e+03   9.8774019e+01
   1.1184500e+03   9.8772965e+01
   1.1184000e+03   9.8771903e+01
   1.1183500e+03   9.8770834e+01
   1.1183000e+03   9.8769757e+01
   1.1182500e+03   9.8768673e+01
   1.1182000e+03   9.8767582e+01
   1.1181500e+03   9.8766482e+01
   1.1181000e+03   9.8765375e+01
   1.1180500e+03   9.8764260e+01
   1.1180000e+03   9.8763137e+01
   1.1179500e+03   9.8762006e+01
   1.1179000e+03   9.8760867e+01
   1.1178500e+03   9.8759720e+01
   1.1178000e+03   9.8758565e+01
   1.1177500e+03   9.8757401e+01
   1.1177000e+03   9.8756229e+01
   1.1176500e+03   9.8755048e+01
   1.1176000e+03   9.8753859e+01
   1.1175500e+03   9.8752661e+01
   1.1175000e+03   9.8751455e+01
   1.1174500e+03   9.8750240e+01
   1.1174000e+03   9.8749016e+01
   1.1173500e+03   9.8747783e+01
   1.1173000e+03   9.8746541e+01
   1.1172500e+03   9.8745290e+01
   1.1172000e+03   9.8744029e+01
   1.1171500e+03   9.8742759e+01
   1.1171000e+03   9.8741480e+01
   1.1170500e+03   9.8740192e+01
   1.1170000e+03   9.8738893e+01
   1.1169500e+03   9.8737585e+01
   1.1169000e+03   9.8736268e+01
   1.1168500e+03   9.8734940e+01
   1.1168000e+03   9.8733602e+01
   1.1167500e+03   9.8732255e+01
   1.1167000e+03   9.8730897e+01
   1.1166500e+03   9.8729529e+01
   1.1166000e+03   9.8728150e+01
   1.1165500e+03   9.8726761e+01
   1.1165000e+03   9.8725362e+01
   1.1164500e+03   9.8723951e+01
   1.1164000e+03   9.8722530e+01
   1.1163500e+03   9.8721098e+01
   1.1163000e+03   9.8719655e+01
   1.1162500e+03   9.8718201e+01
   1.1162000e+03   9.8716735e+01
   1.1161500e+03   9.8715259e+01
   1.1161000e+03   9.8713770e+01
   1.1160500e+03   9.8712270e+01
   1.1160000e+03   9.8710759e+01
   1.1159500e+03   9.8709235e+01
   1.1159000e+03   9.8707700e+01
   1.1158500e+03   9.8706152e+01
   1.1158000e+03   9.8704592e+01
   1.1157500e+03   9.8703020e+01
   1.1157000e+03   9.8701435e+01
   1.1156500e+03   9.8699838e+01
   1.1156000e+03   9.8698228e+01
   1.1155500e+03   9.8696605e+01
   1.1155000e+03   9.8694969e+01
   1.1154500e+03   9.8693320e+01
   1.1154000e+03   9.8691657e+01
   1.1153500e+03   9.8689981e+01
   1.1153000e+03   9.8688292e+01
   1.1152500e+03   9.8686589e+01
   1.1152000e+03   9.8684872e+01
   1.1151500e+03   9.8683141e+01
   1.1151000e+03   9.8681395e+01
   1.1150500e+03   9.8679636e+01
   1.1150000e+03   9.8677862e+01
   1.1149500e+03   9.8676073e+01
   1.1149000e+03   9.8674269e+01
   1.1148500e+03   9.8672451e+01
   1.1148000e+03   9.8670617e+01
   1.1147500e+03   9.8668768e+01
   1.1147000e+03   9.8666903e+01
   1.1146500e+03   9.8665023e+01
   1.1146000e+03   9.8663127e+01
   1.1145500e+03   9.8661215e+01
   1.1145000e+03   9.8659287e+01
   1.1144500e+03   9.8657343e+01
   1.1144000e+03   9.8655382e+01
   1.1143500e+03   9.8653404e+01
   1.1143000e+03   9.8651409e+01
   1.1142500e+03   9.8649397e+01
   1.1142000e+03   9.8647368e+01
   1.1141500e+03   9.8645322e+01
   1.1141000e+03   9.8643257e+01
   1.1140500e+03   9.8641175e+01
   1.1140000e+03   9.8639075e+01
   1.1139500e+03   9.8636956e+01
   1.1139000e+03   9.8634819e+01
   1.1138500e+03   9.8632663e+01
   1.1138000e+03   9.8630488e+01
   1.1137500e+03   9.8628294e+01
   1.1137000e+03   9.8626081e+01
   1.1136500e+03   9.8623848e+01
   1.1136000e+03   9.8621595e+01
   1.1135500e+03   9.8619322e+01
   1.1135000e+03   9.8617028e+01
   1.1134500e+03   9.8614714e+01
   1.1134000e+03   9.8612379e+01
   1.1133500e+03   9.8610024e+01
   1.1133000e+03   9.8607646e+01
   1.1132500e+03   9.8605248e+01
   1.1132000e+03   9.8602827e+01
   1.1131500e+03   9.8600384e+01
   1.1131000e+03   9.8597919e+01
   1.1130500e+03   9.8595432e+01
   1.1130000e+03   9.8592921e+01
   1.1129500e+03   9.8590387e+01
   1.1129000e+03   9.8587830e+01
   1.1128500e+03   9.8585249e+01
   1.1128000e+03   9.8582644e+01
   1.1127500e+03   9.8580014e+01
   1.1127000e+03   9.8577360e+01
   1.1126500e+03   9.8574681e+01
   1.1126000e+03   9.8571977e+01
   1.1125500e+03   9.8569247e+01
   1.1125000e+03   9.8566492e+01
   1.1124500e+03   9.8563710e+01
   1.1124000e+03   9.8560901e+01
   1.1123500e+03   9.8558066e+01
   1.1123000e+03   9.8555203e+01
   1.1122500e+03   9.8552313e+01
   1.1122000e+03   9.8549395e+01
   1.1121500e+03   9.8546448e+01
   1.1121000e+03   9.8543473e+01
   1.1120500e+03   9.8540469e+01
   1.1120000e+03   9.8537436e+01
   1.1119500e+03   9.8534372e+01
   1.1119000e+03   9.8531279e+01
   1.1118500e+03   9.8528155e+01
   1.1118000e+03   9.8525000e+01
   1.1117500e+03   9.8521814e+01
   1.1117000e+03   9.8518596e+01
   1.1116500e+03   9.8515346e+01
   1.1116000e+03   9.8512063e+01
   1.1115500e+03   9.8508748e+01
   1.1115000e+03   9.8505398e+01
   1.1114500e+03   9.8502015e+01
   1.1114000e+03   9.8498598e+01
   1.1113500e+03   9.8495145e+01
   1.1113000e+03   9.8491658e+01
   1.1112500e+03   9.8488134e+01
   1.1112000e+03   9.8484575e+01
   1.1111500e+03   9.8480978e+01
   1.1111000e+03   9.8477345e+01
   1.1110500e+03   9.8473673e+01
   1.1110000e+03   9.8469964e+01
   1.1109500e+03   9.8466215e+01
   1.1109000e+03   9.8462427e+01
   1.1108500e+03   9.8458600e+01
   1.1108000e+03   9.8454732e+01
   1.1107500e+03   9.8450823e+01
   1.1107000e+03   9.8446872e+01
   1.1106500e+03   9.8442879e+01
   1.1106000e+03   9.8438844e+01
   1.1105500e+03   9.8434765e+01
   1.1105000e+03   9.8430642e+01
   1.1104500e+03   9.8426475e+01
   1.1104000e+03   9.8422262e+01
   1.1103500e+03   9.8418004e+01
   1.1103000e+03   9.8413699e+01
   1.1102500e+03   9.8409346e+01
   1.1102000e+03   9.8404946e+01
   1.1101500e+03   9.8400498e+01
   1.1101000e+03   9.8396000e+01
   1.1100500e+03   9.8391452e+01
   1.1100000e+03   9.8386854e+01
   1.1099500e+03   9.8382204e+01
   1.1099000e+03   9.8377502e+01
   1.1098500e+03   9.8372746e+01
   1.1098000e+03   9.8367937e+01
   1.1097500e+03   9.8363074e+01
   1.1097000e+03   9.8358155e+01
   1.1096500e+03   9.8353180e+01
   1.1096000e+03   9.8348148e+01
   1.1095500e+03   9.8343058e+01
   1.1095000e+03   9.8337909e+01
   1.1094500e+03   9.8332701e+01
   1.1094000e+03   9.8327432e+01
   1.1093500e+03   9.8322101e+01
   1.1093000e+03   9.8316708e+01
   1.1092500e+03   9.8311252e+01
   1.1092000e+03   9.8305731e+01
   1.1091500e+03   9.8300145e+01
   1.1091000e+03   9.8294492e+01
   1.1090500e+03   9.8288772e+01
   1.1090000e+03   9.8282983e+01
   1.1089500e+03   9.8277125e+01
   1.1089000e+03   9.8271197e+01
   1.1088500e+03   9.8265196e+01
   1.1088000e+03   9.8259123e+01
   1.1087500e+03   9.8252975e+01
   1.1087000e+03   9.8246752e+01
   1.1086500e+03   9.8240453e+01
   1.1086000e+03   9.8234076e+01
   1.1085500e+03   9.8227620e+01
   1.1085000e+03   9.8221084e+01
   1.1084500e+03   9.8214467e+01
   1.1084000e+03   9.8207766e+01
   1.1083500e+03   9.8200981e+01
   1.1083000e+03   9.8194111e+01
   1.1082500e+03   9.8187154e+01
   1.1082000e+03   9.8180108e+01
   1.1081500e+03   9.8172972e+01
   1.1081000e+03   9.8165745e+01
   1.1080500e+03   9.8158425e+01
   1.1080000e+03   9.8151010e+01
   1.1079500e+03   9.8143499e+01
   1.1079000e+03   9.8135891e+01
   1.1078500e+03   9.8128183e+01
   1.1078000e+03   9.8120374e+01
   1.1077500e+03   9.8112462e+01
   1.1077000e+03   9.8104446e+01
   1.1076500e+03   9.8096323e+01
   1.1076000e+03   9.8088092e+01
   1.1075500e+03   9.8079751e+01
   1.1075000e+03   9.8071298e+01
   1.1074500e+03   9.8062731e+01
   1.1074000e+03   9.8054048e+01
   1.1073500e+03   9.8045247e+01
   1.1073000e+03   9.8036325e+01
   1.1072500e+03   9.8027282e+01
   1.1072000e+03   9.8018114e+01
   1.1071500e+03   9.8008820e+01
   1.1071000e+03   9.7999396e+01
   1.1070500e+03   9.7989842e+01
   1.1070000e+03   9.7980153e+01
   1.1069500e+03   9.7970329e+01
   1.1069000e+03   9.7960366e+01
   1.1068500e+03   9.7950262e+01
   1.1068000e+03   9.7940015e+01
   1.1067500e+03   9.7929621e+01
   1.1067000e+03   9.7919078e+01
   1.1066500e+03   9.7908384e+01
   1.1066000e+03   9.7897535e+01
   1.1065500e+03   9.7886528e+01
   1.1065000e+03   9.7875361e+01
   1.1064500e+03   9.7864030e+01
   1.1064000e+03   9.7852533e+01
   1.1063500e+03   9.7840867e+01
   1.1063000e+03   9.7829027e+01
   1.1062500e+03   9.7817011e+01
   1.1062000e+03   9.7804816e+01
   1.1061500e+03   9.7792437e+01
   1.1061000e+03   9.7779872e+01
   1.1060500e+03   9.7767116e+01
   1.1060000e+03   9.7754166e+01
   1.1059500e+03   9.7741019e+01
   1.1059000e+03   9.7727670e+01
   1.1058500e+03   9.7714116e+01
   1.1058000e+03   9.7700351e+01
   1.1057500e+03   9.7686373e+01
   1.1057000e+03   9.7672177e+01
   1.1056500e+03   9.7657758e+01
   1.1056000e+03   9.7643112e+01
   1.1055500e+03   9.7628235e+01
   1.1055000e+03   9.7613121e+01
   1.1054500e+03   9.7597766e+01
   1.1054000e+03   9.7582166e+01
   1.1053500e+03   9.7566314e+01
   1.1053000e+03   9.7550206e+01
   1.1052500e+03   9.7533837e+01
   1.1052000e+03   9.7517201e+01
   1.1051500e+03   9.7500293e+01
   1.1051000e+03   9.7483106e+01
   1.1050500e+03   9.7465636e+01
   1.1050000e+03   9.7447875e+01
   1.1049500e+03   9.7429819e+01
   1.1049000e+03   9.7411461e+01
   1.1048500e+03   9.7392794e+01
   1.1048000e+03   9.7373811e+01
   1.1047500e+03   9.7354507e+01
   1.1047000e+03   9.7334874e+01
   1.1046500e+03   9.7314904e+01
   1.1046000e+03   9.7294592e+01
   1.1045500e+03   9.7273929e+01
   1.1045000e+03   9.7252908e+01
   1.1044500e+03   9.7231520e+01
   1.1044000e+03   9.7209758e+01
   1.1043500e+03   9.7187614e+01
   1.1043000e+03   9.7165080e+01
   1.1042500e+03   9.7142145e+01
   1.1042000e+03   9.7118803e+01
   1.1041500e+03   9.7095043e+01
   1.1041000e+03   9.7070856e+01
   1.1040500e+03   9.7046233e+01
   1.1040000e+03   9.7021164e+01
   1.1039500e+03   9.6995639e+01
   1.1039000e+03   9.6969647e+01
   1.1038500e+03   9.6943179e+01
   1.1038000e+03   9.6916222e+01
   1.1037500e+03   9.6888766e+01
   1.1037000e+03   9.6860800e+01
   1.1036500e+03   9.6832312e+01
   1.1036000e+03   9.6803289e+01
   1.1035500e+03   9.6773721e+01
   1.1035000e+03   9.6743593e+01
   1.1034500e+03   9.6712893e+01
   1.1034000e+03   9.6681608e+01
   1.1033500e+03   9.6649723e+01
   1.1033000e+03   9.6617226e+01
   1.1032500e+03   9.6584102e+01
   1.1032000e+03   9.6550336e+01
   1.1031500e+03   9.6515913e+01
   1.1031000e+03   9.6480818e+01
   1.1030500e+03   9.6445034e+01
   1.1030000e+03   9.6408547e+01
   1.1029500e+03   9.6371338e+01
   1.1029000e+03   9.6333391e+01
   1.1028500e+03   9.6294689e+01
   1.1028000e+03   9.6255214e+01
   1.1027500e+03   9.6214947e+01
   1.1027000e+03   9.6173870e+01
   1.1026500e+03   9.6131963e+01
   1.1026000e+03   9.6089207e+01
   1.1025500e+03   9.6045582e+01
   1.1025000e+03   9.6001068e+01
   1.1024500e+03   9.5955642e+01
   1.1024000e+03   9.5909284e+01
   1.1023500e+03   9.5861972e+01
   1.1023000e+03   9.5813683e+01
   1.1022500e+03   9.5764394e+01
   1.1022000e+03   9.5714081e+01
   1.1021500e+03   9.5662722e+01
   1.1021000e+03   9.5610291e+01
   1.1020500e+03   9.5556763e+01
   1.1020000e+03   9.5502113e+01
   1.1019500e+03   9.5446314e+01
   1.1019000e+03   9.5389342e+01
   1.1018500e+03   9.5331168e+01
   1.1018000e+03   9.5271765e+01
   1.1017500e+03   9.5211106e+01
   1.1017000e+03   9.5149162e+01
   1.1016500e+03   9.5085905e+01
   1.1016000e+03   9.5021306e+01
   1.1015500e+03   9.4955334e+01
   1.1015000e+03   9.4887961e+01
   1.1014500e+03   9.4819157e+01
   1.1014000e+03   9.4748890e+01
   1.1013500e+03   9.4677131e+01
   1.1013000e+03   9.4603848e+01
   1.1012500e+03   9.4529011e+01
   1.1012000e+03   9.4452588e+01
   1.1011500e+03   9.4374549e+01
   1.1011000e+03   9.4294862e+01
   1.1010500e+03   9.4213496e+01
   1.1010000e+03   9.4130421e+01
   1.1009500e+03   9.4045607e+01
   1.1009000e+03   9.3959023e+01
   1.1008500e+03   9.3870639e+01
   1.1008000e+03   9.3780427e+01
   1.1007500e+03   9.3688358e+01
   1.1007000e+03   9.3594405e+01
   1.1006500e+03   9.3498542e+01
   1.1006000e+03   9.3400744e+01
   1.1005500e+03   9.3300987e+01
   1.1005000e+03   9.3199249e+01
   1.1004500e+03   9.3095510e+01
   1.1004000e+03   9.2989751e+01
   1.1003500e+03   9.2881957e+01
   1.1003000e+03   9.2772114e+01
   1.1002500e+03   9.2660211e+01
   1.1002000e+03   9.2546240e+01
   1.1001500e+03   9.2430198e+01
   1.1001000e+03   9.2312085e+01
   1.1000500e+03   9.2191903e+01
   1.1000000e+03   9.2069661e+01
   1.0999500e+03   9.1945371e+01
   1.0999000e+03   9.1819053e+01
   1.0998500e+03   9.1690730e+01
   1.0998000e+03   9.1560431e+01
   1.0997500e+03   9.1428194e+01
   1.0997000e+03   9.1294061e+01
   1.0996500e+03   9.1158085e+01
   1.0996000e+03   9.1020324e+01
   1.0995500e+03   9.0880845e+01
   1.0995000e+03   9.0739726e+01
   1.0994500e+03   9.0597052e+01
   1.0994000e+03   9.0452920e+01
   1.0993500e+03   9.0307436e+01
   1.0993000e+03   9.0160717e+01
   1.0992500e+03   9.0012893e+01
   1.0992000e+03   8.9864104e+01
   1.0991500e+03   8.9714504e+01
   1.0991000e+03   8.9564258e+01
   1.0990500e+03   8.9413544e+01
   1.0990000e+03   8.9262554e+01
   1.0989500e+03   8.9111493e+01
   1.0989000e+03   8.8960578e+01
   1.0988500e+03   8.8810042e+01
   1.0988000e+03   8.8660128e+01
   1.0987500e+03   8.8511094e+01
   1.0987000e+03   8.8363210e+01
   1.0986500e+03   8.8216759e+01
   1.0986000e+03   8.8072033e+01
   1.0985500e+03   8.7929337e+01
   1.0985000e+03   8.7788986e+01
   1.0984500e+03   8.7651301e+01
   1.0984000e+03   8.7516614e+01
   1.0983500e+03   8.7385261e+01
   1.0983000e+03   8.7257582e+01
   1.0982500e+03   8.7133921e+01
   1.0982000e+03   8.7014623e+01
   1.0981500e+03   8.6900031e+01
   1.0981000e+03   8.6790486e+01
   1.0980500e+03   8.6686323e+01
   1.0980000e+03   8.6587870e+01
   1.0979500e+03   8.6495444e+01
   1.0979000e+03   8.6409350e+01
   1.0978500e+03   8.6329881e+01
   1.0978000e+03   8.6257309e+01
   1.0977500e+03   8.6191890e+01
   1.0977000e+03   8.6133857e+01
   1.0976500e+03   8.6083420e+01
   1.0976000e+03   8.6040764e+01
   1.0975500e+03   8.6006048e+01
   1.0975000e+03   8.5979402e+01
   1.0974500e+03   8.5960925e+01
   1.0974000e+03   8.5950689e+01
   1.0973500e+03   8.5948731e+01
   1.0973000e+03   8.5955060e+01
   1.0972500e+03   8.5969651e+01
   1.0972000e+03   8.5992449e+01
   1.0971500e+03   8.6023367e+01
   1.0971000e+03   8.6062291e+01
   1.0970500e+03   8.6109073e+01
   1.0970000e+03   8.6163543e+01
   1.0969500e+03   8.6225501e+01
   1.0969000e+03   8.6294725e+01
   1.0968500e+03   8.6370969e+01
   1.0968000e+03   8.6453969e+01
   1.0967500e+03   8.6543441e+01
   1.0967000e+03   8.6639086e+01
   1.0966500e+03   8.6740592e+01
   1.0966000e+03   8.6847636e+01
   1.0965500e+03   8.6959886e+01
   1.0965000e+03   8.7077004e+01
   1.0964500e+03   8.7198647e+01
   1.0964000e+03   8.7324471e+01
   1.0963500e+03   8.7454131e+01
   1.0963000e+03   8.7587286e+01
   1.0962500e+03   8.7723596e+01
   1.0962000e+03   8.7862728e+01
   1.0961500e+03   8.8004356e+01
   1.0961000e+03   8.8148162e+01
   1.0960500e+03   8.8293836e+01
   1.0960000e+03   8.8441079e+01
   1.0959500e+03   8.8589604e+01
   1.0959000e+03   8.8739135e+01
   1.0958500e+03   8.8889408e+01
   1.0958000e+03   8.9040174e+01
   1.0957500e+03   8.9191194e+01
   1.0957000e+03   8.9342244e+01
   1.0956500e+03   8.9493113e+01
   1.0956000e+03   8.9643603e+01
   1.0955500e+03   8.9793530e+01
   1.0955000e+03   8.9942722e+01
   1.0954500e+03   9.0091020e+01
   1.0954000e+03   9.0238277e+01
   1.0953500e+03   9.0384360e+01
   1.0953000e+03   9.0529145e+01
   1.0952500e+03   9.0672520e+01
   1.0952000e+03   9.0814385e+01
   1.0951500e+03   9.0954649e+01
   1.0951000e+03   9.1093230e+01
   1.0950500e+03   9.1230057e+01
   1.0950000e+03   9.1365068e+01
   1.0949500e+03   9.1498206e+01
   1.0949000e+03   9.1629425e+01
   1.0948500e+03   9.1758686e+01
   1.0948000e+03   9.1885955e+01
   1.0947500e+03   9.2011205e+01
   1.0947000e+03   9.2134416e+01
   1.0946500e+03   9.2255572e+01
   1.0946000e+03   9.2374664e+01
   1.0945500e+03   9.2491684e+01
   1.0945000e+03   9.2606633e+01
   1.0944500e+03   9.2719512e+01
   1.0944000e+03   9.2830327e+01
   1.0943500e+03   9.2939088e+01
   1.0943000e+03   9.3045806e+01
   1.0942500e+03   9.3150497e+01
   1.0942000e+03   9.3253178e+01
   1.0941500e+03   9.3353868e+01
   1.0941000e+03   9.3452589e+01
   1.0940500e+03   9.3549363e+01
   1.0940000e+03   9.3644214e+01
   1.0939500e+03   9.3737170e+01
   1.0939000e+03   9.3828255e+01
   1.0938500e+03   9.3917499e+01
   1.0938000e+03   9.4004930e+01
   1.0937500e+03   9.4090577e+01
   1.0937000e+03   9.4174470e+01
   1.0936500e+03   9.4256639e+01
   1.0936000e+03   9.4337115e+01
   1.0935500e+03   9.4415928e+01
   1.0935000e+03   9.4493111e+01
   1.0934500e+03   9.4568693e+01
   1.0934000e+03   9.4642706e+01
   1.0933500e+03   9.4715181e+01
   1.0933000e+03   9.4786149e+01
   1.0932500e+03   9.4855641e+01
   1.0932000e+03   9.4923686e+01
   1.0931500e+03   9.4990316e+01
   1.0931000e+03   9.5055560e+01
   1.0930500e+03   9.5119447e+01
   1.0930000e+03   9.5182008e+01
   1.0929500e+03   9.5243270e+01
   1.0929000e+03   9.5303263e+01
   1.0928500e+03   9.5362014e+01
   1.0928000e+03   9.5419551e+01
   1.0927500e+03   9.5475900e+01
   1.0927000e+03   9.5531089e+01
   1.0926500e+03   9.5585144e+01
   1.0926000e+03   9.5638090e+01
   1.0925500e+03   9.5689953e+01
   1.0925000e+03   9.5740757e+01
   1.0924500e+03   9.5790526e+01
   1.0924000e+03   9.5839285e+01
   1.0923500e+03   9.5887056e+01
   1.0923000e+03   9.5933862e+01
   1.0922500e+03   9.5979725e+01
   1.0922000e+03   9.6024667e+01
   1.0921500e+03   9.6068710e+01
   1.0921000e+03   9.6111874e+01
   1.0920500e+03   9.6154179e+01
   1.0920000e+03   9.6195646e+01
   1.0919500e+03   9.6236293e+01
   1.0919000e+03   9.6276140e+01
   1.0918500e+03   9.6315205e+01
   1.0918000e+03   9.6353506e+01
   1.0917500e+03   9.6391062e+01
   1.0917000e+03   9.6427888e+01
   1.0916500e+03   9.6464002e+01
   1.0916000e+03   9.6499420e+01
   1.0915500e+03   9.6534159e+01
   1.0915000e+03   9.6568233e+01
   1.0914500e+03   9.6601659e+01
   1.0914000e+03   9.6634450e+01
   1.0913500e+03   9.6666622e+01
   1.0913000e+03   9.6698189e+01
   1.0912500e+03   9.6729163e+01
   1.0912000e+03   9.6759560e+01
   1.0911500e+03   9.6789391e+01
   1.0911000e+03   9.6818670e+01
   1.0910500e+03   9.6847409e+01
   1.0910000e+03   9.6875620e+01
   1.0909500e+03   9.6903316e+01
   1.0909000e+03   9.6930507e+01
   1.0908500e+03   9.6957204e+01
   1.0908000e+03   9.6983420e+01
   1.0907500e+03   9.7009164e+01
   1.0907000e+03   9.7034448e+01
   1.0906500e+03   9.7059280e+01
   1.0906000e+03   9.7083672e+01
   1.0905500e+03   9.7107632e+01
   1.0905000e+03   9.7131171e+01
   1.0904500e+03   9.7154297e+01
   1.0904000e+03   9.7177019e+01
   1.0903500e+03   9.7199347e+01
   1.0903000e+03   9.7221288e+01
   1.0902500e+03   9.7242851e+01
   1.0902000e+03   9.7264044e+01
   1.0901500e+03   9.7284876e+01
   1.0901000e+03   9.7305353e+01
   1.0900500e+03   9.7325483e+01
   1.0900000e+03   9.7345274e+01
   1.0899500e+03   9.7364733e+01
   1.0899000e+03   9.7383867e+01
   1.0898500e+03   9.7402682e+01
   1.0898000e+03   9.7421185e+01
   1.0897500e+03   9.7439384e+01
   1.0897000e+03   9.7457283e+01
   1.0896500e+03   9.7474889e+01
   1.0896000e+03   9.7492209e+01
   1.0895500e+03   9.7509248e+01
   1.0895000e+03   9.7526012e+01
   1.0894500e+03   9.7542507e+01
   1.0894000e+03   9.7558738e+01
   1.0893500e+03   9.7574710e+01
   1.0893000e+03   9.7590428e+01
   1.0892500e+03   9.7605898e+01
   1.0892000e+03   9.7621125e+01
   1.0891500e+03   9.7636114e+01
   1.0891000e+03   9.7650868e+01
   1.0890500e+03   9.7665394e+01
   1.0890000e+03   9.7679695e+01
   1.0889500e+03   9.7693775e+01
   1.0889000e+03   9.7707640e+01
   1.0888500e+03   9.7721293e+01
   1.0888000e+03   9.7734739e+01
   1.0887500e+03   9.7747981e+01
   1.0887000e+03   9.7761024e+01
   1.0886500e+03   9.7773870e+01
   1.0886000e+03   9.7786525e+01
   1.0885500e+03   9.7798991e+01
   1.0885000e+03   9.7811273e+01
   1.0884500e+03   9.7823373e+01
   1.0884000e+03   9.7835296e+01
   1.0883500e+03   9.7847044e+01
   1.0883000e+03   9.7858621e+01
   1.0882500e+03   9.7870029e+01
   1.0882000e+03   9.7881273e+01
   1.0881500e+03   9.7892355e+01
   1.0881000e+03   9.7903278e+01
   1.0880500e+03   9.7914046e+01
   1.0880000e+03   9.7924660e+01
   1.0879500e+03   9.7935123e+01
   1.0879000e+03   9.7945440e+01
   1.0878500e+03   9.7955611e+01
   1.0878000e+03   9.7965640e+01
   1.0877500e+03   9.7975530e+01
   1.0877000e+03   9.7985282e+01
   1.0876500e+03   9.7994899e+01
   1.0876000e+03   9.8004385e+01
   1.0875500e+03   9.8013740e+01
   1.0875000e+03   9.8022967e+01
   1.0874500e+03   9.8032069e+01
   1.0874000e+03   9.8041048e+01
   1.0873500e+03   9.8049905e+01
   1.0873000e+03   9.8058644e+01
   1.0872500e+03   9.8067265e+01
   1.0872000e+03   9.8075772e+01
   1.0871500e+03   9.8084166e+01
   1.0871000e+03   9.8092449e+01
   1.0870500e+03   9.8100622e+01
   1.0870000e+03   9.8108689e+01
   1.0869500e+03   9.8116650e+01
   1.0869000e+03   9.8124507e+01
   1.0868500e+03   9.8132262e+01
   1.0868000e+03   9.8139918e+01
   1.0867500e+03   9.8147474e+01
   1.0867000e+03   9.8154934e+01
   1.0866500e+03   9.8162299e+01
   1.0866000e+03   9.8169570e+01
   1.0865500e+03   9.8176748e+01
   1.0865000e+03   9.8183837e+01
   1.0864500e+03   9.8190835e+01
   1.0864000e+03   9.8197747e+01
   1.0863500e+03   9.8204572e+01
   1.0863000e+03   9.8211312e+01
   1.0862500e+03   9.8217968e+01
   1.0862000e+03   9.8224543e+01
   1.0861500e+03   9.8231037e+01
   1.0861000e+03   9.8237451e+01
   1.0860500e+03   9.8243786e+01
   1.0860000e+03   9.8250045e+01
   1.0859500e+03   9.8256228e+01
   1.0859000e+03   9.8262336e+01
   1.0858500e+03   9.8268371e+01
   1.0858000e+03   9.8274334e+01
   1.0857500e+03   9.8280225e+01
   1.0857000e+03   9.8286046e+01
   1.0856500e+03   9.8291799e+01
   1.0856000e+03   9.8297483e+01
   1.0855500e+03   9.8303100e+01
   1.0855000e+03   9.8308652e+01
   1.0854500e+03   9.8314139e+01
   1.0854000e+03   9.8319561e+01
   1.0853500e+03   9.8324921e+01
   1.0853000e+03   9.8330219e+01
   1.0852500e+03   9.8335456e+01
   1.0852000e+03   9.8340633e+01
   1.0851500e+03   9.8345751e+01
   1.0851000e+03   9.8350810e+01
   1.0850500e+03   9.8355812e+01
   1.0850000e+03   9.8360757e+01
   1.0849500e+03   9.8365647e+01
   1.0849000e+03   9.8370482e+01
   1.0848500e+03   9.8375262e+01
   1.0848000e+03   9.8379989e+01
   1.0847500e+03   9.8384664e+01
   1.0847000e+03   9.8389286e+01
   1.0846500e+03   9.8393858e+01
   1.0846000e+03   9.8398379e+01
   1.0845500e+03   9.8402851e+01
   1.0845000e+03   9.8407274e+01
   1.0844500e+03   9.8411649e+01
   1.0844000e+03   9.8415976e+01
   1.0843500e+03   9.8420256e+01
   1.0843000e+03   9.8424490e+01
   1.0842500e+03   9.8428679e+01
   1.0842000e+03   9.8432823e+01
   1.0841500e+03   9.8436922e+01
   1.0841000e+03   9.8440978e+01
   1.0840500e+03   9.8444991e+01
   1.0840000e+03   9.8448962e+01
   1.0839500e+03   9.8452890e+01
   1.0839000e+03   9.8456778e+01
   1.0838500e+03   9.8460624e+01
   1.0838000e+03   9.8464431e+01
   1.0837500e+03   9.8468198e+01
   1.0837000e+03   9.8471926e+01
   1.0836500e+03   9.8475615e+01
   1.0836000e+03   9.8479267e+01
   1.0835500e+03   9.8482881e+01
   1.0835000e+03   9.8486457e+01
   1.0834500e+03   9.8489998e+01
   1.0834000e+03   9.8493502e+01
   1.0833500e+03   9.8496971e+01
   1.0833000e+03   9.8500405e+01
   1.0832500e+03   9.8503804e+01
   1.0832000e+03   9.8507170e+01
   1.0831500e+03   9.8510501e+01
   1.0831000e+03   9.8513799e+01
   1.0830500e+03   9.8517065e+01
   1.0830000e+03   9.8520298e+01
   1.0829500e+03   9.8523499e+01
   1.0829000e+03   9.8526669e+01
   1.0828500e+03   9.8529807e+01
   1.0828000e+03   9.8532915e+01
   1.0827500e+03   9.8535992e+01
   1.0827000e+03   9.8539040e+01
   1.0826500e+03   9.8542058e+01
   1.0826000e+03   9.8545046e+01
   1.0825500e+03   9.8548006e+01
   1.0825000e+03   9.8550938e+01
   1.0824500e+03   9.8553841e+01
   1.0824000e+03   9.8556717e+01
   1.0823500e+03   9.8559565e+01
   1.0823000e+03   9.8562386e+01
   1.0822500e+03   9.8565181e+01
   1.0822000e+03   9.8567949e+01
   1.0821500e+03   9.8570691e+01
   1.0821000e+03   9.8573407e+01
   1.0820500e+03   9.8576098e+01
   1.0820000e+03   9.8578764e+01
   1.0819500e+03   9.8581405e+01
   1.0819000e+03   9.8584021e+01
   1.0818500e+03   9.8586614e+01
   1.0818000e+03   9.8589182e+01
   1.0817500e+03   9.8591727e+01
   1.0817000e+03   9.8594249e+01
   1.0816500e+03   9.8596747e+01
   1.0816000e+03   9.8599223e+01
   1.0815500e+03   9.8601676e+01
   1.0815000e+03   9.8604107e+01
   1.0814500e+03   9.8606516e+01
   1.0814000e+03   9.8608903e+01
   1.0813500e+03   9.8611269e+01
   1.0813000e+03   9.8613614e+01
   1.0812500e+03   9.8615938e+01
   1.0812000e+03   9.8618241e+01
   1.0811500e+03   9.8620523e+01
   1.0811000e+03   9.8622786e+01
   1.0810500e+03   9.8625028e+01
   1.0810000e+03   9.8627251e+01
   1.0809500e+03   9.8629454e+01
   1.0809000e+03   9.8631638e+01
   1.0808500e+03   9.8633803e+01
   1.0808000e+03   9.8635949e+01
   1.0807500e+03   9.8638076e+01
   1.0807000e+03   9.8640185e+01
   1.0806500e+03   9.8642276e+01
   1.0806000e+03   9.8644349e+01
   1.0805500e+03   9.8646404e+01
   1.0805000e+03   9.8648441e+01
   1.0804500e+03   9.8650461e+01
   1.0804000e+03   9.8652464e+01
   1.0803500e+03   9.8654449e+01
   1.0803000e+03   9.8656418e+01
   1.0802500e+03   9.8658371e+01
   1.0802000e+03   9.8660307e+01
   1.0801500e+03   9.8662226e+01
   1.0801000e+03   9.8664130e+01
   1.0800500e+03   9.8666017e+01
   1.0800000e+03   9.8667889e+01
   1.0799500e+03   9.8669745e+01
   1.0799000e+03   9.8671586e+01
   1.0798500e+03   9.8673412e+01
   1.0798000e+03   9.8675223e+01
   1.0797500e+03   9.8677018e+01
   1.0797000e+03   9.8678799e+01
   1.0796500e+03   9.8680566e+01
   1.0796000e+03   9.8682318e+01
   1.0795500e+03   9.8684056e+01
   1.0795000e+03   9.8685779e+01
   1.0794500e+03   9.8687489e+01
   1.0794000e+03   9.8689185e+01
   1.0793500e+03   9.8690867e+01
   1.0793000e+03   9.8692536e+01
   1.0792500e+03   9.8694192e+01
   1.0792000e+03   9.8695834e+01
   1.0791500e+03   9.8697463e+01
   1.0791000e+03   9.8699079e+01
   1.0790500e+03   9.8700682e+01
   1.0790000e+03   9.8702273e+01
   1.0789500e+03   9.8703851e+01
   1.0789000e+03   9.8705417e+01
   1.0788500e+03   9.8706970e+01
   1.0788000e+03   9.8708511e+01
   1.0787500e+03   9.8710040e+01
   1.0787000e+03   9.8711558e+01
   1.0786500e+03   9.8713063e+01
   1.0786000e+03   9.8714557e+01
   1.0785500e+03   9.8716039e+01
   1.0785000e+03   9.8717510e+01
   1.0784500e+03   9.8718970e+01
   1.0784000e+03   9.8720418e+01
   1.0783500e+03   9.8721855e+01
   1.0783000e+03   9.8723281e+01
   1.0782500e+03   9.8724697e+01
   1.0782000e+03   9.8726101e+01
   1.0781500e+03   9.8727495e+01
   1.0781000e+03   9.8728879e+01
   1.0780500e+03   9.8730252e+01
   1.0780000e+03   9.8731615e+01
   1.0779500e+03   9.8732967e+01
   1.0779000e+03   9.8734309e+01
   1.0778500e+03   9.8735642e+01
   1.0778000e+03   9.8736964e+01
   1.0777500e+03   9.8738277e+01
   1.0777000e+03   9.8739579e+01
   1.0776500e+03   9.8740873e+01
   1.0776000e+03   9.8742156e+01
   1.0775500e+03   9.8743430e+01
   1.0775000e+03   9.8744695e+01
   1.0774500e+03   9.8745951e+01
   1.0774000e+03   9.8747197e+01
   1.0773500e+03   9.8748435e+01
   1.0773000e+03   9.8749663e+01
   1.0772500e+03   9.8750882e+01
   1.0772000e+03   9.8752093e+01
   1.0771500e+03   9.8753294e+01
   1.0771000e+03   9.8754488e+01
   1.0770500e+03   9.8755672e+01
   1.0770000e+03   9.8756848e+01
   1.0769500e+03   9.8758016e+01
   1.0769000e+03   9.8759175e+01
   1.0768500e+03   9.8760326e+01
   1.0768000e+03   9.8761469e+01
   1.0767500e+03   9.8762604e+01
   1.0767000e+03   9.8763731e+01
   1.0766500e+03   9.8764849e+01
   1.0766000e+03   9.8765960e+01
   1.0765500e+03   9.8767063e+01
   1.0765000e+03   9.8768159e+01
   1.0764500e+03   9.8769246e+01
   1.0764000e+03   9.8770326e+01
   1.0763500e+03   9.8771399e+01
   1.0763000e+03   9.8772464e+01
   1.0762500e+03   9.8773522e+01
   1.0762000e+03   9.8774572e+01
   1.0761500e+03   9.8775615e+01
   1.0761000e+03   9.8776651e+01
   1.0760500e+03   9.8777680e+01
   1.0760000e+03   9.8778702e+01
   1.0759500e+03   9.8779717e+01
   1.0759000e+03   9.8780725e+01
   1.0758500e+03   9.8781726e+01
   1.0758000e+03   9.8782720e+01
   1.0757500e+03   9.8783708e+01
   1.0757000e+03   9.8784689e+01
   1.0756500e+03   9.8785663e+01
   1.0756000e+03   9.8786630e+01
   1.0755500e+03   9.8787592e+01
   1.0755000e+03   9.8788546e+01
   1.0754500e+03   9.8789495e+01
   1.0754000e+03   9.8790437e+01
   1.0753500e+03   9.8791372e+01
   1.0753000e+03   9.8792302e+01
   1.0752500e+03   9.8793225e+01
   1.0752000e+03   9.8794142e+01
   1.0751500e+03   9.8795053e+01
   1.0751000e+03   9.8795959e+01
   1.0750500e+03   9.8796858e+01
   1.0750000e+03   9.8797751e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_31C.dat <==
   1.1250000e+03   9.8841611e+01
   1.1249500e+03   9.8841050e+01
   1.1249000e+03   9.8840485e+01
   1.1248500e+03   9.8839918e+01
   1.1248000e+03   9.8839348e+01
   1.1247500e+03   9.8838775e+01
   1.1247000e+03   9.8838199e+01
   1.1246500e+03   9.8837620e+01
   1.1246000e+03   9.8837038e+01
   1.1245500e+03   9.8836452e+01
   1.1245000e+03   9.8835864e+01
   1.1244500e+03   9.8835272e+01
   1.1244000e+03   9.8834677e+01
   1.1243500e+03   9.8834079e+01
   1.1243000e+03   9.8833477e+01
   1.1242500e+03   9.8832873e+01
   1.1242000e+03   9.8832265e+01
   1.1241500e+03   9.8831653e+01
   1.1241000e+03   9.8831039e+01
   1.1240500e+03   9.8830421e+01
   1.1240000e+03   9.8829800e+01
   1.1239500e+03   9.8829175e+01
   1.1239000e+03   9.8828547e+01
   1.1238500e+03   9.8827915e+01
   1.1238000e+03   9.8827280e+01
   1.1237500e+03   9.8826642e+01
   1.1237000e+03   9.8825999e+01
   1.1236500e+03   9.8825354e+01
   1.1236000e+03   9.8824704e+01
   1.1235500e+03   9.8824052e+01
   1.1235000e+03   9.8823395e+01
   1.1234500e+03   9.8822735e+01
   1.1234000e+03   9.8822071e+01
   1.1233500e+03   9.8821404e+01
   1.1233000e+03   9.8820732e+01
   1.1232500e+03   9.8820057e+01
   1.1232000e+03   9.8819378e+01
   1.1231500e+03   9.8818696e+01
   1.1231000e+03   9.8818009e+01
   1.1230500e+03   9.8817319e+01
   1.1230000e+03   9.8816624e+01
   1.1229500e+03   9.8815926e+01
   1.1229000e+03   9.8815224e+01
   1.1228500e+03   9.8814517e+01
   1.1228000e+03   9.8813807e+01
   1.1227500e+03   9.8813093e+01
   1.1227000e+03   9.8812374e+01
   1.1226500e+03   9.8811651e+01
   1.1226000e+03   9.8810925e+01
   1.1225500e+03   9.8810194e+01
   1.1225000e+03   9.8809458e+01
   1.1224500e+03   9.8808719e+01
   1.1224000e+03   9.8807975e+01
   1.1223500e+03   9.8807227e+01
   1.1223000e+03   9.8806475e+01
   1.1222500e+03   9.8805718e+01
   1.1222000e+03   9.8804957e+01
   1.1221500e+03   9.8804191e+01
   1.1221000e+03   9.8803421e+01
   1.1220500e+03   9.8802646e+01
   1.1220000e+03   9.8801867e+01
   1.1219500e+03   9.8801083e+01
   1.1219000e+03   9.8800294e+01
   1.1218500e+03   9.8799501e+01
   1.1218000e+03   9.8798703e+01
   1.1217500e+03   9.8797901e+01
   1.1217000e+03   9.8797093e+01
   1.1216500e+03   9.8796281e+01
   1.1216000e+03   9.8795464e+01
   1.1215500e+03   9.8794642e+01
   1.1215000e+03   9.8793815e+01
   1.1214500e+03   9.8792983e+01
   1.1214000e+03   9.8792146e+01
   1.1213500e+03   9.8791304e+01
   1.1213000e+03   9.8790457e+01
   1.1212500e+03   9.8789605e+01
   1.1212000e+03   9.8788748e+01
   1.1211500e+03   9.8787885e+01
   1.1211000e+03   9.8787017e+01
   1.1210500e+03   9.8786144e+01
   1.1210000e+03   9.8785266e+01
   1.1209500e+03   9.8784382e+01
   1.1209000e+03   9.8783492e+01
   1.1208500e+03   9.8782597e+01
   1.1208000e+03   9.8781697e+01
   1.1207500e+03   9.8780791e+01
   1.1207000e+03   9.8779880e+01
   1.1206500e+03   9.8778963e+01
   1.1206000e+03   9.8778040e+01
   1.1205500e+03   9.8777111e+01
   1.1205000e+03   9.8776177e+01
   1.1204500e+03   9.8775236e+01
   1.1204000e+03   9.8774290e+01
   1.1203500e+03   9.8773338e+01
   1.1203000e+03   9.8772380e+01
   1.1202500e+03   9.8771416e+01
   1.1202000e+03   9.8770445e+01
   1.1201500e+03   9.8769469e+01
   1.1201000e+03   9.8768486e+01
   1.1200500e+03   9.8767497e+01
   1.1200000e+03   9.8766502e+01
   1.1199500e+03   9.8765501e+01
   1.1199000e+03   9.8764493e+01
   1.1198500e+03   9.8763478e+01
   1.1198000e+03   9.8762457e+01
   1.1197500e+03   9.8761430e+01
   1.1197000e+03   9.8760395e+01
   1.1196500e+03   9.8759355e+01
   1.1196000e+03   9.8758307e+01
   1.1195500e+03   9.8757253e+01
   1.1195000e+03   9.8756191e+01
   1.1194500e+03   9.8755123e+01
   1.1194000e+03   9.8754048e+01
   1.1193500e+03   9.8752966e+01
   1.1193000e+03   9.8751876e+01
   1.1192500e+03   9.8750780e+01
   1.1192000e+03   9.8749676e+01
   1.1191500e+03   9.8748565e+01
   1.1191000e+03   9.8747446e+01
   1.1190500e+03   9.8746321e+01
   1.1190000e+03   9.8745187e+01
   1.1189500e+03   9.8744046e+01
   1.1189000e+03   9.8742898e+01
   1.1188500e+03   9.8741742e+01
   1.1188000e+03   9.8740578e+01
   1.1187500e+03   9.8739406e+01
   1.1187000e+03   9.8738226e+01
   1.1186500e+03   9.8737039e+01
   1.1186000e+03   9.8735843e+01
   1.1185500e+03   9.8734639e+01
   1.1185000e+03   9.8733427e+01
   1.1184500e+03   9.8732207e+01
   1.1184000e+03   9.8730978e+01
   1.1183500e+03   9.8729741e+01
   1.1183000e+03   9.8728496e+01
   1.1182500e+03   9.8727242e+01
   1.1182000e+03   9.8725979e+01
   1.1181500e+03   9.8724708e+01
   1.1181000e+03   9.8723428e+01
   1.1180500e+03   9.8722139e+01
   1.1180000e+03   9.8720841e+01
   1.1179500e+03   9.8719534e+01
   1.1179000e+03   9.8718217e+01
   1.1178500e+03   9.8716892e+01
   1.1178000e+03   9.8715557e+01
   1.1177500e+03   9.8714213e+01
   1.1177000e+03   9.8712860e+01
   1.1176500e+03   9.8711497e+01
   1.1176000e+03   9.8710124e+01
   1.1175500e+03   9.8708741e+01
   1.1175000e+03   9.8707349e+01
   1.1174500e+03   9.8705947e+01
   1.1174000e+03   9.8704535e+01
   1.1173500e+03   9.8703112e+01
   1.1173000e+03   9.8701680e+01
   1.1172500e+03   9.8700237e+01
   1.1172000e+03   9.8698783e+01
   1.1171500e+03   9.8697320e+01
   1.1171000e+03   9.8695845e+01
   1.1170500e+03   9.8694360e+01
   1.1170000e+03   9.8692864e+01
   1.1169500e+03   9.8691358e+01
   1.1169000e+03   9.8689840e+01
   1.1168500e+03   9.8688311e+01
   1.1168000e+03   9.8686771e+01
   1.1167500e+03   9.8685219e+01
   1.1167000e+03   9.8683656e+01
   1.1166500e+03   9.8682082e+01
   1.1166000e+03   9.8680496e+01
   1.1165500e+03   9.8678898e+01
   1.1165000e+03   9.8677288e+01
   1.1164500e+03   9.8675666e+01
   1.1164000e+03   9.8674032e+01
   1.1163500e+03   9.8672385e+01
   1.1163000e+03   9.8670727e+01
   1.1162500e+03   9.8669056e+01
   1.1162000e+03   9.8667372e+01
   1.1161500e+03   9.8665675e+01
   1.1161000e+03   9.8663966e+01
   1.1160500e+03   9.8662243e+01
   1.1160000e+03   9.8660508e+01
   1.1159500e+03   9.8658759e+01
   1.1159000e+03   9.8656996e+01
   1.1158500e+03   9.8655221e+01
   1.1158000e+03   9.8653431e+01
   1.1157500e+03   9.8651628e+01
   1.1157000e+03   9.8649810e+01
   1.1156500e+03   9.8647979e+01
   1.1156000e+03   9.8646133e+01
   1.1155500e+03   9.8644273e+01
   1.1155000e+03   9.8642398e+01
   1.1154500e+03   9.8640509e+01
   1.1154000e+03   9.8638605e+01
   1.1153500e+03   9.8636686e+01
   1.1153000e+03   9.8634751e+01
   1.1152500e+03   9.8632801e+01
   1.1152000e+03   9.8630836e+01
   1.1151500e+03   9.8628855e+01
   1.1151000e+03   9.8626859e+01
   1.1150500e+03   9.8624846e+01
   1.1150000e+03   9.8622817e+01
   1.1149500e+03   9.8620772e+01
   1.1149000e+03   9.8618711e+01
   1.1148500e+03   9.8616632e+01
   1.1148000e+03   9.8614537e+01
   1.1147500e+03   9.8612425e+01
   1.1147000e+03   9.8610296e+01
   1.1146500e+03   9.8608149e+01
   1.1146000e+03   9.8605985e+01
   1.1145500e+03   9.8603803e+01
   1.1145000e+03   9.8601603e+01
   1.1144500e+03   9.8599384e+01
   1.1144000e+03   9.8597148e+01
   1.1143500e+03   9.8594893e+01
   1.1143000e+03   9.8592619e+01
   1.1142500e+03   9.8590326e+01
   1.1142000e+03   9.8588014e+01
   1.1141500e+03   9.8585682e+01
   1.1141000e+03   9.8583331e+01
   1.1140500e+03   9.8580960e+01
   1.1140000e+03   9.8578570e+01
   1.1139500e+03   9.8576158e+01
   1.1139000e+03   9.8573727e+01
   1.1138500e+03   9.8571274e+01
   1.1138000e+03   9.8568801e+01
   1.1137500e+03   9.8566307e+01
   1.1137000e+03   9.8563791e+01
   1.1136500e+03   9.8561253e+01
   1.1136000e+03   9.8558693e+01
   1.1135500e+03   9.8556112e+01
   1.1135000e+03   9.8553508e+01
   1.1134500e+03   9.8550881e+01
   1.1134000e+03   9.8548231e+01
   1.1133500e+03   9.8545558e+01
   1.1133000e+03   9.8542862e+01
   1.1132500e+03   9.8540142e+01
   1.1132000e+03   9.8537397e+01
   1.1131500e+03   9.8534629e+01
   1.1131000e+03   9.8531836e+01
   1.1130500e+03   9.8529018e+01
   1.1130000e+03   9.8526175e+01
   1.1129500e+03   9.8523306e+01
   1.1129000e+03   9.8520412e+01
   1.1128500e+03   9.8517492e+01
   1.1128000e+03   9.8514545e+01
   1.1127500e+03   9.8511571e+01
   1.1127000e+03   9.8508571e+01
   1.1126500e+03   9.8505543e+01
   1.1126000e+03   9.8502488e+01
   1.1125500e+03   9.8499404e+01
   1.1125000e+03   9.8496293e+01
   1.1124500e+03   9.8493152e+01
   1.1124000e+03   9.8489983e+01
   1.1123500e+03   9.8486784e+01
   1.1123000e+03   9.8483556e+01
   1.1122500e+03   9.8480297e+01
   1.1122000e+03   9.8477008e+01
   1.1121500e+03   9.8473688e+01
   1.1121000e+03   9.8470337e+01
   1.1120500e+03   9.8466955e+01
   1.1120000e+03   9.8463540e+01
   1.1119500e+03   9.8460093e+01
   1.1119000e+03   9.8456613e+01
   1.1118500e+03   9.8453100e+01
   1.1118000e+03   9.8449553e+01
   1.1117500e+03   9.8445973e+01
   1.1117000e+03   9.8442357e+01
   1.1116500e+03   9.8438707e+01
   1.1116000e+03   9.8435022e+01
   1.1115500e+03   9.8431301e+01
   1.1115000e+03   9.8427543e+01
   1.1114500e+03   9.8423749e+01
   1.1114000e+03   9.8419917e+01
   1.1113500e+03   9.8416048e+01
   1.1113000e+03   9.8412141e+01
   1.1112500e+03   9.8408195e+01
   1.1112000e+03   9.8404210e+01
   1.1111500e+03   9.8400186e+01
   1.1111000e+03   9.8396121e+01
   1.1110500e+03   9.8392015e+01
   1.1110000e+03   9.8387868e+01
   1.1109500e+03   9.8383680e+01
   1.1109000e+03   9.8379449e+01
   1.1108500e+03   9.8375175e+01
   1.1108000e+03   9.8370858e+01
   1.1107500e+03   9.8366496e+01
   1.1107000e+03   9.8362090e+01
   1.1106500e+03   9.8357639e+01
   1.1106000e+03   9.8353142e+01
   1.1105500e+03   9.8348599e+01
   1.1105000e+03   9.8344008e+01
   1.1104500e+03   9.8339370e+01
   1.1104000e+03   9.8334683e+01
   1.1103500e+03   9.8329947e+01
   1.1103000e+03   9.8325162e+01
   1.1102500e+03   9.8320326e+01
   1.1102000e+03   9.8315439e+01
   1.1101500e+03   9.8310500e+01
   1.1101000e+03   9.8305509e+01
   1.1100500e+03   9.8300464e+01
   1.1100000e+03   9.8295366e+01
   1.1099500e+03   9.8290212e+01
   1.1099000e+03   9.8285004e+01
   1.1098500e+03   9.8279738e+01
   1.1098000e+03   9.8274416e+01
   1.1097500e+03   9.8269036e+01
   1.1097000e+03   9.8263597e+01
   1.1096500e+03   9.8258099e+01
   1.1096000e+03   9.8252540e+01
   1.1095500e+03   9.8246920e+01
   1.1095000e+03   9.8241238e+01
   1.1094500e+03   9.8235493e+01
   1.1094000e+03   9.8229684e+01
   1.1093500e+03   9.8223810e+01
   1.1093000e+03   9.8217870e+01
   1.1092500e+03   9.8211863e+01
   1.1092000e+03   9.8205789e+01
   1.1091500e+03   9.8199645e+01
   1.1091000e+03   9.8193432e+01
   1.1090500e+03   9.8187148e+01
   1.1090000e+03   9.8180792e+01
   1.1089500e+03   9.8174364e+01
   1.1089000e+03   9.8167861e+01
   1.1088500e+03   9.8161283e+01
   1.1088000e+03   9.8154629e+01
   1.1087500e+03   9.8147897e+01
   1.1087000e+03   9.8141087e+01
   1.1086500e+03   9.8134197e+01
   1.1086000e+03   9.8127226e+01
   1.1085500e+03   9.8120172e+01
   1.1085000e+03   9.8113035e+01
   1.1084500e+03   9.8105814e+01
   1.1084000e+03   9.8098506e+01
   1.1083500e+03   9.8091111e+01
   1.1083000e+03   9.8083627e+01
   1.1082500e+03   9.8076053e+01
   1.1082000e+03   9.8068387e+01
   1.1081500e+03   9.8060629e+01
   1.1081000e+03   9.8052775e+01
   1.1080500e+03   9.8044826e+01
   1.1080000e+03   9.8036780e+01
   1.1079500e+03   9.8028634e+01
   1.1079000e+03   9.8020387e+01
   1.1078500e+03   9.8012039e+01
   1.1078000e+03   9.8003587e+01
   1.1077500e+03   9.7995029e+01
   1.1077000e+03   9.7986363e+01
   1.1076500e+03   9.7977589e+01
   1.1076000e+03   9.7968704e+01
   1.1075500e+03   9.7959707e+01
   1.1075000e+03   9.7950595e+01
   1.1074500e+03   9.7941367e+01
   1.1074000e+03   9.7932021e+01
   1.1073500e+03   9.7922554e+01
   1.1073000e+03   9.7912966e+01
   1.1072500e+03   9.7903253e+01
   1.1072000e+03   9.7893414e+01
   1.1071500e+03   9.7883447e+01
   1.1071000e+03   9.7873349e+01
   1.1070500e+03   9.7863119e+01
   1.1070000e+03   9.7852753e+01
   1.1069500e+03   9.7842251e+01
   1.1069000e+03   9.7831608e+01
   1.1068500e+03   9.7820824e+01
   1.1068000e+03   9.7809896e+01
   1.1067500e+03   9.7798821e+01
   1.1067000e+03   9.7787596e+01
   1.1066500e+03   9.7776220e+01
   1.1066000e+03   9.7764689e+01
   1.1065500e+03   9.7753000e+01
   1.1065000e+03   9.7741152e+01
   1.1064500e+03   9.7729141e+01
   1.1064000e+03   9.7716964e+01
   1.1063500e+03   9.7704619e+01
   1.1063000e+03   9.7692102e+01
   1.1062500e+03   9.7679410e+01
   1.1062000e+03   9.7666541e+01
   1.1061500e+03   9.7653491e+01
   1.1061000e+03   9.7640256e+01
   1.1060500e+03   9.7626835e+01
   1.1060000e+03   9.7613222e+01
   1.1059500e+03   9.7599416e+01
   1.1059000e+03   9.7585411e+01
   1.1058500e+03   9.7571205e+01
   1.1058000e+03   9.7556795e+01
   1.1057500e+03   9.7542175e+01
   1.1057000e+03   9.7527343e+01
   1.1056500e+03   9.7512294e+01
   1.1056000e+03   9.7497025e+01
   1.1055500e+03   9.7481531e+01
   1.1055000e+03   9.7465809e+01
   1.1054500e+03   9.7449853e+01
   1.1054000e+03   9.7433660e+01
   1.1053500e+03   9.7417225e+01
   1.1053000e+03   9.7400544e+01
   1.1052500e+03   9.7383612e+01
   1.1052000e+03   9.7366424e+01
   1.1051500e+03   9.7348976e+01
   1.1051000e+03   9.7331262e+01
   1.1050500e+03   9.7313278e+01
   1.1050000e+03   9.7295017e+01
   1.1049500e+03   9.7276476e+01
   1.1049000e+03   9.7257648e+01
   1.1048500e+03   9.7238528e+01
   1.1048000e+03   9.7219111e+01
   1.1047500e+03   9.7199390e+01
   1.1047000e+03   9.7179360e+01
   1.1046500e+03   9.7159015e+01
   1.1046000e+03   9.7138349e+01
   1.1045500e+03   9.7117354e+01
   1.1045000e+03   9.7096026e+01
   1.1044500e+03   9.7074357e+01
   1.1044000e+03   9.7052340e+01
   1.1043500e+03   9.7029970e+01
   1.1043000e+03   9.7007238e+01
   1.1042500e+03   9.6984137e+01
   1.1042000e+03   9.6960661e+01
   1.1041500e+03   9.6936802e+01
   1.1041000e+03   9.6912552e+01
   1.1040500e+03   9.6887903e+01
   1.1040000e+03   9.6862847e+01
   1.1039500e+03   9.6837377e+01
   1.1039000e+03   9.6811484e+01
   1.1038500e+03   9.6785159e+01
   1.1038000e+03   9.6758394e+01
   1.1037500e+03   9.6731179e+01
   1.1037000e+03   9.6703506e+01
   1.1036500e+03   9.6675366e+01
   1.1036000e+03   9.6646749e+01
   1.1035500e+03   9.6617645e+01
   1.1035000e+03   9.6588044e+01
   1.1034500e+03   9.6557937e+01
   1.1034000e+03   9.6527313e+01
   1.1033500e+03   9.6496162e+01
   1.1033000e+03   9.6464473e+01
   1.1032500e+03   9.6432234e+01
   1.1032000e+03   9.6399435e+01
   1.1031500e+03   9.6366065e+01
   1.1031000e+03   9.6332111e+01
   1.1030500e+03   9.6297563e+01
   1.1030000e+03   9.6262407e+01
   1.1029500e+03   9.6226631e+01
   1.1029000e+03   9.6190224e+01
   1.1028500e+03   9.6153172e+01
   1.1028000e+03   9.6115461e+01
   1.1027500e+03   9.6077080e+01
   1.1027000e+03   9.6038014e+01
   1.1026500e+03   9.5998249e+01
   1.1026000e+03   9.5957772e+01
   1.1025500e+03   9.5916568e+01
   1.1025000e+03   9.5874623e+01
   1.1024500e+03   9.5831922e+01
   1.1024000e+03   9.5788450e+01
   1.1023500e+03   9.5744191e+01
   1.1023000e+03   9.5699131e+01
   1.1022500e+03   9.5653254e+01
   1.1022000e+03   9.5606543e+01
   1.1021500e+03   9.5558983e+01
   1.1021000e+03   9.5510557e+01
   1.1020500e+03   9.5461249e+01
   1.1020000e+03   9.5411042e+01
   1.1019500e+03   9.5359920e+01
   1.1019000e+03   9.5307864e+01
   1.1018500e+03   9.5254858e+01
   1.1018000e+03   9.5200885e+01
   1.1017500e+03   9.5145926e+01
   1.1017000e+03   9.5089965e+01
   1.1016500e+03   9.5032983e+01
   1.1016000e+03   9.4974963e+01
   1.1015500e+03   9.4915888e+01
   1.1015000e+03   9.4855738e+01
   1.1014500e+03   9.4794496e+01
   1.1014000e+03   9.4732145e+01
   1.1013500e+03   9.4668667e+01
   1.1013000e+03   9.4604044e+01
   1.1012500e+03   9.4538259e+01
   1.1012000e+03   9.4471294e+01
   1.1011500e+03   9.4403132e+01
   1.1011000e+03   9.4333757e+01
   1.1010500e+03   9.4263152e+01
   1.1010000e+03   9.4191302e+01
   1.1009500e+03   9.4118190e+01
   1.1009000e+03   9.4043803e+01
   1.1008500e+03   9.3968124e+01
   1.1008000e+03   9.3891141e+01
   1.1007500e+03   9.3812841e+01
   1.1007000e+03   9.3733212e+01
   1.1006500e+03   9.3652242e+01
   1.1006000e+03   9.3569922e+01
   1.1005500e+03   9.3486242e+01
   1.1005000e+03   9.3401195e+01
   1.1004500e+03   9.3314774e+01
   1.1004000e+03   9.3226975e+01
   1.1003500e+03   9.3137795e+01
   1.1003000e+03   9.3047231e+01
   1.1002500e+03   9.2955286e+01
   1.1002000e+03   9.2861960e+01
   1.1001500e+03   9.2767260e+01
   1.1001000e+03   9.2671192e+01
   1.1000500e+03   9.2573765e+01
   1.1000000e+03   9.2474994e+01
   1.0999500e+03   9.2374892e+01
   1.0999000e+03   9.2273478e+01
   1.0998500e+03   9.2170775e+01
   1.0998000e+03   9.2066807e+01
   1.0997500e+03   9.1961604e+01
   1.0997000e+03   9.1855198e+01
   1.0996500e+03   9.1747627e+01
   1.0996000e+03   9.1638932e+01
   1.0995500e+03   9.1529159e+01
   1.0995000e+03   9.1418360e+01
   1.0994500e+03   9.1306589e+01
   1.0994000e+03   9.1193907e+01
   1.0993500e+03   9.1080382e+01
   1.0993000e+03   9.0966085e+01
   1.0992500e+03   9.0851093e+01
   1.0992000e+03   9.0735490e+01
   1.0991500e+03   9.0619367e+01
   1.0991000e+03   9.0502818e+01
   1.0990500e+03   9.0385947e+01
   1.0990000e+03   9.0268861e+01
   1.0989500e+03   9.0151677e+01
   1.0989000e+03   9.0034517e+01
   1.0988500e+03   8.9917508e+01
   1.0988000e+03   8.9800785e+01
   1.0987500e+03   8.9684491e+01
   1.0987000e+03   8.9568772e+01
   1.0986500e+03   8.9453784e+01
   1.0986000e+03   8.9339685e+01
   1.0985500e+03   8.9226643e+01
   1.0985000e+03   8.9114828e+01
   1.0984500e+03   8.9004417e+01
   1.0984000e+03   8.8895591e+01
   1.0983500e+03   8.8788536e+01
   1.0983000e+03   8.8683441e+01
   1.0982500e+03   8.8580498e+01
   1.0982000e+03   8.8479902e+01
   1.0981500e+03   8.8381850e+01
   1.0981000e+03   8.8286538e+01
   1.0980500e+03   8.8194166e+01
   1.0980000e+03   8.8104930e+01
   1.0979500e+03   8.8019026e+01
   1.0979000e+03   8.7936648e+01
   1.0978500e+03   8.7857985e+01
   1.0978000e+03   8.7783222e+01
   1.0977500e+03   8.7712540e+01
   1.0977000e+03   8.7646113e+01
   1.0976500e+03   8.7584107e+01
   1.0976000e+03   8.7526680e+01
   1.0975500e+03   8.7473980e+01
   1.0975000e+03   8.7426147e+01
   1.0974500e+03   8.7383307e+01
   1.0974000e+03   8.7345577e+01
   1.0973500e+03   8.7313058e+01
   1.0973000e+03   8.7285841e+01
   1.0972500e+03   8.7264000e+01
   1.0972000e+03   8.7247596e+01
   1.0971500e+03   8.7236676e+01
   1.0971000e+03   8.7231270e+01
   1.0970500e+03   8.7231394e+01
   1.0970000e+03   8.7237046e+01
   1.0969500e+03   8.7248212e+01
   1.0969000e+03   8.7264859e+01
   1.0968500e+03   8.7286941e+01
   1.0968000e+03   8.7314397e+01
   1.0967500e+03   8.7347150e+01
   1.0967000e+03   8.7385111e+01
   1.0966500e+03   8.7428176e+01
   1.0966000e+03   8.7476229e+01
   1.0965500e+03   8.7529142e+01
   1.0965000e+03   8.7586777e+01
   1.0964500e+03   8.7648984e+01
   1.0964000e+03   8.7715605e+01
   1.0963500e+03   8.7786472e+01
   1.0963000e+03   8.7861413e+01
   1.0962500e+03   8.7940246e+01
   1.0962000e+03   8.8022786e+01
   1.0961500e+03   8.8108843e+01
   1.0961000e+03   8.8198223e+01
   1.0960500e+03   8.8290730e+01
   1.0960000e+03   8.8386168e+01
   1.0959500e+03   8.8484338e+01
   1.0959000e+03   8.8585043e+01
   1.0958500e+03   8.8688086e+01
   1.0958000e+03   8.8793273e+01
   1.0957500e+03   8.8900411e+01
   1.0957000e+03   8.9009312e+01
   1.0956500e+03   8.9119789e+01
   1.0956000e+03   8.9231662e+01
   1.0955500e+03   8.9344755e+01
   1.0955000e+03   8.9458897e+01
   1.0954500e+03   8.9573921e+01
   1.0954000e+03   8.9689669e+01
   1.0953500e+03   8.9805985e+01
   1.0953000e+03   8.9922724e+01
   1.0952500e+03   9.0039743e+01
   1.0952000e+03   9.0156907e+01
   1.0951500e+03   9.0274089e+01
   1.0951000e+03   9.0391167e+01
   1.0950500e+03   9.0508026e+01
   1.0950000e+03   9.0624558e+01
   1.0949500e+03   9.0740661e+01
   1.0949000e+03   9.0856238e+01
   1.0948500e+03   9.0971200e+01
   1.0948000e+03   9.1085465e+01
   1.0947500e+03   9.1198954e+01
   1.0947000e+03   9.1311596e+01
   1.0946500e+03   9.1423325e+01
   1.0946000e+03   9.1534080e+01
   1.0945500e+03   9.1643806e+01
   1.0945000e+03   9.1752451e+01
   1.0944500e+03   9.1859971e+01
   1.0944000e+03   9.1966324e+01
   1.0943500e+03   9.2071473e+01
   1.0943000e+03   9.2175385e+01
   1.0942500e+03   9.2278031e+01
   1.0942000e+03   9.2379387e+01
   1.0941500e+03   9.2479430e+01
   1.0941000e+03   9.2578142e+01
   1.0940500e+03   9.2675508e+01
   1.0940000e+03   9.2771515e+01
   1.0939500e+03   9.2866154e+01
   1.0939000e+03   9.2959418e+01
   1.0938500e+03   9.3051302e+01
   1.0938000e+03   9.3141804e+01
   1.0937500e+03   9.3230922e+01
   1.0937000e+03   9.3318660e+01
   1.0936500e+03   9.3405019e+01
   1.0936000e+03   9.3490005e+01
   1.0935500e+03   9.3573624e+01
   1.0935000e+03   9.3655884e+01
   1.0934500e+03   9.3736794e+01
   1.0934000e+03   9.3816364e+01
   1.0933500e+03   9.3894605e+01
   1.0933000e+03   9.3971529e+01
   1.0932500e+03   9.4047149e+01
   1.0932000e+03   9.4121480e+01
   1.0931500e+03   9.4194535e+01
   1.0931000e+03   9.4266330e+01
   1.0930500e+03   9.4336879e+01
   1.0930000e+03   9.4406199e+01
   1.0929500e+03   9.4474307e+01
   1.0929000e+03   9.4541219e+01
   1.0928500e+03   9.4606952e+01
   1.0928000e+03   9.4671524e+01
   1.0927500e+03   9.4734952e+01
   1.0927000e+03   9.4797253e+01
   1.0926500e+03   9.4858445e+01
   1.0926000e+03   9.4918546e+01
   1.0925500e+03   9.4977575e+01
   1.0925000e+03   9.5035548e+01
   1.0924500e+03   9.5092484e+01
   1.0924000e+03   9.5148400e+01
   1.0923500e+03   9.5203314e+01
   1.0923000e+03   9.5257244e+01
   1.0922500e+03   9.5310207e+01
   1.0922000e+03   9.5362221e+01
   1.0921500e+03   9.5413302e+01
   1.0921000e+03   9.5463469e+01
   1.0920500e+03   9.5512737e+01
   1.0920000e+03   9.5561124e+01
   1.0919500e+03   9.5608645e+01
   1.0919000e+03   9.5655319e+01
   1.0918500e+03   9.5701159e+01
   1.0918000e+03   9.5746183e+01
   1.0917500e+03   9.5790406e+01
   1.0917000e+03   9.5833844e+01
   1.0916500e+03   9.5876511e+01
   1.0916000e+03   9.5918423e+01
   1.0915500e+03   9.5959594e+01
   1.0915000e+03   9.6000039e+01
   1.0914500e+03   9.6039772e+01
   1.0914000e+03   9.6078807e+01
   1.0913500e+03   9.6117158e+01
   1.0913000e+03   9.6154839e+01
   1.0912500e+03   9.6191862e+01
   1.0912000e+03   9.6228241e+01
   1.0911500e+03   9.6263989e+01
   1.0911000e+03   9.6299117e+01
   1.0910500e+03   9.6333639e+01
   1.0910000e+03   9.6367566e+01
   1.0909500e+03   9.6400911e+01
   1.0909000e+03   9.6433685e+01
   1.0908500e+03   9.6465898e+01
   1.0908000e+03   9.6497564e+01
   1.0907500e+03   9.6528691e+01
   1.0907000e+03   9.6559292e+01
   1.0906500e+03   9.6589376e+01
   1.0906000e+03   9.6618954e+01
   1.0905500e+03   9.6648036e+01
   1.0905000e+03   9.6676632e+01
   1.0904500e+03   9.6704751e+01
   1.0904000e+03   9.6732403e+01
   1.0903500e+03   9.6759597e+01
   1.0903000e+03   9.6786343e+01
   1.0902500e+03   9.6812648e+01
   1.0902000e+03   9.6838523e+01
   1.0901500e+03   9.6863974e+01
   1.0901000e+03   9.6889011e+01
   1.0900500e+03   9.6913642e+01
   1.0900000e+03   9.6937875e+01
   1.0899500e+03   9.6961717e+01
   1.0899000e+03   9.6985176e+01
   1.0898500e+03   9.7008260e+01
   1.0898000e+03   9.7030976e+01
   1.0897500e+03   9.7053330e+01
   1.0897000e+03   9.7075331e+01
   1.0896500e+03   9.7096985e+01
   1.0896000e+03   9.7118298e+01
   1.0895500e+03   9.7139278e+01
   1.0895000e+03   9.7159930e+01
   1.0894500e+03   9.7180261e+01
   1.0894000e+03   9.7200277e+01
   1.0893500e+03   9.7219984e+01
   1.0893000e+03   9.7239388e+01
   1.0892500e+03   9.7258494e+01
   1.0892000e+03   9.7277309e+01
   1.0891500e+03   9.7295838e+01
   1.0891000e+03   9.7314086e+01
   1.0890500e+03   9.7332058e+01
   1.0890000e+03   9.7349760e+01
   1.0889500e+03   9.7367197e+01
   1.0889000e+03   9.7384373e+01
   1.0888500e+03   9.7401294e+01
   1.0888000e+03   9.7417964e+01
   1.0887500e+03   9.7434388e+01
   1.0887000e+03   9.7450570e+01
   1.0886500e+03   9.7466515e+01
   1.0886000e+03   9.7482227e+01
   1.0885500e+03   9.7497711e+01
   1.0885000e+03   9.7512970e+01
   1.0884500e+03   9.7528009e+01
   1.0884000e+03   9.7542832e+01
   1.0883500e+03   9.7557442e+01
   1.0883000e+03   9.7571844e+01
   1.0882500e+03   9.7586040e+01
   1.0882000e+03   9.7600036e+01
   1.0881500e+03   9.7613834e+01
   1.0881000e+03   9.7627438e+01
   1.0880500e+03   9.7640851e+01
   1.0880000e+03   9.7654077e+01
   1.0879500e+03   9.7667119e+01
   1.0879000e+03   9.7679980e+01
   1.0878500e+03   9.7692664e+01
   1.0878000e+03   9.7705173e+01
   1.0877500e+03   9.7717511e+01
   1.0877000e+03   9.7729680e+01
   1.0876500e+03   9.7741684e+01
   1.0876000e+03   9.7753525e+01
   1.0875500e+03   9.7765207e+01
   1.0875000e+03   9.7776731e+01
   1.0874500e+03   9.7788100e+01
   1.0874000e+03   9.7799318e+01
   1.0873500e+03   9.7810387e+01
   1.0873000e+03   9.7821309e+01
   1.0872500e+03   9.7832086e+01
   1.0872000e+03   9.7842722e+01
   1.0871500e+03   9.7853219e+01
   1.0871000e+03   9.7863578e+01
   1.0870500e+03   9.7873802e+01
   1.0870000e+03   9.7883894e+01
   1.0869500e+03   9.7893856e+01
   1.0869000e+03   9.7903689e+01
   1.0868500e+03   9.7913396e+01
   1.0868000e+03   9.7922979e+01
   1.0867500e+03   9.7932440e+01
   1.0867000e+03   9.7941781e+01
   1.0866500e+03   9.7951004e+01
   1.0866000e+03   9.7960111e+01
   1.0865500e+03   9.7969103e+01
   1.0865000e+03   9.7977983e+01
   1.0864500e+03   9.7986752e+01
   1.0864000e+03   9.7995413e+01
   1.0863500e+03   9.8003966e+01
   1.0863000e+03   9.8012414e+01
   1.0862500e+03   9.8020758e+01
   1.0862000e+03   9.8028999e+01
   1.0861500e+03   9.8037141e+01
   1.0861000e+03   9.8045183e+01
   1.0860500e+03   9.8053128e+01
   1.0860000e+03   9.8060977e+01
   1.0859500e+03   9.8068731e+01
   1.0859000e+03   9.8076393e+01
   1.0858500e+03   9.8083963e+01
   1.0858000e+03   9.8091443e+01
   1.0857500e+03   9.8098834e+01
   1.0857000e+03   9.8106138e+01
   1.0856500e+03   9.8113356e+01
   1.0856000e+03   9.8120489e+01
   1.0855500e+03   9.8127538e+01
   1.0855000e+03   9.8134506e+01
   1.0854500e+03   9.8141392e+01
   1.0854000e+03   9.8148199e+01
   1.0853500e+03   9.8154927e+01
   1.0853000e+03   9.8161578e+01
   1.0852500e+03   9.8168153e+01
   1.0852000e+03   9.8174652e+01
   1.0851500e+03   9.8181078e+01
   1.0851000e+03   9.8187430e+01
   1.0850500e+03   9.8193711e+01
   1.0850000e+03   9.8199921e+01
   1.0849500e+03   9.8206061e+01
   1.0849000e+03   9.8212133e+01
   1.0848500e+03   9.8218136e+01
   1.0848000e+03   9.8224073e+01
   1.0847500e+03   9.8229944e+01
   1.0847000e+03   9.8235751e+01
   1.0846500e+03   9.8241493e+01
   1.0846000e+03   9.8247172e+01
   1.0845500e+03   9.8252790e+01
   1.0845000e+03   9.8258346e+01
   1.0844500e+03   9.8263841e+01
   1.0844000e+03   9.8269278e+01
   1.0843500e+03   9.8274655e+01
   1.0843000e+03   9.8279975e+01
   1.0842500e+03   9.8285237e+01
   1.0842000e+03   9.8290443e+01
   1.0841500e+03   9.8295594e+01
   1.0841000e+03   9.8300690e+01
   1.0840500e+03   9.8305732e+01
   1.0840000e+03   9.8310721e+01
   1.0839500e+03   9.8315658e+01
   1.0839000e+03   9.8320543e+01
   1.0838500e+03   9.8325376e+01
   1.0838000e+03   9.8330159e+01
   1.0837500e+03   9.8334893e+01
   1.0837000e+03   9.8339578e+01
   1.0836500e+03   9.8344214e+01
   1.0836000e+03   9.8348802e+01
   1.0835500e+03   9.8353344e+01
   1.0835000e+03   9.8357839e+01
   1.0834500e+03   9.8362288e+01
   1.0834000e+03   9.8366692e+01
   1.0833500e+03   9.8371051e+01
   1.0833000e+03   9.8375367e+01
   1.0832500e+03   9.8379639e+01
   1.0832000e+03   9.8383868e+01
   1.0831500e+03   9.8388054e+01
   1.0831000e+03   9.8392199e+01
   1.0830500e+03   9.8396303e+01
   1.0830000e+03   9.8400366e+01
   1.0829500e+03   9.8404389e+01
   1.0829000e+03   9.8408372e+01
   1.0828500e+03   9.8412316e+01
   1.0828000e+03   9.8416222e+01
   1.0827500e+03   9.8420089e+01
   1.0827000e+03   9.8423919e+01
   1.0826500e+03   9.8427712e+01
   1.0826000e+03   9.8431467e+01
   1.0825500e+03   9.8435187e+01
   1.0825000e+03   9.8438871e+01
   1.0824500e+03   9.8442519e+01
   1.0824000e+03   9.8446133e+01
   1.0823500e+03   9.8449712e+01
   1.0823000e+03   9.8453257e+01
   1.0822500e+03   9.8456769e+01
   1.0822000e+03   9.8460247e+01
   1.0821500e+03   9.8463693e+01
   1.0821000e+03   9.8467106e+01
   1.0820500e+03   9.8470487e+01
   1.0820000e+03   9.8473837e+01
   1.0819500e+03   9.8477156e+01
   1.0819000e+03   9.8480443e+01
   1.0818500e+03   9.8483700e+01
   1.0818000e+03   9.8486928e+01
   1.0817500e+03   9.8490125e+01
   1.0817000e+03   9.8493293e+01
   1.0816500e+03   9.8496432e+01
   1.0816000e+03   9.8499543e+01
   1.0815500e+03   9.8502625e+01
   1.0815000e+03   9.8505679e+01
   1.0814500e+03   9.8508706e+01
   1.0814000e+03   9.8511705e+01
   1.0813500e+03   9.8514677e+01
   1.0813000e+03   9.8517623e+01
   1.0812500e+03   9.8520542e+01
   1.0812000e+03   9.8523435e+01
   1.0811500e+03   9.8526302e+01
   1.0811000e+03   9.8529144e+01
   1.0810500e+03   9.8531961e+01
   1.0810000e+03   9.8534753e+01
   1.0809500e+03   9.8537520e+01
   1.0809000e+03   9.8540263e+01
   1.0808500e+03   9.8542983e+01
   1.0808000e+03   9.8545678e+01
   1.0807500e+03   9.8548350e+01
   1.0807000e+03   9.8550999e+01
   1.0806500e+03   9.8553624e+01
   1.0806000e+03   9.8556227e+01
   1.0805500e+03   9.8558808e+01
   1.0805000e+03   9.8561367e+01
   1.0804500e+03   9.8563903e+01
   1.0804000e+03   9.8566418e+01
   1.0803500e+03   9.8568912e+01
   1.0803000e+03   9.8571384e+01
   1.0802500e+03   9.8573836e+01
   1.0802000e+03   9.8576266e+01
   1.0801500e+03   9.8578677e+01
   1.0801000e+03   9.8581067e+01
   1.0800500e+03   9.8583437e+01
   1.0800000e+03   9.8585787e+01
   1.0799500e+03   9.8588117e+01
   1.0799000e+03   9.8590429e+01
   1.0798500e+03   9.8592721e+01
   1.0798000e+03   9.8594994e+01
   1.0797500e+03   9.8597248e+01
   1.0797000e+03   9.8599484e+01
   1.0796500e+03   9.8601701e+01
   1.0796000e+03   9.8603900e+01
   1.0795500e+03   9.8606082e+01
   1.0795000e+03   9.8608245e+01
   1.0794500e+03   9.8610391e+01
   1.0794000e+03   9.8612520e+01
   1.0793500e+03   9.8614631e+01
   1.0793000e+03   9.8616725e+01
   1.0792500e+03   9.8618803e+01
   1.0792000e+03   9.8620864e+01
   1.0791500e+03   9.8622908e+01
   1.0791000e+03   9.8624936e+01
   1.0790500e+03   9.8626948e+01
   1.0790000e+03   9.8628944e+01
   1.0789500e+03   9.8630924e+01
   1.0789000e+03   9.8632889e+01
   1.0788500e+03   9.8634838e+01
   1.0788000e+03   9.8636771e+01
   1.0787500e+03   9.8638690e+01
   1.0787000e+03   9.8640594e+01
   1.0786500e+03   9.8642482e+01
   1.0786000e+03   9.8644356e+01
   1.0785500e+03   9.8646216e+01
   1.0785000e+03   9.8648061e+01
   1.0784500e+03   9.8649892e+01
   1.0784000e+03   9.8651708e+01
   1.0783500e+03   9.8653511e+01
   1.0783000e+03   9.8655300e+01
   1.0782500e+03   9.8657075e+01
   1.0782000e+03   9.8658837e+01
   1.0781500e+03   9.8660585e+01
   1.0781000e+03   9.8662320e+01
   1.0780500e+03   9.8664042e+01
   1.0780000e+03   9.8665751e+01
   1.0779500e+03   9.8667447e+01
   1.0779000e+03   9.8669130e+01
   1.0778500e+03   9.8670801e+01
   1.0778000e+03   9.8672459e+01
   1.0777500e+03   9.8674105e+01
   1.0777000e+03   9.8675738e+01
   1.0776500e+03   9.8677360e+01
   1.0776000e+03   9.8678969e+01
   1.0775500e+03   9.8680567e+01
   1.0775000e+03   9.8682152e+01
   1.0774500e+03   9.8683726e+01
   1.0774000e+03   9.8685289e+01
   1.0773500e+03   9.8686840e+01
   1.0773000e+03   9.8688379e+01
   1.0772500e+03   9.8689908e+01
   1.0772000e+03   9.8691425e+01
   1.0771500e+03   9.8692931e+01
   1.0771000e+03   9.8694427e+01
   1.0770500e+03   9.8695911e+01
   1.0770000e+03   9.8697385e+01
   1.0769500e+03   9.8698849e+01
   1.0769000e+03   9.8700301e+01
   1.0768500e+03   9.8701744e+01
   1.0768000e+03   9.8703176e+01
   1.0767500e+03   9.8704598e+01
   1.0767000e+03   9.8706010e+01
   1.0766500e+03   9.8707411e+01
   1.0766000e+03   9.8708803e+01
   1.0765500e+03   9.8710185e+01
   1.0765000e+03   9.8711558e+01
   1.0764500e+03   9.8712920e+01
   1.0764000e+03   9.8714273e+01
   1.0763500e+03   9.8715617e+01
   1.0763000e+03   9.8716951e+01
   1.0762500e+03   9.8718276e+01
   1.0762000e+03   9.8719592e+01
   1.0761500e+03   9.8720899e+01
   1.0761000e+03   9.8722196e+01
   1.0760500e+03   9.8723485e+01
   1.0760000e+03   9.8724765e+01
   1.0759500e+03   9.8726036e+01
   1.0759000e+03   9.8727298e+01
   1.0758500e+03   9.8728552e+01
   1.0758000e+03   9.8729797e+01
   1.0757500e+03   9.8731033e+01
   1.0757000e+03   9.8732261e+01
   1.0756500e+03   9.8733481e+01
   1.0756000e+03   9.8734693e+01
   1.0755500e+03   9.8735896e+01
   1.0755000e+03   9.8737092e+01
   1.0754500e+03   9.8738279e+01
   1.0754000e+03   9.8739458e+01
   1.0753500e+03   9.8740630e+01
   1.0753000e+03   9.8741793e+01
   1.0752500e+03   9.8742949e+01
   1.0752000e+03   9.8744097e+01
   1.0751500e+03   9.8745238e+01
   1.0751000e+03   9.8746371e+01
   1.0750500e+03   9.8747496e+01
   1.0750000e+03   9.8748615e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_33C.dat <==
   1.1250000e+03   9.8816147e+01
   1.1249500e+03   9.8815504e+01
   1.1249000e+03   9.8814858e+01
   1.1248500e+03   9.8814208e+01
   1.1248000e+03   9.8813556e+01
   1.1247500e+03   9.8812899e+01
   1.1247000e+03   9.8812239e+01
   1.1246500e+03   9.8811576e+01
   1.1246000e+03   9.8810910e+01
   1.1245500e+03   9.8810239e+01
   1.1245000e+03   9.8809566e+01
   1.1244500e+03   9.8808888e+01
   1.1244000e+03   9.8808207e+01
   1.1243500e+03   9.8807523e+01
   1.1243000e+03   9.8806834e+01
   1.1242500e+03   9.8806142e+01
   1.1242000e+03   9.8805447e+01
   1.1241500e+03   9.8804748e+01
   1.1241000e+03   9.8804044e+01
   1.1240500e+03   9.8803338e+01
   1.1240000e+03   9.8802627e+01
   1.1239500e+03   9.8801912e+01
   1.1239000e+03   9.8801194e+01
   1.1238500e+03   9.8800472e+01
   1.1238000e+03   9.8799746e+01
   1.1237500e+03   9.8799015e+01
   1.1237000e+03   9.8798281e+01
   1.1236500e+03   9.8797543e+01
   1.1236000e+03   9.8796801e+01
   1.1235500e+03   9.8796055e+01
   1.1235000e+03   9.8795305e+01
   1.1234500e+03   9.8794550e+01
   1.1234000e+03   9.8793792e+01
   1.1233500e+03   9.8793029e+01
   1.1233000e+03   9.8792262e+01
   1.1232500e+03   9.8791491e+01
   1.1232000e+03   9.8790715e+01
   1.1231500e+03   9.8789935e+01
   1.1231000e+03   9.8789151e+01
   1.1230500e+03   9.8788363e+01
   1.1230000e+03   9.8787570e+01
   1.1229500e+03   9.8786773e+01
   1.1229000e+03   9.8785971e+01
   1.1228500e+03   9.8785164e+01
   1.1228000e+03   9.8784354e+01
   1.1227500e+03   9.8783538e+01
   1.1227000e+03   9.8782718e+01
   1.1226500e+03   9.8781894e+01
   1.1226000e+03   9.8781064e+01
   1.1225500e+03   9.8780230e+01
   1.1225000e+03   9.8779392e+01
   1.1224500e+03   9.8778548e+01
   1.1224000e+03   9.8777700e+01
   1.1223500e+03   9.8776847e+01
   1.1223000e+03   9.8775988e+01
   1.1222500e+03   9.8775125e+01
   1.1222000e+03   9.8774257e+01
   1.1221500e+03   9.8773385e+01
   1.1221000e+03   9.8772507e+01
   1.1220500e+03   9.8771623e+01
   1.1220000e+03   9.8770735e+01
   1.1219500e+03   9.8769842e+01
   1.1219000e+03   9.8768943e+01
   1.1218500e+03   9.8768040e+01
   1.1218000e+03   9.8767131e+01
   1.1217500e+03   9.8766216e+01
   1.1217000e+03   9.8765297e+01
   1.1216500e+03   9.8764371e+01
   1.1216000e+03   9.8763441e+01
   1.1215500e+03   9.8762505e+01
   1.1215000e+03   9.8761563e+01
   1.1214500e+03   9.8760616e+01
   1.1214000e+03   9.8759664e+01
   1.1213500e+03   9.8758705e+01
   1.1213000e+03   9.8757741e+01
   1.1212500e+03   9.8756771e+01
   1.1212000e+03   9.8755796e+01
   1.1211500e+03   9.8754814e+01
   1.1211000e+03   9.8753827e+01
   1.1210500e+03   9.8752834e+01
   1.1210000e+03   9.8751834e+01
   1.1209500e+03   9.8750829e+01
   1.1209000e+03   9.8749818e+01
   1.1208500e+03   9.8748800e+01
   1.1208000e+03   9.8747777e+01
   1.1207500e+03   9.8746747e+01
   1.1207000e+03   9.8745711e+01
   1.1206500e+03   9.8744668e+01
   1.1206000e+03   9.8743619e+01
   1.1205500e+03   9.8742564e+01
   1.1205000e+03   9.8741502e+01
   1.1204500e+03   9.8740434e+01
   1.1204000e+03   9.8739359e+01
   1.1203500e+03   9.8738278e+01
   1.1203000e+03   9.8737190e+01
   1.1202500e+03   9.8736095e+01
   1.1202000e+03   9.8734993e+01
   1.1201500e+03   9.8733885e+01
   1.1201000e+03   9.8732769e+01
   1.1200500e+03   9.8731647e+01
   1.1200000e+03   9.8730517e+01
   1.1199500e+03   9.8729381e+01
   1.1199000e+03   9.8728237e+01
   1.1198500e+03   9.8727086e+01
   1.1198000e+03   9.8725928e+01
   1.1197500e+03   9.8724763e+01
   1.1197000e+03   9.8723590e+01
   1.1196500e+03   9.8722410e+01
   1.1196000e+03   9.8721222e+01
   1.1195500e+03   9.8720027e+01
   1.1195000e+03   9.8718824e+01
   1.1194500e+03   9.8717613e+01
   1.1194000e+03   9.8716395e+01
   1.1193500e+03   9.8715168e+01
   1.1193000e+03   9.8713934e+01
   1.1192500e+03   9.8712692e+01
   1.1192000e+03   9.8711442e+01
   1.1191500e+03   9.8710183e+01
   1.1191000e+03   9.8708917e+01
   1.1190500e+03   9.8707642e+01
   1.1190000e+03   9.8706359e+01
   1.1189500e+03   9.8705068e+01
   1.1189000e+03   9.8703768e+01
   1.1188500e+03   9.8702460e+01
   1.1188000e+03   9.8701143e+01
   1.1187500e+03   9.8699817e+01
   1.1187000e+03   9.8698483e+01
   1.1186500e+03   9.8697139e+01
   1.1186000e+03   9.8695787e+01
   1.1185500e+03   9.8694426e+01
   1.1185000e+03   9.8693056e+01
   1.1184500e+03   9.8691676e+01
   1.1184000e+03   9.8690288e+01
   1.1183500e+03   9.8688890e+01
   1.1183000e+03   9.8687483e+01
   1.1182500e+03   9.8686066e+01
   1.1182000e+03   9.8684640e+01
   1.1181500e+03   9.8683204e+01
   1.1181000e+03   9.8681758e+01
   1.1180500e+03   9.8680302e+01
   1.1180000e+03   9.8678837e+01
   1.1179500e+03   9.8677362e+01
   1.1179000e+03   9.8675876e+01
   1.1178500e+03   9.8674380e+01
   1.1178000e+03   9.8672874e+01
   1.1177500e+03   9.8671358e+01
   1.1177000e+03   9.8669831e+01
   1.1176500e+03   9.8668294e+01
   1.1176000e+03   9.8666746e+01
   1.1175500e+03   9.8665187e+01
   1.1175000e+03   9.8663618e+01
   1.1174500e+03   9.8662037e+01
   1.1174000e+03   9.8660446e+01
   1.1173500e+03   9.8658843e+01
   1.1173000e+03   9.8657229e+01
   1.1172500e+03   9.8655604e+01
   1.1172000e+03   9.8653967e+01
   1.1171500e+03   9.8652319e+01
   1.1171000e+03   9.8650659e+01
   1.1170500e+03   9.8648987e+01
   1.1170000e+03   9.8647304e+01
   1.1169500e+03   9.8645608e+01
   1.1169000e+03   9.8643900e+01
   1.1168500e+03   9.8642180e+01
   1.1168000e+03   9.8640448e+01
   1.1167500e+03   9.8638703e+01
   1.1167000e+03   9.8636946e+01
   1.1166500e+03   9.8635176e+01
   1.1166000e+03   9.8633393e+01
   1.1165500e+03   9.8631597e+01
   1.1165000e+03   9.8629788e+01
   1.1164500e+03   9.8627966e+01
   1.1164000e+03   9.8626130e+01
   1.1163500e+03   9.8624281e+01
   1.1163000e+03   9.8622419e+01
   1.1162500e+03   9.8620543e+01
   1.1162000e+03   9.8618653e+01
   1.1161500e+03   9.8616749e+01
   1.1161000e+03   9.8614830e+01
   1.1160500e+03   9.8612898e+01
   1.1160000e+03   9.8610951e+01
   1.1159500e+03   9.8608990e+01
   1.1159000e+03   9.8607014e+01
   1.1158500e+03   9.8605023e+01
   1.1158000e+03   9.8603017e+01
   1.1157500e+03   9.8600996e+01
   1.1157000e+03   9.8598960e+01
   1.1156500e+03   9.8596908e+01
   1.1156000e+03   9.8594841e+01
   1.1155500e+03   9.8592758e+01
   1.1155000e+03   9.8590659e+01
   1.1154500e+03   9.8588545e+01
   1.1154000e+03   9.8586413e+01
   1.1153500e+03   9.8584266e+01
   1.1153000e+03   9.8582102e+01
   1.1152500e+03   9.8579921e+01
   1.1152000e+03   9.8577724e+01
   1.1151500e+03   9.8575509e+01
   1.1151000e+03   9.8573277e+01
   1.1150500e+03   9.8571028e+01
   1.1150000e+03   9.8568761e+01
   1.1149500e+03   9.8566476e+01
   1.1149000e+03   9.8564174e+01
   1.1148500e+03   9.8561853e+01
   1.1148000e+03   9.8559514e+01
   1.1147500e+03   9.8557156e+01
   1.1147000e+03   9.8554780e+01
   1.1146500e+03   9.8552385e+01
   1.1146000e+03   9.8549971e+01
   1.1145500e+03   9.8547537e+01
   1.1145000e+03   9.8545084e+01
   1.1144500e+03   9.8542611e+01
   1.1144000e+03   9.8540119e+01
   1.1143500e+03   9.8537606e+01
   1.1143000e+03   9.8535073e+01
   1.1142500e+03   9.8532519e+01
   1.1142000e+03   9.8529945e+01
   1.1141500e+03   9.8527349e+01
   1.1141000e+03   9.8524732e+01
   1.1140500e+03   9.8522094e+01
   1.1140000e+03   9.8519434e+01
   1.1139500e+03   9.8516753e+01
   1.1139000e+03   9.8514049e+01
   1.1138500e+03   9.8511323e+01
   1.1138000e+03   9.8508574e+01
   1.1137500e+03   9.8505802e+01
   1.1137000e+03   9.8503007e+01
   1.1136500e+03   9.8500189e+01
   1.1136000e+03   9.8497347e+01
   1.1135500e+03   9.8494481e+01
   1.1135000e+03   9.8491591e+01
   1.1134500e+03   9.8488676e+01
   1.1134000e+03   9.8485737e+01
   1.1133500e+03   9.8482773e+01
   1.1133000e+03   9.8479783e+01
   1.1132500e+03   9.8476768e+01
   1.1132000e+03   9.8473727e+01
   1.1131500e+03   9.8470660e+01
   1.1131000e+03   9.8467567e+01
   1.1130500e+03   9.8464447e+01
   1.1130000e+03   9.8461300e+01
   1.1129500e+03   9.8458125e+01
   1.1129000e+03   9.8454923e+01
   1.1128500e+03   9.8451693e+01
   1.1128000e+03   9.8448435e+01
   1.1127500e+03   9.8445148e+01
   1.1127000e+03   9.8441832e+01
   1.1126500e+03   9.8438487e+01
   1.1126000e+03   9.8435112e+01
   1.1125500e+03   9.8431707e+01
   1.1125000e+03   9.8428272e+01
   1.1124500e+03   9.8424807e+01
   1.1124000e+03   9.8421310e+01
   1.1123500e+03   9.8417782e+01
   1.1123000e+03   9.8414222e+01
   1.1122500e+03   9.8410630e+01
   1.1122000e+03   9.8407006e+01
   1.1121500e+03   9.8403349e+01
   1.1121000e+03   9.8399658e+01
   1.1120500e+03   9.8395934e+01
   1.1120000e+03   9.8392176e+01
   1.1119500e+03   9.8388383e+01
   1.1119000e+03   9.8384556e+01
   1.1118500e+03   9.8380693e+01
   1.1118000e+03   9.8376794e+01
   1.1117500e+03   9.8372859e+01
   1.1117000e+03   9.8368888e+01
   1.1116500e+03   9.8364880e+01
   1.1116000e+03   9.8360834e+01
   1.1115500e+03   9.8356750e+01
   1.1115000e+03   9.8352627e+01
   1.1114500e+03   9.8348466e+01
   1.1114000e+03   9.8344266e+01
   1.1113500e+03   9.8340025e+01
   1.1113000e+03   9.8335744e+01
   1.1112500e+03   9.8331423e+01
   1.1112000e+03   9.8327060e+01
   1.1111500e+03   9.8322655e+01
   1.1111000e+03   9.8318207e+01
   1.1110500e+03   9.8313717e+01
   1.1110000e+03   9.8309183e+01
   1.1109500e+03   9.8304605e+01
   1.1109000e+03   9.8299983e+01
   1.1108500e+03   9.8295315e+01
   1.1108000e+03   9.8290602e+01
   1.1107500e+03   9.8285843e+01
   1.1107000e+03   9.8281036e+01
   1.1106500e+03   9.8276182e+01
   1.1106000e+03   9.8271280e+01
   1.1105500e+03   9.8266329e+01
   1.1105000e+03   9.8261329e+01
   1.1104500e+03   9.8256278e+01
   1.1104000e+03   9.8251177e+01
   1.1103500e+03   9.8246025e+01
   1.1103000e+03   9.8240821e+01
   1.1102500e+03   9.8235564e+01
   1.1102000e+03   9.8230253e+01
   1.1101500e+03   9.8224889e+01
   1.1101000e+03   9.8219470e+01
   1.1100500e+03   9.8213995e+01
   1.1100000e+03   9.8208464e+01
   1.1099500e+03   9.8202876e+01
   1.1099000e+03   9.8197230e+01
   1.1098500e+03   9.8191525e+01
   1.1098000e+03   9.8185762e+01
   1.1097500e+03   9.8179938e+01
   1.1097000e+03   9.8174053e+01
   1.1096500e+03   9.8168106e+01
   1.1096000e+03   9.8162097e+01
   1.1095500e+03   9.8156024e+01
   1.1095000e+03   9.8149887e+01
   1.1094500e+03   9.8143684e+01
   1.1094000e+03   9.8137416e+01
   1.1093500e+03   9.8131080e+01
   1.1093000e+03   9.8124677e+01
   1.1092500e+03   9.8118204e+01
   1.1092000e+03   9.8111662e+01
   1.1091500e+03   9.8105048e+01
   1.1091000e+03   9.8098363e+01
   1.1090500e+03   9.8091605e+01
   1.1090000e+03   9.8084773e+01
   1.1089500e+03   9.8077866e+01
   1.1089000e+03   9.8070884e+01
   1.1088500e+03   9.8063824e+01
   1.1088000e+03   9.8056686e+01
   1.1087500e+03   9.8049468e+01
   1.1087000e+03   9.8042170e+01
   1.1086500e+03   9.8034791e+01
   1.1086000e+03   9.8027329e+01
   1.1085500e+03   9.8019783e+01
   1.1085000e+03   9.8012151e+01
   1.1084500e+03   9.8004434e+01
   1.1084000e+03   9.7996628e+01
   1.1083500e+03   9.7988734e+01
   1.1083000e+03   9.7980749e+01
   1.1082500e+03   9.7972673e+01
   1.1082000e+03   9.7964504e+01
   1.1081500e+03   9.7956241e+01
   1.1081000e+03   9.7947882e+01
   1.1080500e+03   9.7939425e+01
   1.1080000e+03   9.7930870e+01
   1.1079500e+03   9.7922215e+01
   1.1079000e+03   9.7913459e+01
   1.1078500e+03   9.7904599e+01
   1.1078000e+03   9.7895635e+01
   1.1077500e+03   9.7886565e+01
   1.1077000e+03   9.7877386e+01
   1.1076500e+03   9.7868099e+01
   1.1076000e+03   9.7858700e+01
   1.1075500e+03   9.7849188e+01
   1.1075000e+03   9.7839562e+01
   1.1074500e+03   9.7829819e+01
   1.1074000e+03   9.7819958e+01
   1.1073500e+03   9.7809978e+01
   1.1073000e+03   9.7799875e+01
   1.1072500e+03   9.7789649e+01
   1.1072000e+03   9.7779297e+01
   1.1071500e+03   9.7768817e+01
   1.1071000e+03   9.7758208e+01
   1.1070500e+03   9.7747467e+01
   1.1070000e+03   9.7736593e+01
   1.1069500e+03   9.7725582e+01
   1.1069000e+03   9.7714434e+01
   1.1068500e+03   9.7703145e+01
   1.1068000e+03   9.7691714e+01
   1.1067500e+03   9.7680139e+01
   1.1067000e+03   9.7668416e+01
   1.1066500e+03   9.7656544e+01
   1.1066000e+03   9.7644520e+01
   1.1065500e+03   9.7632342e+01
   1.1065000e+03   9.7620007e+01
   1.1064500e+03   9.7607513e+01
   1.1064000e+03   9.7594857e+01
   1.1063500e+03   9.7582036e+01
   1.1063000e+03   9.7569048e+01
   1.1062500e+03   9.7555890e+01
   1.1062000e+03   9.7542560e+01
   1.1061500e+03   9.7529054e+01
   1.1061000e+03   9.7515369e+01
   1.1060500e+03   9.7501503e+01
   1.1060000e+03   9.7487452e+01
   1.1059500e+03   9.7473214e+01
   1.1059000e+03   9.7458785e+01
   1.1058500e+03   9.7444162e+01
   1.1058000e+03   9.7429342e+01
   1.1057500e+03   9.7414321e+01
   1.1057000e+03   9.7399097e+01
   1.1056500e+03   9.7383665e+01
   1.1056000e+03   9.7368023e+01
   1.1055500e+03   9.7352166e+01
   1.1055000e+03   9.7336091e+01
   1.1054500e+03   9.7319795e+01
   1.1054000e+03   9.7303273e+01
   1.1053500e+03   9.7286521e+01
   1.1053000e+03   9.7269536e+01
   1.1052500e+03   9.7252314e+01
   1.1052000e+03   9.7234851e+01
   1.1051500e+03   9.7217142e+01
   1.1051000e+03   9.7199182e+01
   1.1050500e+03   9.7180969e+01
   1.1050000e+03   9.7162497e+01
   1.1049500e+03   9.7143763e+01
   1.1049000e+03   9.7124760e+01
   1.1048500e+03   9.7105485e+01
   1.1048000e+03   9.7085933e+01
   1.1047500e+03   9.7066099e+01
   1.1047000e+03   9.7045978e+01
   1.1046500e+03   9.7025565e+01
   1.1046000e+03   9.7004855e+01
   1.1045500e+03   9.6983843e+01
   1.1045000e+03   9.6962523e+01
   1.1044500e+03   9.6940890e+01
   1.1044000e+03   9.6918939e+01
   1.1043500e+03   9.6896663e+01
   1.1043000e+03   9.6874057e+01
   1.1042500e+03   9.6851115e+01
   1.1042000e+03   9.6827832e+01
   1.1041500e+03   9.6804200e+01
   1.1041000e+03   9.6780215e+01
   1.1040500e+03   9.6755869e+01
   1.1040000e+03   9.6731157e+01
   1.1039500e+03   9.6706071e+01
   1.1039000e+03   9.6680605e+01
   1.1038500e+03   9.6654752e+01
   1.1038000e+03   9.6628506e+01
   1.1037500e+03   9.6601859e+01
   1.1037000e+03   9.6574804e+01
   1.1036500e+03   9.6547335e+01
   1.1036000e+03   9.6519443e+01
   1.1035500e+03   9.6491121e+01
   1.1035000e+03   9.6462361e+01
   1.1034500e+03   9.6433156e+01
   1.1034000e+03   9.6403498e+01
   1.1033500e+03   9.6373379e+01
   1.1033000e+03   9.6342790e+01
   1.1032500e+03   9.6311723e+01
   1.1032000e+03   9.6280170e+01
   1.1031500e+03   9.6248123e+01
   1.1031000e+03   9.6215572e+01
   1.1030500e+03   9.6182509e+01
   1.1030000e+03   9.6148924e+01
   1.1029500e+03   9.6114810e+01
   1.1029000e+03   9.6080156e+01
   1.1028500e+03   9.6044953e+01
   1.1028000e+03   9.6009192e+01
   1.1027500e+03   9.5972863e+01
   1.1027000e+03   9.5935956e+01
   1.1026500e+03   9.5898462e+01
   1.1026000e+03   9.5860371e+01
   1.1025500e+03   9.5821672e+01
   1.1025000e+03   9.5782356e+01
   1.1024500e+03   9.5742412e+01
   1.1024000e+03   9.5701829e+01
   1.1023500e+03   9.5660598e+01
   1.1023000e+03   9.5618708e+01
   1.1022500e+03   9.5576147e+01
   1.1022000e+03   9.5532906e+01
   1.1021500e+03   9.5488973e+01
   1.1021000e+03   9.5444339e+01
   1.1020500e+03   9.5398990e+01
   1.1020000e+03   9.5352918e+01
   1.1019500e+03   9.5306111e+01
   1.1019000e+03   9.5258557e+01
   1.1018500e+03   9.5210246e+01
   1.1018000e+03   9.5161167e+01
   1.1017500e+03   9.5111309e+01
   1.1017000e+03   9.5060661e+01
   1.1016500e+03   9.5009212e+01
   1.1016000e+03   9.4956951e+01
   1.1015500e+03   9.4903868e+01
   1.1015000e+03   9.4849952e+01
   1.1014500e+03   9.4795192e+01
   1.1014000e+03   9.4739579e+01
   1.1013500e+03   9.4683101e+01
   1.1013000e+03   9.4625750e+01
   1.1012500e+03   9.4567516e+01
   1.1012000e+03   9.4508389e+01
   1.1011500e+03   9.4448360e+01
   1.1011000e+03   9.4387421e+01
   1.1010500e+03   9.4325562e+01
   1.1010000e+03   9.4262777e+01
   1.1009500e+03   9.4199059e+01
   1.1009000e+03   9.4134399e+01
   1.1008500e+03   9.4068791e+01
   1.1008000e+03   9.4002231e+01
   1.1007500e+03   9.3934712e+01
   1.1007000e+03   9.3866231e+01
   1.1006500e+03   9.3796783e+01
   1.1006000e+03   9.3726367e+01
   1.1005500e+03   9.3654980e+01
   1.1005000e+03   9.3582620e+01
   1.1004500e+03   9.3509290e+01
   1.1004000e+03   9.3434988e+01
   1.1003500e+03   9.3359719e+01
   1.1003000e+03   9.3283485e+01
   1.1002500e+03   9.3206291e+01
   1.1002000e+03   9.3128144e+01
   1.1001500e+03   9.3049051e+01
   1.1001000e+03   9.2969023e+01
   1.1000500e+03   9.2888069e+01
   1.1000000e+03   9.2806203e+01
   1.0999500e+03   9.2723440e+01
   1.0999000e+03   9.2639797e+01
   1.0998500e+03   9.2555291e+01
   1.0998000e+03   9.2469944e+01
   1.0997500e+03   9.2383779e+01
   1.0997000e+03   9.2296822e+01
   1.0996500e+03   9.2209100e+01
   1.0996000e+03   9.2120644e+01
   1.0995500e+03   9.2031487e+01
   1.0995000e+03   9.1941665e+01
   1.0994500e+03   9.1851217e+01
   1.0994000e+03   9.1760184e+01
   1.0993500e+03   9.1668612e+01
   1.0993000e+03   9.1576547e+01
   1.0992500e+03   9.1484041e+01
   1.0992000e+03   9.1391149e+01
   1.0991500e+03   9.1297928e+01
   1.0991000e+03   9.1204439e+01
   1.0990500e+03   9.1110747e+01
   1.0990000e+03   9.1016920e+01
   1.0989500e+03   9.0923029e+01
   1.0989000e+03   9.0829150e+01
   1.0988500e+03   9.0735361e+01
   1.0988000e+03   9.0641744e+01
   1.0987500e+03   9.0548386e+01
   1.0987000e+03   9.0455376e+01
   1.0986500e+03   9.0362805e+01
   1.0986000e+03   9.0270771e+01
   1.0985500e+03   9.0179373e+01
   1.0985000e+03   9.0088712e+01
   1.0984500e+03   8.9998894e+01
   1.0984000e+03   8.9910028e+01
   1.0983500e+03   8.9822224e+01
   1.0983000e+03   8.9735595e+01
   1.0982500e+03   8.9650257e+01
   1.0982000e+03   8.9566326e+01
   1.0981500e+03   8.9483922e+01
   1.0981000e+03   8.9403165e+01
   1.0980500e+03   8.9324176e+01
   1.0980000e+03   8.9247076e+01
   1.0979500e+03   8.9171988e+01
   1.0979000e+03   8.9099034e+01
   1.0978500e+03   8.9028334e+01
   1.0978000e+03   8.8960009e+01
   1.0977500e+03   8.8894178e+01
   1.0977000e+03   8.8830958e+01
   1.0976500e+03   8.8770463e+01
   1.0976000e+03   8.8712805e+01
   1.0975500e+03   8.8658092e+01
   1.0975000e+03   8.8606430e+01
   1.0974500e+03   8.8557917e+01
   1.0974000e+03   8.8512651e+01
   1.0973500e+03   8.8470722e+01
   1.0973000e+03   8.8432213e+01
   1.0972500e+03   8.8397205e+01
   1.0972000e+03   8.8365770e+01
   1.0971500e+03   8.8337973e+01
   1.0971000e+03   8.8313873e+01
   1.0970500e+03   8.8293521e+01
   1.0970000e+03   8.8276961e+01
   1.0969500e+03   8.8264227e+01
   1.0969000e+03   8.8255349e+01
   1.0968500e+03   8.8250344e+01
   1.0968000e+03   8.8249224e+01
   1.0967500e+03   8.8251991e+01
   1.0967000e+03   8.8258639e+01
   1.0966500e+03   8.8269154e+01
   1.0966000e+03   8.8283512e+01
   1.0965500e+03   8.8301684e+01
   1.0965000e+03   8.8323630e+01
   1.0964500e+03   8.8349303e+01
   1.0964000e+03   8.8378649e+01
   1.0963500e+03   8.8411607e+01
   1.0963000e+03   8.8448107e+01
   1.0962500e+03   8.8488076e+01
   1.0962000e+03   8.8531430e+01
   1.0961500e+03   8.8578083e+01
   1.0961000e+03   8.8627942e+01
   1.0960500e+03   8.8680909e+01
   1.0960000e+03   8.8736883e+01
   1.0959500e+03   8.8795757e+01
   1.0959000e+03   8.8857420e+01
   1.0958500e+03   8.8921761e+01
   1.0958000e+03   8.8988663e+01
   1.0957500e+03   8.9058009e+01
   1.0957000e+03   8.9129679e+01
   1.0956500e+03   8.9203552e+01
   1.0956000e+03   8.9279507e+01
   1.0955500e+03   8.9357423e+01
   1.0955000e+03   8.9437176e+01
   1.0954500e+03   8.9518645e+01
   1.0954000e+03   8.9601711e+01
   1.0953500e+03   8.9686252e+01
   1.0953000e+03   8.9772152e+01
   1.0952500e+03   8.9859293e+01
   1.0952000e+03   8.9947561e+01
   1.0951500e+03   9.0036843e+01
   1.0951000e+03   9.0127031e+01
   1.0950500e+03   9.0218017e+01
   1.0950000e+03   9.0309697e+01
   1.0949500e+03   9.0401970e+01
   1.0949000e+03   9.0494739e+01
   1.0948500e+03   9.0587908e+01
   1.0948000e+03   9.0681386e+01
   1.0947500e+03   9.0775086e+01
   1.0947000e+03   9.0868923e+01
   1.0946500e+03   9.0962816e+01
   1.0946000e+03   9.1056689e+01
   1.0945500e+03   9.1150468e+01
   1.0945000e+03   9.1244082e+01
   1.0944500e+03   9.1337465e+01
   1.0944000e+03   9.1430554e+01
   1.0943500e+03   9.1523289e+01
   1.0943000e+03   9.1615614e+01
   1.0942500e+03   9.1707477e+01
   1.0942000e+03   9.1798826e+01
   1.0941500e+03   9.1889617e+01
   1.0941000e+03   9.1979805e+01
   1.0940500e+03   9.2069349e+01
   1.0940000e+03   9.2158213e+01
   1.0939500e+03   9.2246362e+01
   1.0939000e+03   9.2333764e+01
   1.0938500e+03   9.2420389e+01
   1.0938000e+03   9.2506210e+01
   1.0937500e+03   9.2591203e+01
   1.0937000e+03   9.2675346e+01
   1.0936500e+03   9.2758618e+01
   1.0936000e+03   9.2841003e+01
   1.0935500e+03   9.2922484e+01
   1.0935000e+03   9.3003047e+01
   1.0934500e+03   9.3082680e+01
   1.0934000e+03   9.3161373e+01
   1.0933500e+03   9.3239117e+01
   1.0933000e+03   9.3315905e+01
   1.0932500e+03   9.3391731e+01
   1.0932000e+03   9.3466590e+01
   1.0931500e+03   9.3540481e+01
   1.0931000e+03   9.3613400e+01
   1.0930500e+03   9.3685347e+01
   1.0930000e+03   9.3756323e+01
   1.0929500e+03   9.3826329e+01
   1.0929000e+03   9.3895366e+01
   1.0928500e+03   9.3963439e+01
   1.0928000e+03   9.4030551e+01
   1.0927500e+03   9.4096707e+01
   1.0927000e+03   9.4161912e+01
   1.0926500e+03   9.4226173e+01
   1.0926000e+03   9.4289495e+01
   1.0925500e+03   9.4351886e+01
   1.0925000e+03   9.4413354e+01
   1.0924500e+03   9.4473907e+01
   1.0924000e+03   9.4533553e+01
   1.0923500e+03   9.4592300e+01
   1.0923000e+03   9.4650159e+01
   1.0922500e+03   9.4707139e+01
   1.0922000e+03   9.4763249e+01
   1.0921500e+03   9.4818499e+01
   1.0921000e+03   9.4872900e+01
   1.0920500e+03   9.4926462e+01
   1.0920000e+03   9.4979196e+01
   1.0919500e+03   9.5031111e+01
   1.0919000e+03   9.5082220e+01
   1.0918500e+03   9.5132532e+01
   1.0918000e+03   9.5182058e+01
   1.0917500e+03   9.5230810e+01
   1.0917000e+03   9.5278799e+01
   1.0916500e+03   9.5326035e+01
   1.0916000e+03   9.5372530e+01
   1.0915500e+03   9.5418294e+01
   1.0915000e+03   9.5463338e+01
   1.0914500e+03   9.5507674e+01
   1.0914000e+03   9.5551312e+01
   1.0913500e+03   9.5594264e+01
   1.0913000e+03   9.5636539e+01
   1.0912500e+03   9.5678149e+01
   1.0912000e+03   9.5719104e+01
   1.0911500e+03   9.5759415e+01
   1.0911000e+03   9.5799092e+01
   1.0910500e+03   9.5838145e+01
   1.0910000e+03   9.5876585e+01
   1.0909500e+03   9.5914422e+01
   1.0909000e+03   9.5951666e+01
   1.0908500e+03   9.5988327e+01
   1.0908000e+03   9.6024414e+01
   1.0907500e+03   9.6059937e+01
   1.0907000e+03   9.6094906e+01
   1.0906500e+03   9.6129331e+01
   1.0906000e+03   9.6163219e+01
   1.0905500e+03   9.6196582e+01
   1.0905000e+03   9.6229427e+01
   1.0904500e+03   9.6261763e+01
   1.0904000e+03   9.6293600e+01
   1.0903500e+03   9.6324946e+01
   1.0903000e+03   9.6355809e+01
   1.0902500e+03   9.6386198e+01
   1.0902000e+03   9.6416121e+01
   1.0901500e+03   9.6445586e+01
   1.0901000e+03   9.6474601e+01
   1.0900500e+03   9.6503175e+01
   1.0900000e+03   9.6531313e+01
   1.0899500e+03   9.6559026e+01
   1.0899000e+03   9.6586319e+01
   1.0898500e+03   9.6613200e+01
   1.0898000e+03   9.6639676e+01
   1.0897500e+03   9.6665754e+01
   1.0897000e+03   9.6691442e+01
   1.0896500e+03   9.6716746e+01
   1.0896000e+03   9.6741673e+01
   1.0895500e+03   9.6766230e+01
   1.0895000e+03   9.6790422e+01
   1.0894500e+03   9.6814257e+01
   1.0894000e+03   9.6837740e+01
   1.0893500e+03   9.6860878e+01
   1.0893000e+03   9.6883677e+01
   1.0892500e+03   9.6906142e+01
   1.0892000e+03   9.6928280e+01
   1.0891500e+03   9.6950095e+01
   1.0891000e+03   9.6971595e+01
   1.0890500e+03   9.6992784e+01
   1.0890000e+03   9.7013667e+01
   1.0889500e+03   9.7034251e+01
   1.0889000e+03   9.7054539e+01
   1.0888500e+03   9.7074538e+01
   1.0888000e+03   9.7094252e+01
   1.0887500e+03   9.7113686e+01
   1.0887000e+03   9.7132845e+01
   1.0886500e+03   9.7151734e+01
   1.0886000e+03   9.7170356e+01
   1.0885500e+03   9.7188718e+01
   1.0885000e+03   9.7206823e+01
   1.0884500e+03   9.7224676e+01
   1.0884000e+03   9.7242280e+01
   1.0883500e+03   9.7259641e+01
   1.0883000e+03   9.7276762e+01
   1.0882500e+03   9.7293648e+01
   1.0882000e+03   9.7310301e+01
   1.0881500e+03   9.7326728e+01
   1.0881000e+03   9.7342930e+01
   1.0880500e+03   9.7358912e+01
   1.0880000e+03   9.7374677e+01
   1.0879500e+03   9.7390230e+01
   1.0879000e+03   9.7405573e+01
   1.0878500e+03   9.7420711e+01
   1.0878000e+03   9.7435646e+01
   1.0877500e+03   9.7450382e+01
   1.0877000e+03   9.7464922e+01
   1.0876500e+03   9.7479270e+01
   1.0876000e+03   9.7493428e+01
   1.0875500e+03   9.7507401e+01
   1.0875000e+03   9.7521189e+01
   1.0874500e+03   9.7534798e+01
   1.0874000e+03   9.7548230e+01
   1.0873500e+03   9.7561487e+01
   1.0873000e+03   9.7574572e+01
   1.0872500e+03   9.7587489e+01
   1.0872000e+03   9.7600239e+01
   1.0871500e+03   9.7612827e+01
   1.0871000e+03   9.7625253e+01
   1.0870500e+03   9.7637521e+01
   1.0870000e+03   9.7649634e+01
   1.0869500e+03   9.7661593e+01
   1.0869000e+03   9.7673401e+01
   1.0868500e+03   9.7685062e+01
   1.0868000e+03   9.7696576e+01
   1.0867500e+03   9.7707946e+01
   1.0867000e+03   9.7719175e+01
   1.0866500e+03   9.7730265e+01
   1.0866000e+03   9.7741217e+01
   1.0865500e+03   9.7752035e+01
   1.0865000e+03   9.7762720e+01
   1.0864500e+03   9.7773274e+01
   1.0864000e+03   9.7783699e+01
   1.0863500e+03   9.7793997e+01
   1.0863000e+03   9.7804171e+01
   1.0862500e+03   9.7814222e+01
   1.0862000e+03   9.7824151e+01
   1.0861500e+03   9.7833962e+01
   1.0861000e+03   9.7843655e+01
   1.0860500e+03   9.7853232e+01
   1.0860000e+03   9.7862696e+01
   1.0859500e+03   9.7872048e+01
   1.0859000e+03   9.7881289e+01
   1.0858500e+03   9.7890421e+01
   1.0858000e+03   9.7899446e+01
   1.0857500e+03   9.7908366e+01
   1.0857000e+03   9.7917182e+01
   1.0856500e+03   9.7925895e+01
   1.0856000e+03   9.7934507e+01
   1.0855500e+03   9.7943020e+01
   1.0855000e+03   9.7951435e+01
   1.0854500e+03   9.7959754e+01
   1.0854000e+03   9.7967977e+01
   1.0853500e+03   9.7976107e+01
   1.0853000e+03   9.7984144e+01
   1.0852500e+03   9.7992090e+01
   1.0852000e+03   9.7999947e+01
   1.0851500e+03   9.8007715e+01
   1.0851000e+03   9.8015396e+01
   1.0850500e+03   9.8022991e+01
   1.0850000e+03   9.8030501e+01
   1.0849500e+03   9.8037928e+01
   1.0849000e+03   9.8045273e+01
   1.0848500e+03   9.8052536e+01
   1.0848000e+03   9.8059720e+01
   1.0847500e+03   9.8066825e+01
   1.0847000e+03   9.8073852e+01
   1.0846500e+03   9.8080802e+01
   1.0846000e+03   9.8087677e+01
   1.0845500e+03   9.8094478e+01
   1.0845000e+03   9.8101205e+01
   1.0844500e+03   9.8107859e+01
   1.0844000e+03   9.8114442e+01
   1.0843500e+03   9.8120955e+01
   1.0843000e+03   9.8127398e+01
   1.0842500e+03   9.8133773e+01
   1.0842000e+03   9.8140080e+01
   1.0841500e+03   9.8146320e+01
   1.0841000e+03   9.8152495e+01
   1.0840500e+03   9.8158605e+01
   1.0840000e+03   9.8164651e+01
   1.0839500e+03   9.8170633e+01
   1.0839000e+03   9.8176554e+01
   1.0838500e+03   9.8182413e+01
   1.0838000e+03   9.8188211e+01
   1.0837500e+03   9.8193950e+01
   1.0837000e+03   9.8199629e+01
   1.0836500e+03   9.8205251e+01
   1.0836000e+03   9.8210814e+01
   1.0835500e+03   9.8216321e+01
   1.0835000e+03   9.8221773e+01
   1.0834500e+03   9.8227169e+01
   1.0834000e+03   9.8232510e+01
   1.0833500e+03   9.8237798e+01
   1.0833000e+03   9.8243032e+01
   1.0832500e+03   9.8248215e+01
   1.0832000e+03   9.8253345e+01
   1.0831500e+03   9.8258424e+01
   1.0831000e+03   9.8263453e+01
   1.0830500e+03   9.8268433e+01
   1.0830000e+03   9.8273363e+01
   1.0829500e+03   9.8278245e+01
   1.0829000e+03   9.8283078e+01
   1.0828500e+03   9.8287865e+01
   1.0828000e+03   9.8292605e+01
   1.0827500e+03   9.8297299e+01
   1.0827000e+03   9.8301947e+01
   1.0826500e+03   9.8306551e+01
   1.0826000e+03   9.8311110e+01
   1.0825500e+03   9.8315625e+01
   1.0825000e+03   9.8320097e+01
   1.0824500e+03   9.8324526e+01
   1.0824000e+03   9.8328913e+01
   1.0823500e+03   9.8333259e+01
   1.0823000e+03   9.8337563e+01
   1.0822500e+03   9.8341827e+01
   1.0822000e+03   9.8346050e+01
   1.0821500e+03   9.8350234e+01
   1.0821000e+03   9.8354379e+01
   1.0820500e+03   9.8358485e+01
   1.0820000e+03   9.8362553e+01
   1.0819500e+03   9.8366583e+01
   1.0819000e+03   9.8370575e+01
   1.0818500e+03   9.8374531e+01
   1.0818000e+03   9.8378451e+01
   1.0817500e+03   9.8382334e+01
   1.0817000e+03   9.8386182e+01
   1.0816500e+03   9.8389995e+01
   1.0816000e+03   9.8393773e+01
   1.0815500e+03   9.8397516e+01
   1.0815000e+03   9.8401226e+01
   1.0814500e+03   9.8404903e+01
   1.0814000e+03   9.8408546e+01
   1.0813500e+03   9.8412156e+01
   1.0813000e+03   9.8415735e+01
   1.0812500e+03   9.8419281e+01
   1.0812000e+03   9.8422796e+01
   1.0811500e+03   9.8426279e+01
   1.0811000e+03   9.8429732e+01
   1.0810500e+03   9.8433154e+01
   1.0810000e+03   9.8436546e+01
   1.0809500e+03   9.8439908e+01
   1.0809000e+03   9.8443240e+01
   1.0808500e+03   9.8446544e+01
   1.0808000e+03   9.8449819e+01
   1.0807500e+03   9.8453065e+01
   1.0807000e+03   9.8456283e+01
   1.0806500e+03   9.8459474e+01
   1.0806000e+03   9.8462637e+01
   1.0805500e+03   9.8465772e+01
   1.0805000e+03   9.8468881e+01
   1.0804500e+03   9.8471963e+01
   1.0804000e+03   9.8475019e+01
   1.0803500e+03   9.8478049e+01
   1.0803000e+03   9.8481053e+01
   1.0802500e+03   9.8484032e+01
   1.0802000e+03   9.8486985e+01
   1.0801500e+03   9.8489914e+01
   1.0801000e+03   9.8492818e+01
   1.0800500e+03   9.8495698e+01
   1.0800000e+03   9.8498554e+01
   1.0799500e+03   9.8501386e+01
   1.0799000e+03   9.8504194e+01
   1.0798500e+03   9.8506979e+01
   1.0798000e+03   9.8509741e+01
   1.0797500e+03   9.8512481e+01
   1.0797000e+03   9.8515197e+01
   1.0796500e+03   9.8517892e+01
   1.0796000e+03   9.8520564e+01
   1.0795500e+03   9.8523215e+01
   1.0795000e+03   9.8525844e+01
   1.0794500e+03   9.8528451e+01
   1.0794000e+03   9.8531038e+01
   1.0793500e+03   9.8533604e+01
   1.0793000e+03   9.8536149e+01
   1.0792500e+03   9.8538673e+01
   1.0792000e+03   9.8541177e+01
   1.0791500e+03   9.8543662e+01
   1.0791000e+03   9.8546126e+01
   1.0790500e+03   9.8548571e+01
   1.0790000e+03   9.8550996e+01
   1.0789500e+03   9.8553402e+01
   1.0789000e+03   9.8555789e+01
   1.0788500e+03   9.8558158e+01
   1.0788000e+03   9.8560507e+01
   1.0787500e+03   9.8562839e+01
   1.0787000e+03   9.8565152e+01
   1.0786500e+03   9.8567446e+01
   1.0786000e+03   9.8569724e+01
   1.0785500e+03   9.8571983e+01
   1.0785000e+03   9.8574225e+01
   1.0784500e+03   9.8576449e+01
   1.0784000e+03   9.8578657e+01
   1.0783500e+03   9.8580847e+01
   1.0783000e+03   9.8583021e+01
   1.0782500e+03   9.8585178e+01
   1.0782000e+03   9.8587318e+01
   1.0781500e+03   9.8589443e+01
   1.0781000e+03   9.8591551e+01
   1.0780500e+03   9.8593643e+01
   1.0780000e+03   9.8595719e+01
   1.0779500e+03   9.8597780e+01
   1.0779000e+03   9.8599825e+01
   1.0778500e+03   9.8601854e+01
   1.0778000e+03   9.8603869e+01
   1.0777500e+03   9.8605868e+01
   1.0777000e+03   9.8607853e+01
   1.0776500e+03   9.8609823e+01
   1.0776000e+03   9.8611778e+01
   1.0775500e+03   9.8613719e+01
   1.0775000e+03   9.8615645e+01
   1.0774500e+03   9.8617557e+01
   1.0774000e+03   9.8619455e+01
   1.0773500e+03   9.8621339e+01
   1.0773000e+03   9.8623210e+01
   1.0772500e+03   9.8625066e+01
   1.0772000e+03   9.8626910e+01
   1.0771500e+03   9.8628739e+01
   1.0771000e+03   9.8630556e+01
   1.0770500e+03   9.8632359e+01
   1.0770000e+03   9.8634150e+01
   1.0769500e+03   9.8635927e+01
   1.0769000e+03   9.8637692e+01
   1.0768500e+03   9.8639444e+01
   1.0768000e+03   9.8641183e+01
   1.0767500e+03   9.8642911e+01
   1.0767000e+03   9.8644625e+01
   1.0766500e+03   9.8646328e+01
   1.0766000e+03   9.8648018e+01
   1.0765500e+03   9.8649697e+01
   1.0765000e+03   9.8651364e+01
   1.0764500e+03   9.8653019e+01
   1.0764000e+03   9.8654662e+01
   1.0763500e+03   9.8656294e+01
   1.0763000e+03   9.8657915e+01
   1.0762500e+03   9.8659524e+01
   1.0762000e+03   9.8661122e+01
   1.0761500e+03   9.8662708e+01
   1.0761000e+03   9.8664284e+01
   1.0760500e+03   9.8665849e+01
   1.0760000e+03   9.8667403e+01
   1.0759500e+03   9.8668947e+01
   1.0759000e+03   9.8670480e+01
   1.0758500e+03   9.8672002e+01
   1.0758000e+03   9.8673514e+01
   1.0757500e+03   9.8675015e+01
   1.0757000e+03   9.8676507e+01
   1.0756500e+03   9.8677988e+01
   1.0756000e+03   9.8679459e+01
   1.0755500e+03   9.8680920e+01
   1.0755000e+03   9.8682372e+01
   1.0754500e+03   9.8683813e+01
   1.0754000e+03   9.8685245e+01
   1.0753500e+03   9.8686667e+01
   1.0753000e+03   9.8688080e+01
   1.0752500e+03   9.8689483e+01
   1.0752000e+03   9.8690877e+01
   1.0751500e+03   9.8692262e+01
   1.0751000e+03   9.8693637e+01
   1.0750500e+03   9.8695004e+01
   1.0750000e+03   9.8696361e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_35C.dat <==
   1.1250000e+03   9.8791344e+01
   1.1249500e+03   9.8790623e+01
   1.1249000e+03   9.8789899e+01
   1.1248500e+03   9.8789172e+01
   1.1248000e+03   9.8788440e+01
   1.1247500e+03   9.8787705e+01
   1.1247000e+03   9.8786966e+01
   1.1246500e+03   9.8786223e+01
   1.1246000e+03   9.8785476e+01
   1.1245500e+03   9.8784725e+01
   1.1245000e+03   9.8783971e+01
   1.1244500e+03   9.8783212e+01
   1.1244000e+03   9.8782449e+01
   1.1243500e+03   9.8781683e+01
   1.1243000e+03   9.8780912e+01
   1.1242500e+03   9.8780138e+01
   1.1242000e+03   9.8779359e+01
   1.1241500e+03   9.8778576e+01
   1.1241000e+03   9.8777789e+01
   1.1240500e+03   9.8776998e+01
   1.1240000e+03   9.8776203e+01
   1.1239500e+03   9.8775403e+01
   1.1239000e+03   9.8774599e+01
   1.1238500e+03   9.8773791e+01
   1.1238000e+03   9.8772979e+01
   1.1237500e+03   9.8772162e+01
   1.1237000e+03   9.8771341e+01
   1.1236500e+03   9.8770515e+01
   1.1236000e+03   9.8769685e+01
   1.1235500e+03   9.8768851e+01
   1.1235000e+03   9.8768012e+01
   1.1234500e+03   9.8767168e+01
   1.1234000e+03   9.8766320e+01
   1.1233500e+03   9.8765467e+01
   1.1233000e+03   9.8764610e+01
   1.1232500e+03   9.8763748e+01
   1.1232000e+03   9.8762881e+01
   1.1231500e+03   9.8762009e+01
   1.1231000e+03   9.8761133e+01
   1.1230500e+03   9.8760252e+01
   1.1230000e+03   9.8759366e+01
   1.1229500e+03   9.8758475e+01
   1.1229000e+03   9.8757580e+01
   1.1228500e+03   9.8756679e+01
   1.1228000e+03   9.8755773e+01
   1.1227500e+03   9.8754863e+01
   1.1227000e+03   9.8753947e+01
   1.1226500e+03   9.8753026e+01
   1.1226000e+03   9.8752100e+01
   1.1225500e+03   9.8751169e+01
   1.1225000e+03   9.8750233e+01
   1.1224500e+03   9.8749291e+01
   1.1224000e+03   9.8748344e+01
   1.1223500e+03   9.8747392e+01
   1.1223000e+03   9.8746434e+01
   1.1222500e+03   9.8745472e+01
   1.1222000e+03   9.8744503e+01
   1.1221500e+03   9.8743529e+01
   1.1221000e+03   9.8742550e+01
   1.1220500e+03   9.8741565e+01
   1.1220000e+03   9.8740574e+01
   1.1219500e+03   9.8739578e+01
   1.1219000e+03   9.8738576e+01
   1.1218500e+03   9.8737568e+01
   1.1218000e+03   9.8736555e+01
   1.1217500e+03   9.8735535e+01
   1.1217000e+03   9.8734510e+01
   1.1216500e+03   9.8733479e+01
   1.1216000e+03   9.8732442e+01
   1.1215500e+03   9.8731399e+01
   1.1215000e+03   9.8730350e+01
   1.1214500e+03   9.8729294e+01
   1.1214000e+03   9.8728233e+01
   1.1213500e+03   9.8727165e+01
   1.1213000e+03   9.8726091e+01
   1.1212500e+03   9.8725011e+01
   1.1212000e+03   9.8723925e+01
   1.1211500e+03   9.8722832e+01
   1.1211000e+03   9.8721733e+01
   1.1210500e+03   9.8720627e+01
   1.1210000e+03   9.8719514e+01
   1.1209500e+03   9.8718396e+01
   1.1209000e+03   9.8717270e+01
   1.1208500e+03   9.8716138e+01
   1.1208000e+03   9.8714999e+01
   1.1207500e+03   9.8713853e+01
   1.1207000e+03   9.8712700e+01
   1.1206500e+03   9.8711541e+01
   1.1206000e+03   9.8710374e+01
   1.1205500e+03   9.8709200e+01
   1.1205000e+03   9.8708020e+01
   1.1204500e+03   9.8706832e+01
   1.1204000e+03   9.8705637e+01
   1.1203500e+03   9.8704435e+01
   1.1203000e+03   9.8703225e+01
   1.1202500e+03   9.8702008e+01
   1.1202000e+03   9.8700784e+01
   1.1201500e+03   9.8699552e+01
   1.1201000e+03   9.8698313e+01
   1.1200500e+03   9.8697066e+01
   1.1200000e+03   9.8695812e+01
   1.1199500e+03   9.8694549e+01
   1.1199000e+03   9.8693279e+01
   1.1198500e+03   9.8692001e+01
   1.1198000e+03   9.8690715e+01
   1.1197500e+03   9.8689421e+01
   1.1197000e+03   9.8688119e+01
   1.1196500e+03   9.8686809e+01
   1.1196000e+03   9.8685491e+01
   1.1195500e+03   9.8684165e+01
   1.1195000e+03   9.8682830e+01
   1.1194500e+03   9.8681487e+01
   1.1194000e+03   9.8680135e+01
   1.1193500e+03   9.8678775e+01
   1.1193000e+03   9.8677406e+01
   1.1192500e+03   9.8676029e+01
   1.1192000e+03   9.8674643e+01
   1.1191500e+03   9.8673248e+01
   1.1191000e+03   9.8671844e+01
   1.1190500e+03   9.8670431e+01
   1.1190000e+03   9.8669009e+01
   1.1189500e+03   9.8667578e+01
   1.1189000e+03   9.8666138e+01
   1.1188500e+03   9.8664689e+01
   1.1188000e+03   9.8663230e+01
   1.1187500e+03   9.8661762e+01
   1.1187000e+03   9.8660284e+01
   1.1186500e+03   9.8658797e+01
   1.1186000e+03   9.8657300e+01
   1.1185500e+03   9.8655793e+01
   1.1185000e+03   9.8654277e+01
   1.1184500e+03   9.8652750e+01
   1.1184000e+03   9.8651214e+01
   1.1183500e+03   9.8649667e+01
   1.1183000e+03   9.8648110e+01
   1.1182500e+03   9.8646543e+01
   1.1182000e+03   9.8644966e+01
   1.1181500e+03   9.8643378e+01
   1.1181000e+03   9.8641780e+01
   1.1180500e+03   9.8640171e+01
   1.1180000e+03   9.8638551e+01
   1.1179500e+03   9.8636920e+01
   1.1179000e+03   9.8635279e+01
   1.1178500e+03   9.8633626e+01
   1.1178000e+03   9.8631963e+01
   1.1177500e+03   9.8630288e+01
   1.1177000e+03   9.8628602e+01
   1.1176500e+03   9.8626904e+01
   1.1176000e+03   9.8625195e+01
   1.1175500e+03   9.8623474e+01
   1.1175000e+03   9.8621742e+01
   1.1174500e+03   9.8619998e+01
   1.1174000e+03   9.8618241e+01
   1.1173500e+03   9.8616473e+01
   1.1173000e+03   9.8614693e+01
   1.1172500e+03   9.8612900e+01
   1.1172000e+03   9.8611095e+01
   1.1171500e+03   9.8609278e+01
   1.1171000e+03   9.8607448e+01
   1.1170500e+03   9.8605605e+01
   1.1170000e+03   9.8603749e+01
   1.1169500e+03   9.8601881e+01
   1.1169000e+03   9.8599999e+01
   1.1168500e+03   9.8598104e+01
   1.1168000e+03   9.8596196e+01
   1.1167500e+03   9.8594275e+01
   1.1167000e+03   9.8592340e+01
   1.1166500e+03   9.8590391e+01
   1.1166000e+03   9.8588429e+01
   1.1165500e+03   9.8586452e+01
   1.1165000e+03   9.8584462e+01
   1.1164500e+03   9.8582457e+01
   1.1164000e+03   9.8580438e+01
   1.1163500e+03   9.8578404e+01
   1.1163000e+03   9.8576356e+01
   1.1162500e+03   9.8574293e+01
   1.1162000e+03   9.8572215e+01
   1.1161500e+03   9.8570123e+01
   1.1161000e+03   9.8568015e+01
   1.1160500e+03   9.8565892e+01
   1.1160000e+03   9.8563753e+01
   1.1159500e+03   9.8561599e+01
   1.1159000e+03   9.8559429e+01
   1.1158500e+03   9.8557243e+01
   1.1158000e+03   9.8555041e+01
   1.1157500e+03   9.8552823e+01
   1.1157000e+03   9.8550588e+01
   1.1156500e+03   9.8548337e+01
   1.1156000e+03   9.8546069e+01
   1.1155500e+03   9.8543785e+01
   1.1155000e+03   9.8541483e+01
   1.1154500e+03   9.8539164e+01
   1.1154000e+03   9.8536828e+01
   1.1153500e+03   9.8534474e+01
   1.1153000e+03   9.8532103e+01
   1.1152500e+03   9.8529714e+01
   1.1152000e+03   9.8527307e+01
   1.1151500e+03   9.8524881e+01
   1.1151000e+03   9.8522437e+01
   1.1150500e+03   9.8519975e+01
   1.1150000e+03   9.8517493e+01
   1.1149500e+03   9.8514993e+01
   1.1149000e+03   9.8512474e+01
   1.1148500e+03   9.8509935e+01
   1.1148000e+03   9.8507377e+01
   1.1147500e+03   9.8504799e+01
   1.1147000e+03   9.8502201e+01
   1.1146500e+03   9.8499583e+01
   1.1146000e+03   9.8496945e+01
   1.1145500e+03   9.8494286e+01
   1.1145000e+03   9.8491606e+01
   1.1144500e+03   9.8488906e+01
   1.1144000e+03   9.8486184e+01
   1.1143500e+03   9.8483441e+01
   1.1143000e+03   9.8480676e+01
   1.1142500e+03   9.8477889e+01
   1.1142000e+03   9.8475081e+01
   1.1141500e+03   9.8472250e+01
   1.1141000e+03   9.8469396e+01
   1.1140500e+03   9.8466520e+01
   1.1140000e+03   9.8463620e+01
   1.1139500e+03   9.8460698e+01
   1.1139000e+03   9.8457752e+01
   1.1138500e+03   9.8454782e+01
   1.1138000e+03   9.8451788e+01
   1.1137500e+03   9.8448770e+01
   1.1137000e+03   9.8445728e+01
   1.1136500e+03   9.8442660e+01
   1.1136000e+03   9.8439568e+01
   1.1135500e+03   9.8436450e+01
   1.1135000e+03   9.8433307e+01
   1.1134500e+03   9.8430138e+01
   1.1134000e+03   9.8426943e+01
   1.1133500e+03   9.8423722e+01
   1.1133000e+03   9.8420474e+01
   1.1132500e+03   9.8417198e+01
   1.1132000e+03   9.8413896e+01
   1.1131500e+03   9.8410566e+01
   1.1131000e+03   9.8407208e+01
   1.1130500e+03   9.8403822e+01
   1.1130000e+03   9.8400408e+01
   1.1129500e+03   9.8396965e+01
   1.1129000e+03   9.8393492e+01
   1.1128500e+03   9.8389991e+01
   1.1128000e+03   9.8386459e+01
   1.1127500e+03   9.8382898e+01
   1.1127000e+03   9.8379306e+01
   1.1126500e+03   9.8375683e+01
   1.1126000e+03   9.8372029e+01
   1.1125500e+03   9.8368344e+01
   1.1125000e+03   9.8364627e+01
   1.1124500e+03   9.8360878e+01
   1.1124000e+03   9.8357096e+01
   1.1123500e+03   9.8353281e+01
   1.1123000e+03   9.8349433e+01
   1.1122500e+03   9.8345552e+01
   1.1122000e+03   9.8341637e+01
   1.1121500e+03   9.8337687e+01
   1.1121000e+03   9.8333702e+01
   1.1120500e+03   9.8329682e+01
   1.1120000e+03   9.8325627e+01
   1.1119500e+03   9.8321535e+01
   1.1119000e+03   9.8317407e+01
   1.1118500e+03   9.8313242e+01
   1.1118000e+03   9.8309040e+01
   1.1117500e+03   9.8304801e+01
   1.1117000e+03   9.8300523e+01
   1.1116500e+03   9.8296206e+01
   1.1116000e+03   9.8291851e+01
   1.1115500e+03   9.8287455e+01
   1.1115000e+03   9.8283020e+01
   1.1114500e+03   9.8278545e+01
   1.1114000e+03   9.8274029e+01
   1.1113500e+03   9.8269471e+01
   1.1113000e+03   9.8264871e+01
   1.1112500e+03   9.8260229e+01
   1.1112000e+03   9.8255544e+01
   1.1111500e+03   9.8250815e+01
   1.1111000e+03   9.8246043e+01
   1.1110500e+03   9.8241226e+01
   1.1110000e+03   9.8236364e+01
   1.1109500e+03   9.8231456e+01
   1.1109000e+03   9.8226503e+01
   1.1108500e+03   9.8221502e+01
   1.1108000e+03   9.8216455e+01
   1.1107500e+03   9.8211359e+01
   1.1107000e+03   9.8206215e+01
   1.1106500e+03   9.8201022e+01
   1.1106000e+03   9.8195780e+01
   1.1105500e+03   9.8190487e+01
   1.1105000e+03   9.8185144e+01
   1.1104500e+03   9.8179749e+01
   1.1104000e+03   9.8174301e+01
   1.1103500e+03   9.8168801e+01
   1.1103000e+03   9.8163248e+01
   1.1102500e+03   9.8157640e+01
   1.1102000e+03   9.8151978e+01
   1.1101500e+03   9.8146260e+01
   1.1101000e+03   9.8140486e+01
   1.1100500e+03   9.8134655e+01
   1.1100000e+03   9.8128767e+01
   1.1099500e+03   9.8122820e+01
   1.1099000e+03   9.8116814e+01
   1.1098500e+03   9.8110748e+01
   1.1098000e+03   9.8104622e+01
   1.1097500e+03   9.8098434e+01
   1.1097000e+03   9.8092184e+01
   1.1096500e+03   9.8085871e+01
   1.1096000e+03   9.8079494e+01
   1.1095500e+03   9.8073052e+01
   1.1095000e+03   9.8066545e+01
   1.1094500e+03   9.8059971e+01
   1.1094000e+03   9.8053331e+01
   1.1093500e+03   9.8046622e+01
   1.1093000e+03   9.8039844e+01
   1.1092500e+03   9.8032996e+01
   1.1092000e+03   9.8026078e+01
   1.1091500e+03   9.8019087e+01
   1.1091000e+03   9.8012024e+01
   1.1090500e+03   9.8004888e+01
   1.1090000e+03   9.7997676e+01
   1.1089500e+03   9.7990389e+01
   1.1089000e+03   9.7983025e+01
   1.1088500e+03   9.7975583e+01
   1.1088000e+03   9.7968063e+01
   1.1087500e+03   9.7960462e+01
   1.1087000e+03   9.7952781e+01
   1.1086500e+03   9.7945017e+01
   1.1086000e+03   9.7937171e+01
   1.1085500e+03   9.7929240e+01
   1.1085000e+03   9.7921223e+01
   1.1084500e+03   9.7913120e+01
   1.1084000e+03   9.7904930e+01
   1.1083500e+03   9.7896650e+01
   1.1083000e+03   9.7888279e+01
   1.1082500e+03   9.7879817e+01
   1.1082000e+03   9.7871263e+01
   1.1081500e+03   9.7862614e+01
   1.1081000e+03   9.7853870e+01
   1.1080500e+03   9.7845029e+01
   1.1080000e+03   9.7836090e+01
   1.1079500e+03   9.7827051e+01
   1.1079000e+03   9.7817912e+01
   1.1078500e+03   9.7808670e+01
   1.1078000e+03   9.7799324e+01
   1.1077500e+03   9.7789873e+01
   1.1077000e+03   9.7780315e+01
   1.1076500e+03   9.7770649e+01
   1.1076000e+03   9.7760873e+01
   1.1075500e+03   9.7750986e+01
   1.1075000e+03   9.7740985e+01
   1.1074500e+03   9.7730870e+01
   1.1074000e+03   9.7720638e+01
   1.1073500e+03   9.7710289e+01
   1.1073000e+03   9.7699819e+01
   1.1072500e+03   9.7689228e+01
   1.1072000e+03   9.7678514e+01
   1.1071500e+03   9.7667675e+01
   1.1071000e+03   9.7656709e+01
   1.1070500e+03   9.7645614e+01
   1.1070000e+03   9.7634389e+01
   1.1069500e+03   9.7623030e+01
   1.1069000e+03   9.7611538e+01
   1.1068500e+03   9.7599908e+01
   1.1068000e+03   9.7588140e+01
   1.1067500e+03   9.7576232e+01
   1.1067000e+03   9.7564181e+01
   1.1066500e+03   9.7551984e+01
   1.1066000e+03   9.7539641e+01
   1.1065500e+03   9.7527148e+01
   1.1065000e+03   9.7514504e+01
   1.1064500e+03   9.7501706e+01
   1.1064000e+03   9.7488752e+01
   1.1063500e+03   9.7475639e+01
   1.1063000e+03   9.7462366e+01
   1.1062500e+03   9.7448929e+01
   1.1062000e+03   9.7435326e+01
   1.1061500e+03   9.7421555e+01
   1.1061000e+03   9.7407613e+01
   1.1060500e+03   9.7393497e+01
   1.1060000e+03   9.7379205e+01
   1.1059500e+03   9.7364734e+01
   1.1059000e+03   9.7350081e+01
   1.1058500e+03   9.7335244e+01
   1.1058000e+03   9.7320219e+01
   1.1057500e+03   9.7305005e+01
   1.1057000e+03   9.7289596e+01
   1.1056500e+03   9.7273992e+01
   1.1056000e+03   9.7258188e+01
   1.1055500e+03   9.7242182e+01
   1.1055000e+03   9.7225971e+01
   1.1054500e+03   9.7209550e+01
   1.1054000e+03   9.7192918e+01
   1.1053500e+03   9.7176070e+01
   1.1053000e+03   9.7159004e+01
   1.1052500e+03   9.7141715e+01
   1.1052000e+03   9.7124200e+01
   1.1051500e+03   9.7106457e+01
   1.1051000e+03   9.7088480e+01
   1.1050500e+03   9.7070267e+01
   1.1050000e+03   9.7051814e+01
   1.1049500e+03   9.7033117e+01
   1.1049000e+03   9.7014172e+01
   1.1048500e+03   9.6994975e+01
   1.1048000e+03   9.6975522e+01
   1.1047500e+03   9.6955809e+01
   1.1047000e+03   9.6935832e+01
   1.1046500e+03   9.6915587e+01
   1.1046000e+03   9.6895070e+01
   1.1045500e+03   9.6874276e+01
   1.1045000e+03   9.6853200e+01
   1.1044500e+03   9.6831839e+01
   1.1044000e+03   9.6810188e+01
   1.1043500e+03   9.6788242e+01
   1.1043000e+03   9.6765997e+01
   1.1042500e+03   9.6743447e+01
   1.1042000e+03   9.6720588e+01
   1.1041500e+03   9.6697415e+01
   1.1041000e+03   9.6673924e+01
   1.1040500e+03   9.6650108e+01
   1.1040000e+03   9.6625963e+01
   1.1039500e+03   9.6601484e+01
   1.1039000e+03   9.6576665e+01
   1.1038500e+03   9.6551501e+01
   1.1038000e+03   9.6525987e+01
   1.1037500e+03   9.6500116e+01
   1.1037000e+03   9.6473884e+01
   1.1036500e+03   9.6447285e+01
   1.1036000e+03   9.6420313e+01
   1.1035500e+03   9.6392962e+01
   1.1035000e+03   9.6365227e+01
   1.1034500e+03   9.6337100e+01
   1.1034000e+03   9.6308577e+01
   1.1033500e+03   9.6279652e+01
   1.1033000e+03   9.6250317e+01
   1.1032500e+03   9.6220566e+01
   1.1032000e+03   9.6190394e+01
   1.1031500e+03   9.6159794e+01
   1.1031000e+03   9.6128760e+01
   1.1030500e+03   9.6097284e+01
   1.1030000e+03   9.6065360e+01
   1.1029500e+03   9.6032982e+01
   1.1029000e+03   9.6000142e+01
   1.1028500e+03   9.5966835e+01
   1.1028000e+03   9.5933052e+01
   1.1027500e+03   9.5898788e+01
   1.1027000e+03   9.5864035e+01
   1.1026500e+03   9.5828786e+01
   1.1026000e+03   9.5793034e+01
   1.1025500e+03   9.5756772e+01
   1.1025000e+03   9.5719993e+01
   1.1024500e+03   9.5682690e+01
   1.1024000e+03   9.5644855e+01
   1.1023500e+03   9.5606481e+01
   1.1023000e+03   9.5567561e+01
   1.1022500e+03   9.5528088e+01
   1.1022000e+03   9.5488055e+01
   1.1021500e+03   9.5447454e+01
   1.1021000e+03   9.5406278e+01
   1.1020500e+03   9.5364520e+01
   1.1020000e+03   9.5322172e+01
   1.1019500e+03   9.5279229e+01
   1.1019000e+03   9.5235682e+01
   1.1018500e+03   9.5191524e+01
   1.1018000e+03   9.5146749e+01
   1.1017500e+03   9.5101350e+01
   1.1017000e+03   9.5055320e+01
   1.1016500e+03   9.5008653e+01
   1.1016000e+03   9.4961341e+01
   1.1015500e+03   9.4913379e+01
   1.1015000e+03   9.4864761e+01
   1.1014500e+03   9.4815480e+01
   1.1014000e+03   9.4765531e+01
   1.1013500e+03   9.4714908e+01
   1.1013000e+03   9.4663606e+01
   1.1012500e+03   9.4611619e+01
   1.1012000e+03   9.4558943e+01
   1.1011500e+03   9.4505574e+01
   1.1011000e+03   9.4451506e+01
   1.1010500e+03   9.4396737e+01
   1.1010000e+03   9.4341263e+01
   1.1009500e+03   9.4285081e+01
   1.1009000e+03   9.4228188e+01
   1.1008500e+03   9.4170583e+01
   1.1008000e+03   9.4112263e+01
   1.1007500e+03   9.4053227e+01
   1.1007000e+03   9.3993476e+01
   1.1006500e+03   9.3933008e+01
   1.1006000e+03   9.3871826e+01
   1.1005500e+03   9.3809929e+01
   1.1005000e+03   9.3747322e+01
   1.1004500e+03   9.3684005e+01
   1.1004000e+03   9.3619984e+01
   1.1003500e+03   9.3555262e+01
   1.1003000e+03   9.3489845e+01
   1.1002500e+03   9.3423740e+01
   1.1002000e+03   9.3356953e+01
   1.1001500e+03   9.3289494e+01
   1.1001000e+03   9.3221372e+01
   1.1000500e+03   9.3152598e+01
   1.1000000e+03   9.3083183e+01
   1.0999500e+03   9.3013140e+01
   1.0999000e+03   9.2942484e+01
   1.0998500e+03   9.2871231e+01
   1.0998000e+03   9.2799398e+01
   1.0997500e+03   9.2727003e+01
   1.0997000e+03   9.2654067e+01
   1.0996500e+03   9.2580610e+01
   1.0996000e+03   9.2506657e+01
   1.0995500e+03   9.2432233e+01
   1.0995000e+03   9.2357363e+01
   1.0994500e+03   9.2282077e+01
   1.0994000e+03   9.2206404e+01
   1.0993500e+03   9.2130377e+01
   1.0993000e+03   9.2054029e+01
   1.0992500e+03   9.1977397e+01
   1.0992000e+03   9.1900518e+01
   1.0991500e+03   9.1823432e+01
   1.0991000e+03   9.1746181e+01
   1.0990500e+03   9.1668809e+01
   1.0990000e+03   9.1591362e+01
   1.0989500e+03   9.1513888e+01
   1.0989000e+03   9.1436438e+01
   1.0988500e+03   9.1359062e+01
   1.0988000e+03   9.1281816e+01
   1.0987500e+03   9.1204757e+01
   1.0987000e+03   9.1127942e+01
   1.0986500e+03   9.1051432e+01
   1.0986000e+03   9.0975289e+01
   1.0985500e+03   9.0899578e+01
   1.0985000e+03   9.0824366e+01
   1.0984500e+03   9.0749719e+01
   1.0984000e+03   9.0675708e+01
   1.0983500e+03   9.0602404e+01
   1.0983000e+03   9.0529881e+01
   1.0982500e+03   9.0458212e+01
   1.0982000e+03   9.0387473e+01
   1.0981500e+03   9.0317740e+01
   1.0981000e+03   9.0249092e+01
   1.0980500e+03   9.0181608e+01
   1.0980000e+03   9.0115365e+01
   1.0979500e+03   9.0050446e+01
   1.0979000e+03   8.9986928e+01
   1.0978500e+03   8.9924894e+01
   1.0978000e+03   8.9864422e+01
   1.0977500e+03   8.9805593e+01
   1.0977000e+03   8.9748485e+01
   1.0976500e+03   8.9693179e+01
   1.0976000e+03   8.9639751e+01
   1.0975500e+03   8.9588277e+01
   1.0975000e+03   8.9538832e+01
   1.0974500e+03   8.9491490e+01
   1.0974000e+03   8.9446321e+01
   1.0973500e+03   8.9403394e+01
   1.0973000e+03   8.9362776e+01
   1.0972500e+03   8.9324530e+01
   1.0972000e+03   8.9288717e+01
   1.0971500e+03   8.9255395e+01
   1.0971000e+03   8.9224617e+01
   1.0970500e+03   8.9196434e+01
   1.0970000e+03   8.9170893e+01
   1.0969500e+03   8.9148036e+01
   1.0969000e+03   8.9127901e+01
   1.0968500e+03   8.9110524e+01
   1.0968000e+03   8.9095932e+01
   1.0967500e+03   8.9084152e+01
   1.0967000e+03   8.9075203e+01
   1.0966500e+03   8.9069101e+01
   1.0966000e+03   8.9065856e+01
   1.0965500e+03   8.9065474e+01
   1.0965000e+03   8.9067956e+01
   1.0964500e+03   8.9073297e+01
   1.0964000e+03   8.9081488e+01
   1.0963500e+03   8.9092515e+01
   1.0963000e+03   8.9106359e+01
   1.0962500e+03   8.9122997e+01
   1.0962000e+03   8.9142399e+01
   1.0961500e+03   8.9164534e+01
   1.0961000e+03   8.9189364e+01
   1.0960500e+03   8.9216847e+01
   1.0960000e+03   8.9246937e+01
   1.0959500e+03   8.9279586e+01
   1.0959000e+03   8.9314741e+01
   1.0958500e+03   8.9352343e+01
   1.0958000e+03   8.9392335e+01
   1.0957500e+03   8.9434653e+01
   1.0957000e+03   8.9479230e+01
   1.0956500e+03   8.9526000e+01
   1.0956000e+03   8.9574891e+01
   1.0955500e+03   8.9625831e+01
   1.0955000e+03   8.9678746e+01
   1.0954500e+03   8.9733559e+01
   1.0954000e+03   8.9790194e+01
   1.0953500e+03   8.9848572e+01
   1.0953000e+03   8.9908613e+01
   1.0952500e+03   8.9970239e+01
   1.0952000e+03   9.0033369e+01
   1.0951500e+03   9.0097923e+01
   1.0951000e+03   9.0163820e+01
   1.0950500e+03   9.0230981e+01
   1.0950000e+03   9.0299327e+01
   1.0949500e+03   9.0368778e+01
   1.0949000e+03   9.0439256e+01
   1.0948500e+03   9.0510684e+01
   1.0948000e+03   9.0582988e+01
   1.0947500e+03   9.0656090e+01
   1.0947000e+03   9.0729920e+01
   1.0946500e+03   9.0804404e+01
   1.0946000e+03   9.0879472e+01
   1.0945500e+03   9.0955057e+01
   1.0945000e+03   9.1031091e+01
   1.0944500e+03   9.1107509e+01
   1.0944000e+03   9.1184249e+01
   1.0943500e+03   9.1261249e+01
   1.0943000e+03   9.1338450e+01
   1.0942500e+03   9.1415797e+01
   1.0942000e+03   9.1493233e+01
   1.0941500e+03   9.1570706e+01
   1.0941000e+03   9.1648164e+01
   1.0940500e+03   9.1725561e+01
   1.0940000e+03   9.1802848e+01
   1.0939500e+03   9.1879982e+01
   1.0939000e+03   9.1956920e+01
   1.0938500e+03   9.2033622e+01
   1.0938000e+03   9.2110049e+01
   1.0937500e+03   9.2186165e+01
   1.0937000e+03   9.2261936e+01
   1.0936500e+03   9.2337328e+01
   1.0936000e+03   9.2412312e+01
   1.0935500e+03   9.2486858e+01
   1.0935000e+03   9.2560939e+01
   1.0934500e+03   9.2634530e+01
   1.0934000e+03   9.2707608e+01
   1.0933500e+03   9.2780149e+01
   1.0933000e+03   9.2852134e+01
   1.0932500e+03   9.2923543e+01
   1.0932000e+03   9.2994360e+01
   1.0931500e+03   9.3064567e+01
   1.0931000e+03   9.3134151e+01
   1.0930500e+03   9.3203098e+01
   1.0930000e+03   9.3271395e+01
   1.0929500e+03   9.3339032e+01
   1.0929000e+03   9.3405998e+01
   1.0928500e+03   9.3472286e+01
   1.0928000e+03   9.3537887e+01
   1.0927500e+03   9.3602795e+01
   1.0927000e+03   9.3667003e+01
   1.0926500e+03   9.3730508e+01
   1.0926000e+03   9.3793305e+01
   1.0925500e+03   9.3855392e+01
   1.0925000e+03   9.3916765e+01
   1.0924500e+03   9.3977423e+01
   1.0924000e+03   9.4037365e+01
   1.0923500e+03   9.4096592e+01
   1.0923000e+03   9.4155102e+01
   1.0922500e+03   9.4212898e+01
   1.0922000e+03   9.4269981e+01
   1.0921500e+03   9.4326352e+01
   1.0921000e+03   9.4382015e+01
   1.0920500e+03   9.4436972e+01
   1.0920000e+03   9.4491226e+01
   1.0919500e+03   9.4544781e+01
   1.0919000e+03   9.4597641e+01
   1.0918500e+03   9.4649811e+01
   1.0918000e+03   9.4701295e+01
   1.0917500e+03   9.4752099e+01
   1.0917000e+03   9.4802227e+01
   1.0916500e+03   9.4851686e+01
   1.0916000e+03   9.4900480e+01
   1.0915500e+03   9.4948617e+01
   1.0915000e+03   9.4996101e+01
   1.0914500e+03   9.5042939e+01
   1.0914000e+03   9.5089139e+01
   1.0913500e+03   9.5134705e+01
   1.0913000e+03   9.5179646e+01
   1.0912500e+03   9.5223967e+01
   1.0912000e+03   9.5267677e+01
   1.0911500e+03   9.5310780e+01
   1.0911000e+03   9.5353286e+01
   1.0910500e+03   9.5395201e+01
   1.0910000e+03   9.5436531e+01
   1.0909500e+03   9.5477285e+01
   1.0909000e+03   9.5517469e+01
   1.0908500e+03   9.5557091e+01
   1.0908000e+03   9.5596157e+01
   1.0907500e+03   9.5634676e+01
   1.0907000e+03   9.5672654e+01
   1.0906500e+03   9.5710098e+01
   1.0906000e+03   9.5747016e+01
   1.0905500e+03   9.5783415e+01
   1.0905000e+03   9.5819303e+01
   1.0904500e+03   9.5854685e+01
   1.0904000e+03   9.5889570e+01
   1.0903500e+03   9.5923964e+01
   1.0903000e+03   9.5957874e+01
   1.0902500e+03   9.5991307e+01
   1.0902000e+03   9.6024271e+01
   1.0901500e+03   9.6056771e+01
   1.0901000e+03   9.6088816e+01
   1.0900500e+03   9.6120410e+01
   1.0900000e+03   9.6151562e+01
   1.0899500e+03   9.6182277e+01
   1.0899000e+03   9.6212563e+01
   1.0898500e+03   9.6242425e+01
   1.0898000e+03   9.6271870e+01
   1.0897500e+03   9.6300904e+01
   1.0897000e+03   9.6329534e+01
   1.0896500e+03   9.6357766e+01
   1.0896000e+03   9.6385605e+01
   1.0895500e+03   9.6413058e+01
   1.0895000e+03   9.6440130e+01
   1.0894500e+03   9.6466828e+01
   1.0894000e+03   9.6493157e+01
   1.0893500e+03   9.6519124e+01
   1.0893000e+03   9.6544732e+01
   1.0892500e+03   9.6569989e+01
   1.0892000e+03   9.6594899e+01
   1.0891500e+03   9.6619469e+01
   1.0891000e+03   9.6643702e+01
   1.0890500e+03   9.6667605e+01
   1.0890000e+03   9.6691183e+01
   1.0889500e+03   9.6714440e+01
   1.0889000e+03   9.6737382e+01
   1.0888500e+03   9.6760014e+01
   1.0888000e+03   9.6782340e+01
   1.0887500e+03   9.6804366e+01
   1.0887000e+03   9.6826095e+01
   1.0886500e+03   9.6847533e+01
   1.0886000e+03   9.6868684e+01
   1.0885500e+03   9.6889553e+01
   1.0885000e+03   9.6910143e+01
   1.0884500e+03   9.6930461e+01
   1.0884000e+03   9.6950508e+01
   1.0883500e+03   9.6970291e+01
   1.0883000e+03   9.6989813e+01
   1.0882500e+03   9.7009078e+01
   1.0882000e+03   9.7028090e+01
   1.0881500e+03   9.7046853e+01
   1.0881000e+03   9.7065371e+01
   1.0880500e+03   9.7083647e+01
   1.0880000e+03   9.7101686e+01
   1.0879500e+03   9.7119492e+01
   1.0879000e+03   9.7137067e+01
   1.0878500e+03   9.7154416e+01
   1.0878000e+03   9.7171541e+01
   1.0877500e+03   9.7188447e+01
   1.0877000e+03   9.7205136e+01
   1.0876500e+03   9.7221613e+01
   1.0876000e+03   9.7237880e+01
   1.0875500e+03   9.7253940e+01
   1.0875000e+03   9.7269798e+01
   1.0874500e+03   9.7285455e+01
   1.0874000e+03   9.7300915e+01
   1.0873500e+03   9.7316181e+01
   1.0873000e+03   9.7331256e+01
   1.0872500e+03   9.7346143e+01
   1.0872000e+03   9.7360845e+01
   1.0871500e+03   9.7375364e+01
   1.0871000e+03   9.7389704e+01
   1.0870500e+03   9.7403866e+01
   1.0870000e+03   9.7417854e+01
   1.0869500e+03   9.7431671e+01
   1.0869000e+03   9.7445318e+01
   1.0868500e+03   9.7458799e+01
   1.0868000e+03   9.7472116e+01
   1.0867500e+03   9.7485271e+01
   1.0867000e+03   9.7498267e+01
   1.0866500e+03   9.7511107e+01
   1.0866000e+03   9.7523792e+01
   1.0865500e+03   9.7536325e+01
   1.0865000e+03   9.7548708e+01
   1.0864500e+03   9.7560943e+01
   1.0864000e+03   9.7573033e+01
   1.0863500e+03   9.7584979e+01
   1.0863000e+03   9.7596784e+01
   1.0862500e+03   9.7608450e+01
   1.0862000e+03   9.7619979e+01
   1.0861500e+03   9.7631373e+01
   1.0861000e+03   9.7642634e+01
   1.0860500e+03   9.7653763e+01
   1.0860000e+03   9.7664764e+01
   1.0859500e+03   9.7675637e+01
   1.0859000e+03   9.7686384e+01
   1.0858500e+03   9.7697007e+01
   1.0858000e+03   9.7707509e+01
   1.0857500e+03   9.7717890e+01
   1.0857000e+03   9.7728153e+01
   1.0856500e+03   9.7738299e+01
   1.0856000e+03   9.7748330e+01
   1.0855500e+03   9.7758248e+01
   1.0855000e+03   9.7768053e+01
   1.0854500e+03   9.7777748e+01
   1.0854000e+03   9.7787335e+01
   1.0853500e+03   9.7796814e+01
   1.0853000e+03   9.7806188e+01
   1.0852500e+03   9.7815457e+01
   1.0852000e+03   9.7824624e+01
   1.0851500e+03   9.7833690e+01
   1.0851000e+03   9.7842655e+01
   1.0850500e+03   9.7851522e+01
   1.0850000e+03   9.7860292e+01
   1.0849500e+03   9.7868966e+01
   1.0849000e+03   9.7877546e+01
   1.0848500e+03   9.7886032e+01
   1.0848000e+03   9.7894427e+01
   1.0847500e+03   9.7902731e+01
   1.0847000e+03   9.7910945e+01
   1.0846500e+03   9.7919071e+01
   1.0846000e+03   9.7927111e+01
   1.0845500e+03   9.7935064e+01
   1.0845000e+03   9.7942933e+01
   1.0844500e+03   9.7950719e+01
   1.0844000e+03   9.7958422e+01
   1.0843500e+03   9.7966044e+01
   1.0843000e+03   9.7973586e+01
   1.0842500e+03   9.7981048e+01
   1.0842000e+03   9.7988433e+01
   1.0841500e+03   9.7995740e+01
   1.0841000e+03   9.8002972e+01
   1.0840500e+03   9.8010129e+01
   1.0840000e+03   9.8017211e+01
   1.0839500e+03   9.8024221e+01
   1.0839000e+03   9.8031159e+01
   1.0838500e+03   9.8038025e+01
   1.0838000e+03   9.8044822e+01
   1.0837500e+03   9.8051549e+01
   1.0837000e+03   9.8058207e+01
   1.0836500e+03   9.8064799e+01
   1.0836000e+03   9.8071323e+01
   1.0835500e+03   9.8077782e+01
   1.0835000e+03   9.8084177e+01
   1.0834500e+03   9.8090507e+01
   1.0834000e+03   9.8096773e+01
   1.0833500e+03   9.8102978e+01
   1.0833000e+03   9.8109121e+01
   1.0832500e+03   9.8115203e+01
   1.0832000e+03   9.8121224e+01
   1.0831500e+03   9.8127187e+01
   1.0831000e+03   9.8133091e+01
   1.0830500e+03   9.8138937e+01
   1.0830000e+03   9.8144726e+01
   1.0829500e+03   9.8150459e+01
   1.0829000e+03   9.8156136e+01
   1.0828500e+03   9.8161758e+01
   1.0828000e+03   9.8167326e+01
   1.0827500e+03   9.8172840e+01
   1.0827000e+03   9.8178301e+01
   1.0826500e+03   9.8183710e+01
   1.0826000e+03   9.8189067e+01
   1.0825500e+03   9.8194374e+01
   1.0825000e+03   9.8199629e+01
   1.0824500e+03   9.8204835e+01
   1.0824000e+03   9.8209992e+01
   1.0823500e+03   9.8215101e+01
   1.0823000e+03   9.8220161e+01
   1.0822500e+03   9.8225174e+01
   1.0822000e+03   9.8230140e+01
   1.0821500e+03   9.8235060e+01
   1.0821000e+03   9.8239934e+01
   1.0820500e+03   9.8244763e+01
   1.0820000e+03   9.8249547e+01
   1.0819500e+03   9.8254287e+01
   1.0819000e+03   9.8258984e+01
   1.0818500e+03   9.8263637e+01
   1.0818000e+03   9.8268248e+01
   1.0817500e+03   9.8272817e+01
   1.0817000e+03   9.8277345e+01
   1.0816500e+03   9.8281831e+01
   1.0816000e+03   9.8286277e+01
   1.0815500e+03   9.8290683e+01
   1.0815000e+03   9.8295049e+01
   1.0814500e+03   9.8299376e+01
   1.0814000e+03   9.8303664e+01
   1.0813500e+03   9.8307914e+01
   1.0813000e+03   9.8312126e+01
   1.0812500e+03   9.8316300e+01
   1.0812000e+03   9.8320438e+01
   1.0811500e+03   9.8324539e+01
   1.0811000e+03   9.8328604e+01
   1.0810500e+03   9.8332634e+01
   1.0810000e+03   9.8336628e+01
   1.0809500e+03   9.8340587e+01
   1.0809000e+03   9.8344511e+01
   1.0808500e+03   9.8348402e+01
   1.0808000e+03   9.8352259e+01
   1.0807500e+03   9.8356082e+01
   1.0807000e+03   9.8359872e+01
   1.0806500e+03   9.8363630e+01
   1.0806000e+03   9.8367356e+01
   1.0805500e+03   9.8371050e+01
   1.0805000e+03   9.8374712e+01
   1.0804500e+03   9.8378343e+01
   1.0804000e+03   9.8381943e+01
   1.0803500e+03   9.8385512e+01
   1.0803000e+03   9.8389052e+01
   1.0802500e+03   9.8392562e+01
   1.0802000e+03   9.8396042e+01
   1.0801500e+03   9.8399493e+01
   1.0801000e+03   9.8402915e+01
   1.0800500e+03   9.8406308e+01
   1.0800000e+03   9.8409674e+01
   1.0799500e+03   9.8413011e+01
   1.0799000e+03   9.8416321e+01
   1.0798500e+03   9.8419603e+01
   1.0798000e+03   9.8422858e+01
   1.0797500e+03   9.8426087e+01
   1.0797000e+03   9.8429289e+01
   1.0796500e+03   9.8432465e+01
   1.0796000e+03   9.8435615e+01
   1.0795500e+03   9.8438739e+01
   1.0795000e+03   9.8441838e+01
   1.0794500e+03   9.8444912e+01
   1.0794000e+03   9.8447961e+01
   1.0793500e+03   9.8450986e+01
   1.0793000e+03   9.8453986e+01
   1.0792500e+03   9.8456962e+01
   1.0792000e+03   9.8459915e+01
   1.0791500e+03   9.8462843e+01
   1.0791000e+03   9.8465749e+01
   1.0790500e+03   9.8468631e+01
   1.0790000e+03   9.8471491e+01
   1.0789500e+03   9.8474328e+01
   1.0789000e+03   9.8477143e+01
   1.0788500e+03   9.8479935e+01
   1.0788000e+03   9.8482706e+01
   1.0787500e+03   9.8485455e+01
   1.0787000e+03   9.8488182e+01
   1.0786500e+03   9.8490888e+01
   1.0786000e+03   9.8493574e+01
   1.0785500e+03   9.8496238e+01
   1.0785000e+03   9.8498882e+01
   1.0784500e+03   9.8501505e+01
   1.0784000e+03   9.8504108e+01
   1.0783500e+03   9.8506692e+01
   1.0783000e+03   9.8509255e+01
   1.0782500e+03   9.8511799e+01
   1.0782000e+03   9.8514323e+01
   1.0781500e+03   9.8516829e+01
   1.0781000e+03   9.8519315e+01
   1.0780500e+03   9.8521782e+01
   1.0780000e+03   9.8524231e+01
   1.0779500e+03   9.8526662e+01
   1.0779000e+03   9.8529074e+01
   1.0778500e+03   9.8531468e+01
   1.0778000e+03   9.8533844e+01
   1.0777500e+03   9.8536202e+01
   1.0777000e+03   9.8538543e+01
   1.0776500e+03   9.8540866e+01
   1.0776000e+03   9.8543173e+01
   1.0775500e+03   9.8545462e+01
   1.0775000e+03   9.8547734e+01
   1.0774500e+03   9.8549989e+01
   1.0774000e+03   9.8552228e+01
   1.0773500e+03   9.8554451e+01
   1.0773000e+03   9.8556657e+01
   1.0772500e+03   9.8558847e+01
   1.0772000e+03   9.8561022e+01
   1.0771500e+03   9.8563180e+01
   1.0771000e+03   9.8565323e+01
   1.0770500e+03   9.8567450e+01
   1.0770000e+03   9.8569562e+01
   1.0769500e+03   9.8571659e+01
   1.0769000e+03   9.8573741e+01
   1.0768500e+03   9.8575807e+01
   1.0768000e+03   9.8577860e+01
   1.0767500e+03   9.8579897e+01
   1.0767000e+03   9.8581920e+01
   1.0766500e+03   9.8583928e+01
   1.0766000e+03   9.8585923e+01
   1.0765500e+03   9.8587903e+01
   1.0765000e+03   9.8589869e+01
   1.0764500e+03   9.8591822e+01
   1.0764000e+03   9.8593760e+01
   1.0763500e+03   9.8595685e+01
   1.0763000e+03   9.8597597e+01
   1.0762500e+03   9.8599495e+01
   1.0762000e+03   9.8601380e+01
   1.0761500e+03   9.8603252e+01
   1.0761000e+03   9.8605111e+01
   1.0760500e+03   9.8606958e+01
   1.0760000e+03   9.8608791e+01
   1.0759500e+03   9.8610612e+01
   1.0759000e+03   9.8612420e+01
   1.0758500e+03   9.8614216e+01
   1.0758000e+03   9.8616000e+01
   1.0757500e+03   9.8617771e+01
   1.0757000e+03   9.8619530e+01
   1.0756500e+03   9.8621278e+01
   1.0756000e+03   9.8623013e+01
   1.0755500e+03   9.8624737e+01
   1.0755000e+03   9.8626449e+01
   1.0754500e+03   9.8628150e+01
   1.0754000e+03   9.8629839e+01
   1.0753500e+03   9.8631517e+01
   1.0753000e+03   9.8633184e+01
   1.0752500e+03   9.8634839e+01
   1.0752000e+03   9.8636484e+01
   1.0751500e+03   9.8638117e+01
   1.0751000e+03   9.8639740e+01
   1.0750500e+03   9.8641352e+01
   1.0750000e+03   9.8642953e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_37C.dat <==
   1.1250000e+03   9.8767910e+01
   1.1249500e+03   9.8767118e+01
   1.1249000e+03   9.8766323e+01
   1.1248500e+03   9.8765523e+01
   1.1248000e+03   9.8764719e+01
   1.1247500e+03   9.8763911e+01
   1.1247000e+03   9.8763099e+01
   1.1246500e+03   9.8762283e+01
   1.1246000e+03   9.8761463e+01
   1.1245500e+03   9.8760638e+01
   1.1245000e+03   9.8759809e+01
   1.1244500e+03   9.8758976e+01
   1.1244000e+03   9.8758139e+01
   1.1243500e+03   9.8757297e+01
   1.1243000e+03   9.8756451e+01
   1.1242500e+03   9.8755600e+01
   1.1242000e+03   9.8754745e+01
   1.1241500e+03   9.8753886e+01
   1.1241000e+03   9.8753022e+01
   1.1240500e+03   9.8752153e+01
   1.1240000e+03   9.8751281e+01
   1.1239500e+03   9.8750403e+01
   1.1239000e+03   9.8749521e+01
   1.1238500e+03   9.8748634e+01
   1.1238000e+03   9.8747743e+01
   1.1237500e+03   9.8746846e+01
   1.1237000e+03   9.8745946e+01
   1.1236500e+03   9.8745040e+01
   1.1236000e+03   9.8744129e+01
   1.1235500e+03   9.8743214e+01
   1.1235000e+03   9.8742294e+01
   1.1234500e+03   9.8741369e+01
   1.1234000e+03   9.8740439e+01
   1.1233500e+03   9.8739504e+01
   1.1233000e+03   9.8738564e+01
   1.1232500e+03   9.8737619e+01
   1.1232000e+03   9.8736669e+01
   1.1231500e+03   9.8735713e+01
   1.1231000e+03   9.8734753e+01
   1.1230500e+03   9.8733787e+01
   1.1230000e+03   9.8732816e+01
   1.1229500e+03   9.8731840e+01
   1.1229000e+03   9.8730859e+01
   1.1228500e+03   9.8729872e+01
   1.1228000e+03   9.8728880e+01
   1.1227500e+03   9.8727882e+01
   1.1227000e+03   9.8726879e+01
   1.1226500e+03   9.8725871e+01
   1.1226000e+03   9.8724857e+01
   1.1225500e+03   9.8723837e+01
   1.1225000e+03   9.8722812e+01
   1.1224500e+03   9.8721781e+01
   1.1224000e+03   9.8720744e+01
   1.1223500e+03   9.8719702e+01
   1.1223000e+03   9.8718654e+01
   1.1222500e+03   9.8717600e+01
   1.1222000e+03   9.8716540e+01
   1.1221500e+03   9.8715474e+01
   1.1221000e+03   9.8714402e+01
   1.1220500e+03   9.8713325e+01
   1.1220000e+03   9.8712241e+01
   1.1219500e+03   9.8711151e+01
   1.1219000e+03   9.8710055e+01
   1.1218500e+03   9.8708953e+01
   1.1218000e+03   9.8707844e+01
   1.1217500e+03   9.8706730e+01
   1.1217000e+03   9.8705609e+01
   1.1216500e+03   9.8704481e+01
   1.1216000e+03   9.8703347e+01
   1.1215500e+03   9.8702207e+01
   1.1215000e+03   9.8701060e+01
   1.1214500e+03   9.8699907e+01
   1.1214000e+03   9.8698747e+01
   1.1213500e+03   9.8697580e+01
   1.1213000e+03   9.8696407e+01
   1.1212500e+03   9.8695227e+01
   1.1212000e+03   9.8694040e+01
   1.1211500e+03   9.8692846e+01
   1.1211000e+03   9.8691645e+01
   1.1210500e+03   9.8690438e+01
   1.1210000e+03   9.8689223e+01
   1.1209500e+03   9.8688001e+01
   1.1209000e+03   9.8686772e+01
   1.1208500e+03   9.8685536e+01
   1.1208000e+03   9.8684293e+01
   1.1207500e+03   9.8683042e+01
   1.1207000e+03   9.8681784e+01
   1.1206500e+03   9.8680519e+01
   1.1206000e+03   9.8679246e+01
   1.1205500e+03   9.8677965e+01
   1.1205000e+03   9.8676677e+01
   1.1204500e+03   9.8675382e+01
   1.1204000e+03   9.8674078e+01
   1.1203500e+03   9.8672767e+01
   1.1203000e+03   9.8671448e+01
   1.1202500e+03   9.8670121e+01
   1.1202000e+03   9.8668786e+01
   1.1201500e+03   9.8667444e+01
   1.1201000e+03   9.8666093e+01
   1.1200500e+03   9.8664734e+01
   1.1200000e+03   9.8663366e+01
   1.1199500e+03   9.8661991e+01
   1.1199000e+03   9.8660607e+01
   1.1198500e+03   9.8659215e+01
   1.1198000e+03   9.8657814e+01
   1.1197500e+03   9.8656404e+01
   1.1197000e+03   9.8654986e+01
   1.1196500e+03   9.8653560e+01
   1.1196000e+03   9.8652124e+01
   1.1195500e+03   9.8650680e+01
   1.1195000e+03   9.8649227e+01
   1.1194500e+03   9.8647765e+01
   1.1194000e+03   9.8646294e+01
   1.1193500e+03   9.8644814e+01
   1.1193000e+03   9.8643324e+01
   1.1192500e+03   9.8641826e+01
   1.1192000e+03   9.8640318e+01
   1.1191500e+03   9.8638800e+01
   1.1191000e+03   9.8637273e+01
   1.1190500e+03   9.8635737e+01
   1.1190000e+03   9.8634191e+01
   1.1189500e+03   9.8632635e+01
   1.1189000e+03   9.8631069e+01
   1.1188500e+03   9.8629494e+01
   1.1188000e+03   9.8627908e+01
   1.1187500e+03   9.8626313e+01
   1.1187000e+03   9.8624707e+01
   1.1186500e+03   9.8623091e+01
   1.1186000e+03   9.8621465e+01
   1.1185500e+03   9.8619828e+01
   1.1185000e+03   9.8618181e+01
   1.1184500e+03   9.8616523e+01
   1.1184000e+03   9.8614855e+01
   1.1183500e+03   9.8613176e+01
   1.1183000e+03   9.8611486e+01
   1.1182500e+03   9.8609785e+01
   1.1182000e+03   9.8608073e+01
   1.1181500e+03   9.8606350e+01
   1.1181000e+03   9.8604616e+01
   1.1180500e+03   9.8602870e+01
   1.1180000e+03   9.8601113e+01
   1.1179500e+03   9.8599344e+01
   1.1179000e+03   9.8597564e+01
   1.1178500e+03   9.8595773e+01
   1.1178000e+03   9.8593969e+01
   1.1177500e+03   9.8592153e+01
   1.1177000e+03   9.8590326e+01
   1.1176500e+03   9.8588486e+01
   1.1176000e+03   9.8586634e+01
   1.1175500e+03   9.8584770e+01
   1.1175000e+03   9.8582893e+01
   1.1174500e+03   9.8581004e+01
   1.1174000e+03   9.8579102e+01
   1.1173500e+03   9.8577187e+01
   1.1173000e+03   9.8575260e+01
   1.1172500e+03   9.8573319e+01
   1.1172000e+03   9.8571366e+01
   1.1171500e+03   9.8569399e+01
   1.1171000e+03   9.8567418e+01
   1.1170500e+03   9.8565425e+01
   1.1170000e+03   9.8563417e+01
   1.1169500e+03   9.8561396e+01
   1.1169000e+03   9.8559361e+01
   1.1168500e+03   9.8557313e+01
   1.1168000e+03   9.8555250e+01
   1.1167500e+03   9.8553173e+01
   1.1167000e+03   9.8551081e+01
   1.1166500e+03   9.8548975e+01
   1.1166000e+03   9.8546855e+01
   1.1165500e+03   9.8544720e+01
   1.1165000e+03   9.8542570e+01
   1.1164500e+03   9.8540404e+01
   1.1164000e+03   9.8538224e+01
   1.1163500e+03   9.8536029e+01
   1.1163000e+03   9.8533818e+01
   1.1162500e+03   9.8531591e+01
   1.1162000e+03   9.8529349e+01
   1.1161500e+03   9.8527091e+01
   1.1161000e+03   9.8524817e+01
   1.1160500e+03   9.8522527e+01
   1.1160000e+03   9.8520220e+01
   1.1159500e+03   9.8517897e+01
   1.1159000e+03   9.8515558e+01
   1.1158500e+03   9.8513202e+01
   1.1158000e+03   9.8510829e+01
   1.1157500e+03   9.8508438e+01
   1.1157000e+03   9.8506031e+01
   1.1156500e+03   9.8503606e+01
   1.1156000e+03   9.8501163e+01
   1.1155500e+03   9.8498703e+01
   1.1155000e+03   9.8496225e+01
   1.1154500e+03   9.8493729e+01
   1.1154000e+03   9.8491215e+01
   1.1153500e+03   9.8488682e+01
   1.1153000e+03   9.8486131e+01
   1.1152500e+03   9.8483560e+01
   1.1152000e+03   9.8480971e+01
   1.1151500e+03   9.8478363e+01
   1.1151000e+03   9.8475736e+01
   1.1150500e+03   9.8473089e+01
   1.1150000e+03   9.8470422e+01
   1.1149500e+03   9.8467735e+01
   1.1149000e+03   9.8465029e+01
   1.1148500e+03   9.8462302e+01
   1.1148000e+03   9.8459554e+01
   1.1147500e+03   9.8456786e+01
   1.1147000e+03   9.8453997e+01
   1.1146500e+03   9.8451187e+01
   1.1146000e+03   9.8448356e+01
   1.1145500e+03   9.8445503e+01
   1.1145000e+03   9.8442628e+01
   1.1144500e+03   9.8439732e+01
   1.1144000e+03   9.8436813e+01
   1.1143500e+03   9.8433872e+01
   1.1143000e+03   9.8430909e+01
   1.1142500e+03   9.8427922e+01
   1.1142000e+03   9.8424913e+01
   1.1141500e+03   9.8421880e+01
   1.1141000e+03   9.8418824e+01
   1.1140500e+03   9.8415744e+01
   1.1140000e+03   9.8412640e+01
   1.1139500e+03   9.8409511e+01
   1.1139000e+03   9.8406359e+01
   1.1138500e+03   9.8403181e+01
   1.1138000e+03   9.8399979e+01
   1.1137500e+03   9.8396751e+01
   1.1137000e+03   9.8393498e+01
   1.1136500e+03   9.8390219e+01
   1.1136000e+03   9.8386914e+01
   1.1135500e+03   9.8383582e+01
   1.1135000e+03   9.8380225e+01
   1.1134500e+03   9.8376840e+01
   1.1134000e+03   9.8373428e+01
   1.1133500e+03   9.8369989e+01
   1.1133000e+03   9.8366522e+01
   1.1132500e+03   9.8363027e+01
   1.1132000e+03   9.8359503e+01
   1.1131500e+03   9.8355952e+01
   1.1131000e+03   9.8352371e+01
   1.1130500e+03   9.8348761e+01
   1.1130000e+03   9.8345122e+01
   1.1129500e+03   9.8341452e+01
   1.1129000e+03   9.8337753e+01
   1.1128500e+03   9.8334023e+01
   1.1128000e+03   9.8330263e+01
   1.1127500e+03   9.8326471e+01
   1.1127000e+03   9.8322648e+01
   1.1126500e+03   9.8318793e+01
   1.1126000e+03   9.8314906e+01
   1.1125500e+03   9.8310986e+01
   1.1125000e+03   9.8307034e+01
   1.1124500e+03   9.8303048e+01
   1.1124000e+03   9.8299029e+01
   1.1123500e+03   9.8294976e+01
   1.1123000e+03   9.8290889e+01
   1.1122500e+03   9.8286767e+01
   1.1122000e+03   9.8282610e+01
   1.1121500e+03   9.8278418e+01
   1.1121000e+03   9.8274190e+01
   1.1120500e+03   9.8269926e+01
   1.1120000e+03   9.8265625e+01
   1.1119500e+03   9.8261287e+01
   1.1119000e+03   9.8256911e+01
   1.1118500e+03   9.8252498e+01
   1.1118000e+03   9.8248046e+01
   1.1117500e+03   9.8243556e+01
   1.1117000e+03   9.8239027e+01
   1.1116500e+03   9.8234458e+01
   1.1116000e+03   9.8229849e+01
   1.1115500e+03   9.8225199e+01
   1.1115000e+03   9.8220509e+01
   1.1114500e+03   9.8215777e+01
   1.1114000e+03   9.8211004e+01
   1.1113500e+03   9.8206188e+01
   1.1113000e+03   9.8201329e+01
   1.1112500e+03   9.8196427e+01
   1.1112000e+03   9.8191481e+01
   1.1111500e+03   9.8186490e+01
   1.1111000e+03   9.8181455e+01
   1.1110500e+03   9.8176374e+01
   1.1110000e+03   9.8171248e+01
   1.1109500e+03   9.8166075e+01
   1.1109000e+03   9.8160855e+01
   1.1108500e+03   9.8155588e+01
   1.1108000e+03   9.8150272e+01
   1.1107500e+03   9.8144908e+01
   1.1107000e+03   9.8139495e+01
   1.1106500e+03   9.8134032e+01
   1.1106000e+03   9.8128519e+01
   1.1105500e+03   9.8122954e+01
   1.1105000e+03   9.8117338e+01
   1.1104500e+03   9.8111670e+01
   1.1104000e+03   9.8105949e+01
   1.1103500e+03   9.8100174e+01
   1.1103000e+03   9.8094346e+01
   1.1102500e+03   9.8088462e+01
   1.1102000e+03   9.8082524e+01
   1.1101500e+03   9.8076529e+01
   1.1101000e+03   9.8070477e+01
   1.1100500e+03   9.8064368e+01
   1.1100000e+03   9.8058201e+01
   1.1099500e+03   9.8051975e+01
   1.1099000e+03   9.8045689e+01
   1.1098500e+03   9.8039343e+01
   1.1098000e+03   9.8032936e+01
   1.1097500e+03   9.8026468e+01
   1.1097000e+03   9.8019936e+01
   1.1096500e+03   9.8013342e+01
   1.1096000e+03   9.8006683e+01
   1.1095500e+03   9.7999959e+01
   1.1095000e+03   9.7993170e+01
   1.1094500e+03   9.7986314e+01
   1.1094000e+03   9.7979391e+01
   1.1093500e+03   9.7972400e+01
   1.1093000e+03   9.7965339e+01
   1.1092500e+03   9.7958209e+01
   1.1092000e+03   9.7951007e+01
   1.1091500e+03   9.7943734e+01
   1.1091000e+03   9.7936389e+01
   1.1090500e+03   9.7928970e+01
   1.1090000e+03   9.7921476e+01
   1.1089500e+03   9.7913907e+01
   1.1089000e+03   9.7906262e+01
   1.1088500e+03   9.7898539e+01
   1.1088000e+03   9.7890738e+01
   1.1087500e+03   9.7882857e+01
   1.1087000e+03   9.7874897e+01
   1.1086500e+03   9.7866854e+01
   1.1086000e+03   9.7858730e+01
   1.1085500e+03   9.7850521e+01
   1.1085000e+03   9.7842228e+01
   1.1084500e+03   9.7833849e+01
   1.1084000e+03   9.7825384e+01
   1.1083500e+03   9.7816830e+01
   1.1083000e+03   9.7808188e+01
   1.1082500e+03   9.7799455e+01
   1.1082000e+03   9.7790630e+01
   1.1081500e+03   9.7781713e+01
   1.1081000e+03   9.7772701e+01
   1.1080500e+03   9.7763595e+01
   1.1080000e+03   9.7754392e+01
   1.1079500e+03   9.7745091e+01
   1.1079000e+03   9.7735692e+01
   1.1078500e+03   9.7726192e+01
   1.1078000e+03   9.7716590e+01
   1.1077500e+03   9.7706885e+01
   1.1077000e+03   9.7697076e+01
   1.1076500e+03   9.7687160e+01
   1.1076000e+03   9.7677138e+01
   1.1075500e+03   9.7667007e+01
   1.1075000e+03   9.7656765e+01
   1.1074500e+03   9.7646412e+01
   1.1074000e+03   9.7635946e+01
   1.1073500e+03   9.7625364e+01
   1.1073000e+03   9.7614667e+01
   1.1072500e+03   9.7603851e+01
   1.1072000e+03   9.7592916e+01
   1.1071500e+03   9.7581860e+01
   1.1071000e+03   9.7570681e+01
   1.1070500e+03   9.7559377e+01
   1.1070000e+03   9.7547947e+01
   1.1069500e+03   9.7536389e+01
   1.1069000e+03   9.7524701e+01
   1.1068500e+03   9.7512882e+01
   1.1068000e+03   9.7500929e+01
   1.1067500e+03   9.7488841e+01
   1.1067000e+03   9.7476615e+01
   1.1066500e+03   9.7464251e+01
   1.1066000e+03   9.7451746e+01
   1.1065500e+03   9.7439097e+01
   1.1065000e+03   9.7426304e+01
   1.1064500e+03   9.7413363e+01
   1.1064000e+03   9.7400274e+01
   1.1063500e+03   9.7387033e+01
   1.1063000e+03   9.7373639e+01
   1.1062500e+03   9.7360089e+01
   1.1062000e+03   9.7346382e+01
   1.1061500e+03   9.7332514e+01
   1.1061000e+03   9.7318485e+01
   1.1060500e+03   9.7304290e+01
   1.1060000e+03   9.7289929e+01
   1.1059500e+03   9.7275399e+01
   1.1059000e+03   9.7260697e+01
   1.1058500e+03   9.7245821e+01
   1.1058000e+03   9.7230769e+01
   1.1057500e+03   9.7215537e+01
   1.1057000e+03   9.7200124e+01
   1.1056500e+03   9.7184526e+01
   1.1056000e+03   9.7168741e+01
   1.1055500e+03   9.7152767e+01
   1.1055000e+03   9.7136601e+01
   1.1054500e+03   9.7120239e+01
   1.1054000e+03   9.7103680e+01
   1.1053500e+03   9.7086920e+01
   1.1053000e+03   9.7069956e+01
   1.1052500e+03   9.7052785e+01
   1.1052000e+03   9.7035406e+01
   1.1051500e+03   9.7017813e+01
   1.1051000e+03   9.7000005e+01
   1.1050500e+03   9.6981979e+01
   1.1050000e+03   9.6963730e+01
   1.1049500e+03   9.6945257e+01
   1.1049000e+03   9.6926555e+01
   1.1048500e+03   9.6907621e+01
   1.1048000e+03   9.6888453e+01
   1.1047500e+03   9.6869046e+01
   1.1047000e+03   9.6849398e+01
   1.1046500e+03   9.6829504e+01
   1.1046000e+03   9.6809362e+01
   1.1045500e+03   9.6788968e+01
   1.1045000e+03   9.6768317e+01
   1.1044500e+03   9.6747407e+01
   1.1044000e+03   9.6726234e+01
   1.1043500e+03   9.6704794e+01
   1.1043000e+03   9.6683082e+01
   1.1042500e+03   9.6661097e+01
   1.1042000e+03   9.6638832e+01
   1.1041500e+03   9.6616285e+01
   1.1041000e+03   9.6593451e+01
   1.1040500e+03   9.6570326e+01
   1.1040000e+03   9.6546907e+01
   1.1039500e+03   9.6523189e+01
   1.1039000e+03   9.6499168e+01
   1.1038500e+03   9.6474839e+01
   1.1038000e+03   9.6450199e+01
   1.1037500e+03   9.6425242e+01
   1.1037000e+03   9.6399965e+01
   1.1036500e+03   9.6374364e+01
   1.1036000e+03   9.6348433e+01
   1.1035500e+03   9.6322168e+01
   1.1035000e+03   9.6295564e+01
   1.1034500e+03   9.6268618e+01
   1.1034000e+03   9.6241324e+01
   1.1033500e+03   9.6213677e+01
   1.1033000e+03   9.6185674e+01
   1.1032500e+03   9.6157308e+01
   1.1032000e+03   9.6128576e+01
   1.1031500e+03   9.6099472e+01
   1.1031000e+03   9.6069992e+01
   1.1030500e+03   9.6040131e+01
   1.1030000e+03   9.6009883e+01
   1.1029500e+03   9.5979244e+01
   1.1029000e+03   9.5948209e+01
   1.1028500e+03   9.5916773e+01
   1.1028000e+03   9.5884931e+01
   1.1027500e+03   9.5852678e+01
   1.1027000e+03   9.5820008e+01
   1.1026500e+03   9.5786917e+01
   1.1026000e+03   9.5753400e+01
   1.1025500e+03   9.5719452e+01
   1.1025000e+03   9.5685067e+01
   1.1024500e+03   9.5650241e+01
   1.1024000e+03   9.5614968e+01
   1.1023500e+03   9.5579244e+01
   1.1023000e+03   9.5543064e+01
   1.1022500e+03   9.5506422e+01
   1.1022000e+03   9.5469314e+01
   1.1021500e+03   9.5431735e+01
   1.1021000e+03   9.5393681e+01
   1.1020500e+03   9.5355145e+01
   1.1020000e+03   9.5316125e+01
   1.1019500e+03   9.5276614e+01
   1.1019000e+03   9.5236609e+01
   1.1018500e+03   9.5196106e+01
   1.1018000e+03   9.5155099e+01
   1.1017500e+03   9.5113585e+01
   1.1017000e+03   9.5071559e+01
   1.1016500e+03   9.5029018e+01
   1.1016000e+03   9.4985958e+01
   1.1015500e+03   9.4942375e+01
   1.1015000e+03   9.4898265e+01
   1.1014500e+03   9.4853626e+01
   1.1014000e+03   9.4808454e+01
   1.1013500e+03   9.4762746e+01
   1.1013000e+03   9.4716499e+01
   1.1012500e+03   9.4669712e+01
   1.1012000e+03   9.4622381e+01
   1.1011500e+03   9.4574506e+01
   1.1011000e+03   9.4526084e+01
   1.1010500e+03   9.4477113e+01
   1.1010000e+03   9.4427594e+01
   1.1009500e+03   9.4377525e+01
   1.1009000e+03   9.4326906e+01
   1.1008500e+03   9.4275737e+01
   1.1008000e+03   9.4224018e+01
   1.1007500e+03   9.4171751e+01
   1.1007000e+03   9.4118937e+01
   1.1006500e+03   9.4065578e+01
   1.1006000e+03   9.4011676e+01
   1.1005500e+03   9.3957233e+01
   1.1005000e+03   9.3902254e+01
   1.1004500e+03   9.3846742e+01
   1.1004000e+03   9.3790703e+01
   1.1003500e+03   9.3734140e+01
   1.1003000e+03   9.3677060e+01
   1.1002500e+03   9.3619470e+01
   1.1002000e+03   9.3561377e+01
   1.1001500e+03   9.3502789e+01
   1.1001000e+03   9.3443715e+01
   1.1000500e+03   9.3384164e+01
   1.1000000e+03   9.3324147e+01
   1.0999500e+03   9.3263675e+01
   1.0999000e+03   9.3202761e+01
   1.0998500e+03   9.3141417e+01
   1.0998000e+03   9.3079657e+01
   1.0997500e+03   9.3017498e+01
   1.0997000e+03   9.2954953e+01
   1.0996500e+03   9.2892042e+01
   1.0996000e+03   9.2828782e+01
   1.0995500e+03   9.2765193e+01
   1.0995000e+03   9.2701294e+01
   1.0994500e+03   9.2637108e+01
   1.0994000e+03   9.2572657e+01
   1.0993500e+03   9.2507965e+01
   1.0993000e+03   9.2443058e+01
   1.0992500e+03   9.2377961e+01
   1.0992000e+03   9.2312703e+01
   1.0991500e+03   9.2247313e+01
   1.0991000e+03   9.2181821e+01
   1.0990500e+03   9.2116258e+01
   1.0990000e+03   9.2050657e+01
   1.0989500e+03   9.1985053e+01
   1.0989000e+03   9.1919482e+01
   1.0988500e+03   9.1853979e+01
   1.0988000e+03   9.1788584e+01
   1.0987500e+03   9.1723335e+01
   1.0987000e+03   9.1658274e+01
   1.0986500e+03   9.1593443e+01
   1.0986000e+03   9.1528884e+01
   1.0985500e+03   9.1464642e+01
   1.0985000e+03   9.1400764e+01
   1.0984500e+03   9.1337296e+01
   1.0984000e+03   9.1274286e+01
   1.0983500e+03   9.1211782e+01
   1.0983000e+03   9.1149836e+01
   1.0982500e+03   9.1088498e+01
   1.0982000e+03   9.1027820e+01
   1.0981500e+03   9.0967854e+01
   1.0981000e+03   9.0908655e+01
   1.0980500e+03   9.0850275e+01
   1.0980000e+03   9.0792771e+01
   1.0979500e+03   9.0736196e+01
   1.0979000e+03   9.0680607e+01
   1.0978500e+03   9.0626059e+01
   1.0978000e+03   9.0572608e+01
   1.0977500e+03   9.0520310e+01
   1.0977000e+03   9.0469221e+01
   1.0976500e+03   9.0419396e+01
   1.0976000e+03   9.0370891e+01
   1.0975500e+03   9.0323760e+01
   1.0975000e+03   9.0278058e+01
   1.0974500e+03   9.0233838e+01
   1.0974000e+03   9.0191153e+01
   1.0973500e+03   9.0150054e+01
   1.0973000e+03   9.0110591e+01
   1.0972500e+03   9.0072814e+01
   1.0972000e+03   9.0036770e+01
   1.0971500e+03   9.0002505e+01
   1.0971000e+03   8.9970063e+01
   1.0970500e+03   8.9939487e+01
   1.0970000e+03   8.9910816e+01
   1.0969500e+03   8.9884090e+01
   1.0969000e+03   8.9859344e+01
   1.0968500e+03   8.9836611e+01
   1.0968000e+03   8.9815923e+01
   1.0967500e+03   8.9797309e+01
   1.0967000e+03   8.9780793e+01
   1.0966500e+03   8.9766399e+01
   1.0966000e+03   8.9754148e+01
   1.0965500e+03   8.9744056e+01
   1.0965000e+03   8.9736138e+01
   1.0964500e+03   8.9730404e+01
   1.0964000e+03   8.9726864e+01
   1.0963500e+03   8.9725521e+01
   1.0963000e+03   8.9726379e+01
   1.0962500e+03   8.9729435e+01
   1.0962000e+03   8.9734686e+01
   1.0961500e+03   8.9742123e+01
   1.0961000e+03   8.9751738e+01
   1.0960500e+03   8.9763514e+01
   1.0960000e+03   8.9777438e+01
   1.0959500e+03   8.9793487e+01
   1.0959000e+03   8.9811642e+01
   1.0958500e+03   8.9831875e+01
   1.0958000e+03   8.9854159e+01
   1.0957500e+03   8.9878464e+01
   1.0957000e+03   8.9904757e+01
   1.0956500e+03   8.9933002e+01
   1.0956000e+03   8.9963162e+01
   1.0955500e+03   8.9995196e+01
   1.0955000e+03   9.0029063e+01
   1.0954500e+03   9.0064719e+01
   1.0954000e+03   9.0102118e+01
   1.0953500e+03   9.0141214e+01
   1.0953000e+03   9.0181957e+01
   1.0952500e+03   9.0224297e+01
   1.0952000e+03   9.0268183e+01
   1.0951500e+03   9.0313563e+01
   1.0951000e+03   9.0360383e+01
   1.0950500e+03   9.0408590e+01
   1.0950000e+03   9.0458129e+01
   1.0949500e+03   9.0508944e+01
   1.0949000e+03   9.0560981e+01
   1.0948500e+03   9.0614182e+01
   1.0948000e+03   9.0668493e+01
   1.0947500e+03   9.0723858e+01
   1.0947000e+03   9.0780220e+01
   1.0946500e+03   9.0837524e+01
   1.0946000e+03   9.0895715e+01
   1.0945500e+03   9.0954739e+01
   1.0945000e+03   9.1014540e+01
   1.0944500e+03   9.1075066e+01
   1.0944000e+03   9.1136263e+01
   1.0943500e+03   9.1198080e+01
   1.0943000e+03   9.1260464e+01
   1.0942500e+03   9.1323367e+01
   1.0942000e+03   9.1386739e+01
   1.0941500e+03   9.1450531e+01
   1.0941000e+03   9.1514696e+01
   1.0940500e+03   9.1579189e+01
   1.0940000e+03   9.1643964e+01
   1.0939500e+03   9.1708978e+01
   1.0939000e+03   9.1774189e+01
   1.0938500e+03   9.1839555e+01
   1.0938000e+03   9.1905038e+01
   1.0937500e+03   9.1970597e+01
   1.0937000e+03   9.2036197e+01
   1.0936500e+03   9.2101801e+01
   1.0936000e+03   9.2167375e+01
   1.0935500e+03   9.2232886e+01
   1.0935000e+03   9.2298301e+01
   1.0934500e+03   9.2363591e+01
   1.0934000e+03   9.2428725e+01
   1.0933500e+03   9.2493677e+01
   1.0933000e+03   9.2558418e+01
   1.0932500e+03   9.2622924e+01
   1.0932000e+03   9.2687171e+01
   1.0931500e+03   9.2751135e+01
   1.0931000e+03   9.2814795e+01
   1.0930500e+03   9.2878129e+01
   1.0930000e+03   9.2941119e+01
   1.0929500e+03   9.3003745e+01
   1.0929000e+03   9.3065991e+01
   1.0928500e+03   9.3127840e+01
   1.0928000e+03   9.3189277e+01
   1.0927500e+03   9.3250287e+01
   1.0927000e+03   9.3310858e+01
   1.0926500e+03   9.3370976e+01
   1.0926000e+03   9.3430631e+01
   1.0925500e+03   9.3489811e+01
   1.0925000e+03   9.3548507e+01
   1.0924500e+03   9.3606710e+01
   1.0924000e+03   9.3664411e+01
   1.0923500e+03   9.3721604e+01
   1.0923000e+03   9.3778281e+01
   1.0922500e+03   9.3834436e+01
   1.0922000e+03   9.3890065e+01
   1.0921500e+03   9.3945162e+01
   1.0921000e+03   9.3999723e+01
   1.0920500e+03   9.4053744e+01
   1.0920000e+03   9.4107224e+01
   1.0919500e+03   9.4160158e+01
   1.0919000e+03   9.4212546e+01
   1.0918500e+03   9.4264385e+01
   1.0918000e+03   9.4315675e+01
   1.0917500e+03   9.4366416e+01
   1.0917000e+03   9.4416606e+01
   1.0916500e+03   9.4466246e+01
   1.0916000e+03   9.4515337e+01
   1.0915500e+03   9.4563880e+01
   1.0915000e+03   9.4611876e+01
   1.0914500e+03   9.4659327e+01
   1.0914000e+03   9.4706234e+01
   1.0913500e+03   9.4752599e+01
   1.0913000e+03   9.4798426e+01
   1.0912500e+03   9.4843716e+01
   1.0912000e+03   9.4888472e+01
   1.0911500e+03   9.4932698e+01
   1.0911000e+03   9.4976397e+01
   1.0910500e+03   9.5019572e+01
   1.0910000e+03   9.5062227e+01
   1.0909500e+03   9.5104366e+01
   1.0909000e+03   9.5145993e+01
   1.0908500e+03   9.5187111e+01
   1.0908000e+03   9.5227725e+01
   1.0907500e+03   9.5267840e+01
   1.0907000e+03   9.5307459e+01
   1.0906500e+03   9.5346587e+01
   1.0906000e+03   9.5385229e+01
   1.0905500e+03   9.5423389e+01
   1.0905000e+03   9.5461072e+01
   1.0904500e+03   9.5498283e+01
   1.0904000e+03   9.5535027e+01
   1.0903500e+03   9.5571309e+01
   1.0903000e+03   9.5607133e+01
   1.0902500e+03   9.5642505e+01
   1.0902000e+03   9.5677429e+01
   1.0901500e+03   9.5711911e+01
   1.0901000e+03   9.5745955e+01
   1.0900500e+03   9.5779567e+01
   1.0900000e+03   9.5812751e+01
   1.0899500e+03   9.5845513e+01
   1.0899000e+03   9.5877858e+01
   1.0898500e+03   9.5909790e+01
   1.0898000e+03   9.5941315e+01
   1.0897500e+03   9.5972438e+01
   1.0897000e+03   9.6003164e+01
   1.0896500e+03   9.6033497e+01
   1.0896000e+03   9.6063443e+01
   1.0895500e+03   9.6093007e+01
   1.0895000e+03   9.6122193e+01
   1.0894500e+03   9.6151007e+01
   1.0894000e+03   9.6179453e+01
   1.0893500e+03   9.6207536e+01
   1.0893000e+03   9.6235261e+01
   1.0892500e+03   9.6262632e+01
   1.0892000e+03   9.6289655e+01
   1.0891500e+03   9.6316333e+01
   1.0891000e+03   9.6342673e+01
   1.0890500e+03   9.6368677e+01
   1.0890000e+03   9.6394351e+01
   1.0889500e+03   9.6419699e+01
   1.0889000e+03   9.6444725e+01
   1.0888500e+03   9.6469435e+01
   1.0888000e+03   9.6493832e+01
   1.0887500e+03   9.6517921e+01
   1.0887000e+03   9.6541705e+01
   1.0886500e+03   9.6565190e+01
   1.0886000e+03   9.6588379e+01
   1.0885500e+03   9.6611277e+01
   1.0885000e+03   9.6633887e+01
   1.0884500e+03   9.6656213e+01
   1.0884000e+03   9.6678260e+01
   1.0883500e+03   9.6700032e+01
   1.0883000e+03   9.6721532e+01
   1.0882500e+03   9.6742763e+01
   1.0882000e+03   9.6763731e+01
   1.0881500e+03   9.6784438e+01
   1.0881000e+03   9.6804889e+01
   1.0880500e+03   9.6825087e+01
   1.0880000e+03   9.6845035e+01
   1.0879500e+03   9.6864737e+01
   1.0879000e+03   9.6884196e+01
   1.0878500e+03   9.6903417e+01
   1.0878000e+03   9.6922402e+01
   1.0877500e+03   9.6941154e+01
   1.0877000e+03   9.6959678e+01
   1.0876500e+03   9.6977976e+01
   1.0876000e+03   9.6996051e+01
   1.0875500e+03   9.7013907e+01
   1.0875000e+03   9.7031547e+01
   1.0874500e+03   9.7048973e+01
   1.0874000e+03   9.7066189e+01
   1.0873500e+03   9.7083198e+01
   1.0873000e+03   9.7100003e+01
   1.0872500e+03   9.7116606e+01
   1.0872000e+03   9.7133011e+01
   1.0871500e+03   9.7149221e+01
   1.0871000e+03   9.7165237e+01
   1.0870500e+03   9.7181063e+01
   1.0870000e+03   9.7196702e+01
   1.0869500e+03   9.7212155e+01
   1.0869000e+03   9.7227427e+01
   1.0868500e+03   9.7242519e+01
   1.0868000e+03   9.7257434e+01
   1.0867500e+03   9.7272174e+01
   1.0867000e+03   9.7286742e+01
   1.0866500e+03   9.7301140e+01
   1.0866000e+03   9.7315370e+01
   1.0865500e+03   9.7329436e+01
   1.0865000e+03   9.7343339e+01
   1.0864500e+03   9.7357081e+01
   1.0864000e+03   9.7370666e+01
   1.0863500e+03   9.7384094e+01
   1.0863000e+03   9.7397368e+01
   1.0862500e+03   9.7410491e+01
   1.0862000e+03   9.7423464e+01
   1.0861500e+03   9.7436290e+01
   1.0861000e+03   9.7448970e+01
   1.0860500e+03   9.7461507e+01
   1.0860000e+03   9.7473902e+01
   1.0859500e+03   9.7486158e+01
   1.0859000e+03   9.7498276e+01
   1.0858500e+03   9.7510259e+01
   1.0858000e+03   9.7522108e+01
   1.0857500e+03   9.7533824e+01
   1.0857000e+03   9.7545411e+01
   1.0856500e+03   9.7556869e+01
   1.0856000e+03   9.7568200e+01
   1.0855500e+03   9.7579407e+01
   1.0855000e+03   9.7590490e+01
   1.0854500e+03   9.7601451e+01
   1.0854000e+03   9.7612293e+01
   1.0853500e+03   9.7623017e+01
   1.0853000e+03   9.7633623e+01
   1.0852500e+03   9.7644115e+01
   1.0852000e+03   9.7654493e+01
   1.0851500e+03   9.7664759e+01
   1.0851000e+03   9.7674914e+01
   1.0850500e+03   9.7684961e+01
   1.0850000e+03   9.7694899e+01
   1.0849500e+03   9.7704732e+01
   1.0849000e+03   9.7714460e+01
   1.0848500e+03   9.7724084e+01
   1.0848000e+03   9.7733606e+01
   1.0847500e+03   9.7743028e+01
   1.0847000e+03   9.7752351e+01
   1.0846500e+03   9.7761575e+01
   1.0846000e+03   9.7770702e+01
   1.0845500e+03   9.7779735e+01
   1.0845000e+03   9.7788673e+01
   1.0844500e+03   9.7797517e+01
   1.0844000e+03   9.7806271e+01
   1.0843500e+03   9.7814933e+01
   1.0843000e+03   9.7823506e+01
   1.0842500e+03   9.7831991e+01
   1.0842000e+03   9.7840389e+01
   1.0841500e+03   9.7848701e+01
   1.0841000e+03   9.7856928e+01
   1.0840500e+03   9.7865071e+01
   1.0840000e+03   9.7873131e+01
   1.0839500e+03   9.7881110e+01
   1.0839000e+03   9.7889008e+01
   1.0838500e+03   9.7896826e+01
   1.0838000e+03   9.7904566e+01
   1.0837500e+03   9.7912229e+01
   1.0837000e+03   9.7919814e+01
   1.0836500e+03   9.7927325e+01
   1.0836000e+03   9.7934760e+01
   1.0835500e+03   9.7942122e+01
   1.0835000e+03   9.7949411e+01
   1.0834500e+03   9.7956628e+01
   1.0834000e+03   9.7963774e+01
   1.0833500e+03   9.7970849e+01
   1.0833000e+03   9.7977856e+01
   1.0832500e+03   9.7984794e+01
   1.0832000e+03   9.7991665e+01
   1.0831500e+03   9.7998469e+01
   1.0831000e+03   9.8005207e+01
   1.0830500e+03   9.8011880e+01
   1.0830000e+03   9.8018488e+01
   1.0829500e+03   9.8025034e+01
   1.0829000e+03   9.8031516e+01
   1.0828500e+03   9.8037936e+01
   1.0828000e+03   9.8044296e+01
   1.0827500e+03   9.8050595e+01
   1.0827000e+03   9.8056834e+01
   1.0826500e+03   9.8063014e+01
   1.0826000e+03   9.8069136e+01
   1.0825500e+03   9.8075200e+01
   1.0825000e+03   9.8081207e+01
   1.0824500e+03   9.8087158e+01
   1.0824000e+03   9.8093054e+01
   1.0823500e+03   9.8098894e+01
   1.0823000e+03   9.8104681e+01
   1.0822500e+03   9.8110413e+01
   1.0822000e+03   9.8116093e+01
   1.0821500e+03   9.8121721e+01
   1.0821000e+03   9.8127297e+01
   1.0820500e+03   9.8132821e+01
   1.0820000e+03   9.8138295e+01
   1.0819500e+03   9.8143720e+01
   1.0819000e+03   9.8149094e+01
   1.0818500e+03   9.8154421e+01
   1.0818000e+03   9.8159698e+01
   1.0817500e+03   9.8164929e+01
   1.0817000e+03   9.8170112e+01
   1.0816500e+03   9.8175249e+01
   1.0816000e+03   9.8180339e+01
   1.0815500e+03   9.8185384e+01
   1.0815000e+03   9.8190384e+01
   1.0814500e+03   9.8195340e+01
   1.0814000e+03   9.8200252e+01
   1.0813500e+03   9.8205120e+01
   1.0813000e+03   9.8209946e+01
   1.0812500e+03   9.8214729e+01
   1.0812000e+03   9.8219470e+01
   1.0811500e+03   9.8224169e+01
   1.0811000e+03   9.8228828e+01
   1.0810500e+03   9.8233445e+01
   1.0810000e+03   9.8238023e+01
   1.0809500e+03   9.8242561e+01
   1.0809000e+03   9.8247060e+01
   1.0808500e+03   9.8251520e+01
   1.0808000e+03   9.8255942e+01
   1.0807500e+03   9.8260325e+01
   1.0807000e+03   9.8264672e+01
   1.0806500e+03   9.8268981e+01
   1.0806000e+03   9.8273253e+01
   1.0805500e+03   9.8277489e+01
   1.0805000e+03   9.8281689e+01
   1.0804500e+03   9.8285854e+01
   1.0804000e+03   9.8289984e+01
   1.0803500e+03   9.8294079e+01
   1.0803000e+03   9.8298139e+01
   1.0802500e+03   9.8302166e+01
   1.0802000e+03   9.8306158e+01
   1.0801500e+03   9.8310118e+01
   1.0801000e+03   9.8314045e+01
   1.0800500e+03   9.8317939e+01
   1.0800000e+03   9.8321801e+01
   1.0799500e+03   9.8325631e+01
   1.0799000e+03   9.8329430e+01
   1.0798500e+03   9.8333197e+01
   1.0798000e+03   9.8336934e+01
   1.0797500e+03   9.8340640e+01
   1.0797000e+03   9.8344315e+01
   1.0796500e+03   9.8347961e+01
   1.0796000e+03   9.8351578e+01
   1.0795500e+03   9.8355165e+01
   1.0795000e+03   9.8358723e+01
   1.0794500e+03   9.8362253e+01
   1.0794000e+03   9.8365754e+01
   1.0793500e+03   9.8369227e+01
   1.0793000e+03   9.8372672e+01
   1.0792500e+03   9.8376090e+01
   1.0792000e+03   9.8379481e+01
   1.0791500e+03   9.8382845e+01
   1.0791000e+03   9.8386182e+01
   1.0790500e+03   9.8389493e+01
   1.0790000e+03   9.8392777e+01
   1.0789500e+03   9.8396036e+01
   1.0789000e+03   9.8399269e+01
   1.0788500e+03   9.8402477e+01
   1.0788000e+03   9.8405660e+01
   1.0787500e+03   9.8408819e+01
   1.0787000e+03   9.8411952e+01
   1.0786500e+03   9.8415062e+01
   1.0786000e+03   9.8418147e+01
   1.0785500e+03   9.8421208e+01
   1.0785000e+03   9.8424246e+01
   1.0784500e+03   9.8427261e+01
   1.0784000e+03   9.8430252e+01
   1.0783500e+03   9.8433221e+01
   1.0783000e+03   9.8436167e+01
   1.0782500e+03   9.8439090e+01
   1.0782000e+03   9.8441992e+01
   1.0781500e+03   9.8444871e+01
   1.0781000e+03   9.8447729e+01
   1.0780500e+03   9.8450565e+01
   1.0780000e+03   9.8453380e+01
   1.0779500e+03   9.8456173e+01
   1.0779000e+03   9.8458946e+01
   1.0778500e+03   9.8461698e+01
   1.0778000e+03   9.8464429e+01
   1.0777500e+03   9.8467140e+01
   1.0777000e+03   9.8469831e+01
   1.0776500e+03   9.8472503e+01
   1.0776000e+03   9.8475154e+01
   1.0775500e+03   9.8477786e+01
   1.0775000e+03   9.8480398e+01
   1.0774500e+03   9.8482991e+01
   1.0774000e+03   9.8485566e+01
   1.0773500e+03   9.8488121e+01
   1.0773000e+03   9.8490658e+01
   1.0772500e+03   9.8493176e+01
   1.0772000e+03   9.8495677e+01
   1.0771500e+03   9.8498159e+01
   1.0771000e+03   9.8500623e+01
   1.0770500e+03   9.8503069e+01
   1.0770000e+03   9.8505498e+01
   1.0769500e+03   9.8507909e+01
   1.0769000e+03   9.8510303e+01
   1.0768500e+03   9.8512680e+01
   1.0768000e+03   9.8515040e+01
   1.0767500e+03   9.8517383e+01
   1.0767000e+03   9.8519710e+01
   1.0766500e+03   9.8522020e+01
   1.0766000e+03   9.8524314e+01
   1.0765500e+03   9.8526591e+01
   1.0765000e+03   9.8528853e+01
   1.0764500e+03   9.8531098e+01
   1.0764000e+03   9.8533328e+01
   1.0763500e+03   9.8535543e+01
   1.0763000e+03   9.8537742e+01
   1.0762500e+03   9.8539925e+01
   1.0762000e+03   9.8542094e+01
   1.0761500e+03   9.8544247e+01
   1.0761000e+03   9.8546386e+01
   1.0760500e+03   9.8548509e+01
   1.0760000e+03   9.8550618e+01
   1.0759500e+03   9.8552713e+01
   1.0759000e+03   9.8554793e+01
   1.0758500e+03   9.8556859e+01
   1.0758000e+03   9.8558911e+01
   1.0757500e+03   9.8560949e+01
   1.0757000e+03   9.8562973e+01
   1.0756500e+03   9.8564983e+01
   1.0756000e+03   9.8566980e+01
   1.0755500e+03   9.8568963e+01
   1.0755000e+03   9.8570933e+01
   1.0754500e+03   9.8572890e+01
   1.0754000e+03   9.8574833e+01
   1.0753500e+03   9.8576764e+01
   1.0753000e+03   9.8578681e+01
   1.0752500e+03   9.8580586e+01
   1.0752000e+03   9.8582478e+01
   1.0751500e+03   9.8584357e+01
   1.0751000e+03   9.8586224e+01
   1.0750500e+03   9.8588079e+01
   1.0750000e+03   9.8589921e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/LSA_lorentz_39C.dat <==
   1.1250000e+03   9.8744846e+01
   1.1249500e+03   9.8743985e+01
   1.1249000e+03   9.8743121e+01
   1.1248500e+03   9.8742252e+01
   1.1248000e+03   9.8741378e+01
   1.1247500e+03   9.8740501e+01
   1.1247000e+03   9.8739618e+01
   1.1246500e+03   9.8738732e+01
   1.1246000e+03   9.8737841e+01
   1.1245500e+03   9.8736945e+01
   1.1245000e+03   9.8736045e+01
   1.1244500e+03   9.8735140e+01
   1.1244000e+03   9.8734230e+01
   1.1243500e+03   9.8733316e+01
   1.1243000e+03   9.8732398e+01
   1.1242500e+03   9.8731474e+01
   1.1242000e+03   9.8730546e+01
   1.1241500e+03   9.8729613e+01
   1.1241000e+03   9.8728675e+01
   1.1240500e+03   9.8727733e+01
   1.1240000e+03   9.8726785e+01
   1.1239500e+03   9.8725833e+01
   1.1239000e+03   9.8724876e+01
   1.1238500e+03   9.8723913e+01
   1.1238000e+03   9.8722946e+01
   1.1237500e+03   9.8721974e+01
   1.1237000e+03   9.8720997e+01
   1.1236500e+03   9.8720014e+01
   1.1236000e+03   9.8719027e+01
   1.1235500e+03   9.8718034e+01
   1.1235000e+03   9.8717036e+01
   1.1234500e+03   9.8716033e+01
   1.1234000e+03   9.8715024e+01
   1.1233500e+03   9.8714010e+01
   1.1233000e+03   9.8712991e+01
   1.1232500e+03   9.8711966e+01
   1.1232000e+03   9.8710936e+01
   1.1231500e+03   9.8709901e+01
   1.1231000e+03   9.8708860e+01
   1.1230500e+03   9.8707813e+01
   1.1230000e+03   9.8706761e+01
   1.1229500e+03   9.8705703e+01
   1.1229000e+03   9.8704640e+01
   1.1228500e+03   9.8703571e+01
   1.1228000e+03   9.8702496e+01
   1.1227500e+03   9.8701415e+01
   1.1227000e+03   9.8700329e+01
   1.1226500e+03   9.8699236e+01
   1.1226000e+03   9.8698138e+01
   1.1225500e+03   9.8697034e+01
   1.1225000e+03   9.8695923e+01
   1.1224500e+03   9.8694807e+01
   1.1224000e+03   9.8693685e+01
   1.1223500e+03   9.8692556e+01
   1.1223000e+03   9.8691422e+01
   1.1222500e+03   9.8690281e+01
   1.1222000e+03   9.8689134e+01
   1.1221500e+03   9.8687980e+01
   1.1221000e+03   9.8686820e+01
   1.1220500e+03   9.8685654e+01
   1.1220000e+03   9.8684481e+01
   1.1219500e+03   9.8683302e+01
   1.1219000e+03   9.8682117e+01
   1.1218500e+03   9.8680924e+01
   1.1218000e+03   9.8679725e+01
   1.1217500e+03   9.8678520e+01
   1.1217000e+03   9.8677307e+01
   1.1216500e+03   9.8676088e+01
   1.1216000e+03   9.8674862e+01
   1.1215500e+03   9.8673630e+01
   1.1215000e+03   9.8672390e+01
   1.1214500e+03   9.8671143e+01
   1.1214000e+03   9.8669889e+01
   1.1213500e+03   9.8668629e+01
   1.1213000e+03   9.8667361e+01
   1.1212500e+03   9.8666085e+01
   1.1212000e+03   9.8664803e+01
   1.1211500e+03   9.8663513e+01
   1.1211000e+03   9.8662216e+01
   1.1210500e+03   9.8660912e+01
   1.1210000e+03   9.8659600e+01
   1.1209500e+03   9.8658280e+01
   1.1209000e+03   9.8656953e+01
   1.1208500e+03   9.8655618e+01
   1.1208000e+03   9.8654276e+01
   1.1207500e+03   9.8652926e+01
   1.1207000e+03   9.8651568e+01
   1.1206500e+03   9.8650202e+01
   1.1206000e+03   9.8648828e+01
   1.1205500e+03   9.8647446e+01
   1.1205000e+03   9.8646056e+01
   1.1204500e+03   9.8644658e+01
   1.1204000e+03   9.8643252e+01
   1.1203500e+03   9.8641838e+01
   1.1203000e+03   9.8640415e+01
   1.1202500e+03   9.8638984e+01
   1.1202000e+03   9.8637544e+01
   1.1201500e+03   9.8636096e+01
   1.1201000e+03   9.8634640e+01
   1.1200500e+03   9.8633175e+01
   1.1200000e+03   9.8631701e+01
   1.1199500e+03   9.8630218e+01
   1.1199000e+03   9.8628726e+01
   1.1198500e+03   9.8627226e+01
   1.1198000e+03   9.8625717e+01
   1.1197500e+03   9.8624198e+01
   1.1197000e+03   9.8622671e+01
   1.1196500e+03   9.8621134e+01
   1.1196000e+03   9.8619588e+01
   1.1195500e+03   9.8618032e+01
   1.1195000e+03   9.8616468e+01
   1.1194500e+03   9.8614893e+01
   1.1194000e+03   9.8613309e+01
   1.1193500e+03   9.8611716e+01
   1.1193000e+03   9.8610113e+01
   1.1192500e+03   9.8608500e+01
   1.1192000e+03   9.8606877e+01
   1.1191500e+03   9.8605244e+01
   1.1191000e+03   9.8603601e+01
   1.1190500e+03   9.8601948e+01
   1.1190000e+03   9.8600285e+01
   1.1189500e+03   9.8598612e+01
   1.1189000e+03   9.8596928e+01
   1.1188500e+03   9.8595234e+01
   1.1188000e+03   9.8593529e+01
   1.1187500e+03   9.8591814e+01
   1.1187000e+03   9.8590087e+01
   1.1186500e+03   9.8588351e+01
   1.1186000e+03   9.8586603e+01
   1.1185500e+03   9.8584844e+01
   1.1185000e+03   9.8583074e+01
   1.1184500e+03   9.8581293e+01
   1.1184000e+03   9.8579501e+01
   1.1183500e+03   9.8577698e+01
   1.1183000e+03   9.8575883e+01
   1.1182500e+03   9.8574056e+01
   1.1182000e+03   9.8572218e+01
   1.1181500e+03   9.8570369e+01
   1.1181000e+03   9.8568507e+01
   1.1180500e+03   9.8566633e+01
   1.1180000e+03   9.8564748e+01
   1.1179500e+03   9.8562850e+01
   1.1179000e+03   9.8560940e+01
   1.1178500e+03   9.8559018e+01
   1.1178000e+03   9.8557084e+01
   1.1177500e+03   9.8555136e+01
   1.1177000e+03   9.8553177e+01
   1.1176500e+03   9.8551204e+01
   1.1176000e+03   9.8549219e+01
   1.1175500e+03   9.8547220e+01
   1.1175000e+03   9.8545209e+01
   1.1174500e+03   9.8543184e+01
   1.1174000e+03   9.8541146e+01
   1.1173500e+03   9.8539095e+01
   1.1173000e+03   9.8537030e+01
   1.1172500e+03   9.8534952e+01
   1.1172000e+03   9.8532860e+01
   1.1171500e+03   9.8530753e+01
   1.1171000e+03   9.8528633e+01
   1.1170500e+03   9.8526499e+01
   1.1170000e+03   9.8524351e+01
   1.1169500e+03   9.8522188e+01
   1.1169000e+03   9.8520010e+01
   1.1168500e+03   9.8517818e+01
   1.1168000e+03   9.8515612e+01
   1.1167500e+03   9.8513390e+01
   1.1167000e+03   9.8511153e+01
   1.1166500e+03   9.8508901e+01
   1.1166000e+03   9.8506634e+01
   1.1165500e+03   9.8504352e+01
   1.1165000e+03   9.8502054e+01
   1.1164500e+03   9.8499740e+01
   1.1164000e+03   9.8497410e+01
   1.1163500e+03   9.8495065e+01
   1.1163000e+03   9.8492703e+01
   1.1162500e+03   9.8490325e+01
   1.1162000e+03   9.8487931e+01
   1.1161500e+03   9.8485520e+01
   1.1161000e+03   9.8483092e+01
   1.1160500e+03   9.8480648e+01
   1.1160000e+03   9.8478186e+01
   1.1159500e+03   9.8475708e+01
   1.1159000e+03   9.8473212e+01
   1.1158500e+03   9.8470698e+01
   1.1158000e+03   9.8468167e+01
   1.1157500e+03   9.8465618e+01
   1.1157000e+03   9.8463051e+01
   1.1156500e+03   9.8460466e+01
   1.1156000e+03   9.8457863e+01
   1.1155500e+03   9.8455241e+01
   1.1155000e+03   9.8452601e+01
   1.1154500e+03   9.8449942e+01
   1.1154000e+03   9.8447264e+01
   1.1153500e+03   9.8444566e+01
   1.1153000e+03   9.8441850e+01
   1.1152500e+03   9.8439113e+01
   1.1152000e+03   9.8436357e+01
   1.1151500e+03   9.8433582e+01
   1.1151000e+03   9.8430786e+01
   1.1150500e+03   9.8427970e+01
   1.1150000e+03   9.8425133e+01
   1.1149500e+03   9.8422276e+01
   1.1149000e+03   9.8419398e+01
   1.1148500e+03   9.8416498e+01
   1.1148000e+03   9.8413578e+01
   1.1147500e+03   9.8410636e+01
   1.1147000e+03   9.8407673e+01
   1.1146500e+03   9.8404687e+01
   1.1146000e+03   9.8401680e+01
   1.1145500e+03   9.8398650e+01
   1.1145000e+03   9.8395598e+01
   1.1144500e+03   9.8392523e+01
   1.1144000e+03   9.8389425e+01
   1.1143500e+03   9.8386304e+01
   1.1143000e+03   9.8383160e+01
   1.1142500e+03   9.8379992e+01
   1.1142000e+03   9.8376800e+01
   1.1141500e+03   9.8373584e+01
   1.1141000e+03   9.8370344e+01
   1.1140500e+03   9.8367079e+01
   1.1140000e+03   9.8363789e+01
   1.1139500e+03   9.8360475e+01
   1.1139000e+03   9.8357135e+01
   1.1138500e+03   9.8353769e+01
   1.1138000e+03   9.8350378e+01
   1.1137500e+03   9.8346961e+01
   1.1137000e+03   9.8343518e+01
   1.1136500e+03   9.8340047e+01
   1.1136000e+03   9.8336550e+01
   1.1135500e+03   9.8333026e+01
   1.1135000e+03   9.8329475e+01
   1.1134500e+03   9.8325896e+01
   1.1134000e+03   9.8322289e+01
   1.1133500e+03   9.8318654e+01
   1.1133000e+03   9.8314990e+01
   1.1132500e+03   9.8311298e+01
   1.1132000e+03   9.8307576e+01
   1.1131500e+03   9.8303825e+01
   1.1131000e+03   9.8300045e+01
   1.1130500e+03   9.8296234e+01
   1.1130000e+03   9.8292394e+01
   1.1129500e+03   9.8288522e+01
   1.1129000e+03   9.8284620e+01
   1.1128500e+03   9.8280686e+01
   1.1128000e+03   9.8276721e+01
   1.1127500e+03   9.8272724e+01
   1.1127000e+03   9.8268695e+01
   1.1126500e+03   9.8264633e+01
   1.1126000e+03   9.8260539e+01
   1.1125500e+03   9.8256411e+01
   1.1125000e+03   9.8252250e+01
   1.1124500e+03   9.8248054e+01
   1.1124000e+03   9.8243825e+01
   1.1123500e+03   9.8239560e+01
   1.1123000e+03   9.8235261e+01
   1.1122500e+03   9.8230927e+01
   1.1122000e+03   9.8226556e+01
   1.1121500e+03   9.8222150e+01
   1.1121000e+03   9.8217707e+01
   1.1120500e+03   9.8213227e+01
   1.1120000e+03   9.8208709e+01
   1.1119500e+03   9.8204154e+01
   1.1119000e+03   9.8199561e+01
   1.1118500e+03   9.8194930e+01
   1.1118000e+03   9.8190259e+01
   1.1117500e+03   9.8185549e+01
   1.1117000e+03   9.8180799e+01
   1.1116500e+03   9.8176009e+01
   1.1116000e+03   9.8171179e+01
   1.1115500e+03   9.8166307e+01
   1.1115000e+03   9.8161394e+01
   1.1114500e+03   9.8156439e+01
   1.1114000e+03   9.8151441e+01
   1.1113500e+03   9.8146400e+01
   1.1113000e+03   9.8141316e+01
   1.1112500e+03   9.8136189e+01
   1.1112000e+03   9.8131016e+01
   1.1111500e+03   9.8125799e+01
   1.1111000e+03   9.8120537e+01
   1.1110500e+03   9.8115228e+01
   1.1110000e+03   9.8109873e+01
   1.1109500e+03   9.8104472e+01
   1.1109000e+03   9.8099023e+01
   1.1108500e+03   9.8093526e+01
   1.1108000e+03   9.8087980e+01
   1.1107500e+03   9.8082386e+01
   1.1107000e+03   9.8076742e+01
   1.1106500e+03   9.8071047e+01
   1.1106000e+03   9.8065302e+01
   1.1105500e+03   9.8059506e+01
   1.1105000e+03   9.8053658e+01
   1.1104500e+03   9.8047757e+01
   1.1104000e+03   9.8041803e+01
   1.1103500e+03   9.8035796e+01
   1.1103000e+03   9.8029734e+01
   1.1102500e+03   9.8023617e+01
   1.1102000e+03   9.8017445e+01
   1.1101500e+03   9.8011217e+01
   1.1101000e+03   9.8004931e+01
   1.1100500e+03   9.7998589e+01
   1.1100000e+03   9.7992188e+01
   1.1099500e+03   9.7985728e+01
   1.1099000e+03   9.7979208e+01
   1.1098500e+03   9.7972629e+01
   1.1098000e+03   9.7965988e+01
   1.1097500e+03   9.7959286e+01
   1.1097000e+03   9.7952521e+01
   1.1096500e+03   9.7945693e+01
   1.1096000e+03   9.7938802e+01
   1.1095500e+03   9.7931845e+01
   1.1095000e+03   9.7924824e+01
   1.1094500e+03   9.7917736e+01
   1.1094000e+03   9.7910581e+01
   1.1093500e+03   9.7903358e+01
   1.1093000e+03   9.7896067e+01
   1.1092500e+03   9.7888706e+01
   1.1092000e+03   9.7881275e+01
   1.1091500e+03   9.7873773e+01
   1.1091000e+03   9.7866200e+01
   1.1090500e+03   9.7858553e+01
   1.1090000e+03   9.7850833e+01
   1.1089500e+03   9.7843038e+01
   1.1089000e+03   9.7835167e+01
   1.1088500e+03   9.7827220e+01
   1.1088000e+03   9.7819196e+01
   1.1087500e+03   9.7811094e+01
   1.1087000e+03   9.7802912e+01
   1.1086500e+03   9.7794650e+01
   1.1086000e+03   9.7786307e+01
   1.1085500e+03   9.7777882e+01
   1.1085000e+03   9.7769373e+01
   1.1084500e+03   9.7760781e+01
   1.1084000e+03   9.7752103e+01
   1.1083500e+03   9.7743338e+01
   1.1083000e+03   9.7734487e+01
   1.1082500e+03   9.7725547e+01
   1.1082000e+03   9.7716517e+01
   1.1081500e+03   9.7707396e+01
   1.1081000e+03   9.7698184e+01
   1.1080500e+03   9.7688878e+01
   1.1080000e+03   9.7679479e+01
   1.1079500e+03   9.7669984e+01
   1.1079000e+03   9.7660393e+01
   1.1078500e+03   9.7650703e+01
   1.1078000e+03   9.7640915e+01
   1.1077500e+03   9.7631027e+01
   1.1077000e+03   9.7621037e+01
   1.1076500e+03   9.7610944e+01
   1.1076000e+03   9.7600747e+01
   1.1075500e+03   9.7590445e+01
   1.1075000e+03   9.7580036e+01
   1.1074500e+03   9.7569519e+01
   1.1074000e+03   9.7558892e+01
   1.1073500e+03   9.7548154e+01
   1.1073000e+03   9.7537304e+01
   1.1072500e+03   9.7526340e+01
   1.1072000e+03   9.7515261e+01
   1.1071500e+03   9.7504065e+01
   1.1071000e+03   9.7492751e+01
   1.1070500e+03   9.7481317e+01
   1.1070000e+03   9.7469762e+01
   1.1069500e+03   9.7458084e+01
   1.1069000e+03   9.7446281e+01
   1.1068500e+03   9.7434353e+01
   1.1068000e+03   9.7422296e+01
   1.1067500e+03   9.7410110e+01
   1.1067000e+03   9.7397793e+01
   1.1066500e+03   9.7385344e+01
   1.1066000e+03   9.7372759e+01
   1.1065500e+03   9.7360039e+01
   1.1065000e+03   9.7347180e+01
   1.1064500e+03   9.7334182e+01
   1.1064000e+03   9.7321042e+01
   1.1063500e+03   9.7307758e+01
   1.1063000e+03   9.7294329e+01
   1.1062500e+03   9.7280753e+01
   1.1062000e+03   9.7267027e+01
   1.1061500e+03   9.7253150e+01
   1.1061000e+03   9.7239120e+01
   1.1060500e+03   9.7224935e+01
   1.1060000e+03   9.7210592e+01
   1.1059500e+03   9.7196090e+01
   1.1059000e+03   9.7181426e+01
   1.1058500e+03   9.7166599e+01
   1.1058000e+03   9.7151606e+01
   1.1057500e+03   9.7136446e+01
   1.1057000e+03   9.7121115e+01
   1.1056500e+03   9.7105612e+01
   1.1056000e+03   9.7089934e+01
   1.1055500e+03   9.7074079e+01
   1.1055000e+03   9.7058045e+01
   1.1054500e+03   9.7041829e+01
   1.1054000e+03   9.7025429e+01
   1.1053500e+03   9.7008843e+01
   1.1053000e+03   9.6992068e+01
   1.1052500e+03   9.6975101e+01
   1.1052000e+03   9.6957940e+01
   1.1051500e+03   9.6940583e+01
   1.1051000e+03   9.6923027e+01
   1.1050500e+03   9.6905269e+01
   1.1050000e+03   9.6887307e+01
   1.1049500e+03   9.6869138e+01
   1.1049000e+03   9.6850759e+01
   1.1048500e+03   9.6832167e+01
   1.1048000e+03   9.6813361e+01
   1.1047500e+03   9.6794336e+01
   1.1047000e+03   9.6775090e+01
   1.1046500e+03   9.6755621e+01
   1.1046000e+03   9.6735925e+01
   1.1045500e+03   9.6715999e+01
   1.1045000e+03   9.6695841e+01
   1.1044500e+03   9.6675447e+01
   1.1044000e+03   9.6654814e+01
   1.1043500e+03   9.6633940e+01
   1.1043000e+03   9.6612821e+01
   1.1042500e+03   9.6591454e+01
   1.1042000e+03   9.6569836e+01
   1.1041500e+03   9.6547964e+01
   1.1041000e+03   9.6525834e+01
   1.1040500e+03   9.6503443e+01
   1.1040000e+03   9.6480789e+01
   1.1039500e+03   9.6457867e+01
   1.1039000e+03   9.6434675e+01
   1.1038500e+03   9.6411208e+01
   1.1038000e+03   9.6387464e+01
   1.1037500e+03   9.6363439e+01
   1.1037000e+03   9.6339130e+01
   1.1036500e+03   9.6314533e+01
   1.1036000e+03   9.6289645e+01
   1.1035500e+03   9.6264463e+01
   1.1035000e+03   9.6238982e+01
   1.1034500e+03   9.6213199e+01
   1.1034000e+03   9.6187111e+01
   1.1033500e+03   9.6160714e+01
   1.1033000e+03   9.6134004e+01
   1.1032500e+03   9.6106979e+01
   1.1032000e+03   9.6079633e+01
   1.1031500e+03   9.6051964e+01
   1.1031000e+03   9.6023968e+01
   1.1030500e+03   9.5995641e+01
   1.1030000e+03   9.5966981e+01
   1.1029500e+03   9.5937982e+01
   1.1029000e+03   9.5908641e+01
   1.1028500e+03   9.5878955e+01
   1.1028000e+03   9.5848920e+01
   1.1027500e+03   9.5818533e+01
   1.1027000e+03   9.5787790e+01
   1.1026500e+03   9.5756687e+01
   1.1026000e+03   9.5725220e+01
   1.1025500e+03   9.5693387e+01
   1.1025000e+03   9.5661183e+01
   1.1024500e+03   9.5628606e+01
   1.1024000e+03   9.5595651e+01
   1.1023500e+03   9.5562316e+01
   1.1023000e+03   9.5528596e+01
   1.1022500e+03   9.5494489e+01
   1.1022000e+03   9.5459991e+01
   1.1021500e+03   9.5425100e+01
   1.1021000e+03   9.5389812e+01
   1.1020500e+03   9.5354123e+01
   1.1020000e+03   9.5318031e+01
   1.1019500e+03   9.5281534e+01
   1.1019000e+03   9.5244628e+01
   1.1018500e+03   9.5207310e+01
   1.1018000e+03   9.5169579e+01
   1.1017500e+03   9.5131431e+01
   1.1017000e+03   9.5092864e+01
   1.1016500e+03   9.5053876e+01
   1.1016000e+03   9.5014464e+01
   1.1015500e+03   9.4974628e+01
   1.1015000e+03   9.4934365e+01
   1.1014500e+03   9.4893673e+01
   1.1014000e+03   9.4852552e+01
   1.1013500e+03   9.4810999e+01
   1.1013000e+03   9.4769014e+01
   1.1012500e+03   9.4726596e+01
   1.1012000e+03   9.4683745e+01
   1.1011500e+03   9.4640459e+01
   1.1011000e+03   9.4596739e+01
   1.1010500e+03   9.4552585e+01
   1.1010000e+03   9.4507998e+01
   1.1009500e+03   9.4462977e+01
   1.1009000e+03   9.4417525e+01
   1.1008500e+03   9.4371642e+01
   1.1008000e+03   9.4325330e+01
   1.1007500e+03   9.4278591e+01
   1.1007000e+03   9.4231427e+01
   1.1006500e+03   9.4183841e+01
   1.1006000e+03   9.4135836e+01
   1.1005500e+03   9.4087416e+01
   1.1005000e+03   9.4038584e+01
   1.1004500e+03   9.3989346e+01
   1.1004000e+03   9.3939705e+01
   1.1003500e+03   9.3889666e+01
   1.1003000e+03   9.3839237e+01
   1.1002500e+03   9.3788423e+01
   1.1002000e+03   9.3737231e+01
   1.1001500e+03   9.3685668e+01
   1.1001000e+03   9.3633743e+01
   1.1000500e+03   9.3581463e+01
   1.1000000e+03   9.3528838e+01
   1.0999500e+03   9.3475878e+01
   1.0999000e+03   9.3422594e+01
   1.0998500e+03   9.3368995e+01
   1.0998000e+03   9.3315095e+01
   1.0997500e+03   9.3260905e+01
   1.0997000e+03   9.3206438e+01
   1.0996500e+03   9.3151709e+01
   1.0996000e+03   9.3096732e+01
   1.0995500e+03   9.3041523e+01
   1.0995000e+03   9.2986097e+01
   1.0994500e+03   9.2930471e+01
   1.0994000e+03   9.2874664e+01
   1.0993500e+03   9.2818694e+01
   1.0993000e+03   9.2762580e+01
   1.0992500e+03   9.2706343e+01
   1.0992000e+03   9.2650003e+01
   1.0991500e+03   9.2593583e+01
   1.0991000e+03   9.2537106e+01
   1.0990500e+03   9.2480594e+01
   1.0990000e+03   9.2424074e+01
   1.0989500e+03   9.2367569e+01
   1.0989000e+03   9.2311107e+01
   1.0988500e+03   9.2254714e+01
   1.0988000e+03   9.2198419e+01
   1.0987500e+03   9.2142251e+01
   1.0987000e+03   9.2086239e+01
   1.0986500e+03   9.2030413e+01
   1.0986000e+03   9.1974807e+01
   1.0985500e+03   9.1919451e+01
   1.0985000e+03   9.1864378e+01
   1.0984500e+03   9.1809623e+01
   1.0984000e+03   9.1755220e+01
   1.0983500e+03   9.1701205e+01
   1.0983000e+03   9.1647612e+01
   1.0982500e+03   9.1594479e+01
   1.0982000e+03   9.1541843e+01
   1.0981500e+03   9.1489742e+01
   1.0981000e+03   9.1438214e+01
   1.0980500e+03   9.1387298e+01
   1.0980000e+03   9.1337032e+01
   1.0979500e+03   9.1287457e+01
   1.0979000e+03   9.1238612e+01
   1.0978500e+03   9.1190538e+01
   1.0978000e+03   9.1143274e+01
   1.0977500e+03   9.1096861e+01
   1.0977000e+03   9.1051340e+01
   1.0976500e+03   9.1006751e+01
   1.0976000e+03   9.0963134e+01
   1.0975500e+03   9.0920529e+01
   1.0975000e+03   9.0878976e+01
   1.0974500e+03   9.0838516e+01
   1.0974000e+03   9.0799186e+01
   1.0973500e+03   9.0761026e+01
   1.0973000e+03   9.0724073e+01
   1.0972500e+03   9.0688366e+01
   1.0972000e+03   9.0653940e+01
   1.0971500e+03   9.0620831e+01
   1.0971000e+03   9.0589074e+01
   1.0970500e+03   9.0558703e+01
   1.0970000e+03   9.0529751e+01
   1.0969500e+03   9.0502249e+01
   1.0969000e+03   9.0476228e+01
   1.0968500e+03   9.0451715e+01
   1.0968000e+03   9.0428739e+01
   1.0967500e+03   9.0407326e+01
   1.0967000e+03   9.0387500e+01
   1.0966500e+03   9.0369283e+01
   1.0966000e+03   9.0352698e+01
   1.0965500e+03   9.0337762e+01
   1.0965000e+03   9.0324493e+01
   1.0964500e+03   9.0312908e+01
   1.0964000e+03   9.0303019e+01
   1.0963500e+03   9.0294839e+01
   1.0963000e+03   9.0288377e+01
   1.0962500e+03   9.0283640e+01
   1.0962000e+03   9.0280635e+01
   1.0961500e+03   9.0279365e+01
   1.0961000e+03   9.0279832e+01
   1.0960500e+03   9.0282034e+01
   1.0960000e+03   9.0285970e+01
   1.0959500e+03   9.0291634e+01
   1.0959000e+03   9.0299020e+01
   1.0958500e+03   9.0308119e+01
   1.0958000e+03   9.0318921e+01
   1.0957500e+03   9.0331412e+01
   1.0957000e+03   9.0345578e+01
   1.0956500e+03   9.0361402e+01
   1.0956000e+03   9.0378866e+01
   1.0955500e+03   9.0397950e+01
   1.0955000e+03   9.0418632e+01
   1.0954500e+03   9.0440887e+01
   1.0954000e+03   9.0464692e+01
   1.0953500e+03   9.0490018e+01
   1.0953000e+03   9.0516839e+01
   1.0952500e+03   9.0545123e+01
   1.0952000e+03   9.0574842e+01
   1.0951500e+03   9.0605961e+01
   1.0951000e+03   9.0638448e+01
   1.0950500e+03   9.0672269e+01
   1.0950000e+03   9.0707388e+01
   1.0949500e+03   9.0743768e+01
   1.0949000e+03   9.0781374e+01
   1.0948500e+03   9.0820167e+01
   1.0948000e+03   9.0860110e+01
   1.0947500e+03   9.0901162e+01
   1.0947000e+03   9.0943284e+01
   1.0946500e+03   9.0986438e+01
   1.0946000e+03   9.1030582e+01
   1.0945500e+03   9.1075677e+01
   1.0945000e+03   9.1121682e+01
   1.0944500e+03   9.1168557e+01
   1.0944000e+03   9.1216261e+01
   1.0943500e+03   9.1264754e+01
   1.0943000e+03   9.1313996e+01
   1.0942500e+03   9.1363947e+01
   1.0942000e+03   9.1414567e+01
   1.0941500e+03   9.1465817e+01
   1.0941000e+03   9.1517658e+01
   1.0940500e+03   9.1570051e+01
   1.0940000e+03   9.1622958e+01
   1.0939500e+03   9.1676342e+01
   1.0939000e+03   9.1730167e+01
   1.0938500e+03   9.1784395e+01
   1.0938000e+03   9.1838991e+01
   1.0937500e+03   9.1893921e+01
   1.0937000e+03   9.1949150e+01
   1.0936500e+03   9.2004645e+01
   1.0936000e+03   9.2060373e+01
   1.0935500e+03   9.2116302e+01
   1.0935000e+03   9.2172402e+01
   1.0934500e+03   9.2228642e+01
   1.0934000e+03   9.2284993e+01
   1.0933500e+03   9.2341426e+01
   1.0933000e+03   9.2397915e+01
   1.0932500e+03   9.2454431e+01
   1.0932000e+03   9.2510950e+01
   1.0931500e+03   9.2567446e+01
   1.0931000e+03   9.2623896e+01
   1.0930500e+03   9.2680275e+01
   1.0930000e+03   9.2736563e+01
   1.0929500e+03   9.2792736e+01
   1.0929000e+03   9.2848775e+01
   1.0928500e+03   9.2904660e+01
   1.0928000e+03   9.2960372e+01
   1.0927500e+03   9.3015892e+01
   1.0927000e+03   9.3071204e+01
   1.0926500e+03   9.3126291e+01
   1.0926000e+03   9.3181136e+01
   1.0925500e+03   9.3235726e+01
   1.0925000e+03   9.3290046e+01
   1.0924500e+03   9.3344082e+01
   1.0924000e+03   9.3397822e+01
   1.0923500e+03   9.3451253e+01
   1.0923000e+03   9.3504365e+01
   1.0922500e+03   9.3557146e+01
   1.0922000e+03   9.3609586e+01
   1.0921500e+03   9.3661677e+01
   1.0921000e+03   9.3713409e+01
   1.0920500e+03   9.3764773e+01
   1.0920000e+03   9.3815763e+01
   1.0919500e+03   9.3866372e+01
   1.0919000e+03   9.3916591e+01
   1.0918500e+03   9.3966417e+01
   1.0918000e+03   9.4015843e+01
   1.0917500e+03   9.4064863e+01
   1.0917000e+03   9.4113475e+01
   1.0916500e+03   9.4161672e+01
   1.0916000e+03   9.4209452e+01
   1.0915500e+03   9.4256812e+01
   1.0915000e+03   9.4303748e+01
   1.0914500e+03   9.4350258e+01
   1.0914000e+03   9.4396340e+01
   1.0913500e+03   9.4441992e+01
   1.0913000e+03   9.4487212e+01
   1.0912500e+03   9.4532000e+01
   1.0912000e+03   9.4576355e+01
   1.0911500e+03   9.4620275e+01
   1.0911000e+03   9.4663762e+01
   1.0910500e+03   9.4706815e+01
   1.0910000e+03   9.4749433e+01
   1.0909500e+03   9.4791618e+01
   1.0909000e+03   9.4833371e+01
   1.0908500e+03   9.4874692e+01
   1.0908000e+03   9.4915583e+01
   1.0907500e+03   9.4956044e+01
   1.0907000e+03   9.4996078e+01
   1.0906500e+03   9.5035685e+01
   1.0906000e+03   9.5074869e+01
   1.0905500e+03   9.5113631e+01
   1.0905000e+03   9.5151972e+01
   1.0904500e+03   9.5189896e+01
   1.0904000e+03   9.5227405e+01
   1.0903500e+03   9.5264502e+01
   1.0903000e+03   9.5301188e+01
   1.0902500e+03   9.5337467e+01
   1.0902000e+03   9.5373342e+01
   1.0901500e+03   9.5408815e+01
   1.0901000e+03   9.5443890e+01
   1.0900500e+03   9.5478569e+01
   1.0900000e+03   9.5512857e+01
   1.0899500e+03   9.5546755e+01
   1.0899000e+03   9.5580268e+01
   1.0898500e+03   9.5613399e+01
   1.0898000e+03   9.5646150e+01
   1.0897500e+03   9.5678527e+01
   1.0897000e+03   9.5710531e+01
   1.0896500e+03   9.5742167e+01
   1.0896000e+03   9.5773437e+01
   1.0895500e+03   9.5804347e+01
   1.0895000e+03   9.5834899e+01
   1.0894500e+03   9.5865096e+01
   1.0894000e+03   9.5894943e+01
   1.0893500e+03   9.5924443e+01
   1.0893000e+03   9.5953599e+01
   1.0892500e+03   9.5982416e+01
   1.0892000e+03   9.6010897e+01
   1.0891500e+03   9.6039046e+01
   1.0891000e+03   9.6066866e+01
   1.0890500e+03   9.6094361e+01
   1.0890000e+03   9.6121534e+01
   1.0889500e+03   9.6148389e+01
   1.0889000e+03   9.6174931e+01
   1.0888500e+03   9.6201161e+01
   1.0888000e+03   9.6227085e+01
   1.0887500e+03   9.6252705e+01
   1.0887000e+03   9.6278026e+01
   1.0886500e+03   9.6303049e+01
   1.0886000e+03   9.6327781e+01
   1.0885500e+03   9.6352222e+01
   1.0885000e+03   9.6376378e+01
   1.0884500e+03   9.6400252e+01
   1.0884000e+03   9.6423846e+01
   1.0883500e+03   9.6447165e+01
   1.0883000e+03   9.6470212e+01
   1.0882500e+03   9.6492990e+01
   1.0882000e+03   9.6515502e+01
   1.0881500e+03   9.6537752e+01
   1.0881000e+03   9.6559743e+01
   1.0880500e+03   9.6581479e+01
   1.0880000e+03   9.6602961e+01
   1.0879500e+03   9.6624195e+01
   1.0879000e+03   9.6645182e+01
   1.0878500e+03   9.6665926e+01
   1.0878000e+03   9.6686430e+01
   1.0877500e+03   9.6706697e+01
   1.0877000e+03   9.6726730e+01
   1.0876500e+03   9.6746532e+01
   1.0876000e+03   9.6766106e+01
   1.0875500e+03   9.6785455e+01
   1.0875000e+03   9.6804582e+01
   1.0874500e+03   9.6823489e+01
   1.0874000e+03   9.6842180e+01
   1.0873500e+03   9.6860657e+01
   1.0873000e+03   9.6878922e+01
   1.0872500e+03   9.6896980e+01
   1.0872000e+03   9.6914832e+01
   1.0871500e+03   9.6932482e+01
   1.0871000e+03   9.6949930e+01
   1.0870500e+03   9.6967182e+01
   1.0870000e+03   9.6984238e+01
   1.0869500e+03   9.7001101e+01
   1.0869000e+03   9.7017775e+01
   1.0868500e+03   9.7034261e+01
   1.0868000e+03   9.7050561e+01
   1.0867500e+03   9.7066679e+01
   1.0867000e+03   9.7082617e+01
   1.0866500e+03   9.7098376e+01
   1.0866000e+03   9.7113960e+01
   1.0865500e+03   9.7129371e+01
   1.0865000e+03   9.7144610e+01
   1.0864500e+03   9.7159680e+01
   1.0864000e+03   9.7174584e+01
   1.0863500e+03   9.7189322e+01
   1.0863000e+03   9.7203899e+01
   1.0862500e+03   9.7218315e+01
   1.0862000e+03   9.7232573e+01
   1.0861500e+03   9.7246675e+01
   1.0861000e+03   9.7260622e+01
   1.0860500e+03   9.7274418e+01
   1.0860000e+03   9.7288063e+01
   1.0859500e+03   9.7301560e+01
   1.0859000e+03   9.7314911e+01
   1.0858500e+03   9.7328117e+01
   1.0858000e+03   9.7341181e+01
   1.0857500e+03   9.7354104e+01
   1.0857000e+03   9.7366888e+01
   1.0856500e+03   9.7379535e+01
   1.0856000e+03   9.7392047e+01
   1.0855500e+03   9.7404425e+01
   1.0855000e+03   9.7416672e+01
   1.0854500e+03   9.7428788e+01
   1.0854000e+03   9.7440775e+01
   1.0853500e+03   9.7452636e+01
   1.0853000e+03   9.7464372e+01
   1.0852500e+03   9.7475984e+01
   1.0852000e+03   9.7487473e+01
   1.0851500e+03   9.7498843e+01
   1.0851000e+03   9.7510093e+01
   1.0850500e+03   9.7521226e+01
   1.0850000e+03   9.7532243e+01
   1.0849500e+03   9.7543146e+01
   1.0849000e+03   9.7553935e+01
   1.0848500e+03   9.7564613e+01
   1.0848000e+03   9.7575181e+01
   1.0847500e+03   9.7585640e+01
   1.0847000e+03   9.7595992e+01
   1.0846500e+03   9.7606237e+01
   1.0846000e+03   9.7616378e+01
   1.0845500e+03   9.7626415e+01
   1.0845000e+03   9.7636351e+01
   1.0844500e+03   9.7646185e+01
   1.0844000e+03   9.7655920e+01
   1.0843500e+03   9.7665556e+01
   1.0843000e+03   9.7675096e+01
   1.0842500e+03   9.7684539e+01
   1.0842000e+03   9.7693888e+01
   1.0841500e+03   9.7703143e+01
   1.0841000e+03   9.7712306e+01
   1.0840500e+03   9.7721378e+01
   1.0840000e+03   9.7730359e+01
   1.0839500e+03   9.7739252e+01
   1.0839000e+03   9.7748057e+01
   1.0838500e+03   9.7756774e+01
   1.0838000e+03   9.7765407e+01
   1.0837500e+03   9.7773954e+01
   1.0837000e+03   9.7782417e+01
   1.0836500e+03   9.7790798e+01
   1.0836000e+03   9.7799098e+01
   1.0835500e+03   9.7807316e+01
   1.0835000e+03   9.7815455e+01
   1.0834500e+03   9.7823516e+01
   1.0834000e+03   9.7831498e+01
   1.0833500e+03   9.7839404e+01
   1.0833000e+03   9.7847234e+01
   1.0832500e+03   9.7854988e+01
   1.0832000e+03   9.7862669e+01
   1.0831500e+03   9.7870277e+01
   1.0831000e+03   9.7877812e+01
   1.0830500e+03   9.7885275e+01
   1.0830000e+03   9.7892668e+01
   1.0829500e+03   9.7899992e+01
   1.0829000e+03   9.7907246e+01
   1.0828500e+03   9.7914432e+01
   1.0828000e+03   9.7921551e+01
   1.0827500e+03   9.7928603e+01
   1.0827000e+03   9.7935590e+01
   1.0826500e+03   9.7942511e+01
   1.0826000e+03   9.7949368e+01
   1.0825500e+03   9.7956162e+01
   1.0825000e+03   9.7962893e+01
   1.0824500e+03   9.7969562e+01
   1.0824000e+03   9.7976170e+01
   1.0823500e+03   9.7982717e+01
   1.0823000e+03   9.7989205e+01
   1.0822500e+03   9.7995633e+01
   1.0822000e+03   9.8002003e+01
   1.0821500e+03   9.8008314e+01
   1.0821000e+03   9.8014569e+01
   1.0820500e+03   9.8020767e+01
   1.0820000e+03   9.8026910e+01
   1.0819500e+03   9.8032997e+01
   1.0819000e+03   9.8039029e+01
   1.0818500e+03   9.8045008e+01
   1.0818000e+03   9.8050933e+01
   1.0817500e+03   9.8056805e+01
   1.0817000e+03   9.8062626e+01
   1.0816500e+03   9.8068394e+01
   1.0816000e+03   9.8074112e+01
   1.0815500e+03   9.8079779e+01
   1.0815000e+03   9.8085397e+01
   1.0814500e+03   9.8090965e+01
   1.0814000e+03   9.8096484e+01
   1.0813500e+03   9.8101955e+01
   1.0813000e+03   9.8107379e+01
   1.0812500e+03   9.8112755e+01
   1.0812000e+03   9.8118085e+01
   1.0811500e+03   9.8123369e+01
   1.0811000e+03   9.8128607e+01
   1.0810500e+03   9.8133800e+01
   1.0810000e+03   9.8138948e+01
   1.0809500e+03   9.8144053e+01
   1.0809000e+03   9.8149113e+01
   1.0808500e+03   9.8154131e+01
   1.0808000e+03   9.8159106e+01
   1.0807500e+03   9.8164038e+01
   1.0807000e+03   9.8168929e+01
   1.0806500e+03   9.8173779e+01
   1.0806000e+03   9.8178587e+01
   1.0805500e+03   9.8183356e+01
   1.0805000e+03   9.8188084e+01
   1.0804500e+03   9.8192773e+01
   1.0804000e+03   9.8197422e+01
   1.0803500e+03   9.8202033e+01
   1.0803000e+03   9.8206606e+01
   1.0802500e+03   9.8211140e+01
   1.0802000e+03   9.8215637e+01
   1.0801500e+03   9.8220098e+01
   1.0801000e+03   9.8224521e+01
   1.0800500e+03   9.8228908e+01
   1.0800000e+03   9.8233259e+01
   1.0799500e+03   9.8237575e+01
   1.0799000e+03   9.8241855e+01
   1.0798500e+03   9.8246101e+01
   1.0798000e+03   9.8250312e+01
   1.0797500e+03   9.8254489e+01
   1.0797000e+03   9.8258632e+01
   1.0796500e+03   9.8262742e+01
   1.0796000e+03   9.8266819e+01
   1.0795500e+03   9.8270863e+01
   1.0795000e+03   9.8274875e+01
   1.0794500e+03   9.8278855e+01
   1.0794000e+03   9.8282803e+01
   1.0793500e+03   9.8286720e+01
   1.0793000e+03   9.8290605e+01
   1.0792500e+03   9.8294460e+01
   1.0792000e+03   9.8298285e+01
   1.0791500e+03   9.8302079e+01
   1.0791000e+03   9.8305844e+01
   1.0790500e+03   9.8309579e+01
   1.0790000e+03   9.8313285e+01
   1.0789500e+03   9.8316962e+01
   1.0789000e+03   9.8320610e+01
   1.0788500e+03   9.8324230e+01
   1.0788000e+03   9.8327822e+01
   1.0787500e+03   9.8331386e+01
   1.0787000e+03   9.8334923e+01
   1.0786500e+03   9.8338432e+01
   1.0786000e+03   9.8341915e+01
   1.0785500e+03   9.8345370e+01
   1.0785000e+03   9.8348800e+01
   1.0784500e+03   9.8352203e+01
   1.0784000e+03   9.8355580e+01
   1.0783500e+03   9.8358932e+01
   1.0783000e+03   9.8362258e+01
   1.0782500e+03   9.8365559e+01
   1.0782000e+03   9.8368836e+01
   1.0781500e+03   9.8372087e+01
   1.0781000e+03   9.8375314e+01
   1.0780500e+03   9.8378517e+01
   1.0780000e+03   9.8381696e+01
   1.0779500e+03   9.8384852e+01
   1.0779000e+03   9.8387983e+01
   1.0778500e+03   9.8391092e+01
   1.0778000e+03   9.8394177e+01
   1.0777500e+03   9.8397240e+01
   1.0777000e+03   9.8400280e+01
   1.0776500e+03   9.8403298e+01
   1.0776000e+03   9.8406293e+01
   1.0775500e+03   9.8409267e+01
   1.0775000e+03   9.8412219e+01
   1.0774500e+03   9.8415149e+01
   1.0774000e+03   9.8418058e+01
   1.0773500e+03   9.8420946e+01
   1.0773000e+03   9.8423813e+01
   1.0772500e+03   9.8426659e+01
   1.0772000e+03   9.8429485e+01
   1.0771500e+03   9.8432290e+01
   1.0771000e+03   9.8435075e+01
   1.0770500e+03   9.8437840e+01
   1.0770000e+03   9.8440585e+01
   1.0769500e+03   9.8443311e+01
   1.0769000e+03   9.8446017e+01
   1.0768500e+03   9.8448704e+01
   1.0768000e+03   9.8451372e+01
   1.0767500e+03   9.8454022e+01
   1.0767000e+03   9.8456652e+01
   1.0766500e+03   9.8459264e+01
   1.0766000e+03   9.8461857e+01
   1.0765500e+03   9.8464432e+01
   1.0765000e+03   9.8466990e+01
   1.0764500e+03   9.8469529e+01
   1.0764000e+03   9.8472051e+01
   1.0763500e+03   9.8474555e+01
   1.0763000e+03   9.8477041e+01
   1.0762500e+03   9.8479511e+01
   1.0762000e+03   9.8481963e+01
   1.0761500e+03   9.8484398e+01
   1.0761000e+03   9.8486817e+01
   1.0760500e+03   9.8489219e+01
   1.0760000e+03   9.8491605e+01
   1.0759500e+03   9.8493974e+01
   1.0759000e+03   9.8496327e+01
   1.0758500e+03   9.8498664e+01
   1.0758000e+03   9.8500985e+01
   1.0757500e+03   9.8503290e+01
   1.0757000e+03   9.8505580e+01
   1.0756500e+03   9.8507854e+01
   1.0756000e+03   9.8510113e+01
   1.0755500e+03   9.8512356e+01
   1.0755000e+03   9.8514585e+01
   1.0754500e+03   9.8516799e+01
   1.0754000e+03   9.8518997e+01
   1.0753500e+03   9.8521182e+01
   1.0753000e+03   9.8523351e+01
   1.0752500e+03   9.8525506e+01
   1.0752000e+03   9.8527647e+01
   1.0751500e+03   9.8529774e+01
   1.0751000e+03   9.8531886e+01
   1.0750500e+03   9.8533985e+01
   1.0750000e+03   9.8536070e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_11C.dat <==
   1.0750500e+03   9.4972423e+01
   1.0751000e+03   9.4972312e+01
   1.0751500e+03   9.4972201e+01
   1.0752000e+03   9.4972088e+01
   1.0752500e+03   9.4971975e+01
   1.0753000e+03   9.4971862e+01
   1.0753500e+03   9.4971747e+01
   1.0754000e+03   9.4971632e+01
   1.0754500e+03   9.4971516e+01
   1.0755000e+03   9.4971400e+01
   1.0755500e+03   9.4971283e+01
   1.0756000e+03   9.4971165e+01
   1.0756500e+03   9.4971046e+01
   1.0757000e+03   9.4970927e+01
   1.0757500e+03   9.4970807e+01
   1.0758000e+03   9.4970686e+01
   1.0758500e+03   9.4970564e+01
   1.0759000e+03   9.4970442e+01
   1.0759500e+03   9.4970319e+01
   1.0760000e+03   9.4970195e+01
   1.0760500e+03   9.4970070e+01
   1.0761000e+03   9.4969945e+01
   1.0761500e+03   9.4969819e+01
   1.0762000e+03   9.4969692e+01
   1.0762500e+03   9.4969564e+01
   1.0763000e+03   9.4969435e+01
   1.0763500e+03   9.4969306e+01
   1.0764000e+03   9.4969175e+01
   1.0764500e+03   9.4969044e+01
   1.0765000e+03   9.4968912e+01
   1.0765500e+03   9.4968779e+01
   1.0766000e+03   9.4968646e+01
   1.0766500e+03   9.4968511e+01
   1.0767000e+03   9.4968376e+01
   1.0767500e+03   9.4968240e+01
   1.0768000e+03   9.4968102e+01
   1.0768500e+03   9.4967964e+01
   1.0769000e+03   9.4967825e+01
   1.0769500e+03   9.4967686e+01
   1.0770000e+03   9.4967545e+01
   1.0770500e+03   9.4967403e+01
   1.0771000e+03   9.4967261e+01
   1.0771500e+03   9.4967117e+01
   1.0772000e+03   9.4966973e+01
   1.0772500e+03   9.4966827e+01
   1.0773000e+03   9.4966681e+01
   1.0773500e+03   9.4966533e+01
   1.0774000e+03   9.4966385e+01
   1.0774500e+03   9.4966236e+01
   1.0775000e+03   9.4966085e+01
   1.0775500e+03   9.4965934e+01
   1.0776000e+03   9.4965782e+01
   1.0776500e+03   9.4965628e+01
   1.0777000e+03   9.4965474e+01
   1.0777500e+03   9.4965318e+01
   1.0778000e+03   9.4965162e+01
   1.0778500e+03   9.4965004e+01
   1.0779000e+03   9.4964846e+01
   1.0779500e+03   9.4964686e+01
   1.0780000e+03   9.4964525e+01
   1.0780500e+03   9.4964363e+01
   1.0781000e+03   9.4964200e+01
   1.0781500e+03   9.4964036e+01
   1.0782000e+03   9.4963871e+01
   1.0782500e+03   9.4963704e+01
   1.0783000e+03   9.4963537e+01
   1.0783500e+03   9.4963368e+01
   1.0784000e+03   9.4963198e+01
   1.0784500e+03   9.4963027e+01
   1.0785000e+03   9.4962855e+01
   1.0785500e+03   9.4962681e+01
   1.0786000e+03   9.4962506e+01
   1.0786500e+03   9.4962331e+01
   1.0787000e+03   9.4962153e+01
   1.0787500e+03   9.4961975e+01
   1.0788000e+03   9.4961795e+01
   1.0788500e+03   9.4961614e+01
   1.0789000e+03   9.4961432e+01
   1.0789500e+03   9.4961248e+01
   1.0790000e+03   9.4961064e+01
   1.0790500e+03   9.4960877e+01
   1.0791000e+03   9.4960690e+01
   1.0791500e+03   9.4960501e+01
   1.0792000e+03   9.4960311e+01
   1.0792500e+03   9.4960119e+01
   1.0793000e+03   9.4959926e+01
   1.0793500e+03   9.4959732e+01
   1.0794000e+03   9.4959536e+01
   1.0794500e+03   9.4959338e+01
   1.0795000e+03   9.4959140e+01
   1.0795500e+03   9.4958939e+01
   1.0796000e+03   9.4958738e+01
   1.0796500e+03   9.4958535e+01
   1.0797000e+03   9.4958330e+01
   1.0797500e+03   9.4958124e+01
   1.0798000e+03   9.4957916e+01
   1.0798500e+03   9.4957707e+01
   1.0799000e+03   9.4957496e+01
   1.0799500e+03   9.4957284e+01
   1.0800000e+03   9.4957070e+01
   1.0800500e+03   9.4956854e+01
   1.0801000e+03   9.4956637e+01
   1.0801500e+03   9.4956418e+01
   1.0802000e+03   9.4956197e+01
   1.0802500e+03   9.4955975e+01
   1.0803000e+03   9.4955751e+01
   1.0803500e+03   9.4955526e+01
   1.0804000e+03   9.4955298e+01
   1.0804500e+03   9.4955069e+01
   1.0805000e+03   9.4954838e+01
   1.0805500e+03   9.4954606e+01
   1.0806000e+03   9.4954371e+01
   1.0806500e+03   9.4954135e+01
   1.0807000e+03   9.4953897e+01
   1.0807500e+03   9.4953657e+01
   1.0808000e+03   9.4953415e+01
   1.0808500e+03   9.4953171e+01
   1.0809000e+03   9.4952926e+01
   1.0809500e+03   9.4952678e+01
   1.0810000e+03   9.4952429e+01
   1.0810500e+03   9.4952177e+01
   1.0811000e+03   9.4951924e+01
   1.0811500e+03   9.4951668e+01
   1.0812000e+03   9.4951410e+01
   1.0812500e+03   9.4951151e+01
   1.0813000e+03   9.4950889e+01
   1.0813500e+03   9.4950625e+01
   1.0814000e+03   9.4950359e+01
   1.0814500e+03   9.4950091e+01
   1.0815000e+03   9.4949821e+01
   1.0815500e+03   9.4949548e+01
   1.0816000e+03   9.4949274e+01
   1.0816500e+03   9.4948997e+01
   1.0817000e+03   9.4948717e+01
   1.0817500e+03   9.4948436e+01
   1.0818000e+03   9.4948152e+01
   1.0818500e+03   9.4947866e+01
   1.0819000e+03   9.4947577e+01
   1.0819500e+03   9.4947286e+01
   1.0820000e+03   9.4946993e+01
   1.0820500e+03   9.4946697e+01
   1.0821000e+03   9.4946398e+01
   1.0821500e+03   9.4946097e+01
   1.0822000e+03   9.4945794e+01
   1.0822500e+03   9.4945488e+01
   1.0823000e+03   9.4945179e+01
   1.0823500e+03   9.4944868e+01
   1.0824000e+03   9.4944554e+01
   1.0824500e+03   9.4944238e+01
   1.0825000e+03   9.4943919e+01
   1.0825500e+03   9.4943596e+01
   1.0826000e+03   9.4943272e+01
   1.0826500e+03   9.4942944e+01
   1.0827000e+03   9.4942614e+01
   1.0827500e+03   9.4942280e+01
   1.0828000e+03   9.4941944e+01
   1.0828500e+03   9.4941605e+01
   1.0829000e+03   9.4941263e+01
   1.0829500e+03   9.4940917e+01
   1.0830000e+03   9.4940569e+01
   1.0830500e+03   9.4940218e+01
   1.0831000e+03   9.4939863e+01
   1.0831500e+03   9.4939506e+01
   1.0832000e+03   9.4939145e+01
   1.0832500e+03   9.4938781e+01
   1.0833000e+03   9.4938414e+01
   1.0833500e+03   9.4938043e+01
   1.0834000e+03   9.4937669e+01
   1.0834500e+03   9.4937292e+01
   1.0835000e+03   9.4936911e+01
   1.0835500e+03   9.4936527e+01
   1.0836000e+03   9.4936139e+01
   1.0836500e+03   9.4935747e+01
   1.0837000e+03   9.4935353e+01
   1.0837500e+03   9.4934954e+01
   1.0838000e+03   9.4934552e+01
   1.0838500e+03   9.4934146e+01
   1.0839000e+03   9.4933736e+01
   1.0839500e+03   9.4933322e+01
   1.0840000e+03   9.4932904e+01
   1.0840500e+03   9.4932483e+01
   1.0841000e+03   9.4932057e+01
   1.0841500e+03   9.4931628e+01
   1.0842000e+03   9.4931194e+01
   1.0842500e+03   9.4930757e+01
   1.0843000e+03   9.4930315e+01
   1.0843500e+03   9.4929869e+01
   1.0844000e+03   9.4929418e+01
   1.0844500e+03   9.4928963e+01
   1.0845000e+03   9.4928504e+01
   1.0845500e+03   9.4928040e+01
   1.0846000e+03   9.4927572e+01
   1.0846500e+03   9.4927099e+01
   1.0847000e+03   9.4926622e+01
   1.0847500e+03   9.4926140e+01
   1.0848000e+03   9.4925653e+01
   1.0848500e+03   9.4925161e+01
   1.0849000e+03   9.4924665e+01
   1.0849500e+03   9.4924163e+01
   1.0850000e+03   9.4923657e+01
   1.0850500e+03   9.4923145e+01
   1.0851000e+03   9.4922628e+01
   1.0851500e+03   9.4922106e+01
   1.0852000e+03   9.4921579e+01
   1.0852500e+03   9.4921046e+01
   1.0853000e+03   9.4920508e+01
   1.0853500e+03   9.4919964e+01
   1.0854000e+03   9.4919415e+01
   1.0854500e+03   9.4918860e+01
   1.0855000e+03   9.4918299e+01
   1.0855500e+03   9.4917733e+01
   1.0856000e+03   9.4917160e+01
   1.0856500e+03   9.4916582e+01
   1.0857000e+03   9.4915997e+01
   1.0857500e+03   9.4915407e+01
   1.0858000e+03   9.4914810e+01
   1.0858500e+03   9.4914207e+01
   1.0859000e+03   9.4913597e+01
   1.0859500e+03   9.4912981e+01
   1.0860000e+03   9.4912358e+01
   1.0860500e+03   9.4911729e+01
   1.0861000e+03   9.4911092e+01
   1.0861500e+03   9.4910449e+01
   1.0862000e+03   9.4909799e+01
   1.0862500e+03   9.4909142e+01
   1.0863000e+03   9.4908477e+01
   1.0863500e+03   9.4907805e+01
   1.0864000e+03   9.4907126e+01
   1.0864500e+03   9.4906439e+01
   1.0865000e+03   9.4905745e+01
   1.0865500e+03   9.4905043e+01
   1.0866000e+03   9.4904333e+01
   1.0866500e+03   9.4903615e+01
   1.0867000e+03   9.4902889e+01
   1.0867500e+03   9.4902155e+01
   1.0868000e+03   9.4901412e+01
   1.0868500e+03   9.4900661e+01
   1.0869000e+03   9.4899901e+01
   1.0869500e+03   9.4899133e+01
   1.0870000e+03   9.4898355e+01
   1.0870500e+03   9.4897569e+01
   1.0871000e+03   9.4896773e+01
   1.0871500e+03   9.4895969e+01
   1.0872000e+03   9.4895154e+01
   1.0872500e+03   9.4894331e+01
   1.0873000e+03   9.4893497e+01
   1.0873500e+03   9.4892654e+01
   1.0874000e+03   9.4891800e+01
   1.0874500e+03   9.4890936e+01
   1.0875000e+03   9.4890062e+01
   1.0875500e+03   9.4889178e+01
   1.0876000e+03   9.4888282e+01
   1.0876500e+03   9.4887376e+01
   1.0877000e+03   9.4886459e+01
   1.0877500e+03   9.4885530e+01
   1.0878000e+03   9.4884590e+01
   1.0878500e+03   9.4883639e+01
   1.0879000e+03   9.4882675e+01
   1.0879500e+03   9.4881700e+01
   1.0880000e+03   9.4880713e+01
   1.0880500e+03   9.4879713e+01
   1.0881000e+03   9.4878700e+01
   1.0881500e+03   9.4877675e+01
   1.0882000e+03   9.4876636e+01
   1.0882500e+03   9.4875585e+01
   1.0883000e+03   9.4874519e+01
   1.0883500e+03   9.4873440e+01
   1.0884000e+03   9.4872348e+01
   1.0884500e+03   9.4871241e+01
   1.0885000e+03   9.4870119e+01
   1.0885500e+03   9.4868983e+01
   1.0886000e+03   9.4867832e+01
   1.0886500e+03   9.4866665e+01
   1.0887000e+03   9.4865483e+01
   1.0887500e+03   9.4864286e+01
   1.0888000e+03   9.4863072e+01
   1.0888500e+03   9.4861842e+01
   1.0889000e+03   9.4860596e+01
   1.0889500e+03   9.4859332e+01
   1.0890000e+03   9.4858051e+01
   1.0890500e+03   9.4856753e+01
   1.0891000e+03   9.4855437e+01
   1.0891500e+03   9.4854102e+01
   1.0892000e+03   9.4852750e+01
   1.0892500e+03   9.4851378e+01
   1.0893000e+03   9.4849987e+01
   1.0893500e+03   9.4848576e+01
   1.0894000e+03   9.4847146e+01
   1.0894500e+03   9.4845695e+01
   1.0895000e+03   9.4844223e+01
   1.0895500e+03   9.4842730e+01
   1.0896000e+03   9.4841216e+01
   1.0896500e+03   9.4839680e+01
   1.0897000e+03   9.4838121e+01
   1.0897500e+03   9.4836540e+01
   1.0898000e+03   9.4834935e+01
   1.0898500e+03   9.4833307e+01
   1.0899000e+03   9.4831655e+01
   1.0899500e+03   9.4829977e+01
   1.0900000e+03   9.4828275e+01
   1.0900500e+03   9.4826547e+01
   1.0901000e+03   9.4824793e+01
   1.0901500e+03   9.4823012e+01
   1.0902000e+03   9.4821204e+01
   1.0902500e+03   9.4819369e+01
   1.0903000e+03   9.4817504e+01
   1.0903500e+03   9.4815611e+01
   1.0904000e+03   9.4813689e+01
   1.0904500e+03   9.4811736e+01
   1.0905000e+03   9.4809752e+01
   1.0905500e+03   9.4807737e+01
   1.0906000e+03   9.4805690e+01
   1.0906500e+03   9.4803610e+01
   1.0907000e+03   9.4801496e+01
   1.0907500e+03   9.4799348e+01
   1.0908000e+03   9.4797165e+01
   1.0908500e+03   9.4794947e+01
   1.0909000e+03   9.4792692e+01
   1.0909500e+03   9.4790400e+01
   1.0910000e+03   9.4788069e+01
   1.0910500e+03   9.4785699e+01
   1.0911000e+03   9.4783290e+01
   1.0911500e+03   9.4780840e+01
   1.0912000e+03   9.4778348e+01
   1.0912500e+03   9.4775814e+01
   1.0913000e+03   9.4773236e+01
   1.0913500e+03   9.4770613e+01
   1.0914000e+03   9.4767944e+01
   1.0914500e+03   9.4765229e+01
   1.0915000e+03   9.4762466e+01
   1.0915500e+03   9.4759655e+01
   1.0916000e+03   9.4756793e+01
   1.0916500e+03   9.4753879e+01
   1.0917000e+03   9.4750914e+01
   1.0917500e+03   9.4747894e+01
   1.0918000e+03   9.4744819e+01
   1.0918500e+03   9.4741688e+01
   1.0919000e+03   9.4738499e+01
   1.0919500e+03   9.4735251e+01
   1.0920000e+03   9.4731942e+01
   1.0920500e+03   9.4728571e+01
   1.0921000e+03   9.4725136e+01
   1.0921500e+03   9.4721636e+01
   1.0922000e+03   9.4718068e+01
   1.0922500e+03   9.4714432e+01
   1.0923000e+03   9.4710725e+01
   1.0923500e+03   9.4706946e+01
   1.0924000e+03   9.4703092e+01
   1.0924500e+03   9.4699162e+01
   1.0925000e+03   9.4695154e+01
   1.0925500e+03   9.4691065e+01
   1.0926000e+03   9.4686894e+01
   1.0926500e+03   9.4682638e+01
   1.0927000e+03   9.4678295e+01
   1.0927500e+03   9.4673863e+01
   1.0928000e+03   9.4669338e+01
   1.0928500e+03   9.4664719e+01
   1.0929000e+03   9.4660003e+01
   1.0929500e+03   9.4655188e+01
   1.0930000e+03   9.4650269e+01
   1.0930500e+03   9.4645245e+01
   1.0931000e+03   9.4640112e+01
   1.0931500e+03   9.4634868e+01
   1.0932000e+03   9.4629508e+01
   1.0932500e+03   9.4624030e+01
   1.0933000e+03   9.4618430e+01
   1.0933500e+03   9.4612705e+01
   1.0934000e+03   9.4606850e+01
   1.0934500e+03   9.4600862e+01
   1.0935000e+03   9.4594737e+01
   1.0935500e+03   9.4588470e+01
   1.0936000e+03   9.4582058e+01
   1.0936500e+03   9.4575495e+01
   1.0937000e+03   9.4568777e+01
   1.0937500e+03   9.4561899e+01
   1.0938000e+03   9.4554855e+01
   1.0938500e+03   9.4547642e+01
   1.0939000e+03   9.4540252e+01
   1.0939500e+03   9.4532681e+01
   1.0940000e+03   9.4524922e+01
   1.0940500e+03   9.4516970e+01
   1.0941000e+03   9.4508817e+01
   1.0941500e+03   9.4500457e+01
   1.0942000e+03   9.4491882e+01
   1.0942500e+03   9.4483087e+01
   1.0943000e+03   9.4474062e+01
   1.0943500e+03   9.4464800e+01
   1.0944000e+03   9.4455293e+01
   1.0944500e+03   9.4445531e+01
   1.0945000e+03   9.4435506e+01
   1.0945500e+03   9.4425209e+01
   1.0946000e+03   9.4414629e+01
   1.0946500e+03   9.4403756e+01
   1.0947000e+03   9.4392580e+01
   1.0947500e+03   9.4381088e+01
   1.0948000e+03   9.4369269e+01
   1.0948500e+03   9.4357110e+01
   1.0949000e+03   9.4344599e+01
   1.0949500e+03   9.4331722e+01
   1.0950000e+03   9.4318464e+01
   1.0950500e+03   9.4304811e+01
   1.0951000e+03   9.4290746e+01
   1.0951500e+03   9.4276254e+01
   1.0952000e+03   9.4261316e+01
   1.0952500e+03   9.4245914e+01
   1.0953000e+03   9.4230030e+01
   1.0953500e+03   9.4213643e+01
   1.0954000e+03   9.4196731e+01
   1.0954500e+03   9.4179273e+01
   1.0955000e+03   9.4161245e+01
   1.0955500e+03   9.4142621e+01
   1.0956000e+03   9.4123376e+01
   1.0956500e+03   9.4103482e+01
   1.0957000e+03   9.4082910e+01
   1.0957500e+03   9.4061628e+01
   1.0958000e+03   9.4039605e+01
   1.0958500e+03   9.4016805e+01
   1.0959000e+03   9.3993192e+01
   1.0959500e+03   9.3968728e+01
   1.0960000e+03   9.3943371e+01
   1.0960500e+03   9.3917079e+01
   1.0961000e+03   9.3889805e+01
   1.0961500e+03   9.3861499e+01
   1.0962000e+03   9.3832111e+01
   1.0962500e+03   9.3801585e+01
   1.0963000e+03   9.3769863e+01
   1.0963500e+03   9.3736881e+01
   1.0964000e+03   9.3702574e+01
   1.0964500e+03   9.3666870e+01
   1.0965000e+03   9.3629694e+01
   1.0965500e+03   9.3590964e+01
   1.0966000e+03   9.3550596e+01
   1.0966500e+03   9.3508496e+01
   1.0967000e+03   9.3464565e+01
   1.0967500e+03   9.3418699e+01
   1.0968000e+03   9.3370783e+01
   1.0968500e+03   9.3320696e+01
   1.0969000e+03   9.3268308e+01
   1.0969500e+03   9.3213478e+01
   1.0970000e+03   9.3156056e+01
   1.0970500e+03   9.3095879e+01
   1.0971000e+03   9.3032772e+01
   1.0971500e+03   9.2966546e+01
   1.0972000e+03   9.2896999e+01
   1.0972500e+03   9.2823909e+01
   1.0973000e+03   9.2747038e+01
   1.0973500e+03   9.2666129e+01
   1.0974000e+03   9.2580901e+01
   1.0974500e+03   9.2491052e+01
   1.0975000e+03   9.2396253e+01
   1.0975500e+03   9.2296144e+01
   1.0976000e+03   9.2190336e+01
   1.0976500e+03   9.2078403e+01
   1.0977000e+03   9.1959883e+01
   1.0977500e+03   9.1834269e+01
   1.0978000e+03   9.1701007e+01
   1.0978500e+03   9.1559492e+01
   1.0979000e+03   9.1409060e+01
   1.0979500e+03   9.1248985e+01
   1.0980000e+03   9.1078466e+01
   1.0980500e+03   9.0896628e+01
   1.0981000e+03   9.0702505e+01
   1.0981500e+03   9.0495035e+01
   1.0982000e+03   9.0273049e+01
   1.0982500e+03   9.0035258e+01
   1.0983000e+03   8.9780243e+01
   1.0983500e+03   8.9506435e+01
   1.0984000e+03   8.9212109e+01
   1.0984500e+03   8.8895358e+01
   1.0985000e+03   8.8554084e+01
   1.0985500e+03   8.8185975e+01
   1.0986000e+03   8.7788492e+01
   1.0986500e+03   8.7358846e+01
   1.0987000e+03   8.6893991e+01
   1.0987500e+03   8.6390607e+01
   1.0988000e+03   8.5845096e+01
   1.0988500e+03   8.5253591e+01
   1.0989000e+03   8.4611970e+01
   1.0989500e+03   8.3915903e+01
   1.0990000e+03   8.3160915e+01
   1.0990500e+03   8.2342505e+01
   1.0991000e+03   8.1456307e+01
   1.0991500e+03   8.0498330e+01
   1.0992000e+03   7.9465293e+01
   1.0992500e+03   7.8355069e+01
   1.0993000e+03   7.7167266e+01
   1.0993500e+03   7.5903966e+01
   1.0994000e+03   7.4570607e+01
   1.0994500e+03   7.3176998e+01
   1.0995000e+03   7.1738388e+01
   1.0995500e+03   7.0276469e+01
   1.0996000e+03   6.8820108e+01
   1.0996500e+03   6.7405538e+01
   1.0997000e+03   6.6075695e+01
   1.0997500e+03   6.4878418e+01
   1.0998000e+03   6.3863373e+01
   1.0998500e+03   6.3077828e+01
   1.0999000e+03   6.2561751e+01
   1.0999500e+03   6.2343061e+01
   1.1000000e+03   6.2433992e+01
   1.1000500e+03   6.2829428e+01
   1.1001000e+03   6.3507603e+01
   1.1001500e+03   6.4433006e+01
   1.1002000e+03   6.5560787e+01
   1.1002500e+03   6.6841706e+01
   1.1003000e+03   6.8226721e+01
   1.1003500e+03   6.9670576e+01
   1.1004000e+03   7.1134119e+01
   1.1004500e+03   7.2585415e+01
   1.1005000e+03   7.3999864e+01
   1.1005500e+03   7.5359659e+01
   1.1006000e+03   7.6652867e+01
   1.1006500e+03   7.7872368e+01
   1.1007000e+03   7.9014806e+01
   1.1007500e+03   8.0079645e+01
   1.1008000e+03   8.1068372e+01
   1.1008500e+03   8.1983853e+01
   1.1009000e+03   8.2829831e+01
   1.1009500e+03   8.3610549e+01
   1.1010000e+03   8.4330477e+01
   1.1010500e+03   8.4994117e+01
   1.1011000e+03   8.5605870e+01
   1.1011500e+03   8.6169950e+01
   1.1012000e+03   8.6690333e+01
   1.1012500e+03   8.7170731e+01
   1.1013000e+03   8.7614577e+01
   1.1013500e+03   8.8025031e+01
   1.1014000e+03   8.8404987e+01
   1.1014500e+03   8.8757084e+01
   1.1015000e+03   8.9083728e+01
   1.1015500e+03   8.9387102e+01
   1.1016000e+03   8.9669190e+01
   1.1016500e+03   8.9931792e+01
   1.1017000e+03   9.0176537e+01
   1.1017500e+03   9.0404907e+01
   1.1018000e+03   9.0618242e+01
   1.1018500e+03   9.0817759e+01
   1.1019000e+03   9.1004565e+01
   1.1019500e+03   9.1179661e+01
   1.1020000e+03   9.1343962e+01
   1.1020500e+03   9.1498296e+01
   1.1021000e+03   9.1643421e+01
   1.1021500e+03   9.1780025e+01
   1.1022000e+03   9.1908737e+01
   1.1022500e+03   9.2030132e+01
   1.1023000e+03   9.2144735e+01
   1.1023500e+03   9.2253027e+01
   1.1024000e+03   9.2355447e+01
   1.1024500e+03   9.2452401e+01
   1.1025000e+03   9.2544259e+01
   1.1025500e+03   9.2631363e+01
   1.1026000e+03   9.2714026e+01
   1.1026500e+03   9.2792537e+01
   1.1027000e+03   9.2867163e+01
   1.1027500e+03   9.2938151e+01
   1.1028000e+03   9.3005727e+01
   1.1028500e+03   9.3070102e+01
   1.1029000e+03   9.3131471e+01
   1.1029500e+03   9.3190014e+01
   1.1030000e+03   9.3245899e+01
   1.1030500e+03   9.3299281e+01
   1.1031000e+03   9.3350304e+01
   1.1031500e+03   9.3399104e+01
   1.1032000e+03   9.3445806e+01
   1.1032500e+03   9.3490525e+01
   1.1033000e+03   9.3533371e+01
   1.1033500e+03   9.3574445e+01
   1.1034000e+03   9.3613843e+01
   1.1034500e+03   9.3651653e+01
   1.1035000e+03   9.3687957e+01
   1.1035500e+03   9.3722834e+01
   1.1036000e+03   9.3756356e+01
   1.1036500e+03   9.3788593e+01
   1.1037000e+03   9.3819607e+01
   1.1037500e+03   9.3849460e+01
   1.1038000e+03   9.3878207e+01
   1.1038500e+03   9.3905902e+01
   1.1039000e+03   9.3932596e+01
   1.1039500e+03   9.3958334e+01
   1.1040000e+03   9.3983163e+01
   1.1040500e+03   9.4007124e+01
   1.1041000e+03   9.4030256e+01
   1.1041500e+03   9.4052596e+01
   1.1042000e+03   9.4074181e+01
   1.1042500e+03   9.4095044e+01
   1.1043000e+03   9.4115215e+01
   1.1043500e+03   9.4134726e+01
   1.1044000e+03   9.4153604e+01
   1.1044500e+03   9.4171875e+01
   1.1045000e+03   9.4189567e+01
   1.1045500e+03   9.4206702e+01
   1.1046000e+03   9.4223304e+01
   1.1046500e+03   9.4239394e+01
   1.1047000e+03   9.4254993e+01
   1.1047500e+03   9.4270120e+01
   1.1048000e+03   9.4284795e+01
   1.1048500e+03   9.4299035e+01
   1.1049000e+03   9.4312857e+01
   1.1049500e+03   9.4326277e+01
   1.1050000e+03   9.4339310e+01
   1.1050500e+03   9.4351971e+01
   1.1051000e+03   9.4364274e+01
   1.1051500e+03   9.4376232e+01
   1.1052000e+03   9.4387858e+01
   1.1052500e+03   9.4399164e+01
   1.1053000e+03   9.4410161e+01
   1.1053500e+03   9.4420861e+01
   1.1054000e+03   9.4431274e+01
   1.1054500e+03   9.4441411e+01
   1.1055000e+03   9.4451280e+01
   1.1055500e+03   9.4460892e+01
   1.1056000e+03   9.4470254e+01
   1.1056500e+03   9.4479376e+01
   1.1057000e+03   9.4488266e+01
   1.1057500e+03   9.4496931e+01
   1.1058000e+03   9.4505379e+01
   1.1058500e+03   9.4513617e+01
   1.1059000e+03   9.4521652e+01
   1.1059500e+03   9.4529490e+01
   1.1060000e+03   9.4537138e+01
   1.1060500e+03   9.4544602e+01
   1.1061000e+03   9.4551888e+01
   1.1061500e+03   9.4559001e+01
   1.1062000e+03   9.4565947e+01
   1.1062500e+03   9.4572731e+01
   1.1063000e+03   9.4579357e+01
   1.1063500e+03   9.4585832e+01
   1.1064000e+03   9.4592158e+01
   1.1064500e+03   9.4598342e+01
   1.1065000e+03   9.4604386e+01
   1.1065500e+03   9.4610295e+01
   1.1066000e+03   9.4616074e+01
   1.1066500e+03   9.4621725e+01
   1.1067000e+03   9.4627253e+01
   1.1067500e+03   9.4632662e+01
   1.1068000e+03   9.4637953e+01
   1.1068500e+03   9.4643132e+01
   1.1069000e+03   9.4648201e+01
   1.1069500e+03   9.4653163e+01
   1.1070000e+03   9.4658021e+01
   1.1070500e+03   9.4662778e+01
   1.1071000e+03   9.4667436e+01
   1.1071500e+03   9.4672000e+01
   1.1072000e+03   9.4676470e+01
   1.1072500e+03   9.4680850e+01
   1.1073000e+03   9.4685141e+01
   1.1073500e+03   9.4689347e+01
   1.1074000e+03   9.4693470e+01
   1.1074500e+03   9.4697511e+01
   1.1075000e+03   9.4701473e+01
   1.1075500e+03   9.4705358e+01
   1.1076000e+03   9.4709168e+01
   1.1076500e+03   9.4712905e+01
   1.1077000e+03   9.4716570e+01
   1.1077500e+03   9.4720166e+01
   1.1078000e+03   9.4723694e+01
   1.1078500e+03   9.4727156e+01
   1.1079000e+03   9.4730553e+01
   1.1079500e+03   9.4733888e+01
   1.1080000e+03   9.4737161e+01
   1.1080500e+03   9.4740374e+01
   1.1081000e+03   9.4743529e+01
   1.1081500e+03   9.4746627e+01
   1.1082000e+03   9.4749669e+01
   1.1082500e+03   9.4752657e+01
   1.1083000e+03   9.4755592e+01
   1.1083500e+03   9.4758475e+01
   1.1084000e+03   9.4761308e+01
   1.1084500e+03   9.4764091e+01
   1.1085000e+03   9.4766825e+01
   1.1085500e+03   9.4769513e+01
   1.1086000e+03   9.4772155e+01
   1.1086500e+03   9.4774751e+01
   1.1087000e+03   9.4777303e+01
   1.1087500e+03   9.4779813e+01
   1.1088000e+03   9.4782280e+01
   1.1088500e+03   9.4784706e+01
   1.1089000e+03   9.4787092e+01
   1.1089500e+03   9.4789439e+01
   1.1090000e+03   9.4791747e+01
   1.1090500e+03   9.4794017e+01
   1.1091000e+03   9.4796251e+01
   1.1091500e+03   9.4798448e+01
   1.1092000e+03   9.4800610e+01
   1.1092500e+03   9.4802738e+01
   1.1093000e+03   9.4804832e+01
   1.1093500e+03   9.4806893e+01
   1.1094000e+03   9.4808921e+01
   1.1094500e+03   9.4810918e+01
   1.1095000e+03   9.4812883e+01
   1.1095500e+03   9.4814818e+01
   1.1096000e+03   9.4816724e+01
   1.1096500e+03   9.4818600e+01
   1.1097000e+03   9.4820447e+01
   1.1097500e+03   9.4822267e+01
   1.1098000e+03   9.4824059e+01
   1.1098500e+03   9.4825824e+01
   1.1099000e+03   9.4827563e+01
   1.1099500e+03   9.4829275e+01
   1.1100000e+03   9.4830963e+01
   1.1100500e+03   9.4832625e+01
   1.1101000e+03   9.4834264e+01
   1.1101500e+03   9.4835878e+01
   1.1102000e+03   9.4837469e+01
   1.1102500e+03   9.4839037e+01
   1.1103000e+03   9.4840582e+01
   1.1103500e+03   9.4842106e+01
   1.1104000e+03   9.4843607e+01
   1.1104500e+03   9.4845088e+01
   1.1105000e+03   9.4846547e+01
   1.1105500e+03   9.4847986e+01
   1.1106000e+03   9.4849405e+01
   1.1106500e+03   9.4850804e+01
   1.1107000e+03   9.4852184e+01
   1.1107500e+03   9.4853544e+01
   1.1108000e+03   9.4854886e+01
   1.1108500e+03   9.4856210e+01
   1.1109000e+03   9.4857516e+01
   1.1109500e+03   9.4858804e+01
   1.1110000e+03   9.4860074e+01
   1.1110500e+03   9.4861328e+01
   1.1111000e+03   9.4862565e+01
   1.1111500e+03   9.4863785e+01
   1.1112000e+03   9.4864989e+01
   1.1112500e+03   9.4866178e+01
   1.1113000e+03   9.4867350e+01
   1.1113500e+03   9.4868508e+01
   1.1114000e+03   9.4869650e+01
   1.1114500e+03   9.4870778e+01
   1.1115000e+03   9.4871891e+01
   1.1115500e+03   9.4872989e+01
   1.1116000e+03   9.4874074e+01
   1.1116500e+03   9.4875145e+01
   1.1117000e+03   9.4876202e+01
   1.1117500e+03   9.4877246e+01
   1.1118000e+03   9.4878277e+01
   1.1118500e+03   9.4879295e+01
   1.1119000e+03   9.4880300e+01
   1.1119500e+03   9.4881292e+01
   1.1120000e+03   9.4882273e+01
   1.1120500e+03   9.4883241e+01
   1.1121000e+03   9.4884198e+01
   1.1121500e+03   9.4885142e+01
   1.1122000e+03   9.4886075e+01
   1.1122500e+03   9.4886997e+01
   1.1123000e+03   9.4887908e+01
   1.1123500e+03   9.4888808e+01
   1.1124000e+03   9.4889697e+01
   1.1124500e+03   9.4890575e+01
   1.1125000e+03   9.4891443e+01
   1.1125500e+03   9.4892301e+01
   1.1126000e+03   9.4893149e+01
   1.1126500e+03   9.4893986e+01
   1.1127000e+03   9.4894814e+01
   1.1127500e+03   9.4895632e+01
   1.1128000e+03   9.4896441e+01
   1.1128500e+03   9.4897241e+01
   1.1129000e+03   9.4898031e+01
   1.1129500e+03   9.4898812e+01
   1.1130000e+03   9.4899584e+01
   1.1130500e+03   9.4900347e+01
   1.1131000e+03   9.4901102e+01
   1.1131500e+03   9.4901848e+01
   1.1132000e+03   9.4902586e+01
   1.1132500e+03   9.4903315e+01
   1.1133000e+03   9.4904037e+01
   1.1133500e+03   9.4904750e+01
   1.1134000e+03   9.4905455e+01
   1.1134500e+03   9.4906153e+01
   1.1135000e+03   9.4906843e+01
   1.1135500e+03   9.4907525e+01
   1.1136000e+03   9.4908200e+01
   1.1136500e+03   9.4908867e+01
   1.1137000e+03   9.4909528e+01
   1.1137500e+03   9.4910181e+01
   1.1138000e+03   9.4910827e+01
   1.1138500e+03   9.4911466e+01
   1.1139000e+03   9.4912098e+01
   1.1139500e+03   9.4912724e+01
   1.1140000e+03   9.4913342e+01
   1.1140500e+03   9.4913955e+01
   1.1141000e+03   9.4914561e+01
   1.1141500e+03   9.4915160e+01
   1.1142000e+03   9.4915753e+01
   1.1142500e+03   9.4916340e+01
   1.1143000e+03   9.4916921e+01
   1.1143500e+03   9.4917496e+01
   1.1144000e+03   9.4918065e+01
   1.1144500e+03   9.4918628e+01
   1.1145000e+03   9.4919186e+01
   1.1145500e+03   9.4919737e+01
   1.1146000e+03   9.4920283e+01
   1.1146500e+03   9.4920824e+01
   1.1147000e+03   9.4921359e+01
   1.1147500e+03   9.4921888e+01
   1.1148000e+03   9.4922412e+01
   1.1148500e+03   9.4922931e+01
   1.1149000e+03   9.4923445e+01
   1.1149500e+03   9.4923954e+01
   1.1150000e+03   9.4924457e+01
   1.1150500e+03   9.4924956e+01
   1.1151000e+03   9.4925450e+01
   1.1151500e+03   9.4925939e+01
   1.1152000e+03   9.4926423e+01
   1.1152500e+03   9.4926902e+01
   1.1153000e+03   9.4927377e+01
   1.1153500e+03   9.4927847e+01
   1.1154000e+03   9.4928313e+01
   1.1154500e+03   9.4928774e+01
   1.1155000e+03   9.4929230e+01
   1.1155500e+03   9.4929682e+01
   1.1156000e+03   9.4930130e+01
   1.1156500e+03   9.4930574e+01
   1.1157000e+03   9.4931014e+01
   1.1157500e+03   9.4931449e+01
   1.1158000e+03   9.4931880e+01
   1.1158500e+03   9.4932307e+01
   1.1159000e+03   9.4932730e+01
   1.1159500e+03   9.4933149e+01
   1.1160000e+03   9.4933565e+01
   1.1160500e+03   9.4933976e+01
   1.1161000e+03   9.4934384e+01
   1.1161500e+03   9.4934788e+01
   1.1162000e+03   9.4935188e+01
   1.1162500e+03   9.4935584e+01
   1.1163000e+03   9.4935977e+01
   1.1163500e+03   9.4936366e+01
   1.1164000e+03   9.4936752e+01
   1.1164500e+03   9.4937134e+01
   1.1165000e+03   9.4937513e+01
   1.1165500e+03   9.4937889e+01
   1.1166000e+03   9.4938261e+01
   1.1166500e+03   9.4938629e+01
   1.1167000e+03   9.4938995e+01
   1.1167500e+03   9.4939357e+01
   1.1168000e+03   9.4939716e+01
   1.1168500e+03   9.4940071e+01
   1.1169000e+03   9.4940424e+01
   1.1169500e+03   9.4940774e+01
   1.1170000e+03   9.4941120e+01
   1.1170500e+03   9.4941463e+01
   1.1171000e+03   9.4941804e+01
   1.1171500e+03   9.4942141e+01
   1.1172000e+03   9.4942476e+01
   1.1172500e+03   9.4942808e+01
   1.1173000e+03   9.4943136e+01
   1.1173500e+03   9.4943462e+01
   1.1174000e+03   9.4943785e+01
   1.1174500e+03   9.4944106e+01
   1.1175000e+03   9.4944424e+01
   1.1175500e+03   9.4944739e+01
   1.1176000e+03   9.4945051e+01
   1.1176500e+03   9.4945360e+01
   1.1177000e+03   9.4945668e+01
   1.1177500e+03   9.4945972e+01
   1.1178000e+03   9.4946274e+01
   1.1178500e+03   9.4946573e+01
   1.1179000e+03   9.4946870e+01
   1.1179500e+03   9.4947165e+01
   1.1180000e+03   9.4947457e+01
   1.1180500e+03   9.4947746e+01
   1.1181000e+03   9.4948034e+01
   1.1181500e+03   9.4948318e+01
   1.1182000e+03   9.4948601e+01
   1.1182500e+03   9.4948881e+01
   1.1183000e+03   9.4949159e+01
   1.1183500e+03   9.4949435e+01
   1.1184000e+03   9.4949708e+01
   1.1184500e+03   9.4949979e+01
   1.1185000e+03   9.4950248e+01
   1.1185500e+03   9.4950515e+01
   1.1186000e+03   9.4950780e+01
   1.1186500e+03   9.4951043e+01
   1.1187000e+03   9.4951303e+01
   1.1187500e+03   9.4951562e+01
   1.1188000e+03   9.4951818e+01
   1.1188500e+03   9.4952072e+01
   1.1189000e+03   9.4952325e+01
   1.1189500e+03   9.4952575e+01
   1.1190000e+03   9.4952823e+01
   1.1190500e+03   9.4953070e+01
   1.1191000e+03   9.4953314e+01
   1.1191500e+03   9.4953557e+01
   1.1192000e+03   9.4953798e+01
   1.1192500e+03   9.4954037e+01
   1.1193000e+03   9.4954274e+01
   1.1193500e+03   9.4954509e+01
   1.1194000e+03   9.4954742e+01
   1.1194500e+03   9.4954974e+01
   1.1195000e+03   9.4955204e+01
   1.1195500e+03   9.4955432e+01
   1.1196000e+03   9.4955658e+01
   1.1196500e+03   9.4955883e+01
   1.1197000e+03   9.4956106e+01
   1.1197500e+03   9.4956327e+01
   1.1198000e+03   9.4956546e+01
   1.1198500e+03   9.4956764e+01
   1.1199000e+03   9.4956981e+01
   1.1199500e+03   9.4957195e+01
   1.1200000e+03   9.4957408e+01
   1.1200500e+03   9.4957620e+01
   1.1201000e+03   9.4957830e+01
   1.1201500e+03   9.4958038e+01
   1.1202000e+03   9.4958245e+01
   1.1202500e+03   9.4958450e+01
   1.1203000e+03   9.4958654e+01
   1.1203500e+03   9.4958856e+01
   1.1204000e+03   9.4959057e+01
   1.1204500e+03   9.4959256e+01
   1.1205000e+03   9.4959454e+01
   1.1205500e+03   9.4959651e+01
   1.1206000e+03   9.4959846e+01
   1.1206500e+03   9.4960039e+01
   1.1207000e+03   9.4960231e+01
   1.1207500e+03   9.4960422e+01
   1.1208000e+03   9.4960612e+01
   1.1208500e+03   9.4960800e+01
   1.1209000e+03   9.4960987e+01
   1.1209500e+03   9.4961172e+01
   1.1210000e+03   9.4961356e+01
   1.1210500e+03   9.4961539e+01
   1.1211000e+03   9.4961720e+01
   1.1211500e+03   9.4961901e+01
   1.1212000e+03   9.4962080e+01
   1.1212500e+03   9.4962257e+01
   1.1213000e+03   9.4962434e+01
   1.1213500e+03   9.4962609e+01
   1.1214000e+03   9.4962783e+01
   1.1214500e+03   9.4962956e+01
   1.1215000e+03   9.4963127e+01
   1.1215500e+03   9.4963298e+01
   1.1216000e+03   9.4963467e+01
   1.1216500e+03   9.4963635e+01
   1.1217000e+03   9.4963802e+01
   1.1217500e+03   9.4963968e+01
   1.1218000e+03   9.4964132e+01
   1.1218500e+03   9.4964296e+01
   1.1219000e+03   9.4964458e+01
   1.1219500e+03   9.4964619e+01
   1.1220000e+03   9.4964780e+01
   1.1220500e+03   9.4964939e+01
   1.1221000e+03   9.4965097e+01
   1.1221500e+03   9.4965254e+01
   1.1222000e+03   9.4965410e+01
   1.1222500e+03   9.4965564e+01
   1.1223000e+03   9.4965718e+01
   1.1223500e+03   9.4965871e+01
   1.1224000e+03   9.4966023e+01
   1.1224500e+03   9.4966174e+01
   1.1225000e+03   9.4966323e+01
   1.1225500e+03   9.4966472e+01
   1.1226000e+03   9.4966620e+01
   1.1226500e+03   9.4966767e+01
   1.1227000e+03   9.4966912e+01
   1.1227500e+03   9.4967057e+01
   1.1228000e+03   9.4967201e+01
   1.1228500e+03   9.4967344e+01
   1.1229000e+03   9.4967486e+01
   1.1229500e+03   9.4967627e+01
   1.1230000e+03   9.4967768e+01
   1.1230500e+03   9.4967907e+01
   1.1231000e+03   9.4968045e+01
   1.1231500e+03   9.4968183e+01
   1.1232000e+03   9.4968320e+01
   1.1232500e+03   9.4968455e+01
   1.1233000e+03   9.4968590e+01
   1.1233500e+03   9.4968724e+01
   1.1234000e+03   9.4968857e+01
   1.1234500e+03   9.4968990e+01
   1.1235000e+03   9.4969121e+01
   1.1235500e+03   9.4969252e+01
   1.1236000e+03   9.4969382e+01
   1.1236500e+03   9.4969511e+01
   1.1237000e+03   9.4969639e+01
   1.1237500e+03   9.4969766e+01
   1.1238000e+03   9.4969893e+01
   1.1238500e+03   9.4970018e+01
   1.1239000e+03   9.4970143e+01
   1.1239500e+03   9.4970268e+01
   1.1240000e+03   9.4970391e+01
   1.1240500e+03   9.4970514e+01
   1.1241000e+03   9.4970636e+01
   1.1241500e+03   9.4970757e+01
   1.1242000e+03   9.4970877e+01
   1.1242500e+03   9.4970997e+01
   1.1243000e+03   9.4971116e+01
   1.1243500e+03   9.4971234e+01
   1.1244000e+03   9.4971352e+01
   1.1244500e+03   9.4971468e+01
   1.1245000e+03   9.4971584e+01
   1.1245500e+03   9.4971700e+01
   1.1246000e+03   9.4971814e+01
   1.1246500e+03   9.4971928e+01
   1.1247000e+03   9.4972042e+01
   1.1247500e+03   9.4972154e+01
   1.1248000e+03   9.4972266e+01
   1.1248500e+03   9.4972377e+01
   1.1249000e+03   9.4972488e+01
   1.1249500e+03   9.4972598e+01
   1.1250000e+03   9.4972707e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_13C.dat <==
   1.0750500e+03   9.4942866e+01
   1.0751000e+03   9.4942635e+01
   1.0751500e+03   9.4942402e+01
   1.0752000e+03   9.4942167e+01
   1.0752500e+03   9.4941932e+01
   1.0753000e+03   9.4941695e+01
   1.0753500e+03   9.4941456e+01
   1.0754000e+03   9.4941216e+01
   1.0754500e+03   9.4940974e+01
   1.0755000e+03   9.4940731e+01
   1.0755500e+03   9.4940487e+01
   1.0756000e+03   9.4940241e+01
   1.0756500e+03   9.4939993e+01
   1.0757000e+03   9.4939744e+01
   1.0757500e+03   9.4939493e+01
   1.0758000e+03   9.4939241e+01
   1.0758500e+03   9.4938987e+01
   1.0759000e+03   9.4938732e+01
   1.0759500e+03   9.4938475e+01
   1.0760000e+03   9.4938216e+01
   1.0760500e+03   9.4937956e+01
   1.0761000e+03   9.4937694e+01
   1.0761500e+03   9.4937430e+01
   1.0762000e+03   9.4937165e+01
   1.0762500e+03   9.4936898e+01
   1.0763000e+03   9.4936630e+01
   1.0763500e+03   9.4936359e+01
   1.0764000e+03   9.4936087e+01
   1.0764500e+03   9.4935813e+01
   1.0765000e+03   9.4935538e+01
   1.0765500e+03   9.4935260e+01
   1.0766000e+03   9.4934981e+01
   1.0766500e+03   9.4934700e+01
   1.0767000e+03   9.4934417e+01
   1.0767500e+03   9.4934133e+01
   1.0768000e+03   9.4933846e+01
   1.0768500e+03   9.4933558e+01
   1.0769000e+03   9.4933267e+01
   1.0769500e+03   9.4932975e+01
   1.0770000e+03   9.4932681e+01
   1.0770500e+03   9.4932385e+01
   1.0771000e+03   9.4932087e+01
   1.0771500e+03   9.4931787e+01
   1.0772000e+03   9.4931485e+01
   1.0772500e+03   9.4931181e+01
   1.0773000e+03   9.4930875e+01
   1.0773500e+03   9.4930567e+01
   1.0774000e+03   9.4930257e+01
   1.0774500e+03   9.4929945e+01
   1.0775000e+03   9.4929630e+01
   1.0775500e+03   9.4929314e+01
   1.0776000e+03   9.4928996e+01
   1.0776500e+03   9.4928675e+01
   1.0777000e+03   9.4928352e+01
   1.0777500e+03   9.4928027e+01
   1.0778000e+03   9.4927700e+01
   1.0778500e+03   9.4927370e+01
   1.0779000e+03   9.4927038e+01
   1.0779500e+03   9.4926704e+01
   1.0780000e+03   9.4926368e+01
   1.0780500e+03   9.4926029e+01
   1.0781000e+03   9.4925688e+01
   1.0781500e+03   9.4925345e+01
   1.0782000e+03   9.4924999e+01
   1.0782500e+03   9.4924651e+01
   1.0783000e+03   9.4924300e+01
   1.0783500e+03   9.4923947e+01
   1.0784000e+03   9.4923592e+01
   1.0784500e+03   9.4923234e+01
   1.0785000e+03   9.4922873e+01
   1.0785500e+03   9.4922510e+01
   1.0786000e+03   9.4922145e+01
   1.0786500e+03   9.4921776e+01
   1.0787000e+03   9.4921406e+01
   1.0787500e+03   9.4921032e+01
   1.0788000e+03   9.4920656e+01
   1.0788500e+03   9.4920277e+01
   1.0789000e+03   9.4919896e+01
   1.0789500e+03   9.4919511e+01
   1.0790000e+03   9.4919124e+01
   1.0790500e+03   9.4918734e+01
   1.0791000e+03   9.4918342e+01
   1.0791500e+03   9.4917946e+01
   1.0792000e+03   9.4917548e+01
   1.0792500e+03   9.4917146e+01
   1.0793000e+03   9.4916742e+01
   1.0793500e+03   9.4916335e+01
   1.0794000e+03   9.4915925e+01
   1.0794500e+03   9.4915511e+01
   1.0795000e+03   9.4915095e+01
   1.0795500e+03   9.4914676e+01
   1.0796000e+03   9.4914253e+01
   1.0796500e+03   9.4913828e+01
   1.0797000e+03   9.4913399e+01
   1.0797500e+03   9.4912967e+01
   1.0798000e+03   9.4912531e+01
   1.0798500e+03   9.4912093e+01
   1.0799000e+03   9.4911651e+01
   1.0799500e+03   9.4911206e+01
   1.0800000e+03   9.4910757e+01
   1.0800500e+03   9.4910305e+01
   1.0801000e+03   9.4909850e+01
   1.0801500e+03   9.4909391e+01
   1.0802000e+03   9.4908929e+01
   1.0802500e+03   9.4908463e+01
   1.0803000e+03   9.4907994e+01
   1.0803500e+03   9.4907520e+01
   1.0804000e+03   9.4907044e+01
   1.0804500e+03   9.4906563e+01
   1.0805000e+03   9.4906079e+01
   1.0805500e+03   9.4905591e+01
   1.0806000e+03   9.4905099e+01
   1.0806500e+03   9.4904604e+01
   1.0807000e+03   9.4904104e+01
   1.0807500e+03   9.4903601e+01
   1.0808000e+03   9.4903093e+01
   1.0808500e+03   9.4902582e+01
   1.0809000e+03   9.4902067e+01
   1.0809500e+03   9.4901547e+01
   1.0810000e+03   9.4901023e+01
   1.0810500e+03   9.4900495e+01
   1.0811000e+03   9.4899963e+01
   1.0811500e+03   9.4899427e+01
   1.0812000e+03   9.4898886e+01
   1.0812500e+03   9.4898341e+01
   1.0813000e+03   9.4897792e+01
   1.0813500e+03   9.4897238e+01
   1.0814000e+03   9.4896679e+01
   1.0814500e+03   9.4896116e+01
   1.0815000e+03   9.4895549e+01
   1.0815500e+03   9.4894976e+01
   1.0816000e+03   9.4894399e+01
   1.0816500e+03   9.4893818e+01
   1.0817000e+03   9.4893231e+01
   1.0817500e+03   9.4892639e+01
   1.0818000e+03   9.4892043e+01
   1.0818500e+03   9.4891442e+01
   1.0819000e+03   9.4890835e+01
   1.0819500e+03   9.4890224e+01
   1.0820000e+03   9.4889607e+01
   1.0820500e+03   9.4888985e+01
   1.0821000e+03   9.4888358e+01
   1.0821500e+03   9.4887726e+01
   1.0822000e+03   9.4887088e+01
   1.0822500e+03   9.4886445e+01
   1.0823000e+03   9.4885796e+01
   1.0823500e+03   9.4885142e+01
   1.0824000e+03   9.4884482e+01
   1.0824500e+03   9.4883816e+01
   1.0825000e+03   9.4883145e+01
   1.0825500e+03   9.4882468e+01
   1.0826000e+03   9.4881785e+01
   1.0826500e+03   9.4881095e+01
   1.0827000e+03   9.4880400e+01
   1.0827500e+03   9.4879699e+01
   1.0828000e+03   9.4878992e+01
   1.0828500e+03   9.4878278e+01
   1.0829000e+03   9.4877558e+01
   1.0829500e+03   9.4876832e+01
   1.0830000e+03   9.4876099e+01
   1.0830500e+03   9.4875359e+01
   1.0831000e+03   9.4874613e+01
   1.0831500e+03   9.4873861e+01
   1.0832000e+03   9.4873101e+01
   1.0832500e+03   9.4872335e+01
   1.0833000e+03   9.4871561e+01
   1.0833500e+03   9.4870781e+01
   1.0834000e+03   9.4869993e+01
   1.0834500e+03   9.4869199e+01
   1.0835000e+03   9.4868397e+01
   1.0835500e+03   9.4867587e+01
   1.0836000e+03   9.4866770e+01
   1.0836500e+03   9.4865946e+01
   1.0837000e+03   9.4865114e+01
   1.0837500e+03   9.4864274e+01
   1.0838000e+03   9.4863426e+01
   1.0838500e+03   9.4862570e+01
   1.0839000e+03   9.4861706e+01
   1.0839500e+03   9.4860834e+01
   1.0840000e+03   9.4859954e+01
   1.0840500e+03   9.4859066e+01
   1.0841000e+03   9.4858169e+01
   1.0841500e+03   9.4857263e+01
   1.0842000e+03   9.4856349e+01
   1.0842500e+03   9.4855426e+01
   1.0843000e+03   9.4854494e+01
   1.0843500e+03   9.4853552e+01
   1.0844000e+03   9.4852602e+01
   1.0844500e+03   9.4851643e+01
   1.0845000e+03   9.4850674e+01
   1.0845500e+03   9.4849696e+01
   1.0846000e+03   9.4848708e+01
   1.0846500e+03   9.4847710e+01
   1.0847000e+03   9.4846702e+01
   1.0847500e+03   9.4845685e+01
   1.0848000e+03   9.4844657e+01
   1.0848500e+03   9.4843619e+01
   1.0849000e+03   9.4842570e+01
   1.0849500e+03   9.4841511e+01
   1.0850000e+03   9.4840441e+01
   1.0850500e+03   9.4839361e+01
   1.0851000e+03   9.4838269e+01
   1.0851500e+03   9.4837166e+01
   1.0852000e+03   9.4836052e+01
   1.0852500e+03   9.4834927e+01
   1.0853000e+03   9.4833790e+01
   1.0853500e+03   9.4832641e+01
   1.0854000e+03   9.4831480e+01
   1.0854500e+03   9.4830307e+01
   1.0855000e+03   9.4829122e+01
   1.0855500e+03   9.4827924e+01
   1.0856000e+03   9.4826714e+01
   1.0856500e+03   9.4825491e+01
   1.0857000e+03   9.4824255e+01
   1.0857500e+03   9.4823006e+01
   1.0858000e+03   9.4821743e+01
   1.0858500e+03   9.4820467e+01
   1.0859000e+03   9.4819178e+01
   1.0859500e+03   9.4817874e+01
   1.0860000e+03   9.4816556e+01
   1.0860500e+03   9.4815224e+01
   1.0861000e+03   9.4813877e+01
   1.0861500e+03   9.4812516e+01
   1.0862000e+03   9.4811140e+01
   1.0862500e+03   9.4809748e+01
   1.0863000e+03   9.4808341e+01
   1.0863500e+03   9.4806919e+01
   1.0864000e+03   9.4805480e+01
   1.0864500e+03   9.4804026e+01
   1.0865000e+03   9.4802555e+01
   1.0865500e+03   9.4801067e+01
   1.0866000e+03   9.4799563e+01
   1.0866500e+03   9.4798042e+01
   1.0867000e+03   9.4796503e+01
   1.0867500e+03   9.4794947e+01
   1.0868000e+03   9.4793372e+01
   1.0868500e+03   9.4791780e+01
   1.0869000e+03   9.4790169e+01
   1.0869500e+03   9.4788539e+01
   1.0870000e+03   9.4786891e+01
   1.0870500e+03   9.4785223e+01
   1.0871000e+03   9.4783535e+01
   1.0871500e+03   9.4781828e+01
   1.0872000e+03   9.4780100e+01
   1.0872500e+03   9.4778352e+01
   1.0873000e+03   9.4776583e+01
   1.0873500e+03   9.4774793e+01
   1.0874000e+03   9.4772981e+01
   1.0874500e+03   9.4771147e+01
   1.0875000e+03   9.4769291e+01
   1.0875500e+03   9.4767412e+01
   1.0876000e+03   9.4765511e+01
   1.0876500e+03   9.4763586e+01
   1.0877000e+03   9.4761637e+01
   1.0877500e+03   9.4759664e+01
   1.0878000e+03   9.4757667e+01
   1.0878500e+03   9.4755644e+01
   1.0879000e+03   9.4753597e+01
   1.0879500e+03   9.4751523e+01
   1.0880000e+03   9.4749423e+01
   1.0880500e+03   9.4747297e+01
   1.0881000e+03   9.4745144e+01
   1.0881500e+03   9.4742963e+01
   1.0882000e+03   9.4740754e+01
   1.0882500e+03   9.4738516e+01
   1.0883000e+03   9.4736249e+01
   1.0883500e+03   9.4733953e+01
   1.0884000e+03   9.4731627e+01
   1.0884500e+03   9.4729270e+01
   1.0885000e+03   9.4726883e+01
   1.0885500e+03   9.4724463e+01
   1.0886000e+03   9.4722012e+01
   1.0886500e+03   9.4719527e+01
   1.0887000e+03   9.4717009e+01
   1.0887500e+03   9.4714458e+01
   1.0888000e+03   9.4711871e+01
   1.0888500e+03   9.4709250e+01
   1.0889000e+03   9.4706593e+01
   1.0889500e+03   9.4703899e+01
   1.0890000e+03   9.4701168e+01
   1.0890500e+03   9.4698399e+01
   1.0891000e+03   9.4695592e+01
   1.0891500e+03   9.4692745e+01
   1.0892000e+03   9.4689859e+01
   1.0892500e+03   9.4686932e+01
   1.0893000e+03   9.4683963e+01
   1.0893500e+03   9.4680952e+01
   1.0894000e+03   9.4677898e+01
   1.0894500e+03   9.4674800e+01
   1.0895000e+03   9.4671657e+01
   1.0895500e+03   9.4668468e+01
   1.0896000e+03   9.4665233e+01
   1.0896500e+03   9.4661951e+01
   1.0897000e+03   9.4658620e+01
   1.0897500e+03   9.4655240e+01
   1.0898000e+03   9.4651810e+01
   1.0898500e+03   9.4648329e+01
   1.0899000e+03   9.4644795e+01
   1.0899500e+03   9.4641208e+01
   1.0900000e+03   9.4637566e+01
   1.0900500e+03   9.4633869e+01
   1.0901000e+03   9.4630115e+01
   1.0901500e+03   9.4626304e+01
   1.0902000e+03   9.4622433e+01
   1.0902500e+03   9.4618503e+01
   1.0903000e+03   9.4614511e+01
   1.0903500e+03   9.4610456e+01
   1.0904000e+03   9.4606337e+01
   1.0904500e+03   9.4602153e+01
   1.0905000e+03   9.4597902e+01
   1.0905500e+03   9.4593582e+01
   1.0906000e+03   9.4589194e+01
   1.0906500e+03   9.4584733e+01
   1.0907000e+03   9.4580201e+01
   1.0907500e+03   9.4575594e+01
   1.0908000e+03   9.4570911e+01
   1.0908500e+03   9.4566150e+01
   1.0909000e+03   9.4561310e+01
   1.0909500e+03   9.4556389e+01
   1.0910000e+03   9.4551385e+01
   1.0910500e+03   9.4546297e+01
   1.0911000e+03   9.4541121e+01
   1.0911500e+03   9.4535858e+01
   1.0912000e+03   9.4530503e+01
   1.0912500e+03   9.4525056e+01
   1.0913000e+03   9.4519514e+01
   1.0913500e+03   9.4513875e+01
   1.0914000e+03   9.4508136e+01
   1.0914500e+03   9.4502296e+01
   1.0915000e+03   9.4496352e+01
   1.0915500e+03   9.4490301e+01
   1.0916000e+03   9.4484141e+01
   1.0916500e+03   9.4477870e+01
   1.0917000e+03   9.4471484e+01
   1.0917500e+03   9.4464980e+01
   1.0918000e+03   9.4458357e+01
   1.0918500e+03   9.4451611e+01
   1.0919000e+03   9.4444738e+01
   1.0919500e+03   9.4437737e+01
   1.0920000e+03   9.4430603e+01
   1.0920500e+03   9.4423333e+01
   1.0921000e+03   9.4415923e+01
   1.0921500e+03   9.4408371e+01
   1.0922000e+03   9.4400673e+01
   1.0922500e+03   9.4392824e+01
   1.0923000e+03   9.4384821e+01
   1.0923500e+03   9.4376660e+01
   1.0924000e+03   9.4368336e+01
   1.0924500e+03   9.4359846e+01
   1.0925000e+03   9.4351185e+01
   1.0925500e+03   9.4342348e+01
   1.0926000e+03   9.4333330e+01
   1.0926500e+03   9.4324127e+01
   1.0927000e+03   9.4314733e+01
   1.0927500e+03   9.4305144e+01
   1.0928000e+03   9.4295354e+01
   1.0928500e+03   9.4285356e+01
   1.0929000e+03   9.4275147e+01
   1.0929500e+03   9.4264718e+01
   1.0930000e+03   9.4254065e+01
   1.0930500e+03   9.4243180e+01
   1.0931000e+03   9.4232057e+01
   1.0931500e+03   9.4220689e+01
   1.0932000e+03   9.4209070e+01
   1.0932500e+03   9.4197190e+01
   1.0933000e+03   9.4185043e+01
   1.0933500e+03   9.4172621e+01
   1.0934000e+03   9.4159916e+01
   1.0934500e+03   9.4146918e+01
   1.0935000e+03   9.4133619e+01
   1.0935500e+03   9.4120009e+01
   1.0936000e+03   9.4106079e+01
   1.0936500e+03   9.4091820e+01
   1.0937000e+03   9.4077219e+01
   1.0937500e+03   9.4062267e+01
   1.0938000e+03   9.4046953e+01
   1.0938500e+03   9.4031264e+01
   1.0939000e+03   9.4015189e+01
   1.0939500e+03   9.3998715e+01
   1.0940000e+03   9.3981829e+01
   1.0940500e+03   9.3964516e+01
   1.0941000e+03   9.3946763e+01
   1.0941500e+03   9.3928556e+01
   1.0942000e+03   9.3909877e+01
   1.0942500e+03   9.3890712e+01
   1.0943000e+03   9.3871042e+01
   1.0943500e+03   9.3850852e+01
   1.0944000e+03   9.3830122e+01
   1.0944500e+03   9.3808834e+01
   1.0945000e+03   9.3786966e+01
   1.0945500e+03   9.3764499e+01
   1.0946000e+03   9.3741411e+01
   1.0946500e+03   9.3717679e+01
   1.0947000e+03   9.3693278e+01
   1.0947500e+03   9.3668185e+01
   1.0948000e+03   9.3642372e+01
   1.0948500e+03   9.3615814e+01
   1.0949000e+03   9.3588480e+01
   1.0949500e+03   9.3560342e+01
   1.0950000e+03   9.3531367e+01
   1.0950500e+03   9.3501523e+01
   1.0951000e+03   9.3470776e+01
   1.0951500e+03   9.3439089e+01
   1.0952000e+03   9.3406424e+01
   1.0952500e+03   9.3372742e+01
   1.0953000e+03   9.3338000e+01
   1.0953500e+03   9.3302154e+01
   1.0954000e+03   9.3265159e+01
   1.0954500e+03   9.3226965e+01
   1.0955000e+03   9.3187522e+01
   1.0955500e+03   9.3146775e+01
   1.0956000e+03   9.3104667e+01
   1.0956500e+03   9.3061139e+01
   1.0957000e+03   9.3016128e+01
   1.0957500e+03   9.2969567e+01
   1.0958000e+03   9.2921386e+01
   1.0958500e+03   9.2871510e+01
   1.0959000e+03   9.2819863e+01
   1.0959500e+03   9.2766360e+01
   1.0960000e+03   9.2710914e+01
   1.0960500e+03   9.2653434e+01
   1.0961000e+03   9.2593820e+01
   1.0961500e+03   9.2531970e+01
   1.0962000e+03   9.2467774e+01
   1.0962500e+03   9.2401115e+01
   1.0963000e+03   9.2331870e+01
   1.0963500e+03   9.2259908e+01
   1.0964000e+03   9.2185091e+01
   1.0964500e+03   9.2107270e+01
   1.0965000e+03   9.2026288e+01
   1.0965500e+03   9.1941980e+01
   1.0966000e+03   9.1854168e+01
   1.0966500e+03   9.1762662e+01
   1.0967000e+03   9.1667263e+01
   1.0967500e+03   9.1567756e+01
   1.0968000e+03   9.1463913e+01
   1.0968500e+03   9.1355491e+01
   1.0969000e+03   9.1242230e+01
   1.0969500e+03   9.1123853e+01
   1.0970000e+03   9.1000064e+01
   1.0970500e+03   9.0870547e+01
   1.0971000e+03   9.0734966e+01
   1.0971500e+03   9.0592958e+01
   1.0972000e+03   9.0444138e+01
   1.0972500e+03   9.0288092e+01
   1.0973000e+03   9.0124379e+01
   1.0973500e+03   8.9952527e+01
   1.0974000e+03   8.9772028e+01
   1.0974500e+03   8.9582341e+01
   1.0975000e+03   8.9382887e+01
   1.0975500e+03   8.9173045e+01
   1.0976000e+03   8.8952150e+01
   1.0976500e+03   8.8719494e+01
   1.0977000e+03   8.8474316e+01
   1.0977500e+03   8.8215805e+01
   1.0978000e+03   8.7943097e+01
   1.0978500e+03   8.7655268e+01
   1.0979000e+03   8.7351335e+01
   1.0979500e+03   8.7030256e+01
   1.0980000e+03   8.6690924e+01
   1.0980500e+03   8.6332167e+01
   1.0981000e+03   8.5952752e+01
   1.0981500e+03   8.5551383e+01
   1.0982000e+03   8.5126709e+01
   1.0982500e+03   8.4677322e+01
   1.0983000e+03   8.4201777e+01
   1.0983500e+03   8.3698594e+01
   1.0984000e+03   8.3166282e+01
   1.0984500e+03   8.2603360e+01
   1.0985000e+03   8.2008387e+01
   1.0985500e+03   8.1380002e+01
   1.0986000e+03   8.0716971e+01
   1.0986500e+03   8.0018247e+01
   1.0987000e+03   7.9283047e+01
   1.0987500e+03   7.8510936e+01
   1.0988000e+03   7.7701939e+01
   1.0988500e+03   7.6856656e+01
   1.0989000e+03   7.5976409e+01
   1.0989500e+03   7.5063392e+01
   1.0990000e+03   7.4120843e+01
   1.0990500e+03   7.3153212e+01
   1.0991000e+03   7.2166332e+01
   1.0991500e+03   7.1167570e+01
   1.0992000e+03   7.0165942e+01
   1.0992500e+03   6.9172170e+01
   1.0993000e+03   6.8198659e+01
   1.0993500e+03   6.7259364e+01
   1.0994000e+03   6.6369535e+01
   1.0994500e+03   6.5545312e+01
   1.0995000e+03   6.4803183e+01
   1.0995500e+03   6.4159302e+01
   1.0996000e+03   6.3628727e+01
   1.0996500e+03   6.3224615e+01
   1.0997000e+03   6.2957448e+01
   1.0997500e+03   6.2834380e+01
   1.0998000e+03   6.2858768e+01
   1.0998500e+03   6.3029943e+01
   1.0999000e+03   6.3343259e+01
   1.0999500e+03   6.3790400e+01
   1.1000000e+03   6.4359922e+01
   1.1000500e+03   6.5037953e+01
   1.1001000e+03   6.5808985e+01
   1.1001500e+03   6.6656671e+01
   1.1002000e+03   6.7564571e+01
   1.1002500e+03   6.8516784e+01
   1.1003000e+03   6.9498451e+01
   1.1003500e+03   7.0496105e+01
   1.1004000e+03   7.1497888e+01
   1.1004500e+03   7.2493644e+01
   1.1005000e+03   7.3474910e+01
   1.1005500e+03   7.4434839e+01
   1.1006000e+03   7.5368074e+01
   1.1006500e+03   7.6270582e+01
   1.1007000e+03   7.7139489e+01
   1.1007500e+03   7.7972908e+01
   1.1008000e+03   7.8769771e+01
   1.1008500e+03   7.9529681e+01
   1.1009000e+03   8.0252780e+01
   1.1009500e+03   8.0939626e+01
   1.1010000e+03   8.1591100e+01
   1.1010500e+03   8.2208317e+01
   1.1011000e+03   8.2792560e+01
   1.1011500e+03   8.3345221e+01
   1.1012000e+03   8.3867758e+01
   1.1012500e+03   8.4361658e+01
   1.1013000e+03   8.4828410e+01
   1.1013500e+03   8.5269485e+01
   1.1014000e+03   8.5686317e+01
   1.1014500e+03   8.6080295e+01
   1.1015000e+03   8.6452754e+01
   1.1015500e+03   8.6804969e+01
   1.1016000e+03   8.7138153e+01
   1.1016500e+03   8.7453456e+01
   1.1017000e+03   8.7751963e+01
   1.1017500e+03   8.8034697e+01
   1.1018000e+03   8.8302622e+01
   1.1018500e+03   8.8556641e+01
   1.1019000e+03   8.8797601e+01
   1.1019500e+03   8.9026295e+01
   1.1020000e+03   8.9243467e+01
   1.1020500e+03   8.9449811e+01
   1.1021000e+03   8.9645976e+01
   1.1021500e+03   8.9832569e+01
   1.1022000e+03   9.0010157e+01
   1.1022500e+03   9.0179270e+01
   1.1023000e+03   9.0340402e+01
   1.1023500e+03   9.0494016e+01
   1.1024000e+03   9.0640545e+01
   1.1024500e+03   9.0780391e+01
   1.1025000e+03   9.0913933e+01
   1.1025500e+03   9.1041523e+01
   1.1026000e+03   9.1163492e+01
   1.1026500e+03   9.1280150e+01
   1.1027000e+03   9.1391785e+01
   1.1027500e+03   9.1498668e+01
   1.1028000e+03   9.1601055e+01
   1.1028500e+03   9.1699182e+01
   1.1029000e+03   9.1793273e+01
   1.1029500e+03   9.1883539e+01
   1.1030000e+03   9.1970175e+01
   1.1030500e+03   9.2053366e+01
   1.1031000e+03   9.2133287e+01
   1.1031500e+03   9.2210100e+01
   1.1032000e+03   9.2283960e+01
   1.1032500e+03   9.2355010e+01
   1.1033000e+03   9.2423388e+01
   1.1033500e+03   9.2489221e+01
   1.1034000e+03   9.2552631e+01
   1.1034500e+03   9.2613731e+01
   1.1035000e+03   9.2672630e+01
   1.1035500e+03   9.2729428e+01
   1.1036000e+03   9.2784223e+01
   1.1036500e+03   9.2837104e+01
   1.1037000e+03   9.2888158e+01
   1.1037500e+03   9.2937466e+01
   1.1038000e+03   9.2985105e+01
   1.1038500e+03   9.3031147e+01
   1.1039000e+03   9.3075661e+01
   1.1039500e+03   9.3118714e+01
   1.1040000e+03   9.3160366e+01
   1.1040500e+03   9.3200677e+01
   1.1041000e+03   9.3239702e+01
   1.1041500e+03   9.3277495e+01
   1.1042000e+03   9.3314106e+01
   1.1042500e+03   9.3349582e+01
   1.1043000e+03   9.3383970e+01
   1.1043500e+03   9.3417312e+01
   1.1044000e+03   9.3449650e+01
   1.1044500e+03   9.3481023e+01
   1.1045000e+03   9.3511468e+01
   1.1045500e+03   9.3541021e+01
   1.1046000e+03   9.3569716e+01
   1.1046500e+03   9.3597586e+01
   1.1047000e+03   9.3624661e+01
   1.1047500e+03   9.3650970e+01
   1.1048000e+03   9.3676542e+01
   1.1048500e+03   9.3701404e+01
   1.1049000e+03   9.3725581e+01
   1.1049500e+03   9.3749099e+01
   1.1050000e+03   9.3771980e+01
   1.1050500e+03   9.3794246e+01
   1.1051000e+03   9.3815920e+01
   1.1051500e+03   9.3837023e+01
   1.1052000e+03   9.3857572e+01
   1.1052500e+03   9.3877589e+01
   1.1053000e+03   9.3897090e+01
   1.1053500e+03   9.3916093e+01
   1.1054000e+03   9.3934614e+01
   1.1054500e+03   9.3952670e+01
   1.1055000e+03   9.3970276e+01
   1.1055500e+03   9.3987447e+01
   1.1056000e+03   9.4004196e+01
   1.1056500e+03   9.4020537e+01
   1.1057000e+03   9.4036483e+01
   1.1057500e+03   9.4052047e+01
   1.1058000e+03   9.4067240e+01
   1.1058500e+03   9.4082075e+01
   1.1059000e+03   9.4096561e+01
   1.1059500e+03   9.4110711e+01
   1.1060000e+03   9.4124534e+01
   1.1060500e+03   9.4138040e+01
   1.1061000e+03   9.4151239e+01
   1.1061500e+03   9.4164140e+01
   1.1062000e+03   9.4176751e+01
   1.1062500e+03   9.4189081e+01
   1.1063000e+03   9.4201139e+01
   1.1063500e+03   9.4212932e+01
   1.1064000e+03   9.4224468e+01
   1.1064500e+03   9.4235754e+01
   1.1065000e+03   9.4246797e+01
   1.1065500e+03   9.4257605e+01
   1.1066000e+03   9.4268183e+01
   1.1066500e+03   9.4278539e+01
   1.1067000e+03   9.4288678e+01
   1.1067500e+03   9.4298606e+01
   1.1068000e+03   9.4308330e+01
   1.1068500e+03   9.4317854e+01
   1.1069000e+03   9.4327184e+01
   1.1069500e+03   9.4336325e+01
   1.1070000e+03   9.4345283e+01
   1.1070500e+03   9.4354062e+01
   1.1071000e+03   9.4362666e+01
   1.1071500e+03   9.4371101e+01
   1.1072000e+03   9.4379370e+01
   1.1072500e+03   9.4387479e+01
   1.1073000e+03   9.4395431e+01
   1.1073500e+03   9.4403229e+01
   1.1074000e+03   9.4410879e+01
   1.1074500e+03   9.4418384e+01
   1.1075000e+03   9.4425746e+01
   1.1075500e+03   9.4432971e+01
   1.1076000e+03   9.4440061e+01
   1.1076500e+03   9.4447020e+01
   1.1077000e+03   9.4453850e+01
   1.1077500e+03   9.4460556e+01
   1.1078000e+03   9.4467139e+01
   1.1078500e+03   9.4473603e+01
   1.1079000e+03   9.4479951e+01
   1.1079500e+03   9.4486186e+01
   1.1080000e+03   9.4492309e+01
   1.1080500e+03   9.4498325e+01
   1.1081000e+03   9.4504234e+01
   1.1081500e+03   9.4510041e+01
   1.1082000e+03   9.4515746e+01
   1.1082500e+03   9.4521353e+01
   1.1083000e+03   9.4526864e+01
   1.1083500e+03   9.4532280e+01
   1.1084000e+03   9.4537604e+01
   1.1084500e+03   9.4542839e+01
   1.1085000e+03   9.4547985e+01
   1.1085500e+03   9.4553045e+01
   1.1086000e+03   9.4558022e+01
   1.1086500e+03   9.4562916e+01
   1.1087000e+03   9.4567729e+01
   1.1087500e+03   9.4572464e+01
   1.1088000e+03   9.4577122e+01
   1.1088500e+03   9.4581704e+01
   1.1089000e+03   9.4586213e+01
   1.1089500e+03   9.4590649e+01
   1.1090000e+03   9.4595015e+01
   1.1090500e+03   9.4599312e+01
   1.1091000e+03   9.4603541e+01
   1.1091500e+03   9.4607703e+01
   1.1092000e+03   9.4611801e+01
   1.1092500e+03   9.4615835e+01
   1.1093000e+03   9.4619806e+01
   1.1093500e+03   9.4623717e+01
   1.1094000e+03   9.4627568e+01
   1.1094500e+03   9.4631360e+01
   1.1095000e+03   9.4635095e+01
   1.1095500e+03   9.4638774e+01
   1.1096000e+03   9.4642397e+01
   1.1096500e+03   9.4645966e+01
   1.1097000e+03   9.4649483e+01
   1.1097500e+03   9.4652947e+01
   1.1098000e+03   9.4656361e+01
   1.1098500e+03   9.4659725e+01
   1.1099000e+03   9.4663039e+01
   1.1099500e+03   9.4666306e+01
   1.1100000e+03   9.4669525e+01
   1.1100500e+03   9.4672699e+01
   1.1101000e+03   9.4675827e+01
   1.1101500e+03   9.4678910e+01
   1.1102000e+03   9.4681950e+01
   1.1102500e+03   9.4684947e+01
   1.1103000e+03   9.4687902e+01
   1.1103500e+03   9.4690816e+01
   1.1104000e+03   9.4693689e+01
   1.1104500e+03   9.4696522e+01
   1.1105000e+03   9.4699317e+01
   1.1105500e+03   9.4702073e+01
   1.1106000e+03   9.4704792e+01
   1.1106500e+03   9.4707473e+01
   1.1107000e+03   9.4710119e+01
   1.1107500e+03   9.4712729e+01
   1.1108000e+03   9.4715303e+01
   1.1108500e+03   9.4717844e+01
   1.1109000e+03   9.4720351e+01
   1.1109500e+03   9.4722824e+01
   1.1110000e+03   9.4725265e+01
   1.1110500e+03   9.4727674e+01
   1.1111000e+03   9.4730051e+01
   1.1111500e+03   9.4732398e+01
   1.1112000e+03   9.4734714e+01
   1.1112500e+03   9.4737000e+01
   1.1113000e+03   9.4739257e+01
   1.1113500e+03   9.4741486e+01
   1.1114000e+03   9.4743685e+01
   1.1114500e+03   9.4745857e+01
   1.1115000e+03   9.4748002e+01
   1.1115500e+03   9.4750119e+01
   1.1116000e+03   9.4752210e+01
   1.1116500e+03   9.4754275e+01
   1.1117000e+03   9.4756314e+01
   1.1117500e+03   9.4758328e+01
   1.1118000e+03   9.4760318e+01
   1.1118500e+03   9.4762283e+01
   1.1119000e+03   9.4764223e+01
   1.1119500e+03   9.4766141e+01
   1.1120000e+03   9.4768035e+01
   1.1120500e+03   9.4769906e+01
   1.1121000e+03   9.4771754e+01
   1.1121500e+03   9.4773581e+01
   1.1122000e+03   9.4775386e+01
   1.1122500e+03   9.4777169e+01
   1.1123000e+03   9.4778931e+01
   1.1123500e+03   9.4780673e+01
   1.1124000e+03   9.4782394e+01
   1.1124500e+03   9.4784094e+01
   1.1125000e+03   9.4785775e+01
   1.1125500e+03   9.4787437e+01
   1.1126000e+03   9.4789079e+01
   1.1126500e+03   9.4790703e+01
   1.1127000e+03   9.4792307e+01
   1.1127500e+03   9.4793894e+01
   1.1128000e+03   9.4795462e+01
   1.1128500e+03   9.4797013e+01
   1.1129000e+03   9.4798546e+01
   1.1129500e+03   9.4800061e+01
   1.1130000e+03   9.4801560e+01
   1.1130500e+03   9.4803042e+01
   1.1131000e+03   9.4804507e+01
   1.1131500e+03   9.4805957e+01
   1.1132000e+03   9.4807390e+01
   1.1132500e+03   9.4808807e+01
   1.1133000e+03   9.4810209e+01
   1.1133500e+03   9.4811596e+01
   1.1134000e+03   9.4812967e+01
   1.1134500e+03   9.4814323e+01
   1.1135000e+03   9.4815665e+01
   1.1135500e+03   9.4816993e+01
   1.1136000e+03   9.4818306e+01
   1.1136500e+03   9.4819605e+01
   1.1137000e+03   9.4820890e+01
   1.1137500e+03   9.4822161e+01
   1.1138000e+03   9.4823420e+01
   1.1138500e+03   9.4824664e+01
   1.1139000e+03   9.4825896e+01
   1.1139500e+03   9.4827115e+01
   1.1140000e+03   9.4828321e+01
   1.1140500e+03   9.4829514e+01
   1.1141000e+03   9.4830695e+01
   1.1141500e+03   9.4831864e+01
   1.1142000e+03   9.4833021e+01
   1.1142500e+03   9.4834166e+01
   1.1143000e+03   9.4835300e+01
   1.1143500e+03   9.4836421e+01
   1.1144000e+03   9.4837532e+01
   1.1144500e+03   9.4838631e+01
   1.1145000e+03   9.4839719e+01
   1.1145500e+03   9.4840796e+01
   1.1146000e+03   9.4841862e+01
   1.1146500e+03   9.4842917e+01
   1.1147000e+03   9.4843962e+01
   1.1147500e+03   9.4844997e+01
   1.1148000e+03   9.4846022e+01
   1.1148500e+03   9.4847036e+01
   1.1149000e+03   9.4848040e+01
   1.1149500e+03   9.4849035e+01
   1.1150000e+03   9.4850019e+01
   1.1150500e+03   9.4850995e+01
   1.1151000e+03   9.4851960e+01
   1.1151500e+03   9.4852917e+01
   1.1152000e+03   9.4853864e+01
   1.1152500e+03   9.4854802e+01
   1.1153000e+03   9.4855731e+01
   1.1153500e+03   9.4856651e+01
   1.1154000e+03   9.4857563e+01
   1.1154500e+03   9.4858465e+01
   1.1155000e+03   9.4859360e+01
   1.1155500e+03   9.4860246e+01
   1.1156000e+03   9.4861123e+01
   1.1156500e+03   9.4861992e+01
   1.1157000e+03   9.4862853e+01
   1.1157500e+03   9.4863706e+01
   1.1158000e+03   9.4864552e+01
   1.1158500e+03   9.4865389e+01
   1.1159000e+03   9.4866219e+01
   1.1159500e+03   9.4867041e+01
   1.1160000e+03   9.4867855e+01
   1.1160500e+03   9.4868662e+01
   1.1161000e+03   9.4869462e+01
   1.1161500e+03   9.4870254e+01
   1.1162000e+03   9.4871039e+01
   1.1162500e+03   9.4871817e+01
   1.1163000e+03   9.4872588e+01
   1.1163500e+03   9.4873352e+01
   1.1164000e+03   9.4874110e+01
   1.1164500e+03   9.4874860e+01
   1.1165000e+03   9.4875604e+01
   1.1165500e+03   9.4876341e+01
   1.1166000e+03   9.4877072e+01
   1.1166500e+03   9.4877796e+01
   1.1167000e+03   9.4878514e+01
   1.1167500e+03   9.4879226e+01
   1.1168000e+03   9.4879931e+01
   1.1168500e+03   9.4880630e+01
   1.1169000e+03   9.4881323e+01
   1.1169500e+03   9.4882011e+01
   1.1170000e+03   9.4882692e+01
   1.1170500e+03   9.4883367e+01
   1.1171000e+03   9.4884037e+01
   1.1171500e+03   9.4884700e+01
   1.1172000e+03   9.4885358e+01
   1.1172500e+03   9.4886011e+01
   1.1173000e+03   9.4886658e+01
   1.1173500e+03   9.4887299e+01
   1.1174000e+03   9.4887935e+01
   1.1174500e+03   9.4888566e+01
   1.1175000e+03   9.4889191e+01
   1.1175500e+03   9.4889811e+01
   1.1176000e+03   9.4890426e+01
   1.1176500e+03   9.4891036e+01
   1.1177000e+03   9.4891641e+01
   1.1177500e+03   9.4892240e+01
   1.1178000e+03   9.4892835e+01
   1.1178500e+03   9.4893425e+01
   1.1179000e+03   9.4894010e+01
   1.1179500e+03   9.4894590e+01
   1.1180000e+03   9.4895166e+01
   1.1180500e+03   9.4895736e+01
   1.1181000e+03   9.4896303e+01
   1.1181500e+03   9.4896864e+01
   1.1182000e+03   9.4897421e+01
   1.1182500e+03   9.4897973e+01
   1.1183000e+03   9.4898521e+01
   1.1183500e+03   9.4899065e+01
   1.1184000e+03   9.4899604e+01
   1.1184500e+03   9.4900139e+01
   1.1185000e+03   9.4900670e+01
   1.1185500e+03   9.4901197e+01
   1.1186000e+03   9.4901719e+01
   1.1186500e+03   9.4902237e+01
   1.1187000e+03   9.4902751e+01
   1.1187500e+03   9.4903261e+01
   1.1188000e+03   9.4903767e+01
   1.1188500e+03   9.4904269e+01
   1.1189000e+03   9.4904768e+01
   1.1189500e+03   9.4905262e+01
   1.1190000e+03   9.4905753e+01
   1.1190500e+03   9.4906239e+01
   1.1191000e+03   9.4906722e+01
   1.1191500e+03   9.4907201e+01
   1.1192000e+03   9.4907677e+01
   1.1192500e+03   9.4908149e+01
   1.1193000e+03   9.4908617e+01
   1.1193500e+03   9.4909082e+01
   1.1194000e+03   9.4909543e+01
   1.1194500e+03   9.4910001e+01
   1.1195000e+03   9.4910455e+01
   1.1195500e+03   9.4910906e+01
   1.1196000e+03   9.4911353e+01
   1.1196500e+03   9.4911797e+01
   1.1197000e+03   9.4912238e+01
   1.1197500e+03   9.4912675e+01
   1.1198000e+03   9.4913110e+01
   1.1198500e+03   9.4913541e+01
   1.1199000e+03   9.4913968e+01
   1.1199500e+03   9.4914393e+01
   1.1200000e+03   9.4914814e+01
   1.1200500e+03   9.4915233e+01
   1.1201000e+03   9.4915648e+01
   1.1201500e+03   9.4916060e+01
   1.1202000e+03   9.4916469e+01
   1.1202500e+03   9.4916876e+01
   1.1203000e+03   9.4917279e+01
   1.1203500e+03   9.4917679e+01
   1.1204000e+03   9.4918077e+01
   1.1204500e+03   9.4918471e+01
   1.1205000e+03   9.4918863e+01
   1.1205500e+03   9.4919252e+01
   1.1206000e+03   9.4919638e+01
   1.1206500e+03   9.4920022e+01
   1.1207000e+03   9.4920402e+01
   1.1207500e+03   9.4920780e+01
   1.1208000e+03   9.4921156e+01
   1.1208500e+03   9.4921528e+01
   1.1209000e+03   9.4921898e+01
   1.1209500e+03   9.4922266e+01
   1.1210000e+03   9.4922630e+01
   1.1210500e+03   9.4922993e+01
   1.1211000e+03   9.4923352e+01
   1.1211500e+03   9.4923709e+01
   1.1212000e+03   9.4924064e+01
   1.1212500e+03   9.4924416e+01
   1.1213000e+03   9.4924766e+01
   1.1213500e+03   9.4925114e+01
   1.1214000e+03   9.4925458e+01
   1.1214500e+03   9.4925801e+01
   1.1215000e+03   9.4926141e+01
   1.1215500e+03   9.4926479e+01
   1.1216000e+03   9.4926815e+01
   1.1216500e+03   9.4927148e+01
   1.1217000e+03   9.4927479e+01
   1.1217500e+03   9.4927808e+01
   1.1218000e+03   9.4928134e+01
   1.1218500e+03   9.4928459e+01
   1.1219000e+03   9.4928781e+01
   1.1219500e+03   9.4929101e+01
   1.1220000e+03   9.4929419e+01
   1.1220500e+03   9.4929734e+01
   1.1221000e+03   9.4930048e+01
   1.1221500e+03   9.4930360e+01
   1.1222000e+03   9.4930669e+01
   1.1222500e+03   9.4930976e+01
   1.1223000e+03   9.4931282e+01
   1.1223500e+03   9.4931585e+01
   1.1224000e+03   9.4931886e+01
   1.1224500e+03   9.4932186e+01
   1.1225000e+03   9.4932483e+01
   1.1225500e+03   9.4932778e+01
   1.1226000e+03   9.4933072e+01
   1.1226500e+03   9.4933363e+01
   1.1227000e+03   9.4933653e+01
   1.1227500e+03   9.4933941e+01
   1.1228000e+03   9.4934227e+01
   1.1228500e+03   9.4934511e+01
   1.1229000e+03   9.4934793e+01
   1.1229500e+03   9.4935073e+01
   1.1230000e+03   9.4935352e+01
   1.1230500e+03   9.4935629e+01
   1.1231000e+03   9.4935904e+01
   1.1231500e+03   9.4936177e+01
   1.1232000e+03   9.4936449e+01
   1.1232500e+03   9.4936718e+01
   1.1233000e+03   9.4936986e+01
   1.1233500e+03   9.4937253e+01
   1.1234000e+03   9.4937518e+01
   1.1234500e+03   9.4937781e+01
   1.1235000e+03   9.4938042e+01
   1.1235500e+03   9.4938302e+01
   1.1236000e+03   9.4938560e+01
   1.1236500e+03   9.4938816e+01
   1.1237000e+03   9.4939071e+01
   1.1237500e+03   9.4939325e+01
   1.1238000e+03   9.4939576e+01
   1.1238500e+03   9.4939826e+01
   1.1239000e+03   9.4940075e+01
   1.1239500e+03   9.4940322e+01
   1.1240000e+03   9.4940568e+01
   1.1240500e+03   9.4940812e+01
   1.1241000e+03   9.4941054e+01
   1.1241500e+03   9.4941295e+01
   1.1242000e+03   9.4941535e+01
   1.1242500e+03   9.4941773e+01
   1.1243000e+03   9.4942010e+01
   1.1243500e+03   9.4942245e+01
   1.1244000e+03   9.4942479e+01
   1.1244500e+03   9.4942711e+01
   1.1245000e+03   9.4942942e+01
   1.1245500e+03   9.4943172e+01
   1.1246000e+03   9.4943400e+01
   1.1246500e+03   9.4943627e+01
   1.1247000e+03   9.4943852e+01
   1.1247500e+03   9.4944076e+01
   1.1248000e+03   9.4944299e+01
   1.1248500e+03   9.4944521e+01
   1.1249000e+03   9.4944741e+01
   1.1249500e+03   9.4944960e+01
   1.1250000e+03   9.4945177e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_15C.dat <==
   1.0750500e+03   9.4958233e+01
   1.0751000e+03   9.4958062e+01
   1.0751500e+03   9.4957890e+01
   1.0752000e+03   9.4957717e+01
   1.0752500e+03   9.4957542e+01
   1.0753000e+03   9.4957367e+01
   1.0753500e+03   9.4957190e+01
   1.0754000e+03   9.4957013e+01
   1.0754500e+03   9.4956834e+01
   1.0755000e+03   9.4956654e+01
   1.0755500e+03   9.4956473e+01
   1.0756000e+03   9.4956291e+01
   1.0756500e+03   9.4956108e+01
   1.0757000e+03   9.4955923e+01
   1.0757500e+03   9.4955738e+01
   1.0758000e+03   9.4955551e+01
   1.0758500e+03   9.4955363e+01
   1.0759000e+03   9.4955174e+01
   1.0759500e+03   9.4954984e+01
   1.0760000e+03   9.4954792e+01
   1.0760500e+03   9.4954599e+01
   1.0761000e+03   9.4954405e+01
   1.0761500e+03   9.4954210e+01
   1.0762000e+03   9.4954013e+01
   1.0762500e+03   9.4953816e+01
   1.0763000e+03   9.4953617e+01
   1.0763500e+03   9.4953416e+01
   1.0764000e+03   9.4953215e+01
   1.0764500e+03   9.4953012e+01
   1.0765000e+03   9.4952807e+01
   1.0765500e+03   9.4952602e+01
   1.0766000e+03   9.4952395e+01
   1.0766500e+03   9.4952186e+01
   1.0767000e+03   9.4951977e+01
   1.0767500e+03   9.4951766e+01
   1.0768000e+03   9.4951553e+01
   1.0768500e+03   9.4951339e+01
   1.0769000e+03   9.4951124e+01
   1.0769500e+03   9.4950907e+01
   1.0770000e+03   9.4950689e+01
   1.0770500e+03   9.4950469e+01
   1.0771000e+03   9.4950248e+01
   1.0771500e+03   9.4950026e+01
   1.0772000e+03   9.4949802e+01
   1.0772500e+03   9.4949576e+01
   1.0773000e+03   9.4949349e+01
   1.0773500e+03   9.4949120e+01
   1.0774000e+03   9.4948890e+01
   1.0774500e+03   9.4948658e+01
   1.0775000e+03   9.4948425e+01
   1.0775500e+03   9.4948190e+01
   1.0776000e+03   9.4947954e+01
   1.0776500e+03   9.4947715e+01
   1.0777000e+03   9.4947476e+01
   1.0777500e+03   9.4947234e+01
   1.0778000e+03   9.4946991e+01
   1.0778500e+03   9.4946746e+01
   1.0779000e+03   9.4946500e+01
   1.0779500e+03   9.4946251e+01
   1.0780000e+03   9.4946002e+01
   1.0780500e+03   9.4945750e+01
   1.0781000e+03   9.4945496e+01
   1.0781500e+03   9.4945241e+01
   1.0782000e+03   9.4944984e+01
   1.0782500e+03   9.4944725e+01
   1.0783000e+03   9.4944465e+01
   1.0783500e+03   9.4944202e+01
   1.0784000e+03   9.4943938e+01
   1.0784500e+03   9.4943671e+01
   1.0785000e+03   9.4943403e+01
   1.0785500e+03   9.4943133e+01
   1.0786000e+03   9.4942861e+01
   1.0786500e+03   9.4942587e+01
   1.0787000e+03   9.4942311e+01
   1.0787500e+03   9.4942033e+01
   1.0788000e+03   9.4941753e+01
   1.0788500e+03   9.4941471e+01
   1.0789000e+03   9.4941187e+01
   1.0789500e+03   9.4940901e+01
   1.0790000e+03   9.4940613e+01
   1.0790500e+03   9.4940323e+01
   1.0791000e+03   9.4940030e+01
   1.0791500e+03   9.4939736e+01
   1.0792000e+03   9.4939439e+01
   1.0792500e+03   9.4939140e+01
   1.0793000e+03   9.4938839e+01
   1.0793500e+03   9.4938535e+01
   1.0794000e+03   9.4938229e+01
   1.0794500e+03   9.4937921e+01
   1.0795000e+03   9.4937611e+01
   1.0795500e+03   9.4937299e+01
   1.0796000e+03   9.4936984e+01
   1.0796500e+03   9.4936666e+01
   1.0797000e+03   9.4936346e+01
   1.0797500e+03   9.4936024e+01
   1.0798000e+03   9.4935700e+01
   1.0798500e+03   9.4935373e+01
   1.0799000e+03   9.4935043e+01
   1.0799500e+03   9.4934711e+01
   1.0800000e+03   9.4934376e+01
   1.0800500e+03   9.4934039e+01
   1.0801000e+03   9.4933699e+01
   1.0801500e+03   9.4933356e+01
   1.0802000e+03   9.4933011e+01
   1.0802500e+03   9.4932663e+01
   1.0803000e+03   9.4932313e+01
   1.0803500e+03   9.4931960e+01
   1.0804000e+03   9.4931604e+01
   1.0804500e+03   9.4931245e+01
   1.0805000e+03   9.4930883e+01
   1.0805500e+03   9.4930518e+01
   1.0806000e+03   9.4930151e+01
   1.0806500e+03   9.4929781e+01
   1.0807000e+03   9.4929407e+01
   1.0807500e+03   9.4929031e+01
   1.0808000e+03   9.4928652e+01
   1.0808500e+03   9.4928269e+01
   1.0809000e+03   9.4927884e+01
   1.0809500e+03   9.4927495e+01
   1.0810000e+03   9.4927104e+01
   1.0810500e+03   9.4926709e+01
   1.0811000e+03   9.4926311e+01
   1.0811500e+03   9.4925909e+01
   1.0812000e+03   9.4925505e+01
   1.0812500e+03   9.4925097e+01
   1.0813000e+03   9.4924685e+01
   1.0813500e+03   9.4924271e+01
   1.0814000e+03   9.4923852e+01
   1.0814500e+03   9.4923431e+01
   1.0815000e+03   9.4923006e+01
   1.0815500e+03   9.4922577e+01
   1.0816000e+03   9.4922145e+01
   1.0816500e+03   9.4921709e+01
   1.0817000e+03   9.4921269e+01
   1.0817500e+03   9.4920826e+01
   1.0818000e+03   9.4920379e+01
   1.0818500e+03   9.4919928e+01
   1.0819000e+03   9.4919474e+01
   1.0819500e+03   9.4919015e+01
   1.0820000e+03   9.4918553e+01
   1.0820500e+03   9.4918086e+01
   1.0821000e+03   9.4917616e+01
   1.0821500e+03   9.4917141e+01
   1.0822000e+03   9.4916663e+01
   1.0822500e+03   9.4916180e+01
   1.0823000e+03   9.4915693e+01
   1.0823500e+03   9.4915202e+01
   1.0824000e+03   9.4914706e+01
   1.0824500e+03   9.4914206e+01
   1.0825000e+03   9.4913702e+01
   1.0825500e+03   9.4913193e+01
   1.0826000e+03   9.4912680e+01
   1.0826500e+03   9.4912162e+01
   1.0827000e+03   9.4911640e+01
   1.0827500e+03   9.4911113e+01
   1.0828000e+03   9.4910581e+01
   1.0828500e+03   9.4910045e+01
   1.0829000e+03   9.4909503e+01
   1.0829500e+03   9.4908957e+01
   1.0830000e+03   9.4908406e+01
   1.0830500e+03   9.4907849e+01
   1.0831000e+03   9.4907288e+01
   1.0831500e+03   9.4906721e+01
   1.0832000e+03   9.4906150e+01
   1.0832500e+03   9.4905573e+01
   1.0833000e+03   9.4904990e+01
   1.0833500e+03   9.4904403e+01
   1.0834000e+03   9.4903810e+01
   1.0834500e+03   9.4903211e+01
   1.0835000e+03   9.4902607e+01
   1.0835500e+03   9.4901997e+01
   1.0836000e+03   9.4901381e+01
   1.0836500e+03   9.4900759e+01
   1.0837000e+03   9.4900132e+01
   1.0837500e+03   9.4899499e+01
   1.0838000e+03   9.4898859e+01
   1.0838500e+03   9.4898214e+01
   1.0839000e+03   9.4897562e+01
   1.0839500e+03   9.4896904e+01
   1.0840000e+03   9.4896240e+01
   1.0840500e+03   9.4895569e+01
   1.0841000e+03   9.4894891e+01
   1.0841500e+03   9.4894208e+01
   1.0842000e+03   9.4893517e+01
   1.0842500e+03   9.4892820e+01
   1.0843000e+03   9.4892115e+01
   1.0843500e+03   9.4891404e+01
   1.0844000e+03   9.4890686e+01
   1.0844500e+03   9.4889961e+01
   1.0845000e+03   9.4889228e+01
   1.0845500e+03   9.4888488e+01
   1.0846000e+03   9.4887741e+01
   1.0846500e+03   9.4886986e+01
   1.0847000e+03   9.4886223e+01
   1.0847500e+03   9.4885453e+01
   1.0848000e+03   9.4884675e+01
   1.0848500e+03   9.4883889e+01
   1.0849000e+03   9.4883095e+01
   1.0849500e+03   9.4882292e+01
   1.0850000e+03   9.4881482e+01
   1.0850500e+03   9.4880663e+01
   1.0851000e+03   9.4879835e+01
   1.0851500e+03   9.4878999e+01
   1.0852000e+03   9.4878155e+01
   1.0852500e+03   9.4877301e+01
   1.0853000e+03   9.4876438e+01
   1.0853500e+03   9.4875566e+01
   1.0854000e+03   9.4874685e+01
   1.0854500e+03   9.4873795e+01
   1.0855000e+03   9.4872895e+01
   1.0855500e+03   9.4871985e+01
   1.0856000e+03   9.4871066e+01
   1.0856500e+03   9.4870137e+01
   1.0857000e+03   9.4869198e+01
   1.0857500e+03   9.4868248e+01
   1.0858000e+03   9.4867288e+01
   1.0858500e+03   9.4866318e+01
   1.0859000e+03   9.4865336e+01
   1.0859500e+03   9.4864345e+01
   1.0860000e+03   9.4863342e+01
   1.0860500e+03   9.4862328e+01
   1.0861000e+03   9.4861302e+01
   1.0861500e+03   9.4860265e+01
   1.0862000e+03   9.4859217e+01
   1.0862500e+03   9.4858157e+01
   1.0863000e+03   9.4857084e+01
   1.0863500e+03   9.4856000e+01
   1.0864000e+03   9.4854903e+01
   1.0864500e+03   9.4853793e+01
   1.0865000e+03   9.4852671e+01
   1.0865500e+03   9.4851536e+01
   1.0866000e+03   9.4850388e+01
   1.0866500e+03   9.4849226e+01
   1.0867000e+03   9.4848051e+01
   1.0867500e+03   9.4846862e+01
   1.0868000e+03   9.4845659e+01
   1.0868500e+03   9.4844442e+01
   1.0869000e+03   9.4843210e+01
   1.0869500e+03   9.4841964e+01
   1.0870000e+03   9.4840703e+01
   1.0870500e+03   9.4839426e+01
   1.0871000e+03   9.4838135e+01
   1.0871500e+03   9.4836827e+01
   1.0872000e+03   9.4835504e+01
   1.0872500e+03   9.4834165e+01
   1.0873000e+03   9.4832809e+01
   1.0873500e+03   9.4831437e+01
   1.0874000e+03   9.4830047e+01
   1.0874500e+03   9.4828641e+01
   1.0875000e+03   9.4827217e+01
   1.0875500e+03   9.4825775e+01
   1.0876000e+03   9.4824315e+01
   1.0876500e+03   9.4822837e+01
   1.0877000e+03   9.4821340e+01
   1.0877500e+03   9.4819824e+01
   1.0878000e+03   9.4818289e+01
   1.0878500e+03   9.4816734e+01
   1.0879000e+03   9.4815159e+01
   1.0879500e+03   9.4813563e+01
   1.0880000e+03   9.4811947e+01
   1.0880500e+03   9.4810310e+01
   1.0881000e+03   9.4808652e+01
   1.0881500e+03   9.4806971e+01
   1.0882000e+03   9.4805269e+01
   1.0882500e+03   9.4803544e+01
   1.0883000e+03   9.4801796e+01
   1.0883500e+03   9.4800024e+01
   1.0884000e+03   9.4798229e+01
   1.0884500e+03   9.4796410e+01
   1.0885000e+03   9.4794565e+01
   1.0885500e+03   9.4792696e+01
   1.0886000e+03   9.4790801e+01
   1.0886500e+03   9.4788880e+01
   1.0887000e+03   9.4786933e+01
   1.0887500e+03   9.4784959e+01
   1.0888000e+03   9.4782957e+01
   1.0888500e+03   9.4780927e+01
   1.0889000e+03   9.4778868e+01
   1.0889500e+03   9.4776781e+01
   1.0890000e+03   9.4774664e+01
   1.0890500e+03   9.4772516e+01
   1.0891000e+03   9.4770338e+01
   1.0891500e+03   9.4768129e+01
   1.0892000e+03   9.4765887e+01
   1.0892500e+03   9.4763613e+01
   1.0893000e+03   9.4761306e+01
   1.0893500e+03   9.4758965e+01
   1.0894000e+03   9.4756589e+01
   1.0894500e+03   9.4754179e+01
   1.0895000e+03   9.4751732e+01
   1.0895500e+03   9.4749249e+01
   1.0896000e+03   9.4746728e+01
   1.0896500e+03   9.4744169e+01
   1.0897000e+03   9.4741572e+01
   1.0897500e+03   9.4738935e+01
   1.0898000e+03   9.4736257e+01
   1.0898500e+03   9.4733538e+01
   1.0899000e+03   9.4730777e+01
   1.0899500e+03   9.4727973e+01
   1.0900000e+03   9.4725125e+01
   1.0900500e+03   9.4722232e+01
   1.0901000e+03   9.4719293e+01
   1.0901500e+03   9.4716308e+01
   1.0902000e+03   9.4713275e+01
   1.0902500e+03   9.4710193e+01
   1.0903000e+03   9.4707061e+01
   1.0903500e+03   9.4703879e+01
   1.0904000e+03   9.4700645e+01
   1.0904500e+03   9.4697357e+01
   1.0905000e+03   9.4694015e+01
   1.0905500e+03   9.4690618e+01
   1.0906000e+03   9.4687164e+01
   1.0906500e+03   9.4683652e+01
   1.0907000e+03   9.4680081e+01
   1.0907500e+03   9.4676449e+01
   1.0908000e+03   9.4672755e+01
   1.0908500e+03   9.4668998e+01
   1.0909000e+03   9.4665176e+01
   1.0909500e+03   9.4661287e+01
   1.0910000e+03   9.4657331e+01
   1.0910500e+03   9.4653305e+01
   1.0911000e+03   9.4649209e+01
   1.0911500e+03   9.4645039e+01
   1.0912000e+03   9.4640795e+01
   1.0912500e+03   9.4636475e+01
   1.0913000e+03   9.4632077e+01
   1.0913500e+03   9.4627598e+01
   1.0914000e+03   9.4623038e+01
   1.0914500e+03   9.4618394e+01
   1.0915000e+03   9.4613663e+01
   1.0915500e+03   9.4608845e+01
   1.0916000e+03   9.4603937e+01
   1.0916500e+03   9.4598935e+01
   1.0917000e+03   9.4593839e+01
   1.0917500e+03   9.4588646e+01
   1.0918000e+03   9.4583353e+01
   1.0918500e+03   9.4577957e+01
   1.0919000e+03   9.4572457e+01
   1.0919500e+03   9.4566848e+01
   1.0920000e+03   9.4561130e+01
   1.0920500e+03   9.4555298e+01
   1.0921000e+03   9.4549349e+01
   1.0921500e+03   9.4543281e+01
   1.0922000e+03   9.4537090e+01
   1.0922500e+03   9.4530773e+01
   1.0923000e+03   9.4524326e+01
   1.0923500e+03   9.4517746e+01
   1.0924000e+03   9.4511030e+01
   1.0924500e+03   9.4504173e+01
   1.0925000e+03   9.4497172e+01
   1.0925500e+03   9.4490022e+01
   1.0926000e+03   9.4482720e+01
   1.0926500e+03   9.4475260e+01
   1.0927000e+03   9.4467639e+01
   1.0927500e+03   9.4459852e+01
   1.0928000e+03   9.4451893e+01
   1.0928500e+03   9.4443759e+01
   1.0929000e+03   9.4435443e+01
   1.0929500e+03   9.4426940e+01
   1.0930000e+03   9.4418246e+01
   1.0930500e+03   9.4409353e+01
   1.0931000e+03   9.4400256e+01
   1.0931500e+03   9.4390948e+01
   1.0932000e+03   9.4381424e+01
   1.0932500e+03   9.4371676e+01
   1.0933000e+03   9.4361698e+01
   1.0933500e+03   9.4351482e+01
   1.0934000e+03   9.4341020e+01
   1.0934500e+03   9.4330305e+01
   1.0935000e+03   9.4319329e+01
   1.0935500e+03   9.4308083e+01
   1.0936000e+03   9.4296557e+01
   1.0936500e+03   9.4284744e+01
   1.0937000e+03   9.4272633e+01
   1.0937500e+03   9.4260215e+01
   1.0938000e+03   9.4247478e+01
   1.0938500e+03   9.4234412e+01
   1.0939000e+03   9.4221007e+01
   1.0939500e+03   9.4207249e+01
   1.0940000e+03   9.4193126e+01
   1.0940500e+03   9.4178627e+01
   1.0941000e+03   9.4163737e+01
   1.0941500e+03   9.4148442e+01
   1.0942000e+03   9.4132728e+01
   1.0942500e+03   9.4116579e+01
   1.0943000e+03   9.4099979e+01
   1.0943500e+03   9.4082913e+01
   1.0944000e+03   9.4065361e+01
   1.0944500e+03   9.4047306e+01
   1.0945000e+03   9.4028728e+01
   1.0945500e+03   9.4009608e+01
   1.0946000e+03   9.3989924e+01
   1.0946500e+03   9.3969655e+01
   1.0947000e+03   9.3948776e+01
   1.0947500e+03   9.3927264e+01
   1.0948000e+03   9.3905094e+01
   1.0948500e+03   9.3882237e+01
   1.0949000e+03   9.3858667e+01
   1.0949500e+03   9.3834353e+01
   1.0950000e+03   9.3809265e+01
   1.0950500e+03   9.3783369e+01
   1.0951000e+03   9.3756632e+01
   1.0951500e+03   9.3729016e+01
   1.0952000e+03   9.3700483e+01
   1.0952500e+03   9.3670994e+01
   1.0953000e+03   9.3640505e+01
   1.0953500e+03   9.3608972e+01
   1.0954000e+03   9.3576347e+01
   1.0954500e+03   9.3542580e+01
   1.0955000e+03   9.3507619e+01
   1.0955500e+03   9.3471406e+01
   1.0956000e+03   9.3433884e+01
   1.0956500e+03   9.3394988e+01
   1.0957000e+03   9.3354654e+01
   1.0957500e+03   9.3312809e+01
   1.0958000e+03   9.3269381e+01
   1.0958500e+03   9.3224289e+01
   1.0959000e+03   9.3177449e+01
   1.0959500e+03   9.3128773e+01
   1.0960000e+03   9.3078164e+01
   1.0960500e+03   9.3025523e+01
   1.0961000e+03   9.2970740e+01
   1.0961500e+03   9.2913703e+01
   1.0962000e+03   9.2854288e+01
   1.0962500e+03   9.2792366e+01
   1.0963000e+03   9.2727797e+01
   1.0963500e+03   9.2660434e+01
   1.0964000e+03   9.2590117e+01
   1.0964500e+03   9.2516677e+01
   1.0965000e+03   9.2439933e+01
   1.0965500e+03   9.2359690e+01
   1.0966000e+03   9.2275740e+01
   1.0966500e+03   9.2187859e+01
   1.0967000e+03   9.2095809e+01
   1.0967500e+03   9.1999332e+01
   1.0968000e+03   9.1898152e+01
   1.0968500e+03   9.1791970e+01
   1.0969000e+03   9.1680469e+01
   1.0969500e+03   9.1563303e+01
   1.0970000e+03   9.1440101e+01
   1.0970500e+03   9.1310464e+01
   1.0971000e+03   9.1173960e+01
   1.0971500e+03   9.1030124e+01
   1.0972000e+03   9.0878453e+01
   1.0972500e+03   9.0718405e+01
   1.0973000e+03   9.0549392e+01
   1.0973500e+03   9.0370780e+01
   1.0974000e+03   9.0181883e+01
   1.0974500e+03   8.9981959e+01
   1.0975000e+03   8.9770204e+01
   1.0975500e+03   8.9545751e+01
   1.0976000e+03   8.9307660e+01
   1.0976500e+03   8.9054915e+01
   1.0977000e+03   8.8786420e+01
   1.0977500e+03   8.8500990e+01
   1.0978000e+03   8.8197348e+01
   1.0978500e+03   8.7874119e+01
   1.0979000e+03   8.7529827e+01
   1.0979500e+03   8.7162886e+01
   1.0980000e+03   8.6771608e+01
   1.0980500e+03   8.6354192e+01
   1.0981000e+03   8.5908734e+01
   1.0981500e+03   8.5433231e+01
   1.0982000e+03   8.4925596e+01
   1.0982500e+03   8.4383673e+01
   1.0983000e+03   8.3805271e+01
   1.0983500e+03   8.3188201e+01
   1.0984000e+03   8.2530330e+01
   1.0984500e+03   8.1829662e+01
   1.0985000e+03   8.1084428e+01
   1.0985500e+03   8.0293212e+01
   1.0986000e+03   7.9455110e+01
   1.0986500e+03   7.8569915e+01
   1.0987000e+03   7.7638354e+01
   1.0987500e+03   7.6662354e+01
   1.0988000e+03   7.5645346e+01
   1.0988500e+03   7.4592596e+01
   1.0989000e+03   7.3511545e+01
   1.0989500e+03   7.2412127e+01
   1.0990000e+03   7.1307023e+01
   1.0990500e+03   7.0211808e+01
   1.0991000e+03   6.9144914e+01
   1.0991500e+03   6.8127354e+01
   1.0992000e+03   6.7182153e+01
   1.0992500e+03   6.6333447e+01
   1.0993000e+03   6.5605272e+01
   1.0993500e+03   6.5020102e+01
   1.0994000e+03   6.4597279e+01
   1.0994500e+03   6.4351509e+01
   1.0995000e+03   6.4291624e+01
   1.0995500e+03   6.4419811e+01
   1.0996000e+03   6.4731406e+01
   1.0996500e+03   6.5215323e+01
   1.0997000e+03   6.5855005e+01
   1.0997500e+03   6.6629788e+01
   1.0998000e+03   6.7516448e+01
   1.0998500e+03   6.8490757e+01
   1.0999000e+03   6.9528857e+01
   1.0999500e+03   7.0608370e+01
   1.1000000e+03   7.1709172e+01
   1.1000500e+03   7.2813855e+01
   1.1001000e+03   7.3907904e+01
   1.1001500e+03   7.4979661e+01
   1.1002000e+03   7.6020136e+01
   1.1002500e+03   7.7022718e+01
   1.1003000e+03   7.7982847e+01
   1.1003500e+03   7.8897678e+01
   1.1004000e+03   7.9765754e+01
   1.1004500e+03   8.0586718e+01
   1.1005000e+03   8.1361055e+01
   1.1005500e+03   8.2089875e+01
   1.1006000e+03   8.2774740e+01
   1.1006500e+03   8.3417513e+01
   1.1007000e+03   8.4020252e+01
   1.1007500e+03   8.4585116e+01
   1.1008000e+03   8.5114301e+01
   1.1008500e+03   8.5609988e+01
   1.1009000e+03   8.6074313e+01
   1.1009500e+03   8.6509333e+01
   1.1010000e+03   8.6917017e+01
   1.1010500e+03   8.7299230e+01
   1.1011000e+03   8.7657733e+01
   1.1011500e+03   8.7994178e+01
   1.1012000e+03   8.8310109e+01
   1.1012500e+03   8.8606966e+01
   1.1013000e+03   8.8886086e+01
   1.1013500e+03   8.9148713e+01
   1.1014000e+03   8.9396000e+01
   1.1014500e+03   8.9629011e+01
   1.1015000e+03   8.9848735e+01
   1.1015500e+03   9.0056085e+01
   1.1016000e+03   9.0251904e+01
   1.1016500e+03   9.0436973e+01
   1.1017000e+03   9.0612013e+01
   1.1017500e+03   9.0777690e+01
   1.1018000e+03   9.0934623e+01
   1.1018500e+03   9.1083380e+01
   1.1019000e+03   9.1224490e+01
   1.1019500e+03   9.1358441e+01
   1.1020000e+03   9.1485687e+01
   1.1020500e+03   9.1606646e+01
   1.1021000e+03   9.1721708e+01
   1.1021500e+03   9.1831234e+01
   1.1022000e+03   9.1935558e+01
   1.1022500e+03   9.2034993e+01
   1.1023000e+03   9.2129827e+01
   1.1023500e+03   9.2220330e+01
   1.1024000e+03   9.2306752e+01
   1.1024500e+03   9.2389327e+01
   1.1025000e+03   9.2468273e+01
   1.1025500e+03   9.2543792e+01
   1.1026000e+03   9.2616075e+01
   1.1026500e+03   9.2685297e+01
   1.1027000e+03   9.2751625e+01
   1.1027500e+03   9.2815213e+01
   1.1028000e+03   9.2876207e+01
   1.1028500e+03   9.2934741e+01
   1.1029000e+03   9.2990944e+01
   1.1029500e+03   9.3044933e+01
   1.1030000e+03   9.3096823e+01
   1.1030500e+03   9.3146716e+01
   1.1031000e+03   9.3194713e+01
   1.1031500e+03   9.3240907e+01
   1.1032000e+03   9.3285383e+01
   1.1032500e+03   9.3328226e+01
   1.1033000e+03   9.3369512e+01
   1.1033500e+03   9.3409315e+01
   1.1034000e+03   9.3447703e+01
   1.1034500e+03   9.3484741e+01
   1.1035000e+03   9.3520491e+01
   1.1035500e+03   9.3555012e+01
   1.1036000e+03   9.3588357e+01
   1.1036500e+03   9.3620578e+01
   1.1037000e+03   9.3651726e+01
   1.1037500e+03   9.3681846e+01
   1.1038000e+03   9.3710982e+01
   1.1038500e+03   9.3739176e+01
   1.1039000e+03   9.3766468e+01
   1.1039500e+03   9.3792894e+01
   1.1040000e+03   9.3818492e+01
   1.1040500e+03   9.3843295e+01
   1.1041000e+03   9.3867334e+01
   1.1041500e+03   9.3890641e+01
   1.1042000e+03   9.3913245e+01
   1.1042500e+03   9.3935172e+01
   1.1043000e+03   9.3956451e+01
   1.1043500e+03   9.3977105e+01
   1.1044000e+03   9.3997159e+01
   1.1044500e+03   9.4016635e+01
   1.1045000e+03   9.4035555e+01
   1.1045500e+03   9.4053940e+01
   1.1046000e+03   9.4071809e+01
   1.1046500e+03   9.4089183e+01
   1.1047000e+03   9.4106077e+01
   1.1047500e+03   9.4122511e+01
   1.1048000e+03   9.4138499e+01
   1.1048500e+03   9.4154059e+01
   1.1049000e+03   9.4169205e+01
   1.1049500e+03   9.4183951e+01
   1.1050000e+03   9.4198312e+01
   1.1050500e+03   9.4212300e+01
   1.1051000e+03   9.4225928e+01
   1.1051500e+03   9.4239209e+01
   1.1052000e+03   9.4252153e+01
   1.1052500e+03   9.4264773e+01
   1.1053000e+03   9.4277078e+01
   1.1053500e+03   9.4289080e+01
   1.1054000e+03   9.4300787e+01
   1.1054500e+03   9.4312210e+01
   1.1055000e+03   9.4323357e+01
   1.1055500e+03   9.4334237e+01
   1.1056000e+03   9.4344859e+01
   1.1056500e+03   9.4355230e+01
   1.1057000e+03   9.4365359e+01
   1.1057500e+03   9.4375252e+01
   1.1058000e+03   9.4384918e+01
   1.1058500e+03   9.4394362e+01
   1.1059000e+03   9.4403592e+01
   1.1059500e+03   9.4412614e+01
   1.1060000e+03   9.4421434e+01
   1.1060500e+03   9.4430058e+01
   1.1061000e+03   9.4438492e+01
   1.1061500e+03   9.4446741e+01
   1.1062000e+03   9.4454811e+01
   1.1062500e+03   9.4462707e+01
   1.1063000e+03   9.4470433e+01
   1.1063500e+03   9.4477995e+01
   1.1064000e+03   9.4485397e+01
   1.1064500e+03   9.4492643e+01
   1.1065000e+03   9.4499738e+01
   1.1065500e+03   9.4506687e+01
   1.1066000e+03   9.4513492e+01
   1.1066500e+03   9.4520158e+01
   1.1067000e+03   9.4526689e+01
   1.1067500e+03   9.4533088e+01
   1.1068000e+03   9.4539358e+01
   1.1068500e+03   9.4545504e+01
   1.1069000e+03   9.4551529e+01
   1.1069500e+03   9.4557435e+01
   1.1070000e+03   9.4563225e+01
   1.1070500e+03   9.4568903e+01
   1.1071000e+03   9.4574472e+01
   1.1071500e+03   9.4579934e+01
   1.1072000e+03   9.4585292e+01
   1.1072500e+03   9.4590548e+01
   1.1073000e+03   9.4595706e+01
   1.1073500e+03   9.4600767e+01
   1.1074000e+03   9.4605735e+01
   1.1074500e+03   9.4610610e+01
   1.1075000e+03   9.4615396e+01
   1.1075500e+03   9.4620095e+01
   1.1076000e+03   9.4624708e+01
   1.1076500e+03   9.4629238e+01
   1.1077000e+03   9.4633687e+01
   1.1077500e+03   9.4638057e+01
   1.1078000e+03   9.4642349e+01
   1.1078500e+03   9.4646566e+01
   1.1079000e+03   9.4650709e+01
   1.1079500e+03   9.4654780e+01
   1.1080000e+03   9.4658780e+01
   1.1080500e+03   9.4662711e+01
   1.1081000e+03   9.4666575e+01
   1.1081500e+03   9.4670373e+01
   1.1082000e+03   9.4674107e+01
   1.1082500e+03   9.4677778e+01
   1.1083000e+03   9.4681388e+01
   1.1083500e+03   9.4684937e+01
   1.1084000e+03   9.4688428e+01
   1.1084500e+03   9.4691861e+01
   1.1085000e+03   9.4695238e+01
   1.1085500e+03   9.4698560e+01
   1.1086000e+03   9.4701828e+01
   1.1086500e+03   9.4705044e+01
   1.1087000e+03   9.4708208e+01
   1.1087500e+03   9.4711321e+01
   1.1088000e+03   9.4714385e+01
   1.1088500e+03   9.4717401e+01
   1.1089000e+03   9.4720369e+01
   1.1089500e+03   9.4723291e+01
   1.1090000e+03   9.4726167e+01
   1.1090500e+03   9.4728999e+01
   1.1091000e+03   9.4731787e+01
   1.1091500e+03   9.4734533e+01
   1.1092000e+03   9.4737237e+01
   1.1092500e+03   9.4739900e+01
   1.1093000e+03   9.4742522e+01
   1.1093500e+03   9.4745106e+01
   1.1094000e+03   9.4747650e+01
   1.1094500e+03   9.4750157e+01
   1.1095000e+03   9.4752627e+01
   1.1095500e+03   9.4755061e+01
   1.1096000e+03   9.4757459e+01
   1.1096500e+03   9.4759821e+01
   1.1097000e+03   9.4762150e+01
   1.1097500e+03   9.4764445e+01
   1.1098000e+03   9.4766707e+01
   1.1098500e+03   9.4768937e+01
   1.1099000e+03   9.4771135e+01
   1.1099500e+03   9.4773302e+01
   1.1100000e+03   9.4775438e+01
   1.1100500e+03   9.4777544e+01
   1.1101000e+03   9.4779621e+01
   1.1101500e+03   9.4781669e+01
   1.1102000e+03   9.4783689e+01
   1.1102500e+03   9.4785681e+01
   1.1103000e+03   9.4787645e+01
   1.1103500e+03   9.4789583e+01
   1.1104000e+03   9.4791494e+01
   1.1104500e+03   9.4793380e+01
   1.1105000e+03   9.4795240e+01
   1.1105500e+03   9.4797075e+01
   1.1106000e+03   9.4798886e+01
   1.1106500e+03   9.4800672e+01
   1.1107000e+03   9.4802435e+01
   1.1107500e+03   9.4804175e+01
   1.1108000e+03   9.4805891e+01
   1.1108500e+03   9.4807586e+01
   1.1109000e+03   9.4809258e+01
   1.1109500e+03   9.4810909e+01
   1.1110000e+03   9.4812538e+01
   1.1110500e+03   9.4814147e+01
   1.1111000e+03   9.4815735e+01
   1.1111500e+03   9.4817302e+01
   1.1112000e+03   9.4818850e+01
   1.1112500e+03   9.4820378e+01
   1.1113000e+03   9.4821887e+01
   1.1113500e+03   9.4823377e+01
   1.1114000e+03   9.4824849e+01
   1.1114500e+03   9.4826302e+01
   1.1115000e+03   9.4827738e+01
   1.1115500e+03   9.4829155e+01
   1.1116000e+03   9.4830555e+01
   1.1116500e+03   9.4831938e+01
   1.1117000e+03   9.4833305e+01
   1.1117500e+03   9.4834654e+01
   1.1118000e+03   9.4835988e+01
   1.1118500e+03   9.4837305e+01
   1.1119000e+03   9.4838607e+01
   1.1119500e+03   9.4839893e+01
   1.1120000e+03   9.4841163e+01
   1.1120500e+03   9.4842419e+01
   1.1121000e+03   9.4843660e+01
   1.1121500e+03   9.4844886e+01
   1.1122000e+03   9.4846098e+01
   1.1122500e+03   9.4847296e+01
   1.1123000e+03   9.4848480e+01
   1.1123500e+03   9.4849651e+01
   1.1124000e+03   9.4850807e+01
   1.1124500e+03   9.4851951e+01
   1.1125000e+03   9.4853081e+01
   1.1125500e+03   9.4854199e+01
   1.1126000e+03   9.4855304e+01
   1.1126500e+03   9.4856396e+01
   1.1127000e+03   9.4857476e+01
   1.1127500e+03   9.4858544e+01
   1.1128000e+03   9.4859600e+01
   1.1128500e+03   9.4860644e+01
   1.1129000e+03   9.4861677e+01
   1.1129500e+03   9.4862698e+01
   1.1130000e+03   9.4863708e+01
   1.1130500e+03   9.4864707e+01
   1.1131000e+03   9.4865695e+01
   1.1131500e+03   9.4866672e+01
   1.1132000e+03   9.4867639e+01
   1.1132500e+03   9.4868595e+01
   1.1133000e+03   9.4869541e+01
   1.1133500e+03   9.4870476e+01
   1.1134000e+03   9.4871402e+01
   1.1134500e+03   9.4872318e+01
   1.1135000e+03   9.4873224e+01
   1.1135500e+03   9.4874120e+01
   1.1136000e+03   9.4875007e+01
   1.1136500e+03   9.4875885e+01
   1.1137000e+03   9.4876753e+01
   1.1137500e+03   9.4877613e+01
   1.1138000e+03   9.4878463e+01
   1.1138500e+03   9.4879305e+01
   1.1139000e+03   9.4880138e+01
   1.1139500e+03   9.4880962e+01
   1.1140000e+03   9.4881778e+01
   1.1140500e+03   9.4882585e+01
   1.1141000e+03   9.4883385e+01
   1.1141500e+03   9.4884176e+01
   1.1142000e+03   9.4884959e+01
   1.1142500e+03   9.4885734e+01
   1.1143000e+03   9.4886502e+01
   1.1143500e+03   9.4887261e+01
   1.1144000e+03   9.4888014e+01
   1.1144500e+03   9.4888758e+01
   1.1145000e+03   9.4889496e+01
   1.1145500e+03   9.4890226e+01
   1.1146000e+03   9.4890948e+01
   1.1146500e+03   9.4891664e+01
   1.1147000e+03   9.4892373e+01
   1.1147500e+03   9.4893074e+01
   1.1148000e+03   9.4893769e+01
   1.1148500e+03   9.4894457e+01
   1.1149000e+03   9.4895139e+01
   1.1149500e+03   9.4895814e+01
   1.1150000e+03   9.4896482e+01
   1.1150500e+03   9.4897144e+01
   1.1151000e+03   9.4897800e+01
   1.1151500e+03   9.4898449e+01
   1.1152000e+03   9.4899093e+01
   1.1152500e+03   9.4899730e+01
   1.1153000e+03   9.4900361e+01
   1.1153500e+03   9.4900986e+01
   1.1154000e+03   9.4901606e+01
   1.1154500e+03   9.4902219e+01
   1.1155000e+03   9.4902827e+01
   1.1155500e+03   9.4903430e+01
   1.1156000e+03   9.4904026e+01
   1.1156500e+03   9.4904617e+01
   1.1157000e+03   9.4905203e+01
   1.1157500e+03   9.4905783e+01
   1.1158000e+03   9.4906359e+01
   1.1158500e+03   9.4906928e+01
   1.1159000e+03   9.4907493e+01
   1.1159500e+03   9.4908052e+01
   1.1160000e+03   9.4908607e+01
   1.1160500e+03   9.4909156e+01
   1.1161000e+03   9.4909701e+01
   1.1161500e+03   9.4910241e+01
   1.1162000e+03   9.4910775e+01
   1.1162500e+03   9.4911305e+01
   1.1163000e+03   9.4911831e+01
   1.1163500e+03   9.4912352e+01
   1.1164000e+03   9.4912868e+01
   1.1164500e+03   9.4913379e+01
   1.1165000e+03   9.4913886e+01
   1.1165500e+03   9.4914389e+01
   1.1166000e+03   9.4914887e+01
   1.1166500e+03   9.4915381e+01
   1.1167000e+03   9.4915871e+01
   1.1167500e+03   9.4916356e+01
   1.1168000e+03   9.4916837e+01
   1.1168500e+03   9.4917315e+01
   1.1169000e+03   9.4917788e+01
   1.1169500e+03   9.4918256e+01
   1.1170000e+03   9.4918721e+01
   1.1170500e+03   9.4919182e+01
   1.1171000e+03   9.4919640e+01
   1.1171500e+03   9.4920093e+01
   1.1172000e+03   9.4920542e+01
   1.1172500e+03   9.4920988e+01
   1.1173000e+03   9.4921430e+01
   1.1173500e+03   9.4921868e+01
   1.1174000e+03   9.4922303e+01
   1.1174500e+03   9.4922733e+01
   1.1175000e+03   9.4923161e+01
   1.1175500e+03   9.4923585e+01
   1.1176000e+03   9.4924005e+01
   1.1176500e+03   9.4924422e+01
   1.1177000e+03   9.4924835e+01
   1.1177500e+03   9.4925245e+01
   1.1178000e+03   9.4925652e+01
   1.1178500e+03   9.4926056e+01
   1.1179000e+03   9.4926456e+01
   1.1179500e+03   9.4926853e+01
   1.1180000e+03   9.4927247e+01
   1.1180500e+03   9.4927637e+01
   1.1181000e+03   9.4928024e+01
   1.1181500e+03   9.4928409e+01
   1.1182000e+03   9.4928790e+01
   1.1182500e+03   9.4929168e+01
   1.1183000e+03   9.4929544e+01
   1.1183500e+03   9.4929916e+01
   1.1184000e+03   9.4930285e+01
   1.1184500e+03   9.4930651e+01
   1.1185000e+03   9.4931015e+01
   1.1185500e+03   9.4931376e+01
   1.1186000e+03   9.4931734e+01
   1.1186500e+03   9.4932089e+01
   1.1187000e+03   9.4932441e+01
   1.1187500e+03   9.4932790e+01
   1.1188000e+03   9.4933137e+01
   1.1188500e+03   9.4933481e+01
   1.1189000e+03   9.4933823e+01
   1.1189500e+03   9.4934162e+01
   1.1190000e+03   9.4934498e+01
   1.1190500e+03   9.4934832e+01
   1.1191000e+03   9.4935163e+01
   1.1191500e+03   9.4935492e+01
   1.1192000e+03   9.4935818e+01
   1.1192500e+03   9.4936142e+01
   1.1193000e+03   9.4936463e+01
   1.1193500e+03   9.4936782e+01
   1.1194000e+03   9.4937099e+01
   1.1194500e+03   9.4937413e+01
   1.1195000e+03   9.4937724e+01
   1.1195500e+03   9.4938034e+01
   1.1196000e+03   9.4938341e+01
   1.1196500e+03   9.4938646e+01
   1.1197000e+03   9.4938948e+01
   1.1197500e+03   9.4939249e+01
   1.1198000e+03   9.4939547e+01
   1.1198500e+03   9.4939843e+01
   1.1199000e+03   9.4940137e+01
   1.1199500e+03   9.4940429e+01
   1.1200000e+03   9.4940718e+01
   1.1200500e+03   9.4941006e+01
   1.1201000e+03   9.4941291e+01
   1.1201500e+03   9.4941574e+01
   1.1202000e+03   9.4941855e+01
   1.1202500e+03   9.4942135e+01
   1.1203000e+03   9.4942412e+01
   1.1203500e+03   9.4942687e+01
   1.1204000e+03   9.4942960e+01
   1.1204500e+03   9.4943232e+01
   1.1205000e+03   9.4943501e+01
   1.1205500e+03   9.4943769e+01
   1.1206000e+03   9.4944034e+01
   1.1206500e+03   9.4944298e+01
   1.1207000e+03   9.4944560e+01
   1.1207500e+03   9.4944820e+01
   1.1208000e+03   9.4945078e+01
   1.1208500e+03   9.4945334e+01
   1.1209000e+03   9.4945589e+01
   1.1209500e+03   9.4945842e+01
   1.1210000e+03   9.4946093e+01
   1.1210500e+03   9.4946342e+01
   1.1211000e+03   9.4946590e+01
   1.1211500e+03   9.4946836e+01
   1.1212000e+03   9.4947080e+01
   1.1212500e+03   9.4947322e+01
   1.1213000e+03   9.4947563e+01
   1.1213500e+03   9.4947802e+01
   1.1214000e+03   9.4948040e+01
   1.1214500e+03   9.4948276e+01
   1.1215000e+03   9.4948510e+01
   1.1215500e+03   9.4948743e+01
   1.1216000e+03   9.4948974e+01
   1.1216500e+03   9.4949204e+01
   1.1217000e+03   9.4949432e+01
   1.1217500e+03   9.4949658e+01
   1.1218000e+03   9.4949883e+01
   1.1218500e+03   9.4950107e+01
   1.1219000e+03   9.4950329e+01
   1.1219500e+03   9.4950550e+01
   1.1220000e+03   9.4950769e+01
   1.1220500e+03   9.4950986e+01
   1.1221000e+03   9.4951203e+01
   1.1221500e+03   9.4951417e+01
   1.1222000e+03   9.4951631e+01
   1.1222500e+03   9.4951843e+01
   1.1223000e+03   9.4952053e+01
   1.1223500e+03   9.4952262e+01
   1.1224000e+03   9.4952470e+01
   1.1224500e+03   9.4952677e+01
   1.1225000e+03   9.4952882e+01
   1.1225500e+03   9.4953086e+01
   1.1226000e+03   9.4953288e+01
   1.1226500e+03   9.4953489e+01
   1.1227000e+03   9.4953689e+01
   1.1227500e+03   9.4953888e+01
   1.1228000e+03   9.4954085e+01
   1.1228500e+03   9.4954281e+01
   1.1229000e+03   9.4954476e+01
   1.1229500e+03   9.4954670e+01
   1.1230000e+03   9.4954862e+01
   1.1230500e+03   9.4955053e+01
   1.1231000e+03   9.4955243e+01
   1.1231500e+03   9.4955432e+01
   1.1232000e+03   9.4955619e+01
   1.1232500e+03   9.4955805e+01
   1.1233000e+03   9.4955991e+01
   1.1233500e+03   9.4956175e+01
   1.1234000e+03   9.4956357e+01
   1.1234500e+03   9.4956539e+01
   1.1235000e+03   9.4956720e+01
   1.1235500e+03   9.4956899e+01
   1.1236000e+03   9.4957077e+01
   1.1236500e+03   9.4957255e+01
   1.1237000e+03   9.4957431e+01
   1.1237500e+03   9.4957606e+01
   1.1238000e+03   9.4957780e+01
   1.1238500e+03   9.4957953e+01
   1.1239000e+03   9.4958125e+01
   1.1239500e+03   9.4958295e+01
   1.1240000e+03   9.4958465e+01
   1.1240500e+03   9.4958634e+01
   1.1241000e+03   9.4958802e+01
   1.1241500e+03   9.4958968e+01
   1.1242000e+03   9.4959134e+01
   1.1242500e+03   9.4959299e+01
   1.1243000e+03   9.4959462e+01
   1.1243500e+03   9.4959625e+01
   1.1244000e+03   9.4959787e+01
   1.1244500e+03   9.4959947e+01
   1.1245000e+03   9.4960107e+01
   1.1245500e+03   9.4960266e+01
   1.1246000e+03   9.4960424e+01
   1.1246500e+03   9.4960581e+01
   1.1247000e+03   9.4960737e+01
   1.1247500e+03   9.4960892e+01
   1.1248000e+03   9.4961046e+01
   1.1248500e+03   9.4961199e+01
   1.1249000e+03   9.4961352e+01
   1.1249500e+03   9.4961503e+01
   1.1250000e+03   9.4961654e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_17C.dat <==
   1.0750500e+03   9.4950539e+01
   1.0751000e+03   9.4950334e+01
   1.0751500e+03   9.4950129e+01
   1.0752000e+03   9.4949922e+01
   1.0752500e+03   9.4949714e+01
   1.0753000e+03   9.4949504e+01
   1.0753500e+03   9.4949293e+01
   1.0754000e+03   9.4949081e+01
   1.0754500e+03   9.4948868e+01
   1.0755000e+03   9.4948653e+01
   1.0755500e+03   9.4948437e+01
   1.0756000e+03   9.4948219e+01
   1.0756500e+03   9.4948001e+01
   1.0757000e+03   9.4947780e+01
   1.0757500e+03   9.4947559e+01
   1.0758000e+03   9.4947336e+01
   1.0758500e+03   9.4947111e+01
   1.0759000e+03   9.4946885e+01
   1.0759500e+03   9.4946658e+01
   1.0760000e+03   9.4946429e+01
   1.0760500e+03   9.4946199e+01
   1.0761000e+03   9.4945967e+01
   1.0761500e+03   9.4945733e+01
   1.0762000e+03   9.4945499e+01
   1.0762500e+03   9.4945262e+01
   1.0763000e+03   9.4945024e+01
   1.0763500e+03   9.4944785e+01
   1.0764000e+03   9.4944544e+01
   1.0764500e+03   9.4944301e+01
   1.0765000e+03   9.4944057e+01
   1.0765500e+03   9.4943811e+01
   1.0766000e+03   9.4943564e+01
   1.0766500e+03   9.4943315e+01
   1.0767000e+03   9.4943064e+01
   1.0767500e+03   9.4942812e+01
   1.0768000e+03   9.4942558e+01
   1.0768500e+03   9.4942302e+01
   1.0769000e+03   9.4942044e+01
   1.0769500e+03   9.4941785e+01
   1.0770000e+03   9.4941524e+01
   1.0770500e+03   9.4941262e+01
   1.0771000e+03   9.4940997e+01
   1.0771500e+03   9.4940731e+01
   1.0772000e+03   9.4940463e+01
   1.0772500e+03   9.4940193e+01
   1.0773000e+03   9.4939921e+01
   1.0773500e+03   9.4939648e+01
   1.0774000e+03   9.4939372e+01
   1.0774500e+03   9.4939095e+01
   1.0775000e+03   9.4938816e+01
   1.0775500e+03   9.4938534e+01
   1.0776000e+03   9.4938251e+01
   1.0776500e+03   9.4937966e+01
   1.0777000e+03   9.4937679e+01
   1.0777500e+03   9.4937390e+01
   1.0778000e+03   9.4937099e+01
   1.0778500e+03   9.4936806e+01
   1.0779000e+03   9.4936511e+01
   1.0779500e+03   9.4936214e+01
   1.0780000e+03   9.4935914e+01
   1.0780500e+03   9.4935613e+01
   1.0781000e+03   9.4935309e+01
   1.0781500e+03   9.4935004e+01
   1.0782000e+03   9.4934696e+01
   1.0782500e+03   9.4934386e+01
   1.0783000e+03   9.4934074e+01
   1.0783500e+03   9.4933759e+01
   1.0784000e+03   9.4933442e+01
   1.0784500e+03   9.4933123e+01
   1.0785000e+03   9.4932802e+01
   1.0785500e+03   9.4932478e+01
   1.0786000e+03   9.4932152e+01
   1.0786500e+03   9.4931824e+01
   1.0787000e+03   9.4931493e+01
   1.0787500e+03   9.4931160e+01
   1.0788000e+03   9.4930825e+01
   1.0788500e+03   9.4930487e+01
   1.0789000e+03   9.4930146e+01
   1.0789500e+03   9.4929803e+01
   1.0790000e+03   9.4929457e+01
   1.0790500e+03   9.4929109e+01
   1.0791000e+03   9.4928759e+01
   1.0791500e+03   9.4928405e+01
   1.0792000e+03   9.4928049e+01
   1.0792500e+03   9.4927691e+01
   1.0793000e+03   9.4927330e+01
   1.0793500e+03   9.4926966e+01
   1.0794000e+03   9.4926599e+01
   1.0794500e+03   9.4926229e+01
   1.0795000e+03   9.4925857e+01
   1.0795500e+03   9.4925482e+01
   1.0796000e+03   9.4925104e+01
   1.0796500e+03   9.4924723e+01
   1.0797000e+03   9.4924339e+01
   1.0797500e+03   9.4923953e+01
   1.0798000e+03   9.4923563e+01
   1.0798500e+03   9.4923170e+01
   1.0799000e+03   9.4922775e+01
   1.0799500e+03   9.4922376e+01
   1.0800000e+03   9.4921974e+01
   1.0800500e+03   9.4921569e+01
   1.0801000e+03   9.4921161e+01
   1.0801500e+03   9.4920750e+01
   1.0802000e+03   9.4920335e+01
   1.0802500e+03   9.4919917e+01
   1.0803000e+03   9.4919496e+01
   1.0803500e+03   9.4919072e+01
   1.0804000e+03   9.4918644e+01
   1.0804500e+03   9.4918213e+01
   1.0805000e+03   9.4917778e+01
   1.0805500e+03   9.4917340e+01
   1.0806000e+03   9.4916899e+01
   1.0806500e+03   9.4916454e+01
   1.0807000e+03   9.4916005e+01
   1.0807500e+03   9.4915552e+01
   1.0808000e+03   9.4915096e+01
   1.0808500e+03   9.4914637e+01
   1.0809000e+03   9.4914173e+01
   1.0809500e+03   9.4913706e+01
   1.0810000e+03   9.4913235e+01
   1.0810500e+03   9.4912760e+01
   1.0811000e+03   9.4912281e+01
   1.0811500e+03   9.4911799e+01
   1.0812000e+03   9.4911312e+01
   1.0812500e+03   9.4910821e+01
   1.0813000e+03   9.4910326e+01
   1.0813500e+03   9.4909827e+01
   1.0814000e+03   9.4909324e+01
   1.0814500e+03   9.4908817e+01
   1.0815000e+03   9.4908305e+01
   1.0815500e+03   9.4907789e+01
   1.0816000e+03   9.4907269e+01
   1.0816500e+03   9.4906744e+01
   1.0817000e+03   9.4906215e+01
   1.0817500e+03   9.4905681e+01
   1.0818000e+03   9.4905143e+01
   1.0818500e+03   9.4904600e+01
   1.0819000e+03   9.4904052e+01
   1.0819500e+03   9.4903500e+01
   1.0820000e+03   9.4902943e+01
   1.0820500e+03   9.4902381e+01
   1.0821000e+03   9.4901814e+01
   1.0821500e+03   9.4901242e+01
   1.0822000e+03   9.4900666e+01
   1.0822500e+03   9.4900084e+01
   1.0823000e+03   9.4899497e+01
   1.0823500e+03   9.4898905e+01
   1.0824000e+03   9.4898307e+01
   1.0824500e+03   9.4897705e+01
   1.0825000e+03   9.4897097e+01
   1.0825500e+03   9.4896483e+01
   1.0826000e+03   9.4895864e+01
   1.0826500e+03   9.4895240e+01
   1.0827000e+03   9.4894610e+01
   1.0827500e+03   9.4893974e+01
   1.0828000e+03   9.4893332e+01
   1.0828500e+03   9.4892685e+01
   1.0829000e+03   9.4892032e+01
   1.0829500e+03   9.4891372e+01
   1.0830000e+03   9.4890707e+01
   1.0830500e+03   9.4890036e+01
   1.0831000e+03   9.4889358e+01
   1.0831500e+03   9.4888674e+01
   1.0832000e+03   9.4887984e+01
   1.0832500e+03   9.4887287e+01
   1.0833000e+03   9.4886584e+01
   1.0833500e+03   9.4885874e+01
   1.0834000e+03   9.4885157e+01
   1.0834500e+03   9.4884434e+01
   1.0835000e+03   9.4883704e+01
   1.0835500e+03   9.4882967e+01
   1.0836000e+03   9.4882223e+01
   1.0836500e+03   9.4881472e+01
   1.0837000e+03   9.4880713e+01
   1.0837500e+03   9.4879947e+01
   1.0838000e+03   9.4879174e+01
   1.0838500e+03   9.4878394e+01
   1.0839000e+03   9.4877606e+01
   1.0839500e+03   9.4876810e+01
   1.0840000e+03   9.4876006e+01
   1.0840500e+03   9.4875195e+01
   1.0841000e+03   9.4874375e+01
   1.0841500e+03   9.4873548e+01
   1.0842000e+03   9.4872712e+01
   1.0842500e+03   9.4871868e+01
   1.0843000e+03   9.4871016e+01
   1.0843500e+03   9.4870155e+01
   1.0844000e+03   9.4869285e+01
   1.0844500e+03   9.4868407e+01
   1.0845000e+03   9.4867520e+01
   1.0845500e+03   9.4866624e+01
   1.0846000e+03   9.4865718e+01
   1.0846500e+03   9.4864804e+01
   1.0847000e+03   9.4863880e+01
   1.0847500e+03   9.4862946e+01
   1.0848000e+03   9.4862003e+01
   1.0848500e+03   9.4861051e+01
   1.0849000e+03   9.4860088e+01
   1.0849500e+03   9.4859115e+01
   1.0850000e+03   9.4858133e+01
   1.0850500e+03   9.4857139e+01
   1.0851000e+03   9.4856136e+01
   1.0851500e+03   9.4855122e+01
   1.0852000e+03   9.4854097e+01
   1.0852500e+03   9.4853061e+01
   1.0853000e+03   9.4852014e+01
   1.0853500e+03   9.4850956e+01
   1.0854000e+03   9.4849887e+01
   1.0854500e+03   9.4848806e+01
   1.0855000e+03   9.4847713e+01
   1.0855500e+03   9.4846609e+01
   1.0856000e+03   9.4845492e+01
   1.0856500e+03   9.4844363e+01
   1.0857000e+03   9.4843222e+01
   1.0857500e+03   9.4842068e+01
   1.0858000e+03   9.4840902e+01
   1.0858500e+03   9.4839722e+01
   1.0859000e+03   9.4838530e+01
   1.0859500e+03   9.4837324e+01
   1.0860000e+03   9.4836104e+01
   1.0860500e+03   9.4834871e+01
   1.0861000e+03   9.4833624e+01
   1.0861500e+03   9.4832363e+01
   1.0862000e+03   9.4831087e+01
   1.0862500e+03   9.4829797e+01
   1.0863000e+03   9.4828492e+01
   1.0863500e+03   9.4827171e+01
   1.0864000e+03   9.4825836e+01
   1.0864500e+03   9.4824485e+01
   1.0865000e+03   9.4823119e+01
   1.0865500e+03   9.4821736e+01
   1.0866000e+03   9.4820337e+01
   1.0866500e+03   9.4818922e+01
   1.0867000e+03   9.4817490e+01
   1.0867500e+03   9.4816040e+01
   1.0868000e+03   9.4814574e+01
   1.0868500e+03   9.4813090e+01
   1.0869000e+03   9.4811588e+01
   1.0869500e+03   9.4810068e+01
   1.0870000e+03   9.4808530e+01
   1.0870500e+03   9.4806973e+01
   1.0871000e+03   9.4805396e+01
   1.0871500e+03   9.4803801e+01
   1.0872000e+03   9.4802186e+01
   1.0872500e+03   9.4800551e+01
   1.0873000e+03   9.4798895e+01
   1.0873500e+03   9.4797219e+01
   1.0874000e+03   9.4795522e+01
   1.0874500e+03   9.4793803e+01
   1.0875000e+03   9.4792063e+01
   1.0875500e+03   9.4790301e+01
   1.0876000e+03   9.4788516e+01
   1.0876500e+03   9.4786709e+01
   1.0877000e+03   9.4784878e+01
   1.0877500e+03   9.4783024e+01
   1.0878000e+03   9.4781145e+01
   1.0878500e+03   9.4779243e+01
   1.0879000e+03   9.4777315e+01
   1.0879500e+03   9.4775362e+01
   1.0880000e+03   9.4773383e+01
   1.0880500e+03   9.4771379e+01
   1.0881000e+03   9.4769347e+01
   1.0881500e+03   9.4767289e+01
   1.0882000e+03   9.4765202e+01
   1.0882500e+03   9.4763088e+01
   1.0883000e+03   9.4760945e+01
   1.0883500e+03   9.4758773e+01
   1.0884000e+03   9.4756571e+01
   1.0884500e+03   9.4754339e+01
   1.0885000e+03   9.4752077e+01
   1.0885500e+03   9.4749783e+01
   1.0886000e+03   9.4747457e+01
   1.0886500e+03   9.4745098e+01
   1.0887000e+03   9.4742707e+01
   1.0887500e+03   9.4740282e+01
   1.0888000e+03   9.4737822e+01
   1.0888500e+03   9.4735327e+01
   1.0889000e+03   9.4732797e+01
   1.0889500e+03   9.4730231e+01
   1.0890000e+03   9.4727627e+01
   1.0890500e+03   9.4724986e+01
   1.0891000e+03   9.4722306e+01
   1.0891500e+03   9.4719587e+01
   1.0892000e+03   9.4716828e+01
   1.0892500e+03   9.4714028e+01
   1.0893000e+03   9.4711187e+01
   1.0893500e+03   9.4708303e+01
   1.0894000e+03   9.4705376e+01
   1.0894500e+03   9.4702404e+01
   1.0895000e+03   9.4699388e+01
   1.0895500e+03   9.4696326e+01
   1.0896000e+03   9.4693217e+01
   1.0896500e+03   9.4690060e+01
   1.0897000e+03   9.4686854e+01
   1.0897500e+03   9.4683599e+01
   1.0898000e+03   9.4680292e+01
   1.0898500e+03   9.4676934e+01
   1.0899000e+03   9.4673523e+01
   1.0899500e+03   9.4670057e+01
   1.0900000e+03   9.4666537e+01
   1.0900500e+03   9.4662960e+01
   1.0901000e+03   9.4659325e+01
   1.0901500e+03   9.4655631e+01
   1.0902000e+03   9.4651878e+01
   1.0902500e+03   9.4648063e+01
   1.0903000e+03   9.4644185e+01
   1.0903500e+03   9.4640242e+01
   1.0904000e+03   9.4636235e+01
   1.0904500e+03   9.4632160e+01
   1.0905000e+03   9.4628016e+01
   1.0905500e+03   9.4623803e+01
   1.0906000e+03   9.4619518e+01
   1.0906500e+03   9.4615159e+01
   1.0907000e+03   9.4610726e+01
   1.0907500e+03   9.4606215e+01
   1.0908000e+03   9.4601627e+01
   1.0908500e+03   9.4596958e+01
   1.0909000e+03   9.4592207e+01
   1.0909500e+03   9.4587371e+01
   1.0910000e+03   9.4582450e+01
   1.0910500e+03   9.4577441e+01
   1.0911000e+03   9.4572341e+01
   1.0911500e+03   9.4567149e+01
   1.0912000e+03   9.4561862e+01
   1.0912500e+03   9.4556478e+01
   1.0913000e+03   9.4550995e+01
   1.0913500e+03   9.4545410e+01
   1.0914000e+03   9.4539721e+01
   1.0914500e+03   9.4533925e+01
   1.0915000e+03   9.4528019e+01
   1.0915500e+03   9.4522001e+01
   1.0916000e+03   9.4515868e+01
   1.0916500e+03   9.4509617e+01
   1.0917000e+03   9.4503244e+01
   1.0917500e+03   9.4496747e+01
   1.0918000e+03   9.4490123e+01
   1.0918500e+03   9.4483368e+01
   1.0919000e+03   9.4476479e+01
   1.0919500e+03   9.4469451e+01
   1.0920000e+03   9.4462282e+01
   1.0920500e+03   9.4454968e+01
   1.0921000e+03   9.4447504e+01
   1.0921500e+03   9.4439887e+01
   1.0922000e+03   9.4432113e+01
   1.0922500e+03   9.4424176e+01
   1.0923000e+03   9.4416073e+01
   1.0923500e+03   9.4407800e+01
   1.0924000e+03   9.4399350e+01
   1.0924500e+03   9.4390719e+01
   1.0925000e+03   9.4381902e+01
   1.0925500e+03   9.4372894e+01
   1.0926000e+03   9.4363689e+01
   1.0926500e+03   9.4354282e+01
   1.0927000e+03   9.4344666e+01
   1.0927500e+03   9.4334835e+01
   1.0928000e+03   9.4324783e+01
   1.0928500e+03   9.4314503e+01
   1.0929000e+03   9.4303988e+01
   1.0929500e+03   9.4293232e+01
   1.0930000e+03   9.4282227e+01
   1.0930500e+03   9.4270964e+01
   1.0931000e+03   9.4259437e+01
   1.0931500e+03   9.4247637e+01
   1.0932000e+03   9.4235555e+01
   1.0932500e+03   9.4223182e+01
   1.0933000e+03   9.4210509e+01
   1.0933500e+03   9.4197527e+01
   1.0934000e+03   9.4184224e+01
   1.0934500e+03   9.4170592e+01
   1.0935000e+03   9.4156618e+01
   1.0935500e+03   9.4142291e+01
   1.0936000e+03   9.4127600e+01
   1.0936500e+03   9.4112533e+01
   1.0937000e+03   9.4097076e+01
   1.0937500e+03   9.4081215e+01
   1.0938000e+03   9.4064938e+01
   1.0938500e+03   9.4048230e+01
   1.0939000e+03   9.4031074e+01
   1.0939500e+03   9.4013456e+01
   1.0940000e+03   9.3995359e+01
   1.0940500e+03   9.3976765e+01
   1.0941000e+03   9.3957657e+01
   1.0941500e+03   9.3938015e+01
   1.0942000e+03   9.3917820e+01
   1.0942500e+03   9.3897051e+01
   1.0943000e+03   9.3875686e+01
   1.0943500e+03   9.3853703e+01
   1.0944000e+03   9.3831078e+01
   1.0944500e+03   9.3807786e+01
   1.0945000e+03   9.3783801e+01
   1.0945500e+03   9.3759095e+01
   1.0946000e+03   9.3733640e+01
   1.0946500e+03   9.3707407e+01
   1.0947000e+03   9.3680362e+01
   1.0947500e+03   9.3652474e+01
   1.0948000e+03   9.3623706e+01
   1.0948500e+03   9.3594024e+01
   1.0949000e+03   9.3563387e+01
   1.0949500e+03   9.3531755e+01
   1.0950000e+03   9.3499087e+01
   1.0950500e+03   9.3465336e+01
   1.0951000e+03   9.3430455e+01
   1.0951500e+03   9.3394395e+01
   1.0952000e+03   9.3357103e+01
   1.0952500e+03   9.3318522e+01
   1.0953000e+03   9.3278596e+01
   1.0953500e+03   9.3237261e+01
   1.0954000e+03   9.3194452e+01
   1.0954500e+03   9.3150100e+01
   1.0955000e+03   9.3104131e+01
   1.0955500e+03   9.3056469e+01
   1.0956000e+03   9.3007031e+01
   1.0956500e+03   9.2955730e+01
   1.0957000e+03   9.2902474e+01
   1.0957500e+03   9.2847166e+01
   1.0958000e+03   9.2789701e+01
   1.0958500e+03   9.2729969e+01
   1.0959000e+03   9.2667854e+01
   1.0959500e+03   9.2603230e+01
   1.0960000e+03   9.2535967e+01
   1.0960500e+03   9.2465922e+01
   1.0961000e+03   9.2392947e+01
   1.0961500e+03   9.2316881e+01
   1.0962000e+03   9.2237553e+01
   1.0962500e+03   9.2154784e+01
   1.0963000e+03   9.2068377e+01
   1.0963500e+03   9.1978128e+01
   1.0964000e+03   9.1883814e+01
   1.0964500e+03   9.1785198e+01
   1.0965000e+03   9.1682030e+01
   1.0965500e+03   9.1574037e+01
   1.0966000e+03   9.1460929e+01
   1.0966500e+03   9.1342398e+01
   1.0967000e+03   9.1218110e+01
   1.0967500e+03   9.1087708e+01
   1.0968000e+03   9.0950810e+01
   1.0968500e+03   9.0807006e+01
   1.0969000e+03   9.0655855e+01
   1.0969500e+03   9.0496884e+01
   1.0970000e+03   9.0329585e+01
   1.0970500e+03   9.0153414e+01
   1.0971000e+03   8.9967784e+01
   1.0971500e+03   8.9772066e+01
   1.0972000e+03   8.9565585e+01
   1.0972500e+03   8.9347615e+01
   1.0973000e+03   8.9117378e+01
   1.0973500e+03   8.8874041e+01
   1.0974000e+03   8.8616709e+01
   1.0974500e+03   8.8344427e+01
   1.0975000e+03   8.8056171e+01
   1.0975500e+03   8.7750852e+01
   1.0976000e+03   8.7427310e+01
   1.0976500e+03   8.7084315e+01
   1.0977000e+03   8.6720564e+01
   1.0977500e+03   8.6334686e+01
   1.0978000e+03   8.5925247e+01
   1.0978500e+03   8.5490752e+01
   1.0979000e+03   8.5029659e+01
   1.0979500e+03   8.4540396e+01
   1.0980000e+03   8.4021375e+01
   1.0980500e+03   8.3471029e+01
   1.0981000e+03   8.2887842e+01
   1.0981500e+03   8.2270403e+01
   1.0982000e+03   8.1617460e+01
   1.0982500e+03   8.0928004e+01
   1.0983000e+03   8.0201357e+01
   1.0983500e+03   7.9437285e+01
   1.0984000e+03   7.8636137e+01
   1.0984500e+03   7.7798993e+01
   1.0985000e+03   7.6927845e+01
   1.0985500e+03   7.6025783e+01
   1.0986000e+03   7.5097202e+01
   1.0986500e+03   7.4148001e+01
   1.0987000e+03   7.3185760e+01
   1.0987500e+03   7.2219889e+01
   1.0988000e+03   7.1261698e+01
   1.0988500e+03   7.0324376e+01
   1.0989000e+03   6.9422839e+01
   1.0989500e+03   6.8573413e+01
   1.0990000e+03   6.7793352e+01
   1.0990500e+03   6.7100167e+01
   1.0991000e+03   6.6510813e+01
   1.0991500e+03   6.6040774e+01
   1.0992000e+03   6.5703118e+01
   1.0992500e+03   6.5507638e+01
   1.0993000e+03   6.5460159e+01
   1.0993500e+03   6.5562115e+01
   1.0994000e+03   6.5810437e+01
   1.0994500e+03   6.6197785e+01
   1.0995000e+03   6.6713079e+01
   1.0995500e+03   6.7342261e+01
   1.0996000e+03   6.8069201e+01
   1.0996500e+03   6.8876638e+01
   1.0997000e+03   6.9747066e+01
   1.0997500e+03   7.0663505e+01
   1.0998000e+03   7.1610094e+01
   1.0998500e+03   7.2572523e+01
   1.0999000e+03   7.3538278e+01
   1.0999500e+03   7.4496747e+01
   1.1000000e+03   7.5439201e+01
   1.1000500e+03   7.6358693e+01
   1.1001000e+03   7.7249897e+01
   1.1001500e+03   7.8108918e+01
   1.1002000e+03   7.8933090e+01
   1.1002500e+03   7.9720774e+01
   1.1003000e+03   8.0471179e+01
   1.1003500e+03   8.1184185e+01
   1.1004000e+03   8.1860203e+01
   1.1004500e+03   8.2500042e+01
   1.1005000e+03   8.3104812e+01
   1.1005500e+03   8.3675830e+01
   1.1006000e+03   8.4214552e+01
   1.1006500e+03   8.4722517e+01
   1.1007000e+03   8.5201305e+01
   1.1007500e+03   8.5652499e+01
   1.1008000e+03   8.6077663e+01
   1.1008500e+03   8.6478324e+01
   1.1009000e+03   8.6855954e+01
   1.1009500e+03   8.7211967e+01
   1.1010000e+03   8.7547707e+01
   1.1010500e+03   8.7864452e+01
   1.1011000e+03   8.8163406e+01
   1.1011500e+03   8.8445703e+01
   1.1012000e+03   8.8712409e+01
   1.1012500e+03   8.8964520e+01
   1.1013000e+03   8.9202970e+01
   1.1013500e+03   8.9428631e+01
   1.1014000e+03   8.9642316e+01
   1.1014500e+03   8.9844784e+01
   1.1015000e+03   9.0036740e+01
   1.1015500e+03   9.0218844e+01
   1.1016000e+03   9.0391708e+01
   1.1016500e+03   9.0555903e+01
   1.1017000e+03   9.0711959e+01
   1.1017500e+03   9.0860373e+01
   1.1018000e+03   9.1001605e+01
   1.1018500e+03   9.1136083e+01
   1.1019000e+03   9.1264209e+01
   1.1019500e+03   9.1386354e+01
   1.1020000e+03   9.1502866e+01
   1.1020500e+03   9.1614070e+01
   1.1021000e+03   9.1720268e+01
   1.1021500e+03   9.1821742e+01
   1.1022000e+03   9.1918758e+01
   1.1022500e+03   9.2011560e+01
   1.1023000e+03   9.2100381e+01
   1.1023500e+03   9.2185435e+01
   1.1024000e+03   9.2266925e+01
   1.1024500e+03   9.2345041e+01
   1.1025000e+03   9.2419959e+01
   1.1025500e+03   9.2491845e+01
   1.1026000e+03   9.2560857e+01
   1.1026500e+03   9.2627140e+01
   1.1027000e+03   9.2690832e+01
   1.1027500e+03   9.2752062e+01
   1.1028000e+03   9.2810953e+01
   1.1028500e+03   9.2867617e+01
   1.1029000e+03   9.2922164e+01
   1.1029500e+03   9.2974695e+01
   1.1030000e+03   9.3025305e+01
   1.1030500e+03   9.3074084e+01
   1.1031000e+03   9.3121118e+01
   1.1031500e+03   9.3166487e+01
   1.1032000e+03   9.3210267e+01
   1.1032500e+03   9.3252530e+01
   1.1033000e+03   9.3293343e+01
   1.1033500e+03   9.3332771e+01
   1.1034000e+03   9.3370874e+01
   1.1034500e+03   9.3407710e+01
   1.1035000e+03   9.3443333e+01
   1.1035500e+03   9.3477795e+01
   1.1036000e+03   9.3511145e+01
   1.1036500e+03   9.3543430e+01
   1.1037000e+03   9.3574693e+01
   1.1037500e+03   9.3604977e+01
   1.1038000e+03   9.3634321e+01
   1.1038500e+03   9.3662763e+01
   1.1039000e+03   9.3690339e+01
   1.1039500e+03   9.3717084e+01
   1.1040000e+03   9.3743029e+01
   1.1040500e+03   9.3768207e+01
   1.1041000e+03   9.3792646e+01
   1.1041500e+03   9.3816375e+01
   1.1042000e+03   9.3839420e+01
   1.1042500e+03   9.3861808e+01
   1.1043000e+03   9.3883563e+01
   1.1043500e+03   9.3904707e+01
   1.1044000e+03   9.3925264e+01
   1.1044500e+03   9.3945255e+01
   1.1045000e+03   9.3964699e+01
   1.1045500e+03   9.3983617e+01
   1.1046000e+03   9.4002028e+01
   1.1046500e+03   9.4019948e+01
   1.1047000e+03   9.4037395e+01
   1.1047500e+03   9.4054385e+01
   1.1048000e+03   9.4070934e+01
   1.1048500e+03   9.4087058e+01
   1.1049000e+03   9.4102769e+01
   1.1049500e+03   9.4118082e+01
   1.1050000e+03   9.4133011e+01
   1.1050500e+03   9.4147567e+01
   1.1051000e+03   9.4161763e+01
   1.1051500e+03   9.4175611e+01
   1.1052000e+03   9.4189122e+01
   1.1052500e+03   9.4202306e+01
   1.1053000e+03   9.4215175e+01
   1.1053500e+03   9.4227737e+01
   1.1054000e+03   9.4240002e+01
   1.1054500e+03   9.4251980e+01
   1.1055000e+03   9.4263680e+01
   1.1055500e+03   9.4275109e+01
   1.1056000e+03   9.4286277e+01
   1.1056500e+03   9.4297190e+01
   1.1057000e+03   9.4307857e+01
   1.1057500e+03   9.4318285e+01
   1.1058000e+03   9.4328481e+01
   1.1058500e+03   9.4338452e+01
   1.1059000e+03   9.4348203e+01
   1.1059500e+03   9.4357743e+01
   1.1060000e+03   9.4367076e+01
   1.1060500e+03   9.4376208e+01
   1.1061000e+03   9.4385145e+01
   1.1061500e+03   9.4393894e+01
   1.1062000e+03   9.4402458e+01
   1.1062500e+03   9.4410843e+01
   1.1063000e+03   9.4419053e+01
   1.1063500e+03   9.4427095e+01
   1.1064000e+03   9.4434972e+01
   1.1064500e+03   9.4442688e+01
   1.1065000e+03   9.4450249e+01
   1.1065500e+03   9.4457657e+01
   1.1066000e+03   9.4464918e+01
   1.1066500e+03   9.4472035e+01
   1.1067000e+03   9.4479011e+01
   1.1067500e+03   9.4485851e+01
   1.1068000e+03   9.4492558e+01
   1.1068500e+03   9.4499136e+01
   1.1069000e+03   9.4505587e+01
   1.1069500e+03   9.4511915e+01
   1.1070000e+03   9.4518122e+01
   1.1070500e+03   9.4524213e+01
   1.1071000e+03   9.4530190e+01
   1.1071500e+03   9.4536055e+01
   1.1072000e+03   9.4541812e+01
   1.1072500e+03   9.4547462e+01
   1.1073000e+03   9.4553010e+01
   1.1073500e+03   9.4558456e+01
   1.1074000e+03   9.4563805e+01
   1.1074500e+03   9.4569056e+01
   1.1075000e+03   9.4574215e+01
   1.1075500e+03   9.4579281e+01
   1.1076000e+03   9.4584258e+01
   1.1076500e+03   9.4589148e+01
   1.1077000e+03   9.4593952e+01
   1.1077500e+03   9.4598673e+01
   1.1078000e+03   9.4603313e+01
   1.1078500e+03   9.4607872e+01
   1.1079000e+03   9.4612354e+01
   1.1079500e+03   9.4616760e+01
   1.1080000e+03   9.4621092e+01
   1.1080500e+03   9.4625351e+01
   1.1081000e+03   9.4629538e+01
   1.1081500e+03   9.4633656e+01
   1.1082000e+03   9.4637707e+01
   1.1082500e+03   9.4641690e+01
   1.1083000e+03   9.4645609e+01
   1.1083500e+03   9.4649464e+01
   1.1084000e+03   9.4653256e+01
   1.1084500e+03   9.4656988e+01
   1.1085000e+03   9.4660660e+01
   1.1085500e+03   9.4664273e+01
   1.1086000e+03   9.4667830e+01
   1.1086500e+03   9.4671330e+01
   1.1087000e+03   9.4674775e+01
   1.1087500e+03   9.4678167e+01
   1.1088000e+03   9.4681506e+01
   1.1088500e+03   9.4684794e+01
   1.1089000e+03   9.4688031e+01
   1.1089500e+03   9.4691219e+01
   1.1090000e+03   9.4694358e+01
   1.1090500e+03   9.4697450e+01
   1.1091000e+03   9.4700495e+01
   1.1091500e+03   9.4703495e+01
   1.1092000e+03   9.4706450e+01
   1.1092500e+03   9.4709361e+01
   1.1093000e+03   9.4712230e+01
   1.1093500e+03   9.4715056e+01
   1.1094000e+03   9.4717841e+01
   1.1094500e+03   9.4720585e+01
   1.1095000e+03   9.4723290e+01
   1.1095500e+03   9.4725955e+01
   1.1096000e+03   9.4728583e+01
   1.1096500e+03   9.4731173e+01
   1.1097000e+03   9.4733726e+01
   1.1097500e+03   9.4736243e+01
   1.1098000e+03   9.4738725e+01
   1.1098500e+03   9.4741172e+01
   1.1099000e+03   9.4743584e+01
   1.1099500e+03   9.4745964e+01
   1.1100000e+03   9.4748310e+01
   1.1100500e+03   9.4750624e+01
   1.1101000e+03   9.4752907e+01
   1.1101500e+03   9.4755158e+01
   1.1102000e+03   9.4757379e+01
   1.1102500e+03   9.4759570e+01
   1.1103000e+03   9.4761731e+01
   1.1103500e+03   9.4763864e+01
   1.1104000e+03   9.4765968e+01
   1.1104500e+03   9.4768044e+01
   1.1105000e+03   9.4770092e+01
   1.1105500e+03   9.4772114e+01
   1.1106000e+03   9.4774109e+01
   1.1106500e+03   9.4776079e+01
   1.1107000e+03   9.4778022e+01
   1.1107500e+03   9.4779941e+01
   1.1108000e+03   9.4781835e+01
   1.1108500e+03   9.4783704e+01
   1.1109000e+03   9.4785550e+01
   1.1109500e+03   9.4787372e+01
   1.1110000e+03   9.4789171e+01
   1.1110500e+03   9.4790947e+01
   1.1111000e+03   9.4792702e+01
   1.1111500e+03   9.4794434e+01
   1.1112000e+03   9.4796144e+01
   1.1112500e+03   9.4797834e+01
   1.1113000e+03   9.4799502e+01
   1.1113500e+03   9.4801150e+01
   1.1114000e+03   9.4802778e+01
   1.1114500e+03   9.4804386e+01
   1.1115000e+03   9.4805974e+01
   1.1115500e+03   9.4807544e+01
   1.1116000e+03   9.4809094e+01
   1.1116500e+03   9.4810626e+01
   1.1117000e+03   9.4812139e+01
   1.1117500e+03   9.4813634e+01
   1.1118000e+03   9.4815112e+01
   1.1118500e+03   9.4816572e+01
   1.1119000e+03   9.4818015e+01
   1.1119500e+03   9.4819441e+01
   1.1120000e+03   9.4820850e+01
   1.1120500e+03   9.4822243e+01
   1.1121000e+03   9.4823620e+01
   1.1121500e+03   9.4824981e+01
   1.1122000e+03   9.4826326e+01
   1.1122500e+03   9.4827656e+01
   1.1123000e+03   9.4828970e+01
   1.1123500e+03   9.4830270e+01
   1.1124000e+03   9.4831555e+01
   1.1124500e+03   9.4832825e+01
   1.1125000e+03   9.4834081e+01
   1.1125500e+03   9.4835323e+01
   1.1126000e+03   9.4836551e+01
   1.1126500e+03   9.4837766e+01
   1.1127000e+03   9.4838967e+01
   1.1127500e+03   9.4840155e+01
   1.1128000e+03   9.4841329e+01
   1.1128500e+03   9.4842491e+01
   1.1129000e+03   9.4843640e+01
   1.1129500e+03   9.4844777e+01
   1.1130000e+03   9.4845901e+01
   1.1130500e+03   9.4847013e+01
   1.1131000e+03   9.4848114e+01
   1.1131500e+03   9.4849202e+01
   1.1132000e+03   9.4850279e+01
   1.1132500e+03   9.4851344e+01
   1.1133000e+03   9.4852398e+01
   1.1133500e+03   9.4853441e+01
   1.1134000e+03   9.4854473e+01
   1.1134500e+03   9.4855493e+01
   1.1135000e+03   9.4856504e+01
   1.1135500e+03   9.4857504e+01
   1.1136000e+03   9.4858493e+01
   1.1136500e+03   9.4859472e+01
   1.1137000e+03   9.4860441e+01
   1.1137500e+03   9.4861400e+01
   1.1138000e+03   9.4862349e+01
   1.1138500e+03   9.4863289e+01
   1.1139000e+03   9.4864218e+01
   1.1139500e+03   9.4865139e+01
   1.1140000e+03   9.4866050e+01
   1.1140500e+03   9.4866952e+01
   1.1141000e+03   9.4867845e+01
   1.1141500e+03   9.4868729e+01
   1.1142000e+03   9.4869604e+01
   1.1142500e+03   9.4870470e+01
   1.1143000e+03   9.4871328e+01
   1.1143500e+03   9.4872178e+01
   1.1144000e+03   9.4873019e+01
   1.1144500e+03   9.4873851e+01
   1.1145000e+03   9.4874676e+01
   1.1145500e+03   9.4875492e+01
   1.1146000e+03   9.4876301e+01
   1.1146500e+03   9.4877102e+01
   1.1147000e+03   9.4877895e+01
   1.1147500e+03   9.4878680e+01
   1.1148000e+03   9.4879458e+01
   1.1148500e+03   9.4880228e+01
   1.1149000e+03   9.4880991e+01
   1.1149500e+03   9.4881747e+01
   1.1150000e+03   9.4882495e+01
   1.1150500e+03   9.4883237e+01
   1.1151000e+03   9.4883971e+01
   1.1151500e+03   9.4884699e+01
   1.1152000e+03   9.4885420e+01
   1.1152500e+03   9.4886134e+01
   1.1153000e+03   9.4886841e+01
   1.1153500e+03   9.4887542e+01
   1.1154000e+03   9.4888237e+01
   1.1154500e+03   9.4888925e+01
   1.1155000e+03   9.4889606e+01
   1.1155500e+03   9.4890282e+01
   1.1156000e+03   9.4890951e+01
   1.1156500e+03   9.4891614e+01
   1.1157000e+03   9.4892271e+01
   1.1157500e+03   9.4892922e+01
   1.1158000e+03   9.4893567e+01
   1.1158500e+03   9.4894207e+01
   1.1159000e+03   9.4894841e+01
   1.1159500e+03   9.4895469e+01
   1.1160000e+03   9.4896091e+01
   1.1160500e+03   9.4896708e+01
   1.1161000e+03   9.4897320e+01
   1.1161500e+03   9.4897926e+01
   1.1162000e+03   9.4898526e+01
   1.1162500e+03   9.4899122e+01
   1.1163000e+03   9.4899712e+01
   1.1163500e+03   9.4900297e+01
   1.1164000e+03   9.4900877e+01
   1.1164500e+03   9.4901452e+01
   1.1165000e+03   9.4902022e+01
   1.1165500e+03   9.4902587e+01
   1.1166000e+03   9.4903147e+01
   1.1166500e+03   9.4903702e+01
   1.1167000e+03   9.4904253e+01
   1.1167500e+03   9.4904799e+01
   1.1168000e+03   9.4905340e+01
   1.1168500e+03   9.4905876e+01
   1.1169000e+03   9.4906409e+01
   1.1169500e+03   9.4906936e+01
   1.1170000e+03   9.4907459e+01
   1.1170500e+03   9.4907978e+01
   1.1171000e+03   9.4908492e+01
   1.1171500e+03   9.4909002e+01
   1.1172000e+03   9.4909508e+01
   1.1172500e+03   9.4910010e+01
   1.1173000e+03   9.4910507e+01
   1.1173500e+03   9.4911001e+01
   1.1174000e+03   9.4911490e+01
   1.1174500e+03   9.4911975e+01
   1.1175000e+03   9.4912457e+01
   1.1175500e+03   9.4912934e+01
   1.1176000e+03   9.4913408e+01
   1.1176500e+03   9.4913877e+01
   1.1177000e+03   9.4914343e+01
   1.1177500e+03   9.4914805e+01
   1.1178000e+03   9.4915263e+01
   1.1178500e+03   9.4915718e+01
   1.1179000e+03   9.4916169e+01
   1.1179500e+03   9.4916617e+01
   1.1180000e+03   9.4917060e+01
   1.1180500e+03   9.4917501e+01
   1.1181000e+03   9.4917938e+01
   1.1181500e+03   9.4918371e+01
   1.1182000e+03   9.4918801e+01
   1.1182500e+03   9.4919227e+01
   1.1183000e+03   9.4919651e+01
   1.1183500e+03   9.4920070e+01
   1.1184000e+03   9.4920487e+01
   1.1184500e+03   9.4920900e+01
   1.1185000e+03   9.4921311e+01
   1.1185500e+03   9.4921718e+01
   1.1186000e+03   9.4922121e+01
   1.1186500e+03   9.4922522e+01
   1.1187000e+03   9.4922920e+01
   1.1187500e+03   9.4923314e+01
   1.1188000e+03   9.4923706e+01
   1.1188500e+03   9.4924094e+01
   1.1189000e+03   9.4924480e+01
   1.1189500e+03   9.4924863e+01
   1.1190000e+03   9.4925242e+01
   1.1190500e+03   9.4925619e+01
   1.1191000e+03   9.4925993e+01
   1.1191500e+03   9.4926365e+01
   1.1192000e+03   9.4926733e+01
   1.1192500e+03   9.4927099e+01
   1.1193000e+03   9.4927462e+01
   1.1193500e+03   9.4927822e+01
   1.1194000e+03   9.4928180e+01
   1.1194500e+03   9.4928535e+01
   1.1195000e+03   9.4928887e+01
   1.1195500e+03   9.4929237e+01
   1.1196000e+03   9.4929584e+01
   1.1196500e+03   9.4929929e+01
   1.1197000e+03   9.4930271e+01
   1.1197500e+03   9.4930610e+01
   1.1198000e+03   9.4930948e+01
   1.1198500e+03   9.4931282e+01
   1.1199000e+03   9.4931614e+01
   1.1199500e+03   9.4931944e+01
   1.1200000e+03   9.4932272e+01
   1.1200500e+03   9.4932597e+01
   1.1201000e+03   9.4932920e+01
   1.1201500e+03   9.4933240e+01
   1.1202000e+03   9.4933558e+01
   1.1202500e+03   9.4933874e+01
   1.1203000e+03   9.4934188e+01
   1.1203500e+03   9.4934499e+01
   1.1204000e+03   9.4934809e+01
   1.1204500e+03   9.4935116e+01
   1.1205000e+03   9.4935421e+01
   1.1205500e+03   9.4935723e+01
   1.1206000e+03   9.4936024e+01
   1.1206500e+03   9.4936323e+01
   1.1207000e+03   9.4936619e+01
   1.1207500e+03   9.4936913e+01
   1.1208000e+03   9.4937206e+01
   1.1208500e+03   9.4937496e+01
   1.1209000e+03   9.4937784e+01
   1.1209500e+03   9.4938071e+01
   1.1210000e+03   9.4938355e+01
   1.1210500e+03   9.4938637e+01
   1.1211000e+03   9.4938918e+01
   1.1211500e+03   9.4939196e+01
   1.1212000e+03   9.4939473e+01
   1.1212500e+03   9.4939748e+01
   1.1213000e+03   9.4940021e+01
   1.1213500e+03   9.4940292e+01
   1.1214000e+03   9.4940561e+01
   1.1214500e+03   9.4940828e+01
   1.1215000e+03   9.4941094e+01
   1.1215500e+03   9.4941358e+01
   1.1216000e+03   9.4941620e+01
   1.1216500e+03   9.4941880e+01
   1.1217000e+03   9.4942139e+01
   1.1217500e+03   9.4942395e+01
   1.1218000e+03   9.4942651e+01
   1.1218500e+03   9.4942904e+01
   1.1219000e+03   9.4943156e+01
   1.1219500e+03   9.4943406e+01
   1.1220000e+03   9.4943654e+01
   1.1220500e+03   9.4943901e+01
   1.1221000e+03   9.4944146e+01
   1.1221500e+03   9.4944390e+01
   1.1222000e+03   9.4944632e+01
   1.1222500e+03   9.4944873e+01
   1.1223000e+03   9.4945111e+01
   1.1223500e+03   9.4945349e+01
   1.1224000e+03   9.4945585e+01
   1.1224500e+03   9.4945819e+01
   1.1225000e+03   9.4946052e+01
   1.1225500e+03   9.4946283e+01
   1.1226000e+03   9.4946513e+01
   1.1226500e+03   9.4946741e+01
   1.1227000e+03   9.4946968e+01
   1.1227500e+03   9.4947193e+01
   1.1228000e+03   9.4947417e+01
   1.1228500e+03   9.4947640e+01
   1.1229000e+03   9.4947861e+01
   1.1229500e+03   9.4948081e+01
   1.1230000e+03   9.4948299e+01
   1.1230500e+03   9.4948516e+01
   1.1231000e+03   9.4948732e+01
   1.1231500e+03   9.4948946e+01
   1.1232000e+03   9.4949159e+01
   1.1232500e+03   9.4949371e+01
   1.1233000e+03   9.4949581e+01
   1.1233500e+03   9.4949790e+01
   1.1234000e+03   9.4949998e+01
   1.1234500e+03   9.4950204e+01
   1.1235000e+03   9.4950409e+01
   1.1235500e+03   9.4950613e+01
   1.1236000e+03   9.4950816e+01
   1.1236500e+03   9.4951017e+01
   1.1237000e+03   9.4951217e+01
   1.1237500e+03   9.4951416e+01
   1.1238000e+03   9.4951614e+01
   1.1238500e+03   9.4951810e+01
   1.1239000e+03   9.4952005e+01
   1.1239500e+03   9.4952200e+01
   1.1240000e+03   9.4952393e+01
   1.1240500e+03   9.4952584e+01
   1.1241000e+03   9.4952775e+01
   1.1241500e+03   9.4952964e+01
   1.1242000e+03   9.4953153e+01
   1.1242500e+03   9.4953340e+01
   1.1243000e+03   9.4953526e+01
   1.1243500e+03   9.4953711e+01
   1.1244000e+03   9.4953895e+01
   1.1244500e+03   9.4954078e+01
   1.1245000e+03   9.4954259e+01
   1.1245500e+03   9.4954440e+01
   1.1246000e+03   9.4954620e+01
   1.1246500e+03   9.4954798e+01
   1.1247000e+03   9.4954976e+01
   1.1247500e+03   9.4955152e+01
   1.1248000e+03   9.4955327e+01
   1.1248500e+03   9.4955502e+01
   1.1249000e+03   9.4955675e+01
   1.1249500e+03   9.4955847e+01
   1.1250000e+03   9.4956019e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_19C.dat <==
   1.0750500e+03   9.4953557e+01
   1.0751000e+03   9.4953365e+01
   1.0751500e+03   9.4953171e+01
   1.0752000e+03   9.4952976e+01
   1.0752500e+03   9.4952780e+01
   1.0753000e+03   9.4952583e+01
   1.0753500e+03   9.4952384e+01
   1.0754000e+03   9.4952184e+01
   1.0754500e+03   9.4951983e+01
   1.0755000e+03   9.4951780e+01
   1.0755500e+03   9.4951577e+01
   1.0756000e+03   9.4951372e+01
   1.0756500e+03   9.4951165e+01
   1.0757000e+03   9.4950958e+01
   1.0757500e+03   9.4950749e+01
   1.0758000e+03   9.4950538e+01
   1.0758500e+03   9.4950327e+01
   1.0759000e+03   9.4950114e+01
   1.0759500e+03   9.4949899e+01
   1.0760000e+03   9.4949683e+01
   1.0760500e+03   9.4949466e+01
   1.0761000e+03   9.4949248e+01
   1.0761500e+03   9.4949028e+01
   1.0762000e+03   9.4948806e+01
   1.0762500e+03   9.4948583e+01
   1.0763000e+03   9.4948359e+01
   1.0763500e+03   9.4948133e+01
   1.0764000e+03   9.4947906e+01
   1.0764500e+03   9.4947677e+01
   1.0765000e+03   9.4947447e+01
   1.0765500e+03   9.4947215e+01
   1.0766000e+03   9.4946982e+01
   1.0766500e+03   9.4946747e+01
   1.0767000e+03   9.4946510e+01
   1.0767500e+03   9.4946272e+01
   1.0768000e+03   9.4946033e+01
   1.0768500e+03   9.4945792e+01
   1.0769000e+03   9.4945549e+01
   1.0769500e+03   9.4945304e+01
   1.0770000e+03   9.4945058e+01
   1.0770500e+03   9.4944810e+01
   1.0771000e+03   9.4944561e+01
   1.0771500e+03   9.4944310e+01
   1.0772000e+03   9.4944057e+01
   1.0772500e+03   9.4943802e+01
   1.0773000e+03   9.4943546e+01
   1.0773500e+03   9.4943288e+01
   1.0774000e+03   9.4943028e+01
   1.0774500e+03   9.4942766e+01
   1.0775000e+03   9.4942503e+01
   1.0775500e+03   9.4942237e+01
   1.0776000e+03   9.4941970e+01
   1.0776500e+03   9.4941701e+01
   1.0777000e+03   9.4941430e+01
   1.0777500e+03   9.4941158e+01
   1.0778000e+03   9.4940883e+01
   1.0778500e+03   9.4940606e+01
   1.0779000e+03   9.4940328e+01
   1.0779500e+03   9.4940047e+01
   1.0780000e+03   9.4939765e+01
   1.0780500e+03   9.4939480e+01
   1.0781000e+03   9.4939194e+01
   1.0781500e+03   9.4938905e+01
   1.0782000e+03   9.4938615e+01
   1.0782500e+03   9.4938322e+01
   1.0783000e+03   9.4938027e+01
   1.0783500e+03   9.4937730e+01
   1.0784000e+03   9.4937431e+01
   1.0784500e+03   9.4937130e+01
   1.0785000e+03   9.4936827e+01
   1.0785500e+03   9.4936521e+01
   1.0786000e+03   9.4936213e+01
   1.0786500e+03   9.4935903e+01
   1.0787000e+03   9.4935591e+01
   1.0787500e+03   9.4935277e+01
   1.0788000e+03   9.4934960e+01
   1.0788500e+03   9.4934641e+01
   1.0789000e+03   9.4934319e+01
   1.0789500e+03   9.4933995e+01
   1.0790000e+03   9.4933669e+01
   1.0790500e+03   9.4933340e+01
   1.0791000e+03   9.4933009e+01
   1.0791500e+03   9.4932675e+01
   1.0792000e+03   9.4932339e+01
   1.0792500e+03   9.4932000e+01
   1.0793000e+03   9.4931659e+01
   1.0793500e+03   9.4931315e+01
   1.0794000e+03   9.4930969e+01
   1.0794500e+03   9.4930620e+01
   1.0795000e+03   9.4930268e+01
   1.0795500e+03   9.4929914e+01
   1.0796000e+03   9.4929557e+01
   1.0796500e+03   9.4929197e+01
   1.0797000e+03   9.4928834e+01
   1.0797500e+03   9.4928469e+01
   1.0798000e+03   9.4928101e+01
   1.0798500e+03   9.4927730e+01
   1.0799000e+03   9.4927356e+01
   1.0799500e+03   9.4926979e+01
   1.0800000e+03   9.4926599e+01
   1.0800500e+03   9.4926216e+01
   1.0801000e+03   9.4925831e+01
   1.0801500e+03   9.4925442e+01
   1.0802000e+03   9.4925050e+01
   1.0802500e+03   9.4924655e+01
   1.0803000e+03   9.4924257e+01
   1.0803500e+03   9.4923856e+01
   1.0804000e+03   9.4923452e+01
   1.0804500e+03   9.4923044e+01
   1.0805000e+03   9.4922633e+01
   1.0805500e+03   9.4922219e+01
   1.0806000e+03   9.4921802e+01
   1.0806500e+03   9.4921381e+01
   1.0807000e+03   9.4920957e+01
   1.0807500e+03   9.4920529e+01
   1.0808000e+03   9.4920098e+01
   1.0808500e+03   9.4919663e+01
   1.0809000e+03   9.4919225e+01
   1.0809500e+03   9.4918783e+01
   1.0810000e+03   9.4918337e+01
   1.0810500e+03   9.4917888e+01
   1.0811000e+03   9.4917435e+01
   1.0811500e+03   9.4916979e+01
   1.0812000e+03   9.4916518e+01
   1.0812500e+03   9.4916054e+01
   1.0813000e+03   9.4915586e+01
   1.0813500e+03   9.4915114e+01
   1.0814000e+03   9.4914638e+01
   1.0814500e+03   9.4914158e+01
   1.0815000e+03   9.4913674e+01
   1.0815500e+03   9.4913186e+01
   1.0816000e+03   9.4912694e+01
   1.0816500e+03   9.4912197e+01
   1.0817000e+03   9.4911696e+01
   1.0817500e+03   9.4911191e+01
   1.0818000e+03   9.4910682e+01
   1.0818500e+03   9.4910168e+01
   1.0819000e+03   9.4909650e+01
   1.0819500e+03   9.4909127e+01
   1.0820000e+03   9.4908600e+01
   1.0820500e+03   9.4908068e+01
   1.0821000e+03   9.4907532e+01
   1.0821500e+03   9.4906990e+01
   1.0822000e+03   9.4906445e+01
   1.0822500e+03   9.4905894e+01
   1.0823000e+03   9.4905338e+01
   1.0823500e+03   9.4904778e+01
   1.0824000e+03   9.4904212e+01
   1.0824500e+03   9.4903641e+01
   1.0825000e+03   9.4903066e+01
   1.0825500e+03   9.4902485e+01
   1.0826000e+03   9.4901899e+01
   1.0826500e+03   9.4901307e+01
   1.0827000e+03   9.4900711e+01
   1.0827500e+03   9.4900108e+01
   1.0828000e+03   9.4899501e+01
   1.0828500e+03   9.4898887e+01
   1.0829000e+03   9.4898269e+01
   1.0829500e+03   9.4897644e+01
   1.0830000e+03   9.4897014e+01
   1.0830500e+03   9.4896378e+01
   1.0831000e+03   9.4895736e+01
   1.0831500e+03   9.4895088e+01
   1.0832000e+03   9.4894434e+01
   1.0832500e+03   9.4893773e+01
   1.0833000e+03   9.4893107e+01
   1.0833500e+03   9.4892434e+01
   1.0834000e+03   9.4891755e+01
   1.0834500e+03   9.4891070e+01
   1.0835000e+03   9.4890378e+01
   1.0835500e+03   9.4889679e+01
   1.0836000e+03   9.4888974e+01
   1.0836500e+03   9.4888262e+01
   1.0837000e+03   9.4887543e+01
   1.0837500e+03   9.4886817e+01
   1.0838000e+03   9.4886084e+01
   1.0838500e+03   9.4885344e+01
   1.0839000e+03   9.4884597e+01
   1.0839500e+03   9.4883842e+01
   1.0840000e+03   9.4883080e+01
   1.0840500e+03   9.4882311e+01
   1.0841000e+03   9.4881533e+01
   1.0841500e+03   9.4880749e+01
   1.0842000e+03   9.4879956e+01
   1.0842500e+03   9.4879155e+01
   1.0843000e+03   9.4878347e+01
   1.0843500e+03   9.4877530e+01
   1.0844000e+03   9.4876705e+01
   1.0844500e+03   9.4875872e+01
   1.0845000e+03   9.4875030e+01
   1.0845500e+03   9.4874180e+01
   1.0846000e+03   9.4873321e+01
   1.0846500e+03   9.4872453e+01
   1.0847000e+03   9.4871576e+01
   1.0847500e+03   9.4870690e+01
   1.0848000e+03   9.4869795e+01
   1.0848500e+03   9.4868891e+01
   1.0849000e+03   9.4867977e+01
   1.0849500e+03   9.4867054e+01
   1.0850000e+03   9.4866120e+01
   1.0850500e+03   9.4865178e+01
   1.0851000e+03   9.4864225e+01
   1.0851500e+03   9.4863262e+01
   1.0852000e+03   9.4862288e+01
   1.0852500e+03   9.4861305e+01
   1.0853000e+03   9.4860311e+01
   1.0853500e+03   9.4859306e+01
   1.0854000e+03   9.4858290e+01
   1.0854500e+03   9.4857263e+01
   1.0855000e+03   9.4856225e+01
   1.0855500e+03   9.4855176e+01
   1.0856000e+03   9.4854115e+01
   1.0856500e+03   9.4853042e+01
   1.0857000e+03   9.4851958e+01
   1.0857500e+03   9.4850862e+01
   1.0858000e+03   9.4849753e+01
   1.0858500e+03   9.4848632e+01
   1.0859000e+03   9.4847499e+01
   1.0859500e+03   9.4846352e+01
   1.0860000e+03   9.4845193e+01
   1.0860500e+03   9.4844021e+01
   1.0861000e+03   9.4842835e+01
   1.0861500e+03   9.4841636e+01
   1.0862000e+03   9.4840423e+01
   1.0862500e+03   9.4839196e+01
   1.0863000e+03   9.4837954e+01
   1.0863500e+03   9.4836699e+01
   1.0864000e+03   9.4835429e+01
   1.0864500e+03   9.4834144e+01
   1.0865000e+03   9.4832844e+01
   1.0865500e+03   9.4831528e+01
   1.0866000e+03   9.4830197e+01
   1.0866500e+03   9.4828851e+01
   1.0867000e+03   9.4827488e+01
   1.0867500e+03   9.4826109e+01
   1.0868000e+03   9.4824713e+01
   1.0868500e+03   9.4823301e+01
   1.0869000e+03   9.4821871e+01
   1.0869500e+03   9.4820424e+01
   1.0870000e+03   9.4818959e+01
   1.0870500e+03   9.4817477e+01
   1.0871000e+03   9.4815976e+01
   1.0871500e+03   9.4814457e+01
   1.0872000e+03   9.4812918e+01
   1.0872500e+03   9.4811361e+01
   1.0873000e+03   9.4809784e+01
   1.0873500e+03   9.4808187e+01
   1.0874000e+03   9.4806571e+01
   1.0874500e+03   9.4804933e+01
   1.0875000e+03   9.4803275e+01
   1.0875500e+03   9.4801596e+01
   1.0876000e+03   9.4799895e+01
   1.0876500e+03   9.4798172e+01
   1.0877000e+03   9.4796427e+01
   1.0877500e+03   9.4794660e+01
   1.0878000e+03   9.4792869e+01
   1.0878500e+03   9.4791055e+01
   1.0879000e+03   9.4789217e+01
   1.0879500e+03   9.4787355e+01
   1.0880000e+03   9.4785467e+01
   1.0880500e+03   9.4783555e+01
   1.0881000e+03   9.4781617e+01
   1.0881500e+03   9.4779654e+01
   1.0882000e+03   9.4777663e+01
   1.0882500e+03   9.4775646e+01
   1.0883000e+03   9.4773601e+01
   1.0883500e+03   9.4771528e+01
   1.0884000e+03   9.4769426e+01
   1.0884500e+03   9.4767296e+01
   1.0885000e+03   9.4765136e+01
   1.0885500e+03   9.4762946e+01
   1.0886000e+03   9.4760725e+01
   1.0886500e+03   9.4758473e+01
   1.0887000e+03   9.4756189e+01
   1.0887500e+03   9.4753872e+01
   1.0888000e+03   9.4751523e+01
   1.0888500e+03   9.4749140e+01
   1.0889000e+03   9.4746722e+01
   1.0889500e+03   9.4744270e+01
   1.0890000e+03   9.4741781e+01
   1.0890500e+03   9.4739257e+01
   1.0891000e+03   9.4736695e+01
   1.0891500e+03   9.4734096e+01
   1.0892000e+03   9.4731458e+01
   1.0892500e+03   9.4728781e+01
   1.0893000e+03   9.4726063e+01
   1.0893500e+03   9.4723305e+01
   1.0894000e+03   9.4720505e+01
   1.0894500e+03   9.4717663e+01
   1.0895000e+03   9.4714777e+01
   1.0895500e+03   9.4711846e+01
   1.0896000e+03   9.4708871e+01
   1.0896500e+03   9.4705849e+01
   1.0897000e+03   9.4702781e+01
   1.0897500e+03   9.4699664e+01
   1.0898000e+03   9.4696498e+01
   1.0898500e+03   9.4693282e+01
   1.0899000e+03   9.4690015e+01
   1.0899500e+03   9.4686696e+01
   1.0900000e+03   9.4683323e+01
   1.0900500e+03   9.4679896e+01
   1.0901000e+03   9.4676413e+01
   1.0901500e+03   9.4672873e+01
   1.0902000e+03   9.4669275e+01
   1.0902500e+03   9.4665617e+01
   1.0903000e+03   9.4661899e+01
   1.0903500e+03   9.4658119e+01
   1.0904000e+03   9.4654275e+01
   1.0904500e+03   9.4650366e+01
   1.0905000e+03   9.4646391e+01
   1.0905500e+03   9.4642348e+01
   1.0906000e+03   9.4638236e+01
   1.0906500e+03   9.4634053e+01
   1.0907000e+03   9.4629797e+01
   1.0907500e+03   9.4625467e+01
   1.0908000e+03   9.4621061e+01
   1.0908500e+03   9.4616577e+01
   1.0909000e+03   9.4612013e+01
   1.0909500e+03   9.4607368e+01
   1.0910000e+03   9.4602639e+01
   1.0910500e+03   9.4597825e+01
   1.0911000e+03   9.4592924e+01
   1.0911500e+03   9.4587932e+01
   1.0912000e+03   9.4582849e+01
   1.0912500e+03   9.4577672e+01
   1.0913000e+03   9.4572398e+01
   1.0913500e+03   9.4567026e+01
   1.0914000e+03   9.4561552e+01
   1.0914500e+03   9.4555974e+01
   1.0915000e+03   9.4550290e+01
   1.0915500e+03   9.4544497e+01
   1.0916000e+03   9.4538592e+01
   1.0916500e+03   9.4532571e+01
   1.0917000e+03   9.4526433e+01
   1.0917500e+03   9.4520175e+01
   1.0918000e+03   9.4513792e+01
   1.0918500e+03   9.4507281e+01
   1.0919000e+03   9.4500640e+01
   1.0919500e+03   9.4493865e+01
   1.0920000e+03   9.4486952e+01
   1.0920500e+03   9.4479897e+01
   1.0921000e+03   9.4472696e+01
   1.0921500e+03   9.4465347e+01
   1.0922000e+03   9.4457843e+01
   1.0922500e+03   9.4450182e+01
   1.0923000e+03   9.4442358e+01
   1.0923500e+03   9.4434368e+01
   1.0924000e+03   9.4426206e+01
   1.0924500e+03   9.4417867e+01
   1.0925000e+03   9.4409346e+01
   1.0925500e+03   9.4400639e+01
   1.0926000e+03   9.4391739e+01
   1.0926500e+03   9.4382642e+01
   1.0927000e+03   9.4373340e+01
   1.0927500e+03   9.4363829e+01
   1.0928000e+03   9.4354101e+01
   1.0928500e+03   9.4344150e+01
   1.0929000e+03   9.4333970e+01
   1.0929500e+03   9.4323552e+01
   1.0930000e+03   9.4312891e+01
   1.0930500e+03   9.4301979e+01
   1.0931000e+03   9.4290806e+01
   1.0931500e+03   9.4279366e+01
   1.0932000e+03   9.4267650e+01
   1.0932500e+03   9.4255649e+01
   1.0933000e+03   9.4243353e+01
   1.0933500e+03   9.4230753e+01
   1.0934000e+03   9.4217839e+01
   1.0934500e+03   9.4204601e+01
   1.0935000e+03   9.4191028e+01
   1.0935500e+03   9.4177108e+01
   1.0936000e+03   9.4162830e+01
   1.0936500e+03   9.4148181e+01
   1.0937000e+03   9.4133149e+01
   1.0937500e+03   9.4117721e+01
   1.0938000e+03   9.4101882e+01
   1.0938500e+03   9.4085618e+01
   1.0939000e+03   9.4068914e+01
   1.0939500e+03   9.4051754e+01
   1.0940000e+03   9.4034121e+01
   1.0940500e+03   9.4015999e+01
   1.0941000e+03   9.3997369e+01
   1.0941500e+03   9.3978213e+01
   1.0942000e+03   9.3958510e+01
   1.0942500e+03   9.3938240e+01
   1.0943000e+03   9.3917382e+01
   1.0943500e+03   9.3895912e+01
   1.0944000e+03   9.3873807e+01
   1.0944500e+03   9.3851042e+01
   1.0945000e+03   9.3827592e+01
   1.0945500e+03   9.3803428e+01
   1.0946000e+03   9.3778522e+01
   1.0946500e+03   9.3752844e+01
   1.0947000e+03   9.3726362e+01
   1.0947500e+03   9.3699043e+01
   1.0948000e+03   9.3670853e+01
   1.0948500e+03   9.3641753e+01
   1.0949000e+03   9.3611706e+01
   1.0949500e+03   9.3580671e+01
   1.0950000e+03   9.3548604e+01
   1.0950500e+03   9.3515462e+01
   1.0951000e+03   9.3481196e+01
   1.0951500e+03   9.3445756e+01
   1.0952000e+03   9.3409089e+01
   1.0952500e+03   9.3371139e+01
   1.0953000e+03   9.3331847e+01
   1.0953500e+03   9.3291152e+01
   1.0954000e+03   9.3248986e+01
   1.0954500e+03   9.3205281e+01
   1.0955000e+03   9.3159962e+01
   1.0955500e+03   9.3112951e+01
   1.0956000e+03   9.3064166e+01
   1.0956500e+03   9.3013519e+01
   1.0957000e+03   9.2960918e+01
   1.0957500e+03   9.2906263e+01
   1.0958000e+03   9.2849450e+01
   1.0958500e+03   9.2790368e+01
   1.0959000e+03   9.2728899e+01
   1.0959500e+03   9.2664917e+01
   1.0960000e+03   9.2598289e+01
   1.0960500e+03   9.2528873e+01
   1.0961000e+03   9.2456518e+01
   1.0961500e+03   9.2381063e+01
   1.0962000e+03   9.2302335e+01
   1.0962500e+03   9.2220152e+01
   1.0963000e+03   9.2134319e+01
   1.0963500e+03   9.2044626e+01
   1.0964000e+03   9.1950852e+01
   1.0964500e+03   9.1852759e+01
   1.0965000e+03   9.1750092e+01
   1.0965500e+03   9.1642579e+01
   1.0966000e+03   9.1529930e+01
   1.0966500e+03   9.1411833e+01
   1.0967000e+03   9.1287955e+01
   1.0967500e+03   9.1157941e+01
   1.0968000e+03   9.1021407e+01
   1.0968500e+03   9.0877946e+01
   1.0969000e+03   9.0727119e+01
   1.0969500e+03   9.0568457e+01
   1.0970000e+03   9.0401458e+01
   1.0970500e+03   9.0225584e+01
   1.0971000e+03   9.0040260e+01
   1.0971500e+03   8.9844869e+01
   1.0972000e+03   8.9638754e+01
   1.0972500e+03   8.9421212e+01
   1.0973000e+03   8.9191493e+01
   1.0973500e+03   8.8948799e+01
   1.0974000e+03   8.8692280e+01
   1.0974500e+03   8.8421036e+01
   1.0975000e+03   8.8134114e+01
   1.0975500e+03   8.7830508e+01
   1.0976000e+03   8.7509165e+01
   1.0976500e+03   8.7168982e+01
   1.0977000e+03   8.6808814e+01
   1.0977500e+03   8.6427483e+01
   1.0978000e+03   8.6023786e+01
   1.0978500e+03   8.5596512e+01
   1.0979000e+03   8.5144460e+01
   1.0979500e+03   8.4666466e+01
   1.0980000e+03   8.4161434e+01
   1.0980500e+03   8.3628381e+01
   1.0981000e+03   8.3066485e+01
   1.0981500e+03   8.2475148e+01
   1.0982000e+03   8.1854076e+01
   1.0982500e+03   8.1203363e+01
   1.0983000e+03   8.0523597e+01
   1.0983500e+03   7.9815982e+01
   1.0984000e+03   7.9082462e+01
   1.0984500e+03   7.8325868e+01
   1.0985000e+03   7.7550053e+01
   1.0985500e+03   7.6760038e+01
   1.0986000e+03   7.5962124e+01
   1.0986500e+03   7.5163982e+01
   1.0987000e+03   7.4374681e+01
   1.0987500e+03   7.3604653e+01
   1.0988000e+03   7.2865554e+01
   1.0988500e+03   7.2170019e+01
   1.0989000e+03   7.1531293e+01
   1.0989500e+03   7.0962748e+01
   1.0990000e+03   7.0477295e+01
   1.0990500e+03   7.0086736e+01
   1.0991000e+03   6.9801096e+01
   1.0991500e+03   6.9628016e+01
   1.0992000e+03   6.9572255e+01
   1.0992500e+03   6.9635364e+01
   1.0993000e+03   6.9815587e+01
   1.0993500e+03   7.0107977e+01
   1.0994000e+03   7.0504729e+01
   1.0994500e+03   7.0995687e+01
   1.0995000e+03   7.1568964e+01
   1.0995500e+03   7.2211599e+01
   1.0996000e+03   7.2910215e+01
   1.0996500e+03   7.3651588e+01
   1.0997000e+03   7.4423137e+01
   1.0997500e+03   7.5213276e+01
   1.0998000e+03   7.6011653e+01
   1.0998500e+03   7.6809287e+01
   1.0999000e+03   7.7598591e+01
   1.0999500e+03   7.8373348e+01
   1.1000000e+03   7.9128614e+01
   1.1000500e+03   7.9860601e+01
   1.1001000e+03   8.0566539e+01
   1.1001500e+03   8.1244532e+01
   1.1002000e+03   8.1893420e+01
   1.1002500e+03   8.2512649e+01
   1.1003000e+03   8.3102149e+01
   1.1003500e+03   8.3662238e+01
   1.1004000e+03   8.4193529e+01
   1.1004500e+03   8.4696856e+01
   1.1005000e+03   8.5173210e+01
   1.1005500e+03   8.5623693e+01
   1.1006000e+03   8.6049471e+01
   1.1006500e+03   8.6451747e+01
   1.1007000e+03   8.6831732e+01
   1.1007500e+03   8.7190627e+01
   1.1008000e+03   8.7529611e+01
   1.1008500e+03   8.7849823e+01
   1.1009000e+03   8.8152365e+01
   1.1009500e+03   8.8438287e+01
   1.1010000e+03   8.8708592e+01
   1.1010500e+03   8.8964228e+01
   1.1011000e+03   8.9206095e+01
   1.1011500e+03   8.9435036e+01
   1.1012000e+03   8.9651849e+01
   1.1012500e+03   8.9857280e+01
   1.1013000e+03   9.0052028e+01
   1.1013500e+03   9.0236749e+01
   1.1014000e+03   9.0412057e+01
   1.1014500e+03   9.0578524e+01
   1.1015000e+03   9.0736687e+01
   1.1015500e+03   9.0887044e+01
   1.1016000e+03   9.1030064e+01
   1.1016500e+03   9.1166182e+01
   1.1017000e+03   9.1295805e+01
   1.1017500e+03   9.1419314e+01
   1.1018000e+03   9.1537064e+01
   1.1018500e+03   9.1649386e+01
   1.1019000e+03   9.1756591e+01
   1.1019500e+03   9.1858967e+01
   1.1020000e+03   9.1956785e+01
   1.1020500e+03   9.2050300e+01
   1.1021000e+03   9.2139747e+01
   1.1021500e+03   9.2225348e+01
   1.1022000e+03   9.2307311e+01
   1.1022500e+03   9.2385831e+01
   1.1023000e+03   9.2461090e+01
   1.1023500e+03   9.2533258e+01
   1.1024000e+03   9.2602497e+01
   1.1024500e+03   9.2668957e+01
   1.1025000e+03   9.2732779e+01
   1.1025500e+03   9.2794097e+01
   1.1026000e+03   9.2853035e+01
   1.1026500e+03   9.2909711e+01
   1.1027000e+03   9.2964235e+01
   1.1027500e+03   9.3016713e+01
   1.1028000e+03   9.3067242e+01
   1.1028500e+03   9.3115914e+01
   1.1029000e+03   9.3162818e+01
   1.1029500e+03   9.3208034e+01
   1.1030000e+03   9.3251642e+01
   1.1030500e+03   9.3293715e+01
   1.1031000e+03   9.3334322e+01
   1.1031500e+03   9.3373529e+01
   1.1032000e+03   9.3411397e+01
   1.1032500e+03   9.3447987e+01
   1.1033000e+03   9.3483353e+01
   1.1033500e+03   9.3517548e+01
   1.1034000e+03   9.3550622e+01
   1.1034500e+03   9.3582623e+01
   1.1035000e+03   9.3613596e+01
   1.1035500e+03   9.3643583e+01
   1.1036000e+03   9.3672625e+01
   1.1036500e+03   9.3700761e+01
   1.1037000e+03   9.3728027e+01
   1.1037500e+03   9.3754458e+01
   1.1038000e+03   9.3780087e+01
   1.1038500e+03   9.3804946e+01
   1.1039000e+03   9.3829065e+01
   1.1039500e+03   9.3852473e+01
   1.1040000e+03   9.3875196e+01
   1.1040500e+03   9.3897260e+01
   1.1041000e+03   9.3918691e+01
   1.1041500e+03   9.3939513e+01
   1.1042000e+03   9.3959747e+01
   1.1042500e+03   9.3979415e+01
   1.1043000e+03   9.3998539e+01
   1.1043500e+03   9.4017137e+01
   1.1044000e+03   9.4035228e+01
   1.1044500e+03   9.4052831e+01
   1.1045000e+03   9.4069962e+01
   1.1045500e+03   9.4086638e+01
   1.1046000e+03   9.4102875e+01
   1.1046500e+03   9.4118688e+01
   1.1047000e+03   9.4134092e+01
   1.1047500e+03   9.4149100e+01
   1.1048000e+03   9.4163725e+01
   1.1048500e+03   9.4177981e+01
   1.1049000e+03   9.4191879e+01
   1.1049500e+03   9.4205431e+01
   1.1050000e+03   9.4218649e+01
   1.1050500e+03   9.4231543e+01
   1.1051000e+03   9.4244123e+01
   1.1051500e+03   9.4256401e+01
   1.1052000e+03   9.4268384e+01
   1.1052500e+03   9.4280083e+01
   1.1053000e+03   9.4291506e+01
   1.1053500e+03   9.4302662e+01
   1.1054000e+03   9.4313559e+01
   1.1054500e+03   9.4324205e+01
   1.1055000e+03   9.4334607e+01
   1.1055500e+03   9.4344773e+01
   1.1056000e+03   9.4354710e+01
   1.1056500e+03   9.4364424e+01
   1.1057000e+03   9.4373922e+01
   1.1057500e+03   9.4383211e+01
   1.1058000e+03   9.4392297e+01
   1.1058500e+03   9.4401184e+01
   1.1059000e+03   9.4409880e+01
   1.1059500e+03   9.4418389e+01
   1.1060000e+03   9.4426716e+01
   1.1060500e+03   9.4434868e+01
   1.1061000e+03   9.4442848e+01
   1.1061500e+03   9.4450661e+01
   1.1062000e+03   9.4458313e+01
   1.1062500e+03   9.4465806e+01
   1.1063000e+03   9.4473147e+01
   1.1063500e+03   9.4480338e+01
   1.1064000e+03   9.4487384e+01
   1.1064500e+03   9.4494289e+01
   1.1065000e+03   9.4501055e+01
   1.1065500e+03   9.4507688e+01
   1.1066000e+03   9.4514191e+01
   1.1066500e+03   9.4520566e+01
   1.1067000e+03   9.4526817e+01
   1.1067500e+03   9.4532948e+01
   1.1068000e+03   9.4538961e+01
   1.1068500e+03   9.4544859e+01
   1.1069000e+03   9.4550645e+01
   1.1069500e+03   9.4556323e+01
   1.1070000e+03   9.4561894e+01
   1.1070500e+03   9.4567361e+01
   1.1071000e+03   9.4572728e+01
   1.1071500e+03   9.4577995e+01
   1.1072000e+03   9.4583167e+01
   1.1072500e+03   9.4588244e+01
   1.1073000e+03   9.4593230e+01
   1.1073500e+03   9.4598126e+01
   1.1074000e+03   9.4602935e+01
   1.1074500e+03   9.4607658e+01
   1.1075000e+03   9.4612298e+01
   1.1075500e+03   9.4616857e+01
   1.1076000e+03   9.4621336e+01
   1.1076500e+03   9.4625737e+01
   1.1077000e+03   9.4630063e+01
   1.1077500e+03   9.4634314e+01
   1.1078000e+03   9.4638493e+01
   1.1078500e+03   9.4642601e+01
   1.1079000e+03   9.4646639e+01
   1.1079500e+03   9.4650610e+01
   1.1080000e+03   9.4654515e+01
   1.1080500e+03   9.4658355e+01
   1.1081000e+03   9.4662131e+01
   1.1081500e+03   9.4665846e+01
   1.1082000e+03   9.4669499e+01
   1.1082500e+03   9.4673094e+01
   1.1083000e+03   9.4676630e+01
   1.1083500e+03   9.4680110e+01
   1.1084000e+03   9.4683533e+01
   1.1084500e+03   9.4686903e+01
   1.1085000e+03   9.4690219e+01
   1.1085500e+03   9.4693483e+01
   1.1086000e+03   9.4696696e+01
   1.1086500e+03   9.4699859e+01
   1.1087000e+03   9.4702972e+01
   1.1087500e+03   9.4706038e+01
   1.1088000e+03   9.4709057e+01
   1.1088500e+03   9.4712029e+01
   1.1089000e+03   9.4714957e+01
   1.1089500e+03   9.4717840e+01
   1.1090000e+03   9.4720680e+01
   1.1090500e+03   9.4723477e+01
   1.1091000e+03   9.4726233e+01
   1.1091500e+03   9.4728948e+01
   1.1092000e+03   9.4731623e+01
   1.1092500e+03   9.4734258e+01
   1.1093000e+03   9.4736855e+01
   1.1093500e+03   9.4739414e+01
   1.1094000e+03   9.4741937e+01
   1.1094500e+03   9.4744423e+01
   1.1095000e+03   9.4746873e+01
   1.1095500e+03   9.4749288e+01
   1.1096000e+03   9.4751669e+01
   1.1096500e+03   9.4754017e+01
   1.1097000e+03   9.4756331e+01
   1.1097500e+03   9.4758613e+01
   1.1098000e+03   9.4760863e+01
   1.1098500e+03   9.4763082e+01
   1.1099000e+03   9.4765270e+01
   1.1099500e+03   9.4767429e+01
   1.1100000e+03   9.4769557e+01
   1.1100500e+03   9.4771657e+01
   1.1101000e+03   9.4773728e+01
   1.1101500e+03   9.4775771e+01
   1.1102000e+03   9.4777787e+01
   1.1102500e+03   9.4779776e+01
   1.1103000e+03   9.4781738e+01
   1.1103500e+03   9.4783674e+01
   1.1104000e+03   9.4785585e+01
   1.1104500e+03   9.4787471e+01
   1.1105000e+03   9.4789331e+01
   1.1105500e+03   9.4791168e+01
   1.1106000e+03   9.4792981e+01
   1.1106500e+03   9.4794770e+01
   1.1107000e+03   9.4796536e+01
   1.1107500e+03   9.4798280e+01
   1.1108000e+03   9.4800001e+01
   1.1108500e+03   9.4801701e+01
   1.1109000e+03   9.4803379e+01
   1.1109500e+03   9.4805035e+01
   1.1110000e+03   9.4806671e+01
   1.1110500e+03   9.4808287e+01
   1.1111000e+03   9.4809882e+01
   1.1111500e+03   9.4811458e+01
   1.1112000e+03   9.4813014e+01
   1.1112500e+03   9.4814551e+01
   1.1113000e+03   9.4816069e+01
   1.1113500e+03   9.4817569e+01
   1.1114000e+03   9.4819051e+01
   1.1114500e+03   9.4820514e+01
   1.1115000e+03   9.4821960e+01
   1.1115500e+03   9.4823389e+01
   1.1116000e+03   9.4824800e+01
   1.1116500e+03   9.4826195e+01
   1.1117000e+03   9.4827573e+01
   1.1117500e+03   9.4828934e+01
   1.1118000e+03   9.4830280e+01
   1.1118500e+03   9.4831610e+01
   1.1119000e+03   9.4832925e+01
   1.1119500e+03   9.4834224e+01
   1.1120000e+03   9.4835508e+01
   1.1120500e+03   9.4836777e+01
   1.1121000e+03   9.4838032e+01
   1.1121500e+03   9.4839272e+01
   1.1122000e+03   9.4840498e+01
   1.1122500e+03   9.4841710e+01
   1.1123000e+03   9.4842909e+01
   1.1123500e+03   9.4844094e+01
   1.1124000e+03   9.4845265e+01
   1.1124500e+03   9.4846424e+01
   1.1125000e+03   9.4847569e+01
   1.1125500e+03   9.4848702e+01
   1.1126000e+03   9.4849822e+01
   1.1126500e+03   9.4850930e+01
   1.1127000e+03   9.4852026e+01
   1.1127500e+03   9.4853109e+01
   1.1128000e+03   9.4854181e+01
   1.1128500e+03   9.4855241e+01
   1.1129000e+03   9.4856290e+01
   1.1129500e+03   9.4857327e+01
   1.1130000e+03   9.4858353e+01
   1.1130500e+03   9.4859368e+01
   1.1131000e+03   9.4860372e+01
   1.1131500e+03   9.4861366e+01
   1.1132000e+03   9.4862349e+01
   1.1132500e+03   9.4863322e+01
   1.1133000e+03   9.4864284e+01
   1.1133500e+03   9.4865236e+01
   1.1134000e+03   9.4866179e+01
   1.1134500e+03   9.4867111e+01
   1.1135000e+03   9.4868034e+01
   1.1135500e+03   9.4868947e+01
   1.1136000e+03   9.4869851e+01
   1.1136500e+03   9.4870745e+01
   1.1137000e+03   9.4871630e+01
   1.1137500e+03   9.4872507e+01
   1.1138000e+03   9.4873374e+01
   1.1138500e+03   9.4874233e+01
   1.1139000e+03   9.4875082e+01
   1.1139500e+03   9.4875924e+01
   1.1140000e+03   9.4876756e+01
   1.1140500e+03   9.4877581e+01
   1.1141000e+03   9.4878397e+01
   1.1141500e+03   9.4879205e+01
   1.1142000e+03   9.4880005e+01
   1.1142500e+03   9.4880797e+01
   1.1143000e+03   9.4881582e+01
   1.1143500e+03   9.4882358e+01
   1.1144000e+03   9.4883128e+01
   1.1144500e+03   9.4883889e+01
   1.1145000e+03   9.4884643e+01
   1.1145500e+03   9.4885390e+01
   1.1146000e+03   9.4886130e+01
   1.1146500e+03   9.4886862e+01
   1.1147000e+03   9.4887588e+01
   1.1147500e+03   9.4888306e+01
   1.1148000e+03   9.4889018e+01
   1.1148500e+03   9.4889723e+01
   1.1149000e+03   9.4890421e+01
   1.1149500e+03   9.4891112e+01
   1.1150000e+03   9.4891797e+01
   1.1150500e+03   9.4892476e+01
   1.1151000e+03   9.4893148e+01
   1.1151500e+03   9.4893814e+01
   1.1152000e+03   9.4894474e+01
   1.1152500e+03   9.4895128e+01
   1.1153000e+03   9.4895776e+01
   1.1153500e+03   9.4896417e+01
   1.1154000e+03   9.4897053e+01
   1.1154500e+03   9.4897683e+01
   1.1155000e+03   9.4898307e+01
   1.1155500e+03   9.4898926e+01
   1.1156000e+03   9.4899538e+01
   1.1156500e+03   9.4900146e+01
   1.1157000e+03   9.4900748e+01
   1.1157500e+03   9.4901344e+01
   1.1158000e+03   9.4901935e+01
   1.1158500e+03   9.4902521e+01
   1.1159000e+03   9.4903101e+01
   1.1159500e+03   9.4903677e+01
   1.1160000e+03   9.4904247e+01
   1.1160500e+03   9.4904812e+01
   1.1161000e+03   9.4905373e+01
   1.1161500e+03   9.4905928e+01
   1.1162000e+03   9.4906478e+01
   1.1162500e+03   9.4907024e+01
   1.1163000e+03   9.4907565e+01
   1.1163500e+03   9.4908101e+01
   1.1164000e+03   9.4908633e+01
   1.1164500e+03   9.4909160e+01
   1.1165000e+03   9.4909682e+01
   1.1165500e+03   9.4910200e+01
   1.1166000e+03   9.4910714e+01
   1.1166500e+03   9.4911223e+01
   1.1167000e+03   9.4911727e+01
   1.1167500e+03   9.4912228e+01
   1.1168000e+03   9.4912724e+01
   1.1168500e+03   9.4913216e+01
   1.1169000e+03   9.4913704e+01
   1.1169500e+03   9.4914188e+01
   1.1170000e+03   9.4914668e+01
   1.1170500e+03   9.4915143e+01
   1.1171000e+03   9.4915615e+01
   1.1171500e+03   9.4916083e+01
   1.1172000e+03   9.4916547e+01
   1.1172500e+03   9.4917007e+01
   1.1173000e+03   9.4917464e+01
   1.1173500e+03   9.4917916e+01
   1.1174000e+03   9.4918365e+01
   1.1174500e+03   9.4918810e+01
   1.1175000e+03   9.4919252e+01
   1.1175500e+03   9.4919690e+01
   1.1176000e+03   9.4920125e+01
   1.1176500e+03   9.4920555e+01
   1.1177000e+03   9.4920983e+01
   1.1177500e+03   9.4921407e+01
   1.1178000e+03   9.4921828e+01
   1.1178500e+03   9.4922245e+01
   1.1179000e+03   9.4922659e+01
   1.1179500e+03   9.4923070e+01
   1.1180000e+03   9.4923477e+01
   1.1180500e+03   9.4923881e+01
   1.1181000e+03   9.4924282e+01
   1.1181500e+03   9.4924680e+01
   1.1182000e+03   9.4925075e+01
   1.1182500e+03   9.4925466e+01
   1.1183000e+03   9.4925855e+01
   1.1183500e+03   9.4926240e+01
   1.1184000e+03   9.4926623e+01
   1.1184500e+03   9.4927002e+01
   1.1185000e+03   9.4927379e+01
   1.1185500e+03   9.4927753e+01
   1.1186000e+03   9.4928124e+01
   1.1186500e+03   9.4928492e+01
   1.1187000e+03   9.4928857e+01
   1.1187500e+03   9.4929219e+01
   1.1188000e+03   9.4929579e+01
   1.1188500e+03   9.4929936e+01
   1.1189000e+03   9.4930290e+01
   1.1189500e+03   9.4930641e+01
   1.1190000e+03   9.4930990e+01
   1.1190500e+03   9.4931337e+01
   1.1191000e+03   9.4931680e+01
   1.1191500e+03   9.4932021e+01
   1.1192000e+03   9.4932360e+01
   1.1192500e+03   9.4932696e+01
   1.1193000e+03   9.4933029e+01
   1.1193500e+03   9.4933360e+01
   1.1194000e+03   9.4933689e+01
   1.1194500e+03   9.4934015e+01
   1.1195000e+03   9.4934339e+01
   1.1195500e+03   9.4934660e+01
   1.1196000e+03   9.4934979e+01
   1.1196500e+03   9.4935296e+01
   1.1197000e+03   9.4935611e+01
   1.1197500e+03   9.4935923e+01
   1.1198000e+03   9.4936233e+01
   1.1198500e+03   9.4936540e+01
   1.1199000e+03   9.4936846e+01
   1.1199500e+03   9.4937149e+01
   1.1200000e+03   9.4937450e+01
   1.1200500e+03   9.4937749e+01
   1.1201000e+03   9.4938046e+01
   1.1201500e+03   9.4938340e+01
   1.1202000e+03   9.4938633e+01
   1.1202500e+03   9.4938923e+01
   1.1203000e+03   9.4939212e+01
   1.1203500e+03   9.4939498e+01
   1.1204000e+03   9.4939782e+01
   1.1204500e+03   9.4940065e+01
   1.1205000e+03   9.4940345e+01
   1.1205500e+03   9.4940623e+01
   1.1206000e+03   9.4940900e+01
   1.1206500e+03   9.4941175e+01
   1.1207000e+03   9.4941447e+01
   1.1207500e+03   9.4941718e+01
   1.1208000e+03   9.4941987e+01
   1.1208500e+03   9.4942254e+01
   1.1209000e+03   9.4942519e+01
   1.1209500e+03   9.4942782e+01
   1.1210000e+03   9.4943044e+01
   1.1210500e+03   9.4943304e+01
   1.1211000e+03   9.4943562e+01
   1.1211500e+03   9.4943818e+01
   1.1212000e+03   9.4944072e+01
   1.1212500e+03   9.4944325e+01
   1.1213000e+03   9.4944576e+01
   1.1213500e+03   9.4944826e+01
   1.1214000e+03   9.4945073e+01
   1.1214500e+03   9.4945319e+01
   1.1215000e+03   9.4945564e+01
   1.1215500e+03   9.4945807e+01
   1.1216000e+03   9.4946048e+01
   1.1216500e+03   9.4946287e+01
   1.1217000e+03   9.4946525e+01
   1.1217500e+03   9.4946762e+01
   1.1218000e+03   9.4946996e+01
   1.1218500e+03   9.4947230e+01
   1.1219000e+03   9.4947461e+01
   1.1219500e+03   9.4947691e+01
   1.1220000e+03   9.4947920e+01
   1.1220500e+03   9.4948147e+01
   1.1221000e+03   9.4948373e+01
   1.1221500e+03   9.4948597e+01
   1.1222000e+03   9.4948820e+01
   1.1222500e+03   9.4949041e+01
   1.1223000e+03   9.4949261e+01
   1.1223500e+03   9.4949480e+01
   1.1224000e+03   9.4949697e+01
   1.1224500e+03   9.4949913e+01
   1.1225000e+03   9.4950127e+01
   1.1225500e+03   9.4950340e+01
   1.1226000e+03   9.4950551e+01
   1.1226500e+03   9.4950762e+01
   1.1227000e+03   9.4950970e+01
   1.1227500e+03   9.4951178e+01
   1.1228000e+03   9.4951384e+01
   1.1228500e+03   9.4951589e+01
   1.1229000e+03   9.4951793e+01
   1.1229500e+03   9.4951995e+01
   1.1230000e+03   9.4952196e+01
   1.1230500e+03   9.4952396e+01
   1.1231000e+03   9.4952595e+01
   1.1231500e+03   9.4952792e+01
   1.1232000e+03   9.4952988e+01
   1.1232500e+03   9.4953183e+01
   1.1233000e+03   9.4953377e+01
   1.1233500e+03   9.4953569e+01
   1.1234000e+03   9.4953761e+01
   1.1234500e+03   9.4953951e+01
   1.1235000e+03   9.4954140e+01
   1.1235500e+03   9.4954328e+01
   1.1236000e+03   9.4954514e+01
   1.1236500e+03   9.4954700e+01
   1.1237000e+03   9.4954884e+01
   1.1237500e+03   9.4955067e+01
   1.1238000e+03   9.4955249e+01
   1.1238500e+03   9.4955430e+01
   1.1239000e+03   9.4955610e+01
   1.1239500e+03   9.4955789e+01
   1.1240000e+03   9.4955967e+01
   1.1240500e+03   9.4956144e+01
   1.1241000e+03   9.4956319e+01
   1.1241500e+03   9.4956494e+01
   1.1242000e+03   9.4956667e+01
   1.1242500e+03   9.4956840e+01
   1.1243000e+03   9.4957011e+01
   1.1243500e+03   9.4957182e+01
   1.1244000e+03   9.4957351e+01
   1.1244500e+03   9.4957520e+01
   1.1245000e+03   9.4957687e+01
   1.1245500e+03   9.4957854e+01
   1.1246000e+03   9.4958019e+01
   1.1246500e+03   9.4958184e+01
   1.1247000e+03   9.4958347e+01
   1.1247500e+03   9.4958510e+01
   1.1248000e+03   9.4958671e+01
   1.1248500e+03   9.4958832e+01
   1.1249000e+03   9.4958992e+01
   1.1249500e+03   9.4959151e+01
   1.1250000e+03   9.4959309e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_21C.dat <==
   1.0750500e+03   9.4945487e+01
   1.0751000e+03   9.4945257e+01
   1.0751500e+03   9.4945024e+01
   1.0752000e+03   9.4944791e+01
   1.0752500e+03   9.4944556e+01
   1.0753000e+03   9.4944319e+01
   1.0753500e+03   9.4944081e+01
   1.0754000e+03   9.4943841e+01
   1.0754500e+03   9.4943600e+01
   1.0755000e+03   9.4943357e+01
   1.0755500e+03   9.4943113e+01
   1.0756000e+03   9.4942867e+01
   1.0756500e+03   9.4942619e+01
   1.0757000e+03   9.4942370e+01
   1.0757500e+03   9.4942119e+01
   1.0758000e+03   9.4941867e+01
   1.0758500e+03   9.4941612e+01
   1.0759000e+03   9.4941357e+01
   1.0759500e+03   9.4941099e+01
   1.0760000e+03   9.4940840e+01
   1.0760500e+03   9.4940579e+01
   1.0761000e+03   9.4940317e+01
   1.0761500e+03   9.4940052e+01
   1.0762000e+03   9.4939786e+01
   1.0762500e+03   9.4939518e+01
   1.0763000e+03   9.4939249e+01
   1.0763500e+03   9.4938977e+01
   1.0764000e+03   9.4938704e+01
   1.0764500e+03   9.4938429e+01
   1.0765000e+03   9.4938152e+01
   1.0765500e+03   9.4937873e+01
   1.0766000e+03   9.4937592e+01
   1.0766500e+03   9.4937310e+01
   1.0767000e+03   9.4937025e+01
   1.0767500e+03   9.4936738e+01
   1.0768000e+03   9.4936450e+01
   1.0768500e+03   9.4936160e+01
   1.0769000e+03   9.4935867e+01
   1.0769500e+03   9.4935573e+01
   1.0770000e+03   9.4935276e+01
   1.0770500e+03   9.4934978e+01
   1.0771000e+03   9.4934677e+01
   1.0771500e+03   9.4934374e+01
   1.0772000e+03   9.4934070e+01
   1.0772500e+03   9.4933763e+01
   1.0773000e+03   9.4933454e+01
   1.0773500e+03   9.4933142e+01
   1.0774000e+03   9.4932829e+01
   1.0774500e+03   9.4932513e+01
   1.0775000e+03   9.4932195e+01
   1.0775500e+03   9.4931875e+01
   1.0776000e+03   9.4931553e+01
   1.0776500e+03   9.4931228e+01
   1.0777000e+03   9.4930901e+01
   1.0777500e+03   9.4930572e+01
   1.0778000e+03   9.4930240e+01
   1.0778500e+03   9.4929906e+01
   1.0779000e+03   9.4929570e+01
   1.0779500e+03   9.4929231e+01
   1.0780000e+03   9.4928890e+01
   1.0780500e+03   9.4928546e+01
   1.0781000e+03   9.4928200e+01
   1.0781500e+03   9.4927851e+01
   1.0782000e+03   9.4927499e+01
   1.0782500e+03   9.4927146e+01
   1.0783000e+03   9.4926789e+01
   1.0783500e+03   9.4926430e+01
   1.0784000e+03   9.4926068e+01
   1.0784500e+03   9.4925704e+01
   1.0785000e+03   9.4925336e+01
   1.0785500e+03   9.4924967e+01
   1.0786000e+03   9.4924594e+01
   1.0786500e+03   9.4924218e+01
   1.0787000e+03   9.4923840e+01
   1.0787500e+03   9.4923459e+01
   1.0788000e+03   9.4923075e+01
   1.0788500e+03   9.4922688e+01
   1.0789000e+03   9.4922299e+01
   1.0789500e+03   9.4921906e+01
   1.0790000e+03   9.4921510e+01
   1.0790500e+03   9.4921112e+01
   1.0791000e+03   9.4920710e+01
   1.0791500e+03   9.4920305e+01
   1.0792000e+03   9.4919897e+01
   1.0792500e+03   9.4919486e+01
   1.0793000e+03   9.4919072e+01
   1.0793500e+03   9.4918655e+01
   1.0794000e+03   9.4918234e+01
   1.0794500e+03   9.4917810e+01
   1.0795000e+03   9.4917383e+01
   1.0795500e+03   9.4916952e+01
   1.0796000e+03   9.4916518e+01
   1.0796500e+03   9.4916081e+01
   1.0797000e+03   9.4915640e+01
   1.0797500e+03   9.4915196e+01
   1.0798000e+03   9.4914748e+01
   1.0798500e+03   9.4914297e+01
   1.0799000e+03   9.4913842e+01
   1.0799500e+03   9.4913384e+01
   1.0800000e+03   9.4912921e+01
   1.0800500e+03   9.4912456e+01
   1.0801000e+03   9.4911986e+01
   1.0801500e+03   9.4911513e+01
   1.0802000e+03   9.4911035e+01
   1.0802500e+03   9.4910554e+01
   1.0803000e+03   9.4910069e+01
   1.0803500e+03   9.4909580e+01
   1.0804000e+03   9.4909087e+01
   1.0804500e+03   9.4908590e+01
   1.0805000e+03   9.4908089e+01
   1.0805500e+03   9.4907584e+01
   1.0806000e+03   9.4907075e+01
   1.0806500e+03   9.4906561e+01
   1.0807000e+03   9.4906043e+01
   1.0807500e+03   9.4905521e+01
   1.0808000e+03   9.4904995e+01
   1.0808500e+03   9.4904464e+01
   1.0809000e+03   9.4903928e+01
   1.0809500e+03   9.4903388e+01
   1.0810000e+03   9.4902844e+01
   1.0810500e+03   9.4902295e+01
   1.0811000e+03   9.4901741e+01
   1.0811500e+03   9.4901183e+01
   1.0812000e+03   9.4900619e+01
   1.0812500e+03   9.4900051e+01
   1.0813000e+03   9.4899479e+01
   1.0813500e+03   9.4898901e+01
   1.0814000e+03   9.4898318e+01
   1.0814500e+03   9.4897730e+01
   1.0815000e+03   9.4897137e+01
   1.0815500e+03   9.4896539e+01
   1.0816000e+03   9.4895936e+01
   1.0816500e+03   9.4895327e+01
   1.0817000e+03   9.4894713e+01
   1.0817500e+03   9.4894094e+01
   1.0818000e+03   9.4893469e+01
   1.0818500e+03   9.4892838e+01
   1.0819000e+03   9.4892202e+01
   1.0819500e+03   9.4891561e+01
   1.0820000e+03   9.4890913e+01
   1.0820500e+03   9.4890260e+01
   1.0821000e+03   9.4889601e+01
   1.0821500e+03   9.4888936e+01
   1.0822000e+03   9.4888265e+01
   1.0822500e+03   9.4887588e+01
   1.0823000e+03   9.4886904e+01
   1.0823500e+03   9.4886215e+01
   1.0824000e+03   9.4885519e+01
   1.0824500e+03   9.4884817e+01
   1.0825000e+03   9.4884108e+01
   1.0825500e+03   9.4883393e+01
   1.0826000e+03   9.4882671e+01
   1.0826500e+03   9.4881942e+01
   1.0827000e+03   9.4881207e+01
   1.0827500e+03   9.4880464e+01
   1.0828000e+03   9.4879715e+01
   1.0828500e+03   9.4878959e+01
   1.0829000e+03   9.4878195e+01
   1.0829500e+03   9.4877425e+01
   1.0830000e+03   9.4876647e+01
   1.0830500e+03   9.4875861e+01
   1.0831000e+03   9.4875068e+01
   1.0831500e+03   9.4874268e+01
   1.0832000e+03   9.4873459e+01
   1.0832500e+03   9.4872643e+01
   1.0833000e+03   9.4871819e+01
   1.0833500e+03   9.4870987e+01
   1.0834000e+03   9.4870147e+01
   1.0834500e+03   9.4869299e+01
   1.0835000e+03   9.4868442e+01
   1.0835500e+03   9.4867577e+01
   1.0836000e+03   9.4866704e+01
   1.0836500e+03   9.4865821e+01
   1.0837000e+03   9.4864930e+01
   1.0837500e+03   9.4864030e+01
   1.0838000e+03   9.4863121e+01
   1.0838500e+03   9.4862203e+01
   1.0839000e+03   9.4861276e+01
   1.0839500e+03   9.4860339e+01
   1.0840000e+03   9.4859393e+01
   1.0840500e+03   9.4858437e+01
   1.0841000e+03   9.4857472e+01
   1.0841500e+03   9.4856496e+01
   1.0842000e+03   9.4855511e+01
   1.0842500e+03   9.4854515e+01
   1.0843000e+03   9.4853509e+01
   1.0843500e+03   9.4852493e+01
   1.0844000e+03   9.4851466e+01
   1.0844500e+03   9.4850428e+01
   1.0845000e+03   9.4849380e+01
   1.0845500e+03   9.4848320e+01
   1.0846000e+03   9.4847249e+01
   1.0846500e+03   9.4846167e+01
   1.0847000e+03   9.4845073e+01
   1.0847500e+03   9.4843968e+01
   1.0848000e+03   9.4842851e+01
   1.0848500e+03   9.4841721e+01
   1.0849000e+03   9.4840580e+01
   1.0849500e+03   9.4839426e+01
   1.0850000e+03   9.4838260e+01
   1.0850500e+03   9.4837081e+01
   1.0851000e+03   9.4835889e+01
   1.0851500e+03   9.4834684e+01
   1.0852000e+03   9.4833465e+01
   1.0852500e+03   9.4832234e+01
   1.0853000e+03   9.4830988e+01
   1.0853500e+03   9.4829729e+01
   1.0854000e+03   9.4828455e+01
   1.0854500e+03   9.4827167e+01
   1.0855000e+03   9.4825865e+01
   1.0855500e+03   9.4824548e+01
   1.0856000e+03   9.4823216e+01
   1.0856500e+03   9.4821869e+01
   1.0857000e+03   9.4820506e+01
   1.0857500e+03   9.4819128e+01
   1.0858000e+03   9.4817734e+01
   1.0858500e+03   9.4816323e+01
   1.0859000e+03   9.4814897e+01
   1.0859500e+03   9.4813453e+01
   1.0860000e+03   9.4811993e+01
   1.0860500e+03   9.4810516e+01
   1.0861000e+03   9.4809021e+01
   1.0861500e+03   9.4807508e+01
   1.0862000e+03   9.4805978e+01
   1.0862500e+03   9.4804429e+01
   1.0863000e+03   9.4802862e+01
   1.0863500e+03   9.4801275e+01
   1.0864000e+03   9.4799670e+01
   1.0864500e+03   9.4798045e+01
   1.0865000e+03   9.4796401e+01
   1.0865500e+03   9.4794736e+01
   1.0866000e+03   9.4793051e+01
   1.0866500e+03   9.4791345e+01
   1.0867000e+03   9.4789618e+01
   1.0867500e+03   9.4787869e+01
   1.0868000e+03   9.4786099e+01
   1.0868500e+03   9.4784306e+01
   1.0869000e+03   9.4782491e+01
   1.0869500e+03   9.4780653e+01
   1.0870000e+03   9.4778792e+01
   1.0870500e+03   9.4776907e+01
   1.0871000e+03   9.4774997e+01
   1.0871500e+03   9.4773064e+01
   1.0872000e+03   9.4771105e+01
   1.0872500e+03   9.4769121e+01
   1.0873000e+03   9.4767111e+01
   1.0873500e+03   9.4765075e+01
   1.0874000e+03   9.4763012e+01
   1.0874500e+03   9.4760922e+01
   1.0875000e+03   9.4758804e+01
   1.0875500e+03   9.4756658e+01
   1.0876000e+03   9.4754484e+01
   1.0876500e+03   9.4752280e+01
   1.0877000e+03   9.4750047e+01
   1.0877500e+03   9.4747783e+01
   1.0878000e+03   9.4745489e+01
   1.0878500e+03   9.4743163e+01
   1.0879000e+03   9.4740806e+01
   1.0879500e+03   9.4738416e+01
   1.0880000e+03   9.4735992e+01
   1.0880500e+03   9.4733535e+01
   1.0881000e+03   9.4731044e+01
   1.0881500e+03   9.4728518e+01
   1.0882000e+03   9.4725956e+01
   1.0882500e+03   9.4723358e+01
   1.0883000e+03   9.4720723e+01
   1.0883500e+03   9.4718051e+01
   1.0884000e+03   9.4715340e+01
   1.0884500e+03   9.4712590e+01
   1.0885000e+03   9.4709800e+01
   1.0885500e+03   9.4706969e+01
   1.0886000e+03   9.4704097e+01
   1.0886500e+03   9.4701182e+01
   1.0887000e+03   9.4698225e+01
   1.0887500e+03   9.4695224e+01
   1.0888000e+03   9.4692178e+01
   1.0888500e+03   9.4689086e+01
   1.0889000e+03   9.4685947e+01
   1.0889500e+03   9.4682762e+01
   1.0890000e+03   9.4679527e+01
   1.0890500e+03   9.4676243e+01
   1.0891000e+03   9.4672909e+01
   1.0891500e+03   9.4669523e+01
   1.0892000e+03   9.4666084e+01
   1.0892500e+03   9.4662592e+01
   1.0893000e+03   9.4659045e+01
   1.0893500e+03   9.4655443e+01
   1.0894000e+03   9.4651783e+01
   1.0894500e+03   9.4648064e+01
   1.0895000e+03   9.4644287e+01
   1.0895500e+03   9.4640448e+01
   1.0896000e+03   9.4636547e+01
   1.0896500e+03   9.4632583e+01
   1.0897000e+03   9.4628554e+01
   1.0897500e+03   9.4624458e+01
   1.0898000e+03   9.4620295e+01
   1.0898500e+03   9.4616063e+01
   1.0899000e+03   9.4611760e+01
   1.0899500e+03   9.4607385e+01
   1.0900000e+03   9.4602936e+01
   1.0900500e+03   9.4598411e+01
   1.0901000e+03   9.4593809e+01
   1.0901500e+03   9.4589127e+01
   1.0902000e+03   9.4584365e+01
   1.0902500e+03   9.4579520e+01
   1.0903000e+03   9.4574591e+01
   1.0903500e+03   9.4569575e+01
   1.0904000e+03   9.4564470e+01
   1.0904500e+03   9.4559274e+01
   1.0905000e+03   9.4553986e+01
   1.0905500e+03   9.4548603e+01
   1.0906000e+03   9.4543122e+01
   1.0906500e+03   9.4537541e+01
   1.0907000e+03   9.4531858e+01
   1.0907500e+03   9.4526071e+01
   1.0908000e+03   9.4520176e+01
   1.0908500e+03   9.4514172e+01
   1.0909000e+03   9.4508055e+01
   1.0909500e+03   9.4501823e+01
   1.0910000e+03   9.4495472e+01
   1.0910500e+03   9.4489000e+01
   1.0911000e+03   9.4482404e+01
   1.0911500e+03   9.4475680e+01
   1.0912000e+03   9.4468826e+01
   1.0912500e+03   9.4461837e+01
   1.0913000e+03   9.4454711e+01
   1.0913500e+03   9.4447443e+01
   1.0914000e+03   9.4440030e+01
   1.0914500e+03   9.4432469e+01
   1.0915000e+03   9.4424754e+01
   1.0915500e+03   9.4416883e+01
   1.0916000e+03   9.4408850e+01
   1.0916500e+03   9.4400652e+01
   1.0917000e+03   9.4392284e+01
   1.0917500e+03   9.4383741e+01
   1.0918000e+03   9.4375018e+01
   1.0918500e+03   9.4366111e+01
   1.0919000e+03   9.4357014e+01
   1.0919500e+03   9.4347721e+01
   1.0920000e+03   9.4338227e+01
   1.0920500e+03   9.4328527e+01
   1.0921000e+03   9.4318615e+01
   1.0921500e+03   9.4308483e+01
   1.0922000e+03   9.4298127e+01
   1.0922500e+03   9.4287538e+01
   1.0923000e+03   9.4276711e+01
   1.0923500e+03   9.4265638e+01
   1.0924000e+03   9.4254312e+01
   1.0924500e+03   9.4242724e+01
   1.0925000e+03   9.4230868e+01
   1.0925500e+03   9.4218735e+01
   1.0926000e+03   9.4206315e+01
   1.0926500e+03   9.4193601e+01
   1.0927000e+03   9.4180583e+01
   1.0927500e+03   9.4167251e+01
   1.0928000e+03   9.4153596e+01
   1.0928500e+03   9.4139606e+01
   1.0929000e+03   9.4125272e+01
   1.0929500e+03   9.4110581e+01
   1.0930000e+03   9.4095522e+01
   1.0930500e+03   9.4080083e+01
   1.0931000e+03   9.4064251e+01
   1.0931500e+03   9.4048013e+01
   1.0932000e+03   9.4031355e+01
   1.0932500e+03   9.4014263e+01
   1.0933000e+03   9.3996722e+01
   1.0933500e+03   9.3978716e+01
   1.0934000e+03   9.3960228e+01
   1.0934500e+03   9.3941243e+01
   1.0935000e+03   9.3921741e+01
   1.0935500e+03   9.3901706e+01
   1.0936000e+03   9.3881116e+01
   1.0936500e+03   9.3859953e+01
   1.0937000e+03   9.3838194e+01
   1.0937500e+03   9.3815818e+01
   1.0938000e+03   9.3792803e+01
   1.0938500e+03   9.3769122e+01
   1.0939000e+03   9.3744752e+01
   1.0939500e+03   9.3719666e+01
   1.0940000e+03   9.3693837e+01
   1.0940500e+03   9.3667234e+01
   1.0941000e+03   9.3639828e+01
   1.0941500e+03   9.3611587e+01
   1.0942000e+03   9.3582478e+01
   1.0942500e+03   9.3552464e+01
   1.0943000e+03   9.3521510e+01
   1.0943500e+03   9.3489577e+01
   1.0944000e+03   9.3456624e+01
   1.0944500e+03   9.3422608e+01
   1.0945000e+03   9.3387485e+01
   1.0945500e+03   9.3351208e+01
   1.0946000e+03   9.3313726e+01
   1.0946500e+03   9.3274987e+01
   1.0947000e+03   9.3234937e+01
   1.0947500e+03   9.3193517e+01
   1.0948000e+03   9.3150667e+01
   1.0948500e+03   9.3106321e+01
   1.0949000e+03   9.3060412e+01
   1.0949500e+03   9.3012869e+01
   1.0950000e+03   9.2963615e+01
   1.0950500e+03   9.2912572e+01
   1.0951000e+03   9.2859653e+01
   1.0951500e+03   9.2804771e+01
   1.0952000e+03   9.2747831e+01
   1.0952500e+03   9.2688733e+01
   1.0953000e+03   9.2627371e+01
   1.0953500e+03   9.2563635e+01
   1.0954000e+03   9.2497405e+01
   1.0954500e+03   9.2428557e+01
   1.0955000e+03   9.2356958e+01
   1.0955500e+03   9.2282466e+01
   1.0956000e+03   9.2204933e+01
   1.0956500e+03   9.2124201e+01
   1.0957000e+03   9.2040100e+01
   1.0957500e+03   9.1952454e+01
   1.0958000e+03   9.1861072e+01
   1.0958500e+03   9.1765754e+01
   1.0959000e+03   9.1666285e+01
   1.0959500e+03   9.1562439e+01
   1.0960000e+03   9.1453976e+01
   1.0960500e+03   9.1340637e+01
   1.0961000e+03   9.1222152e+01
   1.0961500e+03   9.1098232e+01
   1.0962000e+03   9.0968567e+01
   1.0962500e+03   9.0832833e+01
   1.0963000e+03   9.0690683e+01
   1.0963500e+03   9.0541747e+01
   1.0964000e+03   9.0385636e+01
   1.0964500e+03   9.0221935e+01
   1.0965000e+03   9.0050206e+01
   1.0965500e+03   8.9869983e+01
   1.0966000e+03   8.9680776e+01
   1.0966500e+03   8.9482066e+01
   1.0967000e+03   8.9273307e+01
   1.0967500e+03   8.9053924e+01
   1.0968000e+03   8.8823313e+01
   1.0968500e+03   8.8580845e+01
   1.0969000e+03   8.8325862e+01
   1.0969500e+03   8.8057682e+01
   1.0970000e+03   8.7775600e+01
   1.0970500e+03   8.7478896e+01
   1.0971000e+03   8.7166833e+01
   1.0971500e+03   8.6838670e+01
   1.0972000e+03   8.6493669e+01
   1.0972500e+03   8.6131106e+01
   1.0973000e+03   8.5750286e+01
   1.0973500e+03   8.5350560e+01
   1.0974000e+03   8.4931346e+01
   1.0974500e+03   8.4492159e+01
   1.0975000e+03   8.4032633e+01
   1.0975500e+03   8.3552568e+01
   1.0976000e+03   8.3051965e+01
   1.0976500e+03   8.2531078e+01
   1.0977000e+03   8.1990465e+01
   1.0977500e+03   8.1431054e+01
   1.0978000e+03   8.0854201e+01
   1.0978500e+03   8.0261765e+01
   1.0979000e+03   7.9656171e+01
   1.0979500e+03   7.9040477e+01
   1.0980000e+03   7.8418434e+01
   1.0980500e+03   7.7794527e+01
   1.0981000e+03   7.7173999e+01
   1.0981500e+03   7.6562847e+01
   1.0982000e+03   7.5967778e+01
   1.0982500e+03   7.5396125e+01
   1.0983000e+03   7.4855709e+01
   1.0983500e+03   7.4354658e+01
   1.0984000e+03   7.3901165e+01
   1.0984500e+03   7.3503210e+01
   1.0985000e+03   7.3168251e+01
   1.0985500e+03   7.2902903e+01
   1.0986000e+03   7.2712631e+01
   1.0986500e+03   7.2601475e+01
   1.0987000e+03   7.2571846e+01
   1.0987500e+03   7.2624392e+01
   1.0988000e+03   7.2757964e+01
   1.0988500e+03   7.2969682e+01
   1.0989000e+03   7.3255080e+01
   1.0989500e+03   7.3608345e+01
   1.0990000e+03   7.4022594e+01
   1.0990500e+03   7.4490190e+01
   1.0991000e+03   7.5003064e+01
   1.0991500e+03   7.5553015e+01
   1.0992000e+03   7.6131979e+01
   1.0992500e+03   7.6732254e+01
   1.0993000e+03   7.7346671e+01
   1.0993500e+03   7.7968714e+01
   1.0994000e+03   7.8592596e+01
   1.0994500e+03   7.9213284e+01
   1.0995000e+03   7.9826504e+01
   1.0995500e+03   8.0428702e+01
   1.0996000e+03   8.1017003e+01
   1.0996500e+03   8.1589147e+01
   1.0997000e+03   8.2143424e+01
   1.0997500e+03   8.2678603e+01
   1.0998000e+03   8.3193866e+01
   1.0998500e+03   8.3688745e+01
   1.0999000e+03   8.4163063e+01
   1.0999500e+03   8.4616880e+01
   1.1000000e+03   8.5050445e+01
   1.1000500e+03   8.5464161e+01
   1.1001000e+03   8.5858544e+01
   1.1001500e+03   8.6234196e+01
   1.1002000e+03   8.6591781e+01
   1.1002500e+03   8.6932005e+01
   1.1003000e+03   8.7255596e+01
   1.1003500e+03   8.7563294e+01
   1.1004000e+03   8.7855840e+01
   1.1004500e+03   8.8133966e+01
   1.1005000e+03   8.8398390e+01
   1.1005500e+03   8.8649809e+01
   1.1006000e+03   8.8888900e+01
   1.1006500e+03   8.9116312e+01
   1.1007000e+03   8.9332668e+01
   1.1007500e+03   8.9538563e+01
   1.1008000e+03   8.9734565e+01
   1.1008500e+03   8.9921211e+01
   1.1009000e+03   9.0099013e+01
   1.1009500e+03   9.0268454e+01
   1.1010000e+03   9.0429991e+01
   1.1010500e+03   9.0584057e+01
   1.1011000e+03   9.0731059e+01
   1.1011500e+03   9.0871381e+01
   1.1012000e+03   9.1005386e+01
   1.1012500e+03   9.1133413e+01
   1.1013000e+03   9.1255786e+01
   1.1013500e+03   9.1372804e+01
   1.1014000e+03   9.1484754e+01
   1.1014500e+03   9.1591903e+01
   1.1015000e+03   9.1694502e+01
   1.1015500e+03   9.1792789e+01
   1.1016000e+03   9.1886987e+01
   1.1016500e+03   9.1977305e+01
   1.1017000e+03   9.2063943e+01
   1.1017500e+03   9.2147085e+01
   1.1018000e+03   9.2226907e+01
   1.1018500e+03   9.2303575e+01
   1.1019000e+03   9.2377244e+01
   1.1019500e+03   9.2448061e+01
   1.1020000e+03   9.2516165e+01
   1.1020500e+03   9.2581685e+01
   1.1021000e+03   9.2644747e+01
   1.1021500e+03   9.2705465e+01
   1.1022000e+03   9.2763950e+01
   1.1022500e+03   9.2820305e+01
   1.1023000e+03   9.2874630e+01
   1.1023500e+03   9.2927016e+01
   1.1024000e+03   9.2977551e+01
   1.1024500e+03   9.3026319e+01
   1.1025000e+03   9.3073398e+01
   1.1025500e+03   9.3118863e+01
   1.1026000e+03   9.3162784e+01
   1.1026500e+03   9.3205229e+01
   1.1027000e+03   9.3246260e+01
   1.1027500e+03   9.3285938e+01
   1.1028000e+03   9.3324320e+01
   1.1028500e+03   9.3361461e+01
   1.1029000e+03   9.3397411e+01
   1.1029500e+03   9.3432220e+01
   1.1030000e+03   9.3465935e+01
   1.1030500e+03   9.3498598e+01
   1.1031000e+03   9.3530254e+01
   1.1031500e+03   9.3560941e+01
   1.1032000e+03   9.3590699e+01
   1.1032500e+03   9.3619562e+01
   1.1033000e+03   9.3647567e+01
   1.1033500e+03   9.3674745e+01
   1.1034000e+03   9.3701129e+01
   1.1034500e+03   9.3726748e+01
   1.1035000e+03   9.3751631e+01
   1.1035500e+03   9.3775806e+01
   1.1036000e+03   9.3799298e+01
   1.1036500e+03   9.3822132e+01
   1.1037000e+03   9.3844333e+01
   1.1037500e+03   9.3865924e+01
   1.1038000e+03   9.3886925e+01
   1.1038500e+03   9.3907357e+01
   1.1039000e+03   9.3927242e+01
   1.1039500e+03   9.3946597e+01
   1.1040000e+03   9.3965442e+01
   1.1040500e+03   9.3983793e+01
   1.1041000e+03   9.4001668e+01
   1.1041500e+03   9.4019082e+01
   1.1042000e+03   9.4036052e+01
   1.1042500e+03   9.4052591e+01
   1.1043000e+03   9.4068714e+01
   1.1043500e+03   9.4084435e+01
   1.1044000e+03   9.4099766e+01
   1.1044500e+03   9.4114721e+01
   1.1045000e+03   9.4129311e+01
   1.1045500e+03   9.4143548e+01
   1.1046000e+03   9.4157444e+01
   1.1046500e+03   9.4171008e+01
   1.1047000e+03   9.4184251e+01
   1.1047500e+03   9.4197183e+01
   1.1048000e+03   9.4209814e+01
   1.1048500e+03   9.4222153e+01
   1.1049000e+03   9.4234208e+01
   1.1049500e+03   9.4245988e+01
   1.1050000e+03   9.4257502e+01
   1.1050500e+03   9.4268757e+01
   1.1051000e+03   9.4279760e+01
   1.1051500e+03   9.4290520e+01
   1.1052000e+03   9.4301043e+01
   1.1052500e+03   9.4311336e+01
   1.1053000e+03   9.4321406e+01
   1.1053500e+03   9.4331258e+01
   1.1054000e+03   9.4340900e+01
   1.1054500e+03   9.4350337e+01
   1.1055000e+03   9.4359574e+01
   1.1055500e+03   9.4368618e+01
   1.1056000e+03   9.4377473e+01
   1.1056500e+03   9.4386145e+01
   1.1057000e+03   9.4394639e+01
   1.1057500e+03   9.4402959e+01
   1.1058000e+03   9.4411111e+01
   1.1058500e+03   9.4419098e+01
   1.1059000e+03   9.4426925e+01
   1.1059500e+03   9.4434596e+01
   1.1060000e+03   9.4442116e+01
   1.1060500e+03   9.4449488e+01
   1.1061000e+03   9.4456715e+01
   1.1061500e+03   9.4463803e+01
   1.1062000e+03   9.4470754e+01
   1.1062500e+03   9.4477572e+01
   1.1063000e+03   9.4484259e+01
   1.1063500e+03   9.4490820e+01
   1.1064000e+03   9.4497258e+01
   1.1064500e+03   9.4503575e+01
   1.1065000e+03   9.4509775e+01
   1.1065500e+03   9.4515861e+01
   1.1066000e+03   9.4521834e+01
   1.1066500e+03   9.4527698e+01
   1.1067000e+03   9.4533456e+01
   1.1067500e+03   9.4539110e+01
   1.1068000e+03   9.4544663e+01
   1.1068500e+03   9.4550116e+01
   1.1069000e+03   9.4555473e+01
   1.1069500e+03   9.4560735e+01
   1.1070000e+03   9.4565905e+01
   1.1070500e+03   9.4570985e+01
   1.1071000e+03   9.4575977e+01
   1.1071500e+03   9.4580882e+01
   1.1072000e+03   9.4585704e+01
   1.1072500e+03   9.4590443e+01
   1.1073000e+03   9.4595102e+01
   1.1073500e+03   9.4599682e+01
   1.1074000e+03   9.4604186e+01
   1.1074500e+03   9.4608614e+01
   1.1075000e+03   9.4612969e+01
   1.1075500e+03   9.4617252e+01
   1.1076000e+03   9.4621465e+01
   1.1076500e+03   9.4625609e+01
   1.1077000e+03   9.4629686e+01
   1.1077500e+03   9.4633697e+01
   1.1078000e+03   9.4637643e+01
   1.1078500e+03   9.4641526e+01
   1.1079000e+03   9.4645348e+01
   1.1079500e+03   9.4649109e+01
   1.1080000e+03   9.4652811e+01
   1.1080500e+03   9.4656455e+01
   1.1081000e+03   9.4660042e+01
   1.1081500e+03   9.4663573e+01
   1.1082000e+03   9.4667050e+01
   1.1082500e+03   9.4670474e+01
   1.1083000e+03   9.4673845e+01
   1.1083500e+03   9.4677166e+01
   1.1084000e+03   9.4680436e+01
   1.1084500e+03   9.4683656e+01
   1.1085000e+03   9.4686829e+01
   1.1085500e+03   9.4689954e+01
   1.1086000e+03   9.4693033e+01
   1.1086500e+03   9.4696067e+01
   1.1087000e+03   9.4699056e+01
   1.1087500e+03   9.4702001e+01
   1.1088000e+03   9.4704903e+01
   1.1088500e+03   9.4707764e+01
   1.1089000e+03   9.4710583e+01
   1.1089500e+03   9.4713362e+01
   1.1090000e+03   9.4716101e+01
   1.1090500e+03   9.4718801e+01
   1.1091000e+03   9.4721463e+01
   1.1091500e+03   9.4724088e+01
   1.1092000e+03   9.4726676e+01
   1.1092500e+03   9.4729227e+01
   1.1093000e+03   9.4731744e+01
   1.1093500e+03   9.4734225e+01
   1.1094000e+03   9.4736673e+01
   1.1094500e+03   9.4739086e+01
   1.1095000e+03   9.4741467e+01
   1.1095500e+03   9.4743816e+01
   1.1096000e+03   9.4746133e+01
   1.1096500e+03   9.4748419e+01
   1.1097000e+03   9.4750674e+01
   1.1097500e+03   9.4752899e+01
   1.1098000e+03   9.4755094e+01
   1.1098500e+03   9.4757261e+01
   1.1099000e+03   9.4759399e+01
   1.1099500e+03   9.4761509e+01
   1.1100000e+03   9.4763591e+01
   1.1100500e+03   9.4765646e+01
   1.1101000e+03   9.4767675e+01
   1.1101500e+03   9.4769678e+01
   1.1102000e+03   9.4771655e+01
   1.1102500e+03   9.4773606e+01
   1.1103000e+03   9.4775533e+01
   1.1103500e+03   9.4777436e+01
   1.1104000e+03   9.4779314e+01
   1.1104500e+03   9.4781169e+01
   1.1105000e+03   9.4783000e+01
   1.1105500e+03   9.4784809e+01
   1.1106000e+03   9.4786595e+01
   1.1106500e+03   9.4788360e+01
   1.1107000e+03   9.4790102e+01
   1.1107500e+03   9.4791823e+01
   1.1108000e+03   9.4793523e+01
   1.1108500e+03   9.4795203e+01
   1.1109000e+03   9.4796862e+01
   1.1109500e+03   9.4798501e+01
   1.1110000e+03   9.4800120e+01
   1.1110500e+03   9.4801720e+01
   1.1111000e+03   9.4803301e+01
   1.1111500e+03   9.4804863e+01
   1.1112000e+03   9.4806407e+01
   1.1112500e+03   9.4807933e+01
   1.1113000e+03   9.4809440e+01
   1.1113500e+03   9.4810930e+01
   1.1114000e+03   9.4812403e+01
   1.1114500e+03   9.4813858e+01
   1.1115000e+03   9.4815297e+01
   1.1115500e+03   9.4816719e+01
   1.1116000e+03   9.4818125e+01
   1.1116500e+03   9.4819514e+01
   1.1117000e+03   9.4820888e+01
   1.1117500e+03   9.4822247e+01
   1.1118000e+03   9.4823590e+01
   1.1118500e+03   9.4824917e+01
   1.1119000e+03   9.4826230e+01
   1.1119500e+03   9.4827528e+01
   1.1120000e+03   9.4828812e+01
   1.1120500e+03   9.4830082e+01
   1.1121000e+03   9.4831337e+01
   1.1121500e+03   9.4832579e+01
   1.1122000e+03   9.4833807e+01
   1.1122500e+03   9.4835022e+01
   1.1123000e+03   9.4836223e+01
   1.1123500e+03   9.4837411e+01
   1.1124000e+03   9.4838587e+01
   1.1124500e+03   9.4839750e+01
   1.1125000e+03   9.4840900e+01
   1.1125500e+03   9.4842038e+01
   1.1126000e+03   9.4843164e+01
   1.1126500e+03   9.4844278e+01
   1.1127000e+03   9.4845380e+01
   1.1127500e+03   9.4846470e+01
   1.1128000e+03   9.4847549e+01
   1.1128500e+03   9.4848617e+01
   1.1129000e+03   9.4849674e+01
   1.1129500e+03   9.4850719e+01
   1.1130000e+03   9.4851754e+01
   1.1130500e+03   9.4852778e+01
   1.1131000e+03   9.4853791e+01
   1.1131500e+03   9.4854794e+01
   1.1132000e+03   9.4855787e+01
   1.1132500e+03   9.4856770e+01
   1.1133000e+03   9.4857743e+01
   1.1133500e+03   9.4858705e+01
   1.1134000e+03   9.4859659e+01
   1.1134500e+03   9.4860602e+01
   1.1135000e+03   9.4861536e+01
   1.1135500e+03   9.4862461e+01
   1.1136000e+03   9.4863376e+01
   1.1136500e+03   9.4864283e+01
   1.1137000e+03   9.4865180e+01
   1.1137500e+03   9.4866069e+01
   1.1138000e+03   9.4866948e+01
   1.1138500e+03   9.4867820e+01
   1.1139000e+03   9.4868682e+01
   1.1139500e+03   9.4869537e+01
   1.1140000e+03   9.4870383e+01
   1.1140500e+03   9.4871221e+01
   1.1141000e+03   9.4872050e+01
   1.1141500e+03   9.4872872e+01
   1.1142000e+03   9.4873686e+01
   1.1142500e+03   9.4874492e+01
   1.1143000e+03   9.4875290e+01
   1.1143500e+03   9.4876081e+01
   1.1144000e+03   9.4876865e+01
   1.1144500e+03   9.4877641e+01
   1.1145000e+03   9.4878409e+01
   1.1145500e+03   9.4879171e+01
   1.1146000e+03   9.4879925e+01
   1.1146500e+03   9.4880672e+01
   1.1147000e+03   9.4881413e+01
   1.1147500e+03   9.4882146e+01
   1.1148000e+03   9.4882873e+01
   1.1148500e+03   9.4883593e+01
   1.1149000e+03   9.4884307e+01
   1.1149500e+03   9.4885013e+01
   1.1150000e+03   9.4885714e+01
   1.1150500e+03   9.4886408e+01
   1.1151000e+03   9.4887096e+01
   1.1151500e+03   9.4887777e+01
   1.1152000e+03   9.4888453e+01
   1.1152500e+03   9.4889122e+01
   1.1153000e+03   9.4889786e+01
   1.1153500e+03   9.4890443e+01
   1.1154000e+03   9.4891095e+01
   1.1154500e+03   9.4891740e+01
   1.1155000e+03   9.4892381e+01
   1.1155500e+03   9.4893015e+01
   1.1156000e+03   9.4893644e+01
   1.1156500e+03   9.4894267e+01
   1.1157000e+03   9.4894885e+01
   1.1157500e+03   9.4895498e+01
   1.1158000e+03   9.4896105e+01
   1.1158500e+03   9.4896707e+01
   1.1159000e+03   9.4897303e+01
   1.1159500e+03   9.4897895e+01
   1.1160000e+03   9.4898481e+01
   1.1160500e+03   9.4899063e+01
   1.1161000e+03   9.4899639e+01
   1.1161500e+03   9.4900211e+01
   1.1162000e+03   9.4900777e+01
   1.1162500e+03   9.4901339e+01
   1.1163000e+03   9.4901896e+01
   1.1163500e+03   9.4902449e+01
   1.1164000e+03   9.4902996e+01
   1.1164500e+03   9.4903540e+01
   1.1165000e+03   9.4904078e+01
   1.1165500e+03   9.4904612e+01
   1.1166000e+03   9.4905142e+01
   1.1166500e+03   9.4905667e+01
   1.1167000e+03   9.4906188e+01
   1.1167500e+03   9.4906705e+01
   1.1168000e+03   9.4907217e+01
   1.1168500e+03   9.4907726e+01
   1.1169000e+03   9.4908230e+01
   1.1169500e+03   9.4908730e+01
   1.1170000e+03   9.4909225e+01
   1.1170500e+03   9.4909717e+01
   1.1171000e+03   9.4910205e+01
   1.1171500e+03   9.4910689e+01
   1.1172000e+03   9.4911169e+01
   1.1172500e+03   9.4911645e+01
   1.1173000e+03   9.4912118e+01
   1.1173500e+03   9.4912586e+01
   1.1174000e+03   9.4913051e+01
   1.1174500e+03   9.4913512e+01
   1.1175000e+03   9.4913970e+01
   1.1175500e+03   9.4914423e+01
   1.1176000e+03   9.4914874e+01
   1.1176500e+03   9.4915321e+01
   1.1177000e+03   9.4915764e+01
   1.1177500e+03   9.4916204e+01
   1.1178000e+03   9.4916640e+01
   1.1178500e+03   9.4917073e+01
   1.1179000e+03   9.4917503e+01
   1.1179500e+03   9.4917929e+01
   1.1180000e+03   9.4918352e+01
   1.1180500e+03   9.4918772e+01
   1.1181000e+03   9.4919188e+01
   1.1181500e+03   9.4919601e+01
   1.1182000e+03   9.4920012e+01
   1.1182500e+03   9.4920419e+01
   1.1183000e+03   9.4920822e+01
   1.1183500e+03   9.4921223e+01
   1.1184000e+03   9.4921621e+01
   1.1184500e+03   9.4922016e+01
   1.1185000e+03   9.4922408e+01
   1.1185500e+03   9.4922797e+01
   1.1186000e+03   9.4923183e+01
   1.1186500e+03   9.4923566e+01
   1.1187000e+03   9.4923946e+01
   1.1187500e+03   9.4924324e+01
   1.1188000e+03   9.4924698e+01
   1.1188500e+03   9.4925070e+01
   1.1189000e+03   9.4925439e+01
   1.1189500e+03   9.4925806e+01
   1.1190000e+03   9.4926169e+01
   1.1190500e+03   9.4926530e+01
   1.1191000e+03   9.4926889e+01
   1.1191500e+03   9.4927245e+01
   1.1192000e+03   9.4927598e+01
   1.1192500e+03   9.4927948e+01
   1.1193000e+03   9.4928297e+01
   1.1193500e+03   9.4928642e+01
   1.1194000e+03   9.4928985e+01
   1.1194500e+03   9.4929326e+01
   1.1195000e+03   9.4929664e+01
   1.1195500e+03   9.4930000e+01
   1.1196000e+03   9.4930333e+01
   1.1196500e+03   9.4930664e+01
   1.1197000e+03   9.4930993e+01
   1.1197500e+03   9.4931319e+01
   1.1198000e+03   9.4931643e+01
   1.1198500e+03   9.4931965e+01
   1.1199000e+03   9.4932284e+01
   1.1199500e+03   9.4932602e+01
   1.1200000e+03   9.4932917e+01
   1.1200500e+03   9.4933229e+01
   1.1201000e+03   9.4933540e+01
   1.1201500e+03   9.4933849e+01
   1.1202000e+03   9.4934155e+01
   1.1202500e+03   9.4934459e+01
   1.1203000e+03   9.4934761e+01
   1.1203500e+03   9.4935061e+01
   1.1204000e+03   9.4935359e+01
   1.1204500e+03   9.4935655e+01
   1.1205000e+03   9.4935949e+01
   1.1205500e+03   9.4936241e+01
   1.1206000e+03   9.4936531e+01
   1.1206500e+03   9.4936819e+01
   1.1207000e+03   9.4937105e+01
   1.1207500e+03   9.4937389e+01
   1.1208000e+03   9.4937671e+01
   1.1208500e+03   9.4937951e+01
   1.1209000e+03   9.4938229e+01
   1.1209500e+03   9.4938506e+01
   1.1210000e+03   9.4938780e+01
   1.1210500e+03   9.4939053e+01
   1.1211000e+03   9.4939324e+01
   1.1211500e+03   9.4939593e+01
   1.1212000e+03   9.4939861e+01
   1.1212500e+03   9.4940126e+01
   1.1213000e+03   9.4940390e+01
   1.1213500e+03   9.4940652e+01
   1.1214000e+03   9.4940913e+01
   1.1214500e+03   9.4941171e+01
   1.1215000e+03   9.4941428e+01
   1.1215500e+03   9.4941684e+01
   1.1216000e+03   9.4941937e+01
   1.1216500e+03   9.4942189e+01
   1.1217000e+03   9.4942440e+01
   1.1217500e+03   9.4942688e+01
   1.1218000e+03   9.4942935e+01
   1.1218500e+03   9.4943181e+01
   1.1219000e+03   9.4943425e+01
   1.1219500e+03   9.4943667e+01
   1.1220000e+03   9.4943908e+01
   1.1220500e+03   9.4944147e+01
   1.1221000e+03   9.4944385e+01
   1.1221500e+03   9.4944621e+01
   1.1222000e+03   9.4944856e+01
   1.1222500e+03   9.4945089e+01
   1.1223000e+03   9.4945321e+01
   1.1223500e+03   9.4945552e+01
   1.1224000e+03   9.4945780e+01
   1.1224500e+03   9.4946008e+01
   1.1225000e+03   9.4946234e+01
   1.1225500e+03   9.4946459e+01
   1.1226000e+03   9.4946682e+01
   1.1226500e+03   9.4946904e+01
   1.1227000e+03   9.4947124e+01
   1.1227500e+03   9.4947343e+01
   1.1228000e+03   9.4947561e+01
   1.1228500e+03   9.4947777e+01
   1.1229000e+03   9.4947992e+01
   1.1229500e+03   9.4948206e+01
   1.1230000e+03   9.4948418e+01
   1.1230500e+03   9.4948629e+01
   1.1231000e+03   9.4948839e+01
   1.1231500e+03   9.4949047e+01
   1.1232000e+03   9.4949255e+01
   1.1232500e+03   9.4949461e+01
   1.1233000e+03   9.4949665e+01
   1.1233500e+03   9.4949869e+01
   1.1234000e+03   9.4950071e+01
   1.1234500e+03   9.4950272e+01
   1.1235000e+03   9.4950472e+01
   1.1235500e+03   9.4950671e+01
   1.1236000e+03   9.4950868e+01
   1.1236500e+03   9.4951064e+01
   1.1237000e+03   9.4951259e+01
   1.1237500e+03   9.4951453e+01
   1.1238000e+03   9.4951646e+01
   1.1238500e+03   9.4951838e+01
   1.1239000e+03   9.4952028e+01
   1.1239500e+03   9.4952217e+01
   1.1240000e+03   9.4952406e+01
   1.1240500e+03   9.4952593e+01
   1.1241000e+03   9.4952779e+01
   1.1241500e+03   9.4952964e+01
   1.1242000e+03   9.4953147e+01
   1.1242500e+03   9.4953330e+01
   1.1243000e+03   9.4953512e+01
   1.1243500e+03   9.4953693e+01
   1.1244000e+03   9.4953872e+01
   1.1244500e+03   9.4954051e+01
   1.1245000e+03   9.4954228e+01
   1.1245500e+03   9.4954405e+01
   1.1246000e+03   9.4954580e+01
   1.1246500e+03   9.4954755e+01
   1.1247000e+03   9.4954928e+01
   1.1247500e+03   9.4955101e+01
   1.1248000e+03   9.4955272e+01
   1.1248500e+03   9.4955443e+01
   1.1249000e+03   9.4955612e+01
   1.1249500e+03   9.4955781e+01
   1.1250000e+03   9.4955948e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_23C.dat <==
   1.0750500e+03   9.4940540e+01
   1.0751000e+03   9.4940287e+01
   1.0751500e+03   9.4940032e+01
   1.0752000e+03   9.4939776e+01
   1.0752500e+03   9.4939518e+01
   1.0753000e+03   9.4939258e+01
   1.0753500e+03   9.4938997e+01
   1.0754000e+03   9.4938734e+01
   1.0754500e+03   9.4938469e+01
   1.0755000e+03   9.4938203e+01
   1.0755500e+03   9.4937934e+01
   1.0756000e+03   9.4937664e+01
   1.0756500e+03   9.4937393e+01
   1.0757000e+03   9.4937119e+01
   1.0757500e+03   9.4936844e+01
   1.0758000e+03   9.4936567e+01
   1.0758500e+03   9.4936288e+01
   1.0759000e+03   9.4936007e+01
   1.0759500e+03   9.4935725e+01
   1.0760000e+03   9.4935440e+01
   1.0760500e+03   9.4935154e+01
   1.0761000e+03   9.4934866e+01
   1.0761500e+03   9.4934576e+01
   1.0762000e+03   9.4934284e+01
   1.0762500e+03   9.4933989e+01
   1.0763000e+03   9.4933693e+01
   1.0763500e+03   9.4933395e+01
   1.0764000e+03   9.4933095e+01
   1.0764500e+03   9.4932793e+01
   1.0765000e+03   9.4932489e+01
   1.0765500e+03   9.4932183e+01
   1.0766000e+03   9.4931875e+01
   1.0766500e+03   9.4931564e+01
   1.0767000e+03   9.4931252e+01
   1.0767500e+03   9.4930937e+01
   1.0768000e+03   9.4930620e+01
   1.0768500e+03   9.4930301e+01
   1.0769000e+03   9.4929980e+01
   1.0769500e+03   9.4929657e+01
   1.0770000e+03   9.4929331e+01
   1.0770500e+03   9.4929003e+01
   1.0771000e+03   9.4928673e+01
   1.0771500e+03   9.4928340e+01
   1.0772000e+03   9.4928006e+01
   1.0772500e+03   9.4927668e+01
   1.0773000e+03   9.4927329e+01
   1.0773500e+03   9.4926987e+01
   1.0774000e+03   9.4926642e+01
   1.0774500e+03   9.4926296e+01
   1.0775000e+03   9.4925946e+01
   1.0775500e+03   9.4925595e+01
   1.0776000e+03   9.4925240e+01
   1.0776500e+03   9.4924883e+01
   1.0777000e+03   9.4924524e+01
   1.0777500e+03   9.4924162e+01
   1.0778000e+03   9.4923798e+01
   1.0778500e+03   9.4923430e+01
   1.0779000e+03   9.4923061e+01
   1.0779500e+03   9.4922688e+01
   1.0780000e+03   9.4922313e+01
   1.0780500e+03   9.4921935e+01
   1.0781000e+03   9.4921554e+01
   1.0781500e+03   9.4921171e+01
   1.0782000e+03   9.4920784e+01
   1.0782500e+03   9.4920395e+01
   1.0783000e+03   9.4920003e+01
   1.0783500e+03   9.4919608e+01
   1.0784000e+03   9.4919210e+01
   1.0784500e+03   9.4918810e+01
   1.0785000e+03   9.4918406e+01
   1.0785500e+03   9.4917999e+01
   1.0786000e+03   9.4917589e+01
   1.0786500e+03   9.4917176e+01
   1.0787000e+03   9.4916760e+01
   1.0787500e+03   9.4916341e+01
   1.0788000e+03   9.4915919e+01
   1.0788500e+03   9.4915493e+01
   1.0789000e+03   9.4915064e+01
   1.0789500e+03   9.4914632e+01
   1.0790000e+03   9.4914197e+01
   1.0790500e+03   9.4913758e+01
   1.0791000e+03   9.4913316e+01
   1.0791500e+03   9.4912871e+01
   1.0792000e+03   9.4912422e+01
   1.0792500e+03   9.4911969e+01
   1.0793000e+03   9.4911513e+01
   1.0793500e+03   9.4911054e+01
   1.0794000e+03   9.4910591e+01
   1.0794500e+03   9.4910124e+01
   1.0795000e+03   9.4909654e+01
   1.0795500e+03   9.4909180e+01
   1.0796000e+03   9.4908703e+01
   1.0796500e+03   9.4908221e+01
   1.0797000e+03   9.4907736e+01
   1.0797500e+03   9.4907247e+01
   1.0798000e+03   9.4906754e+01
   1.0798500e+03   9.4906257e+01
   1.0799000e+03   9.4905756e+01
   1.0799500e+03   9.4905251e+01
   1.0800000e+03   9.4904742e+01
   1.0800500e+03   9.4904229e+01
   1.0801000e+03   9.4903711e+01
   1.0801500e+03   9.4903190e+01
   1.0802000e+03   9.4902664e+01
   1.0802500e+03   9.4902134e+01
   1.0803000e+03   9.4901600e+01
   1.0803500e+03   9.4901061e+01
   1.0804000e+03   9.4900518e+01
   1.0804500e+03   9.4899970e+01
   1.0805000e+03   9.4899418e+01
   1.0805500e+03   9.4898861e+01
   1.0806000e+03   9.4898300e+01
   1.0806500e+03   9.4897734e+01
   1.0807000e+03   9.4897163e+01
   1.0807500e+03   9.4896588e+01
   1.0808000e+03   9.4896007e+01
   1.0808500e+03   9.4895422e+01
   1.0809000e+03   9.4894832e+01
   1.0809500e+03   9.4894237e+01
   1.0810000e+03   9.4893637e+01
   1.0810500e+03   9.4893031e+01
   1.0811000e+03   9.4892421e+01
   1.0811500e+03   9.4891805e+01
   1.0812000e+03   9.4891184e+01
   1.0812500e+03   9.4890557e+01
   1.0813000e+03   9.4889926e+01
   1.0813500e+03   9.4889288e+01
   1.0814000e+03   9.4888645e+01
   1.0814500e+03   9.4887997e+01
   1.0815000e+03   9.4887343e+01
   1.0815500e+03   9.4886683e+01
   1.0816000e+03   9.4886017e+01
   1.0816500e+03   9.4885346e+01
   1.0817000e+03   9.4884668e+01
   1.0817500e+03   9.4883985e+01
   1.0818000e+03   9.4883295e+01
   1.0818500e+03   9.4882600e+01
   1.0819000e+03   9.4881898e+01
   1.0819500e+03   9.4881189e+01
   1.0820000e+03   9.4880475e+01
   1.0820500e+03   9.4879754e+01
   1.0821000e+03   9.4879026e+01
   1.0821500e+03   9.4878292e+01
   1.0822000e+03   9.4877551e+01
   1.0822500e+03   9.4876803e+01
   1.0823000e+03   9.4876049e+01
   1.0823500e+03   9.4875288e+01
   1.0824000e+03   9.4874519e+01
   1.0824500e+03   9.4873744e+01
   1.0825000e+03   9.4872961e+01
   1.0825500e+03   9.4872171e+01
   1.0826000e+03   9.4871373e+01
   1.0826500e+03   9.4870568e+01
   1.0827000e+03   9.4869756e+01
   1.0827500e+03   9.4868936e+01
   1.0828000e+03   9.4868108e+01
   1.0828500e+03   9.4867272e+01
   1.0829000e+03   9.4866429e+01
   1.0829500e+03   9.4865577e+01
   1.0830000e+03   9.4864717e+01
   1.0830500e+03   9.4863849e+01
   1.0831000e+03   9.4862973e+01
   1.0831500e+03   9.4862088e+01
   1.0832000e+03   9.4861194e+01
   1.0832500e+03   9.4860292e+01
   1.0833000e+03   9.4859381e+01
   1.0833500e+03   9.4858461e+01
   1.0834000e+03   9.4857532e+01
   1.0834500e+03   9.4856594e+01
   1.0835000e+03   9.4855647e+01
   1.0835500e+03   9.4854690e+01
   1.0836000e+03   9.4853723e+01
   1.0836500e+03   9.4852748e+01
   1.0837000e+03   9.4851762e+01
   1.0837500e+03   9.4850766e+01
   1.0838000e+03   9.4849761e+01
   1.0838500e+03   9.4848745e+01
   1.0839000e+03   9.4847719e+01
   1.0839500e+03   9.4846682e+01
   1.0840000e+03   9.4845635e+01
   1.0840500e+03   9.4844577e+01
   1.0841000e+03   9.4843508e+01
   1.0841500e+03   9.4842429e+01
   1.0842000e+03   9.4841338e+01
   1.0842500e+03   9.4840235e+01
   1.0843000e+03   9.4839122e+01
   1.0843500e+03   9.4837996e+01
   1.0844000e+03   9.4836859e+01
   1.0844500e+03   9.4835710e+01
   1.0845000e+03   9.4834548e+01
   1.0845500e+03   9.4833375e+01
   1.0846000e+03   9.4832188e+01
   1.0846500e+03   9.4830990e+01
   1.0847000e+03   9.4829778e+01
   1.0847500e+03   9.4828553e+01
   1.0848000e+03   9.4827315e+01
   1.0848500e+03   9.4826064e+01
   1.0849000e+03   9.4824799e+01
   1.0849500e+03   9.4823520e+01
   1.0850000e+03   9.4822227e+01
   1.0850500e+03   9.4820920e+01
   1.0851000e+03   9.4819599e+01
   1.0851500e+03   9.4818263e+01
   1.0852000e+03   9.4816912e+01
   1.0852500e+03   9.4815546e+01
   1.0853000e+03   9.4814164e+01
   1.0853500e+03   9.4812768e+01
   1.0854000e+03   9.4811355e+01
   1.0854500e+03   9.4809927e+01
   1.0855000e+03   9.4808482e+01
   1.0855500e+03   9.4807021e+01
   1.0856000e+03   9.4805543e+01
   1.0856500e+03   9.4804048e+01
   1.0857000e+03   9.4802536e+01
   1.0857500e+03   9.4801006e+01
   1.0858000e+03   9.4799459e+01
   1.0858500e+03   9.4797893e+01
   1.0859000e+03   9.4796309e+01
   1.0859500e+03   9.4794707e+01
   1.0860000e+03   9.4793085e+01
   1.0860500e+03   9.4791445e+01
   1.0861000e+03   9.4789785e+01
   1.0861500e+03   9.4788105e+01
   1.0862000e+03   9.4786405e+01
   1.0862500e+03   9.4784685e+01
   1.0863000e+03   9.4782943e+01
   1.0863500e+03   9.4781181e+01
   1.0864000e+03   9.4779397e+01
   1.0864500e+03   9.4777591e+01
   1.0865000e+03   9.4775764e+01
   1.0865500e+03   9.4773913e+01
   1.0866000e+03   9.4772040e+01
   1.0866500e+03   9.4770144e+01
   1.0867000e+03   9.4768223e+01
   1.0867500e+03   9.4766279e+01
   1.0868000e+03   9.4764311e+01
   1.0868500e+03   9.4762317e+01
   1.0869000e+03   9.4760298e+01
   1.0869500e+03   9.4758254e+01
   1.0870000e+03   9.4756183e+01
   1.0870500e+03   9.4754086e+01
   1.0871000e+03   9.4751961e+01
   1.0871500e+03   9.4749810e+01
   1.0872000e+03   9.4747630e+01
   1.0872500e+03   9.4745421e+01
   1.0873000e+03   9.4743184e+01
   1.0873500e+03   9.4740917e+01
   1.0874000e+03   9.4738621e+01
   1.0874500e+03   9.4736293e+01
   1.0875000e+03   9.4733935e+01
   1.0875500e+03   9.4731545e+01
   1.0876000e+03   9.4729123e+01
   1.0876500e+03   9.4726668e+01
   1.0877000e+03   9.4724180e+01
   1.0877500e+03   9.4721658e+01
   1.0878000e+03   9.4719101e+01
   1.0878500e+03   9.4716509e+01
   1.0879000e+03   9.4713882e+01
   1.0879500e+03   9.4711217e+01
   1.0880000e+03   9.4708516e+01
   1.0880500e+03   9.4705777e+01
   1.0881000e+03   9.4702999e+01
   1.0881500e+03   9.4700182e+01
   1.0882000e+03   9.4697324e+01
   1.0882500e+03   9.4694426e+01
   1.0883000e+03   9.4691487e+01
   1.0883500e+03   9.4688505e+01
   1.0884000e+03   9.4685480e+01
   1.0884500e+03   9.4682411e+01
   1.0885000e+03   9.4679297e+01
   1.0885500e+03   9.4676137e+01
   1.0886000e+03   9.4672931e+01
   1.0886500e+03   9.4669677e+01
   1.0887000e+03   9.4666374e+01
   1.0887500e+03   9.4663022e+01
   1.0888000e+03   9.4659620e+01
   1.0888500e+03   9.4656166e+01
   1.0889000e+03   9.4652660e+01
   1.0889500e+03   9.4649100e+01
   1.0890000e+03   9.4645486e+01
   1.0890500e+03   9.4641816e+01
   1.0891000e+03   9.4638089e+01
   1.0891500e+03   9.4634304e+01
   1.0892000e+03   9.4630460e+01
   1.0892500e+03   9.4626555e+01
   1.0893000e+03   9.4622588e+01
   1.0893500e+03   9.4618559e+01
   1.0894000e+03   9.4614464e+01
   1.0894500e+03   9.4610305e+01
   1.0895000e+03   9.4606078e+01
   1.0895500e+03   9.4601782e+01
   1.0896000e+03   9.4597416e+01
   1.0896500e+03   9.4592979e+01
   1.0897000e+03   9.4588469e+01
   1.0897500e+03   9.4583883e+01
   1.0898000e+03   9.4579222e+01
   1.0898500e+03   9.4574482e+01
   1.0899000e+03   9.4569662e+01
   1.0899500e+03   9.4564761e+01
   1.0900000e+03   9.4559776e+01
   1.0900500e+03   9.4554706e+01
   1.0901000e+03   9.4549548e+01
   1.0901500e+03   9.4544301e+01
   1.0902000e+03   9.4538963e+01
   1.0902500e+03   9.4533531e+01
   1.0903000e+03   9.4528004e+01
   1.0903500e+03   9.4522378e+01
   1.0904000e+03   9.4516653e+01
   1.0904500e+03   9.4510824e+01
   1.0905000e+03   9.4504891e+01
   1.0905500e+03   9.4498850e+01
   1.0906000e+03   9.4492700e+01
   1.0906500e+03   9.4486436e+01
   1.0907000e+03   9.4480057e+01
   1.0907500e+03   9.4473559e+01
   1.0908000e+03   9.4466940e+01
   1.0908500e+03   9.4460197e+01
   1.0909000e+03   9.4453327e+01
   1.0909500e+03   9.4446326e+01
   1.0910000e+03   9.4439191e+01
   1.0910500e+03   9.4431918e+01
   1.0911000e+03   9.4424505e+01
   1.0911500e+03   9.4416948e+01
   1.0912000e+03   9.4409242e+01
   1.0912500e+03   9.4401385e+01
   1.0913000e+03   9.4393372e+01
   1.0913500e+03   9.4385198e+01
   1.0914000e+03   9.4376860e+01
   1.0914500e+03   9.4368354e+01
   1.0915000e+03   9.4359675e+01
   1.0915500e+03   9.4350817e+01
   1.0916000e+03   9.4341777e+01
   1.0916500e+03   9.4332550e+01
   1.0917000e+03   9.4323129e+01
   1.0917500e+03   9.4313511e+01
   1.0918000e+03   9.4303688e+01
   1.0918500e+03   9.4293657e+01
   1.0919000e+03   9.4283410e+01
   1.0919500e+03   9.4272942e+01
   1.0920000e+03   9.4262246e+01
   1.0920500e+03   9.4251316e+01
   1.0921000e+03   9.4240145e+01
   1.0921500e+03   9.4228726e+01
   1.0922000e+03   9.4217051e+01
   1.0922500e+03   9.4205114e+01
   1.0923000e+03   9.4192906e+01
   1.0923500e+03   9.4180419e+01
   1.0924000e+03   9.4167645e+01
   1.0924500e+03   9.4154575e+01
   1.0925000e+03   9.4141200e+01
   1.0925500e+03   9.4127510e+01
   1.0926000e+03   9.4113497e+01
   1.0926500e+03   9.4099150e+01
   1.0927000e+03   9.4084457e+01
   1.0927500e+03   9.4069409e+01
   1.0928000e+03   9.4053995e+01
   1.0928500e+03   9.4038201e+01
   1.0929000e+03   9.4022016e+01
   1.0929500e+03   9.4005428e+01
   1.0930000e+03   9.3988423e+01
   1.0930500e+03   9.3970987e+01
   1.0931000e+03   9.3953106e+01
   1.0931500e+03   9.3934764e+01
   1.0932000e+03   9.3915948e+01
   1.0932500e+03   9.3896639e+01
   1.0933000e+03   9.3876822e+01
   1.0933500e+03   9.3856478e+01
   1.0934000e+03   9.3835591e+01
   1.0934500e+03   9.3814139e+01
   1.0935000e+03   9.3792104e+01
   1.0935500e+03   9.3769464e+01
   1.0936000e+03   9.3746199e+01
   1.0936500e+03   9.3722285e+01
   1.0937000e+03   9.3697698e+01
   1.0937500e+03   9.3672415e+01
   1.0938000e+03   9.3646409e+01
   1.0938500e+03   9.3619653e+01
   1.0939000e+03   9.3592119e+01
   1.0939500e+03   9.3563777e+01
   1.0940000e+03   9.3534598e+01
   1.0940500e+03   9.3504548e+01
   1.0941000e+03   9.3473594e+01
   1.0941500e+03   9.3441700e+01
   1.0942000e+03   9.3408829e+01
   1.0942500e+03   9.3374944e+01
   1.0943000e+03   9.3340002e+01
   1.0943500e+03   9.3303962e+01
   1.0944000e+03   9.3266778e+01
   1.0944500e+03   9.3228405e+01
   1.0945000e+03   9.3188792e+01
   1.0945500e+03   9.3147888e+01
   1.0946000e+03   9.3105640e+01
   1.0946500e+03   9.3061990e+01
   1.0947000e+03   9.3016878e+01
   1.0947500e+03   9.2970242e+01
   1.0948000e+03   9.2922016e+01
   1.0948500e+03   9.2872131e+01
   1.0949000e+03   9.2820513e+01
   1.0949500e+03   9.2767087e+01
   1.0950000e+03   9.2711771e+01
   1.0950500e+03   9.2654480e+01
   1.0951000e+03   9.2595126e+01
   1.0951500e+03   9.2533615e+01
   1.0952000e+03   9.2469847e+01
   1.0952500e+03   9.2403718e+01
   1.0953000e+03   9.2335119e+01
   1.0953500e+03   9.2263935e+01
   1.0954000e+03   9.2190043e+01
   1.0954500e+03   9.2113315e+01
   1.0955000e+03   9.2033617e+01
   1.0955500e+03   9.1950806e+01
   1.0956000e+03   9.1864733e+01
   1.0956500e+03   9.1775240e+01
   1.0957000e+03   9.1682160e+01
   1.0957500e+03   9.1585320e+01
   1.0958000e+03   9.1484534e+01
   1.0958500e+03   9.1379611e+01
   1.0959000e+03   9.1270346e+01
   1.0959500e+03   9.1156526e+01
   1.0960000e+03   9.1037925e+01
   1.0960500e+03   9.0914310e+01
   1.0961000e+03   9.0785433e+01
   1.0961500e+03   9.0651035e+01
   1.0962000e+03   9.0510847e+01
   1.0962500e+03   9.0364586e+01
   1.0963000e+03   9.0211959e+01
   1.0963500e+03   9.0052659e+01
   1.0964000e+03   8.9886369e+01
   1.0964500e+03   8.9712762e+01
   1.0965000e+03   8.9531500e+01
   1.0965500e+03   8.9342234e+01
   1.0966000e+03   8.9144610e+01
   1.0966500e+03   8.8938268e+01
   1.0967000e+03   8.8722842e+01
   1.0967500e+03   8.8497969e+01
   1.0968000e+03   8.8263287e+01
   1.0968500e+03   8.8018440e+01
   1.0969000e+03   8.7763089e+01
   1.0969500e+03   8.7496912e+01
   1.0970000e+03   8.7219612e+01
   1.0970500e+03   8.6930932e+01
   1.0971000e+03   8.6630657e+01
   1.0971500e+03   8.6318634e+01
   1.0972000e+03   8.5994780e+01
   1.0972500e+03   8.5659100e+01
   1.0973000e+03   8.5311705e+01
   1.0973500e+03   8.4952829e+01
   1.0974000e+03   8.4582853e+01
   1.0974500e+03   8.4202327e+01
   1.0975000e+03   8.3811994e+01
   1.0975500e+03   8.3412811e+01
   1.0976000e+03   8.3005982e+01
   1.0976500e+03   8.2592973e+01
   1.0977000e+03   8.2175538e+01
   1.0977500e+03   8.1755734e+01
   1.0978000e+03   8.1335937e+01
   1.0978500e+03   8.0918839e+01
   1.0979000e+03   8.0507452e+01
   1.0979500e+03   8.0105081e+01
   1.0980000e+03   7.9715299e+01
   1.0980500e+03   7.9341902e+01
   1.0981000e+03   7.8988839e+01
   1.0981500e+03   7.8660146e+01
   1.0982000e+03   7.8359842e+01
   1.0982500e+03   7.8091831e+01
   1.0983000e+03   7.7859790e+01
   1.0983500e+03   7.7667048e+01
   1.0984000e+03   7.7516479e+01
   1.0984500e+03   7.7410395e+01
   1.0985000e+03   7.7350461e+01
   1.0985500e+03   7.7337633e+01
   1.0986000e+03   7.7372116e+01
   1.0986500e+03   7.7453358e+01
   1.0987000e+03   7.7580073e+01
   1.0987500e+03   7.7750288e+01
   1.0988000e+03   7.7961423e+01
   1.0988500e+03   7.8210382e+01
   1.0989000e+03   7.8493662e+01
   1.0989500e+03   7.8807468e+01
   1.0990000e+03   7.9147830e+01
   1.0990500e+03   7.9510707e+01
   1.0991000e+03   7.9892095e+01
   1.0991500e+03   8.0288103e+01
   1.0992000e+03   8.0695034e+01
   1.0992500e+03   8.1109431e+01
   1.0993000e+03   8.1528120e+01
   1.0993500e+03   8.1948235e+01
   1.0994000e+03   8.2367229e+01
   1.0994500e+03   8.2782873e+01
   1.0995000e+03   8.3193251e+01
   1.0995500e+03   8.3596742e+01
   1.0996000e+03   8.3992004e+01
   1.0996500e+03   8.4377949e+01
   1.0997000e+03   8.4753721e+01
   1.0997500e+03   8.5118668e+01
   1.0998000e+03   8.5472322e+01
   1.0998500e+03   8.5814370e+01
   1.0999000e+03   8.6144639e+01
   1.0999500e+03   8.6463067e+01
   1.1000000e+03   8.6769692e+01
   1.1000500e+03   8.7064631e+01
   1.1001000e+03   8.7348067e+01
   1.1001500e+03   8.7620236e+01
   1.1002000e+03   8.7881414e+01
   1.1002500e+03   8.8131911e+01
   1.1003000e+03   8.8372057e+01
   1.1003500e+03   8.8602201e+01
   1.1004000e+03   8.8822700e+01
   1.1004500e+03   8.9033918e+01
   1.1005000e+03   8.9236221e+01
   1.1005500e+03   8.9429970e+01
   1.1006000e+03   8.9615525e+01
   1.1006500e+03   8.9793238e+01
   1.1007000e+03   8.9963450e+01
   1.1007500e+03   9.0126497e+01
   1.1008000e+03   9.0282701e+01
   1.1008500e+03   9.0432374e+01
   1.1009000e+03   9.0575817e+01
   1.1009500e+03   9.0713318e+01
   1.1010000e+03   9.0845153e+01
   1.1010500e+03   9.0971588e+01
   1.1011000e+03   9.1092875e+01
   1.1011500e+03   9.1209257e+01
   1.1012000e+03   9.1320963e+01
   1.1012500e+03   9.1428213e+01
   1.1013000e+03   9.1531215e+01
   1.1013500e+03   9.1630170e+01
   1.1014000e+03   9.1725265e+01
   1.1014500e+03   9.1816680e+01
   1.1015000e+03   9.1904586e+01
   1.1015500e+03   9.1989145e+01
   1.1016000e+03   9.2070512e+01
   1.1016500e+03   9.2148832e+01
   1.1017000e+03   9.2224244e+01
   1.1017500e+03   9.2296880e+01
   1.1018000e+03   9.2366865e+01
   1.1018500e+03   9.2434318e+01
   1.1019000e+03   9.2499351e+01
   1.1019500e+03   9.2562073e+01
   1.1020000e+03   9.2622584e+01
   1.1020500e+03   9.2680981e+01
   1.1021000e+03   9.2737356e+01
   1.1021500e+03   9.2791796e+01
   1.1022000e+03   9.2844384e+01
   1.1022500e+03   9.2895198e+01
   1.1023000e+03   9.2944315e+01
   1.1023500e+03   9.2991804e+01
   1.1024000e+03   9.3037733e+01
   1.1024500e+03   9.3082168e+01
   1.1025000e+03   9.3125168e+01
   1.1025500e+03   9.3166794e+01
   1.1026000e+03   9.3207099e+01
   1.1026500e+03   9.3246138e+01
   1.1027000e+03   9.3283960e+01
   1.1027500e+03   9.3320614e+01
   1.1028000e+03   9.3356146e+01
   1.1028500e+03   9.3390598e+01
   1.1029000e+03   9.3424014e+01
   1.1029500e+03   9.3456432e+01
   1.1030000e+03   9.3487891e+01
   1.1030500e+03   9.3518427e+01
   1.1031000e+03   9.3548074e+01
   1.1031500e+03   9.3576865e+01
   1.1032000e+03   9.3604833e+01
   1.1032500e+03   9.3632007e+01
   1.1033000e+03   9.3658416e+01
   1.1033500e+03   9.3684088e+01
   1.1034000e+03   9.3709049e+01
   1.1034500e+03   9.3733324e+01
   1.1035000e+03   9.3756938e+01
   1.1035500e+03   9.3779914e+01
   1.1036000e+03   9.3802274e+01
   1.1036500e+03   9.3824039e+01
   1.1037000e+03   9.3845230e+01
   1.1037500e+03   9.3865866e+01
   1.1038000e+03   9.3885966e+01
   1.1038500e+03   9.3905548e+01
   1.1039000e+03   9.3924629e+01
   1.1039500e+03   9.3943226e+01
   1.1040000e+03   9.3961355e+01
   1.1040500e+03   9.3979030e+01
   1.1041000e+03   9.3996267e+01
   1.1041500e+03   9.4013080e+01
   1.1042000e+03   9.4029481e+01
   1.1042500e+03   9.4045485e+01
   1.1043000e+03   9.4061104e+01
   1.1043500e+03   9.4076349e+01
   1.1044000e+03   9.4091233e+01
   1.1044500e+03   9.4105766e+01
   1.1045000e+03   9.4119959e+01
   1.1045500e+03   9.4133822e+01
   1.1046000e+03   9.4147367e+01
   1.1046500e+03   9.4160601e+01
   1.1047000e+03   9.4173534e+01
   1.1047500e+03   9.4186175e+01
   1.1048000e+03   9.4198533e+01
   1.1048500e+03   9.4210616e+01
   1.1049000e+03   9.4222432e+01
   1.1049500e+03   9.4233989e+01
   1.1050000e+03   9.4245294e+01
   1.1050500e+03   9.4256353e+01
   1.1051000e+03   9.4267175e+01
   1.1051500e+03   9.4277766e+01
   1.1052000e+03   9.4288132e+01
   1.1052500e+03   9.4298280e+01
   1.1053000e+03   9.4308215e+01
   1.1053500e+03   9.4317943e+01
   1.1054000e+03   9.4327470e+01
   1.1054500e+03   9.4336801e+01
   1.1055000e+03   9.4345942e+01
   1.1055500e+03   9.4354898e+01
   1.1056000e+03   9.4363673e+01
   1.1056500e+03   9.4372273e+01
   1.1057000e+03   9.4380701e+01
   1.1057500e+03   9.4388963e+01
   1.1058000e+03   9.4397063e+01
   1.1058500e+03   9.4405004e+01
   1.1059000e+03   9.4412792e+01
   1.1059500e+03   9.4420429e+01
   1.1060000e+03   9.4427920e+01
   1.1060500e+03   9.4435268e+01
   1.1061000e+03   9.4442477e+01
   1.1061500e+03   9.4449550e+01
   1.1062000e+03   9.4456491e+01
   1.1062500e+03   9.4463302e+01
   1.1063000e+03   9.4469988e+01
   1.1063500e+03   9.4476551e+01
   1.1064000e+03   9.4482994e+01
   1.1064500e+03   9.4489320e+01
   1.1065000e+03   9.4495532e+01
   1.1065500e+03   9.4501632e+01
   1.1066000e+03   9.4507623e+01
   1.1066500e+03   9.4513508e+01
   1.1067000e+03   9.4519289e+01
   1.1067500e+03   9.4524968e+01
   1.1068000e+03   9.4530548e+01
   1.1068500e+03   9.4536032e+01
   1.1069000e+03   9.4541420e+01
   1.1069500e+03   9.4546716e+01
   1.1070000e+03   9.4551922e+01
   1.1070500e+03   9.4557039e+01
   1.1071000e+03   9.4562070e+01
   1.1071500e+03   9.4567017e+01
   1.1072000e+03   9.4571880e+01
   1.1072500e+03   9.4576663e+01
   1.1073000e+03   9.4581367e+01
   1.1073500e+03   9.4585994e+01
   1.1074000e+03   9.4590544e+01
   1.1074500e+03   9.4595021e+01
   1.1075000e+03   9.4599425e+01
   1.1075500e+03   9.4603759e+01
   1.1076000e+03   9.4608023e+01
   1.1076500e+03   9.4612219e+01
   1.1077000e+03   9.4616348e+01
   1.1077500e+03   9.4620413e+01
   1.1078000e+03   9.4624413e+01
   1.1078500e+03   9.4628352e+01
   1.1079000e+03   9.4632228e+01
   1.1079500e+03   9.4636045e+01
   1.1080000e+03   9.4639804e+01
   1.1080500e+03   9.4643505e+01
   1.1081000e+03   9.4647149e+01
   1.1081500e+03   9.4650738e+01
   1.1082000e+03   9.4654273e+01
   1.1082500e+03   9.4657755e+01
   1.1083000e+03   9.4661185e+01
   1.1083500e+03   9.4664564e+01
   1.1084000e+03   9.4667893e+01
   1.1084500e+03   9.4671174e+01
   1.1085000e+03   9.4674406e+01
   1.1085500e+03   9.4677590e+01
   1.1086000e+03   9.4680729e+01
   1.1086500e+03   9.4683822e+01
   1.1087000e+03   9.4686871e+01
   1.1087500e+03   9.4689876e+01
   1.1088000e+03   9.4692839e+01
   1.1088500e+03   9.4695759e+01
   1.1089000e+03   9.4698639e+01
   1.1089500e+03   9.4701477e+01
   1.1090000e+03   9.4704276e+01
   1.1090500e+03   9.4707037e+01
   1.1091000e+03   9.4709758e+01
   1.1091500e+03   9.4712443e+01
   1.1092000e+03   9.4715090e+01
   1.1092500e+03   9.4717701e+01
   1.1093000e+03   9.4720277e+01
   1.1093500e+03   9.4722818e+01
   1.1094000e+03   9.4725324e+01
   1.1094500e+03   9.4727797e+01
   1.1095000e+03   9.4730237e+01
   1.1095500e+03   9.4732644e+01
   1.1096000e+03   9.4735020e+01
   1.1096500e+03   9.4737364e+01
   1.1097000e+03   9.4739677e+01
   1.1097500e+03   9.4741960e+01
   1.1098000e+03   9.4744213e+01
   1.1098500e+03   9.4746437e+01
   1.1099000e+03   9.4748632e+01
   1.1099500e+03   9.4750799e+01
   1.1100000e+03   9.4752938e+01
   1.1100500e+03   9.4755050e+01
   1.1101000e+03   9.4757135e+01
   1.1101500e+03   9.4759194e+01
   1.1102000e+03   9.4761226e+01
   1.1102500e+03   9.4763234e+01
   1.1103000e+03   9.4765216e+01
   1.1103500e+03   9.4767173e+01
   1.1104000e+03   9.4769106e+01
   1.1104500e+03   9.4771015e+01
   1.1105000e+03   9.4772901e+01
   1.1105500e+03   9.4774764e+01
   1.1106000e+03   9.4776604e+01
   1.1106500e+03   9.4778421e+01
   1.1107000e+03   9.4780217e+01
   1.1107500e+03   9.4781991e+01
   1.1108000e+03   9.4783744e+01
   1.1108500e+03   9.4785475e+01
   1.1109000e+03   9.4787186e+01
   1.1109500e+03   9.4788877e+01
   1.1110000e+03   9.4790548e+01
   1.1110500e+03   9.4792199e+01
   1.1111000e+03   9.4793831e+01
   1.1111500e+03   9.4795443e+01
   1.1112000e+03   9.4797037e+01
   1.1112500e+03   9.4798613e+01
   1.1113000e+03   9.4800170e+01
   1.1113500e+03   9.4801709e+01
   1.1114000e+03   9.4803231e+01
   1.1114500e+03   9.4804735e+01
   1.1115000e+03   9.4806222e+01
   1.1115500e+03   9.4807692e+01
   1.1116000e+03   9.4809146e+01
   1.1116500e+03   9.4810583e+01
   1.1117000e+03   9.4812004e+01
   1.1117500e+03   9.4813410e+01
   1.1118000e+03   9.4814799e+01
   1.1118500e+03   9.4816173e+01
   1.1119000e+03   9.4817533e+01
   1.1119500e+03   9.4818877e+01
   1.1120000e+03   9.4820206e+01
   1.1120500e+03   9.4821521e+01
   1.1121000e+03   9.4822821e+01
   1.1121500e+03   9.4824108e+01
   1.1122000e+03   9.4825380e+01
   1.1122500e+03   9.4826639e+01
   1.1123000e+03   9.4827884e+01
   1.1123500e+03   9.4829116e+01
   1.1124000e+03   9.4830335e+01
   1.1124500e+03   9.4831540e+01
   1.1125000e+03   9.4832733e+01
   1.1125500e+03   9.4833914e+01
   1.1126000e+03   9.4835082e+01
   1.1126500e+03   9.4836238e+01
   1.1127000e+03   9.4837381e+01
   1.1127500e+03   9.4838513e+01
   1.1128000e+03   9.4839633e+01
   1.1128500e+03   9.4840742e+01
   1.1129000e+03   9.4841839e+01
   1.1129500e+03   9.4842925e+01
   1.1130000e+03   9.4843999e+01
   1.1130500e+03   9.4845063e+01
   1.1131000e+03   9.4846116e+01
   1.1131500e+03   9.4847158e+01
   1.1132000e+03   9.4848190e+01
   1.1132500e+03   9.4849212e+01
   1.1133000e+03   9.4850223e+01
   1.1133500e+03   9.4851224e+01
   1.1134000e+03   9.4852215e+01
   1.1134500e+03   9.4853196e+01
   1.1135000e+03   9.4854167e+01
   1.1135500e+03   9.4855129e+01
   1.1136000e+03   9.4856082e+01
   1.1136500e+03   9.4857025e+01
   1.1137000e+03   9.4857959e+01
   1.1137500e+03   9.4858884e+01
   1.1138000e+03   9.4859799e+01
   1.1138500e+03   9.4860706e+01
   1.1139000e+03   9.4861605e+01
   1.1139500e+03   9.4862494e+01
   1.1140000e+03   9.4863375e+01
   1.1140500e+03   9.4864248e+01
   1.1141000e+03   9.4865112e+01
   1.1141500e+03   9.4865968e+01
   1.1142000e+03   9.4866816e+01
   1.1142500e+03   9.4867656e+01
   1.1143000e+03   9.4868488e+01
   1.1143500e+03   9.4869313e+01
   1.1144000e+03   9.4870129e+01
   1.1144500e+03   9.4870938e+01
   1.1145000e+03   9.4871740e+01
   1.1145500e+03   9.4872534e+01
   1.1146000e+03   9.4873320e+01
   1.1146500e+03   9.4874100e+01
   1.1147000e+03   9.4874872e+01
   1.1147500e+03   9.4875637e+01
   1.1148000e+03   9.4876396e+01
   1.1148500e+03   9.4877147e+01
   1.1149000e+03   9.4877891e+01
   1.1149500e+03   9.4878629e+01
   1.1150000e+03   9.4879360e+01
   1.1150500e+03   9.4880085e+01
   1.1151000e+03   9.4880803e+01
   1.1151500e+03   9.4881515e+01
   1.1152000e+03   9.4882220e+01
   1.1152500e+03   9.4882919e+01
   1.1153000e+03   9.4883612e+01
   1.1153500e+03   9.4884299e+01
   1.1154000e+03   9.4884979e+01
   1.1154500e+03   9.4885654e+01
   1.1155000e+03   9.4886323e+01
   1.1155500e+03   9.4886986e+01
   1.1156000e+03   9.4887643e+01
   1.1156500e+03   9.4888295e+01
   1.1157000e+03   9.4888941e+01
   1.1157500e+03   9.4889581e+01
   1.1158000e+03   9.4890216e+01
   1.1158500e+03   9.4890845e+01
   1.1159000e+03   9.4891469e+01
   1.1159500e+03   9.4892088e+01
   1.1160000e+03   9.4892701e+01
   1.1160500e+03   9.4893309e+01
   1.1161000e+03   9.4893912e+01
   1.1161500e+03   9.4894510e+01
   1.1162000e+03   9.4895103e+01
   1.1162500e+03   9.4895691e+01
   1.1163000e+03   9.4896274e+01
   1.1163500e+03   9.4896852e+01
   1.1164000e+03   9.4897425e+01
   1.1164500e+03   9.4897994e+01
   1.1165000e+03   9.4898558e+01
   1.1165500e+03   9.4899117e+01
   1.1166000e+03   9.4899672e+01
   1.1166500e+03   9.4900222e+01
   1.1167000e+03   9.4900767e+01
   1.1167500e+03   9.4901308e+01
   1.1168000e+03   9.4901845e+01
   1.1168500e+03   9.4902377e+01
   1.1169000e+03   9.4902905e+01
   1.1169500e+03   9.4903429e+01
   1.1170000e+03   9.4903949e+01
   1.1170500e+03   9.4904464e+01
   1.1171000e+03   9.4904975e+01
   1.1171500e+03   9.4905483e+01
   1.1172000e+03   9.4905986e+01
   1.1172500e+03   9.4906485e+01
   1.1173000e+03   9.4906980e+01
   1.1173500e+03   9.4907471e+01
   1.1174000e+03   9.4907959e+01
   1.1174500e+03   9.4908442e+01
   1.1175000e+03   9.4908922e+01
   1.1175500e+03   9.4909398e+01
   1.1176000e+03   9.4909870e+01
   1.1176500e+03   9.4910339e+01
   1.1177000e+03   9.4910804e+01
   1.1177500e+03   9.4911265e+01
   1.1178000e+03   9.4911723e+01
   1.1178500e+03   9.4912177e+01
   1.1179000e+03   9.4912628e+01
   1.1179500e+03   9.4913075e+01
   1.1180000e+03   9.4913519e+01
   1.1180500e+03   9.4913960e+01
   1.1181000e+03   9.4914397e+01
   1.1181500e+03   9.4914831e+01
   1.1182000e+03   9.4915261e+01
   1.1182500e+03   9.4915688e+01
   1.1183000e+03   9.4916112e+01
   1.1183500e+03   9.4916533e+01
   1.1184000e+03   9.4916951e+01
   1.1184500e+03   9.4917366e+01
   1.1185000e+03   9.4917777e+01
   1.1185500e+03   9.4918186e+01
   1.1186000e+03   9.4918591e+01
   1.1186500e+03   9.4918994e+01
   1.1187000e+03   9.4919393e+01
   1.1187500e+03   9.4919790e+01
   1.1188000e+03   9.4920183e+01
   1.1188500e+03   9.4920574e+01
   1.1189000e+03   9.4920962e+01
   1.1189500e+03   9.4921347e+01
   1.1190000e+03   9.4921729e+01
   1.1190500e+03   9.4922108e+01
   1.1191000e+03   9.4922485e+01
   1.1191500e+03   9.4922859e+01
   1.1192000e+03   9.4923230e+01
   1.1192500e+03   9.4923599e+01
   1.1193000e+03   9.4923965e+01
   1.1193500e+03   9.4924328e+01
   1.1194000e+03   9.4924689e+01
   1.1194500e+03   9.4925047e+01
   1.1195000e+03   9.4925403e+01
   1.1195500e+03   9.4925756e+01
   1.1196000e+03   9.4926107e+01
   1.1196500e+03   9.4926455e+01
   1.1197000e+03   9.4926800e+01
   1.1197500e+03   9.4927144e+01
   1.1198000e+03   9.4927485e+01
   1.1198500e+03   9.4927823e+01
   1.1199000e+03   9.4928159e+01
   1.1199500e+03   9.4928493e+01
   1.1200000e+03   9.4928824e+01
   1.1200500e+03   9.4929154e+01
   1.1201000e+03   9.4929481e+01
   1.1201500e+03   9.4929805e+01
   1.1202000e+03   9.4930128e+01
   1.1202500e+03   9.4930448e+01
   1.1203000e+03   9.4930766e+01
   1.1203500e+03   9.4931082e+01
   1.1204000e+03   9.4931395e+01
   1.1204500e+03   9.4931707e+01
   1.1205000e+03   9.4932016e+01
   1.1205500e+03   9.4932323e+01
   1.1206000e+03   9.4932629e+01
   1.1206500e+03   9.4932932e+01
   1.1207000e+03   9.4933233e+01
   1.1207500e+03   9.4933532e+01
   1.1208000e+03   9.4933829e+01
   1.1208500e+03   9.4934124e+01
   1.1209000e+03   9.4934418e+01
   1.1209500e+03   9.4934709e+01
   1.1210000e+03   9.4934998e+01
   1.1210500e+03   9.4935286e+01
   1.1211000e+03   9.4935571e+01
   1.1211500e+03   9.4935855e+01
   1.1212000e+03   9.4936136e+01
   1.1212500e+03   9.4936416e+01
   1.1213000e+03   9.4936694e+01
   1.1213500e+03   9.4936970e+01
   1.1214000e+03   9.4937245e+01
   1.1214500e+03   9.4937518e+01
   1.1215000e+03   9.4937788e+01
   1.1215500e+03   9.4938057e+01
   1.1216000e+03   9.4938325e+01
   1.1216500e+03   9.4938590e+01
   1.1217000e+03   9.4938854e+01
   1.1217500e+03   9.4939117e+01
   1.1218000e+03   9.4939377e+01
   1.1218500e+03   9.4939636e+01
   1.1219000e+03   9.4939893e+01
   1.1219500e+03   9.4940149e+01
   1.1220000e+03   9.4940403e+01
   1.1220500e+03   9.4940655e+01
   1.1221000e+03   9.4940906e+01
   1.1221500e+03   9.4941155e+01
   1.1222000e+03   9.4941403e+01
   1.1222500e+03   9.4941649e+01
   1.1223000e+03   9.4941893e+01
   1.1223500e+03   9.4942136e+01
   1.1224000e+03   9.4942378e+01
   1.1224500e+03   9.4942618e+01
   1.1225000e+03   9.4942856e+01
   1.1225500e+03   9.4943093e+01
   1.1226000e+03   9.4943329e+01
   1.1226500e+03   9.4943563e+01
   1.1227000e+03   9.4943795e+01
   1.1227500e+03   9.4944026e+01
   1.1228000e+03   9.4944256e+01
   1.1228500e+03   9.4944485e+01
   1.1229000e+03   9.4944712e+01
   1.1229500e+03   9.4944937e+01
   1.1230000e+03   9.4945161e+01
   1.1230500e+03   9.4945384e+01
   1.1231000e+03   9.4945605e+01
   1.1231500e+03   9.4945826e+01
   1.1232000e+03   9.4946044e+01
   1.1232500e+03   9.4946262e+01
   1.1233000e+03   9.4946478e+01
   1.1233500e+03   9.4946693e+01
   1.1234000e+03   9.4946906e+01
   1.1234500e+03   9.4947119e+01
   1.1235000e+03   9.4947330e+01
   1.1235500e+03   9.4947539e+01
   1.1236000e+03   9.4947748e+01
   1.1236500e+03   9.4947955e+01
   1.1237000e+03   9.4948161e+01
   1.1237500e+03   9.4948366e+01
   1.1238000e+03   9.4948570e+01
   1.1238500e+03   9.4948772e+01
   1.1239000e+03   9.4948973e+01
   1.1239500e+03   9.4949173e+01
   1.1240000e+03   9.4949372e+01
   1.1240500e+03   9.4949570e+01
   1.1241000e+03   9.4949766e+01
   1.1241500e+03   9.4949962e+01
   1.1242000e+03   9.4950156e+01
   1.1242500e+03   9.4950349e+01
   1.1243000e+03   9.4950541e+01
   1.1243500e+03   9.4950732e+01
   1.1244000e+03   9.4950922e+01
   1.1244500e+03   9.4951111e+01
   1.1245000e+03   9.4951298e+01
   1.1245500e+03   9.4951485e+01
   1.1246000e+03   9.4951670e+01
   1.1246500e+03   9.4951855e+01
   1.1247000e+03   9.4952038e+01
   1.1247500e+03   9.4952220e+01
   1.1248000e+03   9.4952402e+01
   1.1248500e+03   9.4952582e+01
   1.1249000e+03   9.4952761e+01
   1.1249500e+03   9.4952939e+01
   1.1250000e+03   9.4953116e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_25C.dat <==
   1.0750500e+03   9.4938678e+01
   1.0751000e+03   9.4938417e+01
   1.0751500e+03   9.4938154e+01
   1.0752000e+03   9.4937890e+01
   1.0752500e+03   9.4937624e+01
   1.0753000e+03   9.4937356e+01
   1.0753500e+03   9.4937086e+01
   1.0754000e+03   9.4936815e+01
   1.0754500e+03   9.4936542e+01
   1.0755000e+03   9.4936267e+01
   1.0755500e+03   9.4935991e+01
   1.0756000e+03   9.4935713e+01
   1.0756500e+03   9.4935432e+01
   1.0757000e+03   9.4935150e+01
   1.0757500e+03   9.4934866e+01
   1.0758000e+03   9.4934581e+01
   1.0758500e+03   9.4934293e+01
   1.0759000e+03   9.4934004e+01
   1.0759500e+03   9.4933712e+01
   1.0760000e+03   9.4933419e+01
   1.0760500e+03   9.4933124e+01
   1.0761000e+03   9.4932826e+01
   1.0761500e+03   9.4932527e+01
   1.0762000e+03   9.4932226e+01
   1.0762500e+03   9.4931923e+01
   1.0763000e+03   9.4931617e+01
   1.0763500e+03   9.4931310e+01
   1.0764000e+03   9.4931000e+01
   1.0764500e+03   9.4930689e+01
   1.0765000e+03   9.4930375e+01
   1.0765500e+03   9.4930059e+01
   1.0766000e+03   9.4929742e+01
   1.0766500e+03   9.4929421e+01
   1.0767000e+03   9.4929099e+01
   1.0767500e+03   9.4928775e+01
   1.0768000e+03   9.4928448e+01
   1.0768500e+03   9.4928119e+01
   1.0769000e+03   9.4927788e+01
   1.0769500e+03   9.4927454e+01
   1.0770000e+03   9.4927118e+01
   1.0770500e+03   9.4926780e+01
   1.0771000e+03   9.4926440e+01
   1.0771500e+03   9.4926097e+01
   1.0772000e+03   9.4925751e+01
   1.0772500e+03   9.4925404e+01
   1.0773000e+03   9.4925053e+01
   1.0773500e+03   9.4924701e+01
   1.0774000e+03   9.4924346e+01
   1.0774500e+03   9.4923988e+01
   1.0775000e+03   9.4923628e+01
   1.0775500e+03   9.4923265e+01
   1.0776000e+03   9.4922900e+01
   1.0776500e+03   9.4922532e+01
   1.0777000e+03   9.4922161e+01
   1.0777500e+03   9.4921788e+01
   1.0778000e+03   9.4921412e+01
   1.0778500e+03   9.4921033e+01
   1.0779000e+03   9.4920652e+01
   1.0779500e+03   9.4920267e+01
   1.0780000e+03   9.4919880e+01
   1.0780500e+03   9.4919491e+01
   1.0781000e+03   9.4919098e+01
   1.0781500e+03   9.4918702e+01
   1.0782000e+03   9.4918304e+01
   1.0782500e+03   9.4917903e+01
   1.0783000e+03   9.4917498e+01
   1.0783500e+03   9.4917091e+01
   1.0784000e+03   9.4916681e+01
   1.0784500e+03   9.4916267e+01
   1.0785000e+03   9.4915851e+01
   1.0785500e+03   9.4915431e+01
   1.0786000e+03   9.4915009e+01
   1.0786500e+03   9.4914583e+01
   1.0787000e+03   9.4914154e+01
   1.0787500e+03   9.4913721e+01
   1.0788000e+03   9.4913286e+01
   1.0788500e+03   9.4912847e+01
   1.0789000e+03   9.4912404e+01
   1.0789500e+03   9.4911959e+01
   1.0790000e+03   9.4911510e+01
   1.0790500e+03   9.4911057e+01
   1.0791000e+03   9.4910601e+01
   1.0791500e+03   9.4910142e+01
   1.0792000e+03   9.4909679e+01
   1.0792500e+03   9.4909213e+01
   1.0793000e+03   9.4908742e+01
   1.0793500e+03   9.4908268e+01
   1.0794000e+03   9.4907791e+01
   1.0794500e+03   9.4907310e+01
   1.0795000e+03   9.4906825e+01
   1.0795500e+03   9.4906336e+01
   1.0796000e+03   9.4905843e+01
   1.0796500e+03   9.4905347e+01
   1.0797000e+03   9.4904846e+01
   1.0797500e+03   9.4904341e+01
   1.0798000e+03   9.4903833e+01
   1.0798500e+03   9.4903320e+01
   1.0799000e+03   9.4902804e+01
   1.0799500e+03   9.4902283e+01
   1.0800000e+03   9.4901758e+01
   1.0800500e+03   9.4901229e+01
   1.0801000e+03   9.4900695e+01
   1.0801500e+03   9.4900157e+01
   1.0802000e+03   9.4899615e+01
   1.0802500e+03   9.4899068e+01
   1.0803000e+03   9.4898517e+01
   1.0803500e+03   9.4897962e+01
   1.0804000e+03   9.4897401e+01
   1.0804500e+03   9.4896836e+01
   1.0805000e+03   9.4896267e+01
   1.0805500e+03   9.4895693e+01
   1.0806000e+03   9.4895114e+01
   1.0806500e+03   9.4894530e+01
   1.0807000e+03   9.4893941e+01
   1.0807500e+03   9.4893348e+01
   1.0808000e+03   9.4892749e+01
   1.0808500e+03   9.4892145e+01
   1.0809000e+03   9.4891536e+01
   1.0809500e+03   9.4890922e+01
   1.0810000e+03   9.4890303e+01
   1.0810500e+03   9.4889679e+01
   1.0811000e+03   9.4889049e+01
   1.0811500e+03   9.4888414e+01
   1.0812000e+03   9.4887773e+01
   1.0812500e+03   9.4887127e+01
   1.0813000e+03   9.4886475e+01
   1.0813500e+03   9.4885818e+01
   1.0814000e+03   9.4885155e+01
   1.0814500e+03   9.4884486e+01
   1.0815000e+03   9.4883811e+01
   1.0815500e+03   9.4883131e+01
   1.0816000e+03   9.4882444e+01
   1.0816500e+03   9.4881751e+01
   1.0817000e+03   9.4881052e+01
   1.0817500e+03   9.4880347e+01
   1.0818000e+03   9.4879636e+01
   1.0818500e+03   9.4878918e+01
   1.0819000e+03   9.4878194e+01
   1.0819500e+03   9.4877464e+01
   1.0820000e+03   9.4876726e+01
   1.0820500e+03   9.4875983e+01
   1.0821000e+03   9.4875232e+01
   1.0821500e+03   9.4874475e+01
   1.0822000e+03   9.4873710e+01
   1.0822500e+03   9.4872939e+01
   1.0823000e+03   9.4872161e+01
   1.0823500e+03   9.4871375e+01
   1.0824000e+03   9.4870582e+01
   1.0824500e+03   9.4869782e+01
   1.0825000e+03   9.4868975e+01
   1.0825500e+03   9.4868160e+01
   1.0826000e+03   9.4867337e+01
   1.0826500e+03   9.4866507e+01
   1.0827000e+03   9.4865669e+01
   1.0827500e+03   9.4864822e+01
   1.0828000e+03   9.4863968e+01
   1.0828500e+03   9.4863106e+01
   1.0829000e+03   9.4862236e+01
   1.0829500e+03   9.4861357e+01
   1.0830000e+03   9.4860470e+01
   1.0830500e+03   9.4859574e+01
   1.0831000e+03   9.4858670e+01
   1.0831500e+03   9.4857757e+01
   1.0832000e+03   9.4856835e+01
   1.0832500e+03   9.4855904e+01
   1.0833000e+03   9.4854965e+01
   1.0833500e+03   9.4854015e+01
   1.0834000e+03   9.4853057e+01
   1.0834500e+03   9.4852089e+01
   1.0835000e+03   9.4851112e+01
   1.0835500e+03   9.4850124e+01
   1.0836000e+03   9.4849127e+01
   1.0836500e+03   9.4848120e+01
   1.0837000e+03   9.4847103e+01
   1.0837500e+03   9.4846076e+01
   1.0838000e+03   9.4845039e+01
   1.0838500e+03   9.4843990e+01
   1.0839000e+03   9.4842932e+01
   1.0839500e+03   9.4841862e+01
   1.0840000e+03   9.4840782e+01
   1.0840500e+03   9.4839690e+01
   1.0841000e+03   9.4838587e+01
   1.0841500e+03   9.4837473e+01
   1.0842000e+03   9.4836347e+01
   1.0842500e+03   9.4835210e+01
   1.0843000e+03   9.4834060e+01
   1.0843500e+03   9.4832899e+01
   1.0844000e+03   9.4831725e+01
   1.0844500e+03   9.4830539e+01
   1.0845000e+03   9.4829341e+01
   1.0845500e+03   9.4828130e+01
   1.0846000e+03   9.4826906e+01
   1.0846500e+03   9.4825668e+01
   1.0847000e+03   9.4824418e+01
   1.0847500e+03   9.4823154e+01
   1.0848000e+03   9.4821876e+01
   1.0848500e+03   9.4820585e+01
   1.0849000e+03   9.4819279e+01
   1.0849500e+03   9.4817960e+01
   1.0850000e+03   9.4816625e+01
   1.0850500e+03   9.4815276e+01
   1.0851000e+03   9.4813913e+01
   1.0851500e+03   9.4812534e+01
   1.0852000e+03   9.4811139e+01
   1.0852500e+03   9.4809730e+01
   1.0853000e+03   9.4808304e+01
   1.0853500e+03   9.4806862e+01
   1.0854000e+03   9.4805404e+01
   1.0854500e+03   9.4803930e+01
   1.0855000e+03   9.4802439e+01
   1.0855500e+03   9.4800930e+01
   1.0856000e+03   9.4799405e+01
   1.0856500e+03   9.4797862e+01
   1.0857000e+03   9.4796301e+01
   1.0857500e+03   9.4794722e+01
   1.0858000e+03   9.4793124e+01
   1.0858500e+03   9.4791508e+01
   1.0859000e+03   9.4789873e+01
   1.0859500e+03   9.4788219e+01
   1.0860000e+03   9.4786545e+01
   1.0860500e+03   9.4784852e+01
   1.0861000e+03   9.4783138e+01
   1.0861500e+03   9.4781404e+01
   1.0862000e+03   9.4779649e+01
   1.0862500e+03   9.4777872e+01
   1.0863000e+03   9.4776075e+01
   1.0863500e+03   9.4774255e+01
   1.0864000e+03   9.4772413e+01
   1.0864500e+03   9.4770549e+01
   1.0865000e+03   9.4768662e+01
   1.0865500e+03   9.4766751e+01
   1.0866000e+03   9.4764817e+01
   1.0866500e+03   9.4762859e+01
   1.0867000e+03   9.4760876e+01
   1.0867500e+03   9.4758869e+01
   1.0868000e+03   9.4756836e+01
   1.0868500e+03   9.4754777e+01
   1.0869000e+03   9.4752693e+01
   1.0869500e+03   9.4750581e+01
   1.0870000e+03   9.4748443e+01
   1.0870500e+03   9.4746277e+01
   1.0871000e+03   9.4744083e+01
   1.0871500e+03   9.4741861e+01
   1.0872000e+03   9.4739610e+01
   1.0872500e+03   9.4737329e+01
   1.0873000e+03   9.4735018e+01
   1.0873500e+03   9.4732677e+01
   1.0874000e+03   9.4730305e+01
   1.0874500e+03   9.4727901e+01
   1.0875000e+03   9.4725465e+01
   1.0875500e+03   9.4722996e+01
   1.0876000e+03   9.4720494e+01
   1.0876500e+03   9.4717958e+01
   1.0877000e+03   9.4715388e+01
   1.0877500e+03   9.4712782e+01
   1.0878000e+03   9.4710141e+01
   1.0878500e+03   9.4707463e+01
   1.0879000e+03   9.4704749e+01
   1.0879500e+03   9.4701996e+01
   1.0880000e+03   9.4699205e+01
   1.0880500e+03   9.4696375e+01
   1.0881000e+03   9.4693504e+01
   1.0881500e+03   9.4690593e+01
   1.0882000e+03   9.4687641e+01
   1.0882500e+03   9.4684646e+01
   1.0883000e+03   9.4681609e+01
   1.0883500e+03   9.4678527e+01
   1.0884000e+03   9.4675401e+01
   1.0884500e+03   9.4672229e+01
   1.0885000e+03   9.4669011e+01
   1.0885500e+03   9.4665745e+01
   1.0886000e+03   9.4662431e+01
   1.0886500e+03   9.4659067e+01
   1.0887000e+03   9.4655654e+01
   1.0887500e+03   9.4652189e+01
   1.0888000e+03   9.4648672e+01
   1.0888500e+03   9.4645102e+01
   1.0889000e+03   9.4641477e+01
   1.0889500e+03   9.4637797e+01
   1.0890000e+03   9.4634060e+01
   1.0890500e+03   9.4630265e+01
   1.0891000e+03   9.4626411e+01
   1.0891500e+03   9.4622497e+01
   1.0892000e+03   9.4618522e+01
   1.0892500e+03   9.4614484e+01
   1.0893000e+03   9.4610382e+01
   1.0893500e+03   9.4606215e+01
   1.0894000e+03   9.4601980e+01
   1.0894500e+03   9.4597678e+01
   1.0895000e+03   9.4593305e+01
   1.0895500e+03   9.4588862e+01
   1.0896000e+03   9.4584346e+01
   1.0896500e+03   9.4579755e+01
   1.0897000e+03   9.4575089e+01
   1.0897500e+03   9.4570345e+01
   1.0898000e+03   9.4565522e+01
   1.0898500e+03   9.4560617e+01
   1.0899000e+03   9.4555630e+01
   1.0899500e+03   9.4550558e+01
   1.0900000e+03   9.4545399e+01
   1.0900500e+03   9.4540151e+01
   1.0901000e+03   9.4534813e+01
   1.0901500e+03   9.4529382e+01
   1.0902000e+03   9.4523856e+01
   1.0902500e+03   9.4518233e+01
   1.0903000e+03   9.4512510e+01
   1.0903500e+03   9.4506686e+01
   1.0904000e+03   9.4500758e+01
   1.0904500e+03   9.4494722e+01
   1.0905000e+03   9.4488578e+01
   1.0905500e+03   9.4482322e+01
   1.0906000e+03   9.4475951e+01
   1.0906500e+03   9.4469463e+01
   1.0907000e+03   9.4462855e+01
   1.0907500e+03   9.4456124e+01
   1.0908000e+03   9.4449266e+01
   1.0908500e+03   9.4442280e+01
   1.0909000e+03   9.4435160e+01
   1.0909500e+03   9.4427905e+01
   1.0910000e+03   9.4420510e+01
   1.0910500e+03   9.4412972e+01
   1.0911000e+03   9.4405288e+01
   1.0911500e+03   9.4397454e+01
   1.0912000e+03   9.4389465e+01
   1.0912500e+03   9.4381317e+01
   1.0913000e+03   9.4373007e+01
   1.0913500e+03   9.4364531e+01
   1.0914000e+03   9.4355883e+01
   1.0914500e+03   9.4347059e+01
   1.0915000e+03   9.4338055e+01
   1.0915500e+03   9.4328865e+01
   1.0916000e+03   9.4319484e+01
   1.0916500e+03   9.4309908e+01
   1.0917000e+03   9.4300130e+01
   1.0917500e+03   9.4290146e+01
   1.0918000e+03   9.4279949e+01
   1.0918500e+03   9.4269533e+01
   1.0919000e+03   9.4258892e+01
   1.0919500e+03   9.4248020e+01
   1.0920000e+03   9.4236910e+01
   1.0920500e+03   9.4225555e+01
   1.0921000e+03   9.4213948e+01
   1.0921500e+03   9.4202082e+01
   1.0922000e+03   9.4189948e+01
   1.0922500e+03   9.4177539e+01
   1.0923000e+03   9.4164847e+01
   1.0923500e+03   9.4151863e+01
   1.0924000e+03   9.4138578e+01
   1.0924500e+03   9.4124983e+01
   1.0925000e+03   9.4111068e+01
   1.0925500e+03   9.4096824e+01
   1.0926000e+03   9.4082239e+01
   1.0926500e+03   9.4067304e+01
   1.0927000e+03   9.4052008e+01
   1.0927500e+03   9.4036337e+01
   1.0928000e+03   9.4020282e+01
   1.0928500e+03   9.4003828e+01
   1.0929000e+03   9.3986963e+01
   1.0929500e+03   9.3969674e+01
   1.0930000e+03   9.3951946e+01
   1.0930500e+03   9.3933765e+01
   1.0931000e+03   9.3915115e+01
   1.0931500e+03   9.3895980e+01
   1.0932000e+03   9.3876345e+01
   1.0932500e+03   9.3856191e+01
   1.0933000e+03   9.3835500e+01
   1.0933500e+03   9.3814254e+01
   1.0934000e+03   9.3792433e+01
   1.0934500e+03   9.3770016e+01
   1.0935000e+03   9.3746983e+01
   1.0935500e+03   9.3723310e+01
   1.0936000e+03   9.3698975e+01
   1.0936500e+03   9.3673953e+01
   1.0937000e+03   9.3648219e+01
   1.0937500e+03   9.3621746e+01
   1.0938000e+03   9.3594506e+01
   1.0938500e+03   9.3566470e+01
   1.0939000e+03   9.3537608e+01
   1.0939500e+03   9.3507888e+01
   1.0940000e+03   9.3477276e+01
   1.0940500e+03   9.3445737e+01
   1.0941000e+03   9.3413235e+01
   1.0941500e+03   9.3379731e+01
   1.0942000e+03   9.3345185e+01
   1.0942500e+03   9.3309555e+01
   1.0943000e+03   9.3272795e+01
   1.0943500e+03   9.3234860e+01
   1.0944000e+03   9.3195701e+01
   1.0944500e+03   9.3155266e+01
   1.0945000e+03   9.3113501e+01
   1.0945500e+03   9.3070349e+01
   1.0946000e+03   9.3025751e+01
   1.0946500e+03   9.2979644e+01
   1.0947000e+03   9.2931961e+01
   1.0947500e+03   9.2882633e+01
   1.0948000e+03   9.2831587e+01
   1.0948500e+03   9.2778746e+01
   1.0949000e+03   9.2724027e+01
   1.0949500e+03   9.2667346e+01
   1.0950000e+03   9.2608612e+01
   1.0950500e+03   9.2547729e+01
   1.0951000e+03   9.2484597e+01
   1.0951500e+03   9.2419109e+01
   1.0952000e+03   9.2351153e+01
   1.0952500e+03   9.2280611e+01
   1.0953000e+03   9.2207358e+01
   1.0953500e+03   9.2131260e+01
   1.0954000e+03   9.2052179e+01
   1.0954500e+03   9.1969966e+01
   1.0955000e+03   9.1884466e+01
   1.0955500e+03   9.1795512e+01
   1.0956000e+03   9.1702931e+01
   1.0956500e+03   9.1606537e+01
   1.0957000e+03   9.1506134e+01
   1.0957500e+03   9.1401517e+01
   1.0958000e+03   9.1292465e+01
   1.0958500e+03   9.1178748e+01
   1.0959000e+03   9.1060120e+01
   1.0959500e+03   9.0936324e+01
   1.0960000e+03   9.0807085e+01
   1.0960500e+03   9.0672114e+01
   1.0961000e+03   9.0531106e+01
   1.0961500e+03   9.0383740e+01
   1.0962000e+03   9.0229675e+01
   1.0962500e+03   9.0068554e+01
   1.0963000e+03   8.9900000e+01
   1.0963500e+03   8.9723618e+01
   1.0964000e+03   8.9538991e+01
   1.0964500e+03   8.9345686e+01
   1.0965000e+03   8.9143247e+01
   1.0965500e+03   8.8931201e+01
   1.0966000e+03   8.8709055e+01
   1.0966500e+03   8.8476298e+01
   1.0967000e+03   8.8232405e+01
   1.0967500e+03   8.7976835e+01
   1.0968000e+03   8.7709039e+01
   1.0968500e+03   8.7428459e+01
   1.0969000e+03   8.7134537e+01
   1.0969500e+03   8.6826719e+01
   1.0970000e+03   8.6504464e+01
   1.0970500e+03   8.6167253e+01
   1.0971000e+03   8.5814603e+01
   1.0971500e+03   8.5446078e+01
   1.0972000e+03   8.5061308e+01
   1.0972500e+03   8.4660007e+01
   1.0973000e+03   8.4241998e+01
   1.0973500e+03   8.3807241e+01
   1.0974000e+03   8.3355857e+01
   1.0974500e+03   8.2888169e+01
   1.0975000e+03   8.2404734e+01
   1.0975500e+03   8.1906390e+01
   1.0976000e+03   8.1394289e+01
   1.0976500e+03   8.0869953e+01
   1.0977000e+03   8.0335307e+01
   1.0977500e+03   7.9792730e+01
   1.0978000e+03   7.9245084e+01
   1.0978500e+03   7.8695746e+01
   1.0979000e+03   7.8148620e+01
   1.0979500e+03   7.7608138e+01
   1.0980000e+03   7.7079238e+01
   1.0980500e+03   7.6567309e+01
   1.0981000e+03   7.6078125e+01
   1.0981500e+03   7.5617725e+01
   1.0982000e+03   7.5192286e+01
   1.0982500e+03   7.4807947e+01
   1.0983000e+03   7.4470624e+01
   1.0983500e+03   7.4185809e+01
   1.0984000e+03   7.3958356e+01
   1.0984500e+03   7.3792291e+01
   1.0985000e+03   7.3690638e+01
   1.0985500e+03   7.3655282e+01
   1.0986000e+03   7.3686885e+01
   1.0986500e+03   7.3784855e+01
   1.0987000e+03   7.3947374e+01
   1.0987500e+03   7.4171479e+01
   1.0988000e+03   7.4453196e+01
   1.0988500e+03   7.4787711e+01
   1.0989000e+03   7.5169564e+01
   1.0989500e+03   7.5592858e+01
   1.0990000e+03   7.6051459e+01
   1.0990500e+03   7.6539189e+01
   1.0991000e+03   7.7049997e+01
   1.0991500e+03   7.7578092e+01
   1.0992000e+03   7.8118058e+01
   1.0992500e+03   7.8664933e+01
   1.0993000e+03   7.9214256e+01
   1.0993500e+03   7.9762091e+01
   1.0994000e+03   8.0305034e+01
   1.0994500e+03   8.0840192e+01
   1.0995000e+03   8.1365162e+01
   1.0995500e+03   8.1877993e+01
   1.0996000e+03   8.2377144e+01
   1.0996500e+03   8.2861440e+01
   1.0997000e+03   8.3330029e+01
   1.0997500e+03   8.3782339e+01
   1.0998000e+03   8.4218035e+01
   1.0998500e+03   8.4636984e+01
   1.0999000e+03   8.5039219e+01
   1.0999500e+03   8.5424911e+01
   1.1000000e+03   8.5794339e+01
   1.1000500e+03   8.6147869e+01
   1.1001000e+03   8.6485934e+01
   1.1001500e+03   8.6809015e+01
   1.1002000e+03   8.7117630e+01
   1.1002500e+03   8.7412317e+01
   1.1003000e+03   8.7693631e+01
   1.1003500e+03   8.7962130e+01
   1.1004000e+03   8.8218372e+01
   1.1004500e+03   8.8462906e+01
   1.1005000e+03   8.8696274e+01
   1.1005500e+03   8.8919002e+01
   1.1006000e+03   8.9131602e+01
   1.1006500e+03   8.9334568e+01
   1.1007000e+03   8.9528374e+01
   1.1007500e+03   8.9713475e+01
   1.1008000e+03   8.9890309e+01
   1.1008500e+03   9.0059292e+01
   1.1009000e+03   9.0220820e+01
   1.1009500e+03   9.0375272e+01
   1.1010000e+03   9.0523005e+01
   1.1010500e+03   9.0664361e+01
   1.1011000e+03   9.0799662e+01
   1.1011500e+03   9.0929215e+01
   1.1012000e+03   9.1053310e+01
   1.1012500e+03   9.1172221e+01
   1.1013000e+03   9.1286207e+01
   1.1013500e+03   9.1395514e+01
   1.1014000e+03   9.1500375e+01
   1.1014500e+03   9.1601008e+01
   1.1015000e+03   9.1697622e+01
   1.1015500e+03   9.1790413e+01
   1.1016000e+03   9.1879565e+01
   1.1016500e+03   9.1965255e+01
   1.1017000e+03   9.2047648e+01
   1.1017500e+03   9.2126901e+01
   1.1018000e+03   9.2203162e+01
   1.1018500e+03   9.2276572e+01
   1.1019000e+03   9.2347263e+01
   1.1019500e+03   9.2415360e+01
   1.1020000e+03   9.2480984e+01
   1.1020500e+03   9.2544245e+01
   1.1021000e+03   9.2605252e+01
   1.1021500e+03   9.2664104e+01
   1.1022000e+03   9.2720898e+01
   1.1022500e+03   9.2775725e+01
   1.1023000e+03   9.2828669e+01
   1.1023500e+03   9.2879814e+01
   1.1024000e+03   9.2929236e+01
   1.1024500e+03   9.2977009e+01
   1.1025000e+03   9.3023203e+01
   1.1025500e+03   9.3067884e+01
   1.1026000e+03   9.3111116e+01
   1.1026500e+03   9.3152957e+01
   1.1027000e+03   9.3193465e+01
   1.1027500e+03   9.3232695e+01
   1.1028000e+03   9.3270697e+01
   1.1028500e+03   9.3307521e+01
   1.1029000e+03   9.3343214e+01
   1.1029500e+03   9.3377820e+01
   1.1030000e+03   9.3411381e+01
   1.1030500e+03   9.3443939e+01
   1.1031000e+03   9.3475530e+01
   1.1031500e+03   9.3506193e+01
   1.1032000e+03   9.3535963e+01
   1.1032500e+03   9.3564872e+01
   1.1033000e+03   9.3592954e+01
   1.1033500e+03   9.3620237e+01
   1.1034000e+03   9.3646753e+01
   1.1034500e+03   9.3672528e+01
   1.1035000e+03   9.3697589e+01
   1.1035500e+03   9.3721962e+01
   1.1036000e+03   9.3745671e+01
   1.1036500e+03   9.3768739e+01
   1.1037000e+03   9.3791190e+01
   1.1037500e+03   9.3813044e+01
   1.1038000e+03   9.3834322e+01
   1.1038500e+03   9.3855043e+01
   1.1039000e+03   9.3875227e+01
   1.1039500e+03   9.3894892e+01
   1.1040000e+03   9.3914054e+01
   1.1040500e+03   9.3932730e+01
   1.1041000e+03   9.3950938e+01
   1.1041500e+03   9.3968691e+01
   1.1042000e+03   9.3986004e+01
   1.1042500e+03   9.4002892e+01
   1.1043000e+03   9.4019369e+01
   1.1043500e+03   9.4035446e+01
   1.1044000e+03   9.4051138e+01
   1.1044500e+03   9.4066455e+01
   1.1045000e+03   9.4081410e+01
   1.1045500e+03   9.4096014e+01
   1.1046000e+03   9.4110277e+01
   1.1046500e+03   9.4124210e+01
   1.1047000e+03   9.4137823e+01
   1.1047500e+03   9.4151125e+01
   1.1048000e+03   9.4164126e+01
   1.1048500e+03   9.4176835e+01
   1.1049000e+03   9.4189259e+01
   1.1049500e+03   9.4201408e+01
   1.1050000e+03   9.4213289e+01
   1.1050500e+03   9.4224911e+01
   1.1051000e+03   9.4236279e+01
   1.1051500e+03   9.4247403e+01
   1.1052000e+03   9.4258288e+01
   1.1052500e+03   9.4268942e+01
   1.1053000e+03   9.4279370e+01
   1.1053500e+03   9.4289579e+01
   1.1054000e+03   9.4299575e+01
   1.1054500e+03   9.4309364e+01
   1.1055000e+03   9.4318952e+01
   1.1055500e+03   9.4328343e+01
   1.1056000e+03   9.4337544e+01
   1.1056500e+03   9.4346558e+01
   1.1057000e+03   9.4355392e+01
   1.1057500e+03   9.4364050e+01
   1.1058000e+03   9.4372536e+01
   1.1058500e+03   9.4380855e+01
   1.1059000e+03   9.4389011e+01
   1.1059500e+03   9.4397009e+01
   1.1060000e+03   9.4404852e+01
   1.1060500e+03   9.4412545e+01
   1.1061000e+03   9.4420091e+01
   1.1061500e+03   9.4427493e+01
   1.1062000e+03   9.4434757e+01
   1.1062500e+03   9.4441883e+01
   1.1063000e+03   9.4448878e+01
   1.1063500e+03   9.4455742e+01
   1.1064000e+03   9.4462481e+01
   1.1064500e+03   9.4469096e+01
   1.1065000e+03   9.4475590e+01
   1.1065500e+03   9.4481967e+01
   1.1066000e+03   9.4488230e+01
   1.1066500e+03   9.4494380e+01
   1.1067000e+03   9.4500422e+01
   1.1067500e+03   9.4506356e+01
   1.1068000e+03   9.4512186e+01
   1.1068500e+03   9.4517914e+01
   1.1069000e+03   9.4523543e+01
   1.1069500e+03   9.4529074e+01
   1.1070000e+03   9.4534511e+01
   1.1070500e+03   9.4539854e+01
   1.1071000e+03   9.4545107e+01
   1.1071500e+03   9.4550270e+01
   1.1072000e+03   9.4555347e+01
   1.1072500e+03   9.4560339e+01
   1.1073000e+03   9.4565249e+01
   1.1073500e+03   9.4570076e+01
   1.1074000e+03   9.4574825e+01
   1.1074500e+03   9.4579496e+01
   1.1075000e+03   9.4584090e+01
   1.1075500e+03   9.4588610e+01
   1.1076000e+03   9.4593058e+01
   1.1076500e+03   9.4597434e+01
   1.1077000e+03   9.4601740e+01
   1.1077500e+03   9.4605979e+01
   1.1078000e+03   9.4610150e+01
   1.1078500e+03   9.4614256e+01
   1.1079000e+03   9.4618297e+01
   1.1079500e+03   9.4622276e+01
   1.1080000e+03   9.4626193e+01
   1.1080500e+03   9.4630050e+01
   1.1081000e+03   9.4633848e+01
   1.1081500e+03   9.4637588e+01
   1.1082000e+03   9.4641272e+01
   1.1082500e+03   9.4644900e+01
   1.1083000e+03   9.4648473e+01
   1.1083500e+03   9.4651993e+01
   1.1084000e+03   9.4655461e+01
   1.1084500e+03   9.4658877e+01
   1.1085000e+03   9.4662243e+01
   1.1085500e+03   9.4665560e+01
   1.1086000e+03   9.4668828e+01
   1.1086500e+03   9.4672049e+01
   1.1087000e+03   9.4675224e+01
   1.1087500e+03   9.4678353e+01
   1.1088000e+03   9.4681437e+01
   1.1088500e+03   9.4684477e+01
   1.1089000e+03   9.4687474e+01
   1.1089500e+03   9.4690429e+01
   1.1090000e+03   9.4693342e+01
   1.1090500e+03   9.4696215e+01
   1.1091000e+03   9.4699047e+01
   1.1091500e+03   9.4701840e+01
   1.1092000e+03   9.4704595e+01
   1.1092500e+03   9.4707312e+01
   1.1093000e+03   9.4709992e+01
   1.1093500e+03   9.4712635e+01
   1.1094000e+03   9.4715243e+01
   1.1094500e+03   9.4717815e+01
   1.1095000e+03   9.4720353e+01
   1.1095500e+03   9.4722857e+01
   1.1096000e+03   9.4725327e+01
   1.1096500e+03   9.4727765e+01
   1.1097000e+03   9.4730171e+01
   1.1097500e+03   9.4732545e+01
   1.1098000e+03   9.4734887e+01
   1.1098500e+03   9.4737200e+01
   1.1099000e+03   9.4739482e+01
   1.1099500e+03   9.4741735e+01
   1.1100000e+03   9.4743959e+01
   1.1100500e+03   9.4746155e+01
   1.1101000e+03   9.4748322e+01
   1.1101500e+03   9.4750462e+01
   1.1102000e+03   9.4752575e+01
   1.1102500e+03   9.4754661e+01
   1.1103000e+03   9.4756721e+01
   1.1103500e+03   9.4758755e+01
   1.1104000e+03   9.4760764e+01
   1.1104500e+03   9.4762748e+01
   1.1105000e+03   9.4764708e+01
   1.1105500e+03   9.4766644e+01
   1.1106000e+03   9.4768555e+01
   1.1106500e+03   9.4770444e+01
   1.1107000e+03   9.4772309e+01
   1.1107500e+03   9.4774152e+01
   1.1108000e+03   9.4775973e+01
   1.1108500e+03   9.4777772e+01
   1.1109000e+03   9.4779550e+01
   1.1109500e+03   9.4781306e+01
   1.1110000e+03   9.4783041e+01
   1.1110500e+03   9.4784756e+01
   1.1111000e+03   9.4786451e+01
   1.1111500e+03   9.4788126e+01
   1.1112000e+03   9.4789781e+01
   1.1112500e+03   9.4791417e+01
   1.1113000e+03   9.4793034e+01
   1.1113500e+03   9.4794633e+01
   1.1114000e+03   9.4796213e+01
   1.1114500e+03   9.4797775e+01
   1.1115000e+03   9.4799319e+01
   1.1115500e+03   9.4800845e+01
   1.1116000e+03   9.4802354e+01
   1.1116500e+03   9.4803847e+01
   1.1117000e+03   9.4805322e+01
   1.1117500e+03   9.4806781e+01
   1.1118000e+03   9.4808223e+01
   1.1118500e+03   9.4809650e+01
   1.1119000e+03   9.4811061e+01
   1.1119500e+03   9.4812456e+01
   1.1120000e+03   9.4813836e+01
   1.1120500e+03   9.4815200e+01
   1.1121000e+03   9.4816550e+01
   1.1121500e+03   9.4817885e+01
   1.1122000e+03   9.4819206e+01
   1.1122500e+03   9.4820512e+01
   1.1123000e+03   9.4821804e+01
   1.1123500e+03   9.4823083e+01
   1.1124000e+03   9.4824347e+01
   1.1124500e+03   9.4825599e+01
   1.1125000e+03   9.4826837e+01
   1.1125500e+03   9.4828061e+01
   1.1126000e+03   9.4829273e+01
   1.1126500e+03   9.4830473e+01
   1.1127000e+03   9.4831659e+01
   1.1127500e+03   9.4832833e+01
   1.1128000e+03   9.4833995e+01
   1.1128500e+03   9.4835145e+01
   1.1129000e+03   9.4836284e+01
   1.1129500e+03   9.4837410e+01
   1.1130000e+03   9.4838525e+01
   1.1130500e+03   9.4839628e+01
   1.1131000e+03   9.4840721e+01
   1.1131500e+03   9.4841802e+01
   1.1132000e+03   9.4842872e+01
   1.1132500e+03   9.4843931e+01
   1.1133000e+03   9.4844980e+01
   1.1133500e+03   9.4846018e+01
   1.1134000e+03   9.4847046e+01
   1.1134500e+03   9.4848064e+01
   1.1135000e+03   9.4849071e+01
   1.1135500e+03   9.4850069e+01
   1.1136000e+03   9.4851056e+01
   1.1136500e+03   9.4852034e+01
   1.1137000e+03   9.4853003e+01
   1.1137500e+03   9.4853962e+01
   1.1138000e+03   9.4854911e+01
   1.1138500e+03   9.4855852e+01
   1.1139000e+03   9.4856783e+01
   1.1139500e+03   9.4857706e+01
   1.1140000e+03   9.4858619e+01
   1.1140500e+03   9.4859524e+01
   1.1141000e+03   9.4860420e+01
   1.1141500e+03   9.4861308e+01
   1.1142000e+03   9.4862187e+01
   1.1142500e+03   9.4863058e+01
   1.1143000e+03   9.4863920e+01
   1.1143500e+03   9.4864775e+01
   1.1144000e+03   9.4865621e+01
   1.1144500e+03   9.4866460e+01
   1.1145000e+03   9.4867291e+01
   1.1145500e+03   9.4868114e+01
   1.1146000e+03   9.4868929e+01
   1.1146500e+03   9.4869737e+01
   1.1147000e+03   9.4870538e+01
   1.1147500e+03   9.4871331e+01
   1.1148000e+03   9.4872117e+01
   1.1148500e+03   9.4872896e+01
   1.1149000e+03   9.4873667e+01
   1.1149500e+03   9.4874432e+01
   1.1150000e+03   9.4875190e+01
   1.1150500e+03   9.4875941e+01
   1.1151000e+03   9.4876685e+01
   1.1151500e+03   9.4877422e+01
   1.1152000e+03   9.4878153e+01
   1.1152500e+03   9.4878878e+01
   1.1153000e+03   9.4879596e+01
   1.1153500e+03   9.4880308e+01
   1.1154000e+03   9.4881013e+01
   1.1154500e+03   9.4881712e+01
   1.1155000e+03   9.4882405e+01
   1.1155500e+03   9.4883092e+01
   1.1156000e+03   9.4883773e+01
   1.1156500e+03   9.4884448e+01
   1.1157000e+03   9.4885117e+01
   1.1157500e+03   9.4885781e+01
   1.1158000e+03   9.4886439e+01
   1.1158500e+03   9.4887091e+01
   1.1159000e+03   9.4887737e+01
   1.1159500e+03   9.4888378e+01
   1.1160000e+03   9.4889014e+01
   1.1160500e+03   9.4889644e+01
   1.1161000e+03   9.4890268e+01
   1.1161500e+03   9.4890888e+01
   1.1162000e+03   9.4891502e+01
   1.1162500e+03   9.4892111e+01
   1.1163000e+03   9.4892715e+01
   1.1163500e+03   9.4893314e+01
   1.1164000e+03   9.4893908e+01
   1.1164500e+03   9.4894497e+01
   1.1165000e+03   9.4895081e+01
   1.1165500e+03   9.4895660e+01
   1.1166000e+03   9.4896235e+01
   1.1166500e+03   9.4896805e+01
   1.1167000e+03   9.4897370e+01
   1.1167500e+03   9.4897930e+01
   1.1168000e+03   9.4898486e+01
   1.1168500e+03   9.4899037e+01
   1.1169000e+03   9.4899584e+01
   1.1169500e+03   9.4900127e+01
   1.1170000e+03   9.4900665e+01
   1.1170500e+03   9.4901199e+01
   1.1171000e+03   9.4901728e+01
   1.1171500e+03   9.4902254e+01
   1.1172000e+03   9.4902775e+01
   1.1172500e+03   9.4903291e+01
   1.1173000e+03   9.4903804e+01
   1.1173500e+03   9.4904313e+01
   1.1174000e+03   9.4904818e+01
   1.1174500e+03   9.4905319e+01
   1.1175000e+03   9.4905815e+01
   1.1175500e+03   9.4906308e+01
   1.1176000e+03   9.4906797e+01
   1.1176500e+03   9.4907283e+01
   1.1177000e+03   9.4907764e+01
   1.1177500e+03   9.4908242e+01
   1.1178000e+03   9.4908716e+01
   1.1178500e+03   9.4909186e+01
   1.1179000e+03   9.4909653e+01
   1.1179500e+03   9.4910116e+01
   1.1180000e+03   9.4910576e+01
   1.1180500e+03   9.4911032e+01
   1.1181000e+03   9.4911485e+01
   1.1181500e+03   9.4911934e+01
   1.1182000e+03   9.4912380e+01
   1.1182500e+03   9.4912822e+01
   1.1183000e+03   9.4913261e+01
   1.1183500e+03   9.4913697e+01
   1.1184000e+03   9.4914129e+01
   1.1184500e+03   9.4914559e+01
   1.1185000e+03   9.4914985e+01
   1.1185500e+03   9.4915408e+01
   1.1186000e+03   9.4915827e+01
   1.1186500e+03   9.4916244e+01
   1.1187000e+03   9.4916658e+01
   1.1187500e+03   9.4917068e+01
   1.1188000e+03   9.4917476e+01
   1.1188500e+03   9.4917880e+01
   1.1189000e+03   9.4918282e+01
   1.1189500e+03   9.4918680e+01
   1.1190000e+03   9.4919076e+01
   1.1190500e+03   9.4919469e+01
   1.1191000e+03   9.4919859e+01
   1.1191500e+03   9.4920246e+01
   1.1192000e+03   9.4920630e+01
   1.1192500e+03   9.4921012e+01
   1.1193000e+03   9.4921390e+01
   1.1193500e+03   9.4921767e+01
   1.1194000e+03   9.4922140e+01
   1.1194500e+03   9.4922511e+01
   1.1195000e+03   9.4922879e+01
   1.1195500e+03   9.4923244e+01
   1.1196000e+03   9.4923607e+01
   1.1196500e+03   9.4923968e+01
   1.1197000e+03   9.4924326e+01
   1.1197500e+03   9.4924681e+01
   1.1198000e+03   9.4925034e+01
   1.1198500e+03   9.4925384e+01
   1.1199000e+03   9.4925732e+01
   1.1199500e+03   9.4926077e+01
   1.1200000e+03   9.4926420e+01
   1.1200500e+03   9.4926761e+01
   1.1201000e+03   9.4927099e+01
   1.1201500e+03   9.4927435e+01
   1.1202000e+03   9.4927769e+01
   1.1202500e+03   9.4928100e+01
   1.1203000e+03   9.4928430e+01
   1.1203500e+03   9.4928756e+01
   1.1204000e+03   9.4929081e+01
   1.1204500e+03   9.4929403e+01
   1.1205000e+03   9.4929724e+01
   1.1205500e+03   9.4930042e+01
   1.1206000e+03   9.4930358e+01
   1.1206500e+03   9.4930671e+01
   1.1207000e+03   9.4930983e+01
   1.1207500e+03   9.4931293e+01
   1.1208000e+03   9.4931600e+01
   1.1208500e+03   9.4931905e+01
   1.1209000e+03   9.4932209e+01
   1.1209500e+03   9.4932510e+01
   1.1210000e+03   9.4932810e+01
   1.1210500e+03   9.4933107e+01
   1.1211000e+03   9.4933402e+01
   1.1211500e+03   9.4933696e+01
   1.1212000e+03   9.4933987e+01
   1.1212500e+03   9.4934277e+01
   1.1213000e+03   9.4934565e+01
   1.1213500e+03   9.4934851e+01
   1.1214000e+03   9.4935134e+01
   1.1214500e+03   9.4935417e+01
   1.1215000e+03   9.4935697e+01
   1.1215500e+03   9.4935975e+01
   1.1216000e+03   9.4936252e+01
   1.1216500e+03   9.4936527e+01
   1.1217000e+03   9.4936800e+01
   1.1217500e+03   9.4937071e+01
   1.1218000e+03   9.4937341e+01
   1.1218500e+03   9.4937609e+01
   1.1219000e+03   9.4937875e+01
   1.1219500e+03   9.4938139e+01
   1.1220000e+03   9.4938402e+01
   1.1220500e+03   9.4938663e+01
   1.1221000e+03   9.4938923e+01
   1.1221500e+03   9.4939180e+01
   1.1222000e+03   9.4939437e+01
   1.1222500e+03   9.4939691e+01
   1.1223000e+03   9.4939944e+01
   1.1223500e+03   9.4940196e+01
   1.1224000e+03   9.4940445e+01
   1.1224500e+03   9.4940694e+01
   1.1225000e+03   9.4940940e+01
   1.1225500e+03   9.4941185e+01
   1.1226000e+03   9.4941429e+01
   1.1226500e+03   9.4941671e+01
   1.1227000e+03   9.4941912e+01
   1.1227500e+03   9.4942151e+01
   1.1228000e+03   9.4942389e+01
   1.1228500e+03   9.4942625e+01
   1.1229000e+03   9.4942860e+01
   1.1229500e+03   9.4943093e+01
   1.1230000e+03   9.4943325e+01
   1.1230500e+03   9.4943555e+01
   1.1231000e+03   9.4943784e+01
   1.1231500e+03   9.4944012e+01
   1.1232000e+03   9.4944238e+01
   1.1232500e+03   9.4944463e+01
   1.1233000e+03   9.4944687e+01
   1.1233500e+03   9.4944909e+01
   1.1234000e+03   9.4945130e+01
   1.1234500e+03   9.4945350e+01
   1.1235000e+03   9.4945568e+01
   1.1235500e+03   9.4945785e+01
   1.1236000e+03   9.4946001e+01
   1.1236500e+03   9.4946215e+01
   1.1237000e+03   9.4946428e+01
   1.1237500e+03   9.4946640e+01
   1.1238000e+03   9.4946851e+01
   1.1238500e+03   9.4947060e+01
   1.1239000e+03   9.4947268e+01
   1.1239500e+03   9.4947475e+01
   1.1240000e+03   9.4947681e+01
   1.1240500e+03   9.4947885e+01
   1.1241000e+03   9.4948089e+01
   1.1241500e+03   9.4948291e+01
   1.1242000e+03   9.4948492e+01
   1.1242500e+03   9.4948691e+01
   1.1243000e+03   9.4948890e+01
   1.1243500e+03   9.4949087e+01
   1.1244000e+03   9.4949284e+01
   1.1244500e+03   9.4949479e+01
   1.1245000e+03   9.4949673e+01
   1.1245500e+03   9.4949866e+01
   1.1246000e+03   9.4950058e+01
   1.1246500e+03   9.4950248e+01
   1.1247000e+03   9.4950438e+01
   1.1247500e+03   9.4950627e+01
   1.1248000e+03   9.4950814e+01
   1.1248500e+03   9.4951001e+01
   1.1249000e+03   9.4951186e+01
   1.1249500e+03   9.4951370e+01
   1.1250000e+03   9.4951553e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_27C.dat <==
   1.0750500e+03   9.4929959e+01
   1.0751000e+03   9.4929655e+01
   1.0751500e+03   9.4929349e+01
   1.0752000e+03   9.4929042e+01
   1.0752500e+03   9.4928732e+01
   1.0753000e+03   9.4928421e+01
   1.0753500e+03   9.4928107e+01
   1.0754000e+03   9.4927791e+01
   1.0754500e+03   9.4927473e+01
   1.0755000e+03   9.4927154e+01
   1.0755500e+03   9.4926832e+01
   1.0756000e+03   9.4926507e+01
   1.0756500e+03   9.4926181e+01
   1.0757000e+03   9.4925853e+01
   1.0757500e+03   9.4925522e+01
   1.0758000e+03   9.4925189e+01
   1.0758500e+03   9.4924854e+01
   1.0759000e+03   9.4924516e+01
   1.0759500e+03   9.4924177e+01
   1.0760000e+03   9.4923835e+01
   1.0760500e+03   9.4923491e+01
   1.0761000e+03   9.4923144e+01
   1.0761500e+03   9.4922795e+01
   1.0762000e+03   9.4922444e+01
   1.0762500e+03   9.4922090e+01
   1.0763000e+03   9.4921734e+01
   1.0763500e+03   9.4921375e+01
   1.0764000e+03   9.4921014e+01
   1.0764500e+03   9.4920650e+01
   1.0765000e+03   9.4920284e+01
   1.0765500e+03   9.4919916e+01
   1.0766000e+03   9.4919545e+01
   1.0766500e+03   9.4919171e+01
   1.0767000e+03   9.4918795e+01
   1.0767500e+03   9.4918416e+01
   1.0768000e+03   9.4918034e+01
   1.0768500e+03   9.4917650e+01
   1.0769000e+03   9.4917263e+01
   1.0769500e+03   9.4916873e+01
   1.0770000e+03   9.4916480e+01
   1.0770500e+03   9.4916085e+01
   1.0771000e+03   9.4915687e+01
   1.0771500e+03   9.4915286e+01
   1.0772000e+03   9.4914882e+01
   1.0772500e+03   9.4914475e+01
   1.0773000e+03   9.4914066e+01
   1.0773500e+03   9.4913653e+01
   1.0774000e+03   9.4913238e+01
   1.0774500e+03   9.4912819e+01
   1.0775000e+03   9.4912398e+01
   1.0775500e+03   9.4911973e+01
   1.0776000e+03   9.4911545e+01
   1.0776500e+03   9.4911115e+01
   1.0777000e+03   9.4910681e+01
   1.0777500e+03   9.4910243e+01
   1.0778000e+03   9.4909803e+01
   1.0778500e+03   9.4909360e+01
   1.0779000e+03   9.4908913e+01
   1.0779500e+03   9.4908462e+01
   1.0780000e+03   9.4908009e+01
   1.0780500e+03   9.4907552e+01
   1.0781000e+03   9.4907092e+01
   1.0781500e+03   9.4906628e+01
   1.0782000e+03   9.4906161e+01
   1.0782500e+03   9.4905690e+01
   1.0783000e+03   9.4905216e+01
   1.0783500e+03   9.4904738e+01
   1.0784000e+03   9.4904256e+01
   1.0784500e+03   9.4903771e+01
   1.0785000e+03   9.4903283e+01
   1.0785500e+03   9.4902790e+01
   1.0786000e+03   9.4902294e+01
   1.0786500e+03   9.4901794e+01
   1.0787000e+03   9.4901290e+01
   1.0787500e+03   9.4900782e+01
   1.0788000e+03   9.4900270e+01
   1.0788500e+03   9.4899754e+01
   1.0789000e+03   9.4899235e+01
   1.0789500e+03   9.4898711e+01
   1.0790000e+03   9.4898183e+01
   1.0790500e+03   9.4897651e+01
   1.0791000e+03   9.4897115e+01
   1.0791500e+03   9.4896575e+01
   1.0792000e+03   9.4896030e+01
   1.0792500e+03   9.4895481e+01
   1.0793000e+03   9.4894928e+01
   1.0793500e+03   9.4894370e+01
   1.0794000e+03   9.4893808e+01
   1.0794500e+03   9.4893242e+01
   1.0795000e+03   9.4892670e+01
   1.0795500e+03   9.4892095e+01
   1.0796000e+03   9.4891514e+01
   1.0796500e+03   9.4890929e+01
   1.0797000e+03   9.4890340e+01
   1.0797500e+03   9.4889745e+01
   1.0798000e+03   9.4889146e+01
   1.0798500e+03   9.4888541e+01
   1.0799000e+03   9.4887932e+01
   1.0799500e+03   9.4887318e+01
   1.0800000e+03   9.4886699e+01
   1.0800500e+03   9.4886074e+01
   1.0801000e+03   9.4885445e+01
   1.0801500e+03   9.4884810e+01
   1.0802000e+03   9.4884170e+01
   1.0802500e+03   9.4883525e+01
   1.0803000e+03   9.4882874e+01
   1.0803500e+03   9.4882218e+01
   1.0804000e+03   9.4881556e+01
   1.0804500e+03   9.4880889e+01
   1.0805000e+03   9.4880216e+01
   1.0805500e+03   9.4879537e+01
   1.0806000e+03   9.4878853e+01
   1.0806500e+03   9.4878162e+01
   1.0807000e+03   9.4877466e+01
   1.0807500e+03   9.4876764e+01
   1.0808000e+03   9.4876056e+01
   1.0808500e+03   9.4875342e+01
   1.0809000e+03   9.4874621e+01
   1.0809500e+03   9.4873894e+01
   1.0810000e+03   9.4873161e+01
   1.0810500e+03   9.4872422e+01
   1.0811000e+03   9.4871676e+01
   1.0811500e+03   9.4870924e+01
   1.0812000e+03   9.4870165e+01
   1.0812500e+03   9.4869399e+01
   1.0813000e+03   9.4868626e+01
   1.0813500e+03   9.4867847e+01
   1.0814000e+03   9.4867061e+01
   1.0814500e+03   9.4866267e+01
   1.0815000e+03   9.4865467e+01
   1.0815500e+03   9.4864659e+01
   1.0816000e+03   9.4863844e+01
   1.0816500e+03   9.4863022e+01
   1.0817000e+03   9.4862192e+01
   1.0817500e+03   9.4861355e+01
   1.0818000e+03   9.4860510e+01
   1.0818500e+03   9.4859658e+01
   1.0819000e+03   9.4858797e+01
   1.0819500e+03   9.4857929e+01
   1.0820000e+03   9.4857053e+01
   1.0820500e+03   9.4856168e+01
   1.0821000e+03   9.4855275e+01
   1.0821500e+03   9.4854375e+01
   1.0822000e+03   9.4853465e+01
   1.0822500e+03   9.4852547e+01
   1.0823000e+03   9.4851621e+01
   1.0823500e+03   9.4850685e+01
   1.0824000e+03   9.4849741e+01
   1.0824500e+03   9.4848788e+01
   1.0825000e+03   9.4847826e+01
   1.0825500e+03   9.4846855e+01
   1.0826000e+03   9.4845874e+01
   1.0826500e+03   9.4844884e+01
   1.0827000e+03   9.4843885e+01
   1.0827500e+03   9.4842875e+01
   1.0828000e+03   9.4841856e+01
   1.0828500e+03   9.4840827e+01
   1.0829000e+03   9.4839788e+01
   1.0829500e+03   9.4838739e+01
   1.0830000e+03   9.4837680e+01
   1.0830500e+03   9.4836610e+01
   1.0831000e+03   9.4835529e+01
   1.0831500e+03   9.4834438e+01
   1.0832000e+03   9.4833336e+01
   1.0832500e+03   9.4832223e+01
   1.0833000e+03   9.4831099e+01
   1.0833500e+03   9.4829963e+01
   1.0834000e+03   9.4828817e+01
   1.0834500e+03   9.4827658e+01
   1.0835000e+03   9.4826488e+01
   1.0835500e+03   9.4825305e+01
   1.0836000e+03   9.4824111e+01
   1.0836500e+03   9.4822905e+01
   1.0837000e+03   9.4821686e+01
   1.0837500e+03   9.4820454e+01
   1.0838000e+03   9.4819210e+01
   1.0838500e+03   9.4817953e+01
   1.0839000e+03   9.4816682e+01
   1.0839500e+03   9.4815399e+01
   1.0840000e+03   9.4814101e+01
   1.0840500e+03   9.4812791e+01
   1.0841000e+03   9.4811466e+01
   1.0841500e+03   9.4810127e+01
   1.0842000e+03   9.4808774e+01
   1.0842500e+03   9.4807407e+01
   1.0843000e+03   9.4806025e+01
   1.0843500e+03   9.4804628e+01
   1.0844000e+03   9.4803216e+01
   1.0844500e+03   9.4801789e+01
   1.0845000e+03   9.4800346e+01
   1.0845500e+03   9.4798887e+01
   1.0846000e+03   9.4797413e+01
   1.0846500e+03   9.4795922e+01
   1.0847000e+03   9.4794415e+01
   1.0847500e+03   9.4792891e+01
   1.0848000e+03   9.4791350e+01
   1.0848500e+03   9.4789792e+01
   1.0849000e+03   9.4788217e+01
   1.0849500e+03   9.4786624e+01
   1.0850000e+03   9.4785013e+01
   1.0850500e+03   9.4783383e+01
   1.0851000e+03   9.4781735e+01
   1.0851500e+03   9.4780069e+01
   1.0852000e+03   9.4778383e+01
   1.0852500e+03   9.4776678e+01
   1.0853000e+03   9.4774953e+01
   1.0853500e+03   9.4773208e+01
   1.0854000e+03   9.4771443e+01
   1.0854500e+03   9.4769658e+01
   1.0855000e+03   9.4767851e+01
   1.0855500e+03   9.4766024e+01
   1.0856000e+03   9.4764174e+01
   1.0856500e+03   9.4762303e+01
   1.0857000e+03   9.4760410e+01
   1.0857500e+03   9.4758494e+01
   1.0858000e+03   9.4756555e+01
   1.0858500e+03   9.4754593e+01
   1.0859000e+03   9.4752607e+01
   1.0859500e+03   9.4750597e+01
   1.0860000e+03   9.4748562e+01
   1.0860500e+03   9.4746503e+01
   1.0861000e+03   9.4744418e+01
   1.0861500e+03   9.4742308e+01
   1.0862000e+03   9.4740171e+01
   1.0862500e+03   9.4738008e+01
   1.0863000e+03   9.4735818e+01
   1.0863500e+03   9.4733601e+01
   1.0864000e+03   9.4731355e+01
   1.0864500e+03   9.4729082e+01
   1.0865000e+03   9.4726779e+01
   1.0865500e+03   9.4724448e+01
   1.0866000e+03   9.4722086e+01
   1.0866500e+03   9.4719694e+01
   1.0867000e+03   9.4717271e+01
   1.0867500e+03   9.4714817e+01
   1.0868000e+03   9.4712331e+01
   1.0868500e+03   9.4709813e+01
   1.0869000e+03   9.4707262e+01
   1.0869500e+03   9.4704677e+01
   1.0870000e+03   9.4702057e+01
   1.0870500e+03   9.4699403e+01
   1.0871000e+03   9.4696714e+01
   1.0871500e+03   9.4693989e+01
   1.0872000e+03   9.4691227e+01
   1.0872500e+03   9.4688427e+01
   1.0873000e+03   9.4685590e+01
   1.0873500e+03   9.4682714e+01
   1.0874000e+03   9.4679798e+01
   1.0874500e+03   9.4676843e+01
   1.0875000e+03   9.4673846e+01
   1.0875500e+03   9.4670809e+01
   1.0876000e+03   9.4667728e+01
   1.0876500e+03   9.4664605e+01
   1.0877000e+03   9.4661437e+01
   1.0877500e+03   9.4658225e+01
   1.0878000e+03   9.4654968e+01
   1.0878500e+03   9.4651663e+01
   1.0879000e+03   9.4648312e+01
   1.0879500e+03   9.4644912e+01
   1.0880000e+03   9.4641463e+01
   1.0880500e+03   9.4637964e+01
   1.0881000e+03   9.4634414e+01
   1.0881500e+03   9.4630812e+01
   1.0882000e+03   9.4627157e+01
   1.0882500e+03   9.4623447e+01
   1.0883000e+03   9.4619683e+01
   1.0883500e+03   9.4615862e+01
   1.0884000e+03   9.4611983e+01
   1.0884500e+03   9.4608047e+01
   1.0885000e+03   9.4604050e+01
   1.0885500e+03   9.4599993e+01
   1.0886000e+03   9.4595873e+01
   1.0886500e+03   9.4591690e+01
   1.0887000e+03   9.4587442e+01
   1.0887500e+03   9.4583128e+01
   1.0888000e+03   9.4578747e+01
   1.0888500e+03   9.4574297e+01
   1.0889000e+03   9.4569777e+01
   1.0889500e+03   9.4565185e+01
   1.0890000e+03   9.4560520e+01
   1.0890500e+03   9.4555780e+01
   1.0891000e+03   9.4550963e+01
   1.0891500e+03   9.4546069e+01
   1.0892000e+03   9.4541095e+01
   1.0892500e+03   9.4536039e+01
   1.0893000e+03   9.4530900e+01
   1.0893500e+03   9.4525677e+01
   1.0894000e+03   9.4520366e+01
   1.0894500e+03   9.4514967e+01
   1.0895000e+03   9.4509477e+01
   1.0895500e+03   9.4503894e+01
   1.0896000e+03   9.4498217e+01
   1.0896500e+03   9.4492442e+01
   1.0897000e+03   9.4486568e+01
   1.0897500e+03   9.4480593e+01
   1.0898000e+03   9.4474514e+01
   1.0898500e+03   9.4468329e+01
   1.0899000e+03   9.4462035e+01
   1.0899500e+03   9.4455630e+01
   1.0900000e+03   9.4449112e+01
   1.0900500e+03   9.4442477e+01
   1.0901000e+03   9.4435723e+01
   1.0901500e+03   9.4428847e+01
   1.0902000e+03   9.4421846e+01
   1.0902500e+03   9.4414717e+01
   1.0903000e+03   9.4407457e+01
   1.0903500e+03   9.4400063e+01
   1.0904000e+03   9.4392531e+01
   1.0904500e+03   9.4384859e+01
   1.0905000e+03   9.4377042e+01
   1.0905500e+03   9.4369077e+01
   1.0906000e+03   9.4360961e+01
   1.0906500e+03   9.4352689e+01
   1.0907000e+03   9.4344258e+01
   1.0907500e+03   9.4335663e+01
   1.0908000e+03   9.4326901e+01
   1.0908500e+03   9.4317967e+01
   1.0909000e+03   9.4308856e+01
   1.0909500e+03   9.4299564e+01
   1.0910000e+03   9.4290087e+01
   1.0910500e+03   9.4280419e+01
   1.0911000e+03   9.4270555e+01
   1.0911500e+03   9.4260490e+01
   1.0912000e+03   9.4250219e+01
   1.0912500e+03   9.4239735e+01
   1.0913000e+03   9.4229034e+01
   1.0913500e+03   9.4218110e+01
   1.0914000e+03   9.4206955e+01
   1.0914500e+03   9.4195564e+01
   1.0915000e+03   9.4183930e+01
   1.0915500e+03   9.4172047e+01
   1.0916000e+03   9.4159907e+01
   1.0916500e+03   9.4147503e+01
   1.0917000e+03   9.4134827e+01
   1.0917500e+03   9.4121872e+01
   1.0918000e+03   9.4108629e+01
   1.0918500e+03   9.4095091e+01
   1.0919000e+03   9.4081247e+01
   1.0919500e+03   9.4067091e+01
   1.0920000e+03   9.4052611e+01
   1.0920500e+03   9.4037798e+01
   1.0921000e+03   9.4022643e+01
   1.0921500e+03   9.4007135e+01
   1.0922000e+03   9.3991263e+01
   1.0922500e+03   9.3975016e+01
   1.0923000e+03   9.3958382e+01
   1.0923500e+03   9.3941349e+01
   1.0924000e+03   9.3923905e+01
   1.0924500e+03   9.3906037e+01
   1.0925000e+03   9.3887731e+01
   1.0925500e+03   9.3868973e+01
   1.0926000e+03   9.3849749e+01
   1.0926500e+03   9.3830043e+01
   1.0927000e+03   9.3809840e+01
   1.0927500e+03   9.3789123e+01
   1.0928000e+03   9.3767875e+01
   1.0928500e+03   9.3746079e+01
   1.0929000e+03   9.3723715e+01
   1.0929500e+03   9.3700766e+01
   1.0930000e+03   9.3677210e+01
   1.0930500e+03   9.3653027e+01
   1.0931000e+03   9.3628196e+01
   1.0931500e+03   9.3602693e+01
   1.0932000e+03   9.3576495e+01
   1.0932500e+03   9.3549578e+01
   1.0933000e+03   9.3521915e+01
   1.0933500e+03   9.3493481e+01
   1.0934000e+03   9.3464247e+01
   1.0934500e+03   9.3434184e+01
   1.0935000e+03   9.3403262e+01
   1.0935500e+03   9.3371449e+01
   1.0936000e+03   9.3338713e+01
   1.0936500e+03   9.3305017e+01
   1.0937000e+03   9.3270327e+01
   1.0937500e+03   9.3234605e+01
   1.0938000e+03   9.3197811e+01
   1.0938500e+03   9.3159904e+01
   1.0939000e+03   9.3120840e+01
   1.0939500e+03   9.3080575e+01
   1.0940000e+03   9.3039062e+01
   1.0940500e+03   9.2996251e+01
   1.0941000e+03   9.2952090e+01
   1.0941500e+03   9.2906526e+01
   1.0942000e+03   9.2859501e+01
   1.0942500e+03   9.2810957e+01
   1.0943000e+03   9.2760831e+01
   1.0943500e+03   9.2709058e+01
   1.0944000e+03   9.2655571e+01
   1.0944500e+03   9.2600297e+01
   1.0945000e+03   9.2543162e+01
   1.0945500e+03   9.2484087e+01
   1.0946000e+03   9.2422991e+01
   1.0946500e+03   9.2359787e+01
   1.0947000e+03   9.2294384e+01
   1.0947500e+03   9.2226689e+01
   1.0948000e+03   9.2156602e+01
   1.0948500e+03   9.2084019e+01
   1.0949000e+03   9.2008832e+01
   1.0949500e+03   9.1930925e+01
   1.0950000e+03   9.1850181e+01
   1.0950500e+03   9.1766472e+01
   1.0951000e+03   9.1679670e+01
   1.0951500e+03   9.1589636e+01
   1.0952000e+03   9.1496227e+01
   1.0952500e+03   9.1399293e+01
   1.0953000e+03   9.1298677e+01
   1.0953500e+03   9.1194216e+01
   1.0954000e+03   9.1085740e+01
   1.0954500e+03   9.0973069e+01
   1.0955000e+03   9.0856020e+01
   1.0955500e+03   9.0734400e+01
   1.0956000e+03   9.0608008e+01
   1.0956500e+03   9.0476637e+01
   1.0957000e+03   9.0340073e+01
   1.0957500e+03   9.0198095e+01
   1.0958000e+03   9.0050474e+01
   1.0958500e+03   8.9896976e+01
   1.0959000e+03   8.9737363e+01
   1.0959500e+03   8.9571390e+01
   1.0960000e+03   8.9398808e+01
   1.0960500e+03   8.9219370e+01
   1.0961000e+03   8.9032823e+01
   1.0961500e+03   8.8838920e+01
   1.0962000e+03   8.8637414e+01
   1.0962500e+03   8.8428067e+01
   1.0963000e+03   8.8210651e+01
   1.0963500e+03   8.7984949e+01
   1.0964000e+03   8.7750766e+01
   1.0964500e+03   8.7507928e+01
   1.0965000e+03   8.7256290e+01
   1.0965500e+03   8.6995745e+01
   1.0966000e+03   8.6726230e+01
   1.0966500e+03   8.6447733e+01
   1.0967000e+03   8.6160305e+01
   1.0967500e+03   8.5864069e+01
   1.0968000e+03   8.5559235e+01
   1.0968500e+03   8.5246106e+01
   1.0969000e+03   8.4925096e+01
   1.0969500e+03   8.4596744e+01
   1.0970000e+03   8.4261723e+01
   1.0970500e+03   8.3920859e+01
   1.0971000e+03   8.3575143e+01
   1.0971500e+03   8.3225741e+01
   1.0972000e+03   8.2874004e+01
   1.0972500e+03   8.2521482e+01
   1.0973000e+03   8.2169918e+01
   1.0973500e+03   8.1821257e+01
   1.0974000e+03   8.1477635e+01
   1.0974500e+03   8.1141367e+01
   1.0975000e+03   8.0814930e+01
   1.0975500e+03   8.0500936e+01
   1.0976000e+03   8.0202092e+01
   1.0976500e+03   7.9921164e+01
   1.0977000e+03   7.9660918e+01
   1.0977500e+03   7.9424070e+01
   1.0978000e+03   7.9213220e+01
   1.0978500e+03   7.9030788e+01
   1.0979000e+03   7.8878950e+01
   1.0979500e+03   7.8759573e+01
   1.0980000e+03   7.8674167e+01
   1.0980500e+03   7.8623830e+01
   1.0981000e+03   7.8609218e+01
   1.0981500e+03   7.8630523e+01
   1.0982000e+03   7.8687466e+01
   1.0982500e+03   7.8779305e+01
   1.0983000e+03   7.8904863e+01
   1.0983500e+03   7.9062560e+01
   1.0984000e+03   7.9250467e+01
   1.0984500e+03   7.9466357e+01
   1.0985000e+03   7.9707771e+01
   1.0985500e+03   7.9972083e+01
   1.0986000e+03   8.0256564e+01
   1.0986500e+03   8.0558443e+01
   1.0987000e+03   8.0874962e+01
   1.0987500e+03   8.1203427e+01
   1.0988000e+03   8.1541250e+01
   1.0988500e+03   8.1885983e+01
   1.0989000e+03   8.2235342e+01
   1.0989500e+03   8.2587226e+01
   1.0990000e+03   8.2939728e+01
   1.0990500e+03   8.3291141e+01
   1.0991000e+03   8.3639952e+01
   1.0991500e+03   8.3984846e+01
   1.0992000e+03   8.4324690e+01
   1.0992500e+03   8.4658525e+01
   1.0993000e+03   8.4985554e+01
   1.0993500e+03   8.5305131e+01
   1.0994000e+03   8.5616741e+01
   1.0994500e+03   8.5919991e+01
   1.0995000e+03   8.6214596e+01
   1.0995500e+03   8.6500366e+01
   1.0996000e+03   8.6777189e+01
   1.0996500e+03   8.7045028e+01
   1.0997000e+03   8.7303905e+01
   1.0997500e+03   8.7553892e+01
   1.0998000e+03   8.7795104e+01
   1.0998500e+03   8.8027691e+01
   1.0999000e+03   8.8251831e+01
   1.0999500e+03   8.8467726e+01
   1.1000000e+03   8.8675592e+01
   1.1000500e+03   8.8875661e+01
   1.1001000e+03   8.9068173e+01
   1.1001500e+03   8.9253375e+01
   1.1002000e+03   8.9431516e+01
   1.1002500e+03   8.9602845e+01
   1.1003000e+03   8.9767613e+01
   1.1003500e+03   8.9926068e+01
   1.1004000e+03   9.0078451e+01
   1.1004500e+03   9.0225001e+01
   1.1005000e+03   9.0365953e+01
   1.1005500e+03   9.0501531e+01
   1.1006000e+03   9.0631957e+01
   1.1006500e+03   9.0757443e+01
   1.1007000e+03   9.0878196e+01
   1.1007500e+03   9.0994414e+01
   1.1008000e+03   9.1106288e+01
   1.1008500e+03   9.1214003e+01
   1.1009000e+03   9.1317733e+01
   1.1009500e+03   9.1417650e+01
   1.1010000e+03   9.1513915e+01
   1.1010500e+03   9.1606683e+01
   1.1011000e+03   9.1696104e+01
   1.1011500e+03   9.1782319e+01
   1.1012000e+03   9.1865464e+01
   1.1012500e+03   9.1945670e+01
   1.1013000e+03   9.2023060e+01
   1.1013500e+03   9.2097754e+01
   1.1014000e+03   9.2169863e+01
   1.1014500e+03   9.2239496e+01
   1.1015000e+03   9.2306756e+01
   1.1015500e+03   9.2371741e+01
   1.1016000e+03   9.2434545e+01
   1.1016500e+03   9.2495258e+01
   1.1017000e+03   9.2553965e+01
   1.1017500e+03   9.2610747e+01
   1.1018000e+03   9.2665682e+01
   1.1018500e+03   9.2718844e+01
   1.1019000e+03   9.2770305e+01
   1.1019500e+03   9.2820131e+01
   1.1020000e+03   9.2868387e+01
   1.1020500e+03   9.2915135e+01
   1.1021000e+03   9.2960433e+01
   1.1021500e+03   9.3004338e+01
   1.1022000e+03   9.3046903e+01
   1.1022500e+03   9.3088180e+01
   1.1023000e+03   9.3128217e+01
   1.1023500e+03   9.3167061e+01
   1.1024000e+03   9.3204758e+01
   1.1024500e+03   9.3241349e+01
   1.1025000e+03   9.3276876e+01
   1.1025500e+03   9.3311377e+01
   1.1026000e+03   9.3344891e+01
   1.1026500e+03   9.3377453e+01
   1.1027000e+03   9.3409097e+01
   1.1027500e+03   9.3439857e+01
   1.1028000e+03   9.3469763e+01
   1.1028500e+03   9.3498845e+01
   1.1029000e+03   9.3527134e+01
   1.1029500e+03   9.3554655e+01
   1.1030000e+03   9.3581436e+01
   1.1030500e+03   9.3607502e+01
   1.1031000e+03   9.3632878e+01
   1.1031500e+03   9.3657587e+01
   1.1032000e+03   9.3681651e+01
   1.1032500e+03   9.3705092e+01
   1.1033000e+03   9.3727931e+01
   1.1033500e+03   9.3750187e+01
   1.1034000e+03   9.3771880e+01
   1.1034500e+03   9.3793027e+01
   1.1035000e+03   9.3813647e+01
   1.1035500e+03   9.3833756e+01
   1.1036000e+03   9.3853371e+01
   1.1036500e+03   9.3872507e+01
   1.1037000e+03   9.3891180e+01
   1.1037500e+03   9.3909403e+01
   1.1038000e+03   9.3927191e+01
   1.1038500e+03   9.3944557e+01
   1.1039000e+03   9.3961515e+01
   1.1039500e+03   9.3978076e+01
   1.1040000e+03   9.3994252e+01
   1.1040500e+03   9.4010055e+01
   1.1041000e+03   9.4025497e+01
   1.1041500e+03   9.4040587e+01
   1.1042000e+03   9.4055337e+01
   1.1042500e+03   9.4069756e+01
   1.1043000e+03   9.4083853e+01
   1.1043500e+03   9.4097639e+01
   1.1044000e+03   9.4111122e+01
   1.1044500e+03   9.4124310e+01
   1.1045000e+03   9.4137213e+01
   1.1045500e+03   9.4149837e+01
   1.1046000e+03   9.4162191e+01
   1.1046500e+03   9.4174283e+01
   1.1047000e+03   9.4186119e+01
   1.1047500e+03   9.4197707e+01
   1.1048000e+03   9.4209054e+01
   1.1048500e+03   9.4220165e+01
   1.1049000e+03   9.4231047e+01
   1.1049500e+03   9.4241707e+01
   1.1050000e+03   9.4252151e+01
   1.1050500e+03   9.4262383e+01
   1.1051000e+03   9.4272410e+01
   1.1051500e+03   9.4282237e+01
   1.1052000e+03   9.4291869e+01
   1.1052500e+03   9.4301312e+01
   1.1053000e+03   9.4310569e+01
   1.1053500e+03   9.4319647e+01
   1.1054000e+03   9.4328549e+01
   1.1054500e+03   9.4337279e+01
   1.1055000e+03   9.4345843e+01
   1.1055500e+03   9.4354244e+01
   1.1056000e+03   9.4362487e+01
   1.1056500e+03   9.4370575e+01
   1.1057000e+03   9.4378511e+01
   1.1057500e+03   9.4386301e+01
   1.1058000e+03   9.4393947e+01
   1.1058500e+03   9.4401452e+01
   1.1059000e+03   9.4408821e+01
   1.1059500e+03   9.4416057e+01
   1.1060000e+03   9.4423161e+01
   1.1060500e+03   9.4430139e+01
   1.1061000e+03   9.4436992e+01
   1.1061500e+03   9.4443724e+01
   1.1062000e+03   9.4450337e+01
   1.1062500e+03   9.4456834e+01
   1.1063000e+03   9.4463218e+01
   1.1063500e+03   9.4469491e+01
   1.1064000e+03   9.4475656e+01
   1.1064500e+03   9.4481715e+01
   1.1065000e+03   9.4487672e+01
   1.1065500e+03   9.4493527e+01
   1.1066000e+03   9.4499283e+01
   1.1066500e+03   9.4504943e+01
   1.1067000e+03   9.4510508e+01
   1.1067500e+03   9.4515981e+01
   1.1068000e+03   9.4521364e+01
   1.1068500e+03   9.4526658e+01
   1.1069000e+03   9.4531865e+01
   1.1069500e+03   9.4536988e+01
   1.1070000e+03   9.4542029e+01
   1.1070500e+03   9.4546988e+01
   1.1071000e+03   9.4551868e+01
   1.1071500e+03   9.4556670e+01
   1.1072000e+03   9.4561395e+01
   1.1072500e+03   9.4566047e+01
   1.1073000e+03   9.4570625e+01
   1.1073500e+03   9.4575133e+01
   1.1074000e+03   9.4579570e+01
   1.1074500e+03   9.4583938e+01
   1.1075000e+03   9.4588240e+01
   1.1075500e+03   9.4592475e+01
   1.1076000e+03   9.4596646e+01
   1.1076500e+03   9.4600754e+01
   1.1077000e+03   9.4604800e+01
   1.1077500e+03   9.4608786e+01
   1.1078000e+03   9.4612711e+01
   1.1078500e+03   9.4616579e+01
   1.1079000e+03   9.4620389e+01
   1.1079500e+03   9.4624143e+01
   1.1080000e+03   9.4627843e+01
   1.1080500e+03   9.4631488e+01
   1.1081000e+03   9.4635080e+01
   1.1081500e+03   9.4638621e+01
   1.1082000e+03   9.4642110e+01
   1.1082500e+03   9.4645550e+01
   1.1083000e+03   9.4648941e+01
   1.1083500e+03   9.4652283e+01
   1.1084000e+03   9.4655579e+01
   1.1084500e+03   9.4658828e+01
   1.1085000e+03   9.4662032e+01
   1.1085500e+03   9.4665191e+01
   1.1086000e+03   9.4668306e+01
   1.1086500e+03   9.4671378e+01
   1.1087000e+03   9.4674409e+01
   1.1087500e+03   9.4677397e+01
   1.1088000e+03   9.4680345e+01
   1.1088500e+03   9.4683253e+01
   1.1089000e+03   9.4686122e+01
   1.1089500e+03   9.4688952e+01
   1.1090000e+03   9.4691745e+01
   1.1090500e+03   9.4694500e+01
   1.1091000e+03   9.4697218e+01
   1.1091500e+03   9.4699901e+01
   1.1092000e+03   9.4702549e+01
   1.1092500e+03   9.4705161e+01
   1.1093000e+03   9.4707740e+01
   1.1093500e+03   9.4710285e+01
   1.1094000e+03   9.4712798e+01
   1.1094500e+03   9.4715278e+01
   1.1095000e+03   9.4717726e+01
   1.1095500e+03   9.4720143e+01
   1.1096000e+03   9.4722529e+01
   1.1096500e+03   9.4724885e+01
   1.1097000e+03   9.4727211e+01
   1.1097500e+03   9.4729508e+01
   1.1098000e+03   9.4731776e+01
   1.1098500e+03   9.4734016e+01
   1.1099000e+03   9.4736229e+01
   1.1099500e+03   9.4738414e+01
   1.1100000e+03   9.4740572e+01
   1.1100500e+03   9.4742703e+01
   1.1101000e+03   9.4744809e+01
   1.1101500e+03   9.4746889e+01
   1.1102000e+03   9.4748943e+01
   1.1102500e+03   9.4750973e+01
   1.1103000e+03   9.4752979e+01
   1.1103500e+03   9.4754960e+01
   1.1104000e+03   9.4756918e+01
   1.1104500e+03   9.4758853e+01
   1.1105000e+03   9.4760765e+01
   1.1105500e+03   9.4762654e+01
   1.1106000e+03   9.4764521e+01
   1.1106500e+03   9.4766366e+01
   1.1107000e+03   9.4768190e+01
   1.1107500e+03   9.4769993e+01
   1.1108000e+03   9.4771774e+01
   1.1108500e+03   9.4773535e+01
   1.1109000e+03   9.4775276e+01
   1.1109500e+03   9.4776997e+01
   1.1110000e+03   9.4778699e+01
   1.1110500e+03   9.4780381e+01
   1.1111000e+03   9.4782044e+01
   1.1111500e+03   9.4783689e+01
   1.1112000e+03   9.4785314e+01
   1.1112500e+03   9.4786922e+01
   1.1113000e+03   9.4788512e+01
   1.1113500e+03   9.4790084e+01
   1.1114000e+03   9.4791639e+01
   1.1114500e+03   9.4793177e+01
   1.1115000e+03   9.4794697e+01
   1.1115500e+03   9.4796201e+01
   1.1116000e+03   9.4797689e+01
   1.1116500e+03   9.4799161e+01
   1.1117000e+03   9.4800616e+01
   1.1117500e+03   9.4802056e+01
   1.1118000e+03   9.4803481e+01
   1.1118500e+03   9.4804890e+01
   1.1119000e+03   9.4806284e+01
   1.1119500e+03   9.4807663e+01
   1.1120000e+03   9.4809028e+01
   1.1120500e+03   9.4810378e+01
   1.1121000e+03   9.4811714e+01
   1.1121500e+03   9.4813036e+01
   1.1122000e+03   9.4814345e+01
   1.1122500e+03   9.4815639e+01
   1.1123000e+03   9.4816920e+01
   1.1123500e+03   9.4818188e+01
   1.1124000e+03   9.4819443e+01
   1.1124500e+03   9.4820685e+01
   1.1125000e+03   9.4821914e+01
   1.1125500e+03   9.4823131e+01
   1.1126000e+03   9.4824335e+01
   1.1126500e+03   9.4825527e+01
   1.1127000e+03   9.4826707e+01
   1.1127500e+03   9.4827875e+01
   1.1128000e+03   9.4829031e+01
   1.1128500e+03   9.4830176e+01
   1.1129000e+03   9.4831310e+01
   1.1129500e+03   9.4832432e+01
   1.1130000e+03   9.4833543e+01
   1.1130500e+03   9.4834643e+01
   1.1131000e+03   9.4835732e+01
   1.1131500e+03   9.4836810e+01
   1.1132000e+03   9.4837878e+01
   1.1132500e+03   9.4838936e+01
   1.1133000e+03   9.4839983e+01
   1.1133500e+03   9.4841020e+01
   1.1134000e+03   9.4842047e+01
   1.1134500e+03   9.4843064e+01
   1.1135000e+03   9.4844072e+01
   1.1135500e+03   9.4845070e+01
   1.1136000e+03   9.4846058e+01
   1.1136500e+03   9.4847037e+01
   1.1137000e+03   9.4848006e+01
   1.1137500e+03   9.4848967e+01
   1.1138000e+03   9.4849918e+01
   1.1138500e+03   9.4850861e+01
   1.1139000e+03   9.4851794e+01
   1.1139500e+03   9.4852719e+01
   1.1140000e+03   9.4853635e+01
   1.1140500e+03   9.4854543e+01
   1.1141000e+03   9.4855443e+01
   1.1141500e+03   9.4856334e+01
   1.1142000e+03   9.4857217e+01
   1.1142500e+03   9.4858092e+01
   1.1143000e+03   9.4858958e+01
   1.1143500e+03   9.4859817e+01
   1.1144000e+03   9.4860669e+01
   1.1144500e+03   9.4861512e+01
   1.1145000e+03   9.4862348e+01
   1.1145500e+03   9.4863176e+01
   1.1146000e+03   9.4863997e+01
   1.1146500e+03   9.4864811e+01
   1.1147000e+03   9.4865617e+01
   1.1147500e+03   9.4866416e+01
   1.1148000e+03   9.4867208e+01
   1.1148500e+03   9.4867993e+01
   1.1149000e+03   9.4868771e+01
   1.1149500e+03   9.4869542e+01
   1.1150000e+03   9.4870307e+01
   1.1150500e+03   9.4871065e+01
   1.1151000e+03   9.4871816e+01
   1.1151500e+03   9.4872560e+01
   1.1152000e+03   9.4873299e+01
   1.1152500e+03   9.4874030e+01
   1.1153000e+03   9.4874756e+01
   1.1153500e+03   9.4875475e+01
   1.1154000e+03   9.4876188e+01
   1.1154500e+03   9.4876895e+01
   1.1155000e+03   9.4877596e+01
   1.1155500e+03   9.4878292e+01
   1.1156000e+03   9.4878981e+01
   1.1156500e+03   9.4879664e+01
   1.1157000e+03   9.4880342e+01
   1.1157500e+03   9.4881014e+01
   1.1158000e+03   9.4881680e+01
   1.1158500e+03   9.4882341e+01
   1.1159000e+03   9.4882996e+01
   1.1159500e+03   9.4883645e+01
   1.1160000e+03   9.4884290e+01
   1.1160500e+03   9.4884929e+01
   1.1161000e+03   9.4885563e+01
   1.1161500e+03   9.4886191e+01
   1.1162000e+03   9.4886815e+01
   1.1162500e+03   9.4887433e+01
   1.1163000e+03   9.4888046e+01
   1.1163500e+03   9.4888655e+01
   1.1164000e+03   9.4889258e+01
   1.1164500e+03   9.4889856e+01
   1.1165000e+03   9.4890450e+01
   1.1165500e+03   9.4891039e+01
   1.1166000e+03   9.4891623e+01
   1.1166500e+03   9.4892203e+01
   1.1167000e+03   9.4892777e+01
   1.1167500e+03   9.4893348e+01
   1.1168000e+03   9.4893913e+01
   1.1168500e+03   9.4894475e+01
   1.1169000e+03   9.4895031e+01
   1.1169500e+03   9.4895584e+01
   1.1170000e+03   9.4896132e+01
   1.1170500e+03   9.4896676e+01
   1.1171000e+03   9.4897215e+01
   1.1171500e+03   9.4897751e+01
   1.1172000e+03   9.4898282e+01
   1.1172500e+03   9.4898809e+01
   1.1173000e+03   9.4899332e+01
   1.1173500e+03   9.4899851e+01
   1.1174000e+03   9.4900366e+01
   1.1174500e+03   9.4900877e+01
   1.1175000e+03   9.4901384e+01
   1.1175500e+03   9.4901887e+01
   1.1176000e+03   9.4902387e+01
   1.1176500e+03   9.4902882e+01
   1.1177000e+03   9.4903374e+01
   1.1177500e+03   9.4903862e+01
   1.1178000e+03   9.4904347e+01
   1.1178500e+03   9.4904827e+01
   1.1179000e+03   9.4905305e+01
   1.1179500e+03   9.4905778e+01
   1.1180000e+03   9.4906248e+01
   1.1180500e+03   9.4906715e+01
   1.1181000e+03   9.4907178e+01
   1.1181500e+03   9.4907638e+01
   1.1182000e+03   9.4908094e+01
   1.1182500e+03   9.4908547e+01
   1.1183000e+03   9.4908996e+01
   1.1183500e+03   9.4909443e+01
   1.1184000e+03   9.4909886e+01
   1.1184500e+03   9.4910325e+01
   1.1185000e+03   9.4910762e+01
   1.1185500e+03   9.4911195e+01
   1.1186000e+03   9.4911625e+01
   1.1186500e+03   9.4912053e+01
   1.1187000e+03   9.4912477e+01
   1.1187500e+03   9.4912898e+01
   1.1188000e+03   9.4913316e+01
   1.1188500e+03   9.4913731e+01
   1.1189000e+03   9.4914143e+01
   1.1189500e+03   9.4914552e+01
   1.1190000e+03   9.4914958e+01
   1.1190500e+03   9.4915361e+01
   1.1191000e+03   9.4915761e+01
   1.1191500e+03   9.4916159e+01
   1.1192000e+03   9.4916554e+01
   1.1192500e+03   9.4916946e+01
   1.1193000e+03   9.4917335e+01
   1.1193500e+03   9.4917721e+01
   1.1194000e+03   9.4918105e+01
   1.1194500e+03   9.4918486e+01
   1.1195000e+03   9.4918865e+01
   1.1195500e+03   9.4919241e+01
   1.1196000e+03   9.4919614e+01
   1.1196500e+03   9.4919985e+01
   1.1197000e+03   9.4920353e+01
   1.1197500e+03   9.4920718e+01
   1.1198000e+03   9.4921082e+01
   1.1198500e+03   9.4921442e+01
   1.1199000e+03   9.4921800e+01
   1.1199500e+03   9.4922156e+01
   1.1200000e+03   9.4922509e+01
   1.1200500e+03   9.4922860e+01
   1.1201000e+03   9.4923209e+01
   1.1201500e+03   9.4923555e+01
   1.1202000e+03   9.4923899e+01
   1.1202500e+03   9.4924240e+01
   1.1203000e+03   9.4924580e+01
   1.1203500e+03   9.4924917e+01
   1.1204000e+03   9.4925251e+01
   1.1204500e+03   9.4925584e+01
   1.1205000e+03   9.4925914e+01
   1.1205500e+03   9.4926242e+01
   1.1206000e+03   9.4926568e+01
   1.1206500e+03   9.4926892e+01
   1.1207000e+03   9.4927213e+01
   1.1207500e+03   9.4927533e+01
   1.1208000e+03   9.4927850e+01
   1.1208500e+03   9.4928166e+01
   1.1209000e+03   9.4928479e+01
   1.1209500e+03   9.4928790e+01
   1.1210000e+03   9.4929099e+01
   1.1210500e+03   9.4929407e+01
   1.1211000e+03   9.4929712e+01
   1.1211500e+03   9.4930015e+01
   1.1212000e+03   9.4930316e+01
   1.1212500e+03   9.4930616e+01
   1.1213000e+03   9.4930913e+01
   1.1213500e+03   9.4931209e+01
   1.1214000e+03   9.4931502e+01
   1.1214500e+03   9.4931794e+01
   1.1215000e+03   9.4932084e+01
   1.1215500e+03   9.4932372e+01
   1.1216000e+03   9.4932658e+01
   1.1216500e+03   9.4932943e+01
   1.1217000e+03   9.4933225e+01
   1.1217500e+03   9.4933506e+01
   1.1218000e+03   9.4933785e+01
   1.1218500e+03   9.4934063e+01
   1.1219000e+03   9.4934338e+01
   1.1219500e+03   9.4934612e+01
   1.1220000e+03   9.4934884e+01
   1.1220500e+03   9.4935155e+01
   1.1221000e+03   9.4935423e+01
   1.1221500e+03   9.4935691e+01
   1.1222000e+03   9.4935956e+01
   1.1222500e+03   9.4936220e+01
   1.1223000e+03   9.4936482e+01
   1.1223500e+03   9.4936743e+01
   1.1224000e+03   9.4937002e+01
   1.1224500e+03   9.4937259e+01
   1.1225000e+03   9.4937515e+01
   1.1225500e+03   9.4937769e+01
   1.1226000e+03   9.4938022e+01
   1.1226500e+03   9.4938273e+01
   1.1227000e+03   9.4938523e+01
   1.1227500e+03   9.4938771e+01
   1.1228000e+03   9.4939018e+01
   1.1228500e+03   9.4939263e+01
   1.1229000e+03   9.4939507e+01
   1.1229500e+03   9.4939749e+01
   1.1230000e+03   9.4939990e+01
   1.1230500e+03   9.4940229e+01
   1.1231000e+03   9.4940467e+01
   1.1231500e+03   9.4940703e+01
   1.1232000e+03   9.4940939e+01
   1.1232500e+03   9.4941172e+01
   1.1233000e+03   9.4941405e+01
   1.1233500e+03   9.4941636e+01
   1.1234000e+03   9.4941865e+01
   1.1234500e+03   9.4942093e+01
   1.1235000e+03   9.4942320e+01
   1.1235500e+03   9.4942546e+01
   1.1236000e+03   9.4942770e+01
   1.1236500e+03   9.4942993e+01
   1.1237000e+03   9.4943215e+01
   1.1237500e+03   9.4943435e+01
   1.1238000e+03   9.4943654e+01
   1.1238500e+03   9.4943872e+01
   1.1239000e+03   9.4944089e+01
   1.1239500e+03   9.4944304e+01
   1.1240000e+03   9.4944518e+01
   1.1240500e+03   9.4944731e+01
   1.1241000e+03   9.4944942e+01
   1.1241500e+03   9.4945153e+01
   1.1242000e+03   9.4945362e+01
   1.1242500e+03   9.4945570e+01
   1.1243000e+03   9.4945777e+01
   1.1243500e+03   9.4945983e+01
   1.1244000e+03   9.4946187e+01
   1.1244500e+03   9.4946390e+01
   1.1245000e+03   9.4946593e+01
   1.1245500e+03   9.4946794e+01
   1.1246000e+03   9.4946993e+01
   1.1246500e+03   9.4947192e+01
   1.1247000e+03   9.4947390e+01
   1.1247500e+03   9.4947587e+01
   1.1248000e+03   9.4947782e+01
   1.1248500e+03   9.4947976e+01
   1.1249000e+03   9.4948170e+01
   1.1249500e+03   9.4948362e+01
   1.1250000e+03   9.4948553e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_29C.dat <==
   1.0750500e+03   9.4934135e+01
   1.0751000e+03   9.4933848e+01
   1.0751500e+03   9.4933559e+01
   1.0752000e+03   9.4933269e+01
   1.0752500e+03   9.4932976e+01
   1.0753000e+03   9.4932681e+01
   1.0753500e+03   9.4932385e+01
   1.0754000e+03   9.4932086e+01
   1.0754500e+03   9.4931786e+01
   1.0755000e+03   9.4931483e+01
   1.0755500e+03   9.4931178e+01
   1.0756000e+03   9.4930872e+01
   1.0756500e+03   9.4930563e+01
   1.0757000e+03   9.4930253e+01
   1.0757500e+03   9.4929940e+01
   1.0758000e+03   9.4929625e+01
   1.0758500e+03   9.4929308e+01
   1.0759000e+03   9.4928989e+01
   1.0759500e+03   9.4928668e+01
   1.0760000e+03   9.4928344e+01
   1.0760500e+03   9.4928018e+01
   1.0761000e+03   9.4927690e+01
   1.0761500e+03   9.4927360e+01
   1.0762000e+03   9.4927028e+01
   1.0762500e+03   9.4926693e+01
   1.0763000e+03   9.4926356e+01
   1.0763500e+03   9.4926017e+01
   1.0764000e+03   9.4925675e+01
   1.0764500e+03   9.4925331e+01
   1.0765000e+03   9.4924985e+01
   1.0765500e+03   9.4924636e+01
   1.0766000e+03   9.4924285e+01
   1.0766500e+03   9.4923931e+01
   1.0767000e+03   9.4923575e+01
   1.0767500e+03   9.4923216e+01
   1.0768000e+03   9.4922855e+01
   1.0768500e+03   9.4922491e+01
   1.0769000e+03   9.4922124e+01
   1.0769500e+03   9.4921755e+01
   1.0770000e+03   9.4921384e+01
   1.0770500e+03   9.4921010e+01
   1.0771000e+03   9.4920633e+01
   1.0771500e+03   9.4920253e+01
   1.0772000e+03   9.4919871e+01
   1.0772500e+03   9.4919486e+01
   1.0773000e+03   9.4919098e+01
   1.0773500e+03   9.4918707e+01
   1.0774000e+03   9.4918313e+01
   1.0774500e+03   9.4917917e+01
   1.0775000e+03   9.4917518e+01
   1.0775500e+03   9.4917116e+01
   1.0776000e+03   9.4916711e+01
   1.0776500e+03   9.4916302e+01
   1.0777000e+03   9.4915891e+01
   1.0777500e+03   9.4915477e+01
   1.0778000e+03   9.4915060e+01
   1.0778500e+03   9.4914640e+01
   1.0779000e+03   9.4914216e+01
   1.0779500e+03   9.4913790e+01
   1.0780000e+03   9.4913360e+01
   1.0780500e+03   9.4912927e+01
   1.0781000e+03   9.4912491e+01
   1.0781500e+03   9.4912052e+01
   1.0782000e+03   9.4911609e+01
   1.0782500e+03   9.4911163e+01
   1.0783000e+03   9.4910713e+01
   1.0783500e+03   9.4910260e+01
   1.0784000e+03   9.4909804e+01
   1.0784500e+03   9.4909344e+01
   1.0785000e+03   9.4908881e+01
   1.0785500e+03   9.4908414e+01
   1.0786000e+03   9.4907943e+01
   1.0786500e+03   9.4907469e+01
   1.0787000e+03   9.4906991e+01
   1.0787500e+03   9.4906510e+01
   1.0788000e+03   9.4906025e+01
   1.0788500e+03   9.4905535e+01
   1.0789000e+03   9.4905043e+01
   1.0789500e+03   9.4904546e+01
   1.0790000e+03   9.4904045e+01
   1.0790500e+03   9.4903541e+01
   1.0791000e+03   9.4903032e+01
   1.0791500e+03   9.4902520e+01
   1.0792000e+03   9.4902003e+01
   1.0792500e+03   9.4901482e+01
   1.0793000e+03   9.4900958e+01
   1.0793500e+03   9.4900428e+01
   1.0794000e+03   9.4899895e+01
   1.0794500e+03   9.4899358e+01
   1.0795000e+03   9.4898816e+01
   1.0795500e+03   9.4898269e+01
   1.0796000e+03   9.4897719e+01
   1.0796500e+03   9.4897163e+01
   1.0797000e+03   9.4896604e+01
   1.0797500e+03   9.4896039e+01
   1.0798000e+03   9.4895470e+01
   1.0798500e+03   9.4894897e+01
   1.0799000e+03   9.4894318e+01
   1.0799500e+03   9.4893735e+01
   1.0800000e+03   9.4893147e+01
   1.0800500e+03   9.4892555e+01
   1.0801000e+03   9.4891957e+01
   1.0801500e+03   9.4891354e+01
   1.0802000e+03   9.4890746e+01
   1.0802500e+03   9.4890134e+01
   1.0803000e+03   9.4889516e+01
   1.0803500e+03   9.4888892e+01
   1.0804000e+03   9.4888264e+01
   1.0804500e+03   9.4887630e+01
   1.0805000e+03   9.4886991e+01
   1.0805500e+03   9.4886346e+01
   1.0806000e+03   9.4885696e+01
   1.0806500e+03   9.4885040e+01
   1.0807000e+03   9.4884378e+01
   1.0807500e+03   9.4883711e+01
   1.0808000e+03   9.4883038e+01
   1.0808500e+03   9.4882360e+01
   1.0809000e+03   9.4881675e+01
   1.0809500e+03   9.4880984e+01
   1.0810000e+03   9.4880288e+01
   1.0810500e+03   9.4879585e+01
   1.0811000e+03   9.4878876e+01
   1.0811500e+03   9.4878160e+01
   1.0812000e+03   9.4877439e+01
   1.0812500e+03   9.4876711e+01
   1.0813000e+03   9.4875976e+01
   1.0813500e+03   9.4875235e+01
   1.0814000e+03   9.4874487e+01
   1.0814500e+03   9.4873733e+01
   1.0815000e+03   9.4872972e+01
   1.0815500e+03   9.4872203e+01
   1.0816000e+03   9.4871428e+01
   1.0816500e+03   9.4870646e+01
   1.0817000e+03   9.4869857e+01
   1.0817500e+03   9.4869060e+01
   1.0818000e+03   9.4868256e+01
   1.0818500e+03   9.4867445e+01
   1.0819000e+03   9.4866626e+01
   1.0819500e+03   9.4865800e+01
   1.0820000e+03   9.4864966e+01
   1.0820500e+03   9.4864124e+01
   1.0821000e+03   9.4863275e+01
   1.0821500e+03   9.4862417e+01
   1.0822000e+03   9.4861551e+01
   1.0822500e+03   9.4860678e+01
   1.0823000e+03   9.4859795e+01
   1.0823500e+03   9.4858905e+01
   1.0824000e+03   9.4858006e+01
   1.0824500e+03   9.4857098e+01
   1.0825000e+03   9.4856182e+01
   1.0825500e+03   9.4855257e+01
   1.0826000e+03   9.4854323e+01
   1.0826500e+03   9.4853380e+01
   1.0827000e+03   9.4852428e+01
   1.0827500e+03   9.4851466e+01
   1.0828000e+03   9.4850495e+01
   1.0828500e+03   9.4849515e+01
   1.0829000e+03   9.4848525e+01
   1.0829500e+03   9.4847525e+01
   1.0830000e+03   9.4846515e+01
   1.0830500e+03   9.4845495e+01
   1.0831000e+03   9.4844466e+01
   1.0831500e+03   9.4843425e+01
   1.0832000e+03   9.4842375e+01
   1.0832500e+03   9.4841313e+01
   1.0833000e+03   9.4840242e+01
   1.0833500e+03   9.4839159e+01
   1.0834000e+03   9.4838065e+01
   1.0834500e+03   9.4836960e+01
   1.0835000e+03   9.4835844e+01
   1.0835500e+03   9.4834716e+01
   1.0836000e+03   9.4833577e+01
   1.0836500e+03   9.4832426e+01
   1.0837000e+03   9.4831263e+01
   1.0837500e+03   9.4830087e+01
   1.0838000e+03   9.4828900e+01
   1.0838500e+03   9.4827700e+01
   1.0839000e+03   9.4826488e+01
   1.0839500e+03   9.4825263e+01
   1.0840000e+03   9.4824024e+01
   1.0840500e+03   9.4822773e+01
   1.0841000e+03   9.4821508e+01
   1.0841500e+03   9.4820230e+01
   1.0842000e+03   9.4818938e+01
   1.0842500e+03   9.4817632e+01
   1.0843000e+03   9.4816312e+01
   1.0843500e+03   9.4814978e+01
   1.0844000e+03   9.4813629e+01
   1.0844500e+03   9.4812265e+01
   1.0845000e+03   9.4810887e+01
   1.0845500e+03   9.4809493e+01
   1.0846000e+03   9.4808084e+01
   1.0846500e+03   9.4806659e+01
   1.0847000e+03   9.4805218e+01
   1.0847500e+03   9.4803762e+01
   1.0848000e+03   9.4802289e+01
   1.0848500e+03   9.4800799e+01
   1.0849000e+03   9.4799293e+01
   1.0849500e+03   9.4797769e+01
   1.0850000e+03   9.4796228e+01
   1.0850500e+03   9.4794670e+01
   1.0851000e+03   9.4793094e+01
   1.0851500e+03   9.4791499e+01
   1.0852000e+03   9.4789886e+01
   1.0852500e+03   9.4788255e+01
   1.0853000e+03   9.4786604e+01
   1.0853500e+03   9.4784934e+01
   1.0854000e+03   9.4783245e+01
   1.0854500e+03   9.4781536e+01
   1.0855000e+03   9.4779806e+01
   1.0855500e+03   9.4778056e+01
   1.0856000e+03   9.4776286e+01
   1.0856500e+03   9.4774494e+01
   1.0857000e+03   9.4772680e+01
   1.0857500e+03   9.4770845e+01
   1.0858000e+03   9.4768987e+01
   1.0858500e+03   9.4767107e+01
   1.0859000e+03   9.4765204e+01
   1.0859500e+03   9.4763278e+01
   1.0860000e+03   9.4761328e+01
   1.0860500e+03   9.4759354e+01
   1.0861000e+03   9.4757355e+01
   1.0861500e+03   9.4755332e+01
   1.0862000e+03   9.4753284e+01
   1.0862500e+03   9.4751209e+01
   1.0863000e+03   9.4749109e+01
   1.0863500e+03   9.4746982e+01
   1.0864000e+03   9.4744828e+01
   1.0864500e+03   9.4742646e+01
   1.0865000e+03   9.4740437e+01
   1.0865500e+03   9.4738199e+01
   1.0866000e+03   9.4735933e+01
   1.0866500e+03   9.4733637e+01
   1.0867000e+03   9.4731311e+01
   1.0867500e+03   9.4728954e+01
   1.0868000e+03   9.4726567e+01
   1.0868500e+03   9.4724148e+01
   1.0869000e+03   9.4721698e+01
   1.0869500e+03   9.4719214e+01
   1.0870000e+03   9.4716698e+01
   1.0870500e+03   9.4714147e+01
   1.0871000e+03   9.4711563e+01
   1.0871500e+03   9.4708943e+01
   1.0872000e+03   9.4706288e+01
   1.0872500e+03   9.4703596e+01
   1.0873000e+03   9.4700868e+01
   1.0873500e+03   9.4698102e+01
   1.0874000e+03   9.4695298e+01
   1.0874500e+03   9.4692454e+01
   1.0875000e+03   9.4689571e+01
   1.0875500e+03   9.4686648e+01
   1.0876000e+03   9.4683683e+01
   1.0876500e+03   9.4680677e+01
   1.0877000e+03   9.4677628e+01
   1.0877500e+03   9.4674535e+01
   1.0878000e+03   9.4671398e+01
   1.0878500e+03   9.4668215e+01
   1.0879000e+03   9.4664987e+01
   1.0879500e+03   9.4661711e+01
   1.0880000e+03   9.4658388e+01
   1.0880500e+03   9.4655015e+01
   1.0881000e+03   9.4651593e+01
   1.0881500e+03   9.4648121e+01
   1.0882000e+03   9.4644596e+01
   1.0882500e+03   9.4641019e+01
   1.0883000e+03   9.4637388e+01
   1.0883500e+03   9.4633702e+01
   1.0884000e+03   9.4629960e+01
   1.0884500e+03   9.4626160e+01
   1.0885000e+03   9.4622303e+01
   1.0885500e+03   9.4618386e+01
   1.0886000e+03   9.4614408e+01
   1.0886500e+03   9.4610369e+01
   1.0887000e+03   9.4606266e+01
   1.0887500e+03   9.4602098e+01
   1.0888000e+03   9.4597865e+01
   1.0888500e+03   9.4593564e+01
   1.0889000e+03   9.4589195e+01
   1.0889500e+03   9.4584756e+01
   1.0890000e+03   9.4580245e+01
   1.0890500e+03   9.4575660e+01
   1.0891000e+03   9.4571001e+01
   1.0891500e+03   9.4566266e+01
   1.0892000e+03   9.4561453e+01
   1.0892500e+03   9.4556560e+01
   1.0893000e+03   9.4551585e+01
   1.0893500e+03   9.4546527e+01
   1.0894000e+03   9.4541384e+01
   1.0894500e+03   9.4536154e+01
   1.0895000e+03   9.4530835e+01
   1.0895500e+03   9.4525424e+01
   1.0896000e+03   9.4519921e+01
   1.0896500e+03   9.4514323e+01
   1.0897000e+03   9.4508627e+01
   1.0897500e+03   9.4502832e+01
   1.0898000e+03   9.4496934e+01
   1.0898500e+03   9.4490933e+01
   1.0899000e+03   9.4484824e+01
   1.0899500e+03   9.4478607e+01
   1.0900000e+03   9.4472277e+01
   1.0900500e+03   9.4465834e+01
   1.0901000e+03   9.4459272e+01
   1.0901500e+03   9.4452591e+01
   1.0902000e+03   9.4445787e+01
   1.0902500e+03   9.4438857e+01
   1.0903000e+03   9.4431797e+01
   1.0903500e+03   9.4424606e+01
   1.0904000e+03   9.4417279e+01
   1.0904500e+03   9.4409813e+01
   1.0905000e+03   9.4402205e+01
   1.0905500e+03   9.4394450e+01
   1.0906000e+03   9.4386547e+01
   1.0906500e+03   9.4378489e+01
   1.0907000e+03   9.4370274e+01
   1.0907500e+03   9.4361898e+01
   1.0908000e+03   9.4353356e+01
   1.0908500e+03   9.4344644e+01
   1.0909000e+03   9.4335758e+01
   1.0909500e+03   9.4326692e+01
   1.0910000e+03   9.4317443e+01
   1.0910500e+03   9.4308005e+01
   1.0911000e+03   9.4298373e+01
   1.0911500e+03   9.4288542e+01
   1.0912000e+03   9.4278506e+01
   1.0912500e+03   9.4268261e+01
   1.0913000e+03   9.4257799e+01
   1.0913500e+03   9.4247116e+01
   1.0914000e+03   9.4236204e+01
   1.0914500e+03   9.4225058e+01
   1.0915000e+03   9.4213671e+01
   1.0915500e+03   9.4202035e+01
   1.0916000e+03   9.4190145e+01
   1.0916500e+03   9.4177992e+01
   1.0917000e+03   9.4165569e+01
   1.0917500e+03   9.4152868e+01
   1.0918000e+03   9.4139881e+01
   1.0918500e+03   9.4126599e+01
   1.0919000e+03   9.4113013e+01
   1.0919500e+03   9.4099116e+01
   1.0920000e+03   9.4084896e+01
   1.0920500e+03   9.4070344e+01
   1.0921000e+03   9.4055451e+01
   1.0921500e+03   9.4040205e+01
   1.0922000e+03   9.4024596e+01
   1.0922500e+03   9.4008612e+01
   1.0923000e+03   9.3992242e+01
   1.0923500e+03   9.3975473e+01
   1.0924000e+03   9.3958293e+01
   1.0924500e+03   9.3940688e+01
   1.0925000e+03   9.3922645e+01
   1.0925500e+03   9.3904149e+01
   1.0926000e+03   9.3885186e+01
   1.0926500e+03   9.3865741e+01
   1.0927000e+03   9.3845796e+01
   1.0927500e+03   9.3825337e+01
   1.0928000e+03   9.3804344e+01
   1.0928500e+03   9.3782801e+01
   1.0929000e+03   9.3760688e+01
   1.0929500e+03   9.3737987e+01
   1.0930000e+03   9.3714675e+01
   1.0930500e+03   9.3690733e+01
   1.0931000e+03   9.3666138e+01
   1.0931500e+03   9.3640867e+01
   1.0932000e+03   9.3614896e+01
   1.0932500e+03   9.3588201e+01
   1.0933000e+03   9.3560754e+01
   1.0933500e+03   9.3532528e+01
   1.0934000e+03   9.3503496e+01
   1.0934500e+03   9.3473626e+01
   1.0935000e+03   9.3442890e+01
   1.0935500e+03   9.3411253e+01
   1.0936000e+03   9.3378682e+01
   1.0936500e+03   9.3345141e+01
   1.0937000e+03   9.3310595e+01
   1.0937500e+03   9.3275003e+01
   1.0938000e+03   9.3238327e+01
   1.0938500e+03   9.3200522e+01
   1.0939000e+03   9.3161546e+01
   1.0939500e+03   9.3121353e+01
   1.0940000e+03   9.3079893e+01
   1.0940500e+03   9.3037116e+01
   1.0941000e+03   9.2992969e+01
   1.0941500e+03   9.2947398e+01
   1.0942000e+03   9.2900343e+01
   1.0942500e+03   9.2851744e+01
   1.0943000e+03   9.2801538e+01
   1.0943500e+03   9.2749658e+01
   1.0944000e+03   9.2696034e+01
   1.0944500e+03   9.2640593e+01
   1.0945000e+03   9.2583259e+01
   1.0945500e+03   9.2523952e+01
   1.0946000e+03   9.2462587e+01
   1.0946500e+03   9.2399076e+01
   1.0947000e+03   9.2333329e+01
   1.0947500e+03   9.2265247e+01
   1.0948000e+03   9.2194731e+01
   1.0948500e+03   9.2121674e+01
   1.0949000e+03   9.2045967e+01
   1.0949500e+03   9.1967493e+01
   1.0950000e+03   9.1886131e+01
   1.0950500e+03   9.1801756e+01
   1.0951000e+03   9.1714235e+01
   1.0951500e+03   9.1623430e+01
   1.0952000e+03   9.1529197e+01
   1.0952500e+03   9.1431387e+01
   1.0953000e+03   9.1329843e+01
   1.0953500e+03   9.1224403e+01
   1.0954000e+03   9.1114899e+01
   1.0954500e+03   9.1001155e+01
   1.0955000e+03   9.0882989e+01
   1.0955500e+03   9.0760216e+01
   1.0956000e+03   9.0632640e+01
   1.0956500e+03   9.0500065e+01
   1.0957000e+03   9.0362285e+01
   1.0957500e+03   9.0219092e+01
   1.0958000e+03   9.0070274e+01
   1.0958500e+03   8.9915615e+01
   1.0959000e+03   8.9754899e+01
   1.0959500e+03   8.9587909e+01
   1.0960000e+03   8.9414428e+01
   1.0960500e+03   8.9234244e+01
   1.0961000e+03   8.9047150e+01
   1.0961500e+03   8.8852948e+01
   1.0962000e+03   8.8651451e+01
   1.0962500e+03   8.8442490e+01
   1.0963000e+03   8.8225913e+01
   1.0963500e+03   8.8001595e+01
   1.0964000e+03   8.7769442e+01
   1.0964500e+03   8.7529396e+01
   1.0965000e+03   8.7281445e+01
   1.0965500e+03   8.7025630e+01
   1.0966000e+03   8.6762052e+01
   1.0966500e+03   8.6490884e+01
   1.0967000e+03   8.6212381e+01
   1.0967500e+03   8.5926889e+01
   1.0968000e+03   8.5634860e+01
   1.0968500e+03   8.5336860e+01
   1.0969000e+03   8.5033583e+01
   1.0969500e+03   8.4725862e+01
   1.0970000e+03   8.4414678e+01
   1.0970500e+03   8.4101173e+01
   1.0971000e+03   8.3786649e+01
   1.0971500e+03   8.3472583e+01
   1.0972000e+03   8.3160619e+01
   1.0972500e+03   8.2852566e+01
   1.0973000e+03   8.2550393e+01
   1.0973500e+03   8.2256213e+01
   1.0974000e+03   8.1972257e+01
   1.0974500e+03   8.1700853e+01
   1.0975000e+03   8.1444390e+01
   1.0975500e+03   8.1205274e+01
   1.0976000e+03   8.0985883e+01
   1.0976500e+03   8.0788518e+01
   1.0977000e+03   8.0615346e+01
   1.0977500e+03   8.0468347e+01
   1.0978000e+03   8.0349258e+01
   1.0978500e+03   8.0259530e+01
   1.0979000e+03   8.0200275e+01
   1.0979500e+03   8.0172242e+01
   1.0980000e+03   8.0175786e+01
   1.0980500e+03   8.0210864e+01
   1.0981000e+03   8.0277029e+01
   1.0981500e+03   8.0373450e+01
   1.0982000e+03   8.0498932e+01
   1.0982500e+03   8.0651959e+01
   1.0983000e+03   8.0830735e+01
   1.0983500e+03   8.1033232e+01
   1.0984000e+03   8.1257248e+01
   1.0984500e+03   8.1500462e+01
   1.0985000e+03   8.1760484e+01
   1.0985500e+03   8.2034908e+01
   1.0986000e+03   8.2321356e+01
   1.0986500e+03   8.2617518e+01
   1.0987000e+03   8.2921188e+01
   1.0987500e+03   8.3230283e+01
   1.0988000e+03   8.3542871e+01
   1.0988500e+03   8.3857176e+01
   1.0989000e+03   8.4171593e+01
   1.0989500e+03   8.4484686e+01
   1.0990000e+03   8.4795187e+01
   1.0990500e+03   8.5101991e+01
   1.0991000e+03   8.5404153e+01
   1.0991500e+03   8.5700870e+01
   1.0992000e+03   8.5991479e+01
   1.0992500e+03   8.6275439e+01
   1.0993000e+03   8.6552325e+01
   1.0993500e+03   8.6821810e+01
   1.0994000e+03   8.7083660e+01
   1.0994500e+03   8.7337719e+01
   1.0995000e+03   8.7583898e+01
   1.0995500e+03   8.7822172e+01
   1.0996000e+03   8.8052562e+01
   1.0996500e+03   8.8275135e+01
   1.0997000e+03   8.8489993e+01
   1.0997500e+03   8.8697267e+01
   1.0998000e+03   8.8897113e+01
   1.0998500e+03   8.9089705e+01
   1.0999000e+03   8.9275232e+01
   1.0999500e+03   8.9453895e+01
   1.1000000e+03   8.9625902e+01
   1.1000500e+03   8.9791467e+01
   1.1001000e+03   8.9950806e+01
   1.1001500e+03   9.0104137e+01
   1.1002000e+03   9.0251675e+01
   1.1002500e+03   9.0393636e+01
   1.1003000e+03   9.0530232e+01
   1.1003500e+03   9.0661669e+01
   1.1004000e+03   9.0788150e+01
   1.1004500e+03   9.0909874e+01
   1.1005000e+03   9.1027032e+01
   1.1005500e+03   9.1139810e+01
   1.1006000e+03   9.1248389e+01
   1.1006500e+03   9.1352941e+01
   1.1007000e+03   9.1453633e+01
   1.1007500e+03   9.1550628e+01
   1.1008000e+03   9.1644080e+01
   1.1008500e+03   9.1734136e+01
   1.1009000e+03   9.1820941e+01
   1.1009500e+03   9.1904629e+01
   1.1010000e+03   9.1985332e+01
   1.1010500e+03   9.2063176e+01
   1.1011000e+03   9.2138279e+01
   1.1011500e+03   9.2210757e+01
   1.1012000e+03   9.2280718e+01
   1.1012500e+03   9.2348268e+01
   1.1013000e+03   9.2413506e+01
   1.1013500e+03   9.2476527e+01
   1.1014000e+03   9.2537424e+01
   1.1014500e+03   9.2596282e+01
   1.1015000e+03   9.2653184e+01
   1.1015500e+03   9.2708211e+01
   1.1016000e+03   9.2761438e+01
   1.1016500e+03   9.2812937e+01
   1.1017000e+03   9.2862777e+01
   1.1017500e+03   9.2911024e+01
   1.1018000e+03   9.2957741e+01
   1.1018500e+03   9.3002988e+01
   1.1019000e+03   9.3046823e+01
   1.1019500e+03   9.3089300e+01
   1.1020000e+03   9.3130472e+01
   1.1020500e+03   9.3170388e+01
   1.1021000e+03   9.3209098e+01
   1.1021500e+03   9.3246646e+01
   1.1022000e+03   9.3283075e+01
   1.1022500e+03   9.3318429e+01
   1.1023000e+03   9.3352747e+01
   1.1023500e+03   9.3386067e+01
   1.1024000e+03   9.3418425e+01
   1.1024500e+03   9.3449857e+01
   1.1025000e+03   9.3480397e+01
   1.1025500e+03   9.3510076e+01
   1.1026000e+03   9.3538925e+01
   1.1026500e+03   9.3566973e+01
   1.1027000e+03   9.3594250e+01
   1.1027500e+03   9.3620781e+01
   1.1028000e+03   9.3646593e+01
   1.1028500e+03   9.3671710e+01
   1.1029000e+03   9.3696157e+01
   1.1029500e+03   9.3719955e+01
   1.1030000e+03   9.3743128e+01
   1.1030500e+03   9.3765696e+01
   1.1031000e+03   9.3787680e+01
   1.1031500e+03   9.3809098e+01
   1.1032000e+03   9.3829969e+01
   1.1032500e+03   9.3850312e+01
   1.1033000e+03   9.3870143e+01
   1.1033500e+03   9.3889479e+01
   1.1034000e+03   9.3908336e+01
   1.1034500e+03   9.3926729e+01
   1.1035000e+03   9.3944672e+01
   1.1035500e+03   9.3962181e+01
   1.1036000e+03   9.3979268e+01
   1.1036500e+03   9.3995946e+01
   1.1037000e+03   9.4012229e+01
   1.1037500e+03   9.4028127e+01
   1.1038000e+03   9.4043654e+01
   1.1038500e+03   9.4058820e+01
   1.1039000e+03   9.4073636e+01
   1.1039500e+03   9.4088112e+01
   1.1040000e+03   9.4102259e+01
   1.1040500e+03   9.4116086e+01
   1.1041000e+03   9.4129602e+01
   1.1041500e+03   9.4142817e+01
   1.1042000e+03   9.4155740e+01
   1.1042500e+03   9.4168378e+01
   1.1043000e+03   9.4180740e+01
   1.1043500e+03   9.4192833e+01
   1.1044000e+03   9.4204666e+01
   1.1044500e+03   9.4216245e+01
   1.1045000e+03   9.4227577e+01
   1.1045500e+03   9.4238670e+01
   1.1046000e+03   9.4249530e+01
   1.1046500e+03   9.4260164e+01
   1.1047000e+03   9.4270576e+01
   1.1047500e+03   9.4280774e+01
   1.1048000e+03   9.4290763e+01
   1.1048500e+03   9.4300549e+01
   1.1049000e+03   9.4310137e+01
   1.1049500e+03   9.4319533e+01
   1.1050000e+03   9.4328740e+01
   1.1050500e+03   9.4337765e+01
   1.1051000e+03   9.4346612e+01
   1.1051500e+03   9.4355286e+01
   1.1052000e+03   9.4363790e+01
   1.1052500e+03   9.4372130e+01
   1.1053000e+03   9.4380309e+01
   1.1053500e+03   9.4388332e+01
   1.1054000e+03   9.4396202e+01
   1.1054500e+03   9.4403923e+01
   1.1055000e+03   9.4411499e+01
   1.1055500e+03   9.4418933e+01
   1.1056000e+03   9.4426230e+01
   1.1056500e+03   9.4433391e+01
   1.1057000e+03   9.4440421e+01
   1.1057500e+03   9.4447323e+01
   1.1058000e+03   9.4454100e+01
   1.1058500e+03   9.4460754e+01
   1.1059000e+03   9.4467288e+01
   1.1059500e+03   9.4473706e+01
   1.1060000e+03   9.4480010e+01
   1.1060500e+03   9.4486203e+01
   1.1061000e+03   9.4492287e+01
   1.1061500e+03   9.4498265e+01
   1.1062000e+03   9.4504140e+01
   1.1062500e+03   9.4509913e+01
   1.1063000e+03   9.4515586e+01
   1.1063500e+03   9.4521163e+01
   1.1064000e+03   9.4526645e+01
   1.1064500e+03   9.4532035e+01
   1.1065000e+03   9.4537334e+01
   1.1065500e+03   9.4542544e+01
   1.1066000e+03   9.4547668e+01
   1.1066500e+03   9.4552707e+01
   1.1067000e+03   9.4557664e+01
   1.1067500e+03   9.4562539e+01
   1.1068000e+03   9.4567334e+01
   1.1068500e+03   9.4572053e+01
   1.1069000e+03   9.4576695e+01
   1.1069500e+03   9.4581262e+01
   1.1070000e+03   9.4585757e+01
   1.1070500e+03   9.4590181e+01
   1.1071000e+03   9.4594535e+01
   1.1071500e+03   9.4598820e+01
   1.1072000e+03   9.4603038e+01
   1.1072500e+03   9.4607191e+01
   1.1073000e+03   9.4611280e+01
   1.1073500e+03   9.4615305e+01
   1.1074000e+03   9.4619269e+01
   1.1074500e+03   9.4623173e+01
   1.1075000e+03   9.4627017e+01
   1.1075500e+03   9.4630803e+01
   1.1076000e+03   9.4634533e+01
   1.1076500e+03   9.4638206e+01
   1.1077000e+03   9.4641825e+01
   1.1077500e+03   9.4645391e+01
   1.1078000e+03   9.4648904e+01
   1.1078500e+03   9.4652365e+01
   1.1079000e+03   9.4655776e+01
   1.1079500e+03   9.4659137e+01
   1.1080000e+03   9.4662450e+01
   1.1080500e+03   9.4665714e+01
   1.1081000e+03   9.4668933e+01
   1.1081500e+03   9.4672105e+01
   1.1082000e+03   9.4675232e+01
   1.1082500e+03   9.4678315e+01
   1.1083000e+03   9.4681355e+01
   1.1083500e+03   9.4684352e+01
   1.1084000e+03   9.4687307e+01
   1.1084500e+03   9.4690221e+01
   1.1085000e+03   9.4693095e+01
   1.1085500e+03   9.4695930e+01
   1.1086000e+03   9.4698725e+01
   1.1086500e+03   9.4701483e+01
   1.1087000e+03   9.4704203e+01
   1.1087500e+03   9.4706886e+01
   1.1088000e+03   9.4709533e+01
   1.1088500e+03   9.4712145e+01
   1.1089000e+03   9.4714722e+01
   1.1089500e+03   9.4717265e+01
   1.1090000e+03   9.4719774e+01
   1.1090500e+03   9.4722250e+01
   1.1091000e+03   9.4724693e+01
   1.1091500e+03   9.4727105e+01
   1.1092000e+03   9.4729485e+01
   1.1092500e+03   9.4731835e+01
   1.1093000e+03   9.4734154e+01
   1.1093500e+03   9.4736443e+01
   1.1094000e+03   9.4738704e+01
   1.1094500e+03   9.4740935e+01
   1.1095000e+03   9.4743138e+01
   1.1095500e+03   9.4745313e+01
   1.1096000e+03   9.4747461e+01
   1.1096500e+03   9.4749582e+01
   1.1097000e+03   9.4751677e+01
   1.1097500e+03   9.4753745e+01
   1.1098000e+03   9.4755788e+01
   1.1098500e+03   9.4757806e+01
   1.1099000e+03   9.4759799e+01
   1.1099500e+03   9.4761767e+01
   1.1100000e+03   9.4763712e+01
   1.1100500e+03   9.4765633e+01
   1.1101000e+03   9.4767531e+01
   1.1101500e+03   9.4769406e+01
   1.1102000e+03   9.4771258e+01
   1.1102500e+03   9.4773089e+01
   1.1103000e+03   9.4774897e+01
   1.1103500e+03   9.4776684e+01
   1.1104000e+03   9.4778451e+01
   1.1104500e+03   9.4780196e+01
   1.1105000e+03   9.4781921e+01
   1.1105500e+03   9.4783626e+01
   1.1106000e+03   9.4785310e+01
   1.1106500e+03   9.4786976e+01
   1.1107000e+03   9.4788622e+01
   1.1107500e+03   9.4790249e+01
   1.1108000e+03   9.4791858e+01
   1.1108500e+03   9.4793448e+01
   1.1109000e+03   9.4795021e+01
   1.1109500e+03   9.4796575e+01
   1.1110000e+03   9.4798112e+01
   1.1110500e+03   9.4799632e+01
   1.1111000e+03   9.4801134e+01
   1.1111500e+03   9.4802620e+01
   1.1112000e+03   9.4804090e+01
   1.1112500e+03   9.4805543e+01
   1.1113000e+03   9.4806980e+01
   1.1113500e+03   9.4808401e+01
   1.1114000e+03   9.4809807e+01
   1.1114500e+03   9.4811197e+01
   1.1115000e+03   9.4812572e+01
   1.1115500e+03   9.4813932e+01
   1.1116000e+03   9.4815278e+01
   1.1116500e+03   9.4816609e+01
   1.1117000e+03   9.4817926e+01
   1.1117500e+03   9.4819229e+01
   1.1118000e+03   9.4820518e+01
   1.1118500e+03   9.4821793e+01
   1.1119000e+03   9.4823055e+01
   1.1119500e+03   9.4824303e+01
   1.1120000e+03   9.4825538e+01
   1.1120500e+03   9.4826761e+01
   1.1121000e+03   9.4827970e+01
   1.1121500e+03   9.4829167e+01
   1.1122000e+03   9.4830352e+01
   1.1122500e+03   9.4831524e+01
   1.1123000e+03   9.4832685e+01
   1.1123500e+03   9.4833833e+01
   1.1124000e+03   9.4834970e+01
   1.1124500e+03   9.4836095e+01
   1.1125000e+03   9.4837209e+01
   1.1125500e+03   9.4838311e+01
   1.1126000e+03   9.4839402e+01
   1.1126500e+03   9.4840483e+01
   1.1127000e+03   9.4841552e+01
   1.1127500e+03   9.4842611e+01
   1.1128000e+03   9.4843659e+01
   1.1128500e+03   9.4844697e+01
   1.1129000e+03   9.4845725e+01
   1.1129500e+03   9.4846742e+01
   1.1130000e+03   9.4847750e+01
   1.1130500e+03   9.4848748e+01
   1.1131000e+03   9.4849735e+01
   1.1131500e+03   9.4850714e+01
   1.1132000e+03   9.4851682e+01
   1.1132500e+03   9.4852642e+01
   1.1133000e+03   9.4853592e+01
   1.1133500e+03   9.4854533e+01
   1.1134000e+03   9.4855465e+01
   1.1134500e+03   9.4856388e+01
   1.1135000e+03   9.4857302e+01
   1.1135500e+03   9.4858208e+01
   1.1136000e+03   9.4859105e+01
   1.1136500e+03   9.4859994e+01
   1.1137000e+03   9.4860874e+01
   1.1137500e+03   9.4861746e+01
   1.1138000e+03   9.4862610e+01
   1.1138500e+03   9.4863466e+01
   1.1139000e+03   9.4864314e+01
   1.1139500e+03   9.4865154e+01
   1.1140000e+03   9.4865986e+01
   1.1140500e+03   9.4866811e+01
   1.1141000e+03   9.4867628e+01
   1.1141500e+03   9.4868437e+01
   1.1142000e+03   9.4869240e+01
   1.1142500e+03   9.4870034e+01
   1.1143000e+03   9.4870822e+01
   1.1143500e+03   9.4871603e+01
   1.1144000e+03   9.4872376e+01
   1.1144500e+03   9.4873143e+01
   1.1145000e+03   9.4873903e+01
   1.1145500e+03   9.4874656e+01
   1.1146000e+03   9.4875402e+01
   1.1146500e+03   9.4876141e+01
   1.1147000e+03   9.4876874e+01
   1.1147500e+03   9.4877601e+01
   1.1148000e+03   9.4878321e+01
   1.1148500e+03   9.4879035e+01
   1.1149000e+03   9.4879743e+01
   1.1149500e+03   9.4880444e+01
   1.1150000e+03   9.4881140e+01
   1.1150500e+03   9.4881829e+01
   1.1151000e+03   9.4882512e+01
   1.1151500e+03   9.4883190e+01
   1.1152000e+03   9.4883861e+01
   1.1152500e+03   9.4884527e+01
   1.1153000e+03   9.4885187e+01
   1.1153500e+03   9.4885842e+01
   1.1154000e+03   9.4886491e+01
   1.1154500e+03   9.4887134e+01
   1.1155000e+03   9.4887772e+01
   1.1155500e+03   9.4888405e+01
   1.1156000e+03   9.4889032e+01
   1.1156500e+03   9.4889655e+01
   1.1157000e+03   9.4890271e+01
   1.1157500e+03   9.4890883e+01
   1.1158000e+03   9.4891490e+01
   1.1158500e+03   9.4892091e+01
   1.1159000e+03   9.4892688e+01
   1.1159500e+03   9.4893280e+01
   1.1160000e+03   9.4893867e+01
   1.1160500e+03   9.4894449e+01
   1.1161000e+03   9.4895026e+01
   1.1161500e+03   9.4895598e+01
   1.1162000e+03   9.4896166e+01
   1.1162500e+03   9.4896730e+01
   1.1163000e+03   9.4897288e+01
   1.1163500e+03   9.4897842e+01
   1.1164000e+03   9.4898392e+01
   1.1164500e+03   9.4898937e+01
   1.1165000e+03   9.4899478e+01
   1.1165500e+03   9.4900015e+01
   1.1166000e+03   9.4900547e+01
   1.1166500e+03   9.4901076e+01
   1.1167000e+03   9.4901599e+01
   1.1167500e+03   9.4902119e+01
   1.1168000e+03   9.4902635e+01
   1.1168500e+03   9.4903147e+01
   1.1169000e+03   9.4903654e+01
   1.1169500e+03   9.4904158e+01
   1.1170000e+03   9.4904658e+01
   1.1170500e+03   9.4905153e+01
   1.1171000e+03   9.4905645e+01
   1.1171500e+03   9.4906134e+01
   1.1172000e+03   9.4906618e+01
   1.1172500e+03   9.4907099e+01
   1.1173000e+03   9.4907576e+01
   1.1173500e+03   9.4908049e+01
   1.1174000e+03   9.4908519e+01
   1.1174500e+03   9.4908985e+01
   1.1175000e+03   9.4909447e+01
   1.1175500e+03   9.4909906e+01
   1.1176000e+03   9.4910362e+01
   1.1176500e+03   9.4910814e+01
   1.1177000e+03   9.4911263e+01
   1.1177500e+03   9.4911708e+01
   1.1178000e+03   9.4912150e+01
   1.1178500e+03   9.4912589e+01
   1.1179000e+03   9.4913025e+01
   1.1179500e+03   9.4913457e+01
   1.1180000e+03   9.4913886e+01
   1.1180500e+03   9.4914312e+01
   1.1181000e+03   9.4914734e+01
   1.1181500e+03   9.4915154e+01
   1.1182000e+03   9.4915570e+01
   1.1182500e+03   9.4915984e+01
   1.1183000e+03   9.4916394e+01
   1.1183500e+03   9.4916802e+01
   1.1184000e+03   9.4917206e+01
   1.1184500e+03   9.4917608e+01
   1.1185000e+03   9.4918006e+01
   1.1185500e+03   9.4918402e+01
   1.1186000e+03   9.4918795e+01
   1.1186500e+03   9.4919185e+01
   1.1187000e+03   9.4919572e+01
   1.1187500e+03   9.4919957e+01
   1.1188000e+03   9.4920338e+01
   1.1188500e+03   9.4920717e+01
   1.1189000e+03   9.4921094e+01
   1.1189500e+03   9.4921467e+01
   1.1190000e+03   9.4921838e+01
   1.1190500e+03   9.4922207e+01
   1.1191000e+03   9.4922573e+01
   1.1191500e+03   9.4922936e+01
   1.1192000e+03   9.4923296e+01
   1.1192500e+03   9.4923655e+01
   1.1193000e+03   9.4924010e+01
   1.1193500e+03   9.4924363e+01
   1.1194000e+03   9.4924714e+01
   1.1194500e+03   9.4925063e+01
   1.1195000e+03   9.4925408e+01
   1.1195500e+03   9.4925752e+01
   1.1196000e+03   9.4926093e+01
   1.1196500e+03   9.4926432e+01
   1.1197000e+03   9.4926768e+01
   1.1197500e+03   9.4927103e+01
   1.1198000e+03   9.4927434e+01
   1.1198500e+03   9.4927764e+01
   1.1199000e+03   9.4928092e+01
   1.1199500e+03   9.4928417e+01
   1.1200000e+03   9.4928740e+01
   1.1200500e+03   9.4929061e+01
   1.1201000e+03   9.4929379e+01
   1.1201500e+03   9.4929696e+01
   1.1202000e+03   9.4930010e+01
   1.1202500e+03   9.4930322e+01
   1.1203000e+03   9.4930633e+01
   1.1203500e+03   9.4930941e+01
   1.1204000e+03   9.4931247e+01
   1.1204500e+03   9.4931551e+01
   1.1205000e+03   9.4931853e+01
   1.1205500e+03   9.4932153e+01
   1.1206000e+03   9.4932451e+01
   1.1206500e+03   9.4932747e+01
   1.1207000e+03   9.4933042e+01
   1.1207500e+03   9.4933334e+01
   1.1208000e+03   9.4933624e+01
   1.1208500e+03   9.4933913e+01
   1.1209000e+03   9.4934199e+01
   1.1209500e+03   9.4934484e+01
   1.1210000e+03   9.4934767e+01
   1.1210500e+03   9.4935048e+01
   1.1211000e+03   9.4935327e+01
   1.1211500e+03   9.4935605e+01
   1.1212000e+03   9.4935881e+01
   1.1212500e+03   9.4936155e+01
   1.1213000e+03   9.4936427e+01
   1.1213500e+03   9.4936697e+01
   1.1214000e+03   9.4936966e+01
   1.1214500e+03   9.4937233e+01
   1.1215000e+03   9.4937498e+01
   1.1215500e+03   9.4937762e+01
   1.1216000e+03   9.4938024e+01
   1.1216500e+03   9.4938284e+01
   1.1217000e+03   9.4938543e+01
   1.1217500e+03   9.4938800e+01
   1.1218000e+03   9.4939056e+01
   1.1218500e+03   9.4939310e+01
   1.1219000e+03   9.4939562e+01
   1.1219500e+03   9.4939813e+01
   1.1220000e+03   9.4940062e+01
   1.1220500e+03   9.4940309e+01
   1.1221000e+03   9.4940556e+01
   1.1221500e+03   9.4940800e+01
   1.1222000e+03   9.4941043e+01
   1.1222500e+03   9.4941285e+01
   1.1223000e+03   9.4941525e+01
   1.1223500e+03   9.4941764e+01
   1.1224000e+03   9.4942001e+01
   1.1224500e+03   9.4942237e+01
   1.1225000e+03   9.4942471e+01
   1.1225500e+03   9.4942704e+01
   1.1226000e+03   9.4942935e+01
   1.1226500e+03   9.4943165e+01
   1.1227000e+03   9.4943394e+01
   1.1227500e+03   9.4943621e+01
   1.1228000e+03   9.4943847e+01
   1.1228500e+03   9.4944072e+01
   1.1229000e+03   9.4944295e+01
   1.1229500e+03   9.4944517e+01
   1.1230000e+03   9.4944738e+01
   1.1230500e+03   9.4944957e+01
   1.1231000e+03   9.4945175e+01
   1.1231500e+03   9.4945392e+01
   1.1232000e+03   9.4945607e+01
   1.1232500e+03   9.4945821e+01
   1.1233000e+03   9.4946034e+01
   1.1233500e+03   9.4946246e+01
   1.1234000e+03   9.4946456e+01
   1.1234500e+03   9.4946666e+01
   1.1235000e+03   9.4946873e+01
   1.1235500e+03   9.4947080e+01
   1.1236000e+03   9.4947286e+01
   1.1236500e+03   9.4947490e+01
   1.1237000e+03   9.4947693e+01
   1.1237500e+03   9.4947895e+01
   1.1238000e+03   9.4948096e+01
   1.1238500e+03   9.4948296e+01
   1.1239000e+03   9.4948494e+01
   1.1239500e+03   9.4948692e+01
   1.1240000e+03   9.4948888e+01
   1.1240500e+03   9.4949083e+01
   1.1241000e+03   9.4949277e+01
   1.1241500e+03   9.4949470e+01
   1.1242000e+03   9.4949662e+01
   1.1242500e+03   9.4949852e+01
   1.1243000e+03   9.4950042e+01
   1.1243500e+03   9.4950231e+01
   1.1244000e+03   9.4950418e+01
   1.1244500e+03   9.4950604e+01
   1.1245000e+03   9.4950790e+01
   1.1245500e+03   9.4950974e+01
   1.1246000e+03   9.4951158e+01
   1.1246500e+03   9.4951340e+01
   1.1247000e+03   9.4951521e+01
   1.1247500e+03   9.4951701e+01
   1.1248000e+03   9.4951881e+01
   1.1248500e+03   9.4952059e+01
   1.1249000e+03   9.4952236e+01
   1.1249500e+03   9.4952412e+01
   1.1250000e+03   9.4952588e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_31C.dat <==
   1.0750500e+03   9.4901511e+01
   1.0751000e+03   9.4901083e+01
   1.0751500e+03   9.4900652e+01
   1.0752000e+03   9.4900218e+01
   1.0752500e+03   9.4899781e+01
   1.0753000e+03   9.4899342e+01
   1.0753500e+03   9.4898900e+01
   1.0754000e+03   9.4898454e+01
   1.0754500e+03   9.4898006e+01
   1.0755000e+03   9.4897555e+01
   1.0755500e+03   9.4897101e+01
   1.0756000e+03   9.4896644e+01
   1.0756500e+03   9.4896184e+01
   1.0757000e+03   9.4895720e+01
   1.0757500e+03   9.4895254e+01
   1.0758000e+03   9.4894784e+01
   1.0758500e+03   9.4894312e+01
   1.0759000e+03   9.4893836e+01
   1.0759500e+03   9.4893357e+01
   1.0760000e+03   9.4892874e+01
   1.0760500e+03   9.4892389e+01
   1.0761000e+03   9.4891900e+01
   1.0761500e+03   9.4891408e+01
   1.0762000e+03   9.4890912e+01
   1.0762500e+03   9.4890413e+01
   1.0763000e+03   9.4889911e+01
   1.0763500e+03   9.4889405e+01
   1.0764000e+03   9.4888896e+01
   1.0764500e+03   9.4888383e+01
   1.0765000e+03   9.4887866e+01
   1.0765500e+03   9.4887346e+01
   1.0766000e+03   9.4886823e+01
   1.0766500e+03   9.4886296e+01
   1.0767000e+03   9.4885765e+01
   1.0767500e+03   9.4885230e+01
   1.0768000e+03   9.4884691e+01
   1.0768500e+03   9.4884149e+01
   1.0769000e+03   9.4883603e+01
   1.0769500e+03   9.4883053e+01
   1.0770000e+03   9.4882500e+01
   1.0770500e+03   9.4881942e+01
   1.0771000e+03   9.4881380e+01
   1.0771500e+03   9.4880814e+01
   1.0772000e+03   9.4880245e+01
   1.0772500e+03   9.4879671e+01
   1.0773000e+03   9.4879093e+01
   1.0773500e+03   9.4878511e+01
   1.0774000e+03   9.4877924e+01
   1.0774500e+03   9.4877334e+01
   1.0775000e+03   9.4876739e+01
   1.0775500e+03   9.4876140e+01
   1.0776000e+03   9.4875536e+01
   1.0776500e+03   9.4874928e+01
   1.0777000e+03   9.4874316e+01
   1.0777500e+03   9.4873699e+01
   1.0778000e+03   9.4873077e+01
   1.0778500e+03   9.4872451e+01
   1.0779000e+03   9.4871821e+01
   1.0779500e+03   9.4871185e+01
   1.0780000e+03   9.4870545e+01
   1.0780500e+03   9.4869900e+01
   1.0781000e+03   9.4869251e+01
   1.0781500e+03   9.4868596e+01
   1.0782000e+03   9.4867937e+01
   1.0782500e+03   9.4867272e+01
   1.0783000e+03   9.4866603e+01
   1.0783500e+03   9.4865928e+01
   1.0784000e+03   9.4865249e+01
   1.0784500e+03   9.4864564e+01
   1.0785000e+03   9.4863874e+01
   1.0785500e+03   9.4863179e+01
   1.0786000e+03   9.4862478e+01
   1.0786500e+03   9.4861772e+01
   1.0787000e+03   9.4861061e+01
   1.0787500e+03   9.4860344e+01
   1.0788000e+03   9.4859621e+01
   1.0788500e+03   9.4858893e+01
   1.0789000e+03   9.4858159e+01
   1.0789500e+03   9.4857420e+01
   1.0790000e+03   9.4856675e+01
   1.0790500e+03   9.4855924e+01
   1.0791000e+03   9.4855167e+01
   1.0791500e+03   9.4854404e+01
   1.0792000e+03   9.4853635e+01
   1.0792500e+03   9.4852860e+01
   1.0793000e+03   9.4852079e+01
   1.0793500e+03   9.4851291e+01
   1.0794000e+03   9.4850497e+01
   1.0794500e+03   9.4849697e+01
   1.0795000e+03   9.4848891e+01
   1.0795500e+03   9.4848078e+01
   1.0796000e+03   9.4847258e+01
   1.0796500e+03   9.4846432e+01
   1.0797000e+03   9.4845599e+01
   1.0797500e+03   9.4844760e+01
   1.0798000e+03   9.4843913e+01
   1.0798500e+03   9.4843060e+01
   1.0799000e+03   9.4842199e+01
   1.0799500e+03   9.4841332e+01
   1.0800000e+03   9.4840457e+01
   1.0800500e+03   9.4839575e+01
   1.0801000e+03   9.4838686e+01
   1.0801500e+03   9.4837790e+01
   1.0802000e+03   9.4836886e+01
   1.0802500e+03   9.4835974e+01
   1.0803000e+03   9.4835055e+01
   1.0803500e+03   9.4834128e+01
   1.0804000e+03   9.4833193e+01
   1.0804500e+03   9.4832250e+01
   1.0805000e+03   9.4831300e+01
   1.0805500e+03   9.4830341e+01
   1.0806000e+03   9.4829374e+01
   1.0806500e+03   9.4828399e+01
   1.0807000e+03   9.4827415e+01
   1.0807500e+03   9.4826423e+01
   1.0808000e+03   9.4825423e+01
   1.0808500e+03   9.4824414e+01
   1.0809000e+03   9.4823396e+01
   1.0809500e+03   9.4822369e+01
   1.0810000e+03   9.4821333e+01
   1.0810500e+03   9.4820289e+01
   1.0811000e+03   9.4819235e+01
   1.0811500e+03   9.4818172e+01
   1.0812000e+03   9.4817099e+01
   1.0812500e+03   9.4816017e+01
   1.0813000e+03   9.4814925e+01
   1.0813500e+03   9.4813824e+01
   1.0814000e+03   9.4812713e+01
   1.0814500e+03   9.4811592e+01
   1.0815000e+03   9.4810461e+01
   1.0815500e+03   9.4809319e+01
   1.0816000e+03   9.4808168e+01
   1.0816500e+03   9.4807005e+01
   1.0817000e+03   9.4805833e+01
   1.0817500e+03   9.4804650e+01
   1.0818000e+03   9.4803455e+01
   1.0818500e+03   9.4802250e+01
   1.0819000e+03   9.4801034e+01
   1.0819500e+03   9.4799807e+01
   1.0820000e+03   9.4798568e+01
   1.0820500e+03   9.4797318e+01
   1.0821000e+03   9.4796056e+01
   1.0821500e+03   9.4794783e+01
   1.0822000e+03   9.4793497e+01
   1.0822500e+03   9.4792200e+01
   1.0823000e+03   9.4790890e+01
   1.0823500e+03   9.4789568e+01
   1.0824000e+03   9.4788233e+01
   1.0824500e+03   9.4786886e+01
   1.0825000e+03   9.4785526e+01
   1.0825500e+03   9.4784152e+01
   1.0826000e+03   9.4782766e+01
   1.0826500e+03   9.4781366e+01
   1.0827000e+03   9.4779953e+01
   1.0827500e+03   9.4778526e+01
   1.0828000e+03   9.4777085e+01
   1.0828500e+03   9.4775630e+01
   1.0829000e+03   9.4774161e+01
   1.0829500e+03   9.4772678e+01
   1.0830000e+03   9.4771180e+01
   1.0830500e+03   9.4769667e+01
   1.0831000e+03   9.4768139e+01
   1.0831500e+03   9.4766596e+01
   1.0832000e+03   9.4765037e+01
   1.0832500e+03   9.4763463e+01
   1.0833000e+03   9.4761874e+01
   1.0833500e+03   9.4760268e+01
   1.0834000e+03   9.4758646e+01
   1.0834500e+03   9.4757007e+01
   1.0835000e+03   9.4755352e+01
   1.0835500e+03   9.4753680e+01
   1.0836000e+03   9.4751991e+01
   1.0836500e+03   9.4750284e+01
   1.0837000e+03   9.4748560e+01
   1.0837500e+03   9.4746818e+01
   1.0838000e+03   9.4745058e+01
   1.0838500e+03   9.4743280e+01
   1.0839000e+03   9.4741483e+01
   1.0839500e+03   9.4739668e+01
   1.0840000e+03   9.4737833e+01
   1.0840500e+03   9.4735979e+01
   1.0841000e+03   9.4734105e+01
   1.0841500e+03   9.4732211e+01
   1.0842000e+03   9.4730297e+01
   1.0842500e+03   9.4728363e+01
   1.0843000e+03   9.4726407e+01
   1.0843500e+03   9.4724431e+01
   1.0844000e+03   9.4722433e+01
   1.0844500e+03   9.4720414e+01
   1.0845000e+03   9.4718373e+01
   1.0845500e+03   9.4716309e+01
   1.0846000e+03   9.4714223e+01
   1.0846500e+03   9.4712114e+01
   1.0847000e+03   9.4709981e+01
   1.0847500e+03   9.4707825e+01
   1.0848000e+03   9.4705645e+01
   1.0848500e+03   9.4703440e+01
   1.0849000e+03   9.4701211e+01
   1.0849500e+03   9.4698957e+01
   1.0850000e+03   9.4696677e+01
   1.0850500e+03   9.4694371e+01
   1.0851000e+03   9.4692039e+01
   1.0851500e+03   9.4689681e+01
   1.0852000e+03   9.4687295e+01
   1.0852500e+03   9.4684882e+01
   1.0853000e+03   9.4682441e+01
   1.0853500e+03   9.4679972e+01
   1.0854000e+03   9.4677474e+01
   1.0854500e+03   9.4674947e+01
   1.0855000e+03   9.4672391e+01
   1.0855500e+03   9.4669804e+01
   1.0856000e+03   9.4667187e+01
   1.0856500e+03   9.4664538e+01
   1.0857000e+03   9.4661858e+01
   1.0857500e+03   9.4659146e+01
   1.0858000e+03   9.4656402e+01
   1.0858500e+03   9.4653625e+01
   1.0859000e+03   9.4650813e+01
   1.0859500e+03   9.4647968e+01
   1.0860000e+03   9.4645088e+01
   1.0860500e+03   9.4642173e+01
   1.0861000e+03   9.4639222e+01
   1.0861500e+03   9.4636235e+01
   1.0862000e+03   9.4633211e+01
   1.0862500e+03   9.4630149e+01
   1.0863000e+03   9.4627049e+01
   1.0863500e+03   9.4623910e+01
   1.0864000e+03   9.4620731e+01
   1.0864500e+03   9.4617513e+01
   1.0865000e+03   9.4614253e+01
   1.0865500e+03   9.4610952e+01
   1.0866000e+03   9.4607609e+01
   1.0866500e+03   9.4604223e+01
   1.0867000e+03   9.4600793e+01
   1.0867500e+03   9.4597319e+01
   1.0868000e+03   9.4593799e+01
   1.0868500e+03   9.4590234e+01
   1.0869000e+03   9.4586622e+01
   1.0869500e+03   9.4582962e+01
   1.0870000e+03   9.4579254e+01
   1.0870500e+03   9.4575496e+01
   1.0871000e+03   9.4571689e+01
   1.0871500e+03   9.4567830e+01
   1.0872000e+03   9.4563920e+01
   1.0872500e+03   9.4559956e+01
   1.0873000e+03   9.4555939e+01
   1.0873500e+03   9.4551867e+01
   1.0874000e+03   9.4547739e+01
   1.0874500e+03   9.4543555e+01
   1.0875000e+03   9.4539313e+01
   1.0875500e+03   9.4535011e+01
   1.0876000e+03   9.4530650e+01
   1.0876500e+03   9.4526228e+01
   1.0877000e+03   9.4521744e+01
   1.0877500e+03   9.4517196e+01
   1.0878000e+03   9.4512584e+01
   1.0878500e+03   9.4507905e+01
   1.0879000e+03   9.4503160e+01
   1.0879500e+03   9.4498347e+01
   1.0880000e+03   9.4493464e+01
   1.0880500e+03   9.4488510e+01
   1.0881000e+03   9.4483484e+01
   1.0881500e+03   9.4478384e+01
   1.0882000e+03   9.4473209e+01
   1.0882500e+03   9.4467958e+01
   1.0883000e+03   9.4462628e+01
   1.0883500e+03   9.4457219e+01
   1.0884000e+03   9.4451728e+01
   1.0884500e+03   9.4446155e+01
   1.0885000e+03   9.4440497e+01
   1.0885500e+03   9.4434753e+01
   1.0886000e+03   9.4428922e+01
   1.0886500e+03   9.4423000e+01
   1.0887000e+03   9.4416987e+01
   1.0887500e+03   9.4410881e+01
   1.0888000e+03   9.4404679e+01
   1.0888500e+03   9.4398380e+01
   1.0889000e+03   9.4391982e+01
   1.0889500e+03   9.4385482e+01
   1.0890000e+03   9.4378879e+01
   1.0890500e+03   9.4372171e+01
   1.0891000e+03   9.4365354e+01
   1.0891500e+03   9.4358427e+01
   1.0892000e+03   9.4351388e+01
   1.0892500e+03   9.4344234e+01
   1.0893000e+03   9.4336962e+01
   1.0893500e+03   9.4329570e+01
   1.0894000e+03   9.4322056e+01
   1.0894500e+03   9.4314416e+01
   1.0895000e+03   9.4306648e+01
   1.0895500e+03   9.4298750e+01
   1.0896000e+03   9.4290717e+01
   1.0896500e+03   9.4282548e+01
   1.0897000e+03   9.4274239e+01
   1.0897500e+03   9.4265786e+01
   1.0898000e+03   9.4257188e+01
   1.0898500e+03   9.4248440e+01
   1.0899000e+03   9.4239538e+01
   1.0899500e+03   9.4230481e+01
   1.0900000e+03   9.4221262e+01
   1.0900500e+03   9.4211880e+01
   1.0901000e+03   9.4202330e+01
   1.0901500e+03   9.4192609e+01
   1.0902000e+03   9.4182711e+01
   1.0902500e+03   9.4172633e+01
   1.0903000e+03   9.4162371e+01
   1.0903500e+03   9.4151920e+01
   1.0904000e+03   9.4141276e+01
   1.0904500e+03   9.4130434e+01
   1.0905000e+03   9.4119388e+01
   1.0905500e+03   9.4108135e+01
   1.0906000e+03   9.4096668e+01
   1.0906500e+03   9.4084983e+01
   1.0907000e+03   9.4073075e+01
   1.0907500e+03   9.4060936e+01
   1.0908000e+03   9.4048562e+01
   1.0908500e+03   9.4035947e+01
   1.0909000e+03   9.4023085e+01
   1.0909500e+03   9.4009968e+01
   1.0910000e+03   9.3996591e+01
   1.0910500e+03   9.3982947e+01
   1.0911000e+03   9.3969028e+01
   1.0911500e+03   9.3954828e+01
   1.0912000e+03   9.3940339e+01
   1.0912500e+03   9.3925553e+01
   1.0913000e+03   9.3910462e+01
   1.0913500e+03   9.3895058e+01
   1.0914000e+03   9.3879333e+01
   1.0914500e+03   9.3863278e+01
   1.0915000e+03   9.3846884e+01
   1.0915500e+03   9.3830141e+01
   1.0916000e+03   9.3813040e+01
   1.0916500e+03   9.3795570e+01
   1.0917000e+03   9.3777721e+01
   1.0917500e+03   9.3759483e+01
   1.0918000e+03   9.3740845e+01
   1.0918500e+03   9.3721795e+01
   1.0919000e+03   9.3702320e+01
   1.0919500e+03   9.3682410e+01
   1.0920000e+03   9.3662050e+01
   1.0920500e+03   9.3641229e+01
   1.0921000e+03   9.3619931e+01
   1.0921500e+03   9.3598144e+01
   1.0922000e+03   9.3575853e+01
   1.0922500e+03   9.3553041e+01
   1.0923000e+03   9.3529694e+01
   1.0923500e+03   9.3505796e+01
   1.0924000e+03   9.3481329e+01
   1.0924500e+03   9.3456275e+01
   1.0925000e+03   9.3430617e+01
   1.0925500e+03   9.3404336e+01
   1.0926000e+03   9.3377412e+01
   1.0926500e+03   9.3349825e+01
   1.0927000e+03   9.3321554e+01
   1.0927500e+03   9.3292576e+01
   1.0928000e+03   9.3262870e+01
   1.0928500e+03   9.3232411e+01
   1.0929000e+03   9.3201175e+01
   1.0929500e+03   9.3169137e+01
   1.0930000e+03   9.3136270e+01
   1.0930500e+03   9.3102546e+01
   1.0931000e+03   9.3067937e+01
   1.0931500e+03   9.3032413e+01
   1.0932000e+03   9.2995944e+01
   1.0932500e+03   9.2958496e+01
   1.0933000e+03   9.2920037e+01
   1.0933500e+03   9.2880532e+01
   1.0934000e+03   9.2839944e+01
   1.0934500e+03   9.2798237e+01
   1.0935000e+03   9.2755369e+01
   1.0935500e+03   9.2711302e+01
   1.0936000e+03   9.2665992e+01
   1.0936500e+03   9.2619395e+01
   1.0937000e+03   9.2571465e+01
   1.0937500e+03   9.2522154e+01
   1.0938000e+03   9.2471411e+01
   1.0938500e+03   9.2419186e+01
   1.0939000e+03   9.2365423e+01
   1.0939500e+03   9.2310066e+01
   1.0940000e+03   9.2253057e+01
   1.0940500e+03   9.2194333e+01
   1.0941000e+03   9.2133831e+01
   1.0941500e+03   9.2071484e+01
   1.0942000e+03   9.2007224e+01
   1.0942500e+03   9.1940977e+01
   1.0943000e+03   9.1872668e+01
   1.0943500e+03   9.1802220e+01
   1.0944000e+03   9.1729550e+01
   1.0944500e+03   9.1654573e+01
   1.0945000e+03   9.1577201e+01
   1.0945500e+03   9.1497341e+01
   1.0946000e+03   9.1414898e+01
   1.0946500e+03   9.1329773e+01
   1.0947000e+03   9.1241860e+01
   1.0947500e+03   9.1151053e+01
   1.0948000e+03   9.1057240e+01
   1.0948500e+03   9.0960304e+01
   1.0949000e+03   9.0860124e+01
   1.0949500e+03   9.0756576e+01
   1.0950000e+03   9.0649529e+01
   1.0950500e+03   9.0538851e+01
   1.0951000e+03   9.0424401e+01
   1.0951500e+03   9.0306037e+01
   1.0952000e+03   9.0183611e+01
   1.0952500e+03   9.0056970e+01
   1.0953000e+03   8.9925959e+01
   1.0953500e+03   8.9790416e+01
   1.0954000e+03   8.9650178e+01
   1.0954500e+03   8.9505075e+01
   1.0955000e+03   8.9354938e+01
   1.0955500e+03   8.9199593e+01
   1.0956000e+03   8.9038863e+01
   1.0956500e+03   8.8872573e+01
   1.0957000e+03   8.8700544e+01
   1.0957500e+03   8.8522600e+01
   1.0958000e+03   8.8338567e+01
   1.0958500e+03   8.8148273e+01
   1.0959000e+03   8.7951552e+01
   1.0959500e+03   8.7748244e+01
   1.0960000e+03   8.7538200e+01
   1.0960500e+03   8.7321280e+01
   1.0961000e+03   8.7097360e+01
   1.0961500e+03   8.6866335e+01
   1.0962000e+03   8.6628117e+01
   1.0962500e+03   8.6382648e+01
   1.0963000e+03   8.6129897e+01
   1.0963500e+03   8.5869867e+01
   1.0964000e+03   8.5602602e+01
   1.0964500e+03   8.5328192e+01
   1.0965000e+03   8.5046778e+01
   1.0965500e+03   8.4758559e+01
   1.0966000e+03   8.4463801e+01
   1.0966500e+03   8.4162841e+01
   1.0967000e+03   8.3856097e+01
   1.0967500e+03   8.3544074e+01
   1.0968000e+03   8.3227372e+01
   1.0968500e+03   8.2906696e+01
   1.0969000e+03   8.2582855e+01
   1.0969500e+03   8.2256776e+01
   1.0970000e+03   8.1929502e+01
   1.0970500e+03   8.1602201e+01
   1.0971000e+03   8.1276162e+01
   1.0971500e+03   8.0952797e+01
   1.0972000e+03   8.0633633e+01
   1.0972500e+03   8.0320310e+01
   1.0973000e+03   8.0014570e+01
   1.0973500e+03   7.9718238e+01
   1.0974000e+03   7.9433210e+01
   1.0974500e+03   7.9161426e+01
   1.0975000e+03   7.8904849e+01
   1.0975500e+03   7.8665436e+01
   1.0976000e+03   7.8445101e+01
   1.0976500e+03   7.8245687e+01
   1.0977000e+03   7.8068929e+01
   1.0977500e+03   7.7916418e+01
   1.0978000e+03   7.7789570e+01
   1.0978500e+03   7.7689591e+01
   1.0979000e+03   7.7617451e+01
   1.0979500e+03   7.7573859e+01
   1.0980000e+03   7.7559251e+01
   1.0980500e+03   7.7573771e+01
   1.0981000e+03   7.7617274e+01
   1.0981500e+03   7.7689328e+01
   1.0982000e+03   7.7789224e+01
   1.0982500e+03   7.7915991e+01
   1.0983000e+03   7.8068426e+01
   1.0983500e+03   7.8245112e+01
   1.0984000e+03   7.8444459e+01
   1.0984500e+03   7.8664734e+01
   1.0985000e+03   7.8904092e+01
   1.0985500e+03   7.9160619e+01
   1.0986000e+03   7.9432359e+01
   1.0986500e+03   7.9717350e+01
   1.0987000e+03   8.0013650e+01
   1.0987500e+03   8.0319365e+01
   1.0988000e+03   8.0632667e+01
   1.0988500e+03   8.0951815e+01
   1.0989000e+03   8.1275171e+01
   1.0989500e+03   8.1601204e+01
   1.0990000e+03   8.1928503e+01
   1.0990500e+03   8.2255778e+01
   1.0991000e+03   8.2581863e+01
   1.0991500e+03   8.2905712e+01
   1.0992000e+03   8.3226399e+01
   1.0992500e+03   8.3543114e+01
   1.0993000e+03   8.3855152e+01
   1.0993500e+03   8.4161913e+01
   1.0994000e+03   8.4462892e+01
   1.0994500e+03   8.4757670e+01
   1.0995000e+03   8.5045909e+01
   1.0995500e+03   8.5327344e+01
   1.0996000e+03   8.5601776e+01
   1.0996500e+03   8.5869062e+01
   1.0997000e+03   8.6129114e+01
   1.0997500e+03   8.6381888e+01
   1.0998000e+03   8.6627379e+01
   1.0998500e+03   8.6865619e+01
   1.0999000e+03   8.7096666e+01
   1.0999500e+03   8.7320607e+01
   1.1000000e+03   8.7537548e+01
   1.1000500e+03   8.7747613e+01
   1.1001000e+03   8.7950941e+01
   1.1001500e+03   8.8147682e+01
   1.1002000e+03   8.8337996e+01
   1.1002500e+03   8.8522048e+01
   1.1003000e+03   8.8700010e+01
   1.1003500e+03   8.8872056e+01
   1.1004000e+03   8.9038364e+01
   1.1004500e+03   8.9199111e+01
   1.1005000e+03   8.9354472e+01
   1.1005500e+03   8.9504625e+01
   1.1006000e+03   8.9649742e+01
   1.1006500e+03   8.9789995e+01
   1.1007000e+03   8.9925552e+01
   1.1007500e+03   9.0056577e+01
   1.1008000e+03   9.0183231e+01
   1.1008500e+03   9.0305669e+01
   1.1009000e+03   9.0424046e+01
   1.1009500e+03   9.0538507e+01
   1.1010000e+03   9.0649197e+01
   1.1010500e+03   9.0756254e+01
   1.1011000e+03   9.0859813e+01
   1.1011500e+03   9.0960003e+01
   1.1012000e+03   9.1056949e+01
   1.1012500e+03   9.1150772e+01
   1.1013000e+03   9.1241588e+01
   1.1013500e+03   9.1329509e+01
   1.1014000e+03   9.1414643e+01
   1.1014500e+03   9.1497094e+01
   1.1015000e+03   9.1576961e+01
   1.1015500e+03   9.1654340e+01
   1.1016000e+03   9.1729324e+01
   1.1016500e+03   9.1802002e+01
   1.1017000e+03   9.1872457e+01
   1.1017500e+03   9.1940772e+01
   1.1018000e+03   9.2007025e+01
   1.1018500e+03   9.2071291e+01
   1.1019000e+03   9.2133644e+01
   1.1019500e+03   9.2194151e+01
   1.1020000e+03   9.2252880e+01
   1.1020500e+03   9.2309895e+01
   1.1021000e+03   9.2365257e+01
   1.1021500e+03   9.2419024e+01
   1.1022000e+03   9.2471254e+01
   1.1022500e+03   9.2522001e+01
   1.1023000e+03   9.2571317e+01
   1.1023500e+03   9.2619251e+01
   1.1024000e+03   9.2665852e+01
   1.1024500e+03   9.2711166e+01
   1.1025000e+03   9.2755237e+01
   1.1025500e+03   9.2798108e+01
   1.1026000e+03   9.2839819e+01
   1.1026500e+03   9.2880410e+01
   1.1027000e+03   9.2919918e+01
   1.1027500e+03   9.2958380e+01
   1.1028000e+03   9.2995831e+01
   1.1028500e+03   9.3032303e+01
   1.1029000e+03   9.3067830e+01
   1.1029500e+03   9.3102442e+01
   1.1030000e+03   9.3136168e+01
   1.1030500e+03   9.3169038e+01
   1.1031000e+03   9.3201079e+01
   1.1031500e+03   9.3232317e+01
   1.1032000e+03   9.3262778e+01
   1.1032500e+03   9.3292487e+01
   1.1033000e+03   9.3321467e+01
   1.1033500e+03   9.3349740e+01
   1.1034000e+03   9.3377329e+01
   1.1034500e+03   9.3404255e+01
   1.1035000e+03   9.3430538e+01
   1.1035500e+03   9.3456198e+01
   1.1036000e+03   9.3481253e+01
   1.1036500e+03   9.3505722e+01
   1.1037000e+03   9.3529622e+01
   1.1037500e+03   9.3552971e+01
   1.1038000e+03   9.3575784e+01
   1.1038500e+03   9.3598077e+01
   1.1039000e+03   9.3619866e+01
   1.1039500e+03   9.3641165e+01
   1.1040000e+03   9.3661987e+01
   1.1040500e+03   9.3682348e+01
   1.1041000e+03   9.3702260e+01
   1.1041500e+03   9.3721736e+01
   1.1042000e+03   9.3740788e+01
   1.1042500e+03   9.3759427e+01
   1.1043000e+03   9.3777666e+01
   1.1043500e+03   9.3795516e+01
   1.1044000e+03   9.3812987e+01
   1.1044500e+03   9.3830089e+01
   1.1045000e+03   9.3846833e+01
   1.1045500e+03   9.3863229e+01
   1.1046000e+03   9.3879285e+01
   1.1046500e+03   9.3895011e+01
   1.1047000e+03   9.3910415e+01
   1.1047500e+03   9.3925507e+01
   1.1048000e+03   9.3940294e+01
   1.1048500e+03   9.3954784e+01
   1.1049000e+03   9.3968985e+01
   1.1049500e+03   9.3982905e+01
   1.1050000e+03   9.3996550e+01
   1.1050500e+03   9.4009928e+01
   1.1051000e+03   9.4023045e+01
   1.1051500e+03   9.4035908e+01
   1.1052000e+03   9.4048524e+01
   1.1052500e+03   9.4060899e+01
   1.1053000e+03   9.4073038e+01
   1.1053500e+03   9.4084947e+01
   1.1054000e+03   9.4096633e+01
   1.1054500e+03   9.4108100e+01
   1.1055000e+03   9.4119354e+01
   1.1055500e+03   9.4130400e+01
   1.1056000e+03   9.4141243e+01
   1.1056500e+03   9.4151888e+01
   1.1057000e+03   9.4162340e+01
   1.1057500e+03   9.4172602e+01
   1.1058000e+03   9.4182680e+01
   1.1058500e+03   9.4192579e+01
   1.1059000e+03   9.4202301e+01
   1.1059500e+03   9.4211851e+01
   1.1060000e+03   9.4221234e+01
   1.1060500e+03   9.4230453e+01
   1.1061000e+03   9.4239511e+01
   1.1061500e+03   9.4248413e+01
   1.1062000e+03   9.4257161e+01
   1.1062500e+03   9.4265760e+01
   1.1063000e+03   9.4274213e+01
   1.1063500e+03   9.4282523e+01
   1.1064000e+03   9.4290692e+01
   1.1064500e+03   9.4298725e+01
   1.1065000e+03   9.4306624e+01
   1.1065500e+03   9.4314392e+01
   1.1066000e+03   9.4322033e+01
   1.1066500e+03   9.4329547e+01
   1.1067000e+03   9.4336939e+01
   1.1067500e+03   9.4344212e+01
   1.1068000e+03   9.4351366e+01
   1.1068500e+03   9.4358406e+01
   1.1069000e+03   9.4365333e+01
   1.1069500e+03   9.4372150e+01
   1.1070000e+03   9.4378859e+01
   1.1070500e+03   9.4385462e+01
   1.1071000e+03   9.4391962e+01
   1.1071500e+03   9.4398361e+01
   1.1072000e+03   9.4404660e+01
   1.1072500e+03   9.4410862e+01
   1.1073000e+03   9.4416969e+01
   1.1073500e+03   9.4422982e+01
   1.1074000e+03   9.4428904e+01
   1.1074500e+03   9.4434736e+01
   1.1075000e+03   9.4440480e+01
   1.1075500e+03   9.4446138e+01
   1.1076000e+03   9.4451711e+01
   1.1076500e+03   9.4457202e+01
   1.1077000e+03   9.4462611e+01
   1.1077500e+03   9.4467941e+01
   1.1078000e+03   9.4473193e+01
   1.1078500e+03   9.4478368e+01
   1.1079000e+03   9.4483468e+01
   1.1079500e+03   9.4488495e+01
   1.1080000e+03   9.4493449e+01
   1.1080500e+03   9.4498332e+01
   1.1081000e+03   9.4503146e+01
   1.1081500e+03   9.4507891e+01
   1.1082000e+03   9.4512569e+01
   1.1082500e+03   9.4517182e+01
   1.1083000e+03   9.4521730e+01
   1.1083500e+03   9.4526214e+01
   1.1084000e+03   9.4530637e+01
   1.1084500e+03   9.4534998e+01
   1.1085000e+03   9.4539300e+01
   1.1085500e+03   9.4543542e+01
   1.1086000e+03   9.4547727e+01
   1.1086500e+03   9.4551855e+01
   1.1087000e+03   9.4555927e+01
   1.1087500e+03   9.4559944e+01
   1.1088000e+03   9.4563908e+01
   1.1088500e+03   9.4567818e+01
   1.1089000e+03   9.4571677e+01
   1.1089500e+03   9.4575485e+01
   1.1090000e+03   9.4579242e+01
   1.1090500e+03   9.4582951e+01
   1.1091000e+03   9.4586611e+01
   1.1091500e+03   9.4590223e+01
   1.1092000e+03   9.4593789e+01
   1.1092500e+03   9.4597308e+01
   1.1093000e+03   9.4600783e+01
   1.1093500e+03   9.4604212e+01
   1.1094000e+03   9.4607599e+01
   1.1094500e+03   9.4610942e+01
   1.1095000e+03   9.4614243e+01
   1.1095500e+03   9.4617503e+01
   1.1096000e+03   9.4620722e+01
   1.1096500e+03   9.4623900e+01
   1.1097000e+03   9.4627039e+01
   1.1097500e+03   9.4630139e+01
   1.1098000e+03   9.4633201e+01
   1.1098500e+03   9.4636226e+01
   1.1099000e+03   9.4639213e+01
   1.1099500e+03   9.4642164e+01
   1.1100000e+03   9.4645080e+01
   1.1100500e+03   9.4647960e+01
   1.1101000e+03   9.4650805e+01
   1.1101500e+03   9.4653616e+01
   1.1102000e+03   9.4656394e+01
   1.1102500e+03   9.4659138e+01
   1.1103000e+03   9.4661850e+01
   1.1103500e+03   9.4664530e+01
   1.1104000e+03   9.4667179e+01
   1.1104500e+03   9.4669796e+01
   1.1105000e+03   9.4672383e+01
   1.1105500e+03   9.4674940e+01
   1.1106000e+03   9.4677467e+01
   1.1106500e+03   9.4679965e+01
   1.1107000e+03   9.4682434e+01
   1.1107500e+03   9.4684875e+01
   1.1108000e+03   9.4687288e+01
   1.1108500e+03   9.4689673e+01
   1.1109000e+03   9.4692032e+01
   1.1109500e+03   9.4694364e+01
   1.1110000e+03   9.4696670e+01
   1.1110500e+03   9.4698950e+01
   1.1111000e+03   9.4701204e+01
   1.1111500e+03   9.4703433e+01
   1.1112000e+03   9.4705638e+01
   1.1112500e+03   9.4707818e+01
   1.1113000e+03   9.4709975e+01
   1.1113500e+03   9.4712107e+01
   1.1114000e+03   9.4714216e+01
   1.1114500e+03   9.4716303e+01
   1.1115000e+03   9.4718367e+01
   1.1115500e+03   9.4720408e+01
   1.1116000e+03   9.4722427e+01
   1.1116500e+03   9.4724425e+01
   1.1117000e+03   9.4726401e+01
   1.1117500e+03   9.4728357e+01
   1.1118000e+03   9.4730291e+01
   1.1118500e+03   9.4732205e+01
   1.1119000e+03   9.4734099e+01
   1.1119500e+03   9.4735973e+01
   1.1120000e+03   9.4737827e+01
   1.1120500e+03   9.4739662e+01
   1.1121000e+03   9.4741478e+01
   1.1121500e+03   9.4743275e+01
   1.1122000e+03   9.4745053e+01
   1.1122500e+03   9.4746813e+01
   1.1123000e+03   9.4748555e+01
   1.1123500e+03   9.4750279e+01
   1.1124000e+03   9.4751986e+01
   1.1124500e+03   9.4753675e+01
   1.1125000e+03   9.4755347e+01
   1.1125500e+03   9.4757002e+01
   1.1126000e+03   9.4758641e+01
   1.1126500e+03   9.4760263e+01
   1.1127000e+03   9.4761869e+01
   1.1127500e+03   9.4763459e+01
   1.1128000e+03   9.4765033e+01
   1.1128500e+03   9.4766591e+01
   1.1129000e+03   9.4768134e+01
   1.1129500e+03   9.4769662e+01
   1.1130000e+03   9.4771175e+01
   1.1130500e+03   9.4772673e+01
   1.1131000e+03   9.4774157e+01
   1.1131500e+03   9.4775626e+01
   1.1132000e+03   9.4777081e+01
   1.1132500e+03   9.4778522e+01
   1.1133000e+03   9.4779949e+01
   1.1133500e+03   9.4781362e+01
   1.1134000e+03   9.4782762e+01
   1.1134500e+03   9.4784148e+01
   1.1135000e+03   9.4785521e+01
   1.1135500e+03   9.4786882e+01
   1.1136000e+03   9.4788229e+01
   1.1136500e+03   9.4789564e+01
   1.1137000e+03   9.4790886e+01
   1.1137500e+03   9.4792196e+01
   1.1138000e+03   9.4793493e+01
   1.1138500e+03   9.4794779e+01
   1.1139000e+03   9.4796052e+01
   1.1139500e+03   9.4797314e+01
   1.1140000e+03   9.4798564e+01
   1.1140500e+03   9.4799803e+01
   1.1141000e+03   9.4801031e+01
   1.1141500e+03   9.4802247e+01
   1.1142000e+03   9.4803452e+01
   1.1142500e+03   9.4804646e+01
   1.1143000e+03   9.4805829e+01
   1.1143500e+03   9.4807002e+01
   1.1144000e+03   9.4808164e+01
   1.1144500e+03   9.4809316e+01
   1.1145000e+03   9.4810457e+01
   1.1145500e+03   9.4811588e+01
   1.1146000e+03   9.4812709e+01
   1.1146500e+03   9.4813821e+01
   1.1147000e+03   9.4814922e+01
   1.1147500e+03   9.4816014e+01
   1.1148000e+03   9.4817096e+01
   1.1148500e+03   9.4818168e+01
   1.1149000e+03   9.4819231e+01
   1.1149500e+03   9.4820285e+01
   1.1150000e+03   9.4821330e+01
   1.1150500e+03   9.4822366e+01
   1.1151000e+03   9.4823393e+01
   1.1151500e+03   9.4824411e+01
   1.1152000e+03   9.4825420e+01
   1.1152500e+03   9.4826420e+01
   1.1153000e+03   9.4827412e+01
   1.1153500e+03   9.4828396e+01
   1.1154000e+03   9.4829371e+01
   1.1154500e+03   9.4830338e+01
   1.1155000e+03   9.4831297e+01
   1.1155500e+03   9.4832247e+01
   1.1156000e+03   9.4833190e+01
   1.1156500e+03   9.4834125e+01
   1.1157000e+03   9.4835052e+01
   1.1157500e+03   9.4835971e+01
   1.1158000e+03   9.4836883e+01
   1.1158500e+03   9.4837787e+01
   1.1159000e+03   9.4838683e+01
   1.1159500e+03   9.4839573e+01
   1.1160000e+03   9.4840454e+01
   1.1160500e+03   9.4841329e+01
   1.1161000e+03   9.4842197e+01
   1.1161500e+03   9.4843057e+01
   1.1162000e+03   9.4843911e+01
   1.1162500e+03   9.4844757e+01
   1.1163000e+03   9.4845597e+01
   1.1163500e+03   9.4846430e+01
   1.1164000e+03   9.4847256e+01
   1.1164500e+03   9.4848075e+01
   1.1165000e+03   9.4848888e+01
   1.1165500e+03   9.4849695e+01
   1.1166000e+03   9.4850495e+01
   1.1166500e+03   9.4851289e+01
   1.1167000e+03   9.4852076e+01
   1.1167500e+03   9.4852857e+01
   1.1168000e+03   9.4853632e+01
   1.1168500e+03   9.4854401e+01
   1.1169000e+03   9.4855164e+01
   1.1169500e+03   9.4855921e+01
   1.1170000e+03   9.4856672e+01
   1.1170500e+03   9.4857418e+01
   1.1171000e+03   9.4858157e+01
   1.1171500e+03   9.4858891e+01
   1.1172000e+03   9.4859619e+01
   1.1172500e+03   9.4860341e+01
   1.1173000e+03   9.4861058e+01
   1.1173500e+03   9.4861770e+01
   1.1174000e+03   9.4862476e+01
   1.1174500e+03   9.4863176e+01
   1.1175000e+03   9.4863872e+01
   1.1175500e+03   9.4864562e+01
   1.1176000e+03   9.4865247e+01
   1.1176500e+03   9.4865926e+01
   1.1177000e+03   9.4866601e+01
   1.1177500e+03   9.4867270e+01
   1.1178000e+03   9.4867935e+01
   1.1178500e+03   9.4868594e+01
   1.1179000e+03   9.4869249e+01
   1.1179500e+03   9.4869898e+01
   1.1180000e+03   9.4870543e+01
   1.1180500e+03   9.4871183e+01
   1.1181000e+03   9.4871819e+01
   1.1181500e+03   9.4872449e+01
   1.1182000e+03   9.4873075e+01
   1.1182500e+03   9.4873697e+01
   1.1183000e+03   9.4874314e+01
   1.1183500e+03   9.4874926e+01
   1.1184000e+03   9.4875534e+01
   1.1184500e+03   9.4876138e+01
   1.1185000e+03   9.4876737e+01
   1.1185500e+03   9.4877332e+01
   1.1186000e+03   9.4877923e+01
   1.1186500e+03   9.4878509e+01
   1.1187000e+03   9.4879091e+01
   1.1187500e+03   9.4879669e+01
   1.1188000e+03   9.4880243e+01
   1.1188500e+03   9.4880813e+01
   1.1189000e+03   9.4881378e+01
   1.1189500e+03   9.4881940e+01
   1.1190000e+03   9.4882498e+01
   1.1190500e+03   9.4883052e+01
   1.1191000e+03   9.4883602e+01
   1.1191500e+03   9.4884148e+01
   1.1192000e+03   9.4884690e+01
   1.1192500e+03   9.4885228e+01
   1.1193000e+03   9.4885763e+01
   1.1193500e+03   9.4886294e+01
   1.1194000e+03   9.4886821e+01
   1.1194500e+03   9.4887345e+01
   1.1195000e+03   9.4887865e+01
   1.1195500e+03   9.4888381e+01
   1.1196000e+03   9.4888894e+01
   1.1196500e+03   9.4889403e+01
   1.1197000e+03   9.4889909e+01
   1.1197500e+03   9.4890412e+01
   1.1198000e+03   9.4890911e+01
   1.1198500e+03   9.4891406e+01
   1.1199000e+03   9.4891899e+01
   1.1199500e+03   9.4892387e+01
   1.1200000e+03   9.4892873e+01
   1.1200500e+03   9.4893355e+01
   1.1201000e+03   9.4893834e+01
   1.1201500e+03   9.4894310e+01
   1.1202000e+03   9.4894783e+01
   1.1202500e+03   9.4895252e+01
   1.1203000e+03   9.4895719e+01
   1.1203500e+03   9.4896182e+01
   1.1204000e+03   9.4896642e+01
   1.1204500e+03   9.4897100e+01
   1.1205000e+03   9.4897554e+01
   1.1205500e+03   9.4898005e+01
   1.1206000e+03   9.4898453e+01
   1.1206500e+03   9.4898898e+01
   1.1207000e+03   9.4899341e+01
   1.1207500e+03   9.4899780e+01
   1.1208000e+03   9.4900217e+01
   1.1208500e+03   9.4900650e+01
   1.1209000e+03   9.4901081e+01
   1.1209500e+03   9.4901509e+01
   1.1210000e+03   9.4901935e+01
   1.1210500e+03   9.4902357e+01
   1.1211000e+03   9.4902777e+01
   1.1211500e+03   9.4903194e+01
   1.1212000e+03   9.4903609e+01
   1.1212500e+03   9.4904021e+01
   1.1213000e+03   9.4904430e+01
   1.1213500e+03   9.4904837e+01
   1.1214000e+03   9.4905241e+01
   1.1214500e+03   9.4905642e+01
   1.1215000e+03   9.4906041e+01
   1.1215500e+03   9.4906437e+01
   1.1216000e+03   9.4906831e+01
   1.1216500e+03   9.4907223e+01
   1.1217000e+03   9.4907612e+01
   1.1217500e+03   9.4907998e+01
   1.1218000e+03   9.4908382e+01
   1.1218500e+03   9.4908764e+01
   1.1219000e+03   9.4909144e+01
   1.1219500e+03   9.4909521e+01
   1.1220000e+03   9.4909895e+01
   1.1220500e+03   9.4910268e+01
   1.1221000e+03   9.4910638e+01
   1.1221500e+03   9.4911005e+01
   1.1222000e+03   9.4911371e+01
   1.1222500e+03   9.4911734e+01
   1.1223000e+03   9.4912095e+01
   1.1223500e+03   9.4912454e+01
   1.1224000e+03   9.4912811e+01
   1.1224500e+03   9.4913165e+01
   1.1225000e+03   9.4913517e+01
   1.1225500e+03   9.4913868e+01
   1.1226000e+03   9.4914216e+01
   1.1226500e+03   9.4914562e+01
   1.1227000e+03   9.4914905e+01
   1.1227500e+03   9.4915247e+01
   1.1228000e+03   9.4915587e+01
   1.1228500e+03   9.4915925e+01
   1.1229000e+03   9.4916260e+01
   1.1229500e+03   9.4916594e+01
   1.1230000e+03   9.4916926e+01
   1.1230500e+03   9.4917256e+01
   1.1231000e+03   9.4917583e+01
   1.1231500e+03   9.4917909e+01
   1.1232000e+03   9.4918233e+01
   1.1232500e+03   9.4918555e+01
   1.1233000e+03   9.4918875e+01
   1.1233500e+03   9.4919193e+01
   1.1234000e+03   9.4919510e+01
   1.1234500e+03   9.4919824e+01
   1.1235000e+03   9.4920137e+01
   1.1235500e+03   9.4920448e+01
   1.1236000e+03   9.4920757e+01
   1.1236500e+03   9.4921064e+01
   1.1237000e+03   9.4921370e+01
   1.1237500e+03   9.4921673e+01
   1.1238000e+03   9.4921975e+01
   1.1238500e+03   9.4922275e+01
   1.1239000e+03   9.4922574e+01
   1.1239500e+03   9.4922871e+01
   1.1240000e+03   9.4923166e+01
   1.1240500e+03   9.4923459e+01
   1.1241000e+03   9.4923751e+01
   1.1241500e+03   9.4924041e+01
   1.1242000e+03   9.4924329e+01
   1.1242500e+03   9.4924616e+01
   1.1243000e+03   9.4924901e+01
   1.1243500e+03   9.4925185e+01
   1.1244000e+03   9.4925466e+01
   1.1244500e+03   9.4925747e+01
   1.1245000e+03   9.4926026e+01
   1.1245500e+03   9.4926303e+01
   1.1246000e+03   9.4926578e+01
   1.1246500e+03   9.4926852e+01
   1.1247000e+03   9.4927125e+01
   1.1247500e+03   9.4927396e+01
   1.1248000e+03   9.4927666e+01
   1.1248500e+03   9.4927934e+01
   1.1249000e+03   9.4928200e+01
   1.1249500e+03   9.4928465e+01
   1.1250000e+03   9.4928729e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_33C.dat <==
   1.0750500e+03   9.4843396e+01
   1.0751000e+03   9.4842685e+01
   1.0751500e+03   9.4841969e+01
   1.0752000e+03   9.4841248e+01
   1.0752500e+03   9.4840523e+01
   1.0753000e+03   9.4839792e+01
   1.0753500e+03   9.4839056e+01
   1.0754000e+03   9.4838316e+01
   1.0754500e+03   9.4837570e+01
   1.0755000e+03   9.4836819e+01
   1.0755500e+03   9.4836063e+01
   1.0756000e+03   9.4835302e+01
   1.0756500e+03   9.4834535e+01
   1.0757000e+03   9.4833763e+01
   1.0757500e+03   9.4832986e+01
   1.0758000e+03   9.4832203e+01
   1.0758500e+03   9.4831415e+01
   1.0759000e+03   9.4830621e+01
   1.0759500e+03   9.4829821e+01
   1.0760000e+03   9.4829016e+01
   1.0760500e+03   9.4828205e+01
   1.0761000e+03   9.4827389e+01
   1.0761500e+03   9.4826566e+01
   1.0762000e+03   9.4825738e+01
   1.0762500e+03   9.4824904e+01
   1.0763000e+03   9.4824064e+01
   1.0763500e+03   9.4823218e+01
   1.0764000e+03   9.4822365e+01
   1.0764500e+03   9.4821507e+01
   1.0765000e+03   9.4820642e+01
   1.0765500e+03   9.4819771e+01
   1.0766000e+03   9.4818894e+01
   1.0766500e+03   9.4818011e+01
   1.0767000e+03   9.4817121e+01
   1.0767500e+03   9.4816224e+01
   1.0768000e+03   9.4815321e+01
   1.0768500e+03   9.4814411e+01
   1.0769000e+03   9.4813494e+01
   1.0769500e+03   9.4812571e+01
   1.0770000e+03   9.4811641e+01
   1.0770500e+03   9.4810704e+01
   1.0771000e+03   9.4809760e+01
   1.0771500e+03   9.4808809e+01
   1.0772000e+03   9.4807851e+01
   1.0772500e+03   9.4806885e+01
   1.0773000e+03   9.4805913e+01
   1.0773500e+03   9.4804933e+01
   1.0774000e+03   9.4803945e+01
   1.0774500e+03   9.4802950e+01
   1.0775000e+03   9.4801948e+01
   1.0775500e+03   9.4800938e+01
   1.0776000e+03   9.4799920e+01
   1.0776500e+03   9.4798894e+01
   1.0777000e+03   9.4797861e+01
   1.0777500e+03   9.4796820e+01
   1.0778000e+03   9.4795770e+01
   1.0778500e+03   9.4794713e+01
   1.0779000e+03   9.4793647e+01
   1.0779500e+03   9.4792573e+01
   1.0780000e+03   9.4791491e+01
   1.0780500e+03   9.4790400e+01
   1.0781000e+03   9.4789301e+01
   1.0781500e+03   9.4788193e+01
   1.0782000e+03   9.4787076e+01
   1.0782500e+03   9.4785950e+01
   1.0783000e+03   9.4784816e+01
   1.0783500e+03   9.4783673e+01
   1.0784000e+03   9.4782520e+01
   1.0784500e+03   9.4781359e+01
   1.0785000e+03   9.4780188e+01
   1.0785500e+03   9.4779007e+01
   1.0786000e+03   9.4777817e+01
   1.0786500e+03   9.4776618e+01
   1.0787000e+03   9.4775409e+01
   1.0787500e+03   9.4774190e+01
   1.0788000e+03   9.4772961e+01
   1.0788500e+03   9.4771723e+01
   1.0789000e+03   9.4770474e+01
   1.0789500e+03   9.4769215e+01
   1.0790000e+03   9.4767945e+01
   1.0790500e+03   9.4766665e+01
   1.0791000e+03   9.4765375e+01
   1.0791500e+03   9.4764074e+01
   1.0792000e+03   9.4762762e+01
   1.0792500e+03   9.4761439e+01
   1.0793000e+03   9.4760105e+01
   1.0793500e+03   9.4758760e+01
   1.0794000e+03   9.4757404e+01
   1.0794500e+03   9.4756036e+01
   1.0795000e+03   9.4754657e+01
   1.0795500e+03   9.4753266e+01
   1.0796000e+03   9.4751864e+01
   1.0796500e+03   9.4750449e+01
   1.0797000e+03   9.4749023e+01
   1.0797500e+03   9.4747584e+01
   1.0798000e+03   9.4746133e+01
   1.0798500e+03   9.4744669e+01
   1.0799000e+03   9.4743193e+01
   1.0799500e+03   9.4741704e+01
   1.0800000e+03   9.4740202e+01
   1.0800500e+03   9.4738687e+01
   1.0801000e+03   9.4737159e+01
   1.0801500e+03   9.4735617e+01
   1.0802000e+03   9.4734062e+01
   1.0802500e+03   9.4732493e+01
   1.0803000e+03   9.4730911e+01
   1.0803500e+03   9.4729314e+01
   1.0804000e+03   9.4727704e+01
   1.0804500e+03   9.4726079e+01
   1.0805000e+03   9.4724439e+01
   1.0805500e+03   9.4722785e+01
   1.0806000e+03   9.4721116e+01
   1.0806500e+03   9.4719432e+01
   1.0807000e+03   9.4717733e+01
   1.0807500e+03   9.4716018e+01
   1.0808000e+03   9.4714288e+01
   1.0808500e+03   9.4712542e+01
   1.0809000e+03   9.4710780e+01
   1.0809500e+03   9.4709002e+01
   1.0810000e+03   9.4707208e+01
   1.0810500e+03   9.4705397e+01
   1.0811000e+03   9.4703570e+01
   1.0811500e+03   9.4701725e+01
   1.0812000e+03   9.4699863e+01
   1.0812500e+03   9.4697984e+01
   1.0813000e+03   9.4696088e+01
   1.0813500e+03   9.4694173e+01
   1.0814000e+03   9.4692241e+01
   1.0814500e+03   9.4690290e+01
   1.0815000e+03   9.4688321e+01
   1.0815500e+03   9.4686334e+01
   1.0816000e+03   9.4684327e+01
   1.0816500e+03   9.4682301e+01
   1.0817000e+03   9.4680256e+01
   1.0817500e+03   9.4678191e+01
   1.0818000e+03   9.4676106e+01
   1.0818500e+03   9.4674001e+01
   1.0819000e+03   9.4671876e+01
   1.0819500e+03   9.4669729e+01
   1.0820000e+03   9.4667562e+01
   1.0820500e+03   9.4665374e+01
   1.0821000e+03   9.4663164e+01
   1.0821500e+03   9.4660933e+01
   1.0822000e+03   9.4658679e+01
   1.0822500e+03   9.4656403e+01
   1.0823000e+03   9.4654104e+01
   1.0823500e+03   9.4651783e+01
   1.0824000e+03   9.4649438e+01
   1.0824500e+03   9.4647069e+01
   1.0825000e+03   9.4644677e+01
   1.0825500e+03   9.4642261e+01
   1.0826000e+03   9.4639819e+01
   1.0826500e+03   9.4637354e+01
   1.0827000e+03   9.4634863e+01
   1.0827500e+03   9.4632346e+01
   1.0828000e+03   9.4629804e+01
   1.0828500e+03   9.4627235e+01
   1.0829000e+03   9.4624640e+01
   1.0829500e+03   9.4622017e+01
   1.0830000e+03   9.4619368e+01
   1.0830500e+03   9.4616691e+01
   1.0831000e+03   9.4613985e+01
   1.0831500e+03   9.4611252e+01
   1.0832000e+03   9.4608489e+01
   1.0832500e+03   9.4605697e+01
   1.0833000e+03   9.4602875e+01
   1.0833500e+03   9.4600024e+01
   1.0834000e+03   9.4597142e+01
   1.0834500e+03   9.4594228e+01
   1.0835000e+03   9.4591284e+01
   1.0835500e+03   9.4588307e+01
   1.0836000e+03   9.4585299e+01
   1.0836500e+03   9.4582257e+01
   1.0837000e+03   9.4579182e+01
   1.0837500e+03   9.4576074e+01
   1.0838000e+03   9.4572931e+01
   1.0838500e+03   9.4569754e+01
   1.0839000e+03   9.4566541e+01
   1.0839500e+03   9.4563293e+01
   1.0840000e+03   9.4560009e+01
   1.0840500e+03   9.4556687e+01
   1.0841000e+03   9.4553329e+01
   1.0841500e+03   9.4549932e+01
   1.0842000e+03   9.4546497e+01
   1.0842500e+03   9.4543023e+01
   1.0843000e+03   9.4539509e+01
   1.0843500e+03   9.4535955e+01
   1.0844000e+03   9.4532360e+01
   1.0844500e+03   9.4528724e+01
   1.0845000e+03   9.4525046e+01
   1.0845500e+03   9.4521325e+01
   1.0846000e+03   9.4517561e+01
   1.0846500e+03   9.4513752e+01
   1.0847000e+03   9.4509899e+01
   1.0847500e+03   9.4506000e+01
   1.0848000e+03   9.4502056e+01
   1.0848500e+03   9.4498064e+01
   1.0849000e+03   9.4494025e+01
   1.0849500e+03   9.4489937e+01
   1.0850000e+03   9.4485801e+01
   1.0850500e+03   9.4481614e+01
   1.0851000e+03   9.4477377e+01
   1.0851500e+03   9.4473089e+01
   1.0852000e+03   9.4468748e+01
   1.0852500e+03   9.4464353e+01
   1.0853000e+03   9.4459905e+01
   1.0853500e+03   9.4455402e+01
   1.0854000e+03   9.4450843e+01
   1.0854500e+03   9.4446228e+01
   1.0855000e+03   9.4441555e+01
   1.0855500e+03   9.4436823e+01
   1.0856000e+03   9.4432032e+01
   1.0856500e+03   9.4427180e+01
   1.0857000e+03   9.4422267e+01
   1.0857500e+03   9.4417291e+01
   1.0858000e+03   9.4412251e+01
   1.0858500e+03   9.4407147e+01
   1.0859000e+03   9.4401977e+01
   1.0859500e+03   9.4396740e+01
   1.0860000e+03   9.4391435e+01
   1.0860500e+03   9.4386061e+01
   1.0861000e+03   9.4380616e+01
   1.0861500e+03   9.4375100e+01
   1.0862000e+03   9.4369510e+01
   1.0862500e+03   9.4363847e+01
   1.0863000e+03   9.4358109e+01
   1.0863500e+03   9.4352293e+01
   1.0864000e+03   9.4346400e+01
   1.0864500e+03   9.4340426e+01
   1.0865000e+03   9.4334373e+01
   1.0865500e+03   9.4328236e+01
   1.0866000e+03   9.4322016e+01
   1.0866500e+03   9.4315711e+01
   1.0867000e+03   9.4309319e+01
   1.0867500e+03   9.4302838e+01
   1.0868000e+03   9.4296267e+01
   1.0868500e+03   9.4289605e+01
   1.0869000e+03   9.4282849e+01
   1.0869500e+03   9.4275998e+01
   1.0870000e+03   9.4269051e+01
   1.0870500e+03   9.4262004e+01
   1.0871000e+03   9.4254858e+01
   1.0871500e+03   9.4247608e+01
   1.0872000e+03   9.4240255e+01
   1.0872500e+03   9.4232795e+01
   1.0873000e+03   9.4225227e+01
   1.0873500e+03   9.4217549e+01
   1.0874000e+03   9.4209759e+01
   1.0874500e+03   9.4201853e+01
   1.0875000e+03   9.4193831e+01
   1.0875500e+03   9.4185690e+01
   1.0876000e+03   9.4177427e+01
   1.0876500e+03   9.4169041e+01
   1.0877000e+03   9.4160529e+01
   1.0877500e+03   9.4151888e+01
   1.0878000e+03   9.4143115e+01
   1.0878500e+03   9.4134209e+01
   1.0879000e+03   9.4125166e+01
   1.0879500e+03   9.4115985e+01
   1.0880000e+03   9.4106661e+01
   1.0880500e+03   9.4097192e+01
   1.0881000e+03   9.4087575e+01
   1.0881500e+03   9.4077808e+01
   1.0882000e+03   9.4067886e+01
   1.0882500e+03   9.4057807e+01
   1.0883000e+03   9.4047568e+01
   1.0883500e+03   9.4037166e+01
   1.0884000e+03   9.4026596e+01
   1.0884500e+03   9.4015855e+01
   1.0885000e+03   9.4004941e+01
   1.0885500e+03   9.3993848e+01
   1.0886000e+03   9.3982574e+01
   1.0886500e+03   9.3971114e+01
   1.0887000e+03   9.3959464e+01
   1.0887500e+03   9.3947621e+01
   1.0888000e+03   9.3935581e+01
   1.0888500e+03   9.3923338e+01
   1.0889000e+03   9.3910888e+01
   1.0889500e+03   9.3898228e+01
   1.0890000e+03   9.3885352e+01
   1.0890500e+03   9.3872255e+01
   1.0891000e+03   9.3858933e+01
   1.0891500e+03   9.3845381e+01
   1.0892000e+03   9.3831593e+01
   1.0892500e+03   9.3817564e+01
   1.0893000e+03   9.3803289e+01
   1.0893500e+03   9.3788762e+01
   1.0894000e+03   9.3773978e+01
   1.0894500e+03   9.3758930e+01
   1.0895000e+03   9.3743612e+01
   1.0895500e+03   9.3728018e+01
   1.0896000e+03   9.3712142e+01
   1.0896500e+03   9.3695977e+01
   1.0897000e+03   9.3679516e+01
   1.0897500e+03   9.3662753e+01
   1.0898000e+03   9.3645680e+01
   1.0898500e+03   9.3628289e+01
   1.0899000e+03   9.3610574e+01
   1.0899500e+03   9.3592526e+01
   1.0900000e+03   9.3574138e+01
   1.0900500e+03   9.3555400e+01
   1.0901000e+03   9.3536305e+01
   1.0901500e+03   9.3516844e+01
   1.0902000e+03   9.3497008e+01
   1.0902500e+03   9.3476787e+01
   1.0903000e+03   9.3456173e+01
   1.0903500e+03   9.3435155e+01
   1.0904000e+03   9.3413722e+01
   1.0904500e+03   9.3391866e+01
   1.0905000e+03   9.3369574e+01
   1.0905500e+03   9.3346837e+01
   1.0906000e+03   9.3323642e+01
   1.0906500e+03   9.3299978e+01
   1.0907000e+03   9.3275833e+01
   1.0907500e+03   9.3251194e+01
   1.0908000e+03   9.3226049e+01
   1.0908500e+03   9.3200384e+01
   1.0909000e+03   9.3174186e+01
   1.0909500e+03   9.3147441e+01
   1.0910000e+03   9.3120134e+01
   1.0910500e+03   9.3092251e+01
   1.0911000e+03   9.3063776e+01
   1.0911500e+03   9.3034694e+01
   1.0912000e+03   9.3004987e+01
   1.0912500e+03   9.2974640e+01
   1.0913000e+03   9.2943635e+01
   1.0913500e+03   9.2911954e+01
   1.0914000e+03   9.2879579e+01
   1.0914500e+03   9.2846491e+01
   1.0915000e+03   9.2812670e+01
   1.0915500e+03   9.2778095e+01
   1.0916000e+03   9.2742748e+01
   1.0916500e+03   9.2706605e+01
   1.0917000e+03   9.2669644e+01
   1.0917500e+03   9.2631844e+01
   1.0918000e+03   9.2593180e+01
   1.0918500e+03   9.2553628e+01
   1.0919000e+03   9.2513163e+01
   1.0919500e+03   9.2471760e+01
   1.0920000e+03   9.2429392e+01
   1.0920500e+03   9.2386031e+01
   1.0921000e+03   9.2341649e+01
   1.0921500e+03   9.2296217e+01
   1.0922000e+03   9.2249706e+01
   1.0922500e+03   9.2202083e+01
   1.0923000e+03   9.2153318e+01
   1.0923500e+03   9.2103378e+01
   1.0924000e+03   9.2052229e+01
   1.0924500e+03   9.1999836e+01
   1.0925000e+03   9.1946163e+01
   1.0925500e+03   9.1891174e+01
   1.0926000e+03   9.1834830e+01
   1.0926500e+03   9.1777093e+01
   1.0927000e+03   9.1717923e+01
   1.0927500e+03   9.1657278e+01
   1.0928000e+03   9.1595116e+01
   1.0928500e+03   9.1531393e+01
   1.0929000e+03   9.1466066e+01
   1.0929500e+03   9.1399088e+01
   1.0930000e+03   9.1330412e+01
   1.0930500e+03   9.1259990e+01
   1.0931000e+03   9.1187774e+01
   1.0931500e+03   9.1113712e+01
   1.0932000e+03   9.1037753e+01
   1.0932500e+03   9.0959845e+01
   1.0933000e+03   9.0879934e+01
   1.0933500e+03   9.0797965e+01
   1.0934000e+03   9.0713883e+01
   1.0934500e+03   9.0627631e+01
   1.0935000e+03   9.0539153e+01
   1.0935500e+03   9.0448389e+01
   1.0936000e+03   9.0355281e+01
   1.0936500e+03   9.0259770e+01
   1.0937000e+03   9.0161796e+01
   1.0937500e+03   9.0061299e+01
   1.0938000e+03   8.9958219e+01
   1.0938500e+03   8.9852497e+01
   1.0939000e+03   8.9744072e+01
   1.0939500e+03   8.9632886e+01
   1.0940000e+03   8.9518880e+01
   1.0940500e+03   8.9401997e+01
   1.0941000e+03   8.9282183e+01
   1.0941500e+03   8.9159383e+01
   1.0942000e+03   8.9033547e+01
   1.0942500e+03   8.8904626e+01
   1.0943000e+03   8.8772574e+01
   1.0943500e+03   8.8637350e+01
   1.0944000e+03   8.8498919e+01
   1.0944500e+03   8.8357247e+01
   1.0945000e+03   8.8212310e+01
   1.0945500e+03   8.8064088e+01
   1.0946000e+03   8.7912569e+01
   1.0946500e+03   8.7757751e+01
   1.0947000e+03   8.7599640e+01
   1.0947500e+03   8.7438251e+01
   1.0948000e+03   8.7273614e+01
   1.0948500e+03   8.7105770e+01
   1.0949000e+03   8.6934773e+01
   1.0949500e+03   8.6760693e+01
   1.0950000e+03   8.6583616e+01
   1.0950500e+03   8.6403649e+01
   1.0951000e+03   8.6220913e+01
   1.0951500e+03   8.6035554e+01
   1.0952000e+03   8.5847739e+01
   1.0952500e+03   8.5657657e+01
   1.0953000e+03   8.5465525e+01
   1.0953500e+03   8.5271583e+01
   1.0954000e+03   8.5076100e+01
   1.0954500e+03   8.4879375e+01
   1.0955000e+03   8.4681734e+01
   1.0955500e+03   8.4483534e+01
   1.0956000e+03   8.4285165e+01
   1.0956500e+03   8.4087045e+01
   1.0957000e+03   8.3889624e+01
   1.0957500e+03   8.3693385e+01
   1.0958000e+03   8.3498838e+01
   1.0958500e+03   8.3306524e+01
   1.0959000e+03   8.3117008e+01
   1.0959500e+03   8.2930884e+01
   1.0960000e+03   8.2748764e+01
   1.0960500e+03   8.2571281e+01
   1.0961000e+03   8.2399084e+01
   1.0961500e+03   8.2232831e+01
   1.0962000e+03   8.2073185e+01
   1.0962500e+03   8.1920813e+01
   1.0963000e+03   8.1776373e+01
   1.0963500e+03   8.1640513e+01
   1.0964000e+03   8.1513864e+01
   1.0964500e+03   8.1397032e+01
   1.0965000e+03   8.1290591e+01
   1.0965500e+03   8.1195078e+01
   1.0966000e+03   8.1110987e+01
   1.0966500e+03   8.1038759e+01
   1.0967000e+03   8.0978782e+01
   1.0967500e+03   8.0931380e+01
   1.0968000e+03   8.0896816e+01
   1.0968500e+03   8.0875279e+01
   1.0969000e+03   8.0866890e+01
   1.0969500e+03   8.0871697e+01
   1.0970000e+03   8.0889672e+01
   1.0970500e+03   8.0920714e+01
   1.0971000e+03   8.0964652e+01
   1.0971500e+03   8.1021244e+01
   1.0972000e+03   8.1090180e+01
   1.0972500e+03   8.1171091e+01
   1.0973000e+03   8.1263549e+01
   1.0973500e+03   8.1367073e+01
   1.0974000e+03   8.1481139e+01
   1.0974500e+03   8.1605181e+01
   1.0975000e+03   8.1738600e+01
   1.0975500e+03   8.1880773e+01
   1.0976000e+03   8.2031057e+01
   1.0976500e+03   8.2188792e+01
   1.0977000e+03   8.2353317e+01
   1.0977500e+03   8.2523965e+01
   1.0978000e+03   8.2700077e+01
   1.0978500e+03   8.2881001e+01
   1.0979000e+03   8.3066099e+01
   1.0979500e+03   8.3254753e+01
   1.0980000e+03   8.3446365e+01
   1.0980500e+03   8.3640360e+01
   1.0981000e+03   8.3836191e+01
   1.0981500e+03   8.4033340e+01
   1.0982000e+03   8.4231316e+01
   1.0982500e+03   8.4429660e+01
   1.0983000e+03   8.4627946e+01
   1.0983500e+03   8.4825775e+01
   1.0984000e+03   8.5022783e+01
   1.0984500e+03   8.5218634e+01
   1.0985000e+03   8.5413022e+01
   1.0985500e+03   8.5605671e+01
   1.0986000e+03   8.5796332e+01
   1.0986500e+03   8.5984782e+01
   1.0987000e+03   8.6170826e+01
   1.0987500e+03   8.6354289e+01
   1.0988000e+03   8.6535021e+01
   1.0988500e+03   8.6712894e+01
   1.0989000e+03   8.6887797e+01
   1.0989500e+03   8.7059639e+01
   1.0990000e+03   8.7228346e+01
   1.0990500e+03   8.7393859e+01
   1.0991000e+03   8.7556132e+01
   1.0991500e+03   8.7715136e+01
   1.0992000e+03   8.7870850e+01
   1.0992500e+03   8.8023264e+01
   1.0993000e+03   8.8172381e+01
   1.0993500e+03   8.8318209e+01
   1.0994000e+03   8.8460765e+01
   1.0994500e+03   8.8600074e+01
   1.0995000e+03   8.8736165e+01
   1.0995500e+03   8.8869074e+01
   1.0996000e+03   8.8998841e+01
   1.0996500e+03   8.9125511e+01
   1.0997000e+03   8.9249130e+01
   1.0997500e+03   8.9369750e+01
   1.0998000e+03   8.9487423e+01
   1.0998500e+03   8.9602205e+01
   1.0999000e+03   8.9714151e+01
   1.0999500e+03   8.9823320e+01
   1.1000000e+03   8.9929771e+01
   1.1000500e+03   9.0033562e+01
   1.1001000e+03   9.0134755e+01
   1.1001500e+03   9.0233408e+01
   1.1002000e+03   9.0329582e+01
   1.1002500e+03   9.0423337e+01
   1.1003000e+03   9.0514731e+01
   1.1003500e+03   9.0603825e+01
   1.1004000e+03   9.0690676e+01
   1.1004500e+03   9.0775341e+01
   1.1005000e+03   9.0857878e+01
   1.1005500e+03   9.0938343e+01
   1.1006000e+03   9.1016789e+01
   1.1006500e+03   9.1093272e+01
   1.1007000e+03   9.1167844e+01
   1.1007500e+03   9.1240557e+01
   1.1008000e+03   9.1311461e+01
   1.1008500e+03   9.1380607e+01
   1.1009000e+03   9.1448041e+01
   1.1009500e+03   9.1513812e+01
   1.1010000e+03   9.1577966e+01
   1.1010500e+03   9.1640547e+01
   1.1011000e+03   9.1701600e+01
   1.1011500e+03   9.1761167e+01
   1.1012000e+03   9.1819289e+01
   1.1012500e+03   9.1876007e+01
   1.1013000e+03   9.1931361e+01
   1.1013500e+03   9.1985387e+01
   1.1014000e+03   9.2038124e+01
   1.1014500e+03   9.2089608e+01
   1.1015000e+03   9.2139873e+01
   1.1015500e+03   9.2188954e+01
   1.1016000e+03   9.2236883e+01
   1.1016500e+03   9.2283693e+01
   1.1017000e+03   9.2329415e+01
   1.1017500e+03   9.2374079e+01
   1.1018000e+03   9.2417715e+01
   1.1018500e+03   9.2460350e+01
   1.1019000e+03   9.2502013e+01
   1.1019500e+03   9.2542730e+01
   1.1020000e+03   9.2582527e+01
   1.1020500e+03   9.2621430e+01
   1.1021000e+03   9.2659462e+01
   1.1021500e+03   9.2696649e+01
   1.1022000e+03   9.2733011e+01
   1.1022500e+03   9.2768573e+01
   1.1023000e+03   9.2803355e+01
   1.1023500e+03   9.2837379e+01
   1.1024000e+03   9.2870664e+01
   1.1024500e+03   9.2903231e+01
   1.1025000e+03   9.2935099e+01
   1.1025500e+03   9.2966286e+01
   1.1026000e+03   9.2996810e+01
   1.1026500e+03   9.3026688e+01
   1.1027000e+03   9.3055939e+01
   1.1027500e+03   9.3084577e+01
   1.1028000e+03   9.3112619e+01
   1.1028500e+03   9.3140081e+01
   1.1029000e+03   9.3166977e+01
   1.1029500e+03   9.3193322e+01
   1.1030000e+03   9.3219131e+01
   1.1030500e+03   9.3244415e+01
   1.1031000e+03   9.3269191e+01
   1.1031500e+03   9.3293469e+01
   1.1032000e+03   9.3317262e+01
   1.1032500e+03   9.3340583e+01
   1.1033000e+03   9.3363444e+01
   1.1033500e+03   9.3385855e+01
   1.1034000e+03   9.3407829e+01
   1.1034500e+03   9.3429375e+01
   1.1035000e+03   9.3450505e+01
   1.1035500e+03   9.3471228e+01
   1.1036000e+03   9.3491555e+01
   1.1036500e+03   9.3511495e+01
   1.1037000e+03   9.3531057e+01
   1.1037500e+03   9.3550250e+01
   1.1038000e+03   9.3569084e+01
   1.1038500e+03   9.3587566e+01
   1.1039000e+03   9.3605706e+01
   1.1039500e+03   9.3623511e+01
   1.1040000e+03   9.3640988e+01
   1.1040500e+03   9.3658147e+01
   1.1041000e+03   9.3674994e+01
   1.1041500e+03   9.3691536e+01
   1.1042000e+03   9.3707781e+01
   1.1042500e+03   9.3723735e+01
   1.1043000e+03   9.3739404e+01
   1.1043500e+03   9.3754797e+01
   1.1044000e+03   9.3769917e+01
   1.1044500e+03   9.3784773e+01
   1.1045000e+03   9.3799369e+01
   1.1045500e+03   9.3813712e+01
   1.1046000e+03   9.3827807e+01
   1.1046500e+03   9.3841660e+01
   1.1047000e+03   9.3855276e+01
   1.1047500e+03   9.3868660e+01
   1.1048000e+03   9.3881817e+01
   1.1048500e+03   9.3894753e+01
   1.1049000e+03   9.3907471e+01
   1.1049500e+03   9.3919977e+01
   1.1050000e+03   9.3932276e+01
   1.1050500e+03   9.3944371e+01
   1.1051000e+03   9.3956267e+01
   1.1051500e+03   9.3967969e+01
   1.1052000e+03   9.3979480e+01
   1.1052500e+03   9.3990804e+01
   1.1053000e+03   9.4001946e+01
   1.1053500e+03   9.4012908e+01
   1.1054000e+03   9.4023696e+01
   1.1054500e+03   9.4034312e+01
   1.1055000e+03   9.4044759e+01
   1.1055500e+03   9.4055043e+01
   1.1056000e+03   9.4065164e+01
   1.1056500e+03   9.4075128e+01
   1.1057000e+03   9.4084937e+01
   1.1057500e+03   9.4094595e+01
   1.1058000e+03   9.4104103e+01
   1.1058500e+03   9.4113466e+01
   1.1059000e+03   9.4122687e+01
   1.1059500e+03   9.4131767e+01
   1.1060000e+03   9.4140710e+01
   1.1060500e+03   9.4149518e+01
   1.1061000e+03   9.4158195e+01
   1.1061500e+03   9.4166742e+01
   1.1062000e+03   9.4175162e+01
   1.1062500e+03   9.4183458e+01
   1.1063000e+03   9.4191632e+01
   1.1063500e+03   9.4199686e+01
   1.1064000e+03   9.4207623e+01
   1.1064500e+03   9.4215445e+01
   1.1065000e+03   9.4223153e+01
   1.1065500e+03   9.4230751e+01
   1.1066000e+03   9.4238240e+01
   1.1066500e+03   9.4245622e+01
   1.1067000e+03   9.4252899e+01
   1.1067500e+03   9.4260073e+01
   1.1068000e+03   9.4267147e+01
   1.1068500e+03   9.4274121e+01
   1.1069000e+03   9.4280998e+01
   1.1069500e+03   9.4287779e+01
   1.1070000e+03   9.4294467e+01
   1.1070500e+03   9.4301062e+01
   1.1071000e+03   9.4307567e+01
   1.1071500e+03   9.4313983e+01
   1.1072000e+03   9.4320312e+01
   1.1072500e+03   9.4326555e+01
   1.1073000e+03   9.4332714e+01
   1.1073500e+03   9.4338790e+01
   1.1074000e+03   9.4344785e+01
   1.1074500e+03   9.4350700e+01
   1.1075000e+03   9.4356537e+01
   1.1075500e+03   9.4362296e+01
   1.1076000e+03   9.4367980e+01
   1.1076500e+03   9.4373589e+01
   1.1077000e+03   9.4379125e+01
   1.1077500e+03   9.4384589e+01
   1.1078000e+03   9.4389982e+01
   1.1078500e+03   9.4395306e+01
   1.1079000e+03   9.4400561e+01
   1.1079500e+03   9.4405749e+01
   1.1080000e+03   9.4410871e+01
   1.1080500e+03   9.4415928e+01
   1.1081000e+03   9.4420921e+01
   1.1081500e+03   9.4425852e+01
   1.1082000e+03   9.4430720e+01
   1.1082500e+03   9.4435528e+01
   1.1083000e+03   9.4440276e+01
   1.1083500e+03   9.4444965e+01
   1.1084000e+03   9.4449596e+01
   1.1084500e+03   9.4454170e+01
   1.1085000e+03   9.4458688e+01
   1.1085500e+03   9.4463151e+01
   1.1086000e+03   9.4467560e+01
   1.1086500e+03   9.4471915e+01
   1.1087000e+03   9.4476218e+01
   1.1087500e+03   9.4480469e+01
   1.1088000e+03   9.4484669e+01
   1.1088500e+03   9.4488819e+01
   1.1089000e+03   9.4492920e+01
   1.1089500e+03   9.4496972e+01
   1.1090000e+03   9.4500976e+01
   1.1090500e+03   9.4504934e+01
   1.1091000e+03   9.4508845e+01
   1.1091500e+03   9.4512710e+01
   1.1092000e+03   9.4516531e+01
   1.1092500e+03   9.4520307e+01
   1.1093000e+03   9.4524040e+01
   1.1093500e+03   9.4527730e+01
   1.1094000e+03   9.4531377e+01
   1.1094500e+03   9.4534983e+01
   1.1095000e+03   9.4538548e+01
   1.1095500e+03   9.4542073e+01
   1.1096000e+03   9.4545557e+01
   1.1096500e+03   9.4549003e+01
   1.1097000e+03   9.4552410e+01
   1.1097500e+03   9.4555779e+01
   1.1098000e+03   9.4559110e+01
   1.1098500e+03   9.4562405e+01
   1.1099000e+03   9.4565663e+01
   1.1099500e+03   9.4568885e+01
   1.1100000e+03   9.4572072e+01
   1.1100500e+03   9.4575224e+01
   1.1101000e+03   9.4578342e+01
   1.1101500e+03   9.4581425e+01
   1.1102000e+03   9.4584476e+01
   1.1102500e+03   9.4587493e+01
   1.1103000e+03   9.4590479e+01
   1.1103500e+03   9.4593432e+01
   1.1104000e+03   9.4596353e+01
   1.1104500e+03   9.4599244e+01
   1.1105000e+03   9.4602104e+01
   1.1105500e+03   9.4604934e+01
   1.1106000e+03   9.4607734e+01
   1.1106500e+03   9.4610504e+01
   1.1107000e+03   9.4613246e+01
   1.1107500e+03   9.4615959e+01
   1.1108000e+03   9.4618644e+01
   1.1108500e+03   9.4621301e+01
   1.1109000e+03   9.4623930e+01
   1.1109500e+03   9.4626533e+01
   1.1110000e+03   9.4629109e+01
   1.1110500e+03   9.4631658e+01
   1.1111000e+03   9.4634182e+01
   1.1111500e+03   9.4636680e+01
   1.1112000e+03   9.4639152e+01
   1.1112500e+03   9.4641600e+01
   1.1113000e+03   9.4644023e+01
   1.1113500e+03   9.4646422e+01
   1.1114000e+03   9.4648797e+01
   1.1114500e+03   9.4651148e+01
   1.1115000e+03   9.4653476e+01
   1.1115500e+03   9.4655781e+01
   1.1116000e+03   9.4658063e+01
   1.1116500e+03   9.4660323e+01
   1.1117000e+03   9.4662560e+01
   1.1117500e+03   9.4664776e+01
   1.1118000e+03   9.4666970e+01
   1.1118500e+03   9.4669143e+01
   1.1119000e+03   9.4671295e+01
   1.1119500e+03   9.4673426e+01
   1.1120000e+03   9.4675536e+01
   1.1120500e+03   9.4677627e+01
   1.1121000e+03   9.4679697e+01
   1.1121500e+03   9.4681748e+01
   1.1122000e+03   9.4683779e+01
   1.1122500e+03   9.4685791e+01
   1.1123000e+03   9.4687783e+01
   1.1123500e+03   9.4689758e+01
   1.1124000e+03   9.4691713e+01
   1.1124500e+03   9.4693650e+01
   1.1125000e+03   9.4695570e+01
   1.1125500e+03   9.4697471e+01
   1.1126000e+03   9.4699355e+01
   1.1126500e+03   9.4701221e+01
   1.1127000e+03   9.4703070e+01
   1.1127500e+03   9.4704902e+01
   1.1128000e+03   9.4706718e+01
   1.1128500e+03   9.4708517e+01
   1.1129000e+03   9.4710299e+01
   1.1129500e+03   9.4712065e+01
   1.1130000e+03   9.4713815e+01
   1.1130500e+03   9.4715550e+01
   1.1131000e+03   9.4717269e+01
   1.1131500e+03   9.4718972e+01
   1.1132000e+03   9.4720660e+01
   1.1132500e+03   9.4722333e+01
   1.1133000e+03   9.4723991e+01
   1.1133500e+03   9.4725635e+01
   1.1134000e+03   9.4727264e+01
   1.1134500e+03   9.4728878e+01
   1.1135000e+03   9.4730479e+01
   1.1135500e+03   9.4732065e+01
   1.1136000e+03   9.4733637e+01
   1.1136500e+03   9.4735196e+01
   1.1137000e+03   9.4736741e+01
   1.1137500e+03   9.4738273e+01
   1.1138000e+03   9.4739792e+01
   1.1138500e+03   9.4741297e+01
   1.1139000e+03   9.4742790e+01
   1.1139500e+03   9.4744269e+01
   1.1140000e+03   9.4745736e+01
   1.1140500e+03   9.4747191e+01
   1.1141000e+03   9.4748633e+01
   1.1141500e+03   9.4750063e+01
   1.1142000e+03   9.4751481e+01
   1.1142500e+03   9.4752887e+01
   1.1143000e+03   9.4754281e+01
   1.1143500e+03   9.4755663e+01
   1.1144000e+03   9.4757034e+01
   1.1144500e+03   9.4758393e+01
   1.1145000e+03   9.4759741e+01
   1.1145500e+03   9.4761078e+01
   1.1146000e+03   9.4762404e+01
   1.1146500e+03   9.4763719e+01
   1.1147000e+03   9.4765023e+01
   1.1147500e+03   9.4766316e+01
   1.1148000e+03   9.4767599e+01
   1.1148500e+03   9.4768871e+01
   1.1149000e+03   9.4770133e+01
   1.1149500e+03   9.4771384e+01
   1.1150000e+03   9.4772626e+01
   1.1150500e+03   9.4773857e+01
   1.1151000e+03   9.4775079e+01
   1.1151500e+03   9.4776291e+01
   1.1152000e+03   9.4777493e+01
   1.1152500e+03   9.4778685e+01
   1.1153000e+03   9.4779868e+01
   1.1153500e+03   9.4781041e+01
   1.1154000e+03   9.4782206e+01
   1.1154500e+03   9.4783361e+01
   1.1155000e+03   9.4784506e+01
   1.1155500e+03   9.4785643e+01
   1.1156000e+03   9.4786771e+01
   1.1156500e+03   9.4787890e+01
   1.1157000e+03   9.4789001e+01
   1.1157500e+03   9.4790102e+01
   1.1158000e+03   9.4791195e+01
   1.1158500e+03   9.4792280e+01
   1.1159000e+03   9.4793356e+01
   1.1159500e+03   9.4794424e+01
   1.1160000e+03   9.4795484e+01
   1.1160500e+03   9.4796535e+01
   1.1161000e+03   9.4797579e+01
   1.1161500e+03   9.4798615e+01
   1.1162000e+03   9.4799642e+01
   1.1162500e+03   9.4800662e+01
   1.1163000e+03   9.4801674e+01
   1.1163500e+03   9.4802679e+01
   1.1164000e+03   9.4803676e+01
   1.1164500e+03   9.4804665e+01
   1.1165000e+03   9.4805647e+01
   1.1165500e+03   9.4806622e+01
   1.1166000e+03   9.4807589e+01
   1.1166500e+03   9.4808549e+01
   1.1167000e+03   9.4809502e+01
   1.1167500e+03   9.4810448e+01
   1.1168000e+03   9.4811387e+01
   1.1168500e+03   9.4812319e+01
   1.1169000e+03   9.4813244e+01
   1.1169500e+03   9.4814163e+01
   1.1170000e+03   9.4815074e+01
   1.1170500e+03   9.4815979e+01
   1.1171000e+03   9.4816878e+01
   1.1171500e+03   9.4817770e+01
   1.1172000e+03   9.4818655e+01
   1.1172500e+03   9.4819534e+01
   1.1173000e+03   9.4820406e+01
   1.1173500e+03   9.4821273e+01
   1.1174000e+03   9.4822133e+01
   1.1174500e+03   9.4822987e+01
   1.1175000e+03   9.4823835e+01
   1.1175500e+03   9.4824676e+01
   1.1176000e+03   9.4825512e+01
   1.1176500e+03   9.4826342e+01
   1.1177000e+03   9.4827166e+01
   1.1177500e+03   9.4827984e+01
   1.1178000e+03   9.4828797e+01
   1.1178500e+03   9.4829603e+01
   1.1179000e+03   9.4830404e+01
   1.1179500e+03   9.4831200e+01
   1.1180000e+03   9.4831989e+01
   1.1180500e+03   9.4832774e+01
   1.1181000e+03   9.4833552e+01
   1.1181500e+03   9.4834326e+01
   1.1182000e+03   9.4835094e+01
   1.1182500e+03   9.4835857e+01
   1.1183000e+03   9.4836614e+01
   1.1183500e+03   9.4837367e+01
   1.1184000e+03   9.4838114e+01
   1.1184500e+03   9.4838856e+01
   1.1185000e+03   9.4839593e+01
   1.1185500e+03   9.4840325e+01
   1.1186000e+03   9.4841052e+01
   1.1186500e+03   9.4841774e+01
   1.1187000e+03   9.4842491e+01
   1.1187500e+03   9.4843203e+01
   1.1188000e+03   9.4843910e+01
   1.1188500e+03   9.4844613e+01
   1.1189000e+03   9.4845311e+01
   1.1189500e+03   9.4846004e+01
   1.1190000e+03   9.4846693e+01
   1.1190500e+03   9.4847377e+01
   1.1191000e+03   9.4848057e+01
   1.1191500e+03   9.4848732e+01
   1.1192000e+03   9.4849402e+01
   1.1192500e+03   9.4850068e+01
   1.1193000e+03   9.4850730e+01
   1.1193500e+03   9.4851388e+01
   1.1194000e+03   9.4852041e+01
   1.1194500e+03   9.4852689e+01
   1.1195000e+03   9.4853334e+01
   1.1195500e+03   9.4853974e+01
   1.1196000e+03   9.4854610e+01
   1.1196500e+03   9.4855242e+01
   1.1197000e+03   9.4855870e+01
   1.1197500e+03   9.4856494e+01
   1.1198000e+03   9.4857114e+01
   1.1198500e+03   9.4857730e+01
   1.1199000e+03   9.4858342e+01
   1.1199500e+03   9.4858950e+01
   1.1200000e+03   9.4859554e+01
   1.1200500e+03   9.4860154e+01
   1.1201000e+03   9.4860750e+01
   1.1201500e+03   9.4861343e+01
   1.1202000e+03   9.4861932e+01
   1.1202500e+03   9.4862517e+01
   1.1203000e+03   9.4863098e+01
   1.1203500e+03   9.4863676e+01
   1.1204000e+03   9.4864250e+01
   1.1204500e+03   9.4864821e+01
   1.1205000e+03   9.4865387e+01
   1.1205500e+03   9.4865951e+01
   1.1206000e+03   9.4866511e+01
   1.1206500e+03   9.4867067e+01
   1.1207000e+03   9.4867620e+01
   1.1207500e+03   9.4868169e+01
   1.1208000e+03   9.4868715e+01
   1.1208500e+03   9.4869258e+01
   1.1209000e+03   9.4869797e+01
   1.1209500e+03   9.4870333e+01
   1.1210000e+03   9.4870866e+01
   1.1210500e+03   9.4871396e+01
   1.1211000e+03   9.4871922e+01
   1.1211500e+03   9.4872445e+01
   1.1212000e+03   9.4872965e+01
   1.1212500e+03   9.4873481e+01
   1.1213000e+03   9.4873995e+01
   1.1213500e+03   9.4874505e+01
   1.1214000e+03   9.4875012e+01
   1.1214500e+03   9.4875517e+01
   1.1215000e+03   9.4876018e+01
   1.1215500e+03   9.4876516e+01
   1.1216000e+03   9.4877011e+01
   1.1216500e+03   9.4877504e+01
   1.1217000e+03   9.4877993e+01
   1.1217500e+03   9.4878479e+01
   1.1218000e+03   9.4878963e+01
   1.1218500e+03   9.4879443e+01
   1.1219000e+03   9.4879921e+01
   1.1219500e+03   9.4880396e+01
   1.1220000e+03   9.4880868e+01
   1.1220500e+03   9.4881338e+01
   1.1221000e+03   9.4881804e+01
   1.1221500e+03   9.4882268e+01
   1.1222000e+03   9.4882729e+01
   1.1222500e+03   9.4883188e+01
   1.1223000e+03   9.4883644e+01
   1.1223500e+03   9.4884097e+01
   1.1224000e+03   9.4884547e+01
   1.1224500e+03   9.4884995e+01
   1.1225000e+03   9.4885440e+01
   1.1225500e+03   9.4885883e+01
   1.1226000e+03   9.4886323e+01
   1.1226500e+03   9.4886761e+01
   1.1227000e+03   9.4887196e+01
   1.1227500e+03   9.4887629e+01
   1.1228000e+03   9.4888059e+01
   1.1228500e+03   9.4888486e+01
   1.1229000e+03   9.4888912e+01
   1.1229500e+03   9.4889334e+01
   1.1230000e+03   9.4889755e+01
   1.1230500e+03   9.4890173e+01
   1.1231000e+03   9.4890588e+01
   1.1231500e+03   9.4891002e+01
   1.1232000e+03   9.4891413e+01
   1.1232500e+03   9.4891821e+01
   1.1233000e+03   9.4892228e+01
   1.1233500e+03   9.4892632e+01
   1.1234000e+03   9.4893034e+01
   1.1234500e+03   9.4893433e+01
   1.1235000e+03   9.4893831e+01
   1.1235500e+03   9.4894226e+01
   1.1236000e+03   9.4894619e+01
   1.1236500e+03   9.4895009e+01
   1.1237000e+03   9.4895398e+01
   1.1237500e+03   9.4895784e+01
   1.1238000e+03   9.4896169e+01
   1.1238500e+03   9.4896551e+01
   1.1239000e+03   9.4896931e+01
   1.1239500e+03   9.4897309e+01
   1.1240000e+03   9.4897685e+01
   1.1240500e+03   9.4898059e+01
   1.1241000e+03   9.4898431e+01
   1.1241500e+03   9.4898800e+01
   1.1242000e+03   9.4899168e+01
   1.1242500e+03   9.4899534e+01
   1.1243000e+03   9.4899898e+01
   1.1243500e+03   9.4900260e+01
   1.1244000e+03   9.4900620e+01
   1.1244500e+03   9.4900978e+01
   1.1245000e+03   9.4901334e+01
   1.1245500e+03   9.4901688e+01
   1.1246000e+03   9.4902040e+01
   1.1246500e+03   9.4902390e+01
   1.1247000e+03   9.4902739e+01
   1.1247500e+03   9.4903085e+01
   1.1248000e+03   9.4903430e+01
   1.1248500e+03   9.4903773e+01
   1.1249000e+03   9.4904114e+01
   1.1249500e+03   9.4904454e+01
   1.1250000e+03   9.4904791e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_35C.dat <==
   1.0750500e+03   9.4847966e+01
   1.0751000e+03   9.4847288e+01
   1.0751500e+03   9.4846606e+01
   1.0752000e+03   9.4845920e+01
   1.0752500e+03   9.4845229e+01
   1.0753000e+03   9.4844533e+01
   1.0753500e+03   9.4843832e+01
   1.0754000e+03   9.4843127e+01
   1.0754500e+03   9.4842417e+01
   1.0755000e+03   9.4841702e+01
   1.0755500e+03   9.4840983e+01
   1.0756000e+03   9.4840258e+01
   1.0756500e+03   9.4839529e+01
   1.0757000e+03   9.4838794e+01
   1.0757500e+03   9.4838055e+01
   1.0758000e+03   9.4837310e+01
   1.0758500e+03   9.4836560e+01
   1.0759000e+03   9.4835805e+01
   1.0759500e+03   9.4835045e+01
   1.0760000e+03   9.4834280e+01
   1.0760500e+03   9.4833509e+01
   1.0761000e+03   9.4832733e+01
   1.0761500e+03   9.4831952e+01
   1.0762000e+03   9.4831165e+01
   1.0762500e+03   9.4830372e+01
   1.0763000e+03   9.4829574e+01
   1.0763500e+03   9.4828770e+01
   1.0764000e+03   9.4827961e+01
   1.0764500e+03   9.4827146e+01
   1.0765000e+03   9.4826325e+01
   1.0765500e+03   9.4825498e+01
   1.0766000e+03   9.4824665e+01
   1.0766500e+03   9.4823827e+01
   1.0767000e+03   9.4822982e+01
   1.0767500e+03   9.4822131e+01
   1.0768000e+03   9.4821274e+01
   1.0768500e+03   9.4820411e+01
   1.0769000e+03   9.4819542e+01
   1.0769500e+03   9.4818667e+01
   1.0770000e+03   9.4817785e+01
   1.0770500e+03   9.4816896e+01
   1.0771000e+03   9.4816002e+01
   1.0771500e+03   9.4815100e+01
   1.0772000e+03   9.4814192e+01
   1.0772500e+03   9.4813278e+01
   1.0773000e+03   9.4812356e+01
   1.0773500e+03   9.4811428e+01
   1.0774000e+03   9.4810493e+01
   1.0774500e+03   9.4809551e+01
   1.0775000e+03   9.4808602e+01
   1.0775500e+03   9.4807645e+01
   1.0776000e+03   9.4806682e+01
   1.0776500e+03   9.4805712e+01
   1.0777000e+03   9.4804734e+01
   1.0777500e+03   9.4803749e+01
   1.0778000e+03   9.4802756e+01
   1.0778500e+03   9.4801756e+01
   1.0779000e+03   9.4800748e+01
   1.0779500e+03   9.4799733e+01
   1.0780000e+03   9.4798709e+01
   1.0780500e+03   9.4797678e+01
   1.0781000e+03   9.4796639e+01
   1.0781500e+03   9.4795592e+01
   1.0782000e+03   9.4794537e+01
   1.0782500e+03   9.4793474e+01
   1.0783000e+03   9.4792403e+01
   1.0783500e+03   9.4791323e+01
   1.0784000e+03   9.4790235e+01
   1.0784500e+03   9.4789138e+01
   1.0785000e+03   9.4788033e+01
   1.0785500e+03   9.4786919e+01
   1.0786000e+03   9.4785797e+01
   1.0786500e+03   9.4784665e+01
   1.0787000e+03   9.4783525e+01
   1.0787500e+03   9.4782375e+01
   1.0788000e+03   9.4781217e+01
   1.0788500e+03   9.4780049e+01
   1.0789000e+03   9.4778871e+01
   1.0789500e+03   9.4777685e+01
   1.0790000e+03   9.4776489e+01
   1.0790500e+03   9.4775283e+01
   1.0791000e+03   9.4774067e+01
   1.0791500e+03   9.4772842e+01
   1.0792000e+03   9.4771606e+01
   1.0792500e+03   9.4770361e+01
   1.0793000e+03   9.4769105e+01
   1.0793500e+03   9.4767840e+01
   1.0794000e+03   9.4766563e+01
   1.0794500e+03   9.4765276e+01
   1.0795000e+03   9.4763979e+01
   1.0795500e+03   9.4762671e+01
   1.0796000e+03   9.4761352e+01
   1.0796500e+03   9.4760022e+01
   1.0797000e+03   9.4758681e+01
   1.0797500e+03   9.4757329e+01
   1.0798000e+03   9.4755965e+01
   1.0798500e+03   9.4754590e+01
   1.0799000e+03   9.4753203e+01
   1.0799500e+03   9.4751805e+01
   1.0800000e+03   9.4750395e+01
   1.0800500e+03   9.4748973e+01
   1.0801000e+03   9.4747538e+01
   1.0801500e+03   9.4746092e+01
   1.0802000e+03   9.4744633e+01
   1.0802500e+03   9.4743161e+01
   1.0803000e+03   9.4741677e+01
   1.0803500e+03   9.4740180e+01
   1.0804000e+03   9.4738669e+01
   1.0804500e+03   9.4737146e+01
   1.0805000e+03   9.4735610e+01
   1.0805500e+03   9.4734060e+01
   1.0806000e+03   9.4732496e+01
   1.0806500e+03   9.4730919e+01
   1.0807000e+03   9.4729328e+01
   1.0807500e+03   9.4727722e+01
   1.0808000e+03   9.4726103e+01
   1.0808500e+03   9.4724469e+01
   1.0809000e+03   9.4722820e+01
   1.0809500e+03   9.4721157e+01
   1.0810000e+03   9.4719479e+01
   1.0810500e+03   9.4717785e+01
   1.0811000e+03   9.4716077e+01
   1.0811500e+03   9.4714352e+01
   1.0812000e+03   9.4712613e+01
   1.0812500e+03   9.4710857e+01
   1.0813000e+03   9.4709085e+01
   1.0813500e+03   9.4707297e+01
   1.0814000e+03   9.4705493e+01
   1.0814500e+03   9.4703672e+01
   1.0815000e+03   9.4701834e+01
   1.0815500e+03   9.4699979e+01
   1.0816000e+03   9.4698107e+01
   1.0816500e+03   9.4696218e+01
   1.0817000e+03   9.4694310e+01
   1.0817500e+03   9.4692385e+01
   1.0818000e+03   9.4690442e+01
   1.0818500e+03   9.4688480e+01
   1.0819000e+03   9.4686500e+01
   1.0819500e+03   9.4684501e+01
   1.0820000e+03   9.4682482e+01
   1.0820500e+03   9.4680445e+01
   1.0821000e+03   9.4678388e+01
   1.0821500e+03   9.4676311e+01
   1.0822000e+03   9.4674214e+01
   1.0822500e+03   9.4672097e+01
   1.0823000e+03   9.4669959e+01
   1.0823500e+03   9.4667801e+01
   1.0824000e+03   9.4665621e+01
   1.0824500e+03   9.4663420e+01
   1.0825000e+03   9.4661197e+01
   1.0825500e+03   9.4658953e+01
   1.0826000e+03   9.4656686e+01
   1.0826500e+03   9.4654396e+01
   1.0827000e+03   9.4652084e+01
   1.0827500e+03   9.4649749e+01
   1.0828000e+03   9.4647390e+01
   1.0828500e+03   9.4645008e+01
   1.0829000e+03   9.4642601e+01
   1.0829500e+03   9.4640170e+01
   1.0830000e+03   9.4637714e+01
   1.0830500e+03   9.4635234e+01
   1.0831000e+03   9.4632728e+01
   1.0831500e+03   9.4630196e+01
   1.0832000e+03   9.4627638e+01
   1.0832500e+03   9.4625054e+01
   1.0833000e+03   9.4622443e+01
   1.0833500e+03   9.4619805e+01
   1.0834000e+03   9.4617139e+01
   1.0834500e+03   9.4614445e+01
   1.0835000e+03   9.4611723e+01
   1.0835500e+03   9.4608972e+01
   1.0836000e+03   9.4606193e+01
   1.0836500e+03   9.4603383e+01
   1.0837000e+03   9.4600544e+01
   1.0837500e+03   9.4597675e+01
   1.0838000e+03   9.4594774e+01
   1.0838500e+03   9.4591843e+01
   1.0839000e+03   9.4588879e+01
   1.0839500e+03   9.4585884e+01
   1.0840000e+03   9.4582856e+01
   1.0840500e+03   9.4579795e+01
   1.0841000e+03   9.4576701e+01
   1.0841500e+03   9.4573572e+01
   1.0842000e+03   9.4570409e+01
   1.0842500e+03   9.4567211e+01
   1.0843000e+03   9.4563978e+01
   1.0843500e+03   9.4560708e+01
   1.0844000e+03   9.4557402e+01
   1.0844500e+03   9.4554058e+01
   1.0845000e+03   9.4550677e+01
   1.0845500e+03   9.4547258e+01
   1.0846000e+03   9.4543800e+01
   1.0846500e+03   9.4540303e+01
   1.0847000e+03   9.4536765e+01
   1.0847500e+03   9.4533187e+01
   1.0848000e+03   9.4529568e+01
   1.0848500e+03   9.4525907e+01
   1.0849000e+03   9.4522203e+01
   1.0849500e+03   9.4518456e+01
   1.0850000e+03   9.4514666e+01
   1.0850500e+03   9.4510831e+01
   1.0851000e+03   9.4506950e+01
   1.0851500e+03   9.4503024e+01
   1.0852000e+03   9.4499051e+01
   1.0852500e+03   9.4495031e+01
   1.0853000e+03   9.4490963e+01
   1.0853500e+03   9.4486846e+01
   1.0854000e+03   9.4482679e+01
   1.0854500e+03   9.4478462e+01
   1.0855000e+03   9.4474194e+01
   1.0855500e+03   9.4469874e+01
   1.0856000e+03   9.4465501e+01
   1.0856500e+03   9.4461074e+01
   1.0857000e+03   9.4456592e+01
   1.0857500e+03   9.4452055e+01
   1.0858000e+03   9.4447462e+01
   1.0858500e+03   9.4442811e+01
   1.0859000e+03   9.4438102e+01
   1.0859500e+03   9.4433333e+01
   1.0860000e+03   9.4428505e+01
   1.0860500e+03   9.4423615e+01
   1.0861000e+03   9.4418662e+01
   1.0861500e+03   9.4413647e+01
   1.0862000e+03   9.4408567e+01
   1.0862500e+03   9.4403422e+01
   1.0863000e+03   9.4398210e+01
   1.0863500e+03   9.4392930e+01
   1.0864000e+03   9.4387581e+01
   1.0864500e+03   9.4382162e+01
   1.0865000e+03   9.4376672e+01
   1.0865500e+03   9.4371110e+01
   1.0866000e+03   9.4365473e+01
   1.0866500e+03   9.4359761e+01
   1.0867000e+03   9.4353973e+01
   1.0867500e+03   9.4348107e+01
   1.0868000e+03   9.4342162e+01
   1.0868500e+03   9.4336137e+01
   1.0869000e+03   9.4330029e+01
   1.0869500e+03   9.4323838e+01
   1.0870000e+03   9.4317562e+01
   1.0870500e+03   9.4311199e+01
   1.0871000e+03   9.4304748e+01
   1.0871500e+03   9.4298208e+01
   1.0872000e+03   9.4291576e+01
   1.0872500e+03   9.4284851e+01
   1.0873000e+03   9.4278031e+01
   1.0873500e+03   9.4271115e+01
   1.0874000e+03   9.4264100e+01
   1.0874500e+03   9.4256985e+01
   1.0875000e+03   9.4249768e+01
   1.0875500e+03   9.4242447e+01
   1.0876000e+03   9.4235020e+01
   1.0876500e+03   9.4227485e+01
   1.0877000e+03   9.4219840e+01
   1.0877500e+03   9.4212083e+01
   1.0878000e+03   9.4204211e+01
   1.0878500e+03   9.4196223e+01
   1.0879000e+03   9.4188116e+01
   1.0879500e+03   9.4179888e+01
   1.0880000e+03   9.4171536e+01
   1.0880500e+03   9.4163058e+01
   1.0881000e+03   9.4154452e+01
   1.0881500e+03   9.4145714e+01
   1.0882000e+03   9.4136843e+01
   1.0882500e+03   9.4127836e+01
   1.0883000e+03   9.4118689e+01
   1.0883500e+03   9.4109401e+01
   1.0884000e+03   9.4099967e+01
   1.0884500e+03   9.4090386e+01
   1.0885000e+03   9.4080654e+01
   1.0885500e+03   9.4070768e+01
   1.0886000e+03   9.4060725e+01
   1.0886500e+03   9.4050521e+01
   1.0887000e+03   9.4040153e+01
   1.0887500e+03   9.4029618e+01
   1.0888000e+03   9.4018913e+01
   1.0888500e+03   9.4008032e+01
   1.0889000e+03   9.3996974e+01
   1.0889500e+03   9.3985734e+01
   1.0890000e+03   9.3974308e+01
   1.0890500e+03   9.3962691e+01
   1.0891000e+03   9.3950881e+01
   1.0891500e+03   9.3938873e+01
   1.0892000e+03   9.3926661e+01
   1.0892500e+03   9.3914243e+01
   1.0893000e+03   9.3901613e+01
   1.0893500e+03   9.3888766e+01
   1.0894000e+03   9.3875698e+01
   1.0894500e+03   9.3862404e+01
   1.0895000e+03   9.3848878e+01
   1.0895500e+03   9.3835115e+01
   1.0896000e+03   9.3821111e+01
   1.0896500e+03   9.3806859e+01
   1.0897000e+03   9.3792353e+01
   1.0897500e+03   9.3777588e+01
   1.0898000e+03   9.3762558e+01
   1.0898500e+03   9.3747257e+01
   1.0899000e+03   9.3731677e+01
   1.0899500e+03   9.3715813e+01
   1.0900000e+03   9.3699658e+01
   1.0900500e+03   9.3683205e+01
   1.0901000e+03   9.3666447e+01
   1.0901500e+03   9.3649376e+01
   1.0902000e+03   9.3631984e+01
   1.0902500e+03   9.3614265e+01
   1.0903000e+03   9.3596209e+01
   1.0903500e+03   9.3577810e+01
   1.0904000e+03   9.3559057e+01
   1.0904500e+03   9.3539943e+01
   1.0905000e+03   9.3520458e+01
   1.0905500e+03   9.3500593e+01
   1.0906000e+03   9.3480339e+01
   1.0906500e+03   9.3459685e+01
   1.0907000e+03   9.3438622e+01
   1.0907500e+03   9.3417138e+01
   1.0908000e+03   9.3395224e+01
   1.0908500e+03   9.3372868e+01
   1.0909000e+03   9.3350058e+01
   1.0909500e+03   9.3326783e+01
   1.0910000e+03   9.3303030e+01
   1.0910500e+03   9.3278787e+01
   1.0911000e+03   9.3254041e+01
   1.0911500e+03   9.3228779e+01
   1.0912000e+03   9.3202986e+01
   1.0912500e+03   9.3176648e+01
   1.0913000e+03   9.3149751e+01
   1.0913500e+03   9.3122279e+01
   1.0914000e+03   9.3094217e+01
   1.0914500e+03   9.3065548e+01
   1.0915000e+03   9.3036256e+01
   1.0915500e+03   9.3006324e+01
   1.0916000e+03   9.2975733e+01
   1.0916500e+03   9.2944465e+01
   1.0917000e+03   9.2912502e+01
   1.0917500e+03   9.2879822e+01
   1.0918000e+03   9.2846407e+01
   1.0918500e+03   9.2812236e+01
   1.0919000e+03   9.2777285e+01
   1.0919500e+03   9.2741534e+01
   1.0920000e+03   9.2704959e+01
   1.0920500e+03   9.2667535e+01
   1.0921000e+03   9.2629239e+01
   1.0921500e+03   9.2590045e+01
   1.0922000e+03   9.2549925e+01
   1.0922500e+03   9.2508854e+01
   1.0923000e+03   9.2466802e+01
   1.0923500e+03   9.2423740e+01
   1.0924000e+03   9.2379639e+01
   1.0924500e+03   9.2334466e+01
   1.0925000e+03   9.2288191e+01
   1.0925500e+03   9.2240778e+01
   1.0926000e+03   9.2192194e+01
   1.0926500e+03   9.2142403e+01
   1.0927000e+03   9.2091368e+01
   1.0927500e+03   9.2039051e+01
   1.0928000e+03   9.1985412e+01
   1.0928500e+03   9.1930411e+01
   1.0929000e+03   9.1874005e+01
   1.0929500e+03   9.1816151e+01
   1.0930000e+03   9.1756804e+01
   1.0930500e+03   9.1695917e+01
   1.0931000e+03   9.1633442e+01
   1.0931500e+03   9.1569329e+01
   1.0932000e+03   9.1503527e+01
   1.0932500e+03   9.1435983e+01
   1.0933000e+03   9.1366642e+01
   1.0933500e+03   9.1295449e+01
   1.0934000e+03   9.1222343e+01
   1.0934500e+03   9.1147266e+01
   1.0935000e+03   9.1070155e+01
   1.0935500e+03   9.0990947e+01
   1.0936000e+03   9.0909575e+01
   1.0936500e+03   9.0825973e+01
   1.0937000e+03   9.0740069e+01
   1.0937500e+03   9.0651794e+01
   1.0938000e+03   9.0561072e+01
   1.0938500e+03   9.0467829e+01
   1.0939000e+03   9.0371986e+01
   1.0939500e+03   9.0273465e+01
   1.0940000e+03   9.0172184e+01
   1.0940500e+03   9.0068060e+01
   1.0941000e+03   8.9961008e+01
   1.0941500e+03   8.9850942e+01
   1.0942000e+03   8.9737772e+01
   1.0942500e+03   8.9621410e+01
   1.0943000e+03   8.9501765e+01
   1.0943500e+03   8.9378745e+01
   1.0944000e+03   8.9252257e+01
   1.0944500e+03   8.9122207e+01
   1.0945000e+03   8.8988502e+01
   1.0945500e+03   8.8851048e+01
   1.0946000e+03   8.8709752e+01
   1.0946500e+03   8.8564522e+01
   1.0947000e+03   8.8415265e+01
   1.0947500e+03   8.8261894e+01
   1.0948000e+03   8.8104321e+01
   1.0948500e+03   8.7942464e+01
   1.0949000e+03   8.7776242e+01
   1.0949500e+03   8.7605582e+01
   1.0950000e+03   8.7430415e+01
   1.0950500e+03   8.7250680e+01
   1.0951000e+03   8.7066324e+01
   1.0951500e+03   8.6877302e+01
   1.0952000e+03   8.6683583e+01
   1.0952500e+03   8.6485146e+01
   1.0953000e+03   8.6281985e+01
   1.0953500e+03   8.6074110e+01
   1.0954000e+03   8.5861548e+01
   1.0954500e+03   8.5644348e+01
   1.0955000e+03   8.5422578e+01
   1.0955500e+03   8.5196334e+01
   1.0956000e+03   8.4965737e+01
   1.0956500e+03   8.4730936e+01
   1.0957000e+03   8.4492115e+01
   1.0957500e+03   8.4249491e+01
   1.0958000e+03   8.4003318e+01
   1.0958500e+03   8.3753890e+01
   1.0959000e+03   8.3501545e+01
   1.0959500e+03   8.3246663e+01
   1.0960000e+03   8.2989674e+01
   1.0960500e+03   8.2731054e+01
   1.0961000e+03   8.2471334e+01
   1.0961500e+03   8.2211093e+01
   1.0962000e+03   8.1950966e+01
   1.0962500e+03   8.1691638e+01
   1.0963000e+03   8.1433851e+01
   1.0963500e+03   8.1178393e+01
   1.0964000e+03   8.0926106e+01
   1.0964500e+03   8.0677875e+01
   1.0965000e+03   8.0434628e+01
   1.0965500e+03   8.0197331e+01
   1.0966000e+03   7.9966980e+01
   1.0966500e+03   7.9744593e+01
   1.0967000e+03   7.9531204e+01
   1.0967500e+03   7.9327852e+01
   1.0968000e+03   7.9135572e+01
   1.0968500e+03   7.8955381e+01
   1.0969000e+03   7.8788269e+01
   1.0969500e+03   7.8635186e+01
   1.0970000e+03   7.8497029e+01
   1.0970500e+03   7.8374629e+01
   1.0971000e+03   7.8268740e+01
   1.0971500e+03   7.8180032e+01
   1.0972000e+03   7.8109070e+01
   1.0972500e+03   7.8056318e+01
   1.0973000e+03   7.8022122e+01
   1.0973500e+03   7.8006708e+01
   1.0974000e+03   7.8010179e+01
   1.0974500e+03   7.8032512e+01
   1.0975000e+03   7.8073559e+01
   1.0975500e+03   7.8133047e+01
   1.0976000e+03   7.8210588e+01
   1.0976500e+03   7.8305680e+01
   1.0977000e+03   7.8417717e+01
   1.0977500e+03   7.8545999e+01
   1.0978000e+03   7.8689740e+01
   1.0978500e+03   7.8848085e+01
   1.0979000e+03   7.9020114e+01
   1.0979500e+03   7.9204864e+01
   1.0980000e+03   7.9401331e+01
   1.0980500e+03   7.9608491e+01
   1.0981000e+03   7.9825306e+01
   1.0981500e+03   8.0050739e+01
   1.0982000e+03   8.0283760e+01
   1.0982500e+03   8.0523357e+01
   1.0983000e+03   8.0768545e+01
   1.0983500e+03   8.1018372e+01
   1.0984000e+03   8.1271925e+01
   1.0984500e+03   8.1528333e+01
   1.0985000e+03   8.1786776e+01
   1.0985500e+03   8.2046480e+01
   1.0986000e+03   8.2306727e+01
   1.0986500e+03   8.2566847e+01
   1.0987000e+03   8.2826228e+01
   1.0987500e+03   8.3084307e+01
   1.0988000e+03   8.3340575e+01
   1.0988500e+03   8.3594572e+01
   1.0989000e+03   8.3845887e+01
   1.0989500e+03   8.4094156e+01
   1.0990000e+03   8.4339057e+01
   1.0990500e+03   8.4580312e+01
   1.0991000e+03   8.4817679e+01
   1.0991500e+03   8.5050955e+01
   1.0992000e+03   8.5279969e+01
   1.0992500e+03   8.5504581e+01
   1.0993000e+03   8.5724682e+01
   1.0993500e+03   8.5940185e+01
   1.0994000e+03   8.6151029e+01
   1.0994500e+03   8.6357175e+01
   1.0995000e+03   8.6558600e+01
   1.0995500e+03   8.6755303e+01
   1.0996000e+03   8.6947293e+01
   1.0996500e+03   8.7134596e+01
   1.0997000e+03   8.7317249e+01
   1.0997500e+03   8.7495299e+01
   1.0998000e+03   8.7668802e+01
   1.0998500e+03   8.7837823e+01
   1.0999000e+03   8.8002433e+01
   1.0999500e+03   8.8162707e+01
   1.1000000e+03   8.8318726e+01
   1.1000500e+03   8.8470575e+01
   1.1001000e+03   8.8618342e+01
   1.1001500e+03   8.8762117e+01
   1.1002000e+03   8.8901990e+01
   1.1002500e+03   8.9038056e+01
   1.1003000e+03   8.9170407e+01
   1.1003500e+03   8.9299137e+01
   1.1004000e+03   8.9424341e+01
   1.1004500e+03   8.9546110e+01
   1.1005000e+03   8.9664538e+01
   1.1005500e+03   8.9779717e+01
   1.1006000e+03   8.9891736e+01
   1.1006500e+03   9.0000685e+01
   1.1007000e+03   9.0106651e+01
   1.1007500e+03   9.0209721e+01
   1.1008000e+03   9.0309978e+01
   1.1008500e+03   9.0407506e+01
   1.1009000e+03   9.0502384e+01
   1.1009500e+03   9.0594692e+01
   1.1010000e+03   9.0684506e+01
   1.1010500e+03   9.0771902e+01
   1.1011000e+03   9.0856952e+01
   1.1011500e+03   9.0939727e+01
   1.1012000e+03   9.1020296e+01
   1.1012500e+03   9.1098726e+01
   1.1013000e+03   9.1175082e+01
   1.1013500e+03   9.1249428e+01
   1.1014000e+03   9.1321824e+01
   1.1014500e+03   9.1392330e+01
   1.1015000e+03   9.1461004e+01
   1.1015500e+03   9.1527902e+01
   1.1016000e+03   9.1593077e+01
   1.1016500e+03   9.1656582e+01
   1.1017000e+03   9.1718468e+01
   1.1017500e+03   9.1778784e+01
   1.1018000e+03   9.1837578e+01
   1.1018500e+03   9.1894894e+01
   1.1019000e+03   9.1950779e+01
   1.1019500e+03   9.2005275e+01
   1.1020000e+03   9.2058423e+01
   1.1020500e+03   9.2110265e+01
   1.1021000e+03   9.2160839e+01
   1.1021500e+03   9.2210182e+01
   1.1022000e+03   9.2258331e+01
   1.1022500e+03   9.2305323e+01
   1.1023000e+03   9.2351189e+01
   1.1023500e+03   9.2395964e+01
   1.1024000e+03   9.2439680e+01
   1.1024500e+03   9.2482367e+01
   1.1025000e+03   9.2524056e+01
   1.1025500e+03   9.2564774e+01
   1.1026000e+03   9.2604551e+01
   1.1026500e+03   9.2643412e+01
   1.1027000e+03   9.2681385e+01
   1.1027500e+03   9.2718494e+01
   1.1028000e+03   9.2754764e+01
   1.1028500e+03   9.2790218e+01
   1.1029000e+03   9.2824880e+01
   1.1029500e+03   9.2858771e+01
   1.1030000e+03   9.2891913e+01
   1.1030500e+03   9.2924327e+01
   1.1031000e+03   9.2956033e+01
   1.1031500e+03   9.2987049e+01
   1.1032000e+03   9.3017396e+01
   1.1032500e+03   9.3047092e+01
   1.1033000e+03   9.3076152e+01
   1.1033500e+03   9.3104596e+01
   1.1034000e+03   9.3132440e+01
   1.1034500e+03   9.3159699e+01
   1.1035000e+03   9.3186388e+01
   1.1035500e+03   9.3212524e+01
   1.1036000e+03   9.3238121e+01
   1.1036500e+03   9.3263192e+01
   1.1037000e+03   9.3287752e+01
   1.1037500e+03   9.3311813e+01
   1.1038000e+03   9.3335389e+01
   1.1038500e+03   9.3358492e+01
   1.1039000e+03   9.3381133e+01
   1.1039500e+03   9.3403326e+01
   1.1040000e+03   9.3425081e+01
   1.1040500e+03   9.3446408e+01
   1.1041000e+03   9.3467320e+01
   1.1041500e+03   9.3487826e+01
   1.1042000e+03   9.3507936e+01
   1.1042500e+03   9.3527660e+01
   1.1043000e+03   9.3547008e+01
   1.1043500e+03   9.3565988e+01
   1.1044000e+03   9.3584610e+01
   1.1044500e+03   9.3602882e+01
   1.1045000e+03   9.3620814e+01
   1.1045500e+03   9.3638411e+01
   1.1046000e+03   9.3655684e+01
   1.1046500e+03   9.3672640e+01
   1.1047000e+03   9.3689285e+01
   1.1047500e+03   9.3705628e+01
   1.1048000e+03   9.3721675e+01
   1.1048500e+03   9.3737434e+01
   1.1049000e+03   9.3752910e+01
   1.1049500e+03   9.3768111e+01
   1.1050000e+03   9.3783043e+01
   1.1050500e+03   9.3797712e+01
   1.1051000e+03   9.3812124e+01
   1.1051500e+03   9.3826285e+01
   1.1052000e+03   9.3840199e+01
   1.1052500e+03   9.3853874e+01
   1.1053000e+03   9.3867314e+01
   1.1053500e+03   9.3880525e+01
   1.1054000e+03   9.3893511e+01
   1.1054500e+03   9.3906278e+01
   1.1055000e+03   9.3918830e+01
   1.1055500e+03   9.3931171e+01
   1.1056000e+03   9.3943308e+01
   1.1056500e+03   9.3955243e+01
   1.1057000e+03   9.3966981e+01
   1.1057500e+03   9.3978527e+01
   1.1058000e+03   9.3989885e+01
   1.1058500e+03   9.4001058e+01
   1.1059000e+03   9.4012050e+01
   1.1059500e+03   9.4022866e+01
   1.1060000e+03   9.4033508e+01
   1.1060500e+03   9.4043981e+01
   1.1061000e+03   9.4054288e+01
   1.1061500e+03   9.4064433e+01
   1.1062000e+03   9.4074418e+01
   1.1062500e+03   9.4084247e+01
   1.1063000e+03   9.4093924e+01
   1.1063500e+03   9.4103450e+01
   1.1064000e+03   9.4112830e+01
   1.1064500e+03   9.4122066e+01
   1.1065000e+03   9.4131161e+01
   1.1065500e+03   9.4140118e+01
   1.1066000e+03   9.4148940e+01
   1.1066500e+03   9.4157629e+01
   1.1067000e+03   9.4166188e+01
   1.1067500e+03   9.4174619e+01
   1.1068000e+03   9.4182925e+01
   1.1068500e+03   9.4191108e+01
   1.1069000e+03   9.4199172e+01
   1.1069500e+03   9.4207117e+01
   1.1070000e+03   9.4214946e+01
   1.1070500e+03   9.4222662e+01
   1.1071000e+03   9.4230266e+01
   1.1071500e+03   9.4237761e+01
   1.1072000e+03   9.4245149e+01
   1.1072500e+03   9.4252432e+01
   1.1073000e+03   9.4259611e+01
   1.1073500e+03   9.4266689e+01
   1.1074000e+03   9.4273667e+01
   1.1074500e+03   9.4280548e+01
   1.1075000e+03   9.4287333e+01
   1.1075500e+03   9.4294023e+01
   1.1076000e+03   9.4300621e+01
   1.1076500e+03   9.4307129e+01
   1.1077000e+03   9.4313547e+01
   1.1077500e+03   9.4319878e+01
   1.1078000e+03   9.4326122e+01
   1.1078500e+03   9.4332283e+01
   1.1079000e+03   9.4338360e+01
   1.1079500e+03   9.4344356e+01
   1.1080000e+03   9.4350272e+01
   1.1080500e+03   9.4356109e+01
   1.1081000e+03   9.4361869e+01
   1.1081500e+03   9.4367553e+01
   1.1082000e+03   9.4373162e+01
   1.1082500e+03   9.4378698e+01
   1.1083000e+03   9.4384161e+01
   1.1083500e+03   9.4389554e+01
   1.1084000e+03   9.4394878e+01
   1.1084500e+03   9.4400132e+01
   1.1085000e+03   9.4405320e+01
   1.1085500e+03   9.4410441e+01
   1.1086000e+03   9.4415497e+01
   1.1086500e+03   9.4420489e+01
   1.1087000e+03   9.4425418e+01
   1.1087500e+03   9.4430286e+01
   1.1088000e+03   9.4435092e+01
   1.1088500e+03   9.4439839e+01
   1.1089000e+03   9.4444526e+01
   1.1089500e+03   9.4449156e+01
   1.1090000e+03   9.4453728e+01
   1.1090500e+03   9.4458245e+01
   1.1091000e+03   9.4462706e+01
   1.1091500e+03   9.4467114e+01
   1.1092000e+03   9.4471467e+01
   1.1092500e+03   9.4475768e+01
   1.1093000e+03   9.4480018e+01
   1.1093500e+03   9.4484216e+01
   1.1094000e+03   9.4488364e+01
   1.1094500e+03   9.4492463e+01
   1.1095000e+03   9.4496514e+01
   1.1095500e+03   9.4500516e+01
   1.1096000e+03   9.4504472e+01
   1.1096500e+03   9.4508381e+01
   1.1097000e+03   9.4512245e+01
   1.1097500e+03   9.4516063e+01
   1.1098000e+03   9.4519838e+01
   1.1098500e+03   9.4523569e+01
   1.1099000e+03   9.4527257e+01
   1.1099500e+03   9.4530902e+01
   1.1100000e+03   9.4534506e+01
   1.1100500e+03   9.4538069e+01
   1.1101000e+03   9.4541592e+01
   1.1101500e+03   9.4545075e+01
   1.1102000e+03   9.4548519e+01
   1.1102500e+03   9.4551924e+01
   1.1103000e+03   9.4555291e+01
   1.1103500e+03   9.4558621e+01
   1.1104000e+03   9.4561913e+01
   1.1104500e+03   9.4565170e+01
   1.1105000e+03   9.4568390e+01
   1.1105500e+03   9.4571575e+01
   1.1106000e+03   9.4574726e+01
   1.1106500e+03   9.4577842e+01
   1.1107000e+03   9.4580924e+01
   1.1107500e+03   9.4583972e+01
   1.1108000e+03   9.4586988e+01
   1.1108500e+03   9.4589972e+01
   1.1109000e+03   9.4592923e+01
   1.1109500e+03   9.4595843e+01
   1.1110000e+03   9.4598732e+01
   1.1110500e+03   9.4601591e+01
   1.1111000e+03   9.4604419e+01
   1.1111500e+03   9.4607217e+01
   1.1112000e+03   9.4609986e+01
   1.1112500e+03   9.4612727e+01
   1.1113000e+03   9.4615438e+01
   1.1113500e+03   9.4618121e+01
   1.1114000e+03   9.4620777e+01
   1.1114500e+03   9.4623405e+01
   1.1115000e+03   9.4626006e+01
   1.1115500e+03   9.4628581e+01
   1.1116000e+03   9.4631129e+01
   1.1116500e+03   9.4633651e+01
   1.1117000e+03   9.4636148e+01
   1.1117500e+03   9.4638620e+01
   1.1118000e+03   9.4641066e+01
   1.1118500e+03   9.4643488e+01
   1.1119000e+03   9.4645886e+01
   1.1119500e+03   9.4648259e+01
   1.1120000e+03   9.4650610e+01
   1.1120500e+03   9.4652936e+01
   1.1121000e+03   9.4655240e+01
   1.1121500e+03   9.4657521e+01
   1.1122000e+03   9.4659780e+01
   1.1122500e+03   9.4662016e+01
   1.1123000e+03   9.4664231e+01
   1.1123500e+03   9.4666424e+01
   1.1124000e+03   9.4668596e+01
   1.1124500e+03   9.4670747e+01
   1.1125000e+03   9.4672877e+01
   1.1125500e+03   9.4674987e+01
   1.1126000e+03   9.4677076e+01
   1.1126500e+03   9.4679146e+01
   1.1127000e+03   9.4681196e+01
   1.1127500e+03   9.4683226e+01
   1.1128000e+03   9.4685237e+01
   1.1128500e+03   9.4687229e+01
   1.1129000e+03   9.4689203e+01
   1.1129500e+03   9.4691158e+01
   1.1130000e+03   9.4693094e+01
   1.1130500e+03   9.4695013e+01
   1.1131000e+03   9.4696914e+01
   1.1131500e+03   9.4698797e+01
   1.1132000e+03   9.4700663e+01
   1.1132500e+03   9.4702511e+01
   1.1133000e+03   9.4704343e+01
   1.1133500e+03   9.4706158e+01
   1.1134000e+03   9.4707956e+01
   1.1134500e+03   9.4709738e+01
   1.1135000e+03   9.4711504e+01
   1.1135500e+03   9.4713254e+01
   1.1136000e+03   9.4714988e+01
   1.1136500e+03   9.4716706e+01
   1.1137000e+03   9.4718409e+01
   1.1137500e+03   9.4720097e+01
   1.1138000e+03   9.4721770e+01
   1.1138500e+03   9.4723428e+01
   1.1139000e+03   9.4725071e+01
   1.1139500e+03   9.4726699e+01
   1.1140000e+03   9.4728314e+01
   1.1140500e+03   9.4729914e+01
   1.1141000e+03   9.4731500e+01
   1.1141500e+03   9.4733072e+01
   1.1142000e+03   9.4734631e+01
   1.1142500e+03   9.4736176e+01
   1.1143000e+03   9.4737707e+01
   1.1143500e+03   9.4739226e+01
   1.1144000e+03   9.4740731e+01
   1.1144500e+03   9.4742223e+01
   1.1145000e+03   9.4743703e+01
   1.1145500e+03   9.4745170e+01
   1.1146000e+03   9.4746624e+01
   1.1146500e+03   9.4748067e+01
   1.1147000e+03   9.4749497e+01
   1.1147500e+03   9.4750914e+01
   1.1148000e+03   9.4752320e+01
   1.1148500e+03   9.4753714e+01
   1.1149000e+03   9.4755097e+01
   1.1149500e+03   9.4756468e+01
   1.1150000e+03   9.4757827e+01
   1.1150500e+03   9.4759175e+01
   1.1151000e+03   9.4760512e+01
   1.1151500e+03   9.4761838e+01
   1.1152000e+03   9.4763153e+01
   1.1152500e+03   9.4764457e+01
   1.1153000e+03   9.4765750e+01
   1.1153500e+03   9.4767033e+01
   1.1154000e+03   9.4768306e+01
   1.1154500e+03   9.4769568e+01
   1.1155000e+03   9.4770820e+01
   1.1155500e+03   9.4772061e+01
   1.1156000e+03   9.4773293e+01
   1.1156500e+03   9.4774515e+01
   1.1157000e+03   9.4775727e+01
   1.1157500e+03   9.4776929e+01
   1.1158000e+03   9.4778122e+01
   1.1158500e+03   9.4779305e+01
   1.1159000e+03   9.4780479e+01
   1.1159500e+03   9.4781643e+01
   1.1160000e+03   9.4782799e+01
   1.1160500e+03   9.4783945e+01
   1.1161000e+03   9.4785082e+01
   1.1161500e+03   9.4786210e+01
   1.1162000e+03   9.4787330e+01
   1.1162500e+03   9.4788440e+01
   1.1163000e+03   9.4789542e+01
   1.1163500e+03   9.4790636e+01
   1.1164000e+03   9.4791721e+01
   1.1164500e+03   9.4792797e+01
   1.1165000e+03   9.4793866e+01
   1.1165500e+03   9.4794926e+01
   1.1166000e+03   9.4795978e+01
   1.1166500e+03   9.4797022e+01
   1.1167000e+03   9.4798058e+01
   1.1167500e+03   9.4799086e+01
   1.1168000e+03   9.4800106e+01
   1.1168500e+03   9.4801119e+01
   1.1169000e+03   9.4802124e+01
   1.1169500e+03   9.4803121e+01
   1.1170000e+03   9.4804111e+01
   1.1170500e+03   9.4805094e+01
   1.1171000e+03   9.4806069e+01
   1.1171500e+03   9.4807037e+01
   1.1172000e+03   9.4807998e+01
   1.1172500e+03   9.4808951e+01
   1.1173000e+03   9.4809898e+01
   1.1173500e+03   9.4810837e+01
   1.1174000e+03   9.4811770e+01
   1.1174500e+03   9.4812695e+01
   1.1175000e+03   9.4813614e+01
   1.1175500e+03   9.4814527e+01
   1.1176000e+03   9.4815432e+01
   1.1176500e+03   9.4816331e+01
   1.1177000e+03   9.4817224e+01
   1.1177500e+03   9.4818110e+01
   1.1178000e+03   9.4818989e+01
   1.1178500e+03   9.4819862e+01
   1.1179000e+03   9.4820729e+01
   1.1179500e+03   9.4821590e+01
   1.1180000e+03   9.4822445e+01
   1.1180500e+03   9.4823293e+01
   1.1181000e+03   9.4824135e+01
   1.1181500e+03   9.4824972e+01
   1.1182000e+03   9.4825802e+01
   1.1182500e+03   9.4826627e+01
   1.1183000e+03   9.4827446e+01
   1.1183500e+03   9.4828259e+01
   1.1184000e+03   9.4829066e+01
   1.1184500e+03   9.4829868e+01
   1.1185000e+03   9.4830664e+01
   1.1185500e+03   9.4831454e+01
   1.1186000e+03   9.4832239e+01
   1.1186500e+03   9.4833019e+01
   1.1187000e+03   9.4833793e+01
   1.1187500e+03   9.4834562e+01
   1.1188000e+03   9.4835325e+01
   1.1188500e+03   9.4836083e+01
   1.1189000e+03   9.4836836e+01
   1.1189500e+03   9.4837584e+01
   1.1190000e+03   9.4838327e+01
   1.1190500e+03   9.4839065e+01
   1.1191000e+03   9.4839797e+01
   1.1191500e+03   9.4840525e+01
   1.1192000e+03   9.4841248e+01
   1.1192500e+03   9.4841966e+01
   1.1193000e+03   9.4842679e+01
   1.1193500e+03   9.4843387e+01
   1.1194000e+03   9.4844090e+01
   1.1194500e+03   9.4844789e+01
   1.1195000e+03   9.4845483e+01
   1.1195500e+03   9.4846172e+01
   1.1196000e+03   9.4846857e+01
   1.1196500e+03   9.4847538e+01
   1.1197000e+03   9.4848213e+01
   1.1197500e+03   9.4848885e+01
   1.1198000e+03   9.4849552e+01
   1.1198500e+03   9.4850214e+01
   1.1199000e+03   9.4850872e+01
   1.1199500e+03   9.4851526e+01
   1.1200000e+03   9.4852176e+01
   1.1200500e+03   9.4852821e+01
   1.1201000e+03   9.4853462e+01
   1.1201500e+03   9.4854099e+01
   1.1202000e+03   9.4854732e+01
   1.1202500e+03   9.4855360e+01
   1.1203000e+03   9.4855985e+01
   1.1203500e+03   9.4856606e+01
   1.1204000e+03   9.4857222e+01
   1.1204500e+03   9.4857835e+01
   1.1205000e+03   9.4858444e+01
   1.1205500e+03   9.4859049e+01
   1.1206000e+03   9.4859650e+01
   1.1206500e+03   9.4860247e+01
   1.1207000e+03   9.4860840e+01
   1.1207500e+03   9.4861430e+01
   1.1208000e+03   9.4862016e+01
   1.1208500e+03   9.4862598e+01
   1.1209000e+03   9.4863176e+01
   1.1209500e+03   9.4863751e+01
   1.1210000e+03   9.4864323e+01
   1.1210500e+03   9.4864890e+01
   1.1211000e+03   9.4865454e+01
   1.1211500e+03   9.4866015e+01
   1.1212000e+03   9.4866572e+01
   1.1212500e+03   9.4867126e+01
   1.1213000e+03   9.4867676e+01
   1.1213500e+03   9.4868223e+01
   1.1214000e+03   9.4868767e+01
   1.1214500e+03   9.4869307e+01
   1.1215000e+03   9.4869844e+01
   1.1215500e+03   9.4870377e+01
   1.1216000e+03   9.4870907e+01
   1.1216500e+03   9.4871434e+01
   1.1217000e+03   9.4871958e+01
   1.1217500e+03   9.4872479e+01
   1.1218000e+03   9.4872996e+01
   1.1218500e+03   9.4873511e+01
   1.1219000e+03   9.4874022e+01
   1.1219500e+03   9.4874530e+01
   1.1220000e+03   9.4875035e+01
   1.1220500e+03   9.4875537e+01
   1.1221000e+03   9.4876036e+01
   1.1221500e+03   9.4876532e+01
   1.1222000e+03   9.4877025e+01
   1.1222500e+03   9.4877515e+01
   1.1223000e+03   9.4878003e+01
   1.1223500e+03   9.4878487e+01
   1.1224000e+03   9.4878968e+01
   1.1224500e+03   9.4879447e+01
   1.1225000e+03   9.4879923e+01
   1.1225500e+03   9.4880396e+01
   1.1226000e+03   9.4880866e+01
   1.1226500e+03   9.4881333e+01
   1.1227000e+03   9.4881798e+01
   1.1227500e+03   9.4882260e+01
   1.1228000e+03   9.4882719e+01
   1.1228500e+03   9.4883176e+01
   1.1229000e+03   9.4883630e+01
   1.1229500e+03   9.4884081e+01
   1.1230000e+03   9.4884530e+01
   1.1230500e+03   9.4884976e+01
   1.1231000e+03   9.4885419e+01
   1.1231500e+03   9.4885860e+01
   1.1232000e+03   9.4886299e+01
   1.1232500e+03   9.4886735e+01
   1.1233000e+03   9.4887168e+01
   1.1233500e+03   9.4887599e+01
   1.1234000e+03   9.4888028e+01
   1.1234500e+03   9.4888454e+01
   1.1235000e+03   9.4888877e+01
   1.1235500e+03   9.4889298e+01
   1.1236000e+03   9.4889717e+01
   1.1236500e+03   9.4890134e+01
   1.1237000e+03   9.4890548e+01
   1.1237500e+03   9.4890960e+01
   1.1238000e+03   9.4891369e+01
   1.1238500e+03   9.4891776e+01
   1.1239000e+03   9.4892181e+01
   1.1239500e+03   9.4892584e+01
   1.1240000e+03   9.4892984e+01
   1.1240500e+03   9.4893382e+01
   1.1241000e+03   9.4893778e+01
   1.1241500e+03   9.4894172e+01
   1.1242000e+03   9.4894564e+01
   1.1242500e+03   9.4894953e+01
   1.1243000e+03   9.4895340e+01
   1.1243500e+03   9.4895725e+01
   1.1244000e+03   9.4896108e+01
   1.1244500e+03   9.4896489e+01
   1.1245000e+03   9.4896868e+01
   1.1245500e+03   9.4897245e+01
   1.1246000e+03   9.4897620e+01
   1.1246500e+03   9.4897992e+01
   1.1247000e+03   9.4898363e+01
   1.1247500e+03   9.4898731e+01
   1.1248000e+03   9.4899098e+01
   1.1248500e+03   9.4899463e+01
   1.1249000e+03   9.4899825e+01
   1.1249500e+03   9.4900186e+01
   1.1250000e+03   9.4900545e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_37C.dat <==
   1.0750500e+03   9.4838304e+01
   1.0751000e+03   9.4837572e+01
   1.0751500e+03   9.4836835e+01
   1.0752000e+03   9.4836093e+01
   1.0752500e+03   9.4835346e+01
   1.0753000e+03   9.4834594e+01
   1.0753500e+03   9.4833837e+01
   1.0754000e+03   9.4833075e+01
   1.0754500e+03   9.4832307e+01
   1.0755000e+03   9.4831534e+01
   1.0755500e+03   9.4830756e+01
   1.0756000e+03   9.4829972e+01
   1.0756500e+03   9.4829183e+01
   1.0757000e+03   9.4828388e+01
   1.0757500e+03   9.4827588e+01
   1.0758000e+03   9.4826782e+01
   1.0758500e+03   9.4825971e+01
   1.0759000e+03   9.4825154e+01
   1.0759500e+03   9.4824331e+01
   1.0760000e+03   9.4823503e+01
   1.0760500e+03   9.4822668e+01
   1.0761000e+03   9.4821828e+01
   1.0761500e+03   9.4820981e+01
   1.0762000e+03   9.4820129e+01
   1.0762500e+03   9.4819271e+01
   1.0763000e+03   9.4818406e+01
   1.0763500e+03   9.4817536e+01
   1.0764000e+03   9.4816659e+01
   1.0764500e+03   9.4815775e+01
   1.0765000e+03   9.4814886e+01
   1.0765500e+03   9.4813990e+01
   1.0766000e+03   9.4813087e+01
   1.0766500e+03   9.4812178e+01
   1.0767000e+03   9.4811262e+01
   1.0767500e+03   9.4810340e+01
   1.0768000e+03   9.4809411e+01
   1.0768500e+03   9.4808475e+01
   1.0769000e+03   9.4807532e+01
   1.0769500e+03   9.4806582e+01
   1.0770000e+03   9.4805626e+01
   1.0770500e+03   9.4804662e+01
   1.0771000e+03   9.4803691e+01
   1.0771500e+03   9.4802713e+01
   1.0772000e+03   9.4801727e+01
   1.0772500e+03   9.4800734e+01
   1.0773000e+03   9.4799734e+01
   1.0773500e+03   9.4798726e+01
   1.0774000e+03   9.4797711e+01
   1.0774500e+03   9.4796687e+01
   1.0775000e+03   9.4795657e+01
   1.0775500e+03   9.4794618e+01
   1.0776000e+03   9.4793572e+01
   1.0776500e+03   9.4792517e+01
   1.0777000e+03   9.4791454e+01
   1.0777500e+03   9.4790384e+01
   1.0778000e+03   9.4789305e+01
   1.0778500e+03   9.4788218e+01
   1.0779000e+03   9.4787122e+01
   1.0779500e+03   9.4786018e+01
   1.0780000e+03   9.4784905e+01
   1.0780500e+03   9.4783784e+01
   1.0781000e+03   9.4782654e+01
   1.0781500e+03   9.4781515e+01
   1.0782000e+03   9.4780367e+01
   1.0782500e+03   9.4779210e+01
   1.0783000e+03   9.4778045e+01
   1.0783500e+03   9.4776869e+01
   1.0784000e+03   9.4775685e+01
   1.0784500e+03   9.4774491e+01
   1.0785000e+03   9.4773288e+01
   1.0785500e+03   9.4772075e+01
   1.0786000e+03   9.4770852e+01
   1.0786500e+03   9.4769620e+01
   1.0787000e+03   9.4768378e+01
   1.0787500e+03   9.4767125e+01
   1.0788000e+03   9.4765863e+01
   1.0788500e+03   9.4764590e+01
   1.0789000e+03   9.4763307e+01
   1.0789500e+03   9.4762013e+01
   1.0790000e+03   9.4760709e+01
   1.0790500e+03   9.4759395e+01
   1.0791000e+03   9.4758069e+01
   1.0791500e+03   9.4756733e+01
   1.0792000e+03   9.4755385e+01
   1.0792500e+03   9.4754027e+01
   1.0793000e+03   9.4752657e+01
   1.0793500e+03   9.4751275e+01
   1.0794000e+03   9.4749882e+01
   1.0794500e+03   9.4748478e+01
   1.0795000e+03   9.4747062e+01
   1.0795500e+03   9.4745634e+01
   1.0796000e+03   9.4744193e+01
   1.0796500e+03   9.4742741e+01
   1.0797000e+03   9.4741276e+01
   1.0797500e+03   9.4739799e+01
   1.0798000e+03   9.4738309e+01
   1.0798500e+03   9.4736807e+01
   1.0799000e+03   9.4735291e+01
   1.0799500e+03   9.4733763e+01
   1.0800000e+03   9.4732221e+01
   1.0800500e+03   9.4730666e+01
   1.0801000e+03   9.4729098e+01
   1.0801500e+03   9.4727515e+01
   1.0802000e+03   9.4725919e+01
   1.0802500e+03   9.4724310e+01
   1.0803000e+03   9.4722686e+01
   1.0803500e+03   9.4721047e+01
   1.0804000e+03   9.4719395e+01
   1.0804500e+03   9.4717727e+01
   1.0805000e+03   9.4716045e+01
   1.0805500e+03   9.4714348e+01
   1.0806000e+03   9.4712636e+01
   1.0806500e+03   9.4710908e+01
   1.0807000e+03   9.4709165e+01
   1.0807500e+03   9.4707406e+01
   1.0808000e+03   9.4705632e+01
   1.0808500e+03   9.4703841e+01
   1.0809000e+03   9.4702034e+01
   1.0809500e+03   9.4700211e+01
   1.0810000e+03   9.4698370e+01
   1.0810500e+03   9.4696513e+01
   1.0811000e+03   9.4694639e+01
   1.0811500e+03   9.4692748e+01
   1.0812000e+03   9.4690839e+01
   1.0812500e+03   9.4688913e+01
   1.0813000e+03   9.4686969e+01
   1.0813500e+03   9.4685006e+01
   1.0814000e+03   9.4683025e+01
   1.0814500e+03   9.4681026e+01
   1.0815000e+03   9.4679008e+01
   1.0815500e+03   9.4676970e+01
   1.0816000e+03   9.4674914e+01
   1.0816500e+03   9.4672838e+01
   1.0817000e+03   9.4670742e+01
   1.0817500e+03   9.4668626e+01
   1.0818000e+03   9.4666489e+01
   1.0818500e+03   9.4664333e+01
   1.0819000e+03   9.4662155e+01
   1.0819500e+03   9.4659957e+01
   1.0820000e+03   9.4657737e+01
   1.0820500e+03   9.4655495e+01
   1.0821000e+03   9.4653232e+01
   1.0821500e+03   9.4650946e+01
   1.0822000e+03   9.4648638e+01
   1.0822500e+03   9.4646307e+01
   1.0823000e+03   9.4643953e+01
   1.0823500e+03   9.4641576e+01
   1.0824000e+03   9.4639175e+01
   1.0824500e+03   9.4636750e+01
   1.0825000e+03   9.4634301e+01
   1.0825500e+03   9.4631827e+01
   1.0826000e+03   9.4629329e+01
   1.0826500e+03   9.4626805e+01
   1.0827000e+03   9.4624255e+01
   1.0827500e+03   9.4621679e+01
   1.0828000e+03   9.4619078e+01
   1.0828500e+03   9.4616449e+01
   1.0829000e+03   9.4613794e+01
   1.0829500e+03   9.4611111e+01
   1.0830000e+03   9.4608400e+01
   1.0830500e+03   9.4605661e+01
   1.0831000e+03   9.4602894e+01
   1.0831500e+03   9.4600098e+01
   1.0832000e+03   9.4597272e+01
   1.0832500e+03   9.4594417e+01
   1.0833000e+03   9.4591532e+01
   1.0833500e+03   9.4588616e+01
   1.0834000e+03   9.4585669e+01
   1.0834500e+03   9.4582690e+01
   1.0835000e+03   9.4579680e+01
   1.0835500e+03   9.4576637e+01
   1.0836000e+03   9.4573562e+01
   1.0836500e+03   9.4570453e+01
   1.0837000e+03   9.4567311e+01
   1.0837500e+03   9.4564135e+01
   1.0838000e+03   9.4560923e+01
   1.0838500e+03   9.4557677e+01
   1.0839000e+03   9.4554395e+01
   1.0839500e+03   9.4551076e+01
   1.0840000e+03   9.4547721e+01
   1.0840500e+03   9.4544329e+01
   1.0841000e+03   9.4540899e+01
   1.0841500e+03   9.4537430e+01
   1.0842000e+03   9.4533923e+01
   1.0842500e+03   9.4530375e+01
   1.0843000e+03   9.4526788e+01
   1.0843500e+03   9.4523160e+01
   1.0844000e+03   9.4519491e+01
   1.0844500e+03   9.4515780e+01
   1.0845000e+03   9.4512026e+01
   1.0845500e+03   9.4508229e+01
   1.0846000e+03   9.4504388e+01
   1.0846500e+03   9.4500502e+01
   1.0847000e+03   9.4496571e+01
   1.0847500e+03   9.4492594e+01
   1.0848000e+03   9.4488571e+01
   1.0848500e+03   9.4484500e+01
   1.0849000e+03   9.4480381e+01
   1.0849500e+03   9.4476213e+01
   1.0850000e+03   9.4471996e+01
   1.0850500e+03   9.4467728e+01
   1.0851000e+03   9.4463409e+01
   1.0851500e+03   9.4459038e+01
   1.0852000e+03   9.4454614e+01
   1.0852500e+03   9.4450137e+01
   1.0853000e+03   9.4445605e+01
   1.0853500e+03   9.4441017e+01
   1.0854000e+03   9.4436373e+01
   1.0854500e+03   9.4431672e+01
   1.0855000e+03   9.4426913e+01
   1.0855500e+03   9.4422095e+01
   1.0856000e+03   9.4417217e+01
   1.0856500e+03   9.4412277e+01
   1.0857000e+03   9.4407276e+01
   1.0857500e+03   9.4402212e+01
   1.0858000e+03   9.4397083e+01
   1.0858500e+03   9.4391889e+01
   1.0859000e+03   9.4386629e+01
   1.0859500e+03   9.4381302e+01
   1.0860000e+03   9.4375906e+01
   1.0860500e+03   9.4370440e+01
   1.0861000e+03   9.4364904e+01
   1.0861500e+03   9.4359295e+01
   1.0862000e+03   9.4353614e+01
   1.0862500e+03   9.4347857e+01
   1.0863000e+03   9.4342025e+01
   1.0863500e+03   9.4336116e+01
   1.0864000e+03   9.4330128e+01
   1.0864500e+03   9.4324060e+01
   1.0865000e+03   9.4317911e+01
   1.0865500e+03   9.4311679e+01
   1.0866000e+03   9.4305363e+01
   1.0866500e+03   9.4298962e+01
   1.0867000e+03   9.4292473e+01
   1.0867500e+03   9.4285895e+01
   1.0868000e+03   9.4279228e+01
   1.0868500e+03   9.4272468e+01
   1.0869000e+03   9.4265614e+01
   1.0869500e+03   9.4258666e+01
   1.0870000e+03   9.4251620e+01
   1.0870500e+03   9.4244476e+01
   1.0871000e+03   9.4237230e+01
   1.0871500e+03   9.4229883e+01
   1.0872000e+03   9.4222431e+01
   1.0872500e+03   9.4214872e+01
   1.0873000e+03   9.4207206e+01
   1.0873500e+03   9.4199429e+01
   1.0874000e+03   9.4191539e+01
   1.0874500e+03   9.4183535e+01
   1.0875000e+03   9.4175414e+01
   1.0875500e+03   9.4167175e+01
   1.0876000e+03   9.4158814e+01
   1.0876500e+03   9.4150329e+01
   1.0877000e+03   9.4141719e+01
   1.0877500e+03   9.4132980e+01
   1.0878000e+03   9.4124111e+01
   1.0878500e+03   9.4115108e+01
   1.0879000e+03   9.4105968e+01
   1.0879500e+03   9.4096691e+01
   1.0880000e+03   9.4087271e+01
   1.0880500e+03   9.4077708e+01
   1.0881000e+03   9.4067997e+01
   1.0881500e+03   9.4058136e+01
   1.0882000e+03   9.4048122e+01
   1.0882500e+03   9.4037952e+01
   1.0883000e+03   9.4027622e+01
   1.0883500e+03   9.4017130e+01
   1.0884000e+03   9.4006472e+01
   1.0884500e+03   9.3995644e+01
   1.0885000e+03   9.3984644e+01
   1.0885500e+03   9.3973467e+01
   1.0886000e+03   9.3962110e+01
   1.0886500e+03   9.3950569e+01
   1.0887000e+03   9.3938840e+01
   1.0887500e+03   9.3926919e+01
   1.0888000e+03   9.3914803e+01
   1.0888500e+03   9.3902487e+01
   1.0889000e+03   9.3889967e+01
   1.0889500e+03   9.3877238e+01
   1.0890000e+03   9.3864296e+01
   1.0890500e+03   9.3851136e+01
   1.0891000e+03   9.3837754e+01
   1.0891500e+03   9.3824144e+01
   1.0892000e+03   9.3810302e+01
   1.0892500e+03   9.3796223e+01
   1.0893000e+03   9.3781901e+01
   1.0893500e+03   9.3767332e+01
   1.0894000e+03   9.3752508e+01
   1.0894500e+03   9.3737426e+01
   1.0895000e+03   9.3722078e+01
   1.0895500e+03   9.3706460e+01
   1.0896000e+03   9.3690564e+01
   1.0896500e+03   9.3674384e+01
   1.0897000e+03   9.3657915e+01
   1.0897500e+03   9.3641149e+01
   1.0898000e+03   9.3624080e+01
   1.0898500e+03   9.3606699e+01
   1.0899000e+03   9.3589002e+01
   1.0899500e+03   9.3570979e+01
   1.0900000e+03   9.3552623e+01
   1.0900500e+03   9.3533926e+01
   1.0901000e+03   9.3514881e+01
   1.0901500e+03   9.3495479e+01
   1.0902000e+03   9.3475711e+01
   1.0902500e+03   9.3455569e+01
   1.0903000e+03   9.3435044e+01
   1.0903500e+03   9.3414126e+01
   1.0904000e+03   9.3392806e+01
   1.0904500e+03   9.3371074e+01
   1.0905000e+03   9.3348920e+01
   1.0905500e+03   9.3326334e+01
   1.0906000e+03   9.3303305e+01
   1.0906500e+03   9.3279821e+01
   1.0907000e+03   9.3255873e+01
   1.0907500e+03   9.3231448e+01
   1.0908000e+03   9.3206534e+01
   1.0908500e+03   9.3181119e+01
   1.0909000e+03   9.3155190e+01
   1.0909500e+03   9.3128735e+01
   1.0910000e+03   9.3101740e+01
   1.0910500e+03   9.3074191e+01
   1.0911000e+03   9.3046073e+01
   1.0911500e+03   9.3017374e+01
   1.0912000e+03   9.2988076e+01
   1.0912500e+03   9.2958166e+01
   1.0913000e+03   9.2927626e+01
   1.0913500e+03   9.2896442e+01
   1.0914000e+03   9.2864595e+01
   1.0914500e+03   9.2832069e+01
   1.0915000e+03   9.2798845e+01
   1.0915500e+03   9.2764906e+01
   1.0916000e+03   9.2730232e+01
   1.0916500e+03   9.2694804e+01
   1.0917000e+03   9.2658603e+01
   1.0917500e+03   9.2621606e+01
   1.0918000e+03   9.2583795e+01
   1.0918500e+03   9.2545145e+01
   1.0919000e+03   9.2505636e+01
   1.0919500e+03   9.2465244e+01
   1.0920000e+03   9.2423945e+01
   1.0920500e+03   9.2381715e+01
   1.0921000e+03   9.2338530e+01
   1.0921500e+03   9.2294362e+01
   1.0922000e+03   9.2249187e+01
   1.0922500e+03   9.2202975e+01
   1.0923000e+03   9.2155701e+01
   1.0923500e+03   9.2107335e+01
   1.0924000e+03   9.2057847e+01
   1.0924500e+03   9.2007207e+01
   1.0925000e+03   9.1955385e+01
   1.0925500e+03   9.1902349e+01
   1.0926000e+03   9.1848065e+01
   1.0926500e+03   9.1792501e+01
   1.0927000e+03   9.1735622e+01
   1.0927500e+03   9.1677393e+01
   1.0928000e+03   9.1617779e+01
   1.0928500e+03   9.1556742e+01
   1.0929000e+03   9.1494245e+01
   1.0929500e+03   9.1430250e+01
   1.0930000e+03   9.1364719e+01
   1.0930500e+03   9.1297610e+01
   1.0931000e+03   9.1228884e+01
   1.0931500e+03   9.1158498e+01
   1.0932000e+03   9.1086413e+01
   1.0932500e+03   9.1012584e+01
   1.0933000e+03   9.0936968e+01
   1.0933500e+03   9.0859522e+01
   1.0934000e+03   9.0780202e+01
   1.0934500e+03   9.0698963e+01
   1.0935000e+03   9.0615761e+01
   1.0935500e+03   9.0530549e+01
   1.0936000e+03   9.0443284e+01
   1.0936500e+03   9.0353919e+01
   1.0937000e+03   9.0262411e+01
   1.0937500e+03   9.0168713e+01
   1.0938000e+03   9.0072783e+01
   1.0938500e+03   8.9974577e+01
   1.0939000e+03   8.9874052e+01
   1.0939500e+03   8.9771166e+01
   1.0940000e+03   8.9665880e+01
   1.0940500e+03   8.9558156e+01
   1.0941000e+03   8.9447956e+01
   1.0941500e+03   8.9335248e+01
   1.0942000e+03   8.9219999e+01
   1.0942500e+03   8.9102181e+01
   1.0943000e+03   8.8981771e+01
   1.0943500e+03   8.8858746e+01
   1.0944000e+03   8.8733091e+01
   1.0944500e+03   8.8604795e+01
   1.0945000e+03   8.8473853e+01
   1.0945500e+03   8.8340264e+01
   1.0946000e+03   8.8204038e+01
   1.0946500e+03   8.8065190e+01
   1.0947000e+03   8.7923743e+01
   1.0947500e+03   8.7779731e+01
   1.0948000e+03   8.7633197e+01
   1.0948500e+03   8.7484194e+01
   1.0949000e+03   8.7332788e+01
   1.0949500e+03   8.7179059e+01
   1.0950000e+03   8.7023097e+01
   1.0950500e+03   8.6865009e+01
   1.0951000e+03   8.6704916e+01
   1.0951500e+03   8.6542959e+01
   1.0952000e+03   8.6379291e+01
   1.0952500e+03   8.6214086e+01
   1.0953000e+03   8.6047538e+01
   1.0953500e+03   8.5879860e+01
   1.0954000e+03   8.5711284e+01
   1.0954500e+03   8.5542064e+01
   1.0955000e+03   8.5372477e+01
   1.0955500e+03   8.5202819e+01
   1.0956000e+03   8.5033411e+01
   1.0956500e+03   8.4864595e+01
   1.0957000e+03   8.4696732e+01
   1.0957500e+03   8.4530208e+01
   1.0958000e+03   8.4365427e+01
   1.0958500e+03   8.4202814e+01
   1.0959000e+03   8.4042808e+01
   1.0959500e+03   8.3885870e+01
   1.0960000e+03   8.3732469e+01
   1.0960500e+03   8.3583090e+01
   1.0961000e+03   8.3438224e+01
   1.0961500e+03   8.3298370e+01
   1.0962000e+03   8.3164029e+01
   1.0962500e+03   8.3035699e+01
   1.0963000e+03   8.2913875e+01
   1.0963500e+03   8.2799042e+01
   1.0964000e+03   8.2691671e+01
   1.0964500e+03   8.2592215e+01
   1.0965000e+03   8.2501105e+01
   1.0965500e+03   8.2418746e+01
   1.0966000e+03   8.2345511e+01
   1.0966500e+03   8.2281739e+01
   1.0967000e+03   8.2227728e+01
   1.0967500e+03   8.2183736e+01
   1.0968000e+03   8.2149974e+01
   1.0968500e+03   8.2126608e+01
   1.0969000e+03   8.2113750e+01
   1.0969500e+03   8.2111465e+01
   1.0970000e+03   8.2119764e+01
   1.0970500e+03   8.2138606e+01
   1.0971000e+03   8.2167898e+01
   1.0971500e+03   8.2207498e+01
   1.0972000e+03   8.2257213e+01
   1.0972500e+03   8.2316807e+01
   1.0973000e+03   8.2385997e+01
   1.0973500e+03   8.2464462e+01
   1.0974000e+03   8.2551842e+01
   1.0974500e+03   8.2647747e+01
   1.0975000e+03   8.2751757e+01
   1.0975500e+03   8.2863426e+01
   1.0976000e+03   8.2982291e+01
   1.0976500e+03   8.3107873e+01
   1.0977000e+03   8.3239681e+01
   1.0977500e+03   8.3377217e+01
   1.0978000e+03   8.3519981e+01
   1.0978500e+03   8.3667473e+01
   1.0979000e+03   8.3819198e+01
   1.0979500e+03   8.3974668e+01
   1.0980000e+03   8.4133407e+01
   1.0980500e+03   8.4294950e+01
   1.0981000e+03   8.4458848e+01
   1.0981500e+03   8.4624671e+01
   1.0982000e+03   8.4792004e+01
   1.0982500e+03   8.4960454e+01
   1.0983000e+03   8.5129650e+01
   1.0983500e+03   8.5299240e+01
   1.0984000e+03   8.5468896e+01
   1.0984500e+03   8.5638309e+01
   1.0985000e+03   8.5807196e+01
   1.0985500e+03   8.5975291e+01
   1.0986000e+03   8.6142355e+01
   1.0986500e+03   8.6308164e+01
   1.0987000e+03   8.6472517e+01
   1.0987500e+03   8.6635233e+01
   1.0988000e+03   8.6796149e+01
   1.0988500e+03   8.6955117e+01
   1.0989000e+03   8.7112011e+01
   1.0989500e+03   8.7266717e+01
   1.0990000e+03   8.7419136e+01
   1.0990500e+03   8.7569184e+01
   1.0991000e+03   8.7716791e+01
   1.0991500e+03   8.7861898e+01
   1.0992000e+03   8.8004457e+01
   1.0992500e+03   8.8144430e+01
   1.0993000e+03   8.8281790e+01
   1.0993500e+03   8.8416518e+01
   1.0994000e+03   8.8548603e+01
   1.0994500e+03   8.8678041e+01
   1.0995000e+03   8.8804835e+01
   1.0995500e+03   8.8928993e+01
   1.0996000e+03   8.9050530e+01
   1.0996500e+03   8.9169464e+01
   1.0997000e+03   8.9285818e+01
   1.0997500e+03   8.9399619e+01
   1.0998000e+03   8.9510898e+01
   1.0998500e+03   8.9619686e+01
   1.0999000e+03   8.9726020e+01
   1.0999500e+03   8.9829937e+01
   1.1000000e+03   8.9931476e+01
   1.1000500e+03   9.0030678e+01
   1.1001000e+03   9.0127585e+01
   1.1001500e+03   9.0222241e+01
   1.1002000e+03   9.0314688e+01
   1.1002500e+03   9.0404973e+01
   1.1003000e+03   9.0493139e+01
   1.1003500e+03   9.0579231e+01
   1.1004000e+03   9.0663295e+01
   1.1004500e+03   9.0745376e+01
   1.1005000e+03   9.0825519e+01
   1.1005500e+03   9.0903768e+01
   1.1006000e+03   9.0980168e+01
   1.1006500e+03   9.1054763e+01
   1.1007000e+03   9.1127596e+01
   1.1007500e+03   9.1198710e+01
   1.1008000e+03   9.1268147e+01
   1.1008500e+03   9.1335949e+01
   1.1009000e+03   9.1402157e+01
   1.1009500e+03   9.1466810e+01
   1.1010000e+03   9.1529949e+01
   1.1010500e+03   9.1591611e+01
   1.1011000e+03   9.1651835e+01
   1.1011500e+03   9.1710657e+01
   1.1012000e+03   9.1768114e+01
   1.1012500e+03   9.1824242e+01
   1.1013000e+03   9.1879074e+01
   1.1013500e+03   9.1932645e+01
   1.1014000e+03   9.1984987e+01
   1.1014500e+03   9.2036133e+01
   1.1015000e+03   9.2086114e+01
   1.1015500e+03   9.2134961e+01
   1.1016000e+03   9.2182703e+01
   1.1016500e+03   9.2229370e+01
   1.1017000e+03   9.2274989e+01
   1.1017500e+03   9.2319588e+01
   1.1018000e+03   9.2363195e+01
   1.1018500e+03   9.2405834e+01
   1.1019000e+03   9.2447531e+01
   1.1019500e+03   9.2488312e+01
   1.1020000e+03   9.2528199e+01
   1.1020500e+03   9.2567217e+01
   1.1021000e+03   9.2605388e+01
   1.1021500e+03   9.2642733e+01
   1.1022000e+03   9.2679275e+01
   1.1022500e+03   9.2715035e+01
   1.1023000e+03   9.2750031e+01
   1.1023500e+03   9.2784285e+01
   1.1024000e+03   9.2817815e+01
   1.1024500e+03   9.2850640e+01
   1.1025000e+03   9.2882778e+01
   1.1025500e+03   9.2914247e+01
   1.1026000e+03   9.2945063e+01
   1.1026500e+03   9.2975242e+01
   1.1027000e+03   9.3004803e+01
   1.1027500e+03   9.3033758e+01
   1.1028000e+03   9.3062125e+01
   1.1028500e+03   9.3089918e+01
   1.1029000e+03   9.3117151e+01
   1.1029500e+03   9.3143837e+01
   1.1030000e+03   9.3169992e+01
   1.1030500e+03   9.3195627e+01
   1.1031000e+03   9.3220755e+01
   1.1031500e+03   9.3245390e+01
   1.1032000e+03   9.3269543e+01
   1.1032500e+03   9.3293225e+01
   1.1033000e+03   9.3316449e+01
   1.1033500e+03   9.3339225e+01
   1.1034000e+03   9.3361564e+01
   1.1034500e+03   9.3383477e+01
   1.1035000e+03   9.3404974e+01
   1.1035500e+03   9.3426064e+01
   1.1036000e+03   9.3446758e+01
   1.1036500e+03   9.3467064e+01
   1.1037000e+03   9.3486992e+01
   1.1037500e+03   9.3506551e+01
   1.1038000e+03   9.3525749e+01
   1.1038500e+03   9.3544595e+01
   1.1039000e+03   9.3563097e+01
   1.1039500e+03   9.3581263e+01
   1.1040000e+03   9.3599100e+01
   1.1040500e+03   9.3616617e+01
   1.1041000e+03   9.3633819e+01
   1.1041500e+03   9.3650715e+01
   1.1042000e+03   9.3667312e+01
   1.1042500e+03   9.3683616e+01
   1.1043000e+03   9.3699633e+01
   1.1043500e+03   9.3715371e+01
   1.1044000e+03   9.3730834e+01
   1.1044500e+03   9.3746031e+01
   1.1045000e+03   9.3760965e+01
   1.1045500e+03   9.3775644e+01
   1.1046000e+03   9.3790072e+01
   1.1046500e+03   9.3804255e+01
   1.1047000e+03   9.3818199e+01
   1.1047500e+03   9.3831908e+01
   1.1048000e+03   9.3845387e+01
   1.1048500e+03   9.3858643e+01
   1.1049000e+03   9.3871678e+01
   1.1049500e+03   9.3884498e+01
   1.1050000e+03   9.3897108e+01
   1.1050500e+03   9.3909512e+01
   1.1051000e+03   9.3921714e+01
   1.1051500e+03   9.3933719e+01
   1.1052000e+03   9.3945530e+01
   1.1052500e+03   9.3957151e+01
   1.1053000e+03   9.3968587e+01
   1.1053500e+03   9.3979841e+01
   1.1054000e+03   9.3990918e+01
   1.1054500e+03   9.4001819e+01
   1.1055000e+03   9.4012550e+01
   1.1055500e+03   9.4023114e+01
   1.1056000e+03   9.4033513e+01
   1.1056500e+03   9.4043752e+01
   1.1057000e+03   9.4053833e+01
   1.1057500e+03   9.4063759e+01
   1.1058000e+03   9.4073535e+01
   1.1058500e+03   9.4083161e+01
   1.1059000e+03   9.4092643e+01
   1.1059500e+03   9.4101981e+01
   1.1060000e+03   9.4111180e+01
   1.1060500e+03   9.4120241e+01
   1.1061000e+03   9.4129168e+01
   1.1061500e+03   9.4137963e+01
   1.1062000e+03   9.4146629e+01
   1.1062500e+03   9.4155167e+01
   1.1063000e+03   9.4163581e+01
   1.1063500e+03   9.4171873e+01
   1.1064000e+03   9.4180045e+01
   1.1064500e+03   9.4188099e+01
   1.1065000e+03   9.4196037e+01
   1.1065500e+03   9.4203863e+01
   1.1066000e+03   9.4211577e+01
   1.1066500e+03   9.4219182e+01
   1.1067000e+03   9.4226679e+01
   1.1067500e+03   9.4234072e+01
   1.1068000e+03   9.4241361e+01
   1.1068500e+03   9.4248549e+01
   1.1069000e+03   9.4255637e+01
   1.1069500e+03   9.4262627e+01
   1.1070000e+03   9.4269521e+01
   1.1070500e+03   9.4276321e+01
   1.1071000e+03   9.4283029e+01
   1.1071500e+03   9.4289645e+01
   1.1072000e+03   9.4296172e+01
   1.1072500e+03   9.4302611e+01
   1.1073000e+03   9.4308963e+01
   1.1073500e+03   9.4315231e+01
   1.1074000e+03   9.4321416e+01
   1.1074500e+03   9.4327519e+01
   1.1075000e+03   9.4333541e+01
   1.1075500e+03   9.4339484e+01
   1.1076000e+03   9.4345349e+01
   1.1076500e+03   9.4351138e+01
   1.1077000e+03   9.4356852e+01
   1.1077500e+03   9.4362492e+01
   1.1078000e+03   9.4368060e+01
   1.1078500e+03   9.4373556e+01
   1.1079000e+03   9.4378981e+01
   1.1079500e+03   9.4384338e+01
   1.1080000e+03   9.4389627e+01
   1.1080500e+03   9.4394849e+01
   1.1081000e+03   9.4400006e+01
   1.1081500e+03   9.4405098e+01
   1.1082000e+03   9.4410126e+01
   1.1082500e+03   9.4415092e+01
   1.1083000e+03   9.4419997e+01
   1.1083500e+03   9.4424841e+01
   1.1084000e+03   9.4429625e+01
   1.1084500e+03   9.4434351e+01
   1.1085000e+03   9.4439020e+01
   1.1085500e+03   9.4443632e+01
   1.1086000e+03   9.4448187e+01
   1.1086500e+03   9.4452688e+01
   1.1087000e+03   9.4457135e+01
   1.1087500e+03   9.4461529e+01
   1.1088000e+03   9.4465870e+01
   1.1088500e+03   9.4470160e+01
   1.1089000e+03   9.4474399e+01
   1.1089500e+03   9.4478588e+01
   1.1090000e+03   9.4482728e+01
   1.1090500e+03   9.4486820e+01
   1.1091000e+03   9.4490864e+01
   1.1091500e+03   9.4494860e+01
   1.1092000e+03   9.4498811e+01
   1.1092500e+03   9.4502716e+01
   1.1093000e+03   9.4506576e+01
   1.1093500e+03   9.4510392e+01
   1.1094000e+03   9.4514165e+01
   1.1094500e+03   9.4517894e+01
   1.1095000e+03   9.4521582e+01
   1.1095500e+03   9.4525227e+01
   1.1096000e+03   9.4528832e+01
   1.1096500e+03   9.4532396e+01
   1.1097000e+03   9.4535921e+01
   1.1097500e+03   9.4539406e+01
   1.1098000e+03   9.4542853e+01
   1.1098500e+03   9.4546262e+01
   1.1099000e+03   9.4549633e+01
   1.1099500e+03   9.4552967e+01
   1.1100000e+03   9.4556265e+01
   1.1100500e+03   9.4559526e+01
   1.1101000e+03   9.4562753e+01
   1.1101500e+03   9.4565944e+01
   1.1102000e+03   9.4569101e+01
   1.1102500e+03   9.4572224e+01
   1.1103000e+03   9.4575314e+01
   1.1103500e+03   9.4578371e+01
   1.1104000e+03   9.4581395e+01
   1.1104500e+03   9.4584387e+01
   1.1105000e+03   9.4587347e+01
   1.1105500e+03   9.4590277e+01
   1.1106000e+03   9.4593175e+01
   1.1106500e+03   9.4596043e+01
   1.1107000e+03   9.4598882e+01
   1.1107500e+03   9.4601691e+01
   1.1108000e+03   9.4604470e+01
   1.1108500e+03   9.4607221e+01
   1.1109000e+03   9.4609944e+01
   1.1109500e+03   9.4612639e+01
   1.1110000e+03   9.4615306e+01
   1.1110500e+03   9.4617946e+01
   1.1111000e+03   9.4620560e+01
   1.1111500e+03   9.4623147e+01
   1.1112000e+03   9.4625707e+01
   1.1112500e+03   9.4628242e+01
   1.1113000e+03   9.4630752e+01
   1.1113500e+03   9.4633236e+01
   1.1114000e+03   9.4635696e+01
   1.1114500e+03   9.4638131e+01
   1.1115000e+03   9.4640543e+01
   1.1115500e+03   9.4642930e+01
   1.1116000e+03   9.4645294e+01
   1.1116500e+03   9.4647635e+01
   1.1117000e+03   9.4649953e+01
   1.1117500e+03   9.4652248e+01
   1.1118000e+03   9.4654521e+01
   1.1118500e+03   9.4656772e+01
   1.1119000e+03   9.4659001e+01
   1.1119500e+03   9.4661209e+01
   1.1120000e+03   9.4663395e+01
   1.1120500e+03   9.4665561e+01
   1.1121000e+03   9.4667706e+01
   1.1121500e+03   9.4669831e+01
   1.1122000e+03   9.4671935e+01
   1.1122500e+03   9.4674020e+01
   1.1123000e+03   9.4676085e+01
   1.1123500e+03   9.4678131e+01
   1.1124000e+03   9.4680157e+01
   1.1124500e+03   9.4682165e+01
   1.1125000e+03   9.4684153e+01
   1.1125500e+03   9.4686124e+01
   1.1126000e+03   9.4688076e+01
   1.1126500e+03   9.4690010e+01
   1.1127000e+03   9.4691926e+01
   1.1127500e+03   9.4693825e+01
   1.1128000e+03   9.4695707e+01
   1.1128500e+03   9.4697571e+01
   1.1129000e+03   9.4699418e+01
   1.1129500e+03   9.4701249e+01
   1.1130000e+03   9.4703063e+01
   1.1130500e+03   9.4704861e+01
   1.1131000e+03   9.4706642e+01
   1.1131500e+03   9.4708408e+01
   1.1132000e+03   9.4710158e+01
   1.1132500e+03   9.4711892e+01
   1.1133000e+03   9.4713611e+01
   1.1133500e+03   9.4715314e+01
   1.1134000e+03   9.4717003e+01
   1.1134500e+03   9.4718677e+01
   1.1135000e+03   9.4720336e+01
   1.1135500e+03   9.4721980e+01
   1.1136000e+03   9.4723610e+01
   1.1136500e+03   9.4725226e+01
   1.1137000e+03   9.4726828e+01
   1.1137500e+03   9.4728416e+01
   1.1138000e+03   9.4729991e+01
   1.1138500e+03   9.4731551e+01
   1.1139000e+03   9.4733099e+01
   1.1139500e+03   9.4734633e+01
   1.1140000e+03   9.4736154e+01
   1.1140500e+03   9.4737662e+01
   1.1141000e+03   9.4739157e+01
   1.1141500e+03   9.4740640e+01
   1.1142000e+03   9.4742110e+01
   1.1142500e+03   9.4743568e+01
   1.1143000e+03   9.4745013e+01
   1.1143500e+03   9.4746447e+01
   1.1144000e+03   9.4747868e+01
   1.1144500e+03   9.4749278e+01
   1.1145000e+03   9.4750676e+01
   1.1145500e+03   9.4752062e+01
   1.1146000e+03   9.4753437e+01
   1.1146500e+03   9.4754800e+01
   1.1147000e+03   9.4756152e+01
   1.1147500e+03   9.4757494e+01
   1.1148000e+03   9.4758824e+01
   1.1148500e+03   9.4760143e+01
   1.1149000e+03   9.4761452e+01
   1.1149500e+03   9.4762750e+01
   1.1150000e+03   9.4764037e+01
   1.1150500e+03   9.4765315e+01
   1.1151000e+03   9.4766582e+01
   1.1151500e+03   9.4767838e+01
   1.1152000e+03   9.4769085e+01
   1.1152500e+03   9.4770322e+01
   1.1153000e+03   9.4771548e+01
   1.1153500e+03   9.4772766e+01
   1.1154000e+03   9.4773973e+01
   1.1154500e+03   9.4775171e+01
   1.1155000e+03   9.4776359e+01
   1.1155500e+03   9.4777538e+01
   1.1156000e+03   9.4778708e+01
   1.1156500e+03   9.4779869e+01
   1.1157000e+03   9.4781021e+01
   1.1157500e+03   9.4782163e+01
   1.1158000e+03   9.4783297e+01
   1.1158500e+03   9.4784422e+01
   1.1159000e+03   9.4785539e+01
   1.1159500e+03   9.4786647e+01
   1.1160000e+03   9.4787746e+01
   1.1160500e+03   9.4788837e+01
   1.1161000e+03   9.4789919e+01
   1.1161500e+03   9.4790993e+01
   1.1162000e+03   9.4792059e+01
   1.1162500e+03   9.4793117e+01
   1.1163000e+03   9.4794167e+01
   1.1163500e+03   9.4795209e+01
   1.1164000e+03   9.4796244e+01
   1.1164500e+03   9.4797270e+01
   1.1165000e+03   9.4798289e+01
   1.1165500e+03   9.4799300e+01
   1.1166000e+03   9.4800303e+01
   1.1166500e+03   9.4801299e+01
   1.1167000e+03   9.4802288e+01
   1.1167500e+03   9.4803269e+01
   1.1168000e+03   9.4804244e+01
   1.1168500e+03   9.4805210e+01
   1.1169000e+03   9.4806170e+01
   1.1169500e+03   9.4807123e+01
   1.1170000e+03   9.4808069e+01
   1.1170500e+03   9.4809008e+01
   1.1171000e+03   9.4809940e+01
   1.1171500e+03   9.4810865e+01
   1.1172000e+03   9.4811784e+01
   1.1172500e+03   9.4812696e+01
   1.1173000e+03   9.4813601e+01
   1.1173500e+03   9.4814500e+01
   1.1174000e+03   9.4815392e+01
   1.1174500e+03   9.4816278e+01
   1.1175000e+03   9.4817158e+01
   1.1175500e+03   9.4818031e+01
   1.1176000e+03   9.4818898e+01
   1.1176500e+03   9.4819759e+01
   1.1177000e+03   9.4820614e+01
   1.1177500e+03   9.4821463e+01
   1.1178000e+03   9.4822306e+01
   1.1178500e+03   9.4823143e+01
   1.1179000e+03   9.4823974e+01
   1.1179500e+03   9.4824799e+01
   1.1180000e+03   9.4825619e+01
   1.1180500e+03   9.4826433e+01
   1.1181000e+03   9.4827241e+01
   1.1181500e+03   9.4828044e+01
   1.1182000e+03   9.4828840e+01
   1.1182500e+03   9.4829632e+01
   1.1183000e+03   9.4830418e+01
   1.1183500e+03   9.4831199e+01
   1.1184000e+03   9.4831974e+01
   1.1184500e+03   9.4832744e+01
   1.1185000e+03   9.4833509e+01
   1.1185500e+03   9.4834268e+01
   1.1186000e+03   9.4835022e+01
   1.1186500e+03   9.4835772e+01
   1.1187000e+03   9.4836516e+01
   1.1187500e+03   9.4837255e+01
   1.1188000e+03   9.4837989e+01
   1.1188500e+03   9.4838718e+01
   1.1189000e+03   9.4839443e+01
   1.1189500e+03   9.4840162e+01
   1.1190000e+03   9.4840877e+01
   1.1190500e+03   9.4841587e+01
   1.1191000e+03   9.4842292e+01
   1.1191500e+03   9.4842992e+01
   1.1192000e+03   9.4843688e+01
   1.1192500e+03   9.4844380e+01
   1.1193000e+03   9.4845066e+01
   1.1193500e+03   9.4845748e+01
   1.1194000e+03   9.4846426e+01
   1.1194500e+03   9.4847099e+01
   1.1195000e+03   9.4847768e+01
   1.1195500e+03   9.4848433e+01
   1.1196000e+03   9.4849093e+01
   1.1196500e+03   9.4849749e+01
   1.1197000e+03   9.4850401e+01
   1.1197500e+03   9.4851048e+01
   1.1198000e+03   9.4851691e+01
   1.1198500e+03   9.4852330e+01
   1.1199000e+03   9.4852965e+01
   1.1199500e+03   9.4853596e+01
   1.1200000e+03   9.4854223e+01
   1.1200500e+03   9.4854846e+01
   1.1201000e+03   9.4855465e+01
   1.1201500e+03   9.4856080e+01
   1.1202000e+03   9.4856691e+01
   1.1202500e+03   9.4857298e+01
   1.1203000e+03   9.4857902e+01
   1.1203500e+03   9.4858501e+01
   1.1204000e+03   9.4859097e+01
   1.1204500e+03   9.4859689e+01
   1.1205000e+03   9.4860278e+01
   1.1205500e+03   9.4860862e+01
   1.1206000e+03   9.4861443e+01
   1.1206500e+03   9.4862021e+01
   1.1207000e+03   9.4862595e+01
   1.1207500e+03   9.4863165e+01
   1.1208000e+03   9.4863732e+01
   1.1208500e+03   9.4864295e+01
   1.1209000e+03   9.4864855e+01
   1.1209500e+03   9.4865411e+01
   1.1210000e+03   9.4865964e+01
   1.1210500e+03   9.4866513e+01
   1.1211000e+03   9.4867059e+01
   1.1211500e+03   9.4867602e+01
   1.1212000e+03   9.4868142e+01
   1.1212500e+03   9.4868678e+01
   1.1213000e+03   9.4869211e+01
   1.1213500e+03   9.4869741e+01
   1.1214000e+03   9.4870267e+01
   1.1214500e+03   9.4870791e+01
   1.1215000e+03   9.4871311e+01
   1.1215500e+03   9.4871828e+01
   1.1216000e+03   9.4872342e+01
   1.1216500e+03   9.4872853e+01
   1.1217000e+03   9.4873361e+01
   1.1217500e+03   9.4873866e+01
   1.1218000e+03   9.4874367e+01
   1.1218500e+03   9.4874866e+01
   1.1219000e+03   9.4875362e+01
   1.1219500e+03   9.4875855e+01
   1.1220000e+03   9.4876345e+01
   1.1220500e+03   9.4876832e+01
   1.1221000e+03   9.4877317e+01
   1.1221500e+03   9.4877798e+01
   1.1222000e+03   9.4878277e+01
   1.1222500e+03   9.4878753e+01
   1.1223000e+03   9.4879226e+01
   1.1223500e+03   9.4879696e+01
   1.1224000e+03   9.4880164e+01
   1.1224500e+03   9.4880629e+01
   1.1225000e+03   9.4881091e+01
   1.1225500e+03   9.4881550e+01
   1.1226000e+03   9.4882007e+01
   1.1226500e+03   9.4882461e+01
   1.1227000e+03   9.4882913e+01
   1.1227500e+03   9.4883362e+01
   1.1228000e+03   9.4883809e+01
   1.1228500e+03   9.4884252e+01
   1.1229000e+03   9.4884694e+01
   1.1229500e+03   9.4885133e+01
   1.1230000e+03   9.4885569e+01
   1.1230500e+03   9.4886003e+01
   1.1231000e+03   9.4886434e+01
   1.1231500e+03   9.4886863e+01
   1.1232000e+03   9.4887290e+01
   1.1232500e+03   9.4887714e+01
   1.1233000e+03   9.4888136e+01
   1.1233500e+03   9.4888555e+01
   1.1234000e+03   9.4888973e+01
   1.1234500e+03   9.4889387e+01
   1.1235000e+03   9.4889800e+01
   1.1235500e+03   9.4890210e+01
   1.1236000e+03   9.4890618e+01
   1.1236500e+03   9.4891023e+01
   1.1237000e+03   9.4891427e+01
   1.1237500e+03   9.4891828e+01
   1.1238000e+03   9.4892227e+01
   1.1238500e+03   9.4892624e+01
   1.1239000e+03   9.4893018e+01
   1.1239500e+03   9.4893411e+01
   1.1240000e+03   9.4893801e+01
   1.1240500e+03   9.4894189e+01
   1.1241000e+03   9.4894575e+01
   1.1241500e+03   9.4894959e+01
   1.1242000e+03   9.4895341e+01
   1.1242500e+03   9.4895720e+01
   1.1243000e+03   9.4896098e+01
   1.1243500e+03   9.4896474e+01
   1.1244000e+03   9.4896847e+01
   1.1244500e+03   9.4897219e+01
   1.1245000e+03   9.4897588e+01
   1.1245500e+03   9.4897956e+01
   1.1246000e+03   9.4898321e+01
   1.1246500e+03   9.4898685e+01
   1.1247000e+03   9.4899047e+01
   1.1247500e+03   9.4899407e+01
   1.1248000e+03   9.4899765e+01
   1.1248500e+03   9.4900121e+01
   1.1249000e+03   9.4900475e+01
   1.1249500e+03   9.4900827e+01
   1.1250000e+03   9.4901177e+01


==> Temperature-tunable metasurfaces/Data/Lorentzians/lorentz_fit_39C.dat <==
   1.0750500e+03   9.4872573e+01
   1.0751000e+03   9.4872000e+01
   1.0751500e+03   9.4871423e+01
   1.0752000e+03   9.4870842e+01
   1.0752500e+03   9.4870257e+01
   1.0753000e+03   9.4869668e+01
   1.0753500e+03   9.4869075e+01
   1.0754000e+03   9.4868478e+01
   1.0754500e+03   9.4867877e+01
   1.0755000e+03   9.4867272e+01
   1.0755500e+03   9.4866663e+01
   1.0756000e+03   9.4866050e+01
   1.0756500e+03   9.4865432e+01
   1.0757000e+03   9.4864810e+01
   1.0757500e+03   9.4864184e+01
   1.0758000e+03   9.4863553e+01
   1.0758500e+03   9.4862918e+01
   1.0759000e+03   9.4862279e+01
   1.0759500e+03   9.4861635e+01
   1.0760000e+03   9.4860987e+01
   1.0760500e+03   9.4860334e+01
   1.0761000e+03   9.4859676e+01
   1.0761500e+03   9.4859014e+01
   1.0762000e+03   9.4858347e+01
   1.0762500e+03   9.4857676e+01
   1.0763000e+03   9.4856999e+01
   1.0763500e+03   9.4856318e+01
   1.0764000e+03   9.4855632e+01
   1.0764500e+03   9.4854941e+01
   1.0765000e+03   9.4854246e+01
   1.0765500e+03   9.4853545e+01
   1.0766000e+03   9.4852839e+01
   1.0766500e+03   9.4852128e+01
   1.0767000e+03   9.4851412e+01
   1.0767500e+03   9.4850691e+01
   1.0768000e+03   9.4849964e+01
   1.0768500e+03   9.4849232e+01
   1.0769000e+03   9.4848495e+01
   1.0769500e+03   9.4847752e+01
   1.0770000e+03   9.4847004e+01
   1.0770500e+03   9.4846251e+01
   1.0771000e+03   9.4845492e+01
   1.0771500e+03   9.4844727e+01
   1.0772000e+03   9.4843957e+01
   1.0772500e+03   9.4843181e+01
   1.0773000e+03   9.4842399e+01
   1.0773500e+03   9.4841611e+01
   1.0774000e+03   9.4840818e+01
   1.0774500e+03   9.4840018e+01
   1.0775000e+03   9.4839212e+01
   1.0775500e+03   9.4838401e+01
   1.0776000e+03   9.4837583e+01
   1.0776500e+03   9.4836759e+01
   1.0777000e+03   9.4835929e+01
   1.0777500e+03   9.4835092e+01
   1.0778000e+03   9.4834250e+01
   1.0778500e+03   9.4833400e+01
   1.0779000e+03   9.4832544e+01
   1.0779500e+03   9.4831682e+01
   1.0780000e+03   9.4830813e+01
   1.0780500e+03   9.4829937e+01
   1.0781000e+03   9.4829054e+01
   1.0781500e+03   9.4828165e+01
   1.0782000e+03   9.4827269e+01
   1.0782500e+03   9.4826365e+01
   1.0783000e+03   9.4825455e+01
   1.0783500e+03   9.4824537e+01
   1.0784000e+03   9.4823612e+01
   1.0784500e+03   9.4822680e+01
   1.0785000e+03   9.4821741e+01
   1.0785500e+03   9.4820794e+01
   1.0786000e+03   9.4819839e+01
   1.0786500e+03   9.4818877e+01
   1.0787000e+03   9.4817908e+01
   1.0787500e+03   9.4816930e+01
   1.0788000e+03   9.4815945e+01
   1.0788500e+03   9.4814952e+01
   1.0789000e+03   9.4813950e+01
   1.0789500e+03   9.4812941e+01
   1.0790000e+03   9.4811923e+01
   1.0790500e+03   9.4810897e+01
   1.0791000e+03   9.4809863e+01
   1.0791500e+03   9.4808820e+01
   1.0792000e+03   9.4807769e+01
   1.0792500e+03   9.4806709e+01
   1.0793000e+03   9.4805641e+01
   1.0793500e+03   9.4804563e+01
   1.0794000e+03   9.4803477e+01
   1.0794500e+03   9.4802381e+01
   1.0795000e+03   9.4801277e+01
   1.0795500e+03   9.4800163e+01
   1.0796000e+03   9.4799040e+01
   1.0796500e+03   9.4797907e+01
   1.0797000e+03   9.4796765e+01
   1.0797500e+03   9.4795613e+01
   1.0798000e+03   9.4794452e+01
   1.0798500e+03   9.4793280e+01
   1.0799000e+03   9.4792099e+01
   1.0799500e+03   9.4790907e+01
   1.0800000e+03   9.4789706e+01
   1.0800500e+03   9.4788493e+01
   1.0801000e+03   9.4787271e+01
   1.0801500e+03   9.4786038e+01
   1.0802000e+03   9.4784794e+01
   1.0802500e+03   9.4783540e+01
   1.0803000e+03   9.4782274e+01
   1.0803500e+03   9.4780998e+01
   1.0804000e+03   9.4779710e+01
   1.0804500e+03   9.4778411e+01
   1.0805000e+03   9.4777100e+01
   1.0805500e+03   9.4775778e+01
   1.0806000e+03   9.4774445e+01
   1.0806500e+03   9.4773099e+01
   1.0807000e+03   9.4771741e+01
   1.0807500e+03   9.4770371e+01
   1.0808000e+03   9.4768989e+01
   1.0808500e+03   9.4767595e+01
   1.0809000e+03   9.4766188e+01
   1.0809500e+03   9.4764768e+01
   1.0810000e+03   9.4763335e+01
   1.0810500e+03   9.4761889e+01
   1.0811000e+03   9.4760431e+01
   1.0811500e+03   9.4758958e+01
   1.0812000e+03   9.4757472e+01
   1.0812500e+03   9.4755973e+01
   1.0813000e+03   9.4754460e+01
   1.0813500e+03   9.4752932e+01
   1.0814000e+03   9.4751391e+01
   1.0814500e+03   9.4749835e+01
   1.0815000e+03   9.4748264e+01
   1.0815500e+03   9.4746679e+01
   1.0816000e+03   9.4745079e+01
   1.0816500e+03   9.4743464e+01
   1.0817000e+03   9.4741833e+01
   1.0817500e+03   9.4740187e+01
   1.0818000e+03   9.4738526e+01
   1.0818500e+03   9.4736848e+01
   1.0819000e+03   9.4735155e+01
   1.0819500e+03   9.4733445e+01
   1.0820000e+03   9.4731718e+01
   1.0820500e+03   9.4729975e+01
   1.0821000e+03   9.4728215e+01
   1.0821500e+03   9.4726438e+01
   1.0822000e+03   9.4724644e+01
   1.0822500e+03   9.4722832e+01
   1.0823000e+03   9.4721002e+01
   1.0823500e+03   9.4719154e+01
   1.0824000e+03   9.4717288e+01
   1.0824500e+03   9.4715404e+01
   1.0825000e+03   9.4713500e+01
   1.0825500e+03   9.4711578e+01
   1.0826000e+03   9.4709637e+01
   1.0826500e+03   9.4707675e+01
   1.0827000e+03   9.4705695e+01
   1.0827500e+03   9.4703694e+01
   1.0828000e+03   9.4701673e+01
   1.0828500e+03   9.4699631e+01
   1.0829000e+03   9.4697568e+01
   1.0829500e+03   9.4695484e+01
   1.0830000e+03   9.4693379e+01
   1.0830500e+03   9.4691253e+01
   1.0831000e+03   9.4689104e+01
   1.0831500e+03   9.4686933e+01
   1.0832000e+03   9.4684739e+01
   1.0832500e+03   9.4682522e+01
   1.0833000e+03   9.4680282e+01
   1.0833500e+03   9.4678019e+01
   1.0834000e+03   9.4675731e+01
   1.0834500e+03   9.4673420e+01
   1.0835000e+03   9.4671083e+01
   1.0835500e+03   9.4668722e+01
   1.0836000e+03   9.4666336e+01
   1.0836500e+03   9.4663924e+01
   1.0837000e+03   9.4661486e+01
   1.0837500e+03   9.4659022e+01
   1.0838000e+03   9.4656531e+01
   1.0838500e+03   9.4654012e+01
   1.0839000e+03   9.4651467e+01
   1.0839500e+03   9.4648893e+01
   1.0840000e+03   9.4646291e+01
   1.0840500e+03   9.4643660e+01
   1.0841000e+03   9.4641000e+01
   1.0841500e+03   9.4638311e+01
   1.0842000e+03   9.4635592e+01
   1.0842500e+03   9.4632842e+01
   1.0843000e+03   9.4630061e+01
   1.0843500e+03   9.4627249e+01
   1.0844000e+03   9.4624405e+01
   1.0844500e+03   9.4621529e+01
   1.0845000e+03   9.4618620e+01
   1.0845500e+03   9.4615677e+01
   1.0846000e+03   9.4612701e+01
   1.0846500e+03   9.4609691e+01
   1.0847000e+03   9.4606645e+01
   1.0847500e+03   9.4603565e+01
   1.0848000e+03   9.4600448e+01
   1.0848500e+03   9.4597295e+01
   1.0849000e+03   9.4594105e+01
   1.0849500e+03   9.4590877e+01
   1.0850000e+03   9.4587611e+01
   1.0850500e+03   9.4584307e+01
   1.0851000e+03   9.4580963e+01
   1.0851500e+03   9.4577579e+01
   1.0852000e+03   9.4574154e+01
   1.0852500e+03   9.4570688e+01
   1.0853000e+03   9.4567180e+01
   1.0853500e+03   9.4563630e+01
   1.0854000e+03   9.4560036e+01
   1.0854500e+03   9.4556398e+01
   1.0855000e+03   9.4552716e+01
   1.0855500e+03   9.4548988e+01
   1.0856000e+03   9.4545214e+01
   1.0856500e+03   9.4541393e+01
   1.0857000e+03   9.4537524e+01
   1.0857500e+03   9.4533607e+01
   1.0858000e+03   9.4529640e+01
   1.0858500e+03   9.4525623e+01
   1.0859000e+03   9.4521556e+01
   1.0859500e+03   9.4517437e+01
   1.0860000e+03   9.4513265e+01
   1.0860500e+03   9.4509039e+01
   1.0861000e+03   9.4504759e+01
   1.0861500e+03   9.4500424e+01
   1.0862000e+03   9.4496032e+01
   1.0862500e+03   9.4491583e+01
   1.0863000e+03   9.4487076e+01
   1.0863500e+03   9.4482509e+01
   1.0864000e+03   9.4477882e+01
   1.0864500e+03   9.4473194e+01
   1.0865000e+03   9.4468443e+01
   1.0865500e+03   9.4463629e+01
   1.0866000e+03   9.4458750e+01
   1.0866500e+03   9.4453806e+01
   1.0867000e+03   9.4448794e+01
   1.0867500e+03   9.4443714e+01
   1.0868000e+03   9.4438565e+01
   1.0868500e+03   9.4433346e+01
   1.0869000e+03   9.4428054e+01
   1.0869500e+03   9.4422689e+01
   1.0870000e+03   9.4417250e+01
   1.0870500e+03   9.4411735e+01
   1.0871000e+03   9.4406142e+01
   1.0871500e+03   9.4400471e+01
   1.0872000e+03   9.4394720e+01
   1.0872500e+03   9.4388887e+01
   1.0873000e+03   9.4382971e+01
   1.0873500e+03   9.4376970e+01
   1.0874000e+03   9.4370883e+01
   1.0874500e+03   9.4364708e+01
   1.0875000e+03   9.4358444e+01
   1.0875500e+03   9.4352088e+01
   1.0876000e+03   9.4345639e+01
   1.0876500e+03   9.4339095e+01
   1.0877000e+03   9.4332455e+01
   1.0877500e+03   9.4325716e+01
   1.0878000e+03   9.4318876e+01
   1.0878500e+03   9.4311934e+01
   1.0879000e+03   9.4304888e+01
   1.0879500e+03   9.4297735e+01
   1.0880000e+03   9.4290474e+01
   1.0880500e+03   9.4283101e+01
   1.0881000e+03   9.4275616e+01
   1.0881500e+03   9.4268016e+01
   1.0882000e+03   9.4260298e+01
   1.0882500e+03   9.4252460e+01
   1.0883000e+03   9.4244500e+01
   1.0883500e+03   9.4236415e+01
   1.0884000e+03   9.4228202e+01
   1.0884500e+03   9.4219860e+01
   1.0885000e+03   9.4211384e+01
   1.0885500e+03   9.4202773e+01
   1.0886000e+03   9.4194024e+01
   1.0886500e+03   9.4185134e+01
   1.0887000e+03   9.4176099e+01
   1.0887500e+03   9.4166918e+01
   1.0888000e+03   9.4157585e+01
   1.0888500e+03   9.4148100e+01
   1.0889000e+03   9.4138457e+01
   1.0889500e+03   9.4128654e+01
   1.0890000e+03   9.4118688e+01
   1.0890500e+03   9.4108554e+01
   1.0891000e+03   9.4098249e+01
   1.0891500e+03   9.4087769e+01
   1.0892000e+03   9.4077111e+01
   1.0892500e+03   9.4066271e+01
   1.0893000e+03   9.4055244e+01
   1.0893500e+03   9.4044026e+01
   1.0894000e+03   9.4032614e+01
   1.0894500e+03   9.4021002e+01
   1.0895000e+03   9.4009186e+01
   1.0895500e+03   9.3997161e+01
   1.0896000e+03   9.3984924e+01
   1.0896500e+03   9.3972468e+01
   1.0897000e+03   9.3959789e+01
   1.0897500e+03   9.3946881e+01
   1.0898000e+03   9.3933740e+01
   1.0898500e+03   9.3920360e+01
   1.0899000e+03   9.3906734e+01
   1.0899500e+03   9.3892859e+01
   1.0900000e+03   9.3878727e+01
   1.0900500e+03   9.3864332e+01
   1.0901000e+03   9.3849668e+01
   1.0901500e+03   9.3834729e+01
   1.0902000e+03   9.3819508e+01
   1.0902500e+03   9.3803998e+01
   1.0903000e+03   9.3788192e+01
   1.0903500e+03   9.3772084e+01
   1.0904000e+03   9.3755664e+01
   1.0904500e+03   9.3738926e+01
   1.0905000e+03   9.3721862e+01
   1.0905500e+03   9.3704464e+01
   1.0906000e+03   9.3686723e+01
   1.0906500e+03   9.3668631e+01
   1.0907000e+03   9.3650179e+01
   1.0907500e+03   9.3631357e+01
   1.0908000e+03   9.3612157e+01
   1.0908500e+03   9.3592568e+01
   1.0909000e+03   9.3572581e+01
   1.0909500e+03   9.3552185e+01
   1.0910000e+03   9.3531369e+01
   1.0910500e+03   9.3510124e+01
   1.0911000e+03   9.3488437e+01
   1.0911500e+03   9.3466296e+01
   1.0912000e+03   9.3443691e+01
   1.0912500e+03   9.3420608e+01
   1.0913000e+03   9.3397036e+01
   1.0913500e+03   9.3372959e+01
   1.0914000e+03   9.3348367e+01
   1.0914500e+03   9.3323243e+01
   1.0915000e+03   9.3297575e+01
   1.0915500e+03   9.3271346e+01
   1.0916000e+03   9.3244543e+01
   1.0916500e+03   9.3217148e+01
   1.0917000e+03   9.3189147e+01
   1.0917500e+03   9.3160522e+01
   1.0918000e+03   9.3131256e+01
   1.0918500e+03   9.3101331e+01
   1.0919000e+03   9.3070729e+01
   1.0919500e+03   9.3039430e+01
   1.0920000e+03   9.3007416e+01
   1.0920500e+03   9.2974666e+01
   1.0921000e+03   9.2941160e+01
   1.0921500e+03   9.2906876e+01
   1.0922000e+03   9.2871792e+01
   1.0922500e+03   9.2835885e+01
   1.0923000e+03   9.2799132e+01
   1.0923500e+03   9.2761508e+01
   1.0924000e+03   9.2722990e+01
   1.0924500e+03   9.2683550e+01
   1.0925000e+03   9.2643163e+01
   1.0925500e+03   9.2601802e+01
   1.0926000e+03   9.2559437e+01
   1.0926500e+03   9.2516041e+01
   1.0927000e+03   9.2471584e+01
   1.0927500e+03   9.2426035e+01
   1.0928000e+03   9.2379362e+01
   1.0928500e+03   9.2331533e+01
   1.0929000e+03   9.2282514e+01
   1.0929500e+03   9.2232272e+01
   1.0930000e+03   9.2180771e+01
   1.0930500e+03   9.2127975e+01
   1.0931000e+03   9.2073846e+01
   1.0931500e+03   9.2018347e+01
   1.0932000e+03   9.1961438e+01
   1.0932500e+03   9.1903080e+01
   1.0933000e+03   9.1843230e+01
   1.0933500e+03   9.1781848e+01
   1.0934000e+03   9.1718890e+01
   1.0934500e+03   9.1654312e+01
   1.0935000e+03   9.1588069e+01
   1.0935500e+03   9.1520116e+01
   1.0936000e+03   9.1450406e+01
   1.0936500e+03   9.1378892e+01
   1.0937000e+03   9.1305525e+01
   1.0937500e+03   9.1230257e+01
   1.0938000e+03   9.1153039e+01
   1.0938500e+03   9.1073821e+01
   1.0939000e+03   9.0992553e+01
   1.0939500e+03   9.0909183e+01
   1.0940000e+03   9.0823662e+01
   1.0940500e+03   9.0735940e+01
   1.0941000e+03   9.0645965e+01
   1.0941500e+03   9.0553688e+01
   1.0942000e+03   9.0459059e+01
   1.0942500e+03   9.0362031e+01
   1.0943000e+03   9.0262555e+01
   1.0943500e+03   9.0160587e+01
   1.0944000e+03   9.0056083e+01
   1.0944500e+03   8.9949000e+01
   1.0945000e+03   8.9839300e+01
   1.0945500e+03   8.9726948e+01
   1.0946000e+03   8.9611909e+01
   1.0946500e+03   8.9494158e+01
   1.0947000e+03   8.9373670e+01
   1.0947500e+03   8.9250427e+01
   1.0948000e+03   8.9124418e+01
   1.0948500e+03   8.8995637e+01
   1.0949000e+03   8.8864088e+01
   1.0949500e+03   8.8729782e+01
   1.0950000e+03   8.8592740e+01
   1.0950500e+03   8.8452992e+01
   1.0951000e+03   8.8310582e+01
   1.0951500e+03   8.8165566e+01
   1.0952000e+03   8.8018011e+01
   1.0952500e+03   8.7868001e+01
   1.0953000e+03   8.7715638e+01
   1.0953500e+03   8.7561037e+01
   1.0954000e+03   8.7404333e+01
   1.0954500e+03   8.7245683e+01
   1.0955000e+03   8.7085262e+01
   1.0955500e+03   8.6923267e+01
   1.0956000e+03   8.6759919e+01
   1.0956500e+03   8.6595463e+01
   1.0957000e+03   8.6430169e+01
   1.0957500e+03   8.6264330e+01
   1.0958000e+03   8.6098269e+01
   1.0958500e+03   8.5932332e+01
   1.0959000e+03   8.5766893e+01
   1.0959500e+03   8.5602352e+01
   1.0960000e+03   8.5439133e+01
   1.0960500e+03   8.5277687e+01
   1.0961000e+03   8.5118485e+01
   1.0961500e+03   8.4962023e+01
   1.0962000e+03   8.4808814e+01
   1.0962500e+03   8.4659388e+01
   1.0963000e+03   8.4514288e+01
   1.0963500e+03   8.4374068e+01
   1.0964000e+03   8.4239287e+01
   1.0964500e+03   8.4110505e+01
   1.0965000e+03   8.3988279e+01
   1.0965500e+03   8.3873159e+01
   1.0966000e+03   8.3765677e+01
   1.0966500e+03   8.3666350e+01
   1.0967000e+03   8.3575665e+01
   1.0967500e+03   8.3494082e+01
   1.0968000e+03   8.3422023e+01
   1.0968500e+03   8.3359869e+01
   1.0969000e+03   8.3307953e+01
   1.0969500e+03   8.3266558e+01
   1.0970000e+03   8.3235914e+01
   1.0970500e+03   8.3216190e+01
   1.0971000e+03   8.3207498e+01
   1.0971500e+03   8.3209886e+01
   1.0972000e+03   8.3223342e+01
   1.0972500e+03   8.3247788e+01
   1.0973000e+03   8.3283089e+01
   1.0973500e+03   8.3329049e+01
   1.0974000e+03   8.3385415e+01
   1.0974500e+03   8.3451881e+01
   1.0975000e+03   8.3528093e+01
   1.0975500e+03   8.3613652e+01
   1.0976000e+03   8.3708119e+01
   1.0976500e+03   8.3811022e+01
   1.0977000e+03   8.3921860e+01
   1.0977500e+03   8.4040108e+01
   1.0978000e+03   8.4165227e+01
   1.0978500e+03   8.4296662e+01
   1.0979000e+03   8.4433856e+01
   1.0979500e+03   8.4576247e+01
   1.0980000e+03   8.4723279e+01
   1.0980500e+03   8.4874401e+01
   1.0981000e+03   8.5029076e+01
   1.0981500e+03   8.5186780e+01
   1.0982000e+03   8.5347008e+01
   1.0982500e+03   8.5509275e+01
   1.0983000e+03   8.5673118e+01
   1.0983500e+03   8.5838096e+01
   1.0984000e+03   8.6003797e+01
   1.0984500e+03   8.6169832e+01
   1.0985000e+03   8.6335838e+01
   1.0985500e+03   8.6501480e+01
   1.0986000e+03   8.6666448e+01
   1.0986500e+03   8.6830458e+01
   1.0987000e+03   8.6993251e+01
   1.0987500e+03   8.7154594e+01
   1.0988000e+03   8.7314275e+01
   1.0988500e+03   8.7472107e+01
   1.0989000e+03   8.7627922e+01
   1.0989500e+03   8.7781574e+01
   1.0990000e+03   8.7932937e+01
   1.0990500e+03   8.8081900e+01
   1.0991000e+03   8.8228370e+01
   1.0991500e+03   8.8372271e+01
   1.0992000e+03   8.8513540e+01
   1.0992500e+03   8.8652127e+01
   1.0993000e+03   8.8787993e+01
   1.0993500e+03   8.8921113e+01
   1.0994000e+03   8.9051470e+01
   1.0994500e+03   8.9179056e+01
   1.0995000e+03   8.9303872e+01
   1.0995500e+03   8.9425926e+01
   1.0996000e+03   8.9545233e+01
   1.0996500e+03   8.9661812e+01
   1.0997000e+03   8.9775689e+01
   1.0997500e+03   8.9886894e+01
   1.0998000e+03   8.9995462e+01
   1.0998500e+03   9.0101429e+01
   1.0999000e+03   9.0204835e+01
   1.0999500e+03   9.0305723e+01
   1.1000000e+03   9.0404139e+01
   1.1000500e+03   9.0500127e+01
   1.1001000e+03   9.0593736e+01
   1.1001500e+03   9.0685015e+01
   1.1002000e+03   9.0774014e+01
   1.1002500e+03   9.0860781e+01
   1.1003000e+03   9.0945369e+01
   1.1003500e+03   9.1027827e+01
   1.1004000e+03   9.1108206e+01
   1.1004500e+03   9.1186556e+01
   1.1005000e+03   9.1262927e+01
   1.1005500e+03   9.1337370e+01
   1.1006000e+03   9.1409932e+01
   1.1006500e+03   9.1480663e+01
   1.1007000e+03   9.1549610e+01
   1.1007500e+03   9.1616821e+01
   1.1008000e+03   9.1682340e+01
   1.1008500e+03   9.1746215e+01
   1.1009000e+03   9.1808489e+01
   1.1009500e+03   9.1869205e+01
   1.1010000e+03   9.1928407e+01
   1.1010500e+03   9.1986136e+01
   1.1011000e+03   9.2042433e+01
   1.1011500e+03   9.2097337e+01
   1.1012000e+03   9.2150886e+01
   1.1012500e+03   9.2203120e+01
   1.1013000e+03   9.2254074e+01
   1.1013500e+03   9.2303785e+01
   1.1014000e+03   9.2352286e+01
   1.1014500e+03   9.2399613e+01
   1.1015000e+03   9.2445798e+01
   1.1015500e+03   9.2490873e+01
   1.1016000e+03   9.2534869e+01
   1.1016500e+03   9.2577817e+01
   1.1017000e+03   9.2619746e+01
   1.1017500e+03   9.2660684e+01
   1.1018000e+03   9.2700660e+01
   1.1018500e+03   9.2739699e+01
   1.1019000e+03   9.2777829e+01
   1.1019500e+03   9.2815074e+01
   1.1020000e+03   9.2851460e+01
   1.1020500e+03   9.2887009e+01
   1.1021000e+03   9.2921746e+01
   1.1021500e+03   9.2955692e+01
   1.1022000e+03   9.2988870e+01
   1.1022500e+03   9.3021300e+01
   1.1023000e+03   9.3053004e+01
   1.1023500e+03   9.3084000e+01
   1.1024000e+03   9.3114308e+01
   1.1024500e+03   9.3143947e+01
   1.1025000e+03   9.3172934e+01
   1.1025500e+03   9.3201289e+01
   1.1026000e+03   9.3229026e+01
   1.1026500e+03   9.3256164e+01
   1.1027000e+03   9.3282718e+01
   1.1027500e+03   9.3308703e+01
   1.1028000e+03   9.3334135e+01
   1.1028500e+03   9.3359028e+01
   1.1029000e+03   9.3383397e+01
   1.1029500e+03   9.3407254e+01
   1.1030000e+03   9.3430614e+01
   1.1030500e+03   9.3453490e+01
   1.1031000e+03   9.3475893e+01
   1.1031500e+03   9.3497837e+01
   1.1032000e+03   9.3519332e+01
   1.1032500e+03   9.3540391e+01
   1.1033000e+03   9.3561024e+01
   1.1033500e+03   9.3581243e+01
   1.1034000e+03   9.3601057e+01
   1.1034500e+03   9.3620477e+01
   1.1035000e+03   9.3639513e+01
   1.1035500e+03   9.3658175e+01
   1.1036000e+03   9.3676471e+01
   1.1036500e+03   9.3694411e+01
   1.1037000e+03   9.3712003e+01
   1.1037500e+03   9.3729256e+01
   1.1038000e+03   9.3746178e+01
   1.1038500e+03   9.3762778e+01
   1.1039000e+03   9.3779063e+01
   1.1039500e+03   9.3795040e+01
   1.1040000e+03   9.3810717e+01
   1.1040500e+03   9.3826102e+01
   1.1041000e+03   9.3841201e+01
   1.1041500e+03   9.3856020e+01
   1.1042000e+03   9.3870567e+01
   1.1042500e+03   9.3884848e+01
   1.1043000e+03   9.3898869e+01
   1.1043500e+03   9.3912636e+01
   1.1044000e+03   9.3926155e+01
   1.1044500e+03   9.3939432e+01
   1.1045000e+03   9.3952471e+01
   1.1045500e+03   9.3965280e+01
   1.1046000e+03   9.3977862e+01
   1.1046500e+03   9.3990223e+01
   1.1047000e+03   9.4002369e+01
   1.1047500e+03   9.4014303e+01
   1.1048000e+03   9.4026030e+01
   1.1048500e+03   9.4037556e+01
   1.1049000e+03   9.4048884e+01
   1.1049500e+03   9.4060019e+01
   1.1050000e+03   9.4070965e+01
   1.1050500e+03   9.4081726e+01
   1.1051000e+03   9.4092307e+01
   1.1051500e+03   9.4102710e+01
   1.1052000e+03   9.4112941e+01
   1.1052500e+03   9.4123003e+01
   1.1053000e+03   9.4132898e+01
   1.1053500e+03   9.4142632e+01
   1.1054000e+03   9.4152206e+01
   1.1054500e+03   9.4161625e+01
   1.1055000e+03   9.4170892e+01
   1.1055500e+03   9.4180010e+01
   1.1056000e+03   9.4188982e+01
   1.1056500e+03   9.4197812e+01
   1.1057000e+03   9.4206501e+01
   1.1057500e+03   9.4215053e+01
   1.1058000e+03   9.4223471e+01
   1.1058500e+03   9.4231757e+01
   1.1059000e+03   9.4239914e+01
   1.1059500e+03   9.4247945e+01
   1.1060000e+03   9.4255852e+01
   1.1060500e+03   9.4263638e+01
   1.1061000e+03   9.4271305e+01
   1.1061500e+03   9.4278856e+01
   1.1062000e+03   9.4286292e+01
   1.1062500e+03   9.4293616e+01
   1.1063000e+03   9.4300830e+01
   1.1063500e+03   9.4307937e+01
   1.1064000e+03   9.4314938e+01
   1.1064500e+03   9.4321836e+01
   1.1065000e+03   9.4328632e+01
   1.1065500e+03   9.4335328e+01
   1.1066000e+03   9.4341927e+01
   1.1066500e+03   9.4348429e+01
   1.1067000e+03   9.4354838e+01
   1.1067500e+03   9.4361154e+01
   1.1068000e+03   9.4367380e+01
   1.1068500e+03   9.4373517e+01
   1.1069000e+03   9.4379567e+01
   1.1069500e+03   9.4385531e+01
   1.1070000e+03   9.4391411e+01
   1.1070500e+03   9.4397208e+01
   1.1071000e+03   9.4402925e+01
   1.1071500e+03   9.4408562e+01
   1.1072000e+03   9.4414121e+01
   1.1072500e+03   9.4419603e+01
   1.1073000e+03   9.4425010e+01
   1.1073500e+03   9.4430343e+01
   1.1074000e+03   9.4435604e+01
   1.1074500e+03   9.4440793e+01
   1.1075000e+03   9.4445912e+01
   1.1075500e+03   9.4450962e+01
   1.1076000e+03   9.4455944e+01
   1.1076500e+03   9.4460861e+01
   1.1077000e+03   9.4465711e+01
   1.1077500e+03   9.4470498e+01
   1.1078000e+03   9.4475222e+01
   1.1078500e+03   9.4479883e+01
   1.1079000e+03   9.4484484e+01
   1.1079500e+03   9.4489025e+01
   1.1080000e+03   9.4493507e+01
   1.1080500e+03   9.4497931e+01
   1.1081000e+03   9.4502299e+01
   1.1081500e+03   9.4506610e+01
   1.1082000e+03   9.4510866e+01
   1.1082500e+03   9.4515069e+01
   1.1083000e+03   9.4519218e+01
   1.1083500e+03   9.4523315e+01
   1.1084000e+03   9.4527360e+01
   1.1084500e+03   9.4531355e+01
   1.1085000e+03   9.4535301e+01
   1.1085500e+03   9.4539197e+01
   1.1086000e+03   9.4543045e+01
   1.1086500e+03   9.4546846e+01
   1.1087000e+03   9.4550600e+01
   1.1087500e+03   9.4554308e+01
   1.1088000e+03   9.4557971e+01
   1.1088500e+03   9.4561590e+01
   1.1089000e+03   9.4565165e+01
   1.1089500e+03   9.4568697e+01
   1.1090000e+03   9.4572187e+01
   1.1090500e+03   9.4575635e+01
   1.1091000e+03   9.4579042e+01
   1.1091500e+03   9.4582409e+01
   1.1092000e+03   9.4585736e+01
   1.1092500e+03   9.4589023e+01
   1.1093000e+03   9.4592273e+01
   1.1093500e+03   9.4595484e+01
   1.1094000e+03   9.4598658e+01
   1.1094500e+03   9.4601795e+01
   1.1095000e+03   9.4604896e+01
   1.1095500e+03   9.4607962e+01
   1.1096000e+03   9.4610992e+01
   1.1096500e+03   9.4613988e+01
   1.1097000e+03   9.4616949e+01
   1.1097500e+03   9.4619877e+01
   1.1098000e+03   9.4622772e+01
   1.1098500e+03   9.4625634e+01
   1.1099000e+03   9.4628465e+01
   1.1099500e+03   9.4631263e+01
   1.1100000e+03   9.4634031e+01
   1.1100500e+03   9.4636767e+01
   1.1101000e+03   9.4639474e+01
   1.1101500e+03   9.4642150e+01
   1.1102000e+03   9.4644797e+01
   1.1102500e+03   9.4647416e+01
   1.1103000e+03   9.4650005e+01
   1.1103500e+03   9.4652567e+01
   1.1104000e+03   9.4655101e+01
   1.1104500e+03   9.4657607e+01
   1.1105000e+03   9.4660087e+01
   1.1105500e+03   9.4662540e+01
   1.1106000e+03   9.4664966e+01
   1.1106500e+03   9.4667367e+01
   1.1107000e+03   9.4669743e+01
   1.1107500e+03   9.4672093e+01
   1.1108000e+03   9.4674419e+01
   1.1108500e+03   9.4676720e+01
   1.1109000e+03   9.4678997e+01
   1.1109500e+03   9.4681250e+01
   1.1110000e+03   9.4683480e+01
   1.1110500e+03   9.4685687e+01
   1.1111000e+03   9.4687871e+01
   1.1111500e+03   9.4690032e+01
   1.1112000e+03   9.4692172e+01
   1.1112500e+03   9.4694289e+01
   1.1113000e+03   9.4696385e+01
   1.1113500e+03   9.4698460e+01
   1.1114000e+03   9.4700513e+01
   1.1114500e+03   9.4702546e+01
   1.1115000e+03   9.4704558e+01
   1.1115500e+03   9.4706551e+01
   1.1116000e+03   9.4708523e+01
   1.1116500e+03   9.4710476e+01
   1.1117000e+03   9.4712409e+01
   1.1117500e+03   9.4714323e+01
   1.1118000e+03   9.4716218e+01
   1.1118500e+03   9.4718095e+01
   1.1119000e+03   9.4719953e+01
   1.1119500e+03   9.4721793e+01
   1.1120000e+03   9.4723615e+01
   1.1120500e+03   9.4725419e+01
   1.1121000e+03   9.4727206e+01
   1.1121500e+03   9.4728976e+01
   1.1122000e+03   9.4730729e+01
   1.1122500e+03   9.4732464e+01
   1.1123000e+03   9.4734184e+01
   1.1123500e+03   9.4735886e+01
   1.1124000e+03   9.4737573e+01
   1.1124500e+03   9.4739244e+01
   1.1125000e+03   9.4740898e+01
   1.1125500e+03   9.4742538e+01
   1.1126000e+03   9.4744162e+01
   1.1126500e+03   9.4745770e+01
   1.1127000e+03   9.4747364e+01
   1.1127500e+03   9.4748943e+01
   1.1128000e+03   9.4750507e+01
   1.1128500e+03   9.4752057e+01
   1.1129000e+03   9.4753592e+01
   1.1129500e+03   9.4755113e+01
   1.1130000e+03   9.4756621e+01
   1.1130500e+03   9.4758114e+01
   1.1131000e+03   9.4759594e+01
   1.1131500e+03   9.4761061e+01
   1.1132000e+03   9.4762514e+01
   1.1132500e+03   9.4763954e+01
   1.1133000e+03   9.4765381e+01
   1.1133500e+03   9.4766796e+01
   1.1134000e+03   9.4768197e+01
   1.1134500e+03   9.4769586e+01
   1.1135000e+03   9.4770963e+01
   1.1135500e+03   9.4772328e+01
   1.1136000e+03   9.4773680e+01
   1.1136500e+03   9.4775021e+01
   1.1137000e+03   9.4776349e+01
   1.1137500e+03   9.4777667e+01
   1.1138000e+03   9.4778972e+01
   1.1138500e+03   9.4780266e+01
   1.1139000e+03   9.4781549e+01
   1.1139500e+03   9.4782821e+01
   1.1140000e+03   9.4784082e+01
   1.1140500e+03   9.4785331e+01
   1.1141000e+03   9.4786571e+01
   1.1141500e+03   9.4787799e+01
   1.1142000e+03   9.4789017e+01
   1.1142500e+03   9.4790225e+01
   1.1143000e+03   9.4791422e+01
   1.1143500e+03   9.4792609e+01
   1.1144000e+03   9.4793786e+01
   1.1144500e+03   9.4794953e+01
   1.1145000e+03   9.4796111e+01
   1.1145500e+03   9.4797258e+01
   1.1146000e+03   9.4798396e+01
   1.1146500e+03   9.4799525e+01
   1.1147000e+03   9.4800644e+01
   1.1147500e+03   9.4801754e+01
   1.1148000e+03   9.4802854e+01
   1.1148500e+03   9.4803946e+01
   1.1149000e+03   9.4805028e+01
   1.1149500e+03   9.4806102e+01
   1.1150000e+03   9.4807167e+01
   1.1150500e+03   9.4808223e+01
   1.1151000e+03   9.4809271e+01
   1.1151500e+03   9.4810310e+01
   1.1152000e+03   9.4811340e+01
   1.1152500e+03   9.4812363e+01
   1.1153000e+03   9.4813377e+01
   1.1153500e+03   9.4814383e+01
   1.1154000e+03   9.4815381e+01
   1.1154500e+03   9.4816370e+01
   1.1155000e+03   9.4817352e+01
   1.1155500e+03   9.4818326e+01
   1.1156000e+03   9.4819293e+01
   1.1156500e+03   9.4820252e+01
   1.1157000e+03   9.4821203e+01
   1.1157500e+03   9.4822147e+01
   1.1158000e+03   9.4823083e+01
   1.1158500e+03   9.4824012e+01
   1.1159000e+03   9.4824933e+01
   1.1159500e+03   9.4825848e+01
   1.1160000e+03   9.4826755e+01
   1.1160500e+03   9.4827656e+01
   1.1161000e+03   9.4828549e+01
   1.1161500e+03   9.4829436e+01
   1.1162000e+03   9.4830315e+01
   1.1162500e+03   9.4831188e+01
   1.1163000e+03   9.4832054e+01
   1.1163500e+03   9.4832914e+01
   1.1164000e+03   9.4833767e+01
   1.1164500e+03   9.4834614e+01
   1.1165000e+03   9.4835454e+01
   1.1165500e+03   9.4836287e+01
   1.1166000e+03   9.4837115e+01
   1.1166500e+03   9.4837936e+01
   1.1167000e+03   9.4838751e+01
   1.1167500e+03   9.4839560e+01
   1.1168000e+03   9.4840363e+01
   1.1168500e+03   9.4841160e+01
   1.1169000e+03   9.4841951e+01
   1.1169500e+03   9.4842736e+01
   1.1170000e+03   9.4843516e+01
   1.1170500e+03   9.4844289e+01
   1.1171000e+03   9.4845057e+01
   1.1171500e+03   9.4845820e+01
   1.1172000e+03   9.4846576e+01
   1.1172500e+03   9.4847327e+01
   1.1173000e+03   9.4848073e+01
   1.1173500e+03   9.4848813e+01
   1.1174000e+03   9.4849548e+01
   1.1174500e+03   9.4850278e+01
   1.1175000e+03   9.4851002e+01
   1.1175500e+03   9.4851721e+01
   1.1176000e+03   9.4852435e+01
   1.1176500e+03   9.4853144e+01
   1.1177000e+03   9.4853847e+01
   1.1177500e+03   9.4854546e+01
   1.1178000e+03   9.4855240e+01
   1.1178500e+03   9.4855929e+01
   1.1179000e+03   9.4856612e+01
   1.1179500e+03   9.4857291e+01
   1.1180000e+03   9.4857966e+01
   1.1180500e+03   9.4858635e+01
   1.1181000e+03   9.4859300e+01
   1.1181500e+03   9.4859960e+01
   1.1182000e+03   9.4860616e+01
   1.1182500e+03   9.4861267e+01
   1.1183000e+03   9.4861913e+01
   1.1183500e+03   9.4862555e+01
   1.1184000e+03   9.4863192e+01
   1.1184500e+03   9.4863825e+01
   1.1185000e+03   9.4864454e+01
   1.1185500e+03   9.4865079e+01
   1.1186000e+03   9.4865699e+01
   1.1186500e+03   9.4866314e+01
   1.1187000e+03   9.4866926e+01
   1.1187500e+03   9.4867534e+01
   1.1188000e+03   9.4868137e+01
   1.1188500e+03   9.4868736e+01
   1.1189000e+03   9.4869331e+01
   1.1189500e+03   9.4869922e+01
   1.1190000e+03   9.4870509e+01
   1.1190500e+03   9.4871093e+01
   1.1191000e+03   9.4871672e+01
   1.1191500e+03   9.4872247e+01
   1.1192000e+03   9.4872819e+01
   1.1192500e+03   9.4873387e+01
   1.1193000e+03   9.4873951e+01
   1.1193500e+03   9.4874511e+01
   1.1194000e+03   9.4875067e+01
   1.1194500e+03   9.4875620e+01
   1.1195000e+03   9.4876169e+01
   1.1195500e+03   9.4876715e+01
   1.1196000e+03   9.4877257e+01
   1.1196500e+03   9.4877795e+01
   1.1197000e+03   9.4878330e+01
   1.1197500e+03   9.4878862e+01
   1.1198000e+03   9.4879390e+01
   1.1198500e+03   9.4879914e+01
   1.1199000e+03   9.4880435e+01
   1.1199500e+03   9.4880953e+01
   1.1200000e+03   9.4881467e+01
   1.1200500e+03   9.4881978e+01
   1.1201000e+03   9.4882486e+01
   1.1201500e+03   9.4882991e+01
   1.1202000e+03   9.4883492e+01
   1.1202500e+03   9.4883990e+01
   1.1203000e+03   9.4884485e+01
   1.1203500e+03   9.4884977e+01
   1.1204000e+03   9.4885465e+01
   1.1204500e+03   9.4885951e+01
   1.1205000e+03   9.4886433e+01
   1.1205500e+03   9.4886913e+01
   1.1206000e+03   9.4887389e+01
   1.1206500e+03   9.4887863e+01
   1.1207000e+03   9.4888333e+01
   1.1207500e+03   9.4888801e+01
   1.1208000e+03   9.4889265e+01
   1.1208500e+03   9.4889727e+01
   1.1209000e+03   9.4890186e+01
   1.1209500e+03   9.4890642e+01
   1.1210000e+03   9.4891095e+01
   1.1210500e+03   9.4891545e+01
   1.1211000e+03   9.4891993e+01
   1.1211500e+03   9.4892437e+01
   1.1212000e+03   9.4892879e+01
   1.1212500e+03   9.4893319e+01
   1.1213000e+03   9.4893755e+01
   1.1213500e+03   9.4894189e+01
   1.1214000e+03   9.4894621e+01
   1.1214500e+03   9.4895050e+01
   1.1215000e+03   9.4895476e+01
   1.1215500e+03   9.4895899e+01
   1.1216000e+03   9.4896320e+01
   1.1216500e+03   9.4896739e+01
   1.1217000e+03   9.4897155e+01
   1.1217500e+03   9.4897568e+01
   1.1218000e+03   9.4897979e+01
   1.1218500e+03   9.4898387e+01
   1.1219000e+03   9.4898793e+01
   1.1219500e+03   9.4899197e+01
   1.1220000e+03   9.4899598e+01
   1.1220500e+03   9.4899997e+01
   1.1221000e+03   9.4900394e+01
   1.1221500e+03   9.4900788e+01
   1.1222000e+03   9.4901179e+01
   1.1222500e+03   9.4901569e+01
   1.1223000e+03   9.4901956e+01
   1.1223500e+03   9.4902341e+01
   1.1224000e+03   9.4902724e+01
   1.1224500e+03   9.4903104e+01
   1.1225000e+03   9.4903482e+01
   1.1225500e+03   9.4903858e+01
   1.1226000e+03   9.4904232e+01
   1.1226500e+03   9.4904604e+01
   1.1227000e+03   9.4904973e+01
   1.1227500e+03   9.4905341e+01
   1.1228000e+03   9.4905706e+01
   1.1228500e+03   9.4906069e+01
   1.1229000e+03   9.4906430e+01
   1.1229500e+03   9.4906789e+01
   1.1230000e+03   9.4907146e+01
   1.1230500e+03   9.4907501e+01
   1.1231000e+03   9.4907854e+01
   1.1231500e+03   9.4908204e+01
   1.1232000e+03   9.4908553e+01
   1.1232500e+03   9.4908900e+01
   1.1233000e+03   9.4909245e+01
   1.1233500e+03   9.4909588e+01
   1.1234000e+03   9.4909929e+01
   1.1234500e+03   9.4910268e+01
   1.1235000e+03   9.4910605e+01
   1.1235500e+03   9.4910940e+01
   1.1236000e+03   9.4911274e+01
   1.1236500e+03   9.4911605e+01
   1.1237000e+03   9.4911935e+01
   1.1237500e+03   9.4912263e+01
   1.1238000e+03   9.4912589e+01
   1.1238500e+03   9.4912913e+01
   1.1239000e+03   9.4913236e+01
   1.1239500e+03   9.4913556e+01
   1.1240000e+03   9.4913875e+01
   1.1240500e+03   9.4914192e+01
   1.1241000e+03   9.4914508e+01
   1.1241500e+03   9.4914821e+01
   1.1242000e+03   9.4915133e+01
   1.1242500e+03   9.4915443e+01
   1.1243000e+03   9.4915752e+01
   1.1243500e+03   9.4916059e+01
   1.1244000e+03   9.4916364e+01
   1.1244500e+03   9.4916668e+01
   1.1245000e+03   9.4916969e+01
   1.1245500e+03   9.4917270e+01
   1.1246000e+03   9.4917568e+01
   1.1246500e+03   9.4917865e+01
   1.1247000e+03   9.4918161e+01
   1.1247500e+03   9.4918454e+01
   1.1248000e+03   9.4918747e+01
   1.1248500e+03   9.4919037e+01
   1.1249000e+03   9.4919327e+01
   1.1249500e+03   9.4919614e+01
   1.1250000e+03   9.4919900e+01


==> Temperature-tunable metasurfaces/Data/SLR_200K.dat <==
   1.8000000e+03   8.9499760e-01
   1.7980000e+03   8.9476442e-01
   1.7960000e+03   8.9453351e-01
   1.7940000e+03   8.9427006e-01
   1.7920000e+03   8.9395261e-01
   1.7900000e+03   8.9386809e-01
   1.7880000e+03   8.9374864e-01
   1.7860000e+03   8.9365244e-01
   1.7840000e+03   8.9362097e-01
   1.7820000e+03   8.9364731e-01
   1.7800000e+03   8.9367855e-01
   1.7780000e+03   8.9365661e-01
   1.7760000e+03   8.9356375e-01
   1.7740000e+03   8.9343619e-01
   1.7720000e+03   8.9333773e-01
   1.7700000e+03   8.9331067e-01
   1.7680000e+03   8.9334166e-01
   1.7660000e+03   8.9337015e-01
   1.7640000e+03   8.9333558e-01
   1.7620000e+03   8.9322686e-01
   1.7600000e+03   8.9309144e-01
   1.7580000e+03   8.9299834e-01
   1.7560000e+03   8.9298439e-01
   1.7540000e+03   8.9302242e-01
   1.7520000e+03   8.9304078e-01
   1.7500000e+03   8.9298236e-01
   1.7480000e+03   8.9285195e-01
   1.7460000e+03   8.9271295e-01
   1.7440000e+03   8.9263666e-01
   1.7420000e+03   8.9264417e-01
   1.7400000e+03   8.9268577e-01
   1.7380000e+03   8.9268076e-01
   1.7360000e+03   8.9258611e-01
   1.7340000e+03   8.9243352e-01
   1.7320000e+03   8.9230335e-01
   1.7300000e+03   8.9225876e-01
   1.7280000e+03   8.9229047e-01
   1.7260000e+03   8.9232171e-01
   1.7240000e+03   8.9227378e-01
   1.7220000e+03   8.9213502e-01
   1.7200000e+03   8.9197171e-01
   1.7180000e+03   8.9187241e-01
   1.7160000e+03   8.9187145e-01
   1.7140000e+03   8.9191580e-01
   1.7120000e+03   8.9190912e-01
   1.7100000e+03   8.9179873e-01
   1.7080000e+03   8.9162266e-01
   1.7060000e+03   8.9147770e-01
   1.7040000e+03   8.9143467e-01
   1.7020000e+03   8.9147294e-01
   1.7000000e+03   8.9149511e-01
   1.6980000e+03   8.9141548e-01
   1.6960000e+03   8.9124000e-01
   1.6940000e+03   8.9106143e-01
   1.6920000e+03   8.9097679e-01
   1.6900000e+03   8.9099813e-01
   1.6880000e+03   8.9103591e-01
   1.6860000e+03   8.9098179e-01
   1.6840000e+03   8.9081132e-01
   1.6820000e+03   8.9060819e-01
   1.6800000e+03   8.9048791e-01
   1.6780000e+03   8.9048958e-01
   1.6760000e+03   8.9053369e-01
   1.6740000e+03   8.9049554e-01
   1.6720000e+03   8.9032698e-01
   1.6700000e+03   8.9010382e-01
   1.6680000e+03   8.8995528e-01
   1.6660000e+03   8.8994050e-01
   1.6640000e+03   8.8998580e-01
   1.6620000e+03   8.8995278e-01
   1.6600000e+03   8.8977718e-01
   1.6580000e+03   8.8953388e-01
   1.6560000e+03   8.8936508e-01
   1.6540000e+03   8.8934124e-01
   1.6520000e+03   8.8938510e-01
   1.6500000e+03   8.8934433e-01
   1.6480000e+03   8.8914835e-01
   1.6460000e+03   8.8888192e-01
   1.6440000e+03   8.8870180e-01
   1.6420000e+03   8.8867891e-01
   1.6400000e+03   8.8871872e-01
   1.6380000e+03   8.8865352e-01
   1.6360000e+03   8.8842022e-01
   1.6340000e+03   8.8812816e-01
   1.6320000e+03   8.8794851e-01
   1.6300000e+03   8.8793683e-01
   1.6280000e+03   8.8796437e-01
   1.6260000e+03   8.8785100e-01
   1.6240000e+03   8.8756168e-01
   1.6220000e+03   8.8724637e-01
   1.6200000e+03   8.8708460e-01
   1.6180000e+03   8.8709021e-01
   1.6160000e+03   8.8708425e-01
   1.6140000e+03   8.8688898e-01
   1.6120000e+03   8.8652754e-01
   1.6100000e+03   8.8620269e-01
   1.6080000e+03   8.8607907e-01
   1.6060000e+03   8.8609302e-01
   1.6040000e+03   8.8600934e-01
   1.6020000e+03   8.8568926e-01
   1.6000000e+03   8.8525200e-01
   1.5980000e+03   8.8494754e-01
   1.5960000e+03   8.8487542e-01
   1.5940000e+03   8.8485241e-01
   1.5920000e+03   8.8461304e-01
   1.5900000e+03   8.8412547e-01
   1.5880000e+03   8.8363588e-01
   1.5860000e+03   8.8339305e-01
   1.5840000e+03   8.8334417e-01
   1.5820000e+03   8.8316810e-01
   1.5800000e+03   8.8265848e-01
   1.5780000e+03   8.8198352e-01
   1.5760000e+03   8.8150156e-01
   1.5740000e+03   8.8132966e-01
   1.5720000e+03   8.8115215e-01
   1.5700000e+03   8.8058281e-01
   1.5680000e+03   8.7965918e-01
   1.5660000e+03   8.7882745e-01
   1.5640000e+03   8.7840879e-01
   1.5620000e+03   8.7811661e-01
   1.5600000e+03   8.7732291e-01
   1.5580000e+03   8.7586784e-01
   1.5560000e+03   8.7433410e-01
   1.5550000e+03   8.7279999e-01
   1.5549000e+03   8.7206256e-01
   1.5548000e+03   8.7348294e-01
   1.5547000e+03   8.7617838e-01
   1.5546000e+03   8.7760448e-01
   1.5545000e+03   8.7803483e-01
   1.5544000e+03   8.7843990e-01
   1.5543000e+03   8.7881756e-01
   1.5542000e+03   8.7916589e-01
   1.5541000e+03   8.7948334e-01
   1.5540000e+03   8.7976849e-01
   1.5539000e+03   8.8002002e-01
   1.5538000e+03   8.8023698e-01
   1.5537000e+03   8.8041854e-01
   1.5536000e+03   8.8056397e-01
   1.5535000e+03   8.8067305e-01
   1.5534000e+03   8.8074541e-01
   1.5533000e+03   8.8078105e-01
   1.5532000e+03   8.8077998e-01
   1.5531000e+03   8.8074231e-01
   1.5530000e+03   8.8066840e-01
   1.5529000e+03   8.8055861e-01
   1.5528000e+03   8.8041341e-01
   1.5527000e+03   8.8023353e-01
   1.5526000e+03   8.8001931e-01
   1.5525000e+03   8.7977183e-01
   1.5524000e+03   8.7949133e-01
   1.5523000e+03   8.7917900e-01
   1.5522000e+03   8.7883532e-01
   1.5521000e+03   8.7846112e-01
   1.5520000e+03   8.7805724e-01
   1.5519000e+03   8.7762475e-01
   1.5518000e+03   8.7716424e-01
   1.5517000e+03   8.7667632e-01
   1.5516000e+03   8.7616217e-01
   1.5515000e+03   8.7562227e-01
   1.5514000e+03   8.7505746e-01
   1.5513000e+03   8.7446856e-01
   1.5512000e+03   8.7385631e-01
   1.5511000e+03   8.7322140e-01
   1.5510000e+03   8.7256455e-01
   1.5509000e+03   8.7188649e-01
   1.5508000e+03   8.7118769e-01
   1.5507000e+03   8.7046921e-01
   1.5506000e+03   8.6973143e-01
   1.5505000e+03   8.6897504e-01
   1.5504000e+03   8.6820078e-01
   1.5503000e+03   8.6740947e-01
   1.5502000e+03   8.6660147e-01
   1.5501000e+03   8.6577749e-01
   1.5500000e+03   8.6493874e-01
   1.5499000e+03   8.6408567e-01
   1.5498000e+03   8.6321878e-01
   1.5497000e+03   8.6233938e-01
   1.5496000e+03   8.6144829e-01
   1.5495000e+03   8.6054587e-01
   1.5494000e+03   8.5963380e-01
   1.5493000e+03   8.5871303e-01
   1.5492000e+03   8.5778463e-01
   1.5491000e+03   8.5684991e-01
   1.5490000e+03   8.5591078e-01
   1.5489000e+03   8.5496819e-01
   1.5488000e+03   8.5402417e-01
   1.5487000e+03   8.5308063e-01
   1.5486000e+03   8.5213971e-01
   1.5485000e+03   8.5120320e-01
   1.5484000e+03   8.5027432e-01
   1.5483000e+03   8.4935558e-01
   1.5482000e+03   8.4845006e-01
   1.5481000e+03   8.4756112e-01
   1.5480000e+03   8.4669256e-01
   1.5479000e+03   8.4584785e-01
   1.5478000e+03   8.4503162e-01
   1.5477000e+03   8.4424865e-01
   1.5476000e+03   8.4350371e-01
   1.5475000e+03   8.4280241e-01
   1.5474000e+03   8.4215045e-01
   1.5473000e+03   8.4155405e-01
   1.5472000e+03   8.4101963e-01
   1.5471000e+03   8.4055376e-01
   1.5470000e+03   8.4016347e-01
   1.5469000e+03   8.3985627e-01
   1.5468000e+03   8.3963895e-01
   1.5467000e+03   8.3951926e-01
   1.5466000e+03   8.3950436e-01
   1.5465000e+03   8.3960104e-01
   1.5464000e+03   8.3981597e-01
   1.5463000e+03   8.4015501e-01
   1.5462000e+03   8.4062314e-01
   1.5461000e+03   8.4122467e-01
   1.5460000e+03   8.4196210e-01
   1.5459000e+03   8.4283733e-01
   1.5458000e+03   8.4385014e-01
   1.5457000e+03   8.4499812e-01
   1.5456000e+03   8.4627759e-01
   1.5455000e+03   8.4768236e-01
   1.5454000e+03   8.4920406e-01
   1.5453000e+03   8.5083282e-01
   1.5452000e+03   8.5255599e-01
   1.5451000e+03   8.5435998e-01
   1.5450000e+03   8.5622871e-01
   1.5449000e+03   8.5814571e-01
   1.5448000e+03   8.6009252e-01
   1.5447000e+03   8.6205113e-01
   1.5446000e+03   8.6400247e-01
   1.5445000e+03   8.6592829e-01
   1.5444000e+03   8.6781037e-01
   1.5443000e+03   8.6963224e-01
   1.5442000e+03   8.7137771e-01
   1.5441000e+03   8.7303269e-01
   1.5440000e+03   8.7458456e-01
   1.5439000e+03   8.7602246e-01
   1.5438000e+03   8.7733710e-01
   1.5437000e+03   8.7852132e-01
   1.5436000e+03   8.7956941e-01
   1.5435000e+03   8.8047767e-01
   1.5434000e+03   8.8124335e-01
   1.5433000e+03   8.8186538e-01
   1.5432000e+03   8.8234389e-01
   1.5431000e+03   8.8267994e-01
   1.5430000e+03   8.8287532e-01
   1.5429000e+03   8.8293242e-01
   1.5428000e+03   8.8285434e-01
   1.5427000e+03   8.8264441e-01
   1.5426000e+03   8.8230598e-01
   1.5425000e+03   8.8184285e-01
   1.5424000e+03   8.8125861e-01
   1.5423000e+03   8.8055694e-01
   1.5422000e+03   8.7974072e-01
   1.5421000e+03   8.7881362e-01
   1.5420000e+03   8.7777805e-01
   1.5419000e+03   8.7663639e-01
   1.5418000e+03   8.7539077e-01
   1.5417000e+03   8.7404335e-01
   1.5416000e+03   8.7259483e-01
   1.5415000e+03   8.7104678e-01
   1.5414000e+03   8.6939955e-01
   1.5413000e+03   8.6765301e-01
   1.5412000e+03   8.6580586e-01
   1.5411000e+03   8.6385798e-01
   1.5410000e+03   8.6180687e-01
   1.5409000e+03   8.5965049e-01
   1.5408000e+03   8.5738671e-01
   1.5407000e+03   8.5501218e-01
   1.5406000e+03   8.5252225e-01
   1.5405000e+03   8.4991276e-01
   1.5404000e+03   8.4717786e-01
   1.5403000e+03   8.4431136e-01
   1.5402000e+03   8.4130728e-01
   1.5401000e+03   8.3815682e-01
   1.5400000e+03   8.3485222e-01
   1.5399000e+03   8.3138359e-01
   1.5398000e+03   8.2773912e-01
   1.5397000e+03   8.2390678e-01
   1.5396000e+03   8.1987429e-01
   1.5395000e+03   8.1562543e-01
   1.5394000e+03   8.1114519e-01
   1.5393000e+03   8.0641520e-01
   1.5392000e+03   8.0141437e-01
   1.5391000e+03   7.9612160e-01
   1.5390000e+03   7.9051125e-01
   1.5389000e+03   7.8455627e-01
   1.5388000e+03   7.7822697e-01
   1.5387000e+03   7.7149475e-01
   1.5386000e+03   7.6432109e-01
   1.5385000e+03   7.5666749e-01
   1.5384000e+03   7.4849534e-01
   1.5383000e+03   7.3976135e-01
   1.5382000e+03   7.3041892e-01
   1.5381000e+03   7.2042143e-01
   1.5380000e+03   7.0972717e-01
   1.5379000e+03   6.9829631e-01
   1.5378000e+03   6.8609405e-01
   1.5377000e+03   6.7310345e-01
   1.5376000e+03   6.5933573e-01
   1.5375000e+03   6.4483726e-01
   1.5374000e+03   6.2970853e-01
   1.5373000e+03   6.1413455e-01
   1.5372000e+03   5.9842157e-01
   1.5371000e+03   5.8302724e-01
   1.5370000e+03   5.6860375e-01
   1.5369000e+03   5.5604601e-01
   1.5368000e+03   5.4650617e-01
   1.5367000e+03   5.4135668e-01
   1.5366000e+03   5.4208124e-01
   1.5365000e+03   5.5006278e-01
   1.5364000e+03   5.6627488e-01
   1.5363000e+03   5.9094298e-01
   1.5362000e+03   6.2333333e-01
   1.5361000e+03   6.6173756e-01
   1.5360000e+03   7.0374942e-01
   1.5359000e+03   7.4675429e-01
   1.5358000e+03   7.8840613e-01
   1.5357000e+03   8.2692838e-01
   1.5356000e+03   8.6122787e-01
   1.5355000e+03   8.9085042e-01
   1.5354000e+03   9.1582012e-01
   1.5353000e+03   9.3645573e-01
   1.5352000e+03   9.5322764e-01
   1.5351000e+03   9.6667159e-01
   1.5350000e+03   9.7730386e-01
   1.5349000e+03   9.8560321e-01
   1.5348000e+03   9.9198389e-01
   1.5347000e+03   9.9680102e-01
   1.5346000e+03   1.0003489e+00
   1.5345000e+03   1.0028719e+00
   1.5344000e+03   1.0045685e+00
   1.5343000e+03   1.0056009e+00
   1.5342000e+03   1.0061011e+00
   1.5341000e+03   1.0061749e+00
   1.5340000e+03   1.0059085e+00
   1.5339000e+03   1.0053711e+00
   1.5338000e+03   1.0046192e+00
   1.5337000e+03   1.0036987e+00
   1.5336000e+03   1.0026460e+00
   1.5335000e+03   1.0014914e+00
   1.5334000e+03   1.0002587e+00
   1.5333000e+03   9.9896824e-01
   1.5332000e+03   9.9763596e-01
   1.5331000e+03   9.9627471e-01
   1.5330000e+03   9.9489522e-01
   1.5329000e+03   9.9350631e-01
   1.5328000e+03   9.9211442e-01
   1.5327000e+03   9.9072504e-01
   1.5326000e+03   9.8934317e-01
   1.5325000e+03   9.8797178e-01
   1.5324000e+03   9.8661423e-01
   1.5323000e+03   9.8527241e-01
   1.5322000e+03   9.8394835e-01
   1.5321000e+03   9.8264289e-01
   1.5320000e+03   9.8135746e-01
   1.5319000e+03   9.8009241e-01
   1.5318000e+03   9.7884858e-01
   1.5317000e+03   9.7762573e-01
   1.5316000e+03   9.7642457e-01
   1.5315000e+03   9.7524464e-01
   1.5314000e+03   9.7408617e-01
   1.5313000e+03   9.7294891e-01
   1.5312000e+03   9.7183239e-01
   1.5311000e+03   9.7073662e-01
   1.5310000e+03   9.6966100e-01
   1.5309000e+03   9.6860516e-01
   1.5308000e+03   9.6756864e-01
   1.5307000e+03   9.6655154e-01
   1.5306000e+03   9.6555293e-01
   1.5305000e+03   9.6457267e-01
   1.5304000e+03   9.6361053e-01
   1.5303000e+03   9.6266592e-01
   1.5302000e+03   9.6173811e-01
   1.5301000e+03   9.6082735e-01
   1.5300000e+03   9.5993268e-01
   1.5299000e+03   9.5905387e-01
   1.5298000e+03   9.5819056e-01
   1.5297000e+03   9.5734286e-01
   1.5296000e+03   9.5650959e-01
   1.5295000e+03   9.5569110e-01
   1.5294000e+03   9.5488691e-01
   1.5293000e+03   9.5409679e-01
   1.5292000e+03   9.5332003e-01
   1.5291000e+03   9.5255709e-01
   1.5290000e+03   9.5180714e-01
   1.5289000e+03   9.5107019e-01
   1.5288000e+03   9.5034587e-01
   1.5287000e+03   9.4963419e-01
   1.5286000e+03   9.4893479e-01
   1.5285000e+03   9.4824779e-01
   1.5284000e+03   9.4757295e-01
   1.5283000e+03   9.4691014e-01
   1.5282000e+03   9.4625926e-01
   1.5281000e+03   9.4562018e-01
   1.5280000e+03   9.4499290e-01
   1.5279000e+03   9.4437730e-01
   1.5278000e+03   9.4377363e-01
   1.5277000e+03   9.4318151e-01
   1.5276000e+03   9.4260132e-01
   1.5275000e+03   9.4203293e-01
   1.5274000e+03   9.4147646e-01
   1.5273000e+03   9.4093204e-01
   1.5272000e+03   9.4039977e-01
   1.5271000e+03   9.3987989e-01
   1.5270000e+03   9.3937230e-01
   1.5269000e+03   9.3887746e-01
   1.5268000e+03   9.3839574e-01
   1.5267000e+03   9.3792713e-01
   1.5266000e+03   9.3747187e-01
   1.5265000e+03   9.3703055e-01
   1.5264000e+03   9.3660331e-01
   1.5263000e+03   9.3619061e-01
   1.5262000e+03   9.3579268e-01
   1.5261000e+03   9.3541026e-01
   1.5260000e+03   9.3504369e-01
   1.5259000e+03   9.3469334e-01
   1.5258000e+03   9.3435967e-01
   1.5257000e+03   9.3404329e-01
   1.5256000e+03   9.3374491e-01
   1.5255000e+03   9.3346488e-01
   1.5254000e+03   9.3320382e-01
   1.5253000e+03   9.3296230e-01
   1.5252000e+03   9.3274105e-01
   1.5251000e+03   9.3254042e-01
   1.5250000e+03   9.3236113e-01
   1.5249000e+03   9.3220389e-01
   1.5248000e+03   9.3206894e-01
   1.5247000e+03   9.3195713e-01
   1.5246000e+03   9.3186855e-01
   1.5245000e+03   9.3180394e-01
   1.5244000e+03   9.3176353e-01
   1.5243000e+03   9.3174756e-01
   1.5242000e+03   9.3175614e-01
   1.5241000e+03   9.3178952e-01
   1.5240000e+03   9.3184745e-01
   1.5239000e+03   9.3192983e-01
   1.5238000e+03   9.3203628e-01
   1.5237000e+03   9.3216634e-01
   1.5236000e+03   9.3231916e-01
   1.5235000e+03   9.3249393e-01
   1.5234000e+03   9.3268955e-01
   1.5233000e+03   9.3290484e-01
   1.5232000e+03   9.3313801e-01
   1.5231000e+03   9.3338752e-01
   1.5230000e+03   9.3365145e-01
   1.5229000e+03   9.3392766e-01
   1.5228000e+03   9.3421364e-01
   1.5227000e+03   9.3450725e-01
   1.5226000e+03   9.3480575e-01
   1.5225000e+03   9.3510628e-01
   1.5224000e+03   9.3540621e-01
   1.5223000e+03   9.3570268e-01
   1.5222000e+03   9.3599272e-01
   1.5221000e+03   9.3627369e-01
   1.5220000e+03   9.3654263e-01
   1.5219000e+03   9.3679702e-01
   1.5218000e+03   9.3703437e-01
   1.5217000e+03   9.3725216e-01
   1.5216000e+03   9.3744838e-01
   1.5215000e+03   9.3762100e-01
   1.5214000e+03   9.3776846e-01
   1.5213000e+03   9.3788934e-01
   1.5212000e+03   9.3798232e-01
   1.5211000e+03   9.3804657e-01
   1.5210000e+03   9.3808162e-01
   1.5209000e+03   9.3808699e-01
   1.5208000e+03   9.3806255e-01
   1.5207000e+03   9.3800843e-01
   1.5206000e+03   9.3792498e-01
   1.5205000e+03   9.3781269e-01
   1.5204000e+03   9.3767226e-01
   1.5203000e+03   9.3750453e-01
   1.5202000e+03   9.3731058e-01
   1.5201000e+03   9.3709135e-01
   1.5200000e+03   9.3684804e-01
   1.5199000e+03   9.3658197e-01
   1.5198000e+03   9.3629420e-01
   1.5197000e+03   9.3598628e-01
   1.5196000e+03   9.3565941e-01
   1.5195000e+03   9.3531477e-01
   1.5194000e+03   9.3495381e-01
   1.5193000e+03   9.3457782e-01
   1.5192000e+03   9.3418801e-01
   1.5191000e+03   9.3378556e-01
   1.5190000e+03   9.3337154e-01
   1.5189000e+03   9.3294728e-01
   1.5188000e+03   9.3251383e-01
   1.5187000e+03   9.3207192e-01
   1.5186000e+03   9.3162274e-01
   1.5185000e+03   9.3116724e-01
   1.5184000e+03   9.3070614e-01
   1.5183000e+03   9.3024051e-01
   1.5182000e+03   9.2977083e-01
   1.5181000e+03   9.2929792e-01
   1.5180000e+03   9.2882240e-01
   1.5179000e+03   9.2834520e-01
   1.5178000e+03   9.2786646e-01
   1.5177000e+03   9.2738712e-01
   1.5176000e+03   9.2690754e-01
   1.5175000e+03   9.2642832e-01
   1.5174000e+03   9.2594969e-01
   1.5173000e+03   9.2547226e-01
   1.5172000e+03   9.2499650e-01
   1.5171000e+03   9.2452288e-01
   1.5170000e+03   9.2405164e-01
   1.5169000e+03   9.2358315e-01
   1.5168000e+03   9.2311788e-01
   1.5167000e+03   9.2265606e-01
   1.5166000e+03   9.2219818e-01
   1.5165000e+03   9.2174447e-01
   1.5164000e+03   9.2129517e-01
   1.5163000e+03   9.2085099e-01
   1.5162000e+03   9.2041206e-01
   1.5161000e+03   9.1997874e-01
   1.5160000e+03   9.1955137e-01
   1.5159000e+03   9.1913033e-01
   1.5158000e+03   9.1871607e-01
   1.5157000e+03   9.1830873e-01
   1.5156000e+03   9.1790903e-01
   1.5155000e+03   9.1751719e-01
   1.5154000e+03   9.1713369e-01
   1.5153000e+03   9.1675901e-01
   1.5152000e+03   9.1639376e-01
   1.5151000e+03   9.1603816e-01
   1.5150000e+03   9.1569293e-01
   1.5140000e+03   9.1501153e-01
   1.5120000e+03   9.1470146e-01
   1.5100000e+03   9.1559708e-01
   1.5080000e+03   9.1724777e-01
   1.5060000e+03   9.1860640e-01
   1.5040000e+03   9.2006361e-01
   1.5020000e+03   9.2109764e-01
   1.5000000e+03   9.2085230e-01
   1.4980000e+03   9.1958439e-01
   1.4960000e+03   9.1785038e-01
   1.4940000e+03   9.1595638e-01
   1.4920000e+03   9.1397750e-01
   1.4900000e+03   9.1199684e-01
   1.4880000e+03   9.1024804e-01
   1.4860000e+03   9.0904474e-01
   1.4840000e+03   9.0856707e-01
   1.4820000e+03   9.0869892e-01
   1.4800000e+03   9.0913892e-01
   1.4780000e+03   9.0969384e-01
   1.4760000e+03   9.1034222e-01
   1.4740000e+03   9.1098845e-01
   1.4720000e+03   9.1133499e-01
   1.4700000e+03   9.1113508e-01
   1.4680000e+03   9.1045880e-01
   1.4660000e+03   9.0957820e-01
   1.4640000e+03   9.0865397e-01
   1.4620000e+03   9.0762997e-01
   1.4600000e+03   9.0644336e-01
   1.4580000e+03   9.0523934e-01
   1.4560000e+03   9.0428281e-01
   1.4540000e+03   9.0368021e-01
   1.4520000e+03   9.0328825e-01
   1.4500000e+03   9.0297663e-01
   1.4480000e+03   9.0286446e-01
   1.4460000e+03   9.0313542e-01
   1.4440000e+03   9.0368330e-01
   1.4420000e+03   9.0416682e-01
   1.4400000e+03   9.0444756e-01
   1.4380000e+03   9.0469360e-01
   1.4360000e+03   9.0498757e-01
   1.4340000e+03   9.0509915e-01
   1.4320000e+03   9.0481448e-01
   1.4300000e+03   9.0426981e-01
   1.4280000e+03   9.0373921e-01
   1.4260000e+03   9.0323341e-01
   1.4240000e+03   9.0254092e-01
   1.4220000e+03   9.0164053e-01
   1.4200000e+03   9.0080488e-01
   1.4180000e+03   9.0022612e-01
   1.4160000e+03   8.9975560e-01
   1.4140000e+03   8.9919841e-01
   1.4120000e+03   8.9869475e-01
   1.4100000e+03   8.9852703e-01
   1.4080000e+03   8.9864898e-01
   1.4060000e+03   8.9874101e-01
   1.4040000e+03   8.9874828e-01
   1.4020000e+03   8.9894378e-01
   1.4000000e+03   8.9938653e-01
   1.3980000e+03   8.9973080e-01
   1.3960000e+03   8.9977682e-01
   1.3940000e+03   8.9976645e-01
   1.3920000e+03   8.9989173e-01
   1.3900000e+03   8.9990819e-01
   1.3880000e+03   8.9956260e-01
   1.3860000e+03   8.9905190e-01
   1.3840000e+03   8.9867699e-01
   1.3820000e+03   8.9832497e-01
   1.3800000e+03   8.9771068e-01
   1.3780000e+03   8.9694345e-01
   1.3760000e+03   8.9637327e-01
   1.3740000e+03   8.9599431e-01
   1.3720000e+03   8.9548957e-01
   1.3700000e+03   8.9486611e-01
   1.3680000e+03   8.9448607e-01
   1.3660000e+03   8.9441347e-01
   1.3640000e+03   8.9429235e-01
   1.3620000e+03   8.9403605e-01
   1.3600000e+03   8.9399898e-01
   1.3580000e+03   8.9427090e-01
   1.3560000e+03   8.9445233e-01
   1.3540000e+03   8.9440155e-01
   1.3520000e+03   8.9447272e-01
   1.3500000e+03   8.9476264e-01
   1.3480000e+03   8.9486122e-01
   1.3460000e+03   8.9463747e-01
   1.3440000e+03   8.9446986e-01
   1.3420000e+03   8.9446247e-01
   1.3400000e+03   8.9422393e-01
   1.3380000e+03   8.9366972e-01
   1.3360000e+03   8.9320338e-01
   1.3340000e+03   8.9291739e-01
   1.3320000e+03   8.9242804e-01
   1.3300000e+03   8.9170015e-01
   1.3280000e+03   8.9115632e-01
   1.3260000e+03   8.9084065e-01
   1.3240000e+03   8.9035261e-01
   1.3220000e+03   8.8972223e-01
   1.3200000e+03   8.8938344e-01
   1.3180000e+03   8.8927829e-01
   1.3160000e+03   8.8898206e-01
   1.3140000e+03   8.8862765e-01
   1.3120000e+03   8.8862514e-01
   1.3100000e+03   8.8875318e-01
   1.3080000e+03   8.8861084e-01
   1.3060000e+03   8.8847554e-01
   1.3040000e+03   8.8865757e-01
   1.3020000e+03   8.8876569e-01
   1.3000000e+03   8.8853943e-01
   1.2980000e+03   8.8839650e-01
   1.2960000e+03   8.8846266e-01
   1.2940000e+03   8.8826156e-01
   1.2920000e+03   8.8778174e-01
   1.2900000e+03   8.8749230e-01
   1.2880000e+03   8.8727832e-01
   1.2860000e+03   8.8671446e-01
   1.2840000e+03   8.8606083e-01
   1.2820000e+03   8.8568640e-01
   1.2800000e+03   8.8524306e-01
   1.2780000e+03   8.8450420e-01
   1.2760000e+03   8.8392770e-01
   1.2740000e+03   8.8361681e-01
   1.2720000e+03   8.8309908e-01
   1.2700000e+03   8.8247359e-01
   1.2680000e+03   8.8220179e-01
   1.2660000e+03   8.8201463e-01
   1.2640000e+03   8.8156152e-01
   1.2620000e+03   8.8126373e-01
   1.2600000e+03   8.8128281e-01
   1.2580000e+03   8.8109982e-01
   1.2560000e+03   8.8076913e-01
   1.2540000e+03   8.8075495e-01
   1.2520000e+03   8.8074315e-01
   1.2500000e+03   8.8038969e-01
   1.2480000e+03   8.8014829e-01
   1.2460000e+03   8.8009810e-01
   1.2440000e+03   8.7972105e-01
   1.2420000e+03   8.7919879e-01
   1.2400000e+03   8.7893569e-01
   1.2380000e+03   8.7852716e-01
   1.2360000e+03   8.7780595e-01
   1.2340000e+03   8.7728071e-01
   1.2320000e+03   8.7684178e-01
   1.2300000e+03   8.7607181e-01
   1.2280000e+03   8.7535858e-01
   1.2260000e+03   8.7490892e-01
   1.2240000e+03   8.7423515e-01
   1.2220000e+03   8.7347174e-01
   1.2200000e+03   8.7304413e-01
   1.2180000e+03   8.7255657e-01
   1.2160000e+03   8.7186885e-01
   1.2140000e+03   8.7148356e-01
   1.2120000e+03   8.7118924e-01
   1.2100000e+03   8.7063003e-01
   1.2080000e+03   8.7026417e-01
   1.2060000e+03   8.7008500e-01
   1.2040000e+03   8.6961639e-01
   1.2020000e+03   8.6920023e-01
   1.2000000e+03   8.6900890e-01
   1.1980000e+03   8.6853743e-01
   1.1960000e+03   8.6799026e-01
   1.1940000e+03   8.6767209e-01
   1.1920000e+03   8.6711371e-01
   1.1900000e+03   8.6639237e-01
   1.1880000e+03   8.6589622e-01
   1.1860000e+03   8.6522186e-01
   1.1840000e+03   8.6434519e-01
   1.1820000e+03   8.6369514e-01
   1.1800000e+03   8.6293709e-01
   1.1780000e+03   8.6197364e-01
   1.1760000e+03   8.6124587e-01
   1.1740000e+03   8.6047173e-01
   1.1720000e+03   8.5950875e-01
   1.1700000e+03   8.5879183e-01
   1.1680000e+03   8.5806644e-01
   1.1660000e+03   8.5716987e-01
   1.1640000e+03   8.5652053e-01
   1.1620000e+03   8.5586512e-01
   1.1600000e+03   8.5504806e-01
   1.1580000e+03   8.5446346e-01
   1.1560000e+03   8.5384011e-01
   1.1540000e+03   8.5305679e-01
   1.1520000e+03   8.5247624e-01
   1.1500000e+03   8.5180187e-01
   1.1480000e+03   8.5097528e-01
   1.1460000e+03   8.5031700e-01
   1.1440000e+03   8.4951031e-01
   1.1420000e+03   8.4858048e-01
   1.1400000e+03   8.4778750e-01
   1.1380000e+03   8.4681022e-01
   1.1360000e+03   8.4576547e-01
   1.1340000e+03   8.4482932e-01
   1.1320000e+03   8.4370124e-01
   1.1300000e+03   8.4258032e-01
   1.1280000e+03   8.4153485e-01
   1.1260000e+03   8.4031987e-01
   1.1240000e+03   8.3918571e-01
   1.1220000e+03   8.3808076e-01
   1.1200000e+03   8.3685410e-01
   1.1180000e+03   8.3575439e-01
   1.1160000e+03   8.3462608e-01
   1.1140000e+03   8.3343947e-01
   1.1120000e+03   8.3237481e-01
   1.1100000e+03   8.3122659e-01
   1.1080000e+03   8.3008015e-01
   1.1060000e+03   8.2899702e-01
   1.1040000e+03   8.2780313e-01
   1.1020000e+03   8.2664704e-01
   1.1000000e+03   8.2547092e-01
   1.0980000e+03   8.2419991e-01
   1.0960000e+03   8.2296419e-01
   1.0940000e+03   8.2164478e-01
   1.0920000e+03   8.2027590e-01
   1.0900000e+03   8.1890893e-01
   1.0880000e+03   8.1744802e-01
   1.0860000e+03   8.1597960e-01
   1.0840000e+03   8.1447840e-01
   1.0820000e+03   8.1291759e-01
   1.0800000e+03   8.1136346e-01
   1.0780000e+03   8.0976677e-01
   1.0760000e+03   8.0815089e-01
   1.0740000e+03   8.0653596e-01
   1.0720000e+03   8.0488980e-01
   1.0700000e+03   8.0324197e-01
   1.0680000e+03   8.0158699e-01
   1.0660000e+03   7.9990625e-01
   1.0640000e+03   7.9822505e-01
   1.0620000e+03   7.9652345e-01
   1.0600000e+03   7.9479301e-01
   1.0580000e+03   7.9306018e-01
   1.0560000e+03   7.9128182e-01
   1.0540000e+03   7.8948998e-01
   1.0520000e+03   7.8767407e-01
   1.0500000e+03   7.8581202e-01
   1.0480000e+03   7.8395283e-01
   1.0460000e+03   7.8203964e-01
   1.0440000e+03   7.8012490e-01
   1.0420000e+03   7.7818656e-01
   1.0400000e+03   7.7621996e-01
   1.0380000e+03   7.7426767e-01
   1.0360000e+03   7.7227318e-01
   1.0340000e+03   7.7030194e-01
   1.0320000e+03   7.6830208e-01
   1.0300000e+03   7.6630628e-01
   1.0280000e+03   7.6430488e-01
   1.0260000e+03   7.6228130e-01
   1.0240000e+03   7.6026487e-01
   1.0220000e+03   7.5821221e-01
   1.0200000e+03   7.5616241e-01
   1.0180000e+03   7.5407374e-01
   1.0160000e+03   7.5198126e-01
   1.0140000e+03   7.4985075e-01
   1.0120000e+03   7.4771953e-01
   1.0100000e+03   7.4555528e-01
   1.0080000e+03   7.4340177e-01
   1.0060000e+03   7.4123180e-01
   1.0040000e+03   7.3908412e-01
   1.0020000e+03   7.3695457e-01
   1.0000000e+03   7.3484552e-01
   9.9800000e+02   7.3280883e-01
   9.9600000e+02   7.3077607e-01
   9.9400000e+02   7.2887170e-01
   9.9200000e+02   7.2694647e-01
   9.9000000e+02   7.2518992e-01
   9.8800000e+02   7.2338760e-01
   9.8600000e+02   7.2176230e-01
   9.8400000e+02   7.2007859e-01
   9.8200000e+02   7.1854305e-01
   9.8000000e+02   7.1695411e-01
   9.7800000e+02   7.1545804e-01
   9.7600000e+02   7.1393490e-01
   9.7400000e+02   7.1243525e-01
   9.7200000e+02   7.1095705e-01
   9.7000000e+02   7.0943809e-01
   9.6800000e+02   7.0800841e-01
   9.6600000e+02   7.0648968e-01
   9.6400000e+02   7.0514297e-01
   9.6200000e+02   7.0368385e-01
   9.6000000e+02   7.0248461e-01
   9.5800000e+02   7.0116627e-01
   9.5600000e+02   7.0019352e-01
   9.5400000e+02   6.9910455e-01
   9.5200000e+02   6.9842720e-01
   9.5000000e+02   6.9763434e-01
   9.4800000e+02   6.9728768e-01
   9.4600000e+02   6.9681346e-01
   9.4400000e+02   6.9677830e-01
   9.4200000e+02   6.9659138e-01
   9.4000000e+02   6.9679606e-01
   9.3800000e+02   6.9682586e-01
   9.3600000e+02   6.9716704e-01
   9.3400000e+02   6.9733346e-01
   9.3200000e+02   6.9771242e-01
   9.3000000e+02   6.9795835e-01
   9.2800000e+02   6.9830930e-01
   9.2600000e+02   6.9862652e-01
   9.2400000e+02   6.9893801e-01
   9.2200000e+02   6.9936955e-01
   9.2000000e+02   6.9969177e-01
   9.1800000e+02   7.0031929e-01
   9.1600000e+02   7.0075727e-01
   9.1400000e+02   7.0166540e-01
   9.1200000e+02   7.0235276e-01
   9.1000000e+02   7.0358384e-01
   9.0800000e+02   7.0463765e-01
   9.0600000e+02   7.0615685e-01
   9.0400000e+02   7.0762324e-01
   9.0200000e+02   7.0932937e-01
   9.0000000e+02   7.1114564e-01
   8.9800000e+02   7.1291769e-01
   8.9600000e+02   7.1492362e-01
   8.9400000e+02   7.1668410e-01
   8.9200000e+02   7.1867347e-01
   8.9000000e+02   7.2040462e-01
   8.8800000e+02   7.2222400e-01
   8.8600000e+02   7.2394097e-01
   8.8400000e+02   7.2557187e-01
   8.8200000e+02   7.2728610e-01
   8.8000000e+02   7.2886896e-01
   8.7800000e+02   7.3059630e-01
   8.7600000e+02   7.3232770e-01
   8.7400000e+02   7.3415339e-01
   8.7200000e+02   7.3613191e-01
   8.7000000e+02   7.3819971e-01
   8.6800000e+02   7.4039483e-01
   8.6600000e+02   7.4274576e-01
   8.6400000e+02   7.4511826e-01
   8.6200000e+02   7.4757612e-01
   8.6000000e+02   7.5009465e-01
   8.5800000e+02   7.5246215e-01
   8.5600000e+02   7.5493371e-01
   8.5400000e+02   7.5723171e-01
   8.5200000e+02   7.5937867e-01
   8.5000000e+02   7.6163292e-01
   8.4800000e+02   7.6353753e-01
   8.4600000e+02   7.6550806e-01
   8.4400000e+02   7.6753592e-01
   8.4200000e+02   7.6923871e-01
   8.4000000e+02   7.7129424e-01
   8.3800000e+02   7.7332652e-01
   8.3600000e+02   7.7518153e-01
   8.3400000e+02   7.7756763e-01
   8.3200000e+02   7.7979875e-01
   8.3000000e+02   7.8193426e-01
   8.2800000e+02   7.8460455e-01
   8.2600000e+02   7.8693247e-01
   8.2400000e+02   7.8912055e-01
   8.2200000e+02   7.9177451e-01
   8.2000000e+02   7.9394412e-01
   8.1800000e+02   7.9586959e-01
   8.1600000e+02   7.9826999e-01
   8.1400000e+02   8.0020642e-01
   8.1200000e+02   8.0178893e-01
   8.1000000e+02   8.0396032e-01
   8.0800000e+02   8.0592799e-01
   8.0600000e+02   8.0742466e-01
   8.0400000e+02   8.0955553e-01
   8.0200000e+02   8.1193769e-01
   8.0000000e+02   8.1375265e-01
   7.9800000e+02   8.1589079e-01
   7.9600000e+02   8.1869042e-01
   7.9400000e+02   8.2105565e-01
   7.9200000e+02   8.2309949e-01
   7.9000000e+02   8.2580554e-01
   7.8800000e+02   8.2865846e-01
   7.8600000e+02   8.3082163e-01
   7.8400000e+02   8.3301842e-01
   7.8200000e+02   8.3597505e-01
   7.8000000e+02   8.3892488e-01
   7.7800000e+02   8.4133697e-01
   7.7600000e+02   8.4412539e-01
   7.7400000e+02   8.4815156e-01
   7.7200000e+02   8.5290349e-01
   7.7000000e+02   8.5772407e-01
   7.6800000e+02   8.6372018e-01
   7.6600000e+02   8.8390505e-01
   7.6400000e+02   8.9037299e-01
   7.6200000e+02   9.0119815e-01
   7.6000000e+02   9.1358638e-01
   7.5800000e+02   9.3466651e-01
   7.5600000e+02   9.3036807e-01
   7.5400000e+02   8.6980295e-01
   7.5200000e+02   8.3348942e-01
   7.5000000e+02   8.2026541e-01
   7.4800000e+02   8.1478822e-01
   7.4600000e+02   8.1502879e-01
   7.4400000e+02   8.1042373e-01
   7.4200000e+02   8.1337953e-01
   7.4000000e+02   8.1531858e-01
   7.3800000e+02   8.1439161e-01
   7.3600000e+02   8.1667221e-01
   7.3400000e+02   8.2066154e-01
   7.3200000e+02   8.2279241e-01
   7.3000000e+02   8.2367730e-01
   7.2800000e+02   8.2499897e-01
   7.2600000e+02   8.2653308e-01
   7.2400000e+02   8.2766056e-01
   7.2200000e+02   8.2868242e-01
   7.2000000e+02   8.3005524e-01
   7.1800000e+02   8.3159745e-01
   7.1600000e+02   8.3294666e-01
   7.1400000e+02   8.3414638e-01
   7.1200000e+02   8.3546638e-01
   7.1000000e+02   8.3697331e-01
   7.0800000e+02   8.3850670e-01
   7.0600000e+02   8.3992589e-01
   7.0400000e+02   8.4121549e-01
   7.0200000e+02   8.4238601e-01
   7.0000000e+02   8.4338057e-01


==> Temperature-tunable metasurfaces/Data/SLR_250K.dat <==
   1.8000000e+03   1.2945497e+00
   1.7980000e+03   1.2943074e+00
   1.7960000e+03   1.2940677e+00
   1.7940000e+03   1.2937956e+00
   1.7920000e+03   1.2934694e+00
   1.7900000e+03   1.2933837e+00
   1.7880000e+03   1.2932621e+00
   1.7860000e+03   1.2931628e+00
   1.7840000e+03   1.2931279e+00
   1.7820000e+03   1.2931511e+00
   1.7800000e+03   1.2931805e+00
   1.7780000e+03   1.2931575e+00
   1.7760000e+03   1.2930632e+00
   1.7740000e+03   1.2929333e+00
   1.7720000e+03   1.2928315e+00
   1.7700000e+03   1.2928007e+00
   1.7680000e+03   1.2928286e+00
   1.7660000e+03   1.2928550e+00
   1.7640000e+03   1.2928194e+00
   1.7620000e+03   1.2927092e+00
   1.7600000e+03   1.2925711e+00
   1.7580000e+03   1.2924742e+00
   1.7560000e+03   1.2924563e+00
   1.7540000e+03   1.2924912e+00
   1.7520000e+03   1.2925078e+00
   1.7500000e+03   1.2924482e+00
   1.7480000e+03   1.2923160e+00
   1.7460000e+03   1.2921736e+00
   1.7440000e+03   1.2920932e+00
   1.7420000e+03   1.2920965e+00
   1.7400000e+03   1.2921352e+00
   1.7380000e+03   1.2921287e+00
   1.7360000e+03   1.2920327e+00
   1.7340000e+03   1.2918776e+00
   1.7320000e+03   1.2917435e+00
   1.7300000e+03   1.2916940e+00
   1.7280000e+03   1.2917218e+00
   1.7260000e+03   1.2917508e+00
   1.7240000e+03   1.2917014e+00
   1.7220000e+03   1.2915608e+00
   1.7200000e+03   1.2913940e+00
   1.7180000e+03   1.2912897e+00
   1.7160000e+03   1.2912840e+00
   1.7140000e+03   1.2913249e+00
   1.7120000e+03   1.2913164e+00
   1.7100000e+03   1.2912043e+00
   1.7080000e+03   1.2910254e+00
   1.7060000e+03   1.2908757e+00
   1.7040000e+03   1.2908270e+00
   1.7020000e+03   1.2908609e+00
   1.7000000e+03   1.2908804e+00
   1.6980000e+03   1.2907993e+00
   1.6960000e+03   1.2906213e+00
   1.6940000e+03   1.2904381e+00
   1.6920000e+03   1.2903475e+00
   1.6900000e+03   1.2903634e+00
   1.6880000e+03   1.2903979e+00
   1.6860000e+03   1.2903419e+00
   1.6840000e+03   1.2901690e+00
   1.6820000e+03   1.2899615e+00
   1.6800000e+03   1.2898349e+00
   1.6780000e+03   1.2898302e+00
   1.6760000e+03   1.2898703e+00
   1.6740000e+03   1.2898300e+00
   1.6720000e+03   1.2896590e+00
   1.6700000e+03   1.2894312e+00
   1.6680000e+03   1.2892759e+00
   1.6660000e+03   1.2892541e+00
   1.6640000e+03   1.2892945e+00
   1.6620000e+03   1.2892588e+00
   1.6600000e+03   1.2890807e+00
   1.6580000e+03   1.2888325e+00
   1.6560000e+03   1.2886561e+00
   1.6540000e+03   1.2886245e+00
   1.6520000e+03   1.2886629e+00
   1.6500000e+03   1.2886192e+00
   1.6480000e+03   1.2884202e+00
   1.6460000e+03   1.2881482e+00
   1.6440000e+03   1.2879595e+00
   1.6420000e+03   1.2879280e+00
   1.6400000e+03   1.2879618e+00
   1.6380000e+03   1.2878933e+00
   1.6360000e+03   1.2876563e+00
   1.6340000e+03   1.2873573e+00
   1.6320000e+03   1.2871679e+00
   1.6300000e+03   1.2871466e+00
   1.6280000e+03   1.2871678e+00
   1.6260000e+03   1.2870506e+00
   1.6240000e+03   1.2867564e+00
   1.6220000e+03   1.2864323e+00
   1.6200000e+03   1.2862587e+00
   1.6180000e+03   1.2862538e+00
   1.6160000e+03   1.2862414e+00
   1.6140000e+03   1.2860415e+00
   1.6120000e+03   1.2856730e+00
   1.6100000e+03   1.2853363e+00
   1.6080000e+03   1.2851987e+00
   1.6060000e+03   1.2852014e+00
   1.6040000e+03   1.2851110e+00
   1.6020000e+03   1.2847844e+00
   1.6000000e+03   1.2843363e+00
   1.5980000e+03   1.2840157e+00
   1.5960000e+03   1.2839272e+00
   1.5940000e+03   1.2838926e+00
   1.5920000e+03   1.2836453e+00
   1.5900000e+03   1.2831470e+00
   1.5880000e+03   1.2826397e+00
   1.5860000e+03   1.2823751e+00
   1.5840000e+03   1.2823076e+00
   1.5820000e+03   1.2821188e+00
   1.5800000e+03   1.2815968e+00
   1.5780000e+03   1.2809018e+00
   1.5760000e+03   1.2803915e+00
   1.5740000e+03   1.2801906e+00
   1.5720000e+03   1.2799914e+00
   1.5700000e+03   1.2794038e+00
   1.5680000e+03   1.2784541e+00
   1.5660000e+03   1.2775820e+00
   1.5640000e+03   1.2771168e+00
   1.5620000e+03   1.2767853e+00
   1.5600000e+03   1.2759595e+00
   1.5580000e+03   1.2744616e+00
   1.5560000e+03   1.2728584e+00
   1.5550000e+03   1.2712313e+00
   1.5549000e+03   1.2703588e+00
   1.5548000e+03   1.2716298e+00
   1.5547000e+03   1.2742413e+00
   1.5546000e+03   1.2756604e+00
   1.5545000e+03   1.2760944e+00
   1.5544000e+03   1.2765044e+00
   1.5543000e+03   1.2768879e+00
   1.5542000e+03   1.2772433e+00
   1.5541000e+03   1.2775686e+00
   1.5540000e+03   1.2778624e+00
   1.5539000e+03   1.2781235e+00
   1.5538000e+03   1.2783506e+00
   1.5537000e+03   1.2785430e+00
   1.5536000e+03   1.2786998e+00
   1.5535000e+03   1.2788206e+00
   1.5534000e+03   1.2789050e+00
   1.5533000e+03   1.2789531e+00
   1.5532000e+03   1.2789645e+00
   1.5531000e+03   1.2789396e+00
   1.5530000e+03   1.2788785e+00
   1.5529000e+03   1.2787815e+00
   1.5528000e+03   1.2786491e+00
   1.5527000e+03   1.2784818e+00
   1.5526000e+03   1.2782803e+00
   1.5525000e+03   1.2780451e+00
   1.5524000e+03   1.2777768e+00
   1.5523000e+03   1.2774764e+00
   1.5522000e+03   1.2771444e+00
   1.5521000e+03   1.2767816e+00
   1.5520000e+03   1.2763888e+00
   1.5519000e+03   1.2759669e+00
   1.5518000e+03   1.2755166e+00
   1.5517000e+03   1.2750386e+00
   1.5516000e+03   1.2745339e+00
   1.5515000e+03   1.2740030e+00
   1.5514000e+03   1.2734467e+00
   1.5513000e+03   1.2728659e+00
   1.5512000e+03   1.2722611e+00
   1.5511000e+03   1.2716334e+00
   1.5510000e+03   1.2709832e+00
   1.5509000e+03   1.2703111e+00
   1.5508000e+03   1.2696179e+00
   1.5507000e+03   1.2689044e+00
   1.5506000e+03   1.2681710e+00
   1.5505000e+03   1.2674183e+00
   1.5504000e+03   1.2666472e+00
   1.5503000e+03   1.2658584e+00
   1.5502000e+03   1.2650522e+00
   1.5501000e+03   1.2642294e+00
   1.5500000e+03   1.2633913e+00
   1.5499000e+03   1.2625377e+00
   1.5498000e+03   1.2616698e+00
   1.5497000e+03   1.2607884e+00
   1.5496000e+03   1.2598945e+00
   1.5495000e+03   1.2589884e+00
   1.5494000e+03   1.2580714e+00
   1.5493000e+03   1.2571449e+00
   1.5492000e+03   1.2562097e+00
   1.5491000e+03   1.2552669e+00
   1.5490000e+03   1.2543185e+00
   1.5489000e+03   1.2533654e+00
   1.5488000e+03   1.2524092e+00
   1.5487000e+03   1.2514522e+00
   1.5486000e+03   1.2504960e+00
   1.5485000e+03   1.2495427e+00
   1.5484000e+03   1.2485951e+00
   1.5483000e+03   1.2476556e+00
   1.5482000e+03   1.2467272e+00
   1.5481000e+03   1.2458131e+00
   1.5480000e+03   1.2449170e+00
   1.5479000e+03   1.2440423e+00
   1.5478000e+03   1.2431931e+00
   1.5477000e+03   1.2423743e+00
   1.5476000e+03   1.2415905e+00
   1.5475000e+03   1.2408471e+00
   1.5474000e+03   1.2401496e+00
   1.5473000e+03   1.2395040e+00
   1.5472000e+03   1.2389166e+00
   1.5471000e+03   1.2383939e+00
   1.5470000e+03   1.2379429e+00
   1.5469000e+03   1.2375709e+00
   1.5468000e+03   1.2372847e+00
   1.5467000e+03   1.2370920e+00
   1.5466000e+03   1.2369999e+00
   1.5465000e+03   1.2370157e+00
   1.5464000e+03   1.2371459e+00
   1.5463000e+03   1.2373968e+00
   1.5462000e+03   1.2377739e+00
   1.5461000e+03   1.2382817e+00
   1.5460000e+03   1.2389235e+00
   1.5459000e+03   1.2397019e+00
   1.5458000e+03   1.2406173e+00
   1.5457000e+03   1.2416682e+00
   1.5456000e+03   1.2428519e+00
   1.5455000e+03   1.2441632e+00
   1.5454000e+03   1.2455945e+00
   1.5453000e+03   1.2471374e+00
   1.5452000e+03   1.2487799e+00
   1.5451000e+03   1.2505096e+00
   1.5450000e+03   1.2523110e+00
   1.5449000e+03   1.2541685e+00
   1.5448000e+03   1.2560642e+00
   1.5447000e+03   1.2579807e+00
   1.5446000e+03   1.2598988e+00
   1.5445000e+03   1.2618009e+00
   1.5444000e+03   1.2636683e+00
   1.5443000e+03   1.2654843e+00
   1.5442000e+03   1.2672325e+00
   1.5441000e+03   1.2688984e+00
   1.5440000e+03   1.2704685e+00
   1.5439000e+03   1.2719313e+00
   1.5438000e+03   1.2732768e+00
   1.5437000e+03   1.2744973e+00
   1.5436000e+03   1.2755860e+00
   1.5435000e+03   1.2765386e+00
   1.5434000e+03   1.2773516e+00
   1.5433000e+03   1.2780235e+00
   1.5432000e+03   1.2785534e+00
   1.5431000e+03   1.2789419e+00
   1.5430000e+03   1.2791904e+00
   1.5429000e+03   1.2793010e+00
   1.5428000e+03   1.2792761e+00
   1.5427000e+03   1.2791189e+00
   1.5426000e+03   1.2788324e+00
   1.5425000e+03   1.2784204e+00
   1.5424000e+03   1.2778863e+00
   1.5423000e+03   1.2772334e+00
   1.5422000e+03   1.2764648e+00
   1.5421000e+03   1.2755841e+00
   1.5420000e+03   1.2745936e+00
   1.5419000e+03   1.2734958e+00
   1.5418000e+03   1.2722929e+00
   1.5417000e+03   1.2709870e+00
   1.5416000e+03   1.2695793e+00
   1.5415000e+03   1.2680712e+00
   1.5414000e+03   1.2664630e+00
   1.5413000e+03   1.2647550e+00
   1.5412000e+03   1.2629462e+00
   1.5411000e+03   1.2610364e+00
   1.5410000e+03   1.2590235e+00
   1.5409000e+03   1.2569056e+00
   1.5408000e+03   1.2546810e+00
   1.5407000e+03   1.2523464e+00
   1.5406000e+03   1.2498978e+00
   1.5405000e+03   1.2473311e+00
   1.5404000e+03   1.2446411e+00
   1.5403000e+03   1.2418220e+00
   1.5402000e+03   1.2388681e+00
   1.5401000e+03   1.2357714e+00
   1.5400000e+03   1.2325248e+00
   1.5399000e+03   1.2291189e+00
   1.5398000e+03   1.2255430e+00
   1.5397000e+03   1.2217858e+00
   1.5396000e+03   1.2178360e+00
   1.5395000e+03   1.2136790e+00
   1.5394000e+03   1.2093006e+00
   1.5393000e+03   1.2046846e+00
   1.5392000e+03   1.1998113e+00
   1.5391000e+03   1.1946620e+00
   1.5390000e+03   1.1892135e+00
   1.5389000e+03   1.1834415e+00
   1.5388000e+03   1.1773200e+00
   1.5387000e+03   1.1708236e+00
   1.5386000e+03   1.1639186e+00
   1.5385000e+03   1.1565717e+00
   1.5384000e+03   1.1487502e+00
   1.5383000e+03   1.1404176e+00
   1.5382000e+03   1.1315347e+00
   1.5381000e+03   1.1220641e+00
   1.5380000e+03   1.1119735e+00
   1.5379000e+03   1.1012334e+00
   1.5378000e+03   1.0898196e+00
   1.5377000e+03   1.0777258e+00
   1.5376000e+03   1.0649716e+00
   1.5375000e+03   1.0516080e+00
   1.5374000e+03   1.0377334e+00
   1.5373000e+03   1.0235190e+00
   1.5372000e+03   1.0092374e+00
   1.5371000e+03   9.9528599e-01
   1.5370000e+03   9.8221970e-01
   1.5369000e+03   9.7078931e-01
   1.5368000e+03   9.6195424e-01
   1.5367000e+03   9.5685649e-01
   1.5366000e+03   9.5674527e-01
   1.5365000e+03   9.6282721e-01
   1.5364000e+03   9.7603750e-01
   1.5363000e+03   9.9676919e-01
   1.5362000e+03   1.0246739e+00
   1.5361000e+03   1.0585763e+00
   1.5360000e+03   1.0966110e+00
   1.5359000e+03   1.1365646e+00
   1.5358000e+03   1.1762713e+00
   1.5357000e+03   1.2139201e+00
   1.5356000e+03   1.2482359e+00
   1.5355000e+03   1.2785192e+00
   1.5354000e+03   1.3045534e+00
   1.5353000e+03   1.3264582e+00
   1.5352000e+03   1.3445587e+00
   1.5351000e+03   1.3592950e+00
   1.5350000e+03   1.3711272e+00
   1.5349000e+03   1.3805071e+00
   1.5348000e+03   1.3878397e+00
   1.5347000e+03   1.3934829e+00
   1.5346000e+03   1.3977395e+00
   1.5345000e+03   1.4008657e+00
   1.5344000e+03   1.4030725e+00
   1.5343000e+03   1.4045343e+00
   1.5342000e+03   1.4053946e+00
   1.5341000e+03   1.4057691e+00
   1.5340000e+03   1.4057531e+00
   1.5339000e+03   1.4054236e+00
   1.5338000e+03   1.4048436e+00
   1.5337000e+03   1.4040644e+00
   1.5336000e+03   1.4031274e+00
   1.5335000e+03   1.4020669e+00
   1.5334000e+03   1.4009101e+00
   1.5333000e+03   1.3996801e+00
   1.5332000e+03   1.3983952e+00
   1.5331000e+03   1.3970704e+00
   1.5330000e+03   1.3957181e+00
   1.5329000e+03   1.3943485e+00
   1.5328000e+03   1.3929694e+00
   1.5327000e+03   1.3915871e+00
   1.5326000e+03   1.3902076e+00
   1.5325000e+03   1.3888348e+00
   1.5324000e+03   1.3874725e+00
   1.5323000e+03   1.3861232e+00
   1.5322000e+03   1.3847891e+00
   1.5321000e+03   1.3834718e+00
   1.5320000e+03   1.3821731e+00
   1.5319000e+03   1.3808932e+00
   1.5318000e+03   1.3796334e+00
   1.5317000e+03   1.3783939e+00
   1.5316000e+03   1.3771753e+00
   1.5315000e+03   1.3759774e+00
   1.5314000e+03   1.3748004e+00
   1.5313000e+03   1.3736445e+00
   1.5312000e+03   1.3725091e+00
   1.5311000e+03   1.3713942e+00
   1.5310000e+03   1.3702993e+00
   1.5309000e+03   1.3692243e+00
   1.5308000e+03   1.3681686e+00
   1.5307000e+03   1.3671324e+00
   1.5306000e+03   1.3661149e+00
   1.5305000e+03   1.3651156e+00
   1.5304000e+03   1.3641348e+00
   1.5303000e+03   1.3631717e+00
   1.5302000e+03   1.3622254e+00
   1.5301000e+03   1.3612965e+00
   1.5300000e+03   1.3603840e+00
   1.5299000e+03   1.3594874e+00
   1.5298000e+03   1.3586066e+00
   1.5297000e+03   1.3577415e+00
   1.5296000e+03   1.3568912e+00
   1.5295000e+03   1.3560559e+00
   1.5294000e+03   1.3552350e+00
   1.5293000e+03   1.3544285e+00
   1.5292000e+03   1.3536357e+00
   1.5291000e+03   1.3528568e+00
   1.5290000e+03   1.3520911e+00
   1.5289000e+03   1.3513386e+00
   1.5288000e+03   1.3505989e+00
   1.5287000e+03   1.3498721e+00
   1.5286000e+03   1.3491579e+00
   1.5285000e+03   1.3484561e+00
   1.5284000e+03   1.3477669e+00
   1.5283000e+03   1.3470896e+00
   1.5282000e+03   1.3464246e+00
   1.5281000e+03   1.3457716e+00
   1.5280000e+03   1.3451304e+00
   1.5279000e+03   1.3445013e+00
   1.5278000e+03   1.3438840e+00
   1.5277000e+03   1.3432786e+00
   1.5276000e+03   1.3426852e+00
   1.5275000e+03   1.3421037e+00
   1.5274000e+03   1.3415344e+00
   1.5273000e+03   1.3409771e+00
   1.5272000e+03   1.3404322e+00
   1.5271000e+03   1.3398997e+00
   1.5270000e+03   1.3393797e+00
   1.5269000e+03   1.3388724e+00
   1.5268000e+03   1.3383784e+00
   1.5267000e+03   1.3378977e+00
   1.5266000e+03   1.3374304e+00
   1.5265000e+03   1.3369770e+00
   1.5264000e+03   1.3365380e+00
   1.5263000e+03   1.3361135e+00
   1.5262000e+03   1.3357038e+00
   1.5261000e+03   1.3353099e+00
   1.5260000e+03   1.3349317e+00
   1.5259000e+03   1.3345699e+00
   1.5258000e+03   1.3342249e+00
   1.5257000e+03   1.3338974e+00
   1.5256000e+03   1.3335878e+00
   1.5255000e+03   1.3332968e+00
   1.5254000e+03   1.3330247e+00
   1.5253000e+03   1.3327724e+00
   1.5252000e+03   1.3325404e+00
   1.5251000e+03   1.3323293e+00
   1.5250000e+03   1.3321396e+00
   1.5249000e+03   1.3319720e+00
   1.5248000e+03   1.3318272e+00
   1.5247000e+03   1.3317053e+00
   1.5246000e+03   1.3316072e+00
   1.5245000e+03   1.3315332e+00
   1.5244000e+03   1.3314836e+00
   1.5243000e+03   1.3314588e+00
   1.5242000e+03   1.3314589e+00
   1.5241000e+03   1.3314841e+00
   1.5240000e+03   1.3315343e+00
   1.5239000e+03   1.3316092e+00
   1.5238000e+03   1.3317087e+00
   1.5237000e+03   1.3318323e+00
   1.5236000e+03   1.3319792e+00
   1.5235000e+03   1.3321486e+00
   1.5234000e+03   1.3323393e+00
   1.5233000e+03   1.3325503e+00
   1.5232000e+03   1.3327798e+00
   1.5231000e+03   1.3330263e+00
   1.5230000e+03   1.3332878e+00
   1.5229000e+03   1.3335624e+00
   1.5228000e+03   1.3338475e+00
   1.5227000e+03   1.3341408e+00
   1.5226000e+03   1.3344395e+00
   1.5225000e+03   1.3347411e+00
   1.5224000e+03   1.3350427e+00
   1.5223000e+03   1.3353413e+00
   1.5222000e+03   1.3356342e+00
   1.5221000e+03   1.3359184e+00
   1.5220000e+03   1.3361912e+00
   1.5219000e+03   1.3364497e+00
   1.5218000e+03   1.3366916e+00
   1.5217000e+03   1.3369143e+00
   1.5216000e+03   1.3371156e+00
   1.5215000e+03   1.3372936e+00
   1.5214000e+03   1.3374466e+00
   1.5213000e+03   1.3375728e+00
   1.5212000e+03   1.3376713e+00
   1.5211000e+03   1.3377410e+00
   1.5210000e+03   1.3377813e+00
   1.5209000e+03   1.3377917e+00
   1.5208000e+03   1.3377721e+00
   1.5207000e+03   1.3377227e+00
   1.5206000e+03   1.3376435e+00
   1.5205000e+03   1.3375353e+00
   1.5204000e+03   1.3373985e+00
   1.5203000e+03   1.3372343e+00
   1.5202000e+03   1.3370432e+00
   1.5201000e+03   1.3368266e+00
   1.5200000e+03   1.3365854e+00
   1.5199000e+03   1.3363211e+00
   1.5198000e+03   1.3360348e+00
   1.5197000e+03   1.3357279e+00
   1.5196000e+03   1.3354017e+00
   1.5195000e+03   1.3350574e+00
   1.5194000e+03   1.3346964e+00
   1.5193000e+03   1.3343199e+00
   1.5192000e+03   1.3339294e+00
   1.5191000e+03   1.3335260e+00
   1.5190000e+03   1.3331106e+00
   1.5189000e+03   1.3326848e+00
   1.5188000e+03   1.3322493e+00
   1.5187000e+03   1.3318053e+00
   1.5186000e+03   1.3313537e+00
   1.5185000e+03   1.3308955e+00
   1.5184000e+03   1.3304316e+00
   1.5183000e+03   1.3299627e+00
   1.5182000e+03   1.3294897e+00
   1.5181000e+03   1.3290133e+00
   1.5180000e+03   1.3285342e+00
   1.5179000e+03   1.3280531e+00
   1.5178000e+03   1.3275704e+00
   1.5177000e+03   1.3270868e+00
   1.5176000e+03   1.3266029e+00
   1.5175000e+03   1.3261192e+00
   1.5174000e+03   1.3256359e+00
   1.5173000e+03   1.3251537e+00
   1.5172000e+03   1.3246732e+00
   1.5171000e+03   1.3241944e+00
   1.5170000e+03   1.3237181e+00
   1.5169000e+03   1.3232443e+00
   1.5168000e+03   1.3227737e+00
   1.5167000e+03   1.3223063e+00
   1.5166000e+03   1.3218428e+00
   1.5165000e+03   1.3213832e+00
   1.5164000e+03   1.3209281e+00
   1.5163000e+03   1.3204780e+00
   1.5162000e+03   1.3200330e+00
   1.5161000e+03   1.3195933e+00
   1.5160000e+03   1.3191596e+00
   1.5159000e+03   1.3187321e+00
   1.5158000e+03   1.3183112e+00
   1.5157000e+03   1.3178972e+00
   1.5156000e+03   1.3174907e+00
   1.5155000e+03   1.3170918e+00
   1.5154000e+03   1.3167012e+00
   1.5153000e+03   1.3163193e+00
   1.5152000e+03   1.3159466e+00
   1.5151000e+03   1.3155835e+00
   1.5150000e+03   1.3152306e+00
   1.5140000e+03   1.3145257e+00
   1.5120000e+03   1.3141657e+00
   1.5100000e+03   1.3150057e+00
   1.5080000e+03   1.3166136e+00
   1.5060000e+03   1.3179377e+00
   1.5040000e+03   1.3193789e+00
   1.5020000e+03   1.3204312e+00
   1.5000000e+03   1.3202106e+00
   1.4980000e+03   1.3189566e+00
   1.4960000e+03   1.3172241e+00
   1.4940000e+03   1.3153234e+00
   1.4920000e+03   1.3133308e+00
   1.4900000e+03   1.3113282e+00
   1.4880000e+03   1.3095485e+00
   1.4860000e+03   1.3083078e+00
   1.4840000e+03   1.3077927e+00
   1.4820000e+03   1.3078945e+00
   1.4800000e+03   1.3083144e+00
   1.4780000e+03   1.3088574e+00
   1.4760000e+03   1.3095016e+00
   1.4740000e+03   1.3101536e+00
   1.4720000e+03   1.3105152e+00
   1.4700000e+03   1.3103321e+00
   1.4680000e+03   1.3096670e+00
   1.4660000e+03   1.3087908e+00
   1.4640000e+03   1.3078671e+00
   1.4620000e+03   1.3068413e+00
   1.4600000e+03   1.3056480e+00
   1.4580000e+03   1.3044295e+00
   1.4560000e+03   1.3034524e+00
   1.4540000e+03   1.3028276e+00
   1.4520000e+03   1.3024154e+00
   1.4500000e+03   1.3020833e+00
   1.4480000e+03   1.3019484e+00
   1.4460000e+03   1.3021983e+00
   1.4440000e+03   1.3027337e+00
   1.4420000e+03   1.3032136e+00
   1.4400000e+03   1.3034935e+00
   1.4380000e+03   1.3037388e+00
   1.4360000e+03   1.3040365e+00
   1.4340000e+03   1.3041579e+00
   1.4320000e+03   1.3038834e+00
   1.4300000e+03   1.3033434e+00
   1.4280000e+03   1.3028129e+00
   1.4260000e+03   1.3023078e+00
   1.4240000e+03   1.3016162e+00
   1.4220000e+03   1.3007110e+00
   1.4200000e+03   1.2998632e+00
   1.4180000e+03   1.2992698e+00
   1.4160000e+03   1.2987866e+00
   1.4140000e+03   1.2982157e+00
   1.4120000e+03   1.2976927e+00
   1.4100000e+03   1.2975025e+00
   1.4080000e+03   1.2976068e+00
   1.4060000e+03   1.2976867e+00
   1.4040000e+03   1.2976807e+00
   1.4020000e+03   1.2978612e+00
   1.4000000e+03   1.2982948e+00
   1.3980000e+03   1.2986391e+00
   1.3960000e+03   1.2986863e+00
   1.3940000e+03   1.2986734e+00
   1.3920000e+03   1.2987982e+00
   1.3900000e+03   1.2988209e+00
   1.3880000e+03   1.2984816e+00
   1.3860000e+03   1.2979707e+00
   1.3840000e+03   1.2975922e+00
   1.3820000e+03   1.2972400e+00
   1.3800000e+03   1.2966260e+00
   1.3780000e+03   1.2958517e+00
   1.3760000e+03   1.2952684e+00
   1.3740000e+03   1.2948785e+00
   1.3720000e+03   1.2943649e+00
   1.3700000e+03   1.2937270e+00
   1.3680000e+03   1.2933259e+00
   1.3660000e+03   1.2932353e+00
   1.3640000e+03   1.2931015e+00
   1.3620000e+03   1.2928298e+00
   1.3600000e+03   1.2927722e+00
   1.3580000e+03   1.2930285e+00
   1.3560000e+03   1.2932032e+00
   1.3540000e+03   1.2931446e+00
   1.3520000e+03   1.2932037e+00
   1.3500000e+03   1.2934873e+00
   1.3480000e+03   1.2935882e+00
   1.3460000e+03   1.2933645e+00
   1.3440000e+03   1.2931913e+00
   1.3420000e+03   1.2931823e+00
   1.3400000e+03   1.2929485e+00
   1.3380000e+03   1.2923940e+00
   1.3360000e+03   1.2919202e+00
   1.3340000e+03   1.2916291e+00
   1.3320000e+03   1.2911390e+00
   1.3300000e+03   1.2904041e+00
   1.3280000e+03   1.2898451e+00
   1.3260000e+03   1.2895173e+00
   1.3240000e+03   1.2890209e+00
   1.3220000e+03   1.2883750e+00
   1.3200000e+03   1.2880142e+00
   1.3180000e+03   1.2878925e+00
   1.3160000e+03   1.2875839e+00
   1.3140000e+03   1.2872100e+00
   1.3120000e+03   1.2871848e+00
   1.3100000e+03   1.2872998e+00
   1.3080000e+03   1.2871479e+00
   1.3060000e+03   1.2869958e+00
   1.3040000e+03   1.2871629e+00
   1.3020000e+03   1.2872672e+00
   1.3000000e+03   1.2870368e+00
   1.2980000e+03   1.2868826e+00
   1.2960000e+03   1.2869430e+00
   1.2940000e+03   1.2867444e+00
   1.2920000e+03   1.2862610e+00
   1.2900000e+03   1.2859621e+00
   1.2880000e+03   1.2857459e+00
   1.2860000e+03   1.2851824e+00
   1.2840000e+03   1.2845187e+00
   1.2820000e+03   1.2841320e+00
   1.2800000e+03   1.2836839e+00
   1.2780000e+03   1.2829363e+00
   1.2760000e+03   1.2823405e+00
   1.2740000e+03   1.2820140e+00
   1.2720000e+03   1.2814860e+00
   1.2700000e+03   1.2808411e+00
   1.2680000e+03   1.2805449e+00
   1.2660000e+03   1.2803425e+00
   1.2640000e+03   1.2798740e+00
   1.2620000e+03   1.2795513e+00
   1.2600000e+03   1.2795506e+00
   1.2580000e+03   1.2793570e+00
   1.2560000e+03   1.2790090e+00
   1.2540000e+03   1.2789748e+00
   1.2520000e+03   1.2789552e+00
   1.2500000e+03   1.2785945e+00
   1.2480000e+03   1.2783376e+00
   1.2460000e+03   1.2782793e+00
   1.2440000e+03   1.2779018e+00
   1.2420000e+03   1.2773699e+00
   1.2400000e+03   1.2770959e+00
   1.2380000e+03   1.2766867e+00
   1.2360000e+03   1.2759596e+00
   1.2340000e+03   1.2754198e+00
   1.2320000e+03   1.2749741e+00
   1.2300000e+03   1.2741983e+00
   1.2280000e+03   1.2734673e+00
   1.2260000e+03   1.2730020e+00
   1.2240000e+03   1.2723190e+00
   1.2220000e+03   1.2715358e+00
   1.2200000e+03   1.2710849e+00
   1.2180000e+03   1.2705835e+00
   1.2160000e+03   1.2698760e+00
   1.2140000e+03   1.2694637e+00
   1.2120000e+03   1.2691522e+00
   1.2100000e+03   1.2685764e+00
   1.2080000e+03   1.2681845e+00
   1.2060000e+03   1.2679882e+00
   1.2040000e+03   1.2675083e+00
   1.2020000e+03   1.2670712e+00
   1.2000000e+03   1.2668650e+00
   1.1980000e+03   1.2663878e+00
   1.1960000e+03   1.2658261e+00
   1.1940000e+03   1.2654957e+00
   1.1920000e+03   1.2649351e+00
   1.1900000e+03   1.2642037e+00
   1.1880000e+03   1.2636956e+00
   1.1860000e+03   1.2630193e+00
   1.1840000e+03   1.2621335e+00
   1.1820000e+03   1.2614695e+00
   1.1800000e+03   1.2607065e+00
   1.1780000e+03   1.2597319e+00
   1.1760000e+03   1.2589862e+00
   1.1740000e+03   1.2582028e+00
   1.1720000e+03   1.2572252e+00
   1.1700000e+03   1.2564864e+00
   1.1680000e+03   1.2557478e+00
   1.1660000e+03   1.2548338e+00
   1.1640000e+03   1.2541606e+00
   1.1620000e+03   1.2534910e+00
   1.1600000e+03   1.2526563e+00
   1.1580000e+03   1.2520493e+00
   1.1560000e+03   1.2514141e+00
   1.1540000e+03   1.2506161e+00
   1.1520000e+03   1.2500178e+00
   1.1500000e+03   1.2493366e+00
   1.1480000e+03   1.2484998e+00
   1.1460000e+03   1.2478300e+00
   1.1440000e+03   1.2470217e+00
   1.1420000e+03   1.2460853e+00
   1.1400000e+03   1.2452861e+00
   1.1380000e+03   1.2443105e+00
   1.1360000e+03   1.2432609e+00
   1.1340000e+03   1.2423214e+00
   1.1320000e+03   1.2411952e+00
   1.1300000e+03   1.2400688e+00
   1.1280000e+03   1.2390209e+00
   1.1260000e+03   1.2378057e+00
   1.1240000e+03   1.2366643e+00
   1.1220000e+03   1.2355571e+00
   1.1200000e+03   1.2343273e+00
   1.1180000e+03   1.2332200e+00
   1.1160000e+03   1.2320901e+00
   1.1140000e+03   1.2308991e+00
   1.1120000e+03   1.2298297e+00
   1.1100000e+03   1.2286824e+00
   1.1080000e+03   1.2275338e+00
   1.1060000e+03   1.2264522e+00
   1.1040000e+03   1.2252642e+00
   1.1020000e+03   1.2241119e+00
   1.1000000e+03   1.2229457e+00
   1.0980000e+03   1.2216862e+00
   1.0960000e+03   1.2204627e+00
   1.0940000e+03   1.2191612e+00
   1.0920000e+03   1.2178099e+00
   1.0900000e+03   1.2164636e+00
   1.0880000e+03   1.2150265e+00
   1.0860000e+03   1.2135817e+00
   1.0840000e+03   1.2121075e+00
   1.0820000e+03   1.2105750e+00
   1.0800000e+03   1.2090498e+00
   1.0780000e+03   1.2074852e+00
   1.0760000e+03   1.2059019e+00
   1.0740000e+03   1.2043214e+00
   1.0720000e+03   1.2027122e+00
   1.0700000e+03   1.2011026e+00
   1.0680000e+03   1.1994888e+00
   1.0660000e+03   1.1978520e+00
   1.0640000e+03   1.1962168e+00
   1.0620000e+03   1.1945654e+00
   1.0600000e+03   1.1928880e+00
   1.0580000e+03   1.1912117e+00
   1.0560000e+03   1.1894945e+00
   1.0540000e+03   1.1877662e+00
   1.0520000e+03   1.1860189e+00
   1.0500000e+03   1.1842290e+00
   1.0480000e+03   1.1824450e+00
   1.0460000e+03   1.1806126e+00
   1.0440000e+03   1.1787804e+00
   1.0420000e+03   1.1769300e+00
   1.0400000e+03   1.1750542e+00
   1.0380000e+03   1.1731962e+00
   1.0360000e+03   1.1713010e+00
   1.0340000e+03   1.1694313e+00
   1.0320000e+03   1.1675391e+00
   1.0300000e+03   1.1656536e+00
   1.0280000e+03   1.1637684e+00
   1.0260000e+03   1.1618651e+00
   1.0240000e+03   1.1599742e+00
   1.0220000e+03   1.1580528e+00
   1.0200000e+03   1.1561387e+00
   1.0180000e+03   1.1541919e+00
   1.0160000e+03   1.1522456e+00
   1.0140000e+03   1.1502674e+00
   1.0120000e+03   1.1482918e+00
   1.0100000e+03   1.1462891e+00
   1.0080000e+03   1.1442990e+00
   1.0060000e+03   1.1422977e+00
   1.0040000e+03   1.1403191e+00
   1.0020000e+03   1.1383628e+00
   1.0000000e+03   1.1364264e+00
   9.9800000e+02   1.1345644e+00
   9.9600000e+02   1.1327072e+00
   9.9400000e+02   1.1309772e+00
   9.9200000e+02   1.1292298e+00
   9.9000000e+02   1.1276467e+00
   9.8800000e+02   1.1260252e+00
   9.8600000e+02   1.1245736e+00
   9.8400000e+02   1.1230742e+00
   9.8200000e+02   1.1217151e+00
   9.8000000e+02   1.1203145e+00
   9.7800000e+02   1.1189994e+00
   9.7600000e+02   1.1176682e+00
   9.7400000e+02   1.1163548e+00
   9.7200000e+02   1.1150703e+00
   9.7000000e+02   1.1137415e+00
   9.6800000e+02   1.1125038e+00
   9.6600000e+02   1.1111752e+00
   9.6400000e+02   1.1100137e+00
   9.6200000e+02   1.1087391e+00
   9.6000000e+02   1.1077125e+00
   9.5800000e+02   1.1065667e+00
   9.5600000e+02   1.1057482e+00
   9.5400000e+02   1.1048139e+00
   9.5200000e+02   1.1042680e+00
   9.5000000e+02   1.1036080e+00
   9.4800000e+02   1.1033688e+00
   9.4600000e+02   1.1030048e+00
   9.4400000e+02   1.1030551e+00
   9.4200000e+02   1.1029581e+00
   9.4000000e+02   1.1032312e+00
   9.3800000e+02   1.1033344e+00
   9.3600000e+02   1.1037325e+00
   9.3400000e+02   1.1039594e+00
   9.3200000e+02   1.1043882e+00
   9.3000000e+02   1.1046838e+00
   9.2800000e+02   1.1050794e+00
   9.2600000e+02   1.1054341e+00
   9.2400000e+02   1.1057842e+00
   9.2200000e+02   1.1062373e+00
   9.2000000e+02   1.1065882e+00
   9.1800000e+02   1.1072161e+00
   9.1600000e+02   1.1076663e+00
   9.1400000e+02   1.1085491e+00
   9.1200000e+02   1.1092241e+00
   9.1000000e+02   1.1104029e+00
   9.0800000e+02   1.1114137e+00
   9.0600000e+02   1.1128572e+00
   9.0400000e+02   1.1142488e+00
   9.0200000e+02   1.1158630e+00
   9.0000000e+02   1.1175777e+00
   8.9800000e+02   1.1192499e+00
   8.9600000e+02   1.1211386e+00
   8.9400000e+02   1.1227961e+00
   8.9200000e+02   1.1246654e+00
   8.9000000e+02   1.1262919e+00
   8.8800000e+02   1.1279985e+00
   8.8600000e+02   1.1296088e+00
   8.8400000e+02   1.1311364e+00
   8.8200000e+02   1.1327423e+00
   8.8000000e+02   1.1342247e+00
   8.7800000e+02   1.1358424e+00
   8.7600000e+02   1.1374652e+00
   8.7400000e+02   1.1391766e+00
   8.7200000e+02   1.1410326e+00
   8.7000000e+02   1.1429734e+00
   8.6800000e+02   1.1450338e+00
   8.6600000e+02   1.1472416e+00
   8.6400000e+02   1.1494703e+00
   8.6200000e+02   1.1517782e+00
   8.6000000e+02   1.1541446e+00
   8.5800000e+02   1.1563678e+00
   8.5600000e+02   1.1586883e+00
   8.5400000e+02   1.1608480e+00
   8.5200000e+02   1.1628625e+00
   8.5000000e+02   1.1649815e+00
   8.4800000e+02   1.1667730e+00
   8.4600000e+02   1.1686245e+00
   8.4400000e+02   1.1705388e+00
   8.4200000e+02   1.1721461e+00
   8.4000000e+02   1.1740874e+00
   8.3800000e+02   1.1760175e+00
   8.3600000e+02   1.1777759e+00
   8.3400000e+02   1.1800399e+00
   8.3200000e+02   1.1821662e+00
   8.3000000e+02   1.1841935e+00
   8.2800000e+02   1.1867318e+00
   8.2600000e+02   1.1889523e+00
   8.2400000e+02   1.1910286e+00
   8.2200000e+02   1.1935527e+00
   8.2000000e+02   1.1956238e+00
   8.1800000e+02   1.1974505e+00
   8.1600000e+02   1.1997352e+00
   8.1400000e+02   1.2015903e+00
   8.1200000e+02   1.2030969e+00
   8.1000000e+02   1.2051696e+00
   8.0800000e+02   1.2070661e+00
   8.0600000e+02   1.2085052e+00
   8.0400000e+02   1.2105470e+00
   8.0200000e+02   1.2128493e+00
   8.0000000e+02   1.2146081e+00
   7.9800000e+02   1.2166625e+00
   7.9600000e+02   1.2193637e+00
   7.9400000e+02   1.2216595e+00
   7.9200000e+02   1.2236313e+00
   7.9000000e+02   1.2262357e+00
   7.8800000e+02   1.2290015e+00
   7.8600000e+02   1.2311046e+00
   7.8400000e+02   1.2332249e+00
   7.8200000e+02   1.2360870e+00
   7.8000000e+02   1.2389678e+00
   7.7800000e+02   1.2413306e+00
   7.7600000e+02   1.2440472e+00
   7.7400000e+02   1.2479792e+00
   7.7200000e+02   1.2526578e+00
   7.7000000e+02   1.2574344e+00
   7.6800000e+02   1.2633716e+00
   7.6600000e+02   1.2832353e+00
   7.6400000e+02   1.2893500e+00
   7.6200000e+02   1.2997819e+00
   7.6000000e+02   1.3117933e+00
   7.5800000e+02   1.3325437e+00
   7.5600000e+02   1.3194211e+00
   7.5400000e+02   1.2619581e+00
   7.5200000e+02   1.2285460e+00
   7.5000000e+02   1.2168503e+00
   7.4800000e+02   1.2127033e+00
   7.4600000e+02   1.2132572e+00
   7.4400000e+02   1.2094332e+00
   7.4200000e+02   1.2127793e+00
   7.4000000e+02   1.2147981e+00
   7.3800000e+02   1.2141075e+00
   7.3600000e+02   1.2165235e+00
   7.3400000e+02   1.2204649e+00
   7.3200000e+02   1.2225845e+00
   7.3000000e+02   1.2235419e+00
   7.2800000e+02   1.2249110e+00
   7.2600000e+02   1.2264360e+00
   7.2400000e+02   1.2275510e+00
   7.2200000e+02   1.2285838e+00
   7.2000000e+02   1.2299743e+00
   7.1800000e+02   1.2315297e+00
   7.1600000e+02   1.2328950e+00
   7.1400000e+02   1.2341123e+00
   7.1200000e+02   1.2354363e+00
   7.1000000e+02   1.2369249e+00
   7.0800000e+02   1.2384244e+00
   7.0600000e+02   1.2398076e+00
   7.0400000e+02   1.2410666e+00
   7.0200000e+02   1.2422138e+00
   7.0000000e+02   1.2431945e+00


==> Temperature-tunable metasurfaces/Data/SLR_300K.dat <==
   1.8000000e+03   1.6940966e+00
   1.7980000e+03   1.6938453e+00
   1.7960000e+03   1.6935966e+00
   1.7940000e+03   1.6933157e+00
   1.7920000e+03   1.6929810e+00
   1.7900000e+03   1.6928940e+00
   1.7880000e+03   1.6927705e+00
   1.7860000e+03   1.6926680e+00
   1.7840000e+03   1.6926296e+00
   1.7820000e+03   1.6926498e+00
   1.7800000e+03   1.6926770e+00
   1.7780000e+03   1.6926529e+00
   1.7760000e+03   1.6925573e+00
   1.7740000e+03   1.6924255e+00
   1.7720000e+03   1.6923201e+00
   1.7700000e+03   1.6922855e+00
   1.7680000e+03   1.6923101e+00
   1.7660000e+03   1.6923347e+00
   1.7640000e+03   1.6922979e+00
   1.7620000e+03   1.6921864e+00
   1.7600000e+03   1.6920455e+00
   1.7580000e+03   1.6919448e+00
   1.7560000e+03   1.6919229e+00
   1.7540000e+03   1.6919546e+00
   1.7520000e+03   1.6919694e+00
   1.7500000e+03   1.6919086e+00
   1.7480000e+03   1.6917746e+00
   1.7460000e+03   1.6916292e+00
   1.7440000e+03   1.6915443e+00
   1.7420000e+03   1.6915436e+00
   1.7400000e+03   1.6915793e+00
   1.7380000e+03   1.6915712e+00
   1.7360000e+03   1.6914740e+00
   1.7340000e+03   1.6913164e+00
   1.7320000e+03   1.6911783e+00
   1.7300000e+03   1.6911242e+00
   1.7280000e+03   1.6911478e+00
   1.7260000e+03   1.6911745e+00
   1.7240000e+03   1.6911237e+00
   1.7220000e+03   1.6909811e+00
   1.7200000e+03   1.6908109e+00
   1.7180000e+03   1.6907017e+00
   1.7160000e+03   1.6906910e+00
   1.7140000e+03   1.6907287e+00
   1.7120000e+03   1.6907182e+00
   1.7100000e+03   1.6906047e+00
   1.7080000e+03   1.6904228e+00
   1.7060000e+03   1.6902683e+00
   1.7040000e+03   1.6902142e+00
   1.7020000e+03   1.6902435e+00
   1.7000000e+03   1.6902606e+00
   1.6980000e+03   1.6901777e+00
   1.6960000e+03   1.6899972e+00
   1.6940000e+03   1.6898093e+00
   1.6920000e+03   1.6897130e+00
   1.6900000e+03   1.6897235e+00
   1.6880000e+03   1.6897545e+00
   1.6860000e+03   1.6896968e+00
   1.6840000e+03   1.6895216e+00
   1.6820000e+03   1.6893096e+00
   1.6800000e+03   1.6891766e+00
   1.6780000e+03   1.6891658e+00
   1.6760000e+03   1.6892016e+00
   1.6740000e+03   1.6891592e+00
   1.6720000e+03   1.6889858e+00
   1.6700000e+03   1.6887536e+00
   1.6680000e+03   1.6885915e+00
   1.6660000e+03   1.6885626e+00
   1.6640000e+03   1.6885982e+00
   1.6620000e+03   1.6885598e+00
   1.6600000e+03   1.6883793e+00
   1.6580000e+03   1.6881261e+00
   1.6560000e+03   1.6879423e+00
   1.6540000e+03   1.6879029e+00
   1.6520000e+03   1.6879358e+00
   1.6500000e+03   1.6878889e+00
   1.6480000e+03   1.6876872e+00
   1.6460000e+03   1.6874096e+00
   1.6440000e+03   1.6872125e+00
   1.6420000e+03   1.6871722e+00
   1.6400000e+03   1.6872001e+00
   1.6380000e+03   1.6871281e+00
   1.6360000e+03   1.6868877e+00
   1.6340000e+03   1.6865819e+00
   1.6320000e+03   1.6863828e+00
   1.6300000e+03   1.6863518e+00
   1.6280000e+03   1.6863666e+00
   1.6260000e+03   1.6862457e+00
   1.6240000e+03   1.6859467e+00
   1.6220000e+03   1.6856139e+00
   1.6200000e+03   1.6854286e+00
   1.6180000e+03   1.6854134e+00
   1.6160000e+03   1.6853943e+00
   1.6140000e+03   1.6851900e+00
   1.6120000e+03   1.6848147e+00
   1.6100000e+03   1.6844661e+00
   1.6080000e+03   1.6843147e+00
   1.6060000e+03   1.6843064e+00
   1.6040000e+03   1.6842091e+00
   1.6020000e+03   1.6838763e+00
   1.6000000e+03   1.6834176e+00
   1.5980000e+03   1.6830809e+00
   1.5960000e+03   1.6829760e+00
   1.5940000e+03   1.6829298e+00
   1.5920000e+03   1.6826746e+00
   1.5900000e+03   1.6821661e+00
   1.5880000e+03   1.6816418e+00
   1.5860000e+03   1.6813555e+00
   1.5840000e+03   1.6812692e+00
   1.5820000e+03   1.6810677e+00
   1.5800000e+03   1.6805339e+00
   1.5780000e+03   1.6798196e+00
   1.5760000e+03   1.6792810e+00
   1.5740000e+03   1.6790514e+00
   1.5720000e+03   1.6788306e+00
   1.5700000e+03   1.6782255e+00
   1.5680000e+03   1.6772509e+00
   1.5660000e+03   1.6763396e+00
   1.5640000e+03   1.6758282e+00
   1.5620000e+03   1.6754577e+00
   1.5600000e+03   1.6746008e+00
   1.5580000e+03   1.6730623e+00
   1.5560000e+03   1.6713920e+00
   1.5550000e+03   1.6696744e+00
   1.5549000e+03   1.6686687e+00
   1.5548000e+03   1.6697888e+00
   1.5547000e+03   1.6723118e+00
   1.5546000e+03   1.6737213e+00
   1.5545000e+03   1.6741583e+00
   1.5544000e+03   1.6745725e+00
   1.5543000e+03   1.6749613e+00
   1.5542000e+03   1.6753228e+00
   1.5541000e+03   1.6756556e+00
   1.5540000e+03   1.6759577e+00
   1.5539000e+03   1.6762278e+00
   1.5538000e+03   1.6764648e+00
   1.5537000e+03   1.6766677e+00
   1.5536000e+03   1.6768355e+00
   1.5535000e+03   1.6769679e+00
   1.5534000e+03   1.6770642e+00
   1.5533000e+03   1.6771245e+00
   1.5532000e+03   1.6771486e+00
   1.5531000e+03   1.6771364e+00
   1.5530000e+03   1.6770883e+00
   1.5529000e+03   1.6770043e+00
   1.5528000e+03   1.6768851e+00
   1.5527000e+03   1.6767309e+00
   1.5526000e+03   1.6765423e+00
   1.5525000e+03   1.6763198e+00
   1.5524000e+03   1.6760643e+00
   1.5523000e+03   1.6757762e+00
   1.5522000e+03   1.6754563e+00
   1.5521000e+03   1.6751056e+00
   1.5520000e+03   1.6747243e+00
   1.5519000e+03   1.6743138e+00
   1.5518000e+03   1.6738744e+00
   1.5517000e+03   1.6734071e+00
   1.5516000e+03   1.6729124e+00
   1.5515000e+03   1.6723914e+00
   1.5514000e+03   1.6718445e+00
   1.5513000e+03   1.6712728e+00
   1.5512000e+03   1.6706765e+00
   1.5511000e+03   1.6700568e+00
   1.5510000e+03   1.6694140e+00
   1.5509000e+03   1.6687491e+00
   1.5508000e+03   1.6680624e+00
   1.5507000e+03   1.6673548e+00
   1.5506000e+03   1.6666269e+00
   1.5505000e+03   1.6658792e+00
   1.5504000e+03   1.6651125e+00
   1.5503000e+03   1.6643274e+00
   1.5502000e+03   1.6635244e+00
   1.5501000e+03   1.6627040e+00
   1.5500000e+03   1.6618674e+00
   1.5499000e+03   1.6610150e+00
   1.5498000e+03   1.6601474e+00
   1.5497000e+03   1.6592655e+00
   1.5496000e+03   1.6583703e+00
   1.5495000e+03   1.6574619e+00
   1.5494000e+03   1.6565421e+00
   1.5493000e+03   1.6556113e+00
   1.5492000e+03   1.6546710e+00
   1.5491000e+03   1.6537218e+00
   1.5490000e+03   1.6527660e+00
   1.5489000e+03   1.6518040e+00
   1.5488000e+03   1.6508379e+00
   1.5487000e+03   1.6498692e+00
   1.5486000e+03   1.6489000e+00
   1.5485000e+03   1.6479321e+00
   1.5484000e+03   1.6469679e+00
   1.5483000e+03   1.6460099e+00
   1.5482000e+03   1.6450610e+00
   1.5481000e+03   1.6441243e+00
   1.5480000e+03   1.6432030e+00
   1.5479000e+03   1.6423008e+00
   1.5478000e+03   1.6414213e+00
   1.5477000e+03   1.6405694e+00
   1.5476000e+03   1.6397495e+00
   1.5475000e+03   1.6389668e+00
   1.5474000e+03   1.6382267e+00
   1.5473000e+03   1.6375349e+00
   1.5472000e+03   1.6368976e+00
   1.5471000e+03   1.6363208e+00
   1.5470000e+03   1.6358120e+00
   1.5469000e+03   1.6353779e+00
   1.5468000e+03   1.6350255e+00
   1.5467000e+03   1.6347625e+00
   1.5466000e+03   1.6345959e+00
   1.5465000e+03   1.6345329e+00
   1.5464000e+03   1.6345806e+00
   1.5463000e+03   1.6347454e+00
   1.5462000e+03   1.6350327e+00
   1.5461000e+03   1.6354477e+00
   1.5460000e+03   1.6359947e+00
   1.5459000e+03   1.6366761e+00
   1.5458000e+03   1.6374936e+00
   1.5457000e+03   1.6384463e+00
   1.5456000e+03   1.6395326e+00
   1.5455000e+03   1.6407478e+00
   1.5454000e+03   1.6420860e+00
   1.5453000e+03   1.6435392e+00
   1.5452000e+03   1.6450968e+00
   1.5451000e+03   1.6467471e+00
   1.5450000e+03   1.6484756e+00
   1.5449000e+03   1.6502678e+00
   1.5448000e+03   1.6521063e+00
   1.5447000e+03   1.6539741e+00
   1.5446000e+03   1.6558523e+00
   1.5445000e+03   1.6577237e+00
   1.5444000e+03   1.6595697e+00
   1.5443000e+03   1.6613734e+00
   1.5442000e+03   1.6631179e+00
   1.5441000e+03   1.6647885e+00
   1.5440000e+03   1.6663711e+00
   1.5439000e+03   1.6678536e+00
   1.5438000e+03   1.6692255e+00
   1.5437000e+03   1.6704779e+00
   1.5436000e+03   1.6716034e+00
   1.5435000e+03   1.6725974e+00
   1.5434000e+03   1.6734552e+00
   1.5433000e+03   1.6741748e+00
   1.5432000e+03   1.6747546e+00
   1.5431000e+03   1.6751947e+00
   1.5430000e+03   1.6754959e+00
   1.5429000e+03   1.6756599e+00
   1.5428000e+03   1.6756885e+00
   1.5427000e+03   1.6755848e+00
   1.5426000e+03   1.6753516e+00
   1.5425000e+03   1.6749923e+00
   1.5424000e+03   1.6745100e+00
   1.5423000e+03   1.6739080e+00
   1.5422000e+03   1.6731894e+00
   1.5421000e+03   1.6723578e+00
   1.5420000e+03   1.6714151e+00
   1.5419000e+03   1.6703644e+00
   1.5418000e+03   1.6692076e+00
   1.5417000e+03   1.6679468e+00
   1.5416000e+03   1.6665835e+00
   1.5415000e+03   1.6651192e+00
   1.5414000e+03   1.6635544e+00
   1.5413000e+03   1.6618893e+00
   1.5412000e+03   1.6601233e+00
   1.5411000e+03   1.6582563e+00
   1.5410000e+03   1.6562865e+00
   1.5409000e+03   1.6542122e+00
   1.5408000e+03   1.6520321e+00
   1.5407000e+03   1.6497431e+00
   1.5406000e+03   1.6473415e+00
   1.5405000e+03   1.6448238e+00
   1.5404000e+03   1.6421847e+00
   1.5403000e+03   1.6394196e+00
   1.5402000e+03   1.6365225e+00
   1.5401000e+03   1.6334865e+00
   1.5400000e+03   1.6303051e+00
   1.5399000e+03   1.6269693e+00
   1.5398000e+03   1.6234696e+00
   1.5397000e+03   1.6197956e+00
   1.5396000e+03   1.6159368e+00
   1.5395000e+03   1.6118796e+00
   1.5394000e+03   1.6076117e+00
   1.5393000e+03   1.6031179e+00
   1.5392000e+03   1.5983808e+00
   1.5391000e+03   1.5933833e+00
   1.5390000e+03   1.5881047e+00
   1.5389000e+03   1.5825236e+00
   1.5388000e+03   1.5766165e+00
   1.5387000e+03   1.5703621e+00
   1.5386000e+03   1.5637305e+00
   1.5385000e+03   1.5566928e+00
   1.5384000e+03   1.5492218e+00
   1.5383000e+03   1.5412869e+00
   1.5382000e+03   1.5328557e+00
   1.5381000e+03   1.5238984e+00
   1.5380000e+03   1.5143900e+00
   1.5379000e+03   1.5043097e+00
   1.5378000e+03   1.4936421e+00
   1.5377000e+03   1.4823883e+00
   1.5376000e+03   1.4705733e+00
   1.5375000e+03   1.4582506e+00
   1.5374000e+03   1.4455143e+00
   1.5373000e+03   1.4325207e+00
   1.5372000e+03   1.4195118e+00
   1.5371000e+03   1.4068323e+00
   1.5370000e+03   1.3949548e+00
   1.5369000e+03   1.3845115e+00
   1.5368000e+03   1.3763044e+00
   1.5367000e+03   1.3712881e+00
   1.5366000e+03   1.3705177e+00
   1.5365000e+03   1.3750428e+00
   1.5364000e+03   1.3857387e+00
   1.5363000e+03   1.4030942e+00
   1.5362000e+03   1.4270332e+00
   1.5361000e+03   1.4567980e+00
   1.5360000e+03   1.4909916e+00
   1.5359000e+03   1.5277989e+00
   1.5358000e+03   1.5652924e+00
   1.5357000e+03   1.6017129e+00
   1.5356000e+03   1.6356845e+00
   1.5355000e+03   1.6663170e+00
   1.5354000e+03   1.6931787e+00
   1.5353000e+03   1.7161932e+00
   1.5352000e+03   1.7355297e+00
   1.5351000e+03   1.7515173e+00
   1.5350000e+03   1.7645452e+00
   1.5349000e+03   1.7750249e+00
   1.5348000e+03   1.7833421e+00
   1.5347000e+03   1.7898510e+00
   1.5346000e+03   1.7948577e+00
   1.5345000e+03   1.7986279e+00
   1.5344000e+03   1.8013828e+00
   1.5343000e+03   1.8033082e+00
   1.5342000e+03   1.8045592e+00
   1.5341000e+03   1.8052611e+00
   1.5340000e+03   1.8055189e+00
   1.5339000e+03   1.8054171e+00
   1.5338000e+03   1.8050256e+00
   1.5337000e+03   1.8044021e+00
   1.5336000e+03   1.8035927e+00
   1.5335000e+03   1.8026361e+00
   1.5334000e+03   1.8015635e+00
   1.5333000e+03   1.8004007e+00
   1.5332000e+03   1.7991686e+00
   1.5331000e+03   1.7978847e+00
   1.5330000e+03   1.7965631e+00
   1.5329000e+03   1.7952156e+00
   1.5328000e+03   1.7938511e+00
   1.5327000e+03   1.7924778e+00
   1.5326000e+03   1.7911019e+00
   1.5325000e+03   1.7897284e+00
   1.5324000e+03   1.7883615e+00
   1.5323000e+03   1.7870047e+00
   1.5322000e+03   1.7856607e+00
   1.5321000e+03   1.7843313e+00
   1.5320000e+03   1.7830186e+00
   1.5319000e+03   1.7817235e+00
   1.5318000e+03   1.7804472e+00
   1.5317000e+03   1.7791903e+00
   1.5316000e+03   1.7779534e+00
   1.5315000e+03   1.7767365e+00
   1.5314000e+03   1.7755404e+00
   1.5313000e+03   1.7743647e+00
   1.5312000e+03   1.7732093e+00
   1.5311000e+03   1.7720742e+00
   1.5310000e+03   1.7709594e+00
   1.5309000e+03   1.7698641e+00
   1.5308000e+03   1.7687883e+00
   1.5307000e+03   1.7677321e+00
   1.5306000e+03   1.7666943e+00
   1.5305000e+03   1.7656755e+00
   1.5304000e+03   1.7646749e+00
   1.5303000e+03   1.7636921e+00
   1.5302000e+03   1.7627268e+00
   1.5301000e+03   1.7617788e+00
   1.5300000e+03   1.7608473e+00
   1.5299000e+03   1.7599323e+00
   1.5298000e+03   1.7590330e+00
   1.5297000e+03   1.7581499e+00
   1.5296000e+03   1.7572815e+00
   1.5295000e+03   1.7564287e+00
   1.5294000e+03   1.7555904e+00
   1.5293000e+03   1.7547669e+00
   1.5292000e+03   1.7539570e+00
   1.5291000e+03   1.7531614e+00
   1.5290000e+03   1.7523794e+00
   1.5289000e+03   1.7516108e+00
   1.5288000e+03   1.7508552e+00
   1.5287000e+03   1.7501125e+00
   1.5286000e+03   1.7493827e+00
   1.5285000e+03   1.7486658e+00
   1.5284000e+03   1.7479613e+00
   1.5283000e+03   1.7472692e+00
   1.5282000e+03   1.7465894e+00
   1.5281000e+03   1.7459219e+00
   1.5280000e+03   1.7452664e+00
   1.5279000e+03   1.7446229e+00
   1.5278000e+03   1.7439919e+00
   1.5277000e+03   1.7433724e+00
   1.5276000e+03   1.7427654e+00
   1.5275000e+03   1.7421703e+00
   1.5274000e+03   1.7415874e+00
   1.5273000e+03   1.7410169e+00
   1.5272000e+03   1.7404590e+00
   1.5271000e+03   1.7399132e+00
   1.5270000e+03   1.7393804e+00
   1.5269000e+03   1.7388604e+00
   1.5268000e+03   1.7383537e+00
   1.5267000e+03   1.7378604e+00
   1.5266000e+03   1.7373805e+00
   1.5265000e+03   1.7369149e+00
   1.5264000e+03   1.7364635e+00
   1.5263000e+03   1.7360268e+00
   1.5262000e+03   1.7356052e+00
   1.5261000e+03   1.7351992e+00
   1.5260000e+03   1.7348092e+00
   1.5259000e+03   1.7344356e+00
   1.5258000e+03   1.7340786e+00
   1.5257000e+03   1.7337396e+00
   1.5256000e+03   1.7334185e+00
   1.5255000e+03   1.7331159e+00
   1.5254000e+03   1.7328327e+00
   1.5253000e+03   1.7325690e+00
   1.5252000e+03   1.7323260e+00
   1.5251000e+03   1.7321038e+00
   1.5250000e+03   1.7319033e+00
   1.5249000e+03   1.7317252e+00
   1.5248000e+03   1.7315698e+00
   1.5247000e+03   1.7314379e+00
   1.5246000e+03   1.7313297e+00
   1.5245000e+03   1.7312458e+00
   1.5244000e+03   1.7311866e+00
   1.5243000e+03   1.7311525e+00
   1.5242000e+03   1.7311437e+00
   1.5241000e+03   1.7311604e+00
   1.5240000e+03   1.7312024e+00
   1.5239000e+03   1.7312696e+00
   1.5238000e+03   1.7313619e+00
   1.5237000e+03   1.7314785e+00
   1.5236000e+03   1.7316189e+00
   1.5235000e+03   1.7317827e+00
   1.5234000e+03   1.7319682e+00
   1.5233000e+03   1.7321744e+00
   1.5232000e+03   1.7324002e+00
   1.5231000e+03   1.7326434e+00
   1.5230000e+03   1.7329023e+00
   1.5229000e+03   1.7331748e+00
   1.5228000e+03   1.7334585e+00
   1.5227000e+03   1.7337513e+00
   1.5226000e+03   1.7340503e+00
   1.5225000e+03   1.7343526e+00
   1.5224000e+03   1.7346556e+00
   1.5223000e+03   1.7349565e+00
   1.5222000e+03   1.7352521e+00
   1.5221000e+03   1.7355397e+00
   1.5220000e+03   1.7358162e+00
   1.5219000e+03   1.7360790e+00
   1.5218000e+03   1.7363255e+00
   1.5217000e+03   1.7365532e+00
   1.5216000e+03   1.7367597e+00
   1.5215000e+03   1.7369432e+00
   1.5214000e+03   1.7371016e+00
   1.5213000e+03   1.7372336e+00
   1.5212000e+03   1.7373376e+00
   1.5211000e+03   1.7374129e+00
   1.5210000e+03   1.7374587e+00
   1.5209000e+03   1.7374747e+00
   1.5208000e+03   1.7374601e+00
   1.5207000e+03   1.7374156e+00
   1.5206000e+03   1.7373412e+00
   1.5205000e+03   1.7372372e+00
   1.5204000e+03   1.7371044e+00
   1.5203000e+03   1.7369437e+00
   1.5202000e+03   1.7367558e+00
   1.5201000e+03   1.7365420e+00
   1.5200000e+03   1.7363036e+00
   1.5199000e+03   1.7360413e+00
   1.5198000e+03   1.7357566e+00
   1.5197000e+03   1.7354510e+00
   1.5196000e+03   1.7351255e+00
   1.5195000e+03   1.7347820e+00
   1.5194000e+03   1.7344210e+00
   1.5193000e+03   1.7340446e+00
   1.5192000e+03   1.7336535e+00
   1.5191000e+03   1.7332492e+00
   1.5190000e+03   1.7328327e+00
   1.5189000e+03   1.7324052e+00
   1.5188000e+03   1.7319679e+00
   1.5187000e+03   1.7315221e+00
   1.5186000e+03   1.7310681e+00
   1.5185000e+03   1.7306075e+00
   1.5184000e+03   1.7301407e+00
   1.5183000e+03   1.7296689e+00
   1.5182000e+03   1.7291927e+00
   1.5181000e+03   1.7287130e+00
   1.5180000e+03   1.7282302e+00
   1.5179000e+03   1.7277453e+00
   1.5178000e+03   1.7272587e+00
   1.5177000e+03   1.7267711e+00
   1.5176000e+03   1.7262828e+00
   1.5175000e+03   1.7257946e+00
   1.5174000e+03   1.7253070e+00
   1.5173000e+03   1.7248199e+00
   1.5172000e+03   1.7243345e+00
   1.5171000e+03   1.7238510e+00
   1.5170000e+03   1.7233694e+00
   1.5169000e+03   1.7228904e+00
   1.5168000e+03   1.7224143e+00
   1.5167000e+03   1.7219415e+00
   1.5166000e+03   1.7214723e+00
   1.5165000e+03   1.7210071e+00
   1.5164000e+03   1.7205460e+00
   1.5163000e+03   1.7200899e+00
   1.5162000e+03   1.7196388e+00
   1.5161000e+03   1.7191930e+00
   1.5160000e+03   1.7187529e+00
   1.5159000e+03   1.7183189e+00
   1.5158000e+03   1.7178915e+00
   1.5157000e+03   1.7174706e+00
   1.5156000e+03   1.7170572e+00
   1.5155000e+03   1.7166514e+00
   1.5154000e+03   1.7162535e+00
   1.5153000e+03   1.7158644e+00
   1.5152000e+03   1.7154844e+00
   1.5151000e+03   1.7151136e+00
   1.5150000e+03   1.7147529e+00
   1.5140000e+03   1.7140243e+00
   1.5120000e+03   1.7136128e+00
   1.5100000e+03   1.7143948e+00
   1.5080000e+03   1.7159574e+00
   1.5060000e+03   1.7172451e+00
   1.5040000e+03   1.7186685e+00
   1.5020000e+03   1.7197390e+00
   1.5000000e+03   1.7195442e+00
   1.4980000e+03   1.7183053e+00
   1.4960000e+03   1.7165759e+00
   1.4940000e+03   1.7146695e+00
   1.4920000e+03   1.7126641e+00
   1.4900000e+03   1.7106402e+00
   1.4880000e+03   1.7088299e+00
   1.4860000e+03   1.7075517e+00
   1.4840000e+03   1.7069986e+00
   1.4820000e+03   1.7070696e+00
   1.4800000e+03   1.7074685e+00
   1.4780000e+03   1.7079988e+00
   1.4760000e+03   1.7086382e+00
   1.4740000e+03   1.7092957e+00
   1.4720000e+03   1.7096722e+00
   1.4700000e+03   1.7095063e+00
   1.4680000e+03   1.7088535e+00
   1.4660000e+03   1.7079825e+00
   1.4640000e+03   1.7070601e+00
   1.4620000e+03   1.7060332e+00
   1.4600000e+03   1.7048340e+00
   1.4580000e+03   1.7036018e+00
   1.4560000e+03   1.7026041e+00
   1.4540000e+03   1.7019572e+00
   1.4520000e+03   1.7015247e+00
   1.4500000e+03   1.7011721e+00
   1.4480000e+03   1.7010140e+00
   1.4460000e+03   1.7012422e+00
   1.4440000e+03   1.7017643e+00
   1.4420000e+03   1.7022400e+00
   1.4400000e+03   1.7025187e+00
   1.4380000e+03   1.7027633e+00
   1.4360000e+03   1.7030642e+00
   1.4340000e+03   1.7031958e+00
   1.4320000e+03   1.7029321e+00
   1.4300000e+03   1.7023971e+00
   1.4280000e+03   1.7018673e+00
   1.4260000e+03   1.7013633e+00
   1.4240000e+03   1.7006731e+00
   1.4220000e+03   1.6997640e+00
   1.4200000e+03   1.6989045e+00
   1.4180000e+03   1.6982968e+00
   1.4160000e+03   1.6978011e+00
   1.4140000e+03   1.6972170e+00
   1.4120000e+03   1.6966746e+00
   1.4100000e+03   1.6964617e+00
   1.4080000e+03   1.6965480e+00
   1.4060000e+03   1.6966155e+00
   1.4040000e+03   1.6965959e+00
   1.4020000e+03   1.6967609e+00
   1.4000000e+03   1.6971848e+00
   1.3980000e+03   1.6975286e+00
   1.3960000e+03   1.6975768e+00
   1.3940000e+03   1.6975615e+00
   1.3920000e+03   1.6976857e+00
   1.3900000e+03   1.6977146e+00
   1.3880000e+03   1.6973822e+00
   1.3860000e+03   1.6968713e+00
   1.3840000e+03   1.6964896e+00
   1.3820000e+03   1.6961379e+00
   1.3800000e+03   1.6955247e+00
   1.3780000e+03   1.6947439e+00
   1.3760000e+03   1.6941481e+00
   1.3740000e+03   1.6937475e+00
   1.3720000e+03   1.6932256e+00
   1.3700000e+03   1.6925735e+00
   1.3680000e+03   1.6921515e+00
   1.3660000e+03   1.6920428e+00
   1.3640000e+03   1.6918964e+00
   1.3620000e+03   1.6916091e+00
   1.3600000e+03   1.6915309e+00
   1.3580000e+03   1.6917713e+00
   1.3560000e+03   1.6919386e+00
   1.3540000e+03   1.6918721e+00
   1.3520000e+03   1.6919191e+00
   1.3500000e+03   1.6921959e+00
   1.3480000e+03   1.6922989e+00
   1.3460000e+03   1.6920757e+00
   1.3440000e+03   1.6918972e+00
   1.3420000e+03   1.6918864e+00
   1.3400000e+03   1.6916575e+00
   1.3380000e+03   1.6911037e+00
   1.3360000e+03   1.6906228e+00
   1.3340000e+03   1.6903269e+00
   1.3320000e+03   1.6898367e+00
   1.3300000e+03   1.6890955e+00
   1.3280000e+03   1.6885219e+00
   1.3260000e+03   1.6881821e+00
   1.3240000e+03   1.6876781e+00
   1.3220000e+03   1.6870174e+00
   1.3200000e+03   1.6866345e+00
   1.3180000e+03   1.6864965e+00
   1.3160000e+03   1.6861761e+00
   1.3140000e+03   1.6857827e+00
   1.3120000e+03   1.6857347e+00
   1.3100000e+03   1.6858366e+00
   1.3080000e+03   1.6856751e+00
   1.3060000e+03   1.6855061e+00
   1.3040000e+03   1.6856582e+00
   1.3020000e+03   1.6857586e+00
   1.3000000e+03   1.6855240e+00
   1.2980000e+03   1.6853588e+00
   1.2960000e+03   1.6854134e+00
   1.2940000e+03   1.6852176e+00
   1.2920000e+03   1.6847312e+00
   1.2900000e+03   1.6844232e+00
   1.2880000e+03   1.6842053e+00
   1.2860000e+03   1.6836426e+00
   1.2840000e+03   1.6829703e+00
   1.2820000e+03   1.6825719e+00
   1.2800000e+03   1.6821196e+00
   1.2780000e+03   1.6813643e+00
   1.2760000e+03   1.6807504e+00
   1.2740000e+03   1.6804085e+00
   1.2720000e+03   1.6798711e+00
   1.2700000e+03   1.6792078e+00
   1.2680000e+03   1.6788874e+00
   1.2660000e+03   1.6786702e+00
   1.2640000e+03   1.6781869e+00
   1.2620000e+03   1.6778398e+00
   1.2600000e+03   1.6778193e+00
   1.2580000e+03   1.6776156e+00
   1.2560000e+03   1.6772506e+00
   1.2540000e+03   1.6771967e+00
   1.2520000e+03   1.6771693e+00
   1.2500000e+03   1.6768022e+00
   1.2480000e+03   1.6765301e+00
   1.2460000e+03   1.6764638e+00
   1.2440000e+03   1.6760864e+00
   1.2420000e+03   1.6755459e+00
   1.2400000e+03   1.6752617e+00
   1.2380000e+03   1.6748526e+00
   1.2360000e+03   1.6741211e+00
   1.2340000e+03   1.6735680e+00
   1.2320000e+03   1.6731162e+00
   1.2300000e+03   1.6723361e+00
   1.2280000e+03   1.6715889e+00
   1.2260000e+03   1.6711092e+00
   1.2240000e+03   1.6704183e+00
   1.2220000e+03   1.6696172e+00
   1.2200000e+03   1.6691439e+00
   1.2180000e+03   1.6686299e+00
   1.2160000e+03   1.6679044e+00
   1.2140000e+03   1.6674659e+00
   1.2120000e+03   1.6671383e+00
   1.2100000e+03   1.6665473e+00
   1.2080000e+03   1.6661305e+00
   1.2060000e+03   1.6659176e+00
   1.2040000e+03   1.6654274e+00
   1.2020000e+03   1.6649709e+00
   1.2000000e+03   1.6647506e+00
   1.1980000e+03   1.6642690e+00
   1.1960000e+03   1.6636941e+00
   1.1940000e+03   1.6633525e+00
   1.1920000e+03   1.6627910e+00
   1.1900000e+03   1.6620514e+00
   1.1880000e+03   1.6615331e+00
   1.1860000e+03   1.6608565e+00
   1.1840000e+03   1.6599638e+00
   1.1820000e+03   1.6592879e+00
   1.1800000e+03   1.6585224e+00
   1.1780000e+03   1.6575391e+00
   1.1760000e+03   1.6567781e+00
   1.1740000e+03   1.6559875e+00
   1.1720000e+03   1.6549983e+00
   1.1700000e+03   1.6542401e+00
   1.1680000e+03   1.6534908e+00
   1.1660000e+03   1.6525624e+00
   1.1640000e+03   1.6518679e+00
   1.1620000e+03   1.6511862e+00
   1.1600000e+03   1.6503370e+00
   1.1580000e+03   1.6497099e+00
   1.1560000e+03   1.6490650e+00
   1.1540000e+03   1.6482551e+00
   1.1520000e+03   1.6476417e+00
   1.1500000e+03   1.6469560e+00
   1.1480000e+03   1.6461117e+00
   1.1460000e+03   1.6454332e+00
   1.1440000e+03   1.6446259e+00
   1.1420000e+03   1.6436863e+00
   1.1400000e+03   1.6428840e+00
   1.1380000e+03   1.6419132e+00
   1.1360000e+03   1.6408625e+00
   1.1340000e+03   1.6399231e+00
   1.1320000e+03   1.6388028e+00
   1.1300000e+03   1.6376750e+00
   1.1280000e+03   1.6366289e+00
   1.1260000e+03   1.6354177e+00
   1.1240000e+03   1.6342735e+00
   1.1220000e+03   1.6331682e+00
   1.1200000e+03   1.6319401e+00
   1.1180000e+03   1.6308298e+00
   1.1160000e+03   1.6297030e+00
   1.1140000e+03   1.6285126e+00
   1.1120000e+03   1.6274428e+00
   1.1100000e+03   1.6263013e+00
   1.1080000e+03   1.6251557e+00
   1.1060000e+03   1.6240799e+00
   1.1040000e+03   1.6229024e+00
   1.1020000e+03   1.6217589e+00
   1.1000000e+03   1.6206074e+00
   1.0980000e+03   1.6193643e+00
   1.0960000e+03   1.6181579e+00
   1.0940000e+03   1.6168792e+00
   1.0920000e+03   1.6155508e+00
   1.0900000e+03   1.6142302e+00
   1.0880000e+03   1.6128223e+00
   1.0860000e+03   1.6114063e+00
   1.0840000e+03   1.6099648e+00
   1.0820000e+03   1.6084664e+00
   1.0800000e+03   1.6069758e+00
   1.0780000e+03   1.6054490e+00
   1.0760000e+03   1.6039040e+00
   1.0740000e+03   1.6023638e+00
   1.0720000e+03   1.6007974e+00
   1.0700000e+03   1.5992317e+00
   1.0680000e+03   1.5976646e+00
   1.0660000e+03   1.5960772e+00
   1.0640000e+03   1.5944936e+00
   1.0620000e+03   1.5928977e+00
   1.0600000e+03   1.5912788e+00
   1.0580000e+03   1.5896637e+00
   1.0560000e+03   1.5880125e+00
   1.0540000e+03   1.5863526e+00
   1.0520000e+03   1.5846782e+00
   1.0500000e+03   1.5829649e+00
   1.0480000e+03   1.5812602e+00
   1.0460000e+03   1.5795121e+00
   1.0440000e+03   1.5777662e+00
   1.0420000e+03   1.5760069e+00
   1.0400000e+03   1.5742247e+00
   1.0380000e+03   1.5724638e+00
   1.0360000e+03   1.5706701e+00
   1.0340000e+03   1.5689039e+00
   1.0320000e+03   1.5671206e+00
   1.0300000e+03   1.5653460e+00
   1.0280000e+03   1.5635772e+00
   1.0260000e+03   1.5617940e+00
   1.0240000e+03   1.5600276e+00
   1.0220000e+03   1.5582356e+00
   1.0200000e+03   1.5564549e+00
   1.0180000e+03   1.5546470e+00
   1.0160000e+03   1.5528433e+00
   1.0140000e+03   1.5510130e+00
   1.0120000e+03   1.5491881e+00
   1.0100000e+03   1.5473411e+00
   1.0080000e+03   1.5455081e+00
   1.0060000e+03   1.5436685e+00
   1.0040000e+03   1.5418513e+00
   1.0020000e+03   1.5400596e+00
   1.0000000e+03   1.5382874e+00
   9.9800000e+02   1.5365901e+00
   9.9600000e+02   1.5348983e+00
   9.9400000e+02   1.5333314e+00
   9.9200000e+02   1.5317502e+00
   9.9000000e+02   1.5303276e+00
   9.8800000e+02   1.5288734e+00
   9.8600000e+02   1.5275812e+00
   9.8400000e+02   1.5262506e+00
   9.8200000e+02   1.5250521e+00
   9.8000000e+02   1.5238221e+00
   9.7800000e+02   1.5226705e+00
   9.7600000e+02   1.5215118e+00
   9.7400000e+02   1.5203657e+00
   9.7200000e+02   1.5192544e+00
   9.7000000e+02   1.5180955e+00
   9.6800000e+02   1.5170283e+00
   9.6600000e+02   1.5158691e+00
   9.6400000e+02   1.5148716e+00
   9.6200000e+02   1.5137608e+00
   9.6000000e+02   1.5128858e+00
   9.5800000e+02   1.5118923e+00
   9.5600000e+02   1.5112081e+00
   9.5400000e+02   1.5104091e+00
   9.5200000e+02   1.5099764e+00
   9.5000000e+02   1.5094314e+00
   9.4800000e+02   1.5092828e+00
   9.4600000e+02   1.5090127e+00
   9.4400000e+02   1.5091329e+00
   9.4200000e+02   1.5091107e+00
   9.4000000e+02   1.5094378e+00
   9.3800000e+02   1.5096004e+00
   9.3600000e+02   1.5100417e+00
   9.3400000e+02   1.5103166e+00
   9.3200000e+02   1.5107825e+00
   9.3000000e+02   1.5111163e+00
   9.2800000e+02   1.5115452e+00
   9.2600000e+02   1.5119274e+00
   9.2400000e+02   1.5123062e+00
   9.2200000e+02   1.5127730e+00
   9.2000000e+02   1.5131445e+00
   9.1800000e+02   1.5137677e+00
   9.1600000e+02   1.5142241e+00
   9.1400000e+02   1.5150797e+00
   9.1200000e+02   1.5157394e+00
   9.1000000e+02   1.5168667e+00
   9.0800000e+02   1.5178349e+00
   9.0600000e+02   1.5192060e+00
   9.0400000e+02   1.5205262e+00
   9.0200000e+02   1.5220535e+00
   9.0000000e+02   1.5236728e+00
   8.9800000e+02   1.5252512e+00
   8.9600000e+02   1.5270300e+00
   8.9400000e+02   1.5285912e+00
   8.9200000e+02   1.5303488e+00
   8.9000000e+02   1.5318778e+00
   8.8800000e+02   1.5334797e+00
   8.8600000e+02   1.5349910e+00
   8.8400000e+02   1.5364230e+00
   8.8200000e+02   1.5379286e+00
   8.8000000e+02   1.5393178e+00
   8.7800000e+02   1.5408344e+00
   8.7600000e+02   1.5423570e+00
   8.7400000e+02   1.5439627e+00
   8.7200000e+02   1.5457053e+00
   8.7000000e+02   1.5475287e+00
   8.6800000e+02   1.5494647e+00
   8.6600000e+02   1.5515399e+00
   8.6400000e+02   1.5536351e+00
   8.6200000e+02   1.5558040e+00
   8.6000000e+02   1.5580292e+00
   8.5800000e+02   1.5601184e+00
   8.5600000e+02   1.5622988e+00
   8.5400000e+02   1.5643299e+00
   8.5200000e+02   1.5662212e+00
   8.5000000e+02   1.5682142e+00
   8.4800000e+02   1.5699003e+00
   8.4600000e+02   1.5716412e+00
   8.4400000e+02   1.5734491e+00
   8.4200000e+02   1.5749669e+00
   8.4000000e+02   1.5768013e+00
   8.3800000e+02   1.5786350e+00
   8.3600000e+02   1.5803022e+00
   8.3400000e+02   1.5824511e+00
   8.3200000e+02   1.5844781e+00
   8.3000000e+02   1.5864031e+00
   8.2800000e+02   1.5888164e+00
   8.2600000e+02   1.5909348e+00
   8.2400000e+02   1.5929050e+00
   8.2200000e+02   1.5953054e+00
   8.2000000e+02   1.5972826e+00
   8.1800000e+02   1.5990157e+00
   8.1600000e+02   1.6011901e+00
   8.1400000e+02   1.6029670e+00
   8.1200000e+02   1.6044014e+00
   8.1000000e+02   1.6063793e+00
   8.0800000e+02   1.6082067e+00
   8.0600000e+02   1.6095903e+00
   8.0400000e+02   1.6115460e+00
   8.0200000e+02   1.6137702e+00
   8.0000000e+02   1.6154740e+00
   7.9800000e+02   1.6174474e+00
   7.9600000e+02   1.6200523e+00
   7.9400000e+02   1.6222796e+00
   7.9200000e+02   1.6241810e+00
   7.9000000e+02   1.6266863e+00
   7.8800000e+02   1.6293662e+00
   7.8600000e+02   1.6314096e+00
   7.8400000e+02   1.6334548e+00
   7.8200000e+02   1.6362236e+00
   7.8000000e+02   1.6390350e+00
   7.7800000e+02   1.6413479e+00
   7.7600000e+02   1.6439924e+00
   7.7400000e+02   1.6478295e+00
   7.7200000e+02   1.6524322e+00
   7.7000000e+02   1.6571610e+00
   7.6800000e+02   1.6630356e+00
   7.6600000e+02   1.6825683e+00
   7.6400000e+02   1.6883261e+00
   7.6200000e+02   1.6983495e+00
   7.6000000e+02   1.7099562e+00
   7.5800000e+02   1.7303109e+00
   7.5600000e+02   1.7081537e+00
   7.5400000e+02   1.6544714e+00
   7.5200000e+02   1.6240876e+00
   7.5000000e+02   1.6138752e+00
   7.4800000e+02   1.6109502e+00
   7.4600000e+02   1.6117818e+00
   7.4400000e+02   1.6086800e+00
   7.4200000e+02   1.6123564e+00
   7.4000000e+02   1.6144376e+00
   7.3800000e+02   1.6139636e+00
   7.3600000e+02   1.6164913e+00
   7.3400000e+02   1.6203740e+00
   7.3200000e+02   1.6224756e+00
   7.3000000e+02   1.6234961e+00
   7.2800000e+02   1.6249042e+00
   7.2600000e+02   1.6264164e+00
   7.2400000e+02   1.6275170e+00
   7.2200000e+02   1.6285570e+00
   7.2000000e+02   1.6299598e+00
   7.1800000e+02   1.6315231e+00
   7.1600000e+02   1.6328998e+00
   7.1400000e+02   1.6341305e+00
   7.1200000e+02   1.6354551e+00
   7.1000000e+02   1.6369233e+00
   7.0800000e+02   1.6383882e+00
   7.0600000e+02   1.6397347e+00
   7.0400000e+02   1.6409628e+00
   7.0200000e+02   1.6420863e+00
   7.0000000e+02   1.6430519e+00


==> Temperature-tunable metasurfaces/Data/SLR_350K.dat <==
   1.8000000e+03   2.0936406e+00
   1.7980000e+03   2.0933797e+00
   1.7960000e+03   2.0931225e+00
   1.7940000e+03   2.0928330e+00
   1.7920000e+03   2.0924897e+00
   1.7900000e+03   2.0924015e+00
   1.7880000e+03   2.0922761e+00
   1.7860000e+03   2.0921705e+00
   1.7840000e+03   2.0921285e+00
   1.7820000e+03   2.0921454e+00
   1.7800000e+03   2.0921710e+00
   1.7780000e+03   2.0921457e+00
   1.7760000e+03   2.0920489e+00
   1.7740000e+03   2.0919147e+00
   1.7720000e+03   2.0918059e+00
   1.7700000e+03   2.0917675e+00
   1.7680000e+03   2.0917890e+00
   1.7660000e+03   2.0918117e+00
   1.7640000e+03   2.0917735e+00
   1.7620000e+03   2.0916607e+00
   1.7600000e+03   2.0915172e+00
   1.7580000e+03   2.0914128e+00
   1.7560000e+03   2.0913868e+00
   1.7540000e+03   2.0914154e+00
   1.7520000e+03   2.0914283e+00
   1.7500000e+03   2.0913665e+00
   1.7480000e+03   2.0912306e+00
   1.7460000e+03   2.0910821e+00
   1.7440000e+03   2.0909929e+00
   1.7420000e+03   2.0909879e+00
   1.7400000e+03   2.0910208e+00
   1.7380000e+03   2.0910113e+00
   1.7360000e+03   2.0909126e+00
   1.7340000e+03   2.0907528e+00
   1.7320000e+03   2.0906105e+00
   1.7300000e+03   2.0905516e+00
   1.7280000e+03   2.0905714e+00
   1.7260000e+03   2.0905955e+00
   1.7240000e+03   2.0905433e+00
   1.7220000e+03   2.0903990e+00
   1.7200000e+03   2.0902255e+00
   1.7180000e+03   2.0901115e+00
   1.7160000e+03   2.0900958e+00
   1.7140000e+03   2.0901299e+00
   1.7120000e+03   2.0901177e+00
   1.7100000e+03   2.0900025e+00
   1.7080000e+03   2.0898180e+00
   1.7060000e+03   2.0896587e+00
   1.7040000e+03   2.0895991e+00
   1.7020000e+03   2.0896239e+00
   1.7000000e+03   2.0896382e+00
   1.6980000e+03   2.0895541e+00
   1.6960000e+03   2.0893710e+00
   1.6940000e+03   2.0891788e+00
   1.6920000e+03   2.0890763e+00
   1.6900000e+03   2.0890813e+00
   1.6880000e+03   2.0891092e+00
   1.6860000e+03   2.0890493e+00
   1.6840000e+03   2.0888720e+00
   1.6820000e+03   2.0886557e+00
   1.6800000e+03   2.0885165e+00
   1.6780000e+03   2.0884993e+00
   1.6760000e+03   2.0885310e+00
   1.6740000e+03   2.0884862e+00
   1.6720000e+03   2.0883107e+00
   1.6700000e+03   2.0880742e+00
   1.6680000e+03   2.0879054e+00
   1.6660000e+03   2.0878696e+00
   1.6640000e+03   2.0878999e+00
   1.6620000e+03   2.0878592e+00
   1.6600000e+03   2.0876763e+00
   1.6580000e+03   2.0874186e+00
   1.6560000e+03   2.0872273e+00
   1.6540000e+03   2.0871801e+00
   1.6520000e+03   2.0872073e+00
   1.6500000e+03   2.0871575e+00
   1.6480000e+03   2.0869529e+00
   1.6460000e+03   2.0866702e+00
   1.6440000e+03   2.0864646e+00
   1.6420000e+03   2.0864158e+00
   1.6400000e+03   2.0864375e+00
   1.6380000e+03   2.0863624e+00
   1.6360000e+03   2.0861185e+00
   1.6340000e+03   2.0858061e+00
   1.6320000e+03   2.0855973e+00
   1.6300000e+03   2.0855567e+00
   1.6280000e+03   2.0855651e+00
   1.6260000e+03   2.0854406e+00
   1.6240000e+03   2.0851371e+00
   1.6220000e+03   2.0847957e+00
   1.6200000e+03   2.0845990e+00
   1.6180000e+03   2.0845730e+00
   1.6160000e+03   2.0845475e+00
   1.6140000e+03   2.0843389e+00
   1.6120000e+03   2.0839570e+00
   1.6100000e+03   2.0835972e+00
   1.6080000e+03   2.0834320e+00
   1.6060000e+03   2.0834122e+00
   1.6040000e+03   2.0833082e+00
   1.6020000e+03   2.0829697e+00
   1.6000000e+03   2.0825007e+00
   1.5980000e+03   2.0821486e+00
   1.5960000e+03   2.0820274e+00
   1.5940000e+03   2.0819695e+00
   1.5920000e+03   2.0817068e+00
   1.5900000e+03   2.0811884e+00
   1.5880000e+03   2.0806472e+00
   1.5860000e+03   2.0803397e+00
   1.5840000e+03   2.0802348e+00
   1.5820000e+03   2.0800211e+00
   1.5800000e+03   2.0794756e+00
   1.5780000e+03   2.0787427e+00
   1.5760000e+03   2.0781770e+00
   1.5740000e+03   2.0779190e+00
   1.5720000e+03   2.0776768e+00
   1.5700000e+03   2.0770550e+00
   1.5680000e+03   2.0760565e+00
   1.5660000e+03   2.0751071e+00
   1.5640000e+03   2.0745506e+00
   1.5620000e+03   2.0741420e+00
   1.5600000e+03   2.0732551e+00
   1.5580000e+03   2.0716784e+00
   1.5560000e+03   2.0699437e+00
   1.5550000e+03   2.0681393e+00
   1.5549000e+03   2.0670035e+00
   1.5548000e+03   2.0679719e+00
   1.5547000e+03   2.0704026e+00
   1.5546000e+03   2.0718002e+00
   1.5545000e+03   2.0722394e+00
   1.5544000e+03   2.0726569e+00
   1.5543000e+03   2.0730503e+00
   1.5542000e+03   2.0734177e+00
   1.5541000e+03   2.0737569e+00
   1.5540000e+03   2.0740669e+00
   1.5539000e+03   2.0743454e+00
   1.5538000e+03   2.0745919e+00
   1.5537000e+03   2.0748048e+00
   1.5536000e+03   2.0749834e+00
   1.5535000e+03   2.0751269e+00
   1.5534000e+03   2.0752351e+00
   1.5533000e+03   2.0753078e+00
   1.5532000e+03   2.0753443e+00
   1.5531000e+03   2.0753450e+00
   1.5530000e+03   2.0753098e+00
   1.5529000e+03   2.0752389e+00
   1.5528000e+03   2.0751328e+00
   1.5527000e+03   2.0749917e+00
   1.5526000e+03   2.0748162e+00
   1.5525000e+03   2.0746069e+00
   1.5524000e+03   2.0743644e+00
   1.5523000e+03   2.0740893e+00
   1.5522000e+03   2.0737820e+00
   1.5521000e+03   2.0734437e+00
   1.5520000e+03   2.0730746e+00
   1.5519000e+03   2.0726759e+00
   1.5518000e+03   2.0722482e+00
   1.5517000e+03   2.0717919e+00
   1.5516000e+03   2.0713084e+00
   1.5515000e+03   2.0707979e+00
   1.5514000e+03   2.0702612e+00
   1.5513000e+03   2.0696990e+00
   1.5512000e+03   2.0691123e+00
   1.5511000e+03   2.0685015e+00
   1.5510000e+03   2.0678673e+00
   1.5509000e+03   2.0672102e+00
   1.5508000e+03   2.0665312e+00
   1.5507000e+03   2.0658307e+00
   1.5506000e+03   2.0651093e+00
   1.5505000e+03   2.0643675e+00
   1.5504000e+03   2.0636063e+00
   1.5503000e+03   2.0628262e+00
   1.5502000e+03   2.0620275e+00
   1.5501000e+03   2.0612106e+00
   1.5500000e+03   2.0603774e+00
   1.5499000e+03   2.0595272e+00
   1.5498000e+03   2.0586612e+00
   1.5497000e+03   2.0577805e+00
   1.5496000e+03   2.0568852e+00
   1.5495000e+03   2.0559764e+00
   1.5494000e+03   2.0550549e+00
   1.5493000e+03   2.0541217e+00
   1.5492000e+03   2.0531778e+00
   1.5491000e+03   2.0522242e+00
   1.5490000e+03   2.0512629e+00
   1.5489000e+03   2.0502942e+00
   1.5488000e+03   2.0493197e+00
   1.5487000e+03   2.0483418e+00
   1.5486000e+03   2.0473616e+00
   1.5485000e+03   2.0463810e+00
   1.5484000e+03   2.0454025e+00
   1.5483000e+03   2.0444286e+00
   1.5482000e+03   2.0434618e+00
   1.5481000e+03   2.0425048e+00
   1.5480000e+03   2.0415614e+00
   1.5479000e+03   2.0406342e+00
   1.5478000e+03   2.0397274e+00
   1.5477000e+03   2.0388455e+00
   1.5476000e+03   2.0379925e+00
   1.5475000e+03   2.0371737e+00
   1.5474000e+03   2.0363939e+00
   1.5473000e+03   2.0356591e+00
   1.5472000e+03   2.0349751e+00
   1.5471000e+03   2.0343480e+00
   1.5470000e+03   2.0337846e+00
   1.5469000e+03   2.0332918e+00
   1.5468000e+03   2.0328767e+00
   1.5467000e+03   2.0325465e+00
   1.5466000e+03   2.0323086e+00
   1.5465000e+03   2.0321701e+00
   1.5464000e+03   2.0321379e+00
   1.5463000e+03   2.0322189e+00
   1.5462000e+03   2.0324190e+00
   1.5461000e+03   2.0327435e+00
   1.5460000e+03   2.0331969e+00
   1.5459000e+03   2.0337827e+00
   1.5458000e+03   2.0345027e+00
   1.5457000e+03   2.0353575e+00
   1.5456000e+03   2.0363455e+00
   1.5455000e+03   2.0374639e+00
   1.5454000e+03   2.0387068e+00
   1.5453000e+03   2.0400677e+00
   1.5452000e+03   2.0415373e+00
   1.5451000e+03   2.0431042e+00
   1.5450000e+03   2.0447557e+00
   1.5449000e+03   2.0464773e+00
   1.5448000e+03   2.0482528e+00
   1.5447000e+03   2.0500658e+00
   1.5446000e+03   2.0518982e+00
   1.5445000e+03   2.0537324e+00
   1.5444000e+03   2.0555506e+00
   1.5443000e+03   2.0573351e+00
   1.5442000e+03   2.0590699e+00
   1.5441000e+03   2.0607388e+00
   1.5440000e+03   2.0623281e+00
   1.5439000e+03   2.0638249e+00
   1.5438000e+03   2.0652177e+00
   1.5437000e+03   2.0664973e+00
   1.5436000e+03   2.0676560e+00
   1.5435000e+03   2.0686874e+00
   1.5434000e+03   2.0695870e+00
   1.5433000e+03   2.0703516e+00
   1.5432000e+03   2.0709794e+00
   1.5431000e+03   2.0714693e+00
   1.5430000e+03   2.0718222e+00
   1.5429000e+03   2.0720389e+00
   1.5428000e+03   2.0721209e+00
   1.5427000e+03   2.0720711e+00
   1.5426000e+03   2.0718915e+00
   1.5425000e+03   2.0715857e+00
   1.5424000e+03   2.0711565e+00
   1.5423000e+03   2.0706072e+00
   1.5422000e+03   2.0699406e+00
   1.5421000e+03   2.0691597e+00
   1.5420000e+03   2.0682676e+00
   1.5419000e+03   2.0672665e+00
   1.5418000e+03   2.0661588e+00
   1.5417000e+03   2.0649464e+00
   1.5416000e+03   2.0636308e+00
   1.5415000e+03   2.0622137e+00
   1.5414000e+03   2.0606959e+00
   1.5413000e+03   2.0590775e+00
   1.5412000e+03   2.0573585e+00
   1.5411000e+03   2.0555387e+00
   1.5410000e+03   2.0536165e+00
   1.5409000e+03   2.0515904e+00
   1.5408000e+03   2.0494597e+00
   1.5407000e+03   2.0472214e+00
   1.5406000e+03   2.0448720e+00
   1.5405000e+03   2.0424085e+00
   1.5404000e+03   2.0398262e+00
   1.5403000e+03   2.0371203e+00
   1.5402000e+03   2.0342865e+00
   1.5401000e+03   2.0313175e+00
   1.5400000e+03   2.0282073e+00
   1.5399000e+03   2.0249484e+00
   1.5398000e+03   2.0215316e+00
   1.5397000e+03   2.0179472e+00
   1.5396000e+03   2.0141859e+00
   1.5395000e+03   2.0102358e+00
   1.5394000e+03   2.0060852e+00
   1.5393000e+03   2.0017204e+00
   1.5392000e+03   1.9971259e+00
   1.5391000e+03   1.9922864e+00
   1.5390000e+03   1.9871836e+00
   1.5389000e+03   1.9817982e+00
   1.5388000e+03   1.9761097e+00
   1.5387000e+03   1.9700999e+00
   1.5386000e+03   1.9637425e+00
   1.5385000e+03   1.9570131e+00
   1.5384000e+03   1.9498887e+00
   1.5383000e+03   1.9423437e+00
   1.5382000e+03   1.9343519e+00
   1.5381000e+03   1.9258893e+00
   1.5380000e+03   1.9169376e+00
   1.5379000e+03   1.9074826e+00
   1.5378000e+03   1.8975155e+00
   1.5377000e+03   1.8870428e+00
   1.5376000e+03   1.8760934e+00
   1.5375000e+03   1.8647203e+00
   1.5374000e+03   1.8530126e+00
   1.5373000e+03   1.8411117e+00
   1.5372000e+03   1.8292322e+00
   1.5371000e+03   1.8176727e+00
   1.5370000e+03   1.8068368e+00
   1.5369000e+03   1.7972586e+00
   1.5368000e+03   1.7896121e+00
   1.5367000e+03   1.7846990e+00
   1.5366000e+03   1.7834132e+00
   1.5365000e+03   1.7866666e+00
   1.5364000e+03   1.7952654e+00
   1.5363000e+03   1.8097425e+00
   1.5362000e+03   1.8302083e+00
   1.5361000e+03   1.8562233e+00
   1.5360000e+03   1.8867824e+00
   1.5359000e+03   1.9204416e+00
   1.5358000e+03   1.9555411e+00
   1.5357000e+03   1.9904397e+00
   1.5356000e+03   2.0237341e+00
   1.5355000e+03   2.0544035e+00
   1.5354000e+03   2.0818365e+00
   1.5353000e+03   2.1057727e+00
   1.5352000e+03   2.1262228e+00
   1.5351000e+03   2.1433949e+00
   1.5350000e+03   2.1575930e+00
   1.5349000e+03   2.1691754e+00
   1.5348000e+03   2.1784990e+00
   1.5347000e+03   2.1859050e+00
   1.5346000e+03   2.1916988e+00
   1.5345000e+03   2.1961501e+00
   1.5344000e+03   2.1994896e+00
   1.5343000e+03   2.2019126e+00
   1.5342000e+03   2.2035849e+00
   1.5341000e+03   2.2046416e+00
   1.5340000e+03   2.2051966e+00
   1.5339000e+03   2.2053428e+00
   1.5338000e+03   2.2051575e+00
   1.5337000e+03   2.2047045e+00
   1.5336000e+03   2.2040353e+00
   1.5335000e+03   2.2031934e+00
   1.5334000e+03   2.2022133e+00
   1.5333000e+03   2.2011249e+00
   1.5332000e+03   2.1999516e+00
   1.5331000e+03   2.1987133e+00
   1.5330000e+03   2.1974261e+00
   1.5329000e+03   2.1961038e+00
   1.5328000e+03   2.1947565e+00
   1.5327000e+03   2.1933937e+00
   1.5326000e+03   2.1920226e+00
   1.5325000e+03   2.1906490e+00
   1.5324000e+03   2.1892786e+00
   1.5323000e+03   2.1879144e+00
   1.5322000e+03   2.1865604e+00
   1.5321000e+03   2.1852188e+00
   1.5320000e+03   2.1838918e+00
   1.5319000e+03   2.1825807e+00
   1.5318000e+03   2.1812873e+00
   1.5317000e+03   2.1800120e+00
   1.5316000e+03   2.1787562e+00
   1.5315000e+03   2.1775196e+00
   1.5314000e+03   2.1763031e+00
   1.5313000e+03   2.1751070e+00
   1.5312000e+03   2.1739309e+00
   1.5311000e+03   2.1727748e+00
   1.5310000e+03   2.1716387e+00
   1.5309000e+03   2.1705225e+00
   1.5308000e+03   2.1694255e+00
   1.5307000e+03   2.1683481e+00
   1.5306000e+03   2.1672895e+00
   1.5305000e+03   2.1662500e+00
   1.5304000e+03   2.1652288e+00
   1.5303000e+03   2.1642258e+00
   1.5302000e+03   2.1632402e+00
   1.5301000e+03   2.1622722e+00
   1.5300000e+03   2.1613212e+00
   1.5299000e+03   2.1603866e+00
   1.5298000e+03   2.1594682e+00
   1.5297000e+03   2.1585662e+00
   1.5296000e+03   2.1576793e+00
   1.5295000e+03   2.1568079e+00
   1.5294000e+03   2.1559517e+00
   1.5293000e+03   2.1551101e+00
   1.5292000e+03   2.1542828e+00
   1.5291000e+03   2.1534700e+00
   1.5290000e+03   2.1526709e+00
   1.5289000e+03   2.1518853e+00
   1.5288000e+03   2.1511130e+00
   1.5287000e+03   2.1503541e+00
   1.5286000e+03   2.1496084e+00
   1.5285000e+03   2.1488755e+00
   1.5284000e+03   2.1481555e+00
   1.5283000e+03   2.1474478e+00
   1.5282000e+03   2.1467528e+00
   1.5281000e+03   2.1460700e+00
   1.5280000e+03   2.1453998e+00
   1.5279000e+03   2.1447418e+00
   1.5278000e+03   2.1440959e+00
   1.5277000e+03   2.1434624e+00
   1.5276000e+03   2.1428411e+00
   1.5275000e+03   2.1422319e+00
   1.5274000e+03   2.1416354e+00
   1.5273000e+03   2.1410511e+00
   1.5272000e+03   2.1404796e+00
   1.5271000e+03   2.1399205e+00
   1.5270000e+03   2.1393743e+00
   1.5269000e+03   2.1388412e+00
   1.5268000e+03   2.1383214e+00
   1.5267000e+03   2.1378150e+00
   1.5266000e+03   2.1373224e+00
   1.5265000e+03   2.1368439e+00
   1.5264000e+03   2.1363797e+00
   1.5263000e+03   2.1359305e+00
   1.5262000e+03   2.1354964e+00
   1.5261000e+03   2.1350782e+00
   1.5260000e+03   2.1346757e+00
   1.5259000e+03   2.1342900e+00
   1.5258000e+03   2.1339211e+00
   1.5257000e+03   2.1335700e+00
   1.5256000e+03   2.1332371e+00
   1.5255000e+03   2.1329226e+00
   1.5254000e+03   2.1326277e+00
   1.5253000e+03   2.1323526e+00
   1.5252000e+03   2.1320980e+00
   1.5251000e+03   2.1318648e+00
   1.5250000e+03   2.1316531e+00
   1.5249000e+03   2.1314640e+00
   1.5248000e+03   2.1312976e+00
   1.5247000e+03   2.1311550e+00
   1.5246000e+03   2.1310365e+00
   1.5245000e+03   2.1309426e+00
   1.5244000e+03   2.1308734e+00
   1.5243000e+03   2.1308298e+00
   1.5242000e+03   2.1308117e+00
   1.5241000e+03   2.1308193e+00
   1.5240000e+03   2.1308527e+00
   1.5239000e+03   2.1309118e+00
   1.5238000e+03   2.1309962e+00
   1.5237000e+03   2.1311059e+00
   1.5236000e+03   2.1312397e+00
   1.5235000e+03   2.1313970e+00
   1.5234000e+03   2.1315770e+00
   1.5233000e+03   2.1317785e+00
   1.5232000e+03   2.1319997e+00
   1.5231000e+03   2.1322393e+00
   1.5230000e+03   2.1324954e+00
   1.5229000e+03   2.1327658e+00
   1.5228000e+03   2.1330481e+00
   1.5227000e+03   2.1333399e+00
   1.5226000e+03   2.1336389e+00
   1.5225000e+03   2.1339419e+00
   1.5224000e+03   2.1342463e+00
   1.5223000e+03   2.1345489e+00
   1.5222000e+03   2.1348472e+00
   1.5221000e+03   2.1351380e+00
   1.5220000e+03   2.1354182e+00
   1.5219000e+03   2.1356854e+00
   1.5218000e+03   2.1359365e+00
   1.5217000e+03   2.1361692e+00
   1.5216000e+03   2.1363811e+00
   1.5215000e+03   2.1365702e+00
   1.5214000e+03   2.1367342e+00
   1.5213000e+03   2.1368721e+00
   1.5212000e+03   2.1369820e+00
   1.5211000e+03   2.1370633e+00
   1.5210000e+03   2.1371148e+00
   1.5209000e+03   2.1371362e+00
   1.5208000e+03   2.1371272e+00
   1.5207000e+03   2.1370878e+00
   1.5206000e+03   2.1370182e+00
   1.5205000e+03   2.1369188e+00
   1.5204000e+03   2.1367903e+00
   1.5203000e+03   2.1366334e+00
   1.5202000e+03   2.1364491e+00
   1.5201000e+03   2.1362386e+00
   1.5200000e+03   2.1360025e+00
   1.5199000e+03   2.1357427e+00
   1.5198000e+03   2.1354601e+00
   1.5197000e+03   2.1351559e+00
   1.5196000e+03   2.1348319e+00
   1.5195000e+03   2.1344888e+00
   1.5194000e+03   2.1341283e+00
   1.5193000e+03   2.1337519e+00
   1.5192000e+03   2.1333606e+00
   1.5191000e+03   2.1329556e+00
   1.5190000e+03   2.1325381e+00
   1.5189000e+03   2.1321094e+00
   1.5188000e+03   2.1316707e+00
   1.5187000e+03   2.1312227e+00
   1.5186000e+03   2.1307669e+00
   1.5185000e+03   2.1303039e+00
   1.5184000e+03   2.1298344e+00
   1.5183000e+03   2.1293597e+00
   1.5182000e+03   2.1288805e+00
   1.5181000e+03   2.1283975e+00
   1.5180000e+03   2.1279113e+00
   1.5179000e+03   2.1274228e+00
   1.5178000e+03   2.1269324e+00
   1.5177000e+03   2.1264405e+00
   1.5176000e+03   2.1259482e+00
   1.5175000e+03   2.1254559e+00
   1.5174000e+03   2.1249635e+00
   1.5173000e+03   2.1244719e+00
   1.5172000e+03   2.1239817e+00
   1.5171000e+03   2.1234932e+00
   1.5170000e+03   2.1230066e+00
   1.5169000e+03   2.1225226e+00
   1.5168000e+03   2.1220412e+00
   1.5167000e+03   2.1215627e+00
   1.5166000e+03   2.1210880e+00
   1.5165000e+03   2.1206172e+00
   1.5164000e+03   2.1201503e+00
   1.5163000e+03   2.1196883e+00
   1.5162000e+03   2.1192310e+00
   1.5161000e+03   2.1187789e+00
   1.5160000e+03   2.1183326e+00
   1.5159000e+03   2.1178923e+00
   1.5158000e+03   2.1174581e+00
   1.5157000e+03   2.1170306e+00
   1.5156000e+03   2.1166103e+00
   1.5155000e+03   2.1161976e+00
   1.5154000e+03   2.1157925e+00
   1.5153000e+03   2.1153960e+00
   1.5152000e+03   2.1150086e+00
   1.5151000e+03   2.1146302e+00
   1.5150000e+03   2.1142619e+00
   1.5140000e+03   2.1135092e+00
   1.5120000e+03   2.1130452e+00
   1.5100000e+03   2.1137671e+00
   1.5080000e+03   2.1152821e+00
   1.5060000e+03   2.1165314e+00
   1.5040000e+03   2.1179352e+00
   1.5020000e+03   2.1190236e+00
   1.5000000e+03   2.1188555e+00
   1.4980000e+03   2.1176336e+00
   1.4960000e+03   2.1159081e+00
   1.4940000e+03   2.1139972e+00
   1.4920000e+03   2.1119802e+00
   1.4900000e+03   2.1099360e+00
   1.4880000e+03   2.1080959e+00
   1.4860000e+03   2.1067801e+00
   1.4840000e+03   2.1061888e+00
   1.4820000e+03   2.1062281e+00
   1.4800000e+03   2.1066053e+00
   1.4780000e+03   2.1071219e+00
   1.4760000e+03   2.1077559e+00
   1.4740000e+03   2.1084185e+00
   1.4720000e+03   2.1088102e+00
   1.4700000e+03   2.1086621e+00
   1.4680000e+03   2.1080222e+00
   1.4660000e+03   2.1071572e+00
   1.4640000e+03   2.1062367e+00
   1.4620000e+03   2.1052096e+00
   1.4600000e+03   2.1040056e+00
   1.4580000e+03   2.1027603e+00
   1.4560000e+03   2.1017425e+00
   1.4540000e+03   2.1010737e+00
   1.4520000e+03   2.1006207e+00
   1.4500000e+03   2.1002476e+00
   1.4480000e+03   2.1000662e+00
   1.4460000e+03   2.1002722e+00
   1.4440000e+03   2.1007802e+00
   1.4420000e+03   2.1012514e+00
   1.4400000e+03   2.1015286e+00
   1.4380000e+03   2.1017718e+00
   1.4360000e+03   2.1020761e+00
   1.4340000e+03   2.1022174e+00
   1.4320000e+03   2.1019650e+00
   1.4300000e+03   2.1014359e+00
   1.4280000e+03   2.1009071e+00
   1.4260000e+03   2.1004050e+00
   1.4240000e+03   2.0997169e+00
   1.4220000e+03   2.0988045e+00
   1.4200000e+03   2.0979338e+00
   1.4180000e+03   2.0973120e+00
   1.4160000e+03   2.0968044e+00
   1.4140000e+03   2.0962071e+00
   1.4120000e+03   2.0956457e+00
   1.4100000e+03   2.0954101e+00
   1.4080000e+03   2.0954781e+00
   1.4060000e+03   2.0955327e+00
   1.4040000e+03   2.0954995e+00
   1.4020000e+03   2.0956488e+00
   1.4000000e+03   2.0960624e+00
   1.3980000e+03   2.0964053e+00
   1.3960000e+03   2.0964549e+00
   1.3940000e+03   2.0964370e+00
   1.3920000e+03   2.0965602e+00
   1.3900000e+03   2.0965953e+00
   1.3880000e+03   2.0962703e+00
   1.3860000e+03   2.0957601e+00
   1.3840000e+03   2.0953758e+00
   1.3820000e+03   2.0950246e+00
   1.3800000e+03   2.0944130e+00
   1.3780000e+03   2.0936265e+00
   1.3760000e+03   2.0930185e+00
   1.3740000e+03   2.0926075e+00
   1.3720000e+03   2.0920780e+00
   1.3700000e+03   2.0914123e+00
   1.3680000e+03   2.0909698e+00
   1.3660000e+03   2.0908427e+00
   1.3640000e+03   2.0906839e+00
   1.3620000e+03   2.0903816e+00
   1.3600000e+03   2.0902822e+00
   1.3580000e+03   2.0905061e+00
   1.3560000e+03   2.0906663e+00
   1.3540000e+03   2.0905919e+00
   1.3520000e+03   2.0906265e+00
   1.3500000e+03   2.0908961e+00
   1.3480000e+03   2.0910010e+00
   1.3460000e+03   2.0907786e+00
   1.3440000e+03   2.0905948e+00
   1.3420000e+03   2.0905824e+00
   1.3400000e+03   2.0903587e+00
   1.3380000e+03   2.0898063e+00
   1.3360000e+03   2.0893188e+00
   1.3340000e+03   2.0890186e+00
   1.3320000e+03   2.0885289e+00
   1.3300000e+03   2.0877821e+00
   1.3280000e+03   2.0871947e+00
   1.3260000e+03   2.0868435e+00
   1.3240000e+03   2.0863323e+00
   1.3220000e+03   2.0856576e+00
   1.3200000e+03   2.0852535e+00
   1.3180000e+03   2.0850990e+00
   1.3160000e+03   2.0847669e+00
   1.3140000e+03   2.0843549e+00
   1.3120000e+03   2.0842843e+00
   1.3100000e+03   2.0843723e+00
   1.3080000e+03   2.0842016e+00
   1.3060000e+03   2.0840163e+00
   1.3040000e+03   2.0841527e+00
   1.3020000e+03   2.0842490e+00
   1.3000000e+03   2.0840111e+00
   1.2980000e+03   2.0838349e+00
   1.2960000e+03   2.0838835e+00
   1.2940000e+03   2.0836906e+00
   1.2920000e+03   2.0832024e+00
   1.2900000e+03   2.0828857e+00
   1.2880000e+03   2.0826662e+00
   1.2860000e+03   2.0821056e+00
   1.2840000e+03   2.0814252e+00
   1.2820000e+03   2.0810156e+00
   1.2800000e+03   2.0805602e+00
   1.2780000e+03   2.0797985e+00
   1.2760000e+03   2.0791671e+00
   1.2740000e+03   2.0788109e+00
   1.2720000e+03   2.0782647e+00
   1.2700000e+03   2.0775843e+00
   1.2680000e+03   2.0772405e+00
   1.2660000e+03   2.0770087e+00
   1.2640000e+03   2.0765119e+00
   1.2620000e+03   2.0761411e+00
   1.2600000e+03   2.0761008e+00
   1.2580000e+03   2.0758872e+00
   1.2560000e+03   2.0755064e+00
   1.2540000e+03   2.0754325e+00
   1.2520000e+03   2.0753975e+00
   1.2500000e+03   2.0750248e+00
   1.2480000e+03   2.0747383e+00
   1.2460000e+03   2.0746641e+00
   1.2440000e+03   2.0742877e+00
   1.2420000e+03   2.0737398e+00
   1.2400000e+03   2.0734458e+00
   1.2380000e+03   2.0730376e+00
   1.2360000e+03   2.0723033e+00
   1.2340000e+03   2.0717380e+00
   1.2320000e+03   2.0712812e+00
   1.2300000e+03   2.0704985e+00
   1.2280000e+03   2.0697367e+00
   1.2260000e+03   2.0692434e+00
   1.2240000e+03   2.0685465e+00
   1.2220000e+03   2.0677292e+00
   1.2200000e+03   2.0672350e+00
   1.2180000e+03   2.0667095e+00
   1.2160000e+03   2.0659680e+00
   1.2140000e+03   2.0655048e+00
   1.2120000e+03   2.0651619e+00
   1.2100000e+03   2.0645571e+00
   1.2080000e+03   2.0641170e+00
   1.2060000e+03   2.0638885e+00
   1.2040000e+03   2.0633895e+00
   1.2020000e+03   2.0629148e+00
   1.2000000e+03   2.0626812e+00
   1.1980000e+03   2.0621963e+00
   1.1960000e+03   2.0616102e+00
   1.1940000e+03   2.0612581e+00
   1.1920000e+03   2.0606976e+00
   1.1900000e+03   2.0599518e+00
   1.1880000e+03   2.0594246e+00
   1.1860000e+03   2.0587497e+00
   1.1840000e+03   2.0578527e+00
   1.1820000e+03   2.0571668e+00
   1.1800000e+03   2.0564005e+00
   1.1780000e+03   2.0554118e+00
   1.1760000e+03   2.0546377e+00
   1.1740000e+03   2.0538425e+00
   1.1720000e+03   2.0528445e+00
   1.1700000e+03   2.0520697e+00
   1.1680000e+03   2.0513120e+00
   1.1660000e+03   2.0503724e+00
   1.1640000e+03   2.0496590e+00
   1.1620000e+03   2.0489678e+00
   1.1600000e+03   2.0481069e+00
   1.1580000e+03   2.0474625e+00
   1.1560000e+03   2.0468104e+00
   1.1540000e+03   2.0459917e+00
   1.1520000e+03   2.0453653e+00
   1.1500000e+03   2.0446777e+00
   1.1480000e+03   2.0438292e+00
   1.1460000e+03   2.0431442e+00
   1.1440000e+03   2.0423408e+00
   1.1420000e+03   2.0414014e+00
   1.1400000e+03   2.0405986e+00
   1.1380000e+03   2.0396359e+00
   1.1360000e+03   2.0385878e+00
   1.1340000e+03   2.0376520e+00
   1.1320000e+03   2.0365412e+00
   1.1300000e+03   2.0354161e+00
   1.1280000e+03   2.0343752e+00
   1.1260000e+03   2.0331726e+00
   1.1240000e+03   2.0320301e+00
   1.1220000e+03   2.0309310e+00
   1.1200000e+03   2.0297093e+00
   1.1180000e+03   2.0286005e+00
   1.1160000e+03   2.0274808e+00
   1.1140000e+03   2.0262957e+00
   1.1120000e+03   2.0252302e+00
   1.1100000e+03   2.0240989e+00
   1.1080000e+03   2.0229604e+00
   1.1060000e+03   2.0218952e+00
   1.1040000e+03   2.0207326e+00
   1.1020000e+03   2.0196021e+00
   1.1000000e+03   2.0184693e+00
   1.0980000e+03   2.0172474e+00
   1.0960000e+03   2.0160623e+00
   1.0940000e+03   2.0148110e+00
   1.0920000e+03   2.0135102e+00
   1.0900000e+03   2.0122194e+00
   1.0880000e+03   2.0108459e+00
   1.0860000e+03   2.0094635e+00
   1.0840000e+03   2.0080593e+00
   1.0820000e+03   2.0065994e+00
   1.0800000e+03   2.0051486e+00
   1.0780000e+03   2.0036643e+00
   1.0760000e+03   2.0021625e+00
   1.0740000e+03   2.0006673e+00
   1.0720000e+03   1.9991484e+00
   1.0700000e+03   1.9976315e+00
   1.0680000e+03   1.9961157e+00
   1.0660000e+03   1.9945822e+00
   1.0640000e+03   1.9930544e+00
   1.0620000e+03   1.9915180e+00
   1.0600000e+03   1.9899611e+00
   1.0580000e+03   1.9884112e+00
   1.0560000e+03   1.9868295e+00
   1.0540000e+03   1.9852409e+00
   1.0520000e+03   1.9836426e+00
   1.0500000e+03   1.9820085e+00
   1.0480000e+03   1.9803855e+00
   1.0460000e+03   1.9787242e+00
   1.0440000e+03   1.9770663e+00
   1.0420000e+03   1.9753995e+00
   1.0400000e+03   1.9737124e+00
   1.0380000e+03   1.9720492e+00
   1.0360000e+03   1.9703574e+00
   1.0340000e+03   1.9686944e+00
   1.0320000e+03   1.9670196e+00
   1.0300000e+03   1.9653554e+00
   1.0280000e+03   1.9637010e+00
   1.0260000e+03   1.9620359e+00
   1.0240000e+03   1.9603908e+00
   1.0220000e+03   1.9587250e+00
   1.0200000e+03   1.9570735e+00
   1.0180000e+03   1.9553998e+00
   1.0160000e+03   1.9537332e+00
   1.0140000e+03   1.9520445e+00
   1.0120000e+03   1.9503636e+00
   1.0100000e+03   1.9486649e+00
   1.0080000e+03   1.9469814e+00
   1.0060000e+03   1.9452944e+00
   1.0040000e+03   1.9436297e+00
   1.0020000e+03   1.9419930e+00
   1.0000000e+03   1.9403746e+00
   9.9800000e+02   1.9388313e+00
   9.9600000e+02   1.9372938e+00
   9.9400000e+02   1.9358778e+00
   9.9200000e+02   1.9344501e+00
   9.9000000e+02   1.9331751e+00
   9.8800000e+02   1.9318738e+00
   9.8600000e+02   1.9307270e+00
   9.8400000e+02   1.9295492e+00
   9.8200000e+02   1.9284956e+00
   9.8000000e+02   1.9274189e+00
   9.7800000e+02   1.9264138e+00
   9.7600000e+02   1.9254091e+00
   9.7400000e+02   1.9244123e+00
   9.7200000e+02   1.9234543e+00
   9.7000000e+02   1.9224465e+00
   9.6800000e+02   1.9215298e+00
   9.6600000e+02   1.9205208e+00
   9.6400000e+02   1.9196668e+00
   9.6200000e+02   1.9187005e+00
   9.6000000e+02   1.9179580e+00
   9.5800000e+02   1.9170983e+00
   9.5600000e+02   1.9165304e+00
   9.5400000e+02   1.9158497e+00
   9.5200000e+02   1.9155135e+00
   9.5000000e+02   1.9150674e+00
   9.4800000e+02   1.9149947e+00
   9.4600000e+02   1.9148037e+00
   9.4400000e+02   1.9149809e+00
   9.4200000e+02   1.9150202e+00
   9.4000000e+02   1.9153891e+00
   9.3800000e+02   1.9155993e+00
   9.3600000e+02   1.9160731e+00
   9.3400000e+02   1.9163849e+00
   9.3200000e+02   1.9168777e+00
   9.3000000e+02   1.9172399e+00
   9.2800000e+02   1.9176927e+00
   9.2600000e+02   1.9180946e+00
   9.2400000e+02   1.9184935e+00
   9.2200000e+02   1.9189684e+00
   9.2000000e+02   1.9193535e+00
   9.1800000e+02   1.9199686e+00
   9.1600000e+02   1.9204264e+00
   9.1400000e+02   1.9212534e+00
   9.1200000e+02   1.9218960e+00
   9.1000000e+02   1.9229734e+00
   9.0800000e+02   1.9239001e+00
   9.0600000e+02   1.9252021e+00
   9.0400000e+02   1.9264550e+00
   9.0200000e+02   1.9279006e+00
   9.0000000e+02   1.9294310e+00
   8.9800000e+02   1.9309213e+00
   8.9600000e+02   1.9325984e+00
   8.9400000e+02   1.9340699e+00
   8.9200000e+02   1.9357238e+00
   8.9000000e+02   1.9371624e+00
   8.8800000e+02   1.9386673e+00
   8.8600000e+02   1.9400868e+00
   8.8400000e+02   1.9414308e+00
   8.8200000e+02   1.9428437e+00
   8.8000000e+02   1.9441476e+00
   8.7800000e+02   1.9455709e+00
   8.7600000e+02   1.9470010e+00
   8.7400000e+02   1.9485095e+00
   8.7200000e+02   1.9501476e+00
   8.7000000e+02   1.9518628e+00
   8.6800000e+02   1.9536839e+00
   8.6600000e+02   1.9556365e+00
   8.6400000e+02   1.9576087e+00
   8.6200000e+02   1.9596491e+00
   8.6000000e+02   1.9617436e+00
   8.5800000e+02   1.9637091e+00
   8.5600000e+02   1.9657595e+00
   8.5400000e+02   1.9676714e+00
   8.5200000e+02   1.9694488e+00
   8.5000000e+02   1.9713249e+00
   8.4800000e+02   1.9729130e+00
   8.4600000e+02   1.9745510e+00
   8.4400000e+02   1.9762597e+00
   8.4200000e+02   1.9776943e+00
   8.4000000e+02   1.9794288e+00
   8.3800000e+02   1.9811718e+00
   8.3600000e+02   1.9827538e+00
   8.3400000e+02   1.9847944e+00
   8.3200000e+02   1.9867275e+00
   8.3000000e+02   1.9885561e+00
   8.2800000e+02   1.9908514e+00
   8.2600000e+02   1.9928727e+00
   8.2400000e+02   1.9947433e+00
   8.2200000e+02   1.9970269e+00
   8.2000000e+02   1.9989147e+00
   8.1800000e+02   2.0005591e+00
   8.1600000e+02   2.0026288e+00
   8.1400000e+02   2.0043309e+00
   8.1200000e+02   2.0056965e+00
   8.1000000e+02   2.0075843e+00
   8.0800000e+02   2.0093451e+00
   8.0600000e+02   2.0106750e+00
   8.0400000e+02   2.0125482e+00
   8.0200000e+02   2.0146966e+00
   8.0000000e+02   2.0163465e+00
   7.9800000e+02   2.0182416e+00
   7.9600000e+02   2.0207531e+00
   7.9400000e+02   2.0229130e+00
   7.9200000e+02   2.0247459e+00
   7.9000000e+02   2.0271552e+00
   7.8800000e+02   2.0297503e+00
   7.8600000e+02   2.0317349e+00
   7.8400000e+02   2.0337069e+00
   7.8200000e+02   2.0363841e+00
   7.8000000e+02   2.0391259e+00
   7.7800000e+02   2.0413888e+00
   7.7600000e+02   2.0439615e+00
   7.7400000e+02   2.0477035e+00
   7.7200000e+02   2.0522282e+00
   7.7000000e+02   2.0569057e+00
   7.6800000e+02   2.0627141e+00
   7.6600000e+02   2.0819070e+00
   7.6400000e+02   2.0873065e+00
   7.6200000e+02   2.0969086e+00
   7.6000000e+02   2.1080835e+00
   7.5800000e+02   2.1279745e+00
   7.5600000e+02   2.0967495e+00
   7.5400000e+02   2.0474281e+00
   7.5200000e+02   2.0201285e+00
   7.5000000e+02   2.0113330e+00
   7.4800000e+02   2.0095170e+00
   7.4600000e+02   2.0105910e+00
   7.4400000e+02   2.0081503e+00
   7.4200000e+02   2.0121002e+00
   7.4000000e+02   2.0142279e+00
   7.3800000e+02   2.0139508e+00
   7.3600000e+02   2.0165682e+00
   7.3400000e+02   2.0203824e+00
   7.3200000e+02   2.0224607e+00
   7.3000000e+02   2.0235353e+00
   7.2800000e+02   2.0249741e+00
   7.2600000e+02   2.0264704e+00
   7.2400000e+02   2.0275548e+00
   7.2200000e+02   2.0285990e+00
   7.2000000e+02   2.0300088e+00
   7.1800000e+02   2.0315754e+00
   7.1600000e+02   2.0329590e+00
   7.1400000e+02   2.0341990e+00
   7.1200000e+02   2.0355210e+00
   7.1000000e+02   2.0369670e+00
   7.0800000e+02   2.0383968e+00
   7.0600000e+02   2.0397069e+00
   7.0400000e+02   2.0409036e+00
   7.0200000e+02   2.0420027e+00
   7.0000000e+02   2.0429525e+00


==> Temperature-tunable metasurfaces/Data/SLR_400K.dat <==
   1.8000000e+03   2.4931827e+00
   1.7980000e+03   2.4929128e+00
   1.7960000e+03   2.4926467e+00
   1.7940000e+03   2.4923489e+00
   1.7920000e+03   2.4919970e+00
   1.7900000e+03   2.4919078e+00
   1.7880000e+03   2.4917803e+00
   1.7860000e+03   2.4916716e+00
   1.7840000e+03   2.4916260e+00
   1.7820000e+03   2.4916401e+00
   1.7800000e+03   2.4916635e+00
   1.7780000e+03   2.4916370e+00
   1.7760000e+03   2.4915390e+00
   1.7740000e+03   2.4914026e+00
   1.7720000e+03   2.4912906e+00
   1.7700000e+03   2.4912484e+00
   1.7680000e+03   2.4912667e+00
   1.7660000e+03   2.4912872e+00
   1.7640000e+03   2.4912481e+00
   1.7620000e+03   2.4911337e+00
   1.7600000e+03   2.4909878e+00
   1.7580000e+03   2.4908798e+00
   1.7560000e+03   2.4908497e+00
   1.7540000e+03   2.4908752e+00
   1.7520000e+03   2.4908862e+00
   1.7500000e+03   2.4908233e+00
   1.7480000e+03   2.4906857e+00
   1.7460000e+03   2.4905338e+00
   1.7440000e+03   2.4904406e+00
   1.7420000e+03   2.4904315e+00
   1.7400000e+03   2.4904613e+00
   1.7380000e+03   2.4904501e+00
   1.7360000e+03   2.4903502e+00
   1.7340000e+03   2.4901881e+00
   1.7320000e+03   2.4900422e+00
   1.7300000e+03   2.4899786e+00
   1.7280000e+03   2.4899943e+00
   1.7260000e+03   2.4900157e+00
   1.7240000e+03   2.4899623e+00
   1.7220000e+03   2.4898164e+00
   1.7200000e+03   2.4896395e+00
   1.7180000e+03   2.4895205e+00
   1.7160000e+03   2.4895000e+00
   1.7140000e+03   2.4895306e+00
   1.7120000e+03   2.4895165e+00
   1.7100000e+03   2.4893999e+00
   1.7080000e+03   2.4892128e+00
   1.7060000e+03   2.4890490e+00
   1.7040000e+03   2.4889836e+00
   1.7020000e+03   2.4890039e+00
   1.7000000e+03   2.4890158e+00
   1.6980000e+03   2.4889300e+00
   1.6960000e+03   2.4887447e+00
   1.6940000e+03   2.4885480e+00
   1.6920000e+03   2.4884398e+00
   1.6900000e+03   2.4884393e+00
   1.6880000e+03   2.4884636e+00
   1.6860000e+03   2.4884021e+00
   1.6840000e+03   2.4882226e+00
   1.6820000e+03   2.4880023e+00
   1.6800000e+03   2.4878569e+00
   1.6780000e+03   2.4878335e+00
   1.6760000e+03   2.4878607e+00
   1.6740000e+03   2.4878139e+00
   1.6720000e+03   2.4876363e+00
   1.6700000e+03   2.4873955e+00
   1.6680000e+03   2.4872200e+00
   1.6660000e+03   2.4871771e+00
   1.6640000e+03   2.4872026e+00
   1.6620000e+03   2.4871593e+00
   1.6600000e+03   2.4869740e+00
   1.6580000e+03   2.4867117e+00
   1.6560000e+03   2.4865136e+00
   1.6540000e+03   2.4864583e+00
   1.6520000e+03   2.4864800e+00
   1.6500000e+03   2.4864273e+00
   1.6480000e+03   2.4862201e+00
   1.6460000e+03   2.4859321e+00
   1.6440000e+03   2.4857187e+00
   1.6420000e+03   2.4856610e+00
   1.6400000e+03   2.4856765e+00
   1.6380000e+03   2.4855981e+00
   1.6360000e+03   2.4853511e+00
   1.6340000e+03   2.4850326e+00
   1.6320000e+03   2.4848142e+00
   1.6300000e+03   2.4847639e+00
   1.6280000e+03   2.4847660e+00
   1.6260000e+03   2.4846377e+00
   1.6240000e+03   2.4843302e+00
   1.6220000e+03   2.4839807e+00
   1.6200000e+03   2.4837725e+00
   1.6180000e+03   2.4837360e+00
   1.6160000e+03   2.4837041e+00
   1.6140000e+03   2.4834914e+00
   1.6120000e+03   2.4831033e+00
   1.6100000e+03   2.4827323e+00
   1.6080000e+03   2.4825535e+00
   1.6060000e+03   2.4825225e+00
   1.6040000e+03   2.4824121e+00
   1.6020000e+03   2.4820681e+00
   1.6000000e+03   2.4815888e+00
   1.5980000e+03   2.4812214e+00
   1.5960000e+03   2.4810843e+00
   1.5940000e+03   2.4810150e+00
   1.5920000e+03   2.4807448e+00
   1.5900000e+03   2.4802175e+00
   1.5880000e+03   2.4796600e+00
   1.5860000e+03   2.4793315e+00
   1.5840000e+03   2.4792082e+00
   1.5820000e+03   2.4789824e+00
   1.5800000e+03   2.4784265e+00
   1.5780000e+03   2.4776759e+00
   1.5760000e+03   2.4770834e+00
   1.5740000e+03   2.4767973e+00
   1.5720000e+03   2.4765344e+00
   1.5700000e+03   2.4758966e+00
   1.5680000e+03   2.4748755e+00
   1.5660000e+03   2.4738898e+00
   1.5640000e+03   2.4732890e+00
   1.5620000e+03   2.4728429e+00
   1.5600000e+03   2.4719279e+00
   1.5580000e+03   2.4703152e+00
   1.5560000e+03   2.4685197e+00
   1.5550000e+03   2.4666321e+00
   1.5549000e+03   2.4653697e+00
   1.5548000e+03   2.4661875e+00
   1.5547000e+03   2.4685225e+00
   1.5546000e+03   2.4699059e+00
   1.5545000e+03   2.4703462e+00
   1.5544000e+03   2.4707663e+00
   1.5543000e+03   2.4711635e+00
   1.5542000e+03   2.4715357e+00
   1.5541000e+03   2.4718814e+00
   1.5540000e+03   2.4721982e+00
   1.5539000e+03   2.4724848e+00
   1.5538000e+03   2.4727402e+00
   1.5537000e+03   2.4729626e+00
   1.5536000e+03   2.4731517e+00
   1.5535000e+03   2.4733062e+00
   1.5534000e+03   2.4734259e+00
   1.5533000e+03   2.4735105e+00
   1.5532000e+03   2.4735594e+00
   1.5531000e+03   2.4735727e+00
   1.5530000e+03   2.4735503e+00
   1.5529000e+03   2.4734926e+00
   1.5528000e+03   2.4733999e+00
   1.5527000e+03   2.4732721e+00
   1.5526000e+03   2.4731102e+00
   1.5525000e+03   2.4729142e+00
   1.5524000e+03   2.4726849e+00
   1.5523000e+03   2.4724226e+00
   1.5522000e+03   2.4721286e+00
   1.5521000e+03   2.4718029e+00
   1.5520000e+03   2.4714465e+00
   1.5519000e+03   2.4710603e+00
   1.5518000e+03   2.4706447e+00
   1.5517000e+03   2.4702005e+00
   1.5516000e+03   2.4697285e+00
   1.5515000e+03   2.4692292e+00
   1.5514000e+03   2.4687033e+00
   1.5513000e+03   2.4681516e+00
   1.5512000e+03   2.4675751e+00
   1.5511000e+03   2.4669740e+00
   1.5510000e+03   2.4663491e+00
   1.5509000e+03   2.4657011e+00
   1.5508000e+03   2.4650304e+00
   1.5507000e+03   2.4643381e+00
   1.5506000e+03   2.4636242e+00
   1.5505000e+03   2.4628894e+00
   1.5504000e+03   2.4621348e+00
   1.5503000e+03   2.4613607e+00
   1.5502000e+03   2.4605675e+00
   1.5501000e+03   2.4597557e+00
   1.5500000e+03   2.4589267e+00
   1.5499000e+03   2.4580803e+00
   1.5498000e+03   2.4572175e+00
   1.5497000e+03   2.4563389e+00
   1.5496000e+03   2.4554455e+00
   1.5495000e+03   2.4545374e+00
   1.5494000e+03   2.4536159e+00
   1.5493000e+03   2.4526820e+00
   1.5492000e+03   2.4517365e+00
   1.5491000e+03   2.4507802e+00
   1.5490000e+03   2.4498148e+00
   1.5489000e+03   2.4488413e+00
   1.5488000e+03   2.4478610e+00
   1.5487000e+03   2.4468756e+00
   1.5486000e+03   2.4458866e+00
   1.5485000e+03   2.4448957e+00
   1.5484000e+03   2.4439054e+00
   1.5483000e+03   2.4429178e+00
   1.5482000e+03   2.4419355e+00
   1.5481000e+03   2.4409614e+00
   1.5480000e+03   2.4399981e+00
   1.5479000e+03   2.4390490e+00
   1.5478000e+03   2.4381180e+00
   1.5477000e+03   2.4372089e+00
   1.5476000e+03   2.4363260e+00
   1.5475000e+03   2.4354742e+00
   1.5474000e+03   2.4346583e+00
   1.5473000e+03   2.4338839e+00
   1.5472000e+03   2.4331567e+00
   1.5471000e+03   2.4324827e+00
   1.5470000e+03   2.4318686e+00
   1.5469000e+03   2.4313209e+00
   1.5468000e+03   2.4308467e+00
   1.5467000e+03   2.4304528e+00
   1.5466000e+03   2.4301472e+00
   1.5465000e+03   2.4299366e+00
   1.5464000e+03   2.4298282e+00
   1.5463000e+03   2.4298286e+00
   1.5462000e+03   2.4299445e+00
   1.5461000e+03   2.4301810e+00
   1.5460000e+03   2.4305434e+00
   1.5459000e+03   2.4310353e+00
   1.5458000e+03   2.4316597e+00
   1.5457000e+03   2.4324172e+00
   1.5456000e+03   2.4333074e+00
   1.5455000e+03   2.4343283e+00
   1.5454000e+03   2.4354751e+00
   1.5453000e+03   2.4367423e+00
   1.5452000e+03   2.4381213e+00
   1.5451000e+03   2.4396021e+00
   1.5450000e+03   2.4411726e+00
   1.5449000e+03   2.4428196e+00
   1.5448000e+03   2.4445274e+00
   1.5447000e+03   2.4462805e+00
   1.5446000e+03   2.4480610e+00
   1.5445000e+03   2.4498522e+00
   1.5444000e+03   2.4516363e+00
   1.5443000e+03   2.4533958e+00
   1.5442000e+03   2.4551141e+00
   1.5441000e+03   2.4567757e+00
   1.5440000e+03   2.4583654e+00
   1.5439000e+03   2.4598708e+00
   1.5438000e+03   2.4612794e+00
   1.5437000e+03   2.4625816e+00
   1.5436000e+03   2.4637685e+00
   1.5435000e+03   2.4648337e+00
   1.5434000e+03   2.4657712e+00
   1.5433000e+03   2.4665780e+00
   1.5432000e+03   2.4672508e+00
   1.5431000e+03   2.4677889e+00
   1.5430000e+03   2.4681916e+00
   1.5429000e+03   2.4684598e+00
   1.5428000e+03   2.4685946e+00
   1.5427000e+03   2.4685981e+00
   1.5426000e+03   2.4684725e+00
   1.5425000e+03   2.4682207e+00
   1.5424000e+03   2.4678454e+00
   1.5423000e+03   2.4673498e+00
   1.5422000e+03   2.4667366e+00
   1.5421000e+03   2.4660087e+00
   1.5420000e+03   2.4651690e+00
   1.5419000e+03   2.4642198e+00
   1.5418000e+03   2.4631634e+00
   1.5417000e+03   2.4620020e+00
   1.5416000e+03   2.4607372e+00
   1.5415000e+03   2.4593704e+00
   1.5414000e+03   2.4579029e+00
   1.5413000e+03   2.4563351e+00
   1.5412000e+03   2.4546664e+00
   1.5411000e+03   2.4528975e+00
   1.5410000e+03   2.4510269e+00
   1.5409000e+03   2.4490535e+00
   1.5408000e+03   2.4469764e+00
   1.5407000e+03   2.4447932e+00
   1.5406000e+03   2.4425008e+00
   1.5405000e+03   2.4400964e+00
   1.5404000e+03   2.4375758e+00
   1.5403000e+03   2.4349346e+00
   1.5402000e+03   2.4321690e+00
   1.5401000e+03   2.4292722e+00
   1.5400000e+03   2.4262390e+00
   1.5399000e+03   2.4230626e+00
   1.5398000e+03   2.4197340e+00
   1.5397000e+03   2.4162452e+00
   1.5396000e+03   2.4125874e+00
   1.5395000e+03   2.4087496e+00
   1.5394000e+03   2.4047217e+00
   1.5393000e+03   2.4004915e+00
   1.5392000e+03   2.3960445e+00
   1.5391000e+03   2.3913674e+00
   1.5390000e+03   2.3864441e+00
   1.5389000e+03   2.3812573e+00
   1.5388000e+03   2.3757892e+00
   1.5387000e+03   2.3700244e+00
   1.5386000e+03   2.3639398e+00
   1.5385000e+03   2.3575149e+00
   1.5384000e+03   2.3507299e+00
   1.5383000e+03   2.3435645e+00
   1.5382000e+03   2.3359966e+00
   1.5381000e+03   2.3280082e+00
   1.5380000e+03   2.3195853e+00
   1.5379000e+03   2.3107197e+00
   1.5378000e+03   2.3014071e+00
   1.5377000e+03   2.2916584e+00
   1.5376000e+03   2.2815037e+00
   1.5375000e+03   2.2709951e+00
   1.5374000e+03   2.2602153e+00
   1.5373000e+03   2.2492924e+00
   1.5372000e+03   2.2384152e+00
   1.5371000e+03   2.2278433e+00
   1.5370000e+03   2.2179222e+00
   1.5369000e+03   2.2091050e+00
   1.5368000e+03   2.2019606e+00
   1.5367000e+03   2.1971650e+00
   1.5366000e+03   2.1954794e+00
   1.5365000e+03   2.1976953e+00
   1.5364000e+03   2.2045460e+00
   1.5363000e+03   2.2165761e+00
   1.5362000e+03   2.2340174e+00
   1.5361000e+03   2.2566674e+00
   1.5360000e+03   2.2838387e+00
   1.5359000e+03   2.3144197e+00
   1.5358000e+03   2.3470235e+00
   1.5357000e+03   2.3801718e+00
   1.5356000e+03   2.4124961e+00
   1.5355000e+03   2.4429033e+00
   1.5354000e+03   2.4706433e+00
   1.5353000e+03   2.4952943e+00
   1.5352000e+03   2.5167127e+00
   1.5351000e+03   2.5349791e+00
   1.5350000e+03   2.5503020e+00
   1.5349000e+03   2.5629752e+00
   1.5348000e+03   2.5733151e+00
   1.5347000e+03   2.5816431e+00
   1.5346000e+03   2.5882554e+00
   1.5345000e+03   2.5934234e+00
   1.5344000e+03   2.5973825e+00
   1.5343000e+03   2.6003368e+00
   1.5342000e+03   2.6024611e+00
   1.5341000e+03   2.6039004e+00
   1.5340000e+03   2.6047773e+00
   1.5339000e+03   2.6051931e+00
   1.5338000e+03   2.6052325e+00
   1.5337000e+03   2.6049657e+00
   1.5336000e+03   2.6044500e+00
   1.5335000e+03   2.6037338e+00
   1.5334000e+03   2.6028559e+00
   1.5333000e+03   2.6018496e+00
   1.5332000e+03   2.6007414e+00
   1.5331000e+03   2.5995538e+00
   1.5330000e+03   2.5983052e+00
   1.5329000e+03   2.5970113e+00
   1.5328000e+03   2.5956841e+00
   1.5327000e+03   2.5943334e+00
   1.5326000e+03   2.5929685e+00
   1.5325000e+03   2.5915961e+00
   1.5324000e+03   2.5902224e+00
   1.5323000e+03   2.5888515e+00
   1.5322000e+03   2.5874872e+00
   1.5321000e+03   2.5861330e+00
   1.5320000e+03   2.5847917e+00
   1.5319000e+03   2.5834641e+00
   1.5318000e+03   2.5821528e+00
   1.5317000e+03   2.5808589e+00
   1.5316000e+03   2.5795832e+00
   1.5315000e+03   2.5783262e+00
   1.5314000e+03   2.5770886e+00
   1.5313000e+03   2.5758710e+00
   1.5312000e+03   2.5746732e+00
   1.5311000e+03   2.5734951e+00
   1.5310000e+03   2.5723369e+00
   1.5309000e+03   2.5711985e+00
   1.5308000e+03   2.5700793e+00
   1.5307000e+03   2.5689802e+00
   1.5306000e+03   2.5678997e+00
   1.5305000e+03   2.5668385e+00
   1.5304000e+03   2.5657959e+00
   1.5303000e+03   2.5647717e+00
   1.5302000e+03   2.5637650e+00
   1.5301000e+03   2.5627761e+00
   1.5300000e+03   2.5618048e+00
   1.5299000e+03   2.5608499e+00
   1.5298000e+03   2.5599117e+00
   1.5297000e+03   2.5589898e+00
   1.5296000e+03   2.5580835e+00
   1.5295000e+03   2.5571933e+00
   1.5294000e+03   2.5563180e+00
   1.5293000e+03   2.5554581e+00
   1.5292000e+03   2.5546124e+00
   1.5291000e+03   2.5537815e+00
   1.5290000e+03   2.5529647e+00
   1.5289000e+03   2.5521617e+00
   1.5288000e+03   2.5513725e+00
   1.5287000e+03   2.5505967e+00
   1.5286000e+03   2.5498340e+00
   1.5285000e+03   2.5490847e+00
   1.5284000e+03   2.5483484e+00
   1.5283000e+03   2.5476248e+00
   1.5282000e+03   2.5469141e+00
   1.5281000e+03   2.5462158e+00
   1.5280000e+03   2.5455303e+00
   1.5279000e+03   2.5448570e+00
   1.5278000e+03   2.5441961e+00
   1.5277000e+03   2.5435479e+00
   1.5276000e+03   2.5429120e+00
   1.5275000e+03   2.5422885e+00
   1.5274000e+03   2.5416775e+00
   1.5273000e+03   2.5410793e+00
   1.5272000e+03   2.5404935e+00
   1.5271000e+03   2.5399208e+00
   1.5270000e+03   2.5393610e+00
   1.5269000e+03   2.5388141e+00
   1.5268000e+03   2.5382810e+00
   1.5267000e+03   2.5377612e+00
   1.5266000e+03   2.5372555e+00
   1.5265000e+03   2.5367641e+00
   1.5264000e+03   2.5362868e+00
   1.5263000e+03   2.5358248e+00
   1.5262000e+03   2.5353780e+00
   1.5261000e+03   2.5349469e+00
   1.5260000e+03   2.5345321e+00
   1.5259000e+03   2.5341334e+00
   1.5258000e+03   2.5337524e+00
   1.5257000e+03   2.5333889e+00
   1.5256000e+03   2.5330439e+00
   1.5255000e+03   2.5327172e+00
   1.5254000e+03   2.5324101e+00
   1.5253000e+03   2.5321233e+00
   1.5252000e+03   2.5318570e+00
   1.5251000e+03   2.5316119e+00
   1.5250000e+03   2.5313888e+00
   1.5249000e+03   2.5311885e+00
   1.5248000e+03   2.5310111e+00
   1.5247000e+03   2.5308576e+00
   1.5246000e+03   2.5307283e+00
   1.5245000e+03   2.5306237e+00
   1.5244000e+03   2.5305443e+00
   1.5243000e+03   2.5304909e+00
   1.5242000e+03   2.5304632e+00
   1.5241000e+03   2.5304613e+00
   1.5240000e+03   2.5304859e+00
   1.5239000e+03   2.5305364e+00
   1.5238000e+03   2.5306129e+00
   1.5237000e+03   2.5307148e+00
   1.5236000e+03   2.5308416e+00
   1.5235000e+03   2.5309925e+00
   1.5234000e+03   2.5311666e+00
   1.5233000e+03   2.5313628e+00
   1.5232000e+03   2.5315795e+00
   1.5231000e+03   2.5318151e+00
   1.5230000e+03   2.5320678e+00
   1.5229000e+03   2.5323358e+00
   1.5228000e+03   2.5326161e+00
   1.5227000e+03   2.5329070e+00
   1.5226000e+03   2.5332057e+00
   1.5225000e+03   2.5335093e+00
   1.5224000e+03   2.5338149e+00
   1.5223000e+03   2.5341194e+00
   1.5222000e+03   2.5344200e+00
   1.5221000e+03   2.5347140e+00
   1.5220000e+03   2.5349979e+00
   1.5219000e+03   2.5352693e+00
   1.5218000e+03   2.5355251e+00
   1.5217000e+03   2.5357628e+00
   1.5216000e+03   2.5359802e+00
   1.5215000e+03   2.5361748e+00
   1.5214000e+03   2.5363450e+00
   1.5213000e+03   2.5364885e+00
   1.5212000e+03   2.5366046e+00
   1.5211000e+03   2.5366919e+00
   1.5210000e+03   2.5367494e+00
   1.5209000e+03   2.5367765e+00
   1.5208000e+03   2.5367732e+00
   1.5207000e+03   2.5367393e+00
   1.5206000e+03   2.5366750e+00
   1.5205000e+03   2.5365803e+00
   1.5204000e+03   2.5364563e+00
   1.5203000e+03   2.5363038e+00
   1.5202000e+03   2.5361233e+00
   1.5201000e+03   2.5359159e+00
   1.5200000e+03   2.5356832e+00
   1.5199000e+03   2.5354259e+00
   1.5198000e+03   2.5351453e+00
   1.5197000e+03   2.5348430e+00
   1.5196000e+03   2.5345204e+00
   1.5195000e+03   2.5341785e+00
   1.5194000e+03   2.5338187e+00
   1.5193000e+03   2.5334425e+00
   1.5192000e+03   2.5330510e+00
   1.5191000e+03   2.5326457e+00
   1.5190000e+03   2.5322275e+00
   1.5189000e+03   2.5317976e+00
   1.5188000e+03   2.5313575e+00
   1.5187000e+03   2.5309081e+00
   1.5186000e+03   2.5304501e+00
   1.5185000e+03   2.5299850e+00
   1.5184000e+03   2.5295131e+00
   1.5183000e+03   2.5290358e+00
   1.5182000e+03   2.5285535e+00
   1.5181000e+03   2.5280676e+00
   1.5180000e+03   2.5275779e+00
   1.5179000e+03   2.5270858e+00
   1.5178000e+03   2.5265918e+00
   1.5177000e+03   2.5260963e+00
   1.5176000e+03   2.5255997e+00
   1.5175000e+03   2.5251031e+00
   1.5174000e+03   2.5246065e+00
   1.5173000e+03   2.5241103e+00
   1.5172000e+03   2.5236154e+00
   1.5171000e+03   2.5231223e+00
   1.5170000e+03   2.5226307e+00
   1.5169000e+03   2.5221415e+00
   1.5168000e+03   2.5216548e+00
   1.5167000e+03   2.5211711e+00
   1.5166000e+03   2.5206909e+00
   1.5165000e+03   2.5202146e+00
   1.5164000e+03   2.5197420e+00
   1.5163000e+03   2.5192740e+00
   1.5162000e+03   2.5188107e+00
   1.5161000e+03   2.5183525e+00
   1.5160000e+03   2.5179000e+00
   1.5159000e+03   2.5174532e+00
   1.5158000e+03   2.5170124e+00
   1.5157000e+03   2.5165782e+00
   1.5156000e+03   2.5161512e+00
   1.5155000e+03   2.5157313e+00
   1.5154000e+03   2.5153193e+00
   1.5153000e+03   2.5149155e+00
   1.5152000e+03   2.5145206e+00
   1.5151000e+03   2.5141349e+00
   1.5150000e+03   2.5137587e+00
   1.5140000e+03   2.5129819e+00
   1.5120000e+03   2.5124645e+00
   1.5100000e+03   2.5131245e+00
   1.5080000e+03   2.5145895e+00
   1.5060000e+03   2.5157981e+00
   1.5040000e+03   2.5171809e+00
   1.5020000e+03   2.5182867e+00
   1.5000000e+03   2.5181465e+00
   1.4980000e+03   2.5169425e+00
   1.4960000e+03   2.5152230e+00
   1.4940000e+03   2.5133088e+00
   1.4920000e+03   2.5112810e+00
   1.4900000e+03   2.5092177e+00
   1.4880000e+03   2.5073481e+00
   1.4860000e+03   2.5059953e+00
   1.4840000e+03   2.5053654e+00
   1.4820000e+03   2.5053725e+00
   1.4800000e+03   2.5057273e+00
   1.4780000e+03   2.5062299e+00
   1.4760000e+03   2.5068576e+00
   1.4740000e+03   2.5075250e+00
   1.4720000e+03   2.5079312e+00
   1.4700000e+03   2.5078018e+00
   1.4680000e+03   2.5071754e+00
   1.4660000e+03   2.5063174e+00
   1.4640000e+03   2.5053997e+00
   1.4620000e+03   2.5043731e+00
   1.4600000e+03   2.5031648e+00
   1.4580000e+03   2.5019073e+00
   1.4560000e+03   2.5008702e+00
   1.4540000e+03   2.5001798e+00
   1.4520000e+03   2.4997067e+00
   1.4500000e+03   2.4993129e+00
   1.4480000e+03   2.4991081e+00
   1.4460000e+03   2.4992914e+00
   1.4440000e+03   2.4997847e+00
   1.4420000e+03   2.5002506e+00
   1.4400000e+03   2.5005260e+00
   1.4380000e+03   2.5007682e+00
   1.4360000e+03   2.5010753e+00
   1.4340000e+03   2.5012267e+00
   1.4320000e+03   2.5009856e+00
   1.4300000e+03   2.5004628e+00
   1.4280000e+03   2.4999356e+00
   1.4260000e+03   2.4994357e+00
   1.4240000e+03   2.4987502e+00
   1.4220000e+03   2.4978354e+00
   1.4200000e+03   2.4969544e+00
   1.4180000e+03   2.4963191e+00
   1.4160000e+03   2.4957995e+00
   1.4140000e+03   2.4951899e+00
   1.4120000e+03   2.4946098e+00
   1.4100000e+03   2.4943516e+00
   1.4080000e+03   2.4944010e+00
   1.4060000e+03   2.4944427e+00
   1.4040000e+03   2.4943960e+00
   1.4020000e+03   2.4945288e+00
   1.4000000e+03   2.4949317e+00
   1.3980000e+03   2.4952734e+00
   1.3960000e+03   2.4953239e+00
   1.3940000e+03   2.4953036e+00
   1.3920000e+03   2.4954262e+00
   1.3900000e+03   2.4954674e+00
   1.3880000e+03   2.4951501e+00
   1.3860000e+03   2.4946413e+00
   1.3840000e+03   2.4942544e+00
   1.3820000e+03   2.4939044e+00
   1.3800000e+03   2.4932950e+00
   1.3780000e+03   2.4925036e+00
   1.3760000e+03   2.4918838e+00
   1.3740000e+03   2.4914629e+00
   1.3720000e+03   2.4909260e+00
   1.3700000e+03   2.4902477e+00
   1.3680000e+03   2.4897852e+00
   1.3660000e+03   2.4896398e+00
   1.3640000e+03   2.4894686e+00
   1.3620000e+03   2.4891515e+00
   1.3600000e+03   2.4890313e+00
   1.3580000e+03   2.4892383e+00
   1.3560000e+03   2.4893909e+00
   1.3540000e+03   2.4893088e+00
   1.3520000e+03   2.4893308e+00
   1.3500000e+03   2.4895928e+00
   1.3480000e+03   2.4896998e+00
   1.3460000e+03   2.4894783e+00
   1.3440000e+03   2.4892893e+00
   1.3420000e+03   2.4892755e+00
   1.3400000e+03   2.4890575e+00
   1.3380000e+03   2.4885070e+00
   1.3360000e+03   2.4880135e+00
   1.3340000e+03   2.4877090e+00
   1.3320000e+03   2.4872208e+00
   1.3300000e+03   2.4864695e+00
   1.3280000e+03   2.4858689e+00
   1.3260000e+03   2.4855068e+00
   1.3240000e+03   2.4849892e+00
   1.3220000e+03   2.4843013e+00
   1.3200000e+03   2.4838765e+00
   1.3180000e+03   2.4837060e+00
   1.3160000e+03   2.4833627e+00
   1.3140000e+03   2.4829323e+00
   1.3120000e+03   2.4828393e+00
   1.3100000e+03   2.4829137e+00
   1.3080000e+03   2.4827340e+00
   1.3060000e+03   2.4825325e+00
   1.3040000e+03   2.4826531e+00
   1.3020000e+03   2.4827452e+00
   1.3000000e+03   2.4825039e+00
   1.2980000e+03   2.4823172e+00
   1.2960000e+03   2.4823599e+00
   1.2940000e+03   2.4821706e+00
   1.2920000e+03   2.4816806e+00
   1.2900000e+03   2.4813561e+00
   1.2880000e+03   2.4811354e+00
   1.2860000e+03   2.4805777e+00
   1.2840000e+03   2.4798903e+00
   1.2820000e+03   2.4794707e+00
   1.2800000e+03   2.4790125e+00
   1.2780000e+03   2.4782457e+00
   1.2760000e+03   2.4775982e+00
   1.2740000e+03   2.4772282e+00
   1.2720000e+03   2.4766746e+00
   1.2700000e+03   2.4759779e+00
   1.2680000e+03   2.4756117e+00
   1.2660000e+03   2.4753659e+00
   1.2640000e+03   2.4748564e+00
   1.2620000e+03   2.4744627e+00
   1.2600000e+03   2.4744029e+00
   1.2580000e+03   2.4741802e+00
   1.2560000e+03   2.4737842e+00
   1.2540000e+03   2.4736910e+00
   1.2520000e+03   2.4736483e+00
   1.2500000e+03   2.4732707e+00
   1.2480000e+03   2.4729705e+00
   1.2460000e+03   2.4728889e+00
   1.2440000e+03   2.4725142e+00
   1.2420000e+03   2.4719598e+00
   1.2400000e+03   2.4716568e+00
   1.2380000e+03   2.4712503e+00
   1.2360000e+03   2.4705148e+00
   1.2340000e+03   2.4699383e+00
   1.2320000e+03   2.4694777e+00
   1.2300000e+03   2.4686942e+00
   1.2280000e+03   2.4679196e+00
   1.2260000e+03   2.4674141e+00
   1.2240000e+03   2.4667125e+00
   1.2220000e+03   2.4658811e+00
   1.2200000e+03   2.4653676e+00
   1.2180000e+03   2.4648321e+00
   1.2160000e+03   2.4640763e+00
   1.2140000e+03   2.4635899e+00
   1.2120000e+03   2.4632330e+00
   1.2100000e+03   2.4626162e+00
   1.2080000e+03   2.4621539e+00
   1.2060000e+03   2.4619107e+00
   1.2040000e+03   2.4614043e+00
   1.2020000e+03   2.4609132e+00
   1.2000000e+03   2.4606671e+00
   1.1980000e+03   2.4601800e+00
   1.1960000e+03   2.4595845e+00
   1.1940000e+03   2.4592233e+00
   1.1920000e+03   2.4586649e+00
   1.1900000e+03   2.4579151e+00
   1.1880000e+03   2.4573808e+00
   1.1860000e+03   2.4567094e+00
   1.1840000e+03   2.4558105e+00
   1.1820000e+03   2.4551167e+00
   1.1800000e+03   2.4543521e+00
   1.1780000e+03   2.4533606e+00
   1.1760000e+03   2.4525757e+00
   1.1740000e+03   2.4517784e+00
   1.1720000e+03   2.4507747e+00
   1.1700000e+03   2.4499860e+00
   1.1680000e+03   2.4492226e+00
   1.1660000e+03   2.4482746e+00
   1.1640000e+03   2.4475455e+00
   1.1620000e+03   2.4468472e+00
   1.1600000e+03   2.4459777e+00
   1.1580000e+03   2.4453185e+00
   1.1560000e+03   2.4446616e+00
   1.1540000e+03   2.4438367e+00
   1.1520000e+03   2.4432001e+00
   1.1500000e+03   2.4425130e+00
   1.1480000e+03   2.4416633e+00
   1.1460000e+03   2.4409742e+00
   1.1440000e+03   2.4401774e+00
   1.1420000e+03   2.4392414e+00
   1.1400000e+03   2.4384408e+00
   1.1380000e+03   2.4374895e+00
   1.1360000e+03   2.4364474e+00
   1.1340000e+03   2.4355183e+00
   1.1320000e+03   2.4344206e+00
   1.1300000e+03   2.4333022e+00
   1.1280000e+03   2.4322701e+00
   1.1260000e+03   2.4310799e+00
   1.1240000e+03   2.4299433e+00
   1.1220000e+03   2.4288542e+00
   1.1200000e+03   2.4276431e+00
   1.1180000e+03   2.4265399e+00
   1.1160000e+03   2.4254317e+00
   1.1140000e+03   2.4242563e+00
   1.1120000e+03   2.4231987e+00
   1.1100000e+03   2.4220817e+00
   1.1080000e+03   2.4209552e+00
   1.1060000e+03   2.4199040e+00
   1.1040000e+03   2.4187605e+00
   1.1020000e+03   2.4176474e+00
   1.1000000e+03   2.4165370e+00
   1.0980000e+03   2.4153404e+00
   1.0960000e+03   2.4141805e+00
   1.0940000e+03   2.4129603e+00
   1.0920000e+03   2.4116912e+00
   1.0900000e+03   2.4104342e+00
   1.0880000e+03   2.4090984e+00
   1.0860000e+03   2.4077539e+00
   1.0840000e+03   2.4063909e+00
   1.0820000e+03   2.4049740e+00
   1.0800000e+03   2.4035664e+00
   1.0780000e+03   2.4021287e+00
   1.0760000e+03   2.4006743e+00
   1.0740000e+03   2.3992281e+00
   1.0720000e+03   2.3977604e+00
   1.0700000e+03   2.3962958e+00
   1.0680000e+03   2.3948348e+00
   1.0660000e+03   2.3933587e+00
   1.0640000e+03   2.3918898e+00
   1.0620000e+03   2.3904157e+00
   1.0600000e+03   2.3889241e+00
   1.0580000e+03   2.3874414e+00
   1.0560000e+03   2.3859315e+00
   1.0540000e+03   2.3844166e+00
   1.0520000e+03   2.3828957e+00
   1.0500000e+03   2.3813422e+00
   1.0480000e+03   2.3798022e+00
   1.0460000e+03   2.3782282e+00
   1.0440000e+03   2.3766589e+00
   1.0420000e+03   2.3750849e+00
   1.0400000e+03   2.3734927e+00
   1.0380000e+03   2.3719268e+00
   1.0360000e+03   2.3703361e+00
   1.0340000e+03   2.3687751e+00
   1.0320000e+03   2.3672063e+00
   1.0300000e+03   2.3656502e+00
   1.0280000e+03   2.3641074e+00
   1.0260000e+03   2.3625567e+00
   1.0240000e+03   2.3610291e+00
   1.0220000e+03   2.3594847e+00
   1.0200000e+03   2.3579569e+00
   1.0180000e+03   2.3564115e+00
   1.0160000e+03   2.3548756e+00
   1.0140000e+03   2.3533216e+00
   1.0120000e+03   2.3517771e+00
   1.0100000e+03   2.3502183e+00
   1.0080000e+03   2.3486753e+00
   1.0060000e+03   2.3471317e+00
   1.0040000e+03   2.3456099e+00
   1.0020000e+03   2.3441174e+00
   1.0000000e+03   2.3426425e+00
   9.9800000e+02   2.3412421e+00
   9.9600000e+02   2.3398468e+00
   9.9400000e+02   2.3385699e+00
   9.9200000e+02   2.3372831e+00
   9.9000000e+02   2.3361430e+00
   9.8800000e+02   2.3349807e+00
   9.8600000e+02   2.3339653e+00
   9.8400000e+02   2.3329253e+00
   9.8200000e+02   2.3320017e+00
   9.8000000e+02   2.3310623e+00
   9.7800000e+02   2.3301880e+00
   9.7600000e+02   2.3293200e+00
   9.7400000e+02   2.3284554e+00
   9.7200000e+02   2.3276329e+00
   9.7000000e+02   2.3267586e+00
   9.6800000e+02   2.3259742e+00
   9.6600000e+02   2.3250976e+00
   9.6400000e+02   2.3243694e+00
   9.6200000e+02   2.3235302e+00
   9.6000000e+02   2.3229032e+00
   9.5800000e+02   2.3221605e+00
   9.5600000e+02   2.3216929e+00
   9.5400000e+02   2.3211148e+00
   9.5200000e+02   2.3208609e+00
   9.5000000e+02   2.3205001e+00
   9.4800000e+02   2.3204904e+00
   9.4600000e+02   2.3203664e+00
   9.4400000e+02   2.3205891e+00
   9.4200000e+02   2.3206787e+00
   9.4000000e+02   2.3210795e+00
   9.3800000e+02   2.3213274e+00
   9.3600000e+02   2.3218241e+00
   9.3400000e+02   2.3221643e+00
   9.3200000e+02   2.3226752e+00
   9.3000000e+02   2.3230586e+00
   9.2800000e+02   2.3235273e+00
   9.2600000e+02   2.3239422e+00
   9.2400000e+02   2.3243549e+00
   9.2200000e+02   2.3248329e+00
   9.2000000e+02   2.3252263e+00
   9.1800000e+02   2.3258302e+00
   9.1600000e+02   2.3262858e+00
   9.1400000e+02   2.3270843e+00
   9.1200000e+02   2.3277082e+00
   9.1000000e+02   2.3287377e+00
   9.0800000e+02   2.3296242e+00
   9.0600000e+02   2.3308611e+00
   9.0400000e+02   2.3320503e+00
   9.0200000e+02   2.3334196e+00
   9.0000000e+02   2.3348665e+00
   8.9800000e+02   2.3362751e+00
   8.9600000e+02   2.3378575e+00
   8.9400000e+02   2.3392456e+00
   8.9200000e+02   2.3408036e+00
   8.9000000e+02   2.3421583e+00
   8.8800000e+02   2.3435738e+00
   8.8600000e+02   2.3449090e+00
   8.8400000e+02   2.3461714e+00
   8.8200000e+02   2.3474991e+00
   8.8000000e+02   2.3487244e+00
   8.7800000e+02   2.3500617e+00
   8.7600000e+02   2.3514066e+00
   8.7400000e+02   2.3528256e+00
   8.7200000e+02   2.3543677e+00
   8.7000000e+02   2.3559828e+00
   8.6800000e+02   2.3576982e+00
   8.6600000e+02   2.3595378e+00
   8.6400000e+02   2.3613963e+00
   8.6200000e+02   2.3633180e+00
   8.6000000e+02   2.3652918e+00
   8.5800000e+02   2.3671427e+00
   8.5600000e+02   2.3690729e+00
   8.5400000e+02   2.3708744e+00
   8.5200000e+02   2.3725464e+00
   8.5000000e+02   2.3743141e+00
   8.4800000e+02   2.3758116e+00
   8.4600000e+02   2.3773541e+00
   8.4400000e+02   2.3789706e+00
   8.4200000e+02   2.3803272e+00
   8.4000000e+02   2.3819687e+00
   8.3800000e+02   2.3836267e+00
   8.3600000e+02   2.3851290e+00
   8.3400000e+02   2.3870678e+00
   8.3200000e+02   2.3889122e+00
   8.3000000e+02   2.3906503e+00
   8.2800000e+02   2.3928342e+00
   8.2600000e+02   2.3947639e+00
   8.2400000e+02   2.3965406e+00
   8.2200000e+02   2.3987136e+00
   8.2000000e+02   2.4005167e+00
   8.1800000e+02   2.4020774e+00
   8.1600000e+02   2.4040480e+00
   8.1400000e+02   2.4056787e+00
   8.1200000e+02   2.4069793e+00
   8.1000000e+02   2.4087813e+00
   8.0800000e+02   2.4104776e+00
   8.0600000e+02   2.4117560e+00
   8.0400000e+02   2.4135506e+00
   8.0200000e+02   2.4156251e+00
   8.0000000e+02   2.4172225e+00
   7.9800000e+02   2.4190423e+00
   7.9600000e+02   2.4214633e+00
   7.9400000e+02   2.4235573e+00
   7.9200000e+02   2.4253240e+00
   7.9000000e+02   2.4276402e+00
   7.8800000e+02   2.4301524e+00
   7.8600000e+02   2.4320793e+00
   7.8400000e+02   2.4339800e+00
   7.8200000e+02   2.4365673e+00
   7.8000000e+02   2.4392400e+00
   7.7800000e+02   2.4414520e+00
   7.7600000e+02   2.4439540e+00
   7.7400000e+02   2.4476013e+00
   7.7200000e+02   2.4520459e+00
   7.7000000e+02   2.4566691e+00
   7.6800000e+02   2.4624081e+00
   7.6600000e+02   2.4812541e+00
   7.6400000e+02   2.4862940e+00
   7.6200000e+02   2.4954631e+00
   7.6000000e+02   2.5061812e+00
   7.5800000e+02   2.5255394e+00
   7.5600000e+02   2.4853811e+00
   7.5400000e+02   2.4408810e+00
   7.5200000e+02   2.4166603e+00
   7.5000000e+02   2.4092019e+00
   7.4800000e+02   2.4083812e+00
   7.4600000e+02   2.4096644e+00
   7.4400000e+02   2.4078245e+00
   7.4200000e+02   2.4119968e+00
   7.4000000e+02   2.4141564e+00
   7.3800000e+02   2.4140573e+00
   7.3600000e+02   2.4167438e+00
   7.3400000e+02   2.4204826e+00
   7.3200000e+02   2.4225326e+00
   7.3000000e+02   2.4236526e+00
   7.2800000e+02   2.4251153e+00
   7.2600000e+02   2.4265928e+00
   7.2400000e+02   2.4276595e+00
   7.2200000e+02   2.4287045e+00
   7.2000000e+02   2.4301174e+00
   7.1800000e+02   2.4316826e+00
   7.1600000e+02   2.4330690e+00
   7.1400000e+02   2.4343145e+00
   7.1200000e+02   2.4356313e+00
   7.1000000e+02   2.4370537e+00
   7.0800000e+02   2.4384480e+00
   7.0600000e+02   2.4397216e+00
   7.0400000e+02   2.4408870e+00
   7.0200000e+02   2.4419613e+00
   7.0000000e+02   2.4428947e+00


==> Temperature-tunable metasurfaces/Data/SLR_gold_Q.dat <==
   2.0000000e+02   7.6604089e+02
   2.1000000e+02   7.5754165e+02
   2.2000000e+02   7.4910709e+02
   2.3000000e+02   7.4073662e+02
   2.4000000e+02   7.3271954e+02
   2.5000000e+02   7.2450687e+02
   2.6000000e+02   7.1639300e+02
   2.7000000e+02   7.0835664e+02
   2.8000000e+02   7.0040068e+02
   2.9000000e+02   6.9236892e+02
   3.0000000e+02   6.8465275e+02
   3.1000000e+02   6.7693109e+02
   3.2000000e+02   6.6906902e+02
   3.3000000e+02   6.6171906e+02
   3.4000000e+02   6.5411104e+02
   3.5000000e+02   6.4672531e+02
   3.6000000e+02   6.3911301e+02
   3.7000000e+02   6.3176862e+02
   3.8000000e+02   6.2470138e+02
   3.9000000e+02   6.1726321e+02
   4.0000000e+02   6.1012388e+02


==> Temperature-tunable metasurfaces/Data/SLR_gold_strength.dat <==
   2.0000000e+02   3.5436232e+01
   2.1000000e+02   3.5099569e+01
   2.2000000e+02   3.4766592e+01
   2.3000000e+02   3.4437283e+01
   2.4000000e+02   3.4118372e+01
   2.5000000e+02   3.3797071e+01
   2.6000000e+02   3.3480201e+01
   2.7000000e+02   3.3167238e+01
   2.8000000e+02   3.2858282e+01
   2.9000000e+02   3.2549641e+01
   3.0000000e+02   3.2250443e+01
   3.1000000e+02   3.1953141e+01
   3.2000000e+02   3.1654479e+01
   3.3000000e+02   3.1369815e+01
   3.4000000e+02   3.1080913e+01
   3.5000000e+02   3.0799073e+01
   3.6000000e+02   3.0513635e+01
   3.7000000e+02   3.0236249e+01
   3.8000000e+02   2.9967174e+01
   3.9000000e+02   2.9690904e+01
   4.0000000e+02   2.9423388e+01


==> Temperature-tunable metasurfaces/Data/exp_Q.dat <==
   1.1000000e+01   7.5981632e+02
   1.3000000e+01   5.2763805e+02
   1.5000000e+01   6.0975941e+02
   1.7000000e+01   5.5353936e+02
   1.9000000e+01   5.3247554e+02
   2.1000000e+01   4.7047062e+02
   2.3000000e+01   4.0184411e+02
   2.5000000e+01   4.3539781e+02
   2.7000000e+01   3.6417724e+02
   2.9000000e+01   3.5856408e+02
   3.1000000e+01   3.1761983e+02
   3.3000000e+01   2.3703549e+02
   3.5000000e+01   2.5918368e+02
   3.7000000e+01   2.2255978e+02
   3.9000000e+01   2.3805112e+02


==> Temperature-tunable metasurfaces/Data/exp_intensity.dat <==
   1.1000000e+01   3.2669823e+01
   1.3000000e+01   3.2179035e+01
   1.5000000e+01   3.0717649e+01
   1.7000000e+01   2.9538534e+01
   1.9000000e+01   2.5437848e+01
   2.1000000e+01   2.2422799e+01
   2.3000000e+01   1.7652095e+01
   2.5000000e+01   2.1344182e+01
   2.7000000e+01   1.6402007e+01
   2.9000000e+01   1.4828933e+01
   3.1000000e+01   1.7445927e+01
   3.3000000e+01   1.4132599e+01
   3.5000000e+01   1.7007141e+01
   3.7000000e+01   1.2895278e+01
   3.9000000e+01   1.1797103e+01


==> Temperature-tunable metasurfaces/Data/exp_peak.dat <==
   1.1000000e+01   1.0999603e+03
   1.3000000e+01   1.0997669e+03
   1.5000000e+01   1.0994907e+03
   1.7000000e+01   1.0992909e+03
   1.9000000e+01   1.0991980e+03
   2.1000000e+01   1.0986933e+03
   2.3000000e+01   1.0985392e+03
   2.5000000e+01   1.0985517e+03
   2.7000000e+01   1.0980945e+03
   2.9000000e+01   1.0979697e+03
   3.1000000e+01   1.0980001e+03
   3.3000000e+01   1.0969069e+03
   3.5000000e+01   1.0973645e+03
   3.7000000e+01   1.0969344e+03
   3.9000000e+01   1.0971135e+03

